Two arbitrary-order constraint-preserving schemes for the Yang--Mills equations on polyhedral meshes

Two numerical schemes are proposed and investigated for the Yang--Mills equations, which can be seen as a nonlinear generalisation of the Maxwell equations set on Lie algebra-valued functions, with similarities to certain formulations of General Relativity. Both schemes are built on the Discrete de Rham (DDR) method, and inherit from its main features: an arbitrary order of accuracy, and applicability to generic polyhedral meshes. They make use of the complex property of the DDR, together with a Lagrange-multiplier approach, to preserve, at the discrete level, a nonlinear constraint associated with the Yang--Mills equations. We also show that the schemes satisfy a discrete energy dissipation (the dissipation coming solely from the implicit time stepping). Issues around the practical implementations of the schemes are discussed; in particular, the assembly of the local contributions in a way that minimises the price we pay in dealing with nonlinear terms, in conjunction with the tensorisation coming from the Lie algebra. Numerical tests are provided using a manufactured solution, and show that both schemes display a convergence in $L^2$-norm of the potential and electrical fields in $\mathcal O(h^{k+1})$ (provided that the time step is of that order), where $k$ is the polynomial degree chosen for the DDR complex. We also numerically demonstrate the preservation of the constraint.

==> outputs/N1/Cubic-Cells_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k0/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k0/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.866025  0.1        0.581212   --        0.353657   --       1.65574e-15  1.92825
0    0.433013  0.0833333  0.0515258  3.50      0.0909475  1.96     8.40793e-16  2.72224
0    0.216506  0.0416667  0.0233663  1.14      0.0299855  1.60     6.83216e-16  4.01771
0    0.108253  0.0212766  0.0106584  1.13      0.0114322  1.39     2.65939e-09  5.77755


==> outputs/N1/Cubic-Cells_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.00977056/0.04
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.0391927/0.11
[main] Initial constraint norm: 1.5129
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.562326
Ebkt times:              3.0587e-05/0
Eval Ebkt times:         0.00735828/0.18
PiPjPk times:            0.00109248/0.01
Eval PiPjPk times:       0.00159331/0.03
L2prod times:            0.00696899/0.12
Total time:              0.0196021/0.45
[main] Time assemble (wall/proc) 0.0128976/0.2
[main] Time solve (wall/proc) 0.00734677/0.13
[main] Stop crit:        0.000213352
Ebkt times:              2.4866e-05/0
Eval Ebkt times:         0.00593014/0.21
PiPjPk times:            0.000909482/0.02
Eval PiPjPk times:       0.00113751/0.03
L2prod times:            0.0058021/0.16
Total time:              0.0156685/0.46
[main] Time assemble (wall/proc) 0.0114484/0.3
[main] Time solve (wall/proc) 0.00379269/0.1
[main] Stop crit:        4.69023e-11
[main] 10%...
[main] Stop crit:        0.209851
Ebkt times:              2.2982e-05/0
Eval Ebkt times:         0.00610562/0.16
PiPjPk times:            0.000928379/0.04
Eval PiPjPk times:       0.00102096/0.04
L2prod times:            0.00595067/0.16
Total time:              0.0156774/0.44
[main] Time assemble (wall/proc) 0.0112985/0.3
[main] Time solve (wall/proc) 0.00390884/0.09
[main] Stop crit:        4.98505e-05
Ebkt times:              2.3558e-05/0
Eval Ebkt times:         0.00604151/0.15
PiPjPk times:            0.000928995/0.03
Eval PiPjPk times:       0.000996984/0
L2prod times:            0.00597651/0.16
Total time:              0.0155642/0.41
[main] Time assemble (wall/proc) 0.0113749/0.31
[main] Time solve (wall/proc) 0.00344441/0.09
[main] Stop crit:        3.20048e-12
[main] 20%...
[main] Stop crit:        0.0962057
Ebkt times:              2.3027e-05/0
Eval Ebkt times:         0.00605047/0.2
PiPjPk times:            0.000925825/0
Eval PiPjPk times:       0.00102576/0.03
L2prod times:            0.0060596/0.15
Total time:              0.0156748/0.43
[main] Time assemble (wall/proc) 0.0110894/0.29
[main] Time solve (wall/proc) 0.00369764/0.1
[main] Stop crit:        7.1697e-06
Ebkt times:              2.3097e-05/0
Eval Ebkt times:         0.00601599/0.21
PiPjPk times:            0.000923052/0.02
Eval PiPjPk times:       0.000998163/0.02
L2prod times:            0.00616406/0.17
Total time:              0.015809/0.44
[main] Time assemble (wall/proc) 0.011037/0.29
[main] Time solve (wall/proc) 0.00352446/0.09
[main] Stop crit:        8.23411e-14
[main] 30%...
[main] Stop crit:        0.225987
Ebkt times:              2.2186e-05/0
Eval Ebkt times:         0.00571887/0.13
PiPjPk times:            0.000830787/0
Eval PiPjPk times:       0.000928626/0.03
L2prod times:            0.00569886/0.16
Total time:              0.0146758/0.4
[main] Time assemble (wall/proc) 0.0127029/0.35
[main] Time solve (wall/proc) 0.00347196/0.09
[main] Stop crit:        5.38147e-05
Ebkt times:              2.2485e-05/0
Eval Ebkt times:         0.00567782/0.19
PiPjPk times:            0.000862111/0.01
Eval PiPjPk times:       0.000928594/0.02
L2prod times:            0.00565983/0.15
Total time:              0.0147439/0.4
[main] Time assemble (wall/proc) 0.0124178/0.32
[main] Time solve (wall/proc) 0.00348719/0.09
[main] Stop crit:        8.75559e-12
[main] 40%...
[main] Stop crit:        0.334803
Ebkt times:              2.3447e-05/0
Eval Ebkt times:         0.00566138/0.14
PiPjPk times:            0.000856269/0.02
Eval PiPjPk times:       0.000914456/0.02
L2prod times:            0.00667798/0.2
Total time:              0.0157045/0.45
[main] Time assemble (wall/proc) 0.0128521/0.35
[main] Time solve (wall/proc) 0.00351579/0.09
[main] Stop crit:        0.000116599
Ebkt times:              2.2494e-05/0
Eval Ebkt times:         0.00567444/0.14
PiPjPk times:            0.00080902/0.01
Eval PiPjPk times:       0.000893203/0.01
L2prod times:            0.00566826/0.16
Total time:              0.0146179/0.39
[main] Time assemble (wall/proc) 0.0125088/0.33
[main] Time solve (wall/proc) 0.00350767/0.09
[main] Stop crit:        2.95339e-11
[main] 50%...
[main] Stop crit:        0.337491
Ebkt times:              2.1959e-05/0
Eval Ebkt times:         0.00555993/0.12
PiPjPk times:            0.000820166/0.02
Eval PiPjPk times:       0.000892735/0.01
L2prod times:            0.00558732/0.15
Total time:              0.0142731/0.39
[main] Time assemble (wall/proc) 0.0125364/0.33
[main] Time solve (wall/proc) 0.00354253/0.1
[main] Stop crit:        0.000123438
Ebkt times:              2.2181e-05/0
Eval Ebkt times:         0.00564806/0.19
PiPjPk times:            0.000857866/0.02
Eval PiPjPk times:       0.000905961/0.01
L2prod times:            0.00601112/0.16
Total time:              0.0149954/0.42
[main] Time assemble (wall/proc) 0.0130508/0.35
[main] Time solve (wall/proc) 0.00347796/0.09
[main] Stop crit:        2.26445e-11
[main] 60%...
[main] Stop crit:        0.260724
Ebkt times:              2.2243e-05/0
Eval Ebkt times:         0.00561942/0.15
PiPjPk times:            0.000812021/0
Eval PiPjPk times:       0.000901279/0.02
L2prod times:            0.00570161/0.16
Total time:              0.0146491/0.41
[main] Time assemble (wall/proc) 0.0125158/0.33
[main] Time solve (wall/proc) 0.00379763/0.09
[main] Stop crit:        8.27815e-05
Ebkt times:              2.0743e-05/0
Eval Ebkt times:         0.00574728/0.11
PiPjPk times:            0.000840686/0.02
Eval PiPjPk times:       0.000907594/0.09
L2prod times:            0.00543202/0.16
Total time:              0.0143658/0.4
[main] Time assemble (wall/proc) 0.0109637/0.28
[main] Time solve (wall/proc) 0.00370611/0.09
[main] Stop crit:        6.35548e-12
[main] 70%...
[main] Stop crit:        0.172744
Ebkt times:              2.079e-05/0
Eval Ebkt times:         0.00570042/0.21
PiPjPk times:            0.000867903/0.02
Eval PiPjPk times:       0.000919943/0
L2prod times:            0.00553675/0.14
Total time:              0.0145255/0.4
[main] Time assemble (wall/proc) 0.0110637/0.29
[main] Time solve (wall/proc) 0.00378043/0.1
[main] Stop crit:        4.5495e-05
Ebkt times:              2.1227e-05/0
Eval Ebkt times:         0.00563112/0.18
PiPjPk times:            0.000802724/0.01
Eval PiPjPk times:       0.000912132/0.01
L2prod times:            0.00562726/0.16
Total time:              0.0143879/0.41
[main] Time assemble (wall/proc) 0.0110108/0.3
[main] Time solve (wall/proc) 0.00363824/0.09
[main] Stop crit:        4.34519e-12
[main] 80%...
[main] Stop crit:        0.117452
Ebkt times:              2.0746e-05/0
Eval Ebkt times:         0.00558281/0.15
PiPjPk times:            0.000821886/0.04
Eval PiPjPk times:       0.000895262/0.03
L2prod times:            0.00604328/0.17
Total time:              0.0147882/0.41
[main] Time assemble (wall/proc) 0.0124762/0.32
[main] Time solve (wall/proc) 0.00340227/0.09
[main] Stop crit:        3.02839e-05
Ebkt times:              2.1588e-05/0
Eval Ebkt times:         0.00620988/0.18
PiPjPk times:            0.000831683/0.02
Eval PiPjPk times:       0.000903285/0.05
L2prod times:            0.00563143/0.16
Total time:              0.0151204/0.43
[main] Time assemble (wall/proc) 0.0131584/0.36
[main] Time solve (wall/proc) 0.00358075/0.09
[main] Stop crit:        1.66744e-12
[main] 90%...
[main] Stop crit:        0.112074
Ebkt times:              2.1394e-05/0
Eval Ebkt times:         0.00570724/0.13
PiPjPk times:            0.000861871/0.02
Eval PiPjPk times:       0.00092713/0.02
L2prod times:            0.00757059/0.21
Total time:              0.0197132/0.55
[main] Time assemble (wall/proc) 0.0128571/0.34
[main] Time solve (wall/proc) 0.00352589/0.09
[main] Stop crit:        2.21538e-05
Ebkt times:              2.2238e-05/0
Eval Ebkt times:         0.00570215/0.16
PiPjPk times:            0.000869445/0.01
Eval PiPjPk times:       0.000926747/0.01
L2prod times:            0.0056623/0.17
Total time:              0.0146864/0.39
[main] Time assemble (wall/proc) 0.0125028/0.33
[main] Time solve (wall/proc) 0.00350098/0.09
[main] Stop crit:        6.86684e-13
[main] Time run (wall/proc) 0.679414/16.76
[main] Compute errors
[main] Electric field error = 0.581212
[main] Potential error = 0.353657
[main] Lambda = 21.3194
[main] Maximum residual = 1.65574e-15
[main] Maximum constraint difference = 1.92825
[main] Time norms (wall/proc) 0.0024732/0.07
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 64 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0833333
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.00629837/0.08
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.0576502/0.29
[main] Initial constraint norm: 2.1482
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.101416
Ebkt times:              0.000162851/0.01
Eval Ebkt times:         0.0671984/1.58
PiPjPk times:            0.00695398/0.17
Eval PiPjPk times:       0.128332/2.51
L2prod times:            0.0452633/1
Total time:              0.422357/8.86
[main] Time assemble (wall/proc) 0.0634756/1.02
[main] Time solve (wall/proc) 0.02999/0.48
[main] Stop crit:        5.85234e-06
Ebkt times:              0.000176108/0
Eval Ebkt times:         0.0841618/2.49
PiPjPk times:            0.00745526/0.19
Eval PiPjPk times:       0.140377/3.78
L2prod times:            0.0585998/1.45
Total time:              0.463041/12.37
[main] Time assemble (wall/proc) 0.0873982/2.3
[main] Time solve (wall/proc) 0.0314892/0.82
[main] Stop crit:        2.86032e-14
[main] Stop crit:        0.0898024
Ebkt times:              0.000166989/0
Eval Ebkt times:         0.0627982/1.78
PiPjPk times:            0.00714311/0.26
Eval PiPjPk times:       0.0482598/1.26
L2prod times:            0.0503371/1.3
Total time:              0.244908/6.67
[main] Time assemble (wall/proc) 0.078872/2.08
[main] Time solve (wall/proc) 0.0310971/0.81
[main] Stop crit:        1.9143e-06
Ebkt times:              0.00016646/0.01
Eval Ebkt times:         0.047367/1.46
PiPjPk times:            0.00697796/0.34
Eval PiPjPk times:       0.0149286/0.32
L2prod times:            0.0474883/1.38
Total time:              0.14466/4.1
[main] Time assemble (wall/proc) 0.064841/1.72
[main] Time solve (wall/proc) 0.032111/0.83
[main] Stop crit:        3.07705e-15
[main] 16%...
[main] Stop crit:        0.0917772
Ebkt times:              0.000166617/0
Eval Ebkt times:         0.0471774/1.39
PiPjPk times:            0.00708209/0.21
Eval PiPjPk times:       0.0158946/0.41
L2prod times:            0.0523053/1.44
Total time:              0.169418/4.76
[main] Time assemble (wall/proc) 0.068434/1.81
[main] Time solve (wall/proc) 0.0315616/0.83
[main] Stop crit:        2.64843e-06
Ebkt times:              0.000166486/0
Eval Ebkt times:         0.0579148/1.6
PiPjPk times:            0.0117722/0.35
Eval PiPjPk times:       0.0375894/1.12
L2prod times:            0.0500763/1.42
Total time:              0.183707/5.21
[main] Time assemble (wall/proc) 0.0750512/1.99
[main] Time solve (wall/proc) 0.0310902/0.8
[main] Stop crit:        6.49738e-15
[main] Stop crit:        0.101026
Ebkt times:              0.000163276/0
Eval Ebkt times:         0.0552196/1.66
PiPjPk times:            0.0108314/0.4
Eval PiPjPk times:       0.00862767/0.23
L2prod times:            0.0603704/1.59
Total time:              0.148454/4.05
[main] Time assemble (wall/proc) 0.0674556/1.78
[main] Time solve (wall/proc) 0.0313884/0.81
[main] Stop crit:        6.21033e-06
Ebkt times:              0.000180395/0.02
Eval Ebkt times:         0.0473739/1.44
PiPjPk times:            0.00711964/0.22
Eval PiPjPk times:       0.0226567/0.54
L2prod times:            0.0497577/1.28
Total time:              0.211523/5.89
[main] Time assemble (wall/proc) 0.0662259/1.75
[main] Time solve (wall/proc) 0.0317751/0.82
[main] Stop crit:        5.26092e-14
[main] 33%...
[main] Stop crit:        0.109354
Ebkt times:              0.000170388/0
Eval Ebkt times:         0.0528523/1.46
PiPjPk times:            0.00700652/0.26
Eval PiPjPk times:       0.00827904/0.35
L2prod times:            0.0462537/1.2
Total time:              0.127406/3.62
[main] Time assemble (wall/proc) 0.0678063/1.8
[main] Time solve (wall/proc) 0.0315303/0.81
[main] Stop crit:        8.8793e-06
Ebkt times:              0.000168883/0.01
Eval Ebkt times:         0.0483007/1.45
PiPjPk times:            0.00728177/0.23
Eval PiPjPk times:       0.00833299/0.22
L2prod times:            0.0475975/1.41
Total time:              0.124573/3.63
[main] Time assemble (wall/proc) 0.0596852/1.58
[main] Time solve (wall/proc) 0.0317034/0.82
[main] Stop crit:        1.12572e-13
[main] Stop crit:        0.112368
Ebkt times:              0.000168841/0
Eval Ebkt times:         0.0535055/1.59
PiPjPk times:            0.00704741/0.19
Eval PiPjPk times:       0.0275305/0.77
L2prod times:            0.0536712/1.29
Total time:              0.209584/5.81
[main] Time assemble (wall/proc) 0.0715396/1.89
[main] Time solve (wall/proc) 0.0315145/0.83
[main] Stop crit:        9.77603e-06
Ebkt times:              0.000184585/0.02
Eval Ebkt times:         0.0492288/1.39
PiPjPk times:            0.00716051/0.1
Eval PiPjPk times:       0.00836554/0.29
L2prod times:            0.0464191/1.2
Total time:              0.12404/3.57
[main] Time assemble (wall/proc) 0.0614117/1.62
[main] Time solve (wall/proc) 0.0313527/0.82
[main] Stop crit:        1.27178e-13
[main] 50%...
[main] Stop crit:        0.109335
Ebkt times:              0.00017861/0.01
Eval Ebkt times:         0.0488998/1.48
PiPjPk times:            0.00732476/0.18
Eval PiPjPk times:       0.0084835/0.31
L2prod times:            0.0566231/1.38
Total time:              0.135608/3.73
[main] Time assemble (wall/proc) 0.0649485/1.73
[main] Time solve (wall/proc) 0.0312494/0.81
[main] Stop crit:        9.0579e-06
Ebkt times:              0.00018375/0
Eval Ebkt times:         0.0517517/1.52
PiPjPk times:            0.00721945/0.22
Eval PiPjPk times:       0.00843956/0.22
L2prod times:            0.0471994/1.27
Total time:              0.127835/3.58
[main] Time assemble (wall/proc) 0.0640139/1.69
[main] Time solve (wall/proc) 0.0310917/0.81
[main] Stop crit:        8.98222e-14
[main] Stop crit:        0.101835
Ebkt times:              0.000171462/0
Eval Ebkt times:         0.0574003/1.66
PiPjPk times:            0.00749367/0.2
Eval PiPjPk times:       0.00876107/0.28
L2prod times:            0.0557028/1.39
Total time:              0.142998/3.99
[main] Time assemble (wall/proc) 0.0661432/1.74
[main] Time solve (wall/proc) 0.031441/0.82
[main] Stop crit:        7.61102e-06
Ebkt times:              0.000172525/0
Eval Ebkt times:         0.054055/1.49
PiPjPk times:            0.00720903/0.22
Eval PiPjPk times:       0.00842504/0.22
L2prod times:            0.0478289/1.28
Total time:              0.130895/3.58
[main] Time assemble (wall/proc) 0.0651775/1.72
[main] Time solve (wall/proc) 0.031424/0.82
[main] Stop crit:        4.24253e-14
[main] 66%...
[main] Stop crit:        0.0923737
Ebkt times:              0.000167561/0
Eval Ebkt times:         0.0555028/1.58
PiPjPk times:            0.00805306/0.25
Eval PiPjPk times:       0.00864673/0.28
L2prod times:            0.0628473/1.5
Total time:              0.156522/4.3
[main] Time assemble (wall/proc) 0.0674329/1.78
[main] Time solve (wall/proc) 0.0315096/0.83
[main] Stop crit:        6.1775e-06
Ebkt times:              0.000171174/0.01
Eval Ebkt times:         0.0495603/1.45
PiPjPk times:            0.00749108/0.23
Eval PiPjPk times:       0.00868042/0.29
L2prod times:            0.0574132/1.45
Total time:              0.136955/3.82
[main] Time assemble (wall/proc) 0.0632896/1.67
[main] Time solve (wall/proc) 0.0311732/0.8
[main] Stop crit:        1.50056e-14
[main] Stop crit:        0.0831887
Ebkt times:              0.000175712/0
Eval Ebkt times:         0.0537338/1.56
PiPjPk times:            0.00727076/0.21
Eval PiPjPk times:       0.00854594/0.33
L2prod times:            0.048437/1.23
Total time:              0.131323/3.71
[main] Time assemble (wall/proc) 0.0679543/1.79
[main] Time solve (wall/proc) 0.0321175/0.83
[main] Stop crit:        4.89193e-06
Ebkt times:              0.000180293/0
Eval Ebkt times:         0.047396/1.54
PiPjPk times:            0.00703862/0.28
Eval PiPjPk times:       0.00969469/0.16
L2prod times:            0.0463588/1.18
Total time:              0.123312/3.46
[main] Time assemble (wall/proc) 0.0649871/1.73
[main] Time solve (wall/proc) 0.0313376/0.81
[main] Stop crit:        8.06141e-15
[main] 83%...
[main] Stop crit:        0.0756265
Ebkt times:              0.000173793/0
Eval Ebkt times:         0.0582496/1.69
PiPjPk times:            0.00730127/0.22
Eval PiPjPk times:       0.00998739/0.41
L2prod times:            0.0482185/1.21
Total time:              0.136886/3.77
[main] Time assemble (wall/proc) 0.0654993/1.73
[main] Time solve (wall/proc) 0.0311295/0.82
[main] Stop crit:        3.67057e-06
Ebkt times:              0.000185642/0
Eval Ebkt times:         0.0485925/1.25
PiPjPk times:            0.00721067/0.23
Eval PiPjPk times:       0.0082796/0.23
L2prod times:            0.0490358/1.31
Total time:              0.126222/3.46
[main] Time assemble (wall/proc) 0.0658528/1.73
[main] Time solve (wall/proc) 0.0311667/0.81
[main] Stop crit:        5.5606e-15
[main] Stop crit:        0.0701004
Ebkt times:              0.000176848/0
Eval Ebkt times:         0.0504307/1.46
PiPjPk times:            0.00737437/0.23
Eval PiPjPk times:       0.00857721/0.31
L2prod times:            0.0516215/1.29
Total time:              0.13583/3.74
[main] Time assemble (wall/proc) 0.0642296/1.7
[main] Time solve (wall/proc) 0.0316987/0.82
[main] Stop crit:        2.59267e-06
Ebkt times:              0.000175821/0.01
Eval Ebkt times:         0.0509346/1.52
PiPjPk times:            0.00741138/0.24
Eval PiPjPk times:       0.00867383/0.36
L2prod times:            0.048653/1.13
Total time:              0.129209/3.57
[main] Time assemble (wall/proc) 0.0656699/1.73
[main] Time solve (wall/proc) 0.0322606/0.84
[main] Stop crit:        3.12528e-15
[main] Time run (wall/proc) 3.29891/85.72
[main] Compute errors
[main] Electric field error = 0.0515258
[main] Potential error = 0.0909475
[main] Lambda = 4.0978
[main] Maximum residual = 8.40793e-16
[main] Maximum constraint difference = 2.72224
[main] Time norms (wall/proc) 0.010345/0.28
[main] Mesh diameter 0.433013
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0416667
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0358389/0.73
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.339807/1.77
[main] Initial constraint norm: 3.16852
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0492443
Ebkt times:              0.00174405/0.04
Eval Ebkt times:         0.474332/10.89
PiPjPk times:            0.0556082/1.5
Eval PiPjPk times:       0.259803/5.94
L2prod times:            0.377852/8.95
Total time:              1.64254/37.77
[main] Time assemble (wall/proc) 0.347064/2
[main] Time solve (wall/proc) 0.183223/2.12
[main] Stop crit:        1.46679e-07
[main] Stop crit:        0.0492632
Ebkt times:              0.00213127/0.1
Eval Ebkt times:         0.511404/13.66
PiPjPk times:            0.0671465/2.02
Eval PiPjPk times:       0.115807/3.14
L2prod times:            0.433638/11.8
Total time:              1.35433/36.43
[main] Time assemble (wall/proc) 0.327259/1.79
[main] Time solve (wall/proc) 0.16965/1.84
[main] Stop crit:        1.21761e-07
[main] Stop crit:        0.0492907
Ebkt times:              0.0020147/0.05
Eval Ebkt times:         0.502614/13.96
PiPjPk times:            0.0673466/1.87
Eval PiPjPk times:       0.10973/3.3
L2prod times:            0.428615/11.58
Total time:              1.29492/35.6
[main] Time assemble (wall/proc) 0.316902/1.77
[main] Time solve (wall/proc) 0.1726/1.83
[main] Stop crit:        1.22277e-07
[main] 12%...
[main] Stop crit:        0.0494521
Ebkt times:              0.00202181/0.06
Eval Ebkt times:         0.500857/13.72
PiPjPk times:            0.0669261/1.9
Eval PiPjPk times:       0.109599/2.95
L2prod times:            0.425694/11.63
Total time:              1.2889/35.35
[main] Time assemble (wall/proc) 0.317272/1.75
[main] Time solve (wall/proc) 0.180635/2.02
[main] Stop crit:        1.42697e-07
[main] Stop crit:        0.0496772
Ebkt times:              0.00201126/0.05
Eval Ebkt times:         0.485566/13.49
PiPjPk times:            0.0649544/2.07
Eval PiPjPk times:       0.105803/2.74
L2prod times:            0.413361/11.32
Total time:              1.24971/34.66
[main] Time assemble (wall/proc) 0.311922/1.69
[main] Time solve (wall/proc) 0.185264/2.03
[main] Stop crit:        1.66656e-07
[main] Stop crit:        0.049929
Ebkt times:              0.0019959/0.07
Eval Ebkt times:         0.485954/13.47
PiPjPk times:            0.0649429/1.62
Eval PiPjPk times:       0.106987/3.18
L2prod times:            0.412055/11.2
Total time:              1.25002/34.71
[main] Time assemble (wall/proc) 0.320418/1.71
[main] Time solve (wall/proc) 0.181632/1.99
[main] Stop crit:        1.87869e-07
[main] 25%...
[main] Stop crit:        0.0501737
Ebkt times:              0.00197277/0.04
Eval Ebkt times:         0.489744/13.63
PiPjPk times:            0.0659453/1.94
Eval PiPjPk times:       0.107036/2.87
L2prod times:            0.417545/11.47
Total time:              1.26171/34.76
[main] Time assemble (wall/proc) 0.314515/1.72
[main] Time solve (wall/proc) 0.168627/1.76
[main] Stop crit:        2.06179e-07
[main] Stop crit:        0.0503656
Ebkt times:              0.00194202/0.03
Eval Ebkt times:         0.523847/13.64
PiPjPk times:            0.0646467/1.51
Eval PiPjPk times:       0.106394/2.99
L2prod times:            0.408916/10.44
Total time:              1.28414/33.3
[main] Time assemble (wall/proc) 0.33725/1.71
[main] Time solve (wall/proc) 0.16402/1.69
[main] Stop crit:        2.22303e-07
[main] Stop crit:        0.0504551
Ebkt times:              0.00206745/0.03
Eval Ebkt times:         0.498827/13.77
PiPjPk times:            0.066501/1.93
Eval PiPjPk times:       0.108204/2.93
L2prod times:            0.426567/11.8
Total time:              1.28562/35.23
[main] Time assemble (wall/proc) 0.317188/1.74
[main] Time solve (wall/proc) 0.164826/1.75
[main] Stop crit:        2.36256e-07
[main] 37%...
[main] Stop crit:        0.0503988
Ebkt times:              0.00207032/0.05
Eval Ebkt times:         0.494305/13.39
PiPjPk times:            0.0658313/1.83
Eval PiPjPk times:       0.108765/3.16
L2prod times:            0.419701/11.58
Total time:              1.27126/35.18
[main] Time assemble (wall/proc) 0.314573/1.73
[main] Time solve (wall/proc) 0.168882/1.81
[main] Stop crit:        2.47419e-07
[main] Stop crit:        0.0501614
Ebkt times:              0.00200834/0.04
Eval Ebkt times:         0.490839/13.62
PiPjPk times:            0.0654483/1.69
Eval PiPjPk times:       0.107758/3.19
L2prod times:            0.415921/11.31
Total time:              1.26244/34.69
[main] Time assemble (wall/proc) 0.320227/1.73
[main] Time solve (wall/proc) 0.165745/1.76
[main] Stop crit:        2.54943e-07
[main] Stop crit:        0.0497187
Ebkt times:              0.00201908/0.03
Eval Ebkt times:         0.485365/13.65
PiPjPk times:            0.0649147/1.7
Eval PiPjPk times:       0.10624/3.05
L2prod times:            0.412447/11.22
Total time:              1.25041/34.52
[main] Time assemble (wall/proc) 0.301294/1.7
[main] Time solve (wall/proc) 0.167471/1.82
[main] Stop crit:        2.58223e-07
[main] 50%...
[main] Stop crit:        0.0490623
Ebkt times:              0.00206199/0.03
Eval Ebkt times:         0.496953/14.24
PiPjPk times:            0.066509/1.77
Eval PiPjPk times:       0.109235/2.94
L2prod times:            0.422913/11.49
Total time:              1.28062/35.09
[main] Time assemble (wall/proc) 0.331237/1.76
[main] Time solve (wall/proc) 0.174338/1.93
[main] Stop crit:        2.57314e-07
[main] Stop crit:        0.0482026
Ebkt times:              0.00206688/0.03
Eval Ebkt times:         0.488124/13.39
PiPjPk times:            0.0653987/1.79
Eval PiPjPk times:       0.106572/3.05
L2prod times:            0.414676/11.39
Total time:              1.25812/34.58
[main] Time assemble (wall/proc) 0.312758/1.7
[main] Time solve (wall/proc) 0.167714/1.78
[main] Stop crit:        2.52955e-07
[main] Stop crit:        0.0471662
Ebkt times:              0.00203177/0.03
Eval Ebkt times:         0.496326/13.86
PiPjPk times:            0.066628/1.93
Eval PiPjPk times:       0.108566/3.16
L2prod times:            0.423502/11.42
Total time:              1.27875/35.27
[main] Time assemble (wall/proc) 0.323647/1.75
[main] Time solve (wall/proc) 0.177822/1.96
[main] Stop crit:        2.46188e-07
[main] 62%...
[main] Stop crit:        0.0459898
Ebkt times:              0.00204671/0.07
Eval Ebkt times:         0.483511/13.75
PiPjPk times:            0.0646383/1.88
Eval PiPjPk times:       0.104987/2.9
L2prod times:            0.412997/11.08
Total time:              1.24577/34.42
[main] Time assemble (wall/proc) 0.300219/1.69
[main] Time solve (wall/proc) 0.161645/1.74
[main] Stop crit:        2.37857e-07
[main] Stop crit:        0.0447145
Ebkt times:              0.00202519/0.05
Eval Ebkt times:         0.481619/13.29
PiPjPk times:            0.0644377/1.8
Eval PiPjPk times:       0.105804/2.77
L2prod times:            0.409337/11.33
Total time:              1.24102/34.11
[main] Time assemble (wall/proc) 0.297307/1.67
[main] Time solve (wall/proc) 0.17562/2.05
[main] Stop crit:        2.28377e-07
[main] Stop crit:        0.0433812
Ebkt times:              0.00202724/0.05
Eval Ebkt times:         0.489412/13.56
PiPjPk times:            0.0651337/1.9
Eval PiPjPk times:       0.10582/2.91
L2prod times:            0.416579/11.54
Total time:              1.25787/34.47
[main] Time assemble (wall/proc) 0.308178/1.71
[main] Time solve (wall/proc) 0.165263/1.86
[main] Stop crit:        2.17864e-07
[main] 75%...
[main] Stop crit:        0.042029
Ebkt times:              0.00207894/0.07
Eval Ebkt times:         0.488982/13.75
PiPjPk times:            0.0655405/1.83
Eval PiPjPk times:       0.106308/2.83
L2prod times:            0.417324/11.41
Total time:              1.25949/34.96
[main] Time assemble (wall/proc) 0.299191/1.7
[main] Time solve (wall/proc) 0.165645/1.84
[main] Stop crit:        2.06415e-07
[main] Stop crit:        0.0406945
Ebkt times:              0.00205117/0.04
Eval Ebkt times:         0.496383/13.75
PiPjPk times:            0.0663309/2.09
Eval PiPjPk times:       0.108155/2.69
L2prod times:            0.423024/11.46
Total time:              1.27792/35
[main] Time assemble (wall/proc) 0.338886/1.75
[main] Time solve (wall/proc) 0.162377/1.74
[main] Stop crit:        1.94319e-07
[main] Stop crit:        0.0394106
Ebkt times:              0.00204576/0.06
Eval Ebkt times:         0.497372/13.93
PiPjPk times:            0.0669798/1.82
Eval PiPjPk times:       0.108946/3.1
L2prod times:            0.424223/11.72
Total time:              1.28221/35.18
[main] Time assemble (wall/proc) 0.318133/1.74
[main] Time solve (wall/proc) 0.166757/1.87
[main] Stop crit:        1.82088e-07
[main] 87%...
[main] Stop crit:        0.0382048
Ebkt times:              0.00202438/0.06
Eval Ebkt times:         0.493104/13.62
PiPjPk times:            0.065975/1.96
Eval PiPjPk times:       0.107841/2.77
L2prod times:            0.42393/11.6
Total time:              1.27358/34.95
[main] Time assemble (wall/proc) 0.301209/1.72
[main] Time solve (wall/proc) 0.165523/1.85
[main] Stop crit:        1.70372e-07
[main] Stop crit:        0.0370979
Ebkt times:              0.00201893/0.04
Eval Ebkt times:         0.494978/13.91
PiPjPk times:            0.0662322/1.88
Eval PiPjPk times:       0.108007/3.05
L2prod times:            0.422224/11.51
Total time:              1.2753/35.17
[main] Time assemble (wall/proc) 0.311195/1.73
[main] Time solve (wall/proc) 0.168062/1.91
[main] Stop crit:        1.59821e-07
[main] Stop crit:        0.0361032
Ebkt times:              0.00196894/0.03
Eval Ebkt times:         0.495847/13.97
PiPjPk times:            0.0666232/1.91
Eval PiPjPk times:       0.108734/3.17
L2prod times:            0.422753/11.49
Total time:              1.27725/35.42
[main] Time assemble (wall/proc) 0.302705/1.73
[main] Time solve (wall/proc) 0.179046/2.13
[main] Stop crit:        1.5098e-07
[main] Time run (wall/proc) 20.0337/309.12
[main] Compute errors
[main] Electric field error = 0.0233663
[main] Potential error = 0.0299855
[main] Lambda = 1.08392
[main] Maximum residual = 6.83216e-16
[main] Maximum constraint difference = 4.01771
[main] Time norms (wall/proc) 0.0462455/1.29
[main] Mesh diameter 0.216506
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 4096 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0212766
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.194896/5.02
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.68345/15.62
[main] Initial constraint norm: 4.54452
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0269704
Ebkt times:              0.0452671/0.85
Eval Ebkt times:         14.7151/385.35
PiPjPk times:            0.527305/14.54
Eval PiPjPk times:       3.00179/79.39
L2prod times:            3.54162/100.66
Total time:              29.2189/765.59
[main] Time assemble (wall/proc) 3.50034/33.18
[main] Time solve (wall/proc) 2.95478/41.9
[main] Stop crit:        8.06461e-09
[main] Stop crit:        0.0269463
Ebkt times:              0.0481096/1.02
Eval Ebkt times:         13.7182/367.52
PiPjPk times:            0.557304/15.56
Eval PiPjPk times:       3.091/83.76
L2prod times:            3.61249/103.5
Total time:              28.5332/764.05
[main] Time assemble (wall/proc) 3.49948/33.18
[main] Time solve (wall/proc) 2.88595/39.82
[main] Stop crit:        7.75419e-09
[main] Stop crit:        0.0268993
Ebkt times:              0.0465655/0.76
Eval Ebkt times:         13.1495/357.08
PiPjPk times:            0.5449/14.29
Eval PiPjPk times:       3.0968/83.02
L2prod times:            3.6157/101.53
Total time:              27.9211/753.65
[main] Time assemble (wall/proc) 3.46968/32.77
[main] Time solve (wall/proc) 2.8876/40.32
[main] Stop crit:        7.67706e-09
[main] Stop crit:        0.0268504
Ebkt times:              0.0482629/0.97
Eval Ebkt times:         13.4122/363.7
PiPjPk times:            0.540855/14.93
Eval PiPjPk times:       3.05696/83.8
L2prod times:            3.62932/103.66
Total time:              28.2147/760.49
[main] Time assemble (wall/proc) 3.48014/33.01
[main] Time solve (wall/proc) 2.91138/40.56
[main] Stop crit:        7.73883e-09
[main] Stop crit:        0.026797
Ebkt times:              0.0480516/1.05
Eval Ebkt times:         13.2779/357.71
PiPjPk times:            0.547806/15.45
Eval PiPjPk times:       3.10451/85.04
L2prod times:            3.64299/104.44
Total time:              28.1175/757.57
[main] Time assemble (wall/proc) 3.47931/32.92
[main] Time solve (wall/proc) 2.9002/40.05
[main] Stop crit:        7.81528e-09
[main] 10%...
[main] Stop crit:        0.0267394
Ebkt times:              0.047997/0.86
Eval Ebkt times:         13.2727/358.54
PiPjPk times:            0.543125/14.59
Eval PiPjPk times:       3.08627/84.94
L2prod times:            3.61529/103.01
Total time:              28.0801/756.15
[main] Time assemble (wall/proc) 3.46895/32.89
[main] Time solve (wall/proc) 3.05289/43.89
[main] Stop crit:        7.87266e-09
[main] Stop crit:        0.0266787
Ebkt times:              0.0466553/0.91
Eval Ebkt times:         13.14/354.88
PiPjPk times:            0.544681/15.18
Eval PiPjPk times:       3.09981/82.93
L2prod times:            3.61354/99.97
Total time:              27.8969/748.53
[main] Time assemble (wall/proc) 3.51214/32.71
[main] Time solve (wall/proc) 2.93424/41.54
[main] Stop crit:        7.92939e-09
[main] Stop crit:        0.0266145
Ebkt times:              0.0483188/1.02
Eval Ebkt times:         13.3025/359.66
PiPjPk times:            0.542365/15.3
Eval PiPjPk times:       3.07441/83.5
L2prod times:            3.61307/103.39
Total time:              28.0834/757.68
[main] Time assemble (wall/proc) 3.49183/32.94
[main] Time solve (wall/proc) 2.91003/40.34
[main] Stop crit:        8.00033e-09
[main] Stop crit:        0.026546
Ebkt times:              0.0475639/0.9
Eval Ebkt times:         13.2027/357.58
PiPjPk times:            0.544104/15.28
Eval PiPjPk times:       3.08307/83.8
L2prod times:            3.61884/103.39
Total time:              27.9897/755.38
[main] Time assemble (wall/proc) 3.50588/32.89
[main] Time solve (wall/proc) 2.87863/39.91
[main] Stop crit:        8.08454e-09
[main] Stop crit:        0.0264727
Ebkt times:              0.0477216/0.87
Eval Ebkt times:         13.2483/357.89
PiPjPk times:            0.545444/14.82
Eval PiPjPk times:       3.08125/83.65
L2prod times:            3.63256/103.25
Total time:              28.029/756.14
[main] Time assemble (wall/proc) 3.52323/32.92
[main] Time solve (wall/proc) 2.99356/43.01
[main] Stop crit:        8.17633e-09
[main] 21%...
[main] Stop crit:        0.0263939
Ebkt times:              0.0477034/0.97
Eval Ebkt times:         13.2836/360.18
PiPjPk times:            0.544917/14.78
Eval PiPjPk times:       3.09523/84.83
L2prod times:            3.63713/103.58
Total time:              28.1106/757.72
[main] Time assemble (wall/proc) 3.48219/32.98
[main] Time solve (wall/proc) 2.89894/40.31
[main] Stop crit:        8.27249e-09
[main] Stop crit:        0.0263092
Ebkt times:              0.0479326/0.86
Eval Ebkt times:         13.3326/360.57
PiPjPk times:            0.546649/15.51
Eval PiPjPk times:       3.09426/83.27
L2prod times:            3.64176/104.32
Total time:              28.1932/761.14
[main] Time assemble (wall/proc) 3.49747/33.03
[main] Time solve (wall/proc) 2.88461/40.36
[main] Stop crit:        8.3717e-09
[main] Stop crit:        0.0262179
Ebkt times:              0.0478597/0.91
Eval Ebkt times:         13.2281/358.3
PiPjPk times:            0.546221/14.84
Eval PiPjPk times:       3.09813/82.77
L2prod times:            3.63113/102.35
Total time:              28.0599/757.22
[main] Time assemble (wall/proc) 3.49233/32.92
[main] Time solve (wall/proc) 2.9105/40.56
[main] Stop crit:        8.47244e-09
[main] Stop crit:        0.0261196
Ebkt times:              0.0481401/1.12
Eval Ebkt times:         13.2989/360.61
PiPjPk times:            0.545646/15.66
Eval PiPjPk times:       3.07939/83.53
L2prod times:            3.63281/102.42
Total time:              28.1048/758.15
[main] Time assemble (wall/proc) 3.49318/32.98
[main] Time solve (wall/proc) 2.84725/40.18
[main] Stop crit:        8.57273e-09
[main] Stop crit:        0.0260136
Ebkt times:              0.0489658/1.04
Eval Ebkt times:         13.3578/361.41
PiPjPk times:            0.541664/15.33
Eval PiPjPk times:       3.06285/83.1
L2prod times:            3.61772/102.68
Total time:              28.1467/757.79
[main] Time assemble (wall/proc) 3.49272/32.96
[main] Time solve (wall/proc) 2.78676/38.35
[main] Stop crit:        8.67081e-09
[main] 31%...
[main] Stop crit:        0.0258994
Ebkt times:              0.0476595/0.73
Eval Ebkt times:         13.3192/359.32
PiPjPk times:            0.54301/15.35
Eval PiPjPk times:       3.07587/82.89
L2prod times:            3.623/103.86
Total time:              28.117/756.8
[main] Time assemble (wall/proc) 3.5071/32.92
[main] Time solve (wall/proc) 3.02576/43.46
[main] Stop crit:        8.76548e-09
[main] Stop crit:        0.0257767
Ebkt times:              0.0488713/0.95
Eval Ebkt times:         13.5274/367.11
PiPjPk times:            0.545443/16.61
Eval PiPjPk times:       3.07054/83.19
L2prod times:            3.63825/105.15
Total time:              28.3826/765.91
[main] Time assemble (wall/proc) 3.48842/33.26
[main] Time solve (wall/proc) 2.89398/40.58
[main] Stop crit:        8.85599e-09
[main] Stop crit:        0.025645
Ebkt times:              0.0492644/0.94
Eval Ebkt times:         13.4876/365.74
PiPjPk times:            0.541784/15.39
Eval PiPjPk times:       3.07162/83.5
L2prod times:            3.62973/105.52
Total time:              28.323/766.31
[main] Time assemble (wall/proc) 3.49932/33.18
[main] Time solve (wall/proc) 2.90772/40.52
[main] Stop crit:        8.94172e-09
[main] Stop crit:        0.0255038
Ebkt times:              0.0486606/0.8
Eval Ebkt times:         13.3115/361.36
PiPjPk times:            0.54525/15.27
Eval PiPjPk times:       3.08273/83.34
L2prod times:            3.63173/104.18
Total time:              28.1216/759.97
[main] Time assemble (wall/proc) 3.49806/33.01
[main] Time solve (wall/proc) 2.82588/39.29
[main] Stop crit:        9.02213e-09
[main] Stop crit:        0.0253527
Ebkt times:              0.0477378/0.93
Eval Ebkt times:         13.2397/359.67
PiPjPk times:            0.544137/14.38
Eval PiPjPk times:       3.08977/84.11
L2prod times:            3.62823/102.62
Total time:              28.0322/756.46
[main] Time assemble (wall/proc) 3.50991/32.95
[main] Time solve (wall/proc) 2.87751/40.35
[main] Stop crit:        9.09518e-09
[main] 42%...
[main] Stop crit:        0.0251915
Ebkt times:              0.0471949/0.95
Eval Ebkt times:         13.2659/357.91
PiPjPk times:            0.546252/15.52
Eval PiPjPk times:       3.10039/84.23
L2prod times:            3.63029/102.76
Total time:              28.1046/757.59
[main] Time assemble (wall/proc) 3.47949/32.94
[main] Time solve (wall/proc) 2.77367/38.2
[main] Stop crit:        9.15983e-09
[main] Stop crit:        0.0250198
Ebkt times:              0.0471247/0.92
Eval Ebkt times:         13.2002/357.14
PiPjPk times:            0.54694/15.25
Eval PiPjPk times:       3.09666/83.96
L2prod times:            3.6368/102.91
Total time:              28.0216/756.42
[main] Time assemble (wall/proc) 3.47187/32.86
[main] Time solve (wall/proc) 2.84243/40.19
[main] Stop crit:        9.21377e-09
[main] Stop crit:        0.0248375
Ebkt times:              0.0488503/0.98
Eval Ebkt times:         13.4813/364.99
PiPjPk times:            0.544035/15.31
Eval PiPjPk times:       3.07183/84.44
L2prod times:            3.62394/104.93
Total time:              28.3189/764.91
[main] Time assemble (wall/proc) 3.54507/33.27
[main] Time solve (wall/proc) 2.86122/40.22
[main] Stop crit:        9.25527e-09
[main] Stop crit:        0.0246445
Ebkt times:              0.0483347/0.83
Eval Ebkt times:         13.3628/363.32
PiPjPk times:            0.544916/14.75
Eval PiPjPk times:       3.07327/84.57
L2prod times:            3.65173/104.49
Total time:              28.2019/760.84
[main] Time assemble (wall/proc) 3.49025/33.08
[main] Time solve (wall/proc) 2.90254/40.89
[main] Stop crit:        9.28333e-09
[main] Stop crit:        0.0244411
Ebkt times:              0.0488779/0.97
Eval Ebkt times:         13.3252/361.69
PiPjPk times:            0.545858/14.8
Eval PiPjPk times:       3.06926/82.67
L2prod times:            3.63889/106.49
Total time:              28.1529/760.12
[main] Time assemble (wall/proc) 3.4976/33.05
[main] Time solve (wall/proc) 2.82861/39.28
[main] Stop crit:        9.29794e-09
[main] 53%...
[main] Stop crit:        0.0242274
Ebkt times:              0.0481846/0.92
Eval Ebkt times:         13.3807/360.9
PiPjPk times:            0.542513/15.3
Eval PiPjPk times:       3.09457/83.28
L2prod times:            3.62659/104.49
Total time:              28.2577/760.4
[main] Time assemble (wall/proc) 3.48455/33.03
[main] Time solve (wall/proc) 2.9176/41.25
[main] Stop crit:        9.29988e-09
[main] Stop crit:        0.024004
Ebkt times:              0.047614/0.89
Eval Ebkt times:         13.2004/356.8
PiPjPk times:            0.557082/15.05
Eval PiPjPk times:       3.0974/84.19
L2prod times:            3.62747/102.93
Total time:              28.0224/755.68
[main] Time assemble (wall/proc) 3.5114/32.93
[main] Time solve (wall/proc) 2.85694/39.96
[main] Stop crit:        9.29027e-09
[main] Stop crit:        0.0237713
Ebkt times:              0.0481579/1.08
Eval Ebkt times:         13.3679/362.15
PiPjPk times:            0.545157/15.37
Eval PiPjPk times:       3.09072/84.9
L2prod times:            3.62253/103
Total time:              28.2036/761.06
[main] Time assemble (wall/proc) 3.48919/33.09
[main] Time solve (wall/proc) 2.85337/39.91
[main] Stop crit:        9.27018e-09
[main] Stop crit:        0.0235302
Ebkt times:              0.0479498/0.96
Eval Ebkt times:         13.3213/360.55
PiPjPk times:            0.546564/15.34
Eval PiPjPk times:       3.10546/85.76
L2prod times:            3.63891/103.48
Total time:              28.1746/760.34
[main] Time assemble (wall/proc) 3.48821/33.03
[main] Time solve (wall/proc) 2.92989/41.46
[main] Stop crit:        9.24033e-09
[main] Stop crit:        0.0232814
Ebkt times:              0.0479926/0.85
Eval Ebkt times:         13.2916/361.11
PiPjPk times:            0.544641/15.09
Eval PiPjPk times:       3.08512/83.76
L2prod times:            3.62964/102.32
Total time:              28.1008/759.2
[main] Time assemble (wall/proc) 3.46445/32.95
[main] Time solve (wall/proc) 2.84401/40.11
[main] Stop crit:        9.20112e-09
[main] 63%...
[main] Stop crit:        0.0230257
Ebkt times:              0.0473014/0.87
Eval Ebkt times:         13.1523/356.32
PiPjPk times:            0.544695/14.62
Eval PiPjPk times:       3.09433/83.56
L2prod times:            3.61748/100.87
Total time:              27.9163/753.79
[main] Time assemble (wall/proc) 3.46792/32.76
[main] Time solve (wall/proc) 2.84039/40.23
[main] Stop crit:        9.15274e-09
[main] Stop crit:        0.022764
Ebkt times:              0.0480895/0.67
Eval Ebkt times:         13.2505/359.29
PiPjPk times:            0.547421/16.04
Eval PiPjPk times:       3.09351/82.61
L2prod times:            3.64604/103.17
Total time:              28.0651/755.97
[main] Time assemble (wall/proc) 3.50864/32.96
[main] Time solve (wall/proc) 2.78647/38.45
[main] Stop crit:        9.09535e-09
[main] Stop crit:        0.0224974
Ebkt times:              0.0478994/0.98
Eval Ebkt times:         13.2602/358.74
PiPjPk times:            0.545419/15.01
Eval PiPjPk times:       3.0939/84.02
L2prod times:            3.62302/103.64
Total time:              28.0789/757.38
[main] Time assemble (wall/proc) 3.49307/32.95
[main] Time solve (wall/proc) 2.84413/40.75
[main] Stop crit:        9.02924e-09
[main] Stop crit:        0.0222268
Ebkt times:              0.0480417/0.67
Eval Ebkt times:         13.3241/359.96
PiPjPk times:            0.543557/15.5
Eval PiPjPk times:       3.07171/82.84
L2prod times:            3.65147/104.71
Total time:              28.1571/758.7
[main] Time assemble (wall/proc) 3.50894/33.02
[main] Time solve (wall/proc) 2.86683/41.28
[main] Stop crit:        8.95487e-09
[main] Stop crit:        0.0219533
Ebkt times:              0.0479897/0.86
Eval Ebkt times:         13.3264/360.12
PiPjPk times:            0.546364/14.86
Eval PiPjPk times:       3.09808/84.44
L2prod times:            3.63466/104.54
Total time:              28.167/759.09
[main] Time assemble (wall/proc) 3.47102/33.04
[main] Time solve (wall/proc) 2.85179/41.15
[main] Stop crit:        8.87291e-09
[main] 74%...
[main] Stop crit:        0.0216779
Ebkt times:              0.047984/0.86
Eval Ebkt times:         13.3116/359.7
PiPjPk times:            0.546393/15.31
Eval PiPjPk times:       3.09436/82.71
L2prod times:            3.63801/104.47
Total time:              28.1301/757.66
[main] Time assemble (wall/proc) 3.49648/33.03
[main] Time solve (wall/proc) 2.85042/41.54
[main] Stop crit:        8.78421e-09
[main] Stop crit:        0.0214019
Ebkt times:              0.0475989/1
Eval Ebkt times:         13.3229/360.51
PiPjPk times:            0.545354/15.55
Eval PiPjPk times:       3.09173/82.95
L2prod times:            3.62815/102.73
Total time:              28.1512/758.75
[main] Time assemble (wall/proc) 3.49251/33.02
[main] Time solve (wall/proc) 2.78747/39.65
[main] Stop crit:        8.6898e-09
[main] Stop crit:        0.0211261
Ebkt times:              0.0484327/1.02
Eval Ebkt times:         13.303/359.51
PiPjPk times:            0.542601/14.82
Eval PiPjPk times:       3.08038/83.66
L2prod times:            3.60853/103.18
Total time:              28.116/758.97
[main] Time assemble (wall/proc) 3.49744/32.96
[main] Time solve (wall/proc) 2.84163/41.06
[main] Stop crit:        8.5909e-09
[main] Stop crit:        0.0208519
Ebkt times:              0.0484958/0.83
Eval Ebkt times:         13.3558/361.8
PiPjPk times:            0.543962/15.71
Eval PiPjPk times:       3.08952/84.22
L2prod times:            3.63259/102.57
Total time:              28.1988/760.31
[main] Time assemble (wall/proc) 3.5208/33.1
[main] Time solve (wall/proc) 2.78596/39.26
[main] Stop crit:        8.48884e-09
[main] Stop crit:        0.0205801
Ebkt times:              0.0479417/1.02
Eval Ebkt times:         13.3961/363.85
PiPjPk times:            0.544605/15.34
Eval PiPjPk times:       3.08899/84
L2prod times:            3.63287/104.06
Total time:              28.2342/763.17
[main] Time assemble (wall/proc) 3.48694/33.12
[main] Time solve (wall/proc) 2.8322/41.18
[main] Stop crit:        8.38507e-09
[main] 85%...
[main] Stop crit:        0.020312
Ebkt times:              0.0480994/1.07
Eval Ebkt times:         13.3233/360.65
PiPjPk times:            0.545443/15.11
Eval PiPjPk times:       3.10303/82.32
L2prod times:            3.63211/103.96
Total time:              28.1719/759.16
[main] Time assemble (wall/proc) 3.48082/33.02
[main] Time solve (wall/proc) 2.85977/41.44
[main] Stop crit:        8.28104e-09
[main] Stop crit:        0.0200483
Ebkt times:              0.0477298/0.82
Eval Ebkt times:         13.2254/358.15
PiPjPk times:            0.542465/15.07
Eval PiPjPk times:       3.08246/83.72
L2prod times:            3.60921/102.24
Total time:              27.9853/754.64
[main] Time assemble (wall/proc) 3.49616/32.85
[main] Time solve (wall/proc) 2.8754/41.61
[main] Stop crit:        8.17818e-09
[main] Stop crit:        0.0197902
Ebkt times:              0.0482749/1.03
Eval Ebkt times:         13.3539/363.7
PiPjPk times:            0.543826/14.93
Eval PiPjPk times:       3.09001/83.82
L2prod times:            3.62077/102.63
Total time:              28.1771/760.96
[main] Time assemble (wall/proc) 3.51172/33.08
[main] Time solve (wall/proc) 2.79641/39.38
[main] Stop crit:        8.07784e-09
[main] Stop crit:        0.0195384
Ebkt times:              0.0484383/1.08
Eval Ebkt times:         13.2939/359.34
PiPjPk times:            0.542682/15.17
Eval PiPjPk times:       3.09249/84.04
L2prod times:            3.63805/103.21
Total time:              28.102/757.88
[main] Time assemble (wall/proc) 3.48607/32.95
[main] Time solve (wall/proc) 2.89304/42.11
[main] Stop crit:        7.98125e-09
[main] Stop crit:        0.0192937
Ebkt times:              0.048017/0.96
Eval Ebkt times:         13.3534/363.44
PiPjPk times:            0.541979/15.43
Eval PiPjPk times:       3.0958/84.45
L2prod times:            3.60696/102.58
Total time:              28.1749/761.1
[main] Time assemble (wall/proc) 3.48512/33.03
[main] Time solve (wall/proc) 2.76428/38.86
[main] Stop crit:        7.8895e-09
[main] 95%...
[main] Stop crit:        0.0190567
Ebkt times:              0.0480549/1.03
Eval Ebkt times:         13.3359/360.83
PiPjPk times:            0.545185/14.88
Eval PiPjPk times:       3.07487/84.18
L2prod times:            3.63437/104.62
Total time:              28.1552/759.21
[main] Time assemble (wall/proc) 3.48117/33.03
[main] Time solve (wall/proc) 2.77729/39.49
[main] Stop crit:        7.80355e-09
[main] Stop crit:        0.0188282
Ebkt times:              0.0482529/0.85
Eval Ebkt times:         13.3078/359.3
PiPjPk times:            0.548058/14.99
Eval PiPjPk times:       3.07812/83.69
L2prod times:            3.6477/105.66
Total time:              28.1193/758.77
[main] Time assemble (wall/proc) 3.47539/32.98
[main] Time solve (wall/proc) 2.81443/39.89
[main] Stop crit:        7.7242e-09
[main] Time run (wall/proc) 459.241/7349.16
[main] Compute errors
[main] Electric field error = 0.0106584
[main] Potential error = 0.0114322
[main] Lambda = 0.328521
[main] Maximum residual = 2.65939e-09
[main] Maximum constraint difference = 5.77755
[main] Time norms (wall/proc) 0.311731/7.79
[main] Mesh diameter 0.108253
[main] Done
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.866025  0.1        0.581212   --        0.353657   --       1.65574e-15  1.92825
0    0.433013  0.0833333  0.0515258  3.50      0.0909475  1.96     8.40793e-16  2.72224
0    0.216506  0.0416667  0.0233663  1.14      0.0299855  1.60     6.83216e-16  4.01771
0    0.108253  0.0212766  0.0106584  1.13      0.0114322  1.39     2.65939e-09  5.77755


==> outputs/N1/Cubic-Cells_k0/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 27
DimSXCurl: 54
DimSXDiv: 36
DimLieAlg: 3
DimLASXGrad: 81
DimLASXCurl: 162
DimLASXDiv: 108
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.65574e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 1.5129
MaxConstraintDiff: 1.92825
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.581212
E_L2Pot: 0.353657
absE_L2Elec: 0.395935
absE_L2Pot: 0.21701
absE_L2Lambda: 21.3194
N_L2Elec: 0.681223
N_L2Pot: 0.613617
TwallDDRCore: 0.00977056
TprocDDRCore: 0.04
TwallModel: 0.0391927
TprocModel: 0.11
TwallAssemble: 0.0120882
TprocAssemble: 0.3135
TwallSolve: 0.00378251
TprocSolve: 0.094
TwallRun: 0.679414
TprocRun: 16.76
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k0/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXGrad: 125
DimSXCurl: 300
DimSXDiv: 240
DimLieAlg: 3
DimLASXGrad: 375
DimLASXCurl: 900
DimLASXDiv: 720
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 8.40793e-16
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.1482
MaxConstraintDiff: 2.72224
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 0.0515258
E_L2Pot: 0.0909475
absE_L2Elec: 0.0351342
absE_L2Pot: 0.0568732
absE_L2Lambda: 4.0978
N_L2Elec: 0.681875
N_L2Pot: 0.625341
TwallDDRCore: 0.00629837
TprocDDRCore: 0.08
TwallModel: 0.0576502
TprocModel: 0.29
TwallAssemble: 0.0673915
TprocAssemble: 1.75333
TwallSolve: 0.0314251
TprocSolve: 0.804167
TwallRun: 3.29891
TprocRun: 85.72
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k0/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 729
DimSXCurl: 1944
DimSXDiv: 1728
DimLieAlg: 3
DimLASXGrad: 2187
DimLASXCurl: 5832
DimLASXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.83216e-16
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.16852
MaxConstraintDiff: 4.01771
OuterIterations: 24
AvgNonlinearIterations: 1
E_L2Elec: 0.0233663
E_L2Pot: 0.0299855
absE_L2Elec: 0.0164554
absE_L2Pot: 0.0194126
absE_L2Lambda: 1.08392
N_L2Elec: 0.704235
N_L2Pot: 0.6474
TwallDDRCore: 0.0358389
TprocDDRCore: 0.73
TwallModel: 0.339807
TprocModel: 1.77
TwallAssemble: 0.316273
TprocAssemble: 1.73708
TwallSolve: 0.170933
TprocSolve: 1.87833
TwallRun: 20.0337
TprocRun: 309.12
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k0/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXGrad: 4913
DimSXCurl: 13872
DimSXDiv: 13056
DimLieAlg: 3
DimLASXGrad: 14739
DimLASXCurl: 41616
DimLASXDiv: 39168
InitialTime: 0
FinalTime: 1
Timestep: 0.0212766
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.65939e-09
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.54452
MaxConstraintDiff: 5.77755
OuterIterations: 47
AvgNonlinearIterations: 1
E_L2Elec: 0.0106584
E_L2Pot: 0.0114322
absE_L2Elec: 0.00757226
absE_L2Pot: 0.0074706
absE_L2Lambda: 0.328521
N_L2Elec: 0.710447
N_L2Pot: 0.653469
TwallDDRCore: 0.194896
TprocDDRCore: 5.02
TwallModel: 2.68345
TprocModel: 15.62
TwallAssemble: 3.49306
TprocAssemble: 32.9943
TwallSolve: 2.86907
TprocSolve: 40.5128
TwallRun: 459.241
TprocRun: 7349.16
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k1/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k1/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
1    0.866025  0.1         0.162882    --        0.214508     --       9.00337e-15  2.83019
1    0.433013  0.037037    0.0237565   2.78      0.0272183    2.98     1.72752e-15  4.43974
1    0.216506  0.00934579  0.00436742  2.44      0.00442743   2.62     1.47916e-15  6.51341
1    0.108253  0.00234192  0.00105582  2.05      0.000981932  2.17     1.883e-15    9.34889


==> outputs/N1/Cubic-Cells_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0128345/0.08
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.114685/0.34
[main] Initial constraint norm: 2.23693
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.353104
Ebkt times:              0.00302753/0.07
Eval Ebkt times:         0.0376701/0.73
PiPjPk times:            0.0201907/0.43
Eval PiPjPk times:       0.00874633/0.2
L2prod times:            0.0233819/0.46
Total time:              0.120754/2.44
[main] Time assemble (wall/proc) 0.0787062/1.23
[main] Time solve (wall/proc) 0.0295253/0.5
[main] Stop crit:        0.000167591
Ebkt times:              0.00311901/0.08
Eval Ebkt times:         0.097972/2.76
PiPjPk times:            0.0727223/2.05
Eval PiPjPk times:       0.0136574/0.38
L2prod times:            0.0238109/0.69
Total time:              0.252018/7.01
[main] Time assemble (wall/proc) 0.10183/2.48
[main] Time solve (wall/proc) 0.0189394/0.2
[main] Stop crit:        4.77881e-11
[main] 10%...
[main] Stop crit:        0.112463
Ebkt times:              0.00318426/0.09
Eval Ebkt times:         0.0801621/2.22
PiPjPk times:            0.0213771/0.64
Eval PiPjPk times:       0.0387581/1.05
L2prod times:            0.0276891/0.76
Total time:              0.204281/5.61
[main] Time assemble (wall/proc) 0.0879906/1.36
[main] Time solve (wall/proc) 0.0208917/0.24
[main] Stop crit:        2.22283e-05
Ebkt times:              0.00312117/0.08
Eval Ebkt times:         0.0477682/1.32
PiPjPk times:            0.039698/1.12
Eval PiPjPk times:       0.0231333/0.65
L2prod times:            0.0315165/0.89
Total time:              0.194876/5.45
[main] Time assemble (wall/proc) 0.0981498/2.63
[main] Time solve (wall/proc) 0.0241576/0.63
[main] Stop crit:        5.52383e-13
[main] 20%...
[main] Stop crit:        0.173637
Ebkt times:              0.00308013/0.08
Eval Ebkt times:         0.0477043/1.38
PiPjPk times:            0.0370947/1.02
Eval PiPjPk times:       0.00681796/0.21
L2prod times:            0.0240475/0.65
Total time:              0.141857/3.97
[main] Time assemble (wall/proc) 0.0800681/1.86
[main] Time solve (wall/proc) 0.0183294/0.19
[main] Stop crit:        1.76377e-05
Ebkt times:              0.0033979/0.08
Eval Ebkt times:         0.0851101/2.37
PiPjPk times:            0.0384146/1.07
Eval PiPjPk times:       0.00775616/0.22
L2prod times:            0.0278483/0.8
Total time:              0.202636/5.66
[main] Time assemble (wall/proc) 0.103546/2.79
[main] Time solve (wall/proc) 0.0239813/0.61
[main] Stop crit:        2.42369e-13
[main] 30%...
[main] Stop crit:        0.19563
Ebkt times:              0.00306704/0.1
Eval Ebkt times:         0.0374946/1
PiPjPk times:            0.0332672/0.96
Eval PiPjPk times:       0.00739897/0.21
L2prod times:            0.0384353/1.1
Total time:              0.142596/3.98
[main] Time assemble (wall/proc) 0.0851477/1.91
[main] Time solve (wall/proc) 0.0212409/0.23
[main] Stop crit:        3.7591e-05
Ebkt times:              0.00312625/0.09
Eval Ebkt times:         0.0361542/1.03
PiPjPk times:            0.0205963/0.54
Eval PiPjPk times:       0.00673916/0.22
L2prod times:            0.0243116/0.67
Total time:              0.13649/3.81
[main] Time assemble (wall/proc) 0.0876011/2.34
[main] Time solve (wall/proc) 0.0242772/0.64
[main] Stop crit:        1.16436e-12
[main] 40%...
[main] Stop crit:        0.168059
Ebkt times:              0.00306329/0.07
Eval Ebkt times:         0.0559014/1.55
PiPjPk times:            0.0488374/1.37
Eval PiPjPk times:       0.00691136/0.2
L2prod times:            0.0239891/0.65
Total time:              0.185576/5.18
[main] Time assemble (wall/proc) 0.0849445/2.13
[main] Time solve (wall/proc) 0.018277/0.18
[main] Stop crit:        3.7576e-05
Ebkt times:              0.0389496/1.05
Eval Ebkt times:         0.042754/1.16
PiPjPk times:            0.020627/0.56
Eval PiPjPk times:       0.00670442/0.18
L2prod times:            0.106994/2.89
Total time:              0.333528/9.04
[main] Time assemble (wall/proc) 0.127405/3.38
[main] Time solve (wall/proc) 0.0223969/0.42
[main] Stop crit:        1.43381e-12
[main] 50%...
[main] Stop crit:        0.153185
Ebkt times:              0.00305657/0.08
Eval Ebkt times:         0.0391564/1.08
PiPjPk times:            0.0384084/1.08
Eval PiPjPk times:       0.00682657/0.22
L2prod times:            0.0245463/0.68
Total time:              0.134951/3.77
[main] Time assemble (wall/proc) 0.0851164/2.16
[main] Time solve (wall/proc) 0.0255742/0.27
[main] Stop crit:        3.0634e-05
Ebkt times:              0.0284632/0.77
Eval Ebkt times:         0.0618458/1.73
PiPjPk times:            0.0332441/0.94
Eval PiPjPk times:       0.00703489/0.18
L2prod times:            0.0436721/1.19
Total time:              0.230467/6.39
[main] Time assemble (wall/proc) 0.101431/2.72
[main] Time solve (wall/proc) 0.0240067/0.62
[main] Stop crit:        1.75923e-12
[main] 60%...
[main] Stop crit:        0.151889
Ebkt times:              0.0354915/0.99
Eval Ebkt times:         0.0360299/1
PiPjPk times:            0.0206042/0.54
Eval PiPjPk times:       0.00672859/0.2
L2prod times:            0.0684301/1.86
Total time:              0.248774/6.75
[main] Time assemble (wall/proc) 0.101513/2.14
[main] Time solve (wall/proc) 0.0270147/0.23
[main] Stop crit:        2.74902e-05
Ebkt times:              0.00315051/0.07
Eval Ebkt times:         0.0358867/1
PiPjPk times:            0.0372918/1.03
Eval PiPjPk times:       0.00680232/0.19
L2prod times:            0.0239999/0.69
Total time:              0.16252/4.52
[main] Time assemble (wall/proc) 0.0871436/2.33
[main] Time solve (wall/proc) 0.0241816/0.63
[main] Stop crit:        1.73694e-12
[main] 70%...
[main] Stop crit:        0.136795
Ebkt times:              0.00309456/0.08
Eval Ebkt times:         0.0453895/1.26
PiPjPk times:            0.0206769/0.61
Eval PiPjPk times:       0.00693035/0.2
L2prod times:            0.0241469/0.66
Total time:              0.145933/4.07
[main] Time assemble (wall/proc) 0.0848282/2.13
[main] Time solve (wall/proc) 0.0221051/0.2
[main] Stop crit:        1.92577e-05
Ebkt times:              0.00306876/0.08
Eval Ebkt times:         0.0361649/0.94
PiPjPk times:            0.0272733/0.74
Eval PiPjPk times:       0.00681777/0.2
L2prod times:            0.0243747/0.7
Total time:              0.161709/4.51
[main] Time assemble (wall/proc) 0.0878014/2.31
[main] Time solve (wall/proc) 0.0240261/0.63
[main] Stop crit:        7.54805e-13
[main] 80%...
[main] Stop crit:        0.109295
Ebkt times:              0.00307675/0.08
Eval Ebkt times:         0.0413804/1.15
PiPjPk times:            0.0206298/0.58
Eval PiPjPk times:       0.0167054/0.48
L2prod times:            0.0245278/0.67
Total time:              0.163795/4.63
[main] Time assemble (wall/proc) 0.0832013/2.1
[main] Time solve (wall/proc) 0.0186521/0.17
[main] Stop crit:        1.04969e-05
Ebkt times:              0.0516058/1.42
Eval Ebkt times:         0.0385798/1.09
PiPjPk times:            0.0243008/0.67
Eval PiPjPk times:       0.00676497/0.19
L2prod times:            0.0386435/1.07
Total time:              0.292293/8.01
[main] Time assemble (wall/proc) 0.120696/3.21
[main] Time solve (wall/proc) 0.0240468/0.63
[main] Stop crit:        1.4832e-13
[main] 90%...
[main] Stop crit:        0.0844797
Ebkt times:              0.0030583/0.08
Eval Ebkt times:         0.0611149/1.66
PiPjPk times:            0.0475133/1.31
Eval PiPjPk times:       0.00710862/0.17
L2prod times:            0.0240349/0.7
Total time:              0.167338/4.63
[main] Time assemble (wall/proc) 0.084765/2.11
[main] Time solve (wall/proc) 0.0184328/0.18
[main] Stop crit:        4.99353e-06
Ebkt times:              0.0376209/1.07
Eval Ebkt times:         0.0518387/1.47
PiPjPk times:            0.0288212/0.81
Eval PiPjPk times:       0.00708653/0.2
L2prod times:            0.0651842/1.8
Total time:              0.235763/6.55
[main] Time assemble (wall/proc) 0.102409/2.73
[main] Time solve (wall/proc) 0.0242722/0.63
[main] Stop crit:        2.33577e-14
[main] Time run (wall/proc) 4.15888/101.37
[main] Compute errors
[main] Electric field error = 0.162882
[main] Potential error = 0.214508
[main] Lambda = 7.95644
[main] Maximum residual = 9.00337e-15
[main] Maximum constraint difference = 2.83019
[main] Time norms (wall/proc) 0.00551168/0.16
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 64 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.037037
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0195054/0.35
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.458281/1.67
[main] Initial constraint norm: 3.5008
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0637284
Ebkt times:              0.0309508/0.85
Eval Ebkt times:         0.357649/9.98
PiPjPk times:            0.179853/4.97
Eval PiPjPk times:       0.0824975/2.06
L2prod times:            0.24507/5.83
Total time:              1.20104/31.17
[main] Time assemble (wall/proc) 0.355356/1.77
[main] Time solve (wall/proc) 0.169912/1.43
[main] Stop crit:        2.8397e-07
[main] Stop crit:        0.0386188
Ebkt times:              0.0323171/1.12
Eval Ebkt times:         0.362455/10.24
PiPjPk times:            0.180062/5.02
Eval PiPjPk times:       0.0670634/1.65
L2prod times:            0.252113/6.42
Total time:              1.16912/31.3
[main] Time assemble (wall/proc) 0.318722/1.73
[main] Time solve (wall/proc) 0.163731/1.44
[main] Stop crit:        7.45466e-08
[main] Stop crit:        0.0470438
Ebkt times:              0.0291763/0.69
Eval Ebkt times:         0.350403/10.02
PiPjPk times:            0.190231/5.45
Eval PiPjPk times:       0.0645749/1.66
L2prod times:            0.240664/6.01
Total time:              1.13851/29.84
[main] Time assemble (wall/proc) 0.352219/1.76
[main] Time solve (wall/proc) 0.155827/1.27
[main] Stop crit:        8.98153e-08
[main] 11%...
[main] Stop crit:        0.0510125
Ebkt times:              0.0299043/0.62
Eval Ebkt times:         0.354328/9.85
PiPjPk times:            0.193978/5.02
Eval PiPjPk times:       0.0662218/1.89
L2prod times:            0.243064/5.7
Total time:              1.1541/30.34
[main] Time assemble (wall/proc) 0.345264/1.76
[main] Time solve (wall/proc) 0.169679/1.53
[main] Stop crit:        1.1283e-07
[main] Stop crit:        0.0506304
Ebkt times:              0.0296992/0.74
Eval Ebkt times:         0.364557/9.5
PiPjPk times:            0.196827/5.35
Eval PiPjPk times:       0.0651758/2.1
L2prod times:            0.252031/6.34
Total time:              1.18039/31.34
[main] Time assemble (wall/proc) 0.36928/1.8
[main] Time solve (wall/proc) 0.157432/1.28
[main] Stop crit:        1.09663e-07
[main] Stop crit:        0.0503545
Ebkt times:              0.0299118/1.04
Eval Ebkt times:         0.349595/9.82
PiPjPk times:            0.186541/5.37
Eval PiPjPk times:       0.0650061/1.62
L2prod times:            0.241818/6.01
Total time:              1.1413/30.45
[main] Time assemble (wall/proc) 0.31986/1.73
[main] Time solve (wall/proc) 0.161496/1.35
[main] Stop crit:        1.11289e-07
[main] 22%...
[main] Stop crit:        0.0510276
Ebkt times:              0.0302751/0.92
Eval Ebkt times:         0.351495/10.02
PiPjPk times:            0.193016/5.21
Eval PiPjPk times:       0.0656868/1.77
L2prod times:            0.240245/6.06
Total time:              1.14852/30.84
[main] Time assemble (wall/proc) 0.355709/1.76
[main] Time solve (wall/proc) 0.173001/1.6
[main] Stop crit:        1.18712e-07
[main] Stop crit:        0.0514267
Ebkt times:              0.0310036/1.08
Eval Ebkt times:         0.350735/9.95
PiPjPk times:            0.179674/5.05
Eval PiPjPk times:       0.0626246/1.66
L2prod times:            0.244759/5.71
Total time:              1.12872/30.24
[main] Time assemble (wall/proc) 0.319367/1.72
[main] Time solve (wall/proc) 0.173502/1.61
[main] Stop crit:        1.26402e-07
[main] Stop crit:        0.050693
Ebkt times:              0.0295524/0.88
Eval Ebkt times:         0.344121/9.84
PiPjPk times:            0.185863/5.38
Eval PiPjPk times:       0.063224/1.58
L2prod times:            0.234962/5.78
Total time:              1.12024/29.7
[main] Time assemble (wall/proc) 0.347997/1.73
[main] Time solve (wall/proc) 0.160786/1.41
[main] Stop crit:        1.31752e-07
[main] 33%...
[main] Stop crit:        0.0489723
Ebkt times:              0.0296063/0.84
Eval Ebkt times:         0.346113/9.62
PiPjPk times:            0.181214/4.33
Eval PiPjPk times:       0.0633333/2.11
L2prod times:            0.241634/6.36
Total time:              1.12125/29.88
[main] Time assemble (wall/proc) 0.361562/1.76
[main] Time solve (wall/proc) 0.154698/1.26
[main] Stop crit:        1.35596e-07
[main] Stop crit:        0.0468594
Ebkt times:              0.0304268/0.78
Eval Ebkt times:         0.362989/9.49
PiPjPk times:            0.199582/5.74
Eval PiPjPk times:       0.0653342/1.81
L2prod times:            0.249916/6.26
Total time:              1.17696/31.45
[main] Time assemble (wall/proc) 0.31759/1.75
[main] Time solve (wall/proc) 0.172184/1.57
[main] Stop crit:        1.39377e-07
[main] Stop crit:        0.0448693
Ebkt times:              0.0300883/1.08
Eval Ebkt times:         0.347263/10.19
PiPjPk times:            0.179828/5.19
Eval PiPjPk times:       0.0633752/1.46
L2prod times:            0.241939/5.3
Total time:              1.12389/30.3
[main] Time assemble (wall/proc) 0.333453/1.73
[main] Time solve (wall/proc) 0.172008/1.53
[main] Stop crit:        1.42833e-07
[main] 44%...
[main] Stop crit:        0.0432761
Ebkt times:              0.0288406/0.71
Eval Ebkt times:         0.351262/8.66
PiPjPk times:            0.188811/4.88
Eval PiPjPk times:       0.0639415/2
L2prod times:            0.240068/6.52
Total time:              1.1333/29.88
[main] Time assemble (wall/proc) 0.330163/1.72
[main] Time solve (wall/proc) 0.171038/1.53
[main] Stop crit:        1.4493e-07
[main] Stop crit:        0.042147
Ebkt times:              0.0289059/1.23
Eval Ebkt times:         0.348306/10.01
PiPjPk times:            0.18011/5.16
Eval PiPjPk times:       0.0633727/1.43
L2prod times:            0.240956/5.66
Total time:              1.12342/30.62
[main] Time assemble (wall/proc) 0.327846/1.72
[main] Time solve (wall/proc) 0.156841/1.31
[main] Stop crit:        1.45044e-07
[main] Stop crit:        0.0414187
Ebkt times:              0.0304819/0.66
Eval Ebkt times:         0.357526/9.01
PiPjPk times:            0.200158/5.18
Eval PiPjPk times:       0.065438/2.59
L2prod times:            0.239975/6.21
Total time:              1.16331/30.47
[main] Time assemble (wall/proc) 0.342245/1.77
[main] Time solve (wall/proc) 0.157778/1.31
[main] Stop crit:        1.42932e-07
[main] 55%...
[main] Stop crit:        0.0409751
Ebkt times:              0.0307912/0.94
Eval Ebkt times:         0.350793/10.21
PiPjPk times:            0.190712/5.22
Eval PiPjPk times:       0.06675/2.34
L2prod times:            0.241957/6.1
Total time:              1.15148/31.18
[main] Time assemble (wall/proc) 0.325028/1.75
[main] Time solve (wall/proc) 0.15878/1.22
[main] Stop crit:        1.38734e-07
[main] Stop crit:        0.0406936
Ebkt times:              0.0311287/0.63
Eval Ebkt times:         0.355504/9.48
PiPjPk times:            0.187546/4.88
Eval PiPjPk times:       0.0656886/2.1
L2prod times:            0.247717/6.22
Total time:              1.15456/30.3
[main] Time assemble (wall/proc) 0.329888/1.75
[main] Time solve (wall/proc) 0.157068/1.26
[main] Stop crit:        1.33159e-07
[main] Stop crit:        0.0404508
Ebkt times:              0.029444/1.03
Eval Ebkt times:         0.349173/9.55
PiPjPk times:            0.182936/4.96
Eval PiPjPk times:       0.0630134/1.73
L2prod times:            0.246659/6.03
Total time:              1.13567/30.1
[main] Time assemble (wall/proc) 0.325586/1.71
[main] Time solve (wall/proc) 0.171891/1.56
[main] Stop crit:        1.27195e-07
[main] 66%...
[main] Stop crit:        0.0401172
Ebkt times:              0.0295109/0.78
Eval Ebkt times:         0.34358/9.43
PiPjPk times:            0.179792/4.36
Eval PiPjPk times:       0.063756/2.11
L2prod times:            0.237353/6.31
Total time:              1.11293/29.92
[main] Time assemble (wall/proc) 0.354345/1.74
[main] Time solve (wall/proc) 0.157187/1.21
[main] Stop crit:        1.21498e-07
[main] Stop crit:        0.0395749
Ebkt times:              0.0301946/0.74
Eval Ebkt times:         0.346678/9.97
PiPjPk times:            0.180049/4.26
Eval PiPjPk times:       0.0644032/2.45
L2prod times:            0.241235/6.47
Total time:              1.12648/30.41
[main] Time assemble (wall/proc) 0.324925/1.73
[main] Time solve (wall/proc) 0.157134/1.28
[main] Stop crit:        1.1612e-07
[main] Stop crit:        0.0387527
Ebkt times:              0.0305538/0.88
Eval Ebkt times:         0.363741/9.33
PiPjPk times:            0.199425/5.77
Eval PiPjPk times:       0.0646215/1.47
L2prod times:            0.246279/6.25
Total time:              1.17896/30.88
[main] Time assemble (wall/proc) 0.327882/1.76
[main] Time solve (wall/proc) 0.156192/1.2
[main] Stop crit:        1.10774e-07
[main] 77%...
[main] Stop crit:        0.0376516
Ebkt times:              0.0287922/0.79
Eval Ebkt times:         0.353263/9.57
PiPjPk times:            0.194114/5.27
Eval PiPjPk times:       0.0639923/2.26
L2prod times:            0.242688/6.01
Total time:              1.14756/30.6
[main] Time assemble (wall/proc) 0.342336/1.78
[main] Time solve (wall/proc) 0.160556/1.3
[main] Stop crit:        1.05245e-07
[main] Stop crit:        0.0363425
Ebkt times:              0.0284558/0.76
Eval Ebkt times:         0.352274/9.57
PiPjPk times:            0.178362/5.04
Eval PiPjPk times:       0.0634345/1.62
L2prod times:            0.246425/6.13
Total time:              1.12968/30.15
[main] Time assemble (wall/proc) 0.318615/1.72
[main] Time solve (wall/proc) 0.163635/1.44
[main] Stop crit:        9.95817e-08
[main] Stop crit:        0.0349395
Ebkt times:              0.0299709/0.7
Eval Ebkt times:         0.350287/9.51
PiPjPk times:            0.191183/5.38
Eval PiPjPk times:       0.064701/1.99
L2prod times:            0.236328/5.73
Total time:              1.13741/30.26
[main] Time assemble (wall/proc) 0.329807/1.74
[main] Time solve (wall/proc) 0.173392/1.57
[main] Stop crit:        9.40373e-08
[main] 88%...
[main] Stop crit:        0.0335638
Ebkt times:              0.0308933/0.74
Eval Ebkt times:         0.347078/9.24
PiPjPk times:            0.179478/4.63
Eval PiPjPk times:       0.0631201/1.88
L2prod times:            0.244355/6.46
Total time:              1.12278/29.7
[main] Time assemble (wall/proc) 0.328622/1.72
[main] Time solve (wall/proc) 0.154972/1.26
[main] Stop crit:        8.89182e-08
[main] Stop crit:        0.0323134
Ebkt times:              0.0302953/0.99
Eval Ebkt times:         0.346299/10.32
PiPjPk times:            0.179875/4.98
Eval PiPjPk times:       0.0628905/1.53
L2prod times:            0.241742/5.3
Total time:              1.12227/29.9
[main] Time assemble (wall/proc) 0.317265/1.71
[main] Time solve (wall/proc) 0.160848/1.34
[main] Stop crit:        8.44665e-08
[main] Stop crit:        0.0312471
Ebkt times:              0.0294769/1.17
Eval Ebkt times:         0.353685/9.88
PiPjPk times:            0.192551/5.2
Eval PiPjPk times:       0.0639571/1.73
L2prod times:            0.246586/5.89
Total time:              1.15188/30.89
[main] Time assemble (wall/proc) 0.324901/1.75
[main] Time solve (wall/proc) 0.160863/1.27
[main] Stop crit:        8.0821e-08
[main] Time run (wall/proc) 24.5513/367.36
[main] Compute errors
[main] Electric field error = 0.0237565
[main] Potential error = 0.0272183
[main] Lambda = 0.903136
[main] Maximum residual = 1.72752e-15
[main] Maximum constraint difference = 4.43974
[main] Time norms (wall/proc) 0.0240317/0.66
[main] Mesh diameter 0.433013
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00934579
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.107476/2.63
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.42988/11.79
[main] Initial constraint norm: 5.12029
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00981202
Ebkt times:              0.24932/6.31
Eval Ebkt times:         3.32589/89.23
PiPjPk times:            1.44588/39.3
Eval PiPjPk times:       0.63399/16.55
L2prod times:            1.94497/52.19
Total time:              10.4516/276.37
[main] Time assemble (wall/proc) 2.92065/15.09
[main] Time solve (wall/proc) 1.4203/16.91
[main] Stop crit:        2.36963e-10
[main] Stop crit:        0.0101845
Ebkt times:              0.244472/7.17
Eval Ebkt times:         3.28559/88.35
PiPjPk times:            1.43412/39.42
Eval PiPjPk times:       0.593679/16.11
L2prod times:            1.89922/51.88
Total time:              10.0353/270.49
[main] Time assemble (wall/proc) 2.85996/14.84
[main] Time solve (wall/proc) 1.37802/16.58
[main] Stop crit:        1.84676e-10
[main] Stop crit:        0.0107858
Ebkt times:              0.256683/7.57
Eval Ebkt times:         3.32702/93.01
PiPjPk times:            1.48663/41.31
Eval PiPjPk times:       0.566908/15.43
L2prod times:            2.00804/56.05
Total time:              9.97969/277.53
[main] Time assemble (wall/proc) 2.84248/15.1
[main] Time solve (wall/proc) 1.39125/16.5
[main] Stop crit:        1.44418e-10
[main] Stop crit:        0.0113092
Ebkt times:              0.256266/7.16
Eval Ebkt times:         3.33331/92.3
PiPjPk times:            1.49772/41
Eval PiPjPk times:       0.581217/16.52
L2prod times:            2.00819/56.43
Total time:              10.0383/279.23
[main] Time assemble (wall/proc) 2.89872/15.26
[main] Time solve (wall/proc) 1.36526/16.45
[main] Stop crit:        1.3123e-10
[main] Stop crit:        0.0115732
Ebkt times:              0.249027/7.2
Eval Ebkt times:         3.25085/91.65
PiPjPk times:            1.46639/40.91
Eval PiPjPk times:       0.578077/15.87
L2prod times:            1.93299/53.62
Total time:              9.80506/273.04
[main] Time assemble (wall/proc) 2.89599/15.1
[main] Time solve (wall/proc) 1.36565/16.33
[main] Stop crit:        1.35161e-10
[main] Stop crit:        0.0116114
Ebkt times:              0.251815/7.05
Eval Ebkt times:         3.29454/90.8
PiPjPk times:            1.46306/40.3
Eval PiPjPk times:       0.567647/16.53
L2prod times:            1.95151/54.69
Total time:              9.8367/273.32
[main] Time assemble (wall/proc) 2.9065/15.15
[main] Time solve (wall/proc) 1.38008/16.58
[main] Stop crit:        1.39213e-10
[main] Stop crit:        0.0115587
Ebkt times:              0.26168/7.29
Eval Ebkt times:         3.33699/91.94
PiPjPk times:            1.51098/41.77
Eval PiPjPk times:       0.570301/16.6
L2prod times:            2.02079/56.89
Total time:              10.0311/278.98
[main] Time assemble (wall/proc) 2.91324/15.22
[main] Time solve (wall/proc) 1.40384/16.51
[main] Stop crit:        1.38623e-10
[main] Stop crit:        0.0115375
Ebkt times:              0.261751/7.63
Eval Ebkt times:         3.36011/93.3
PiPjPk times:            1.4966/40.87
Eval PiPjPk times:       0.570691/16.24
L2prod times:            2.02417/56.12
Total time:              10.0918/279.43
[main] Time assemble (wall/proc) 2.87667/15.2
[main] Time solve (wall/proc) 1.37807/16.55
[main] Stop crit:        1.36209e-10
[main] Stop crit:        0.0116106
Ebkt times:              0.251093/6.97
Eval Ebkt times:         3.29664/91.01
PiPjPk times:            1.46278/40.73
Eval PiPjPk times:       0.56444/15.22
L2prod times:            2.01384/54.89
Total time:              9.91016/272.23
[main] Time assemble (wall/proc) 2.87328/15.09
[main] Time solve (wall/proc) 1.37282/16.51
[main] Stop crit:        1.35331e-10
[main] Stop crit:        0.011783
Ebkt times:              0.254333/7.33
Eval Ebkt times:         3.29192/90.11
PiPjPk times:            1.46762/40.59
Eval PiPjPk times:       0.568471/16.13
L2prod times:            2.00268/55.92
Total time:              9.90092/274.14
[main] Time assemble (wall/proc) 2.91267/15.16
[main] Time solve (wall/proc) 1.38975/16.74
[main] Stop crit:        1.37013e-10
[main] Stop crit:        0.0120189
Ebkt times:              0.249837/7.55
Eval Ebkt times:         3.34652/90.8
PiPjPk times:            1.47676/39.73
Eval PiPjPk times:       0.597358/17.18
L2prod times:            1.95229/54.05
Total time:              10.0296/273.43
[main] Time assemble (wall/proc) 2.92716/15.07
[main] Time solve (wall/proc) 1.3753/16.62
[main] Stop crit:        1.40162e-10
[main] 10%...
[main] Stop crit:        0.0122612
Ebkt times:              0.266359/6.86
Eval Ebkt times:         3.36603/92.12
PiPjPk times:            1.4986/41.66
Eval PiPjPk times:       0.585061/16.66
L2prod times:            2.04885/57.14
Total time:              10.1276/278.75
[main] Time assemble (wall/proc) 2.88992/15.2
[main] Time solve (wall/proc) 1.37842/16.41
[main] Stop crit:        1.43028e-10
[main] Stop crit:        0.0124539
Ebkt times:              0.251408/7.01
Eval Ebkt times:         3.31734/91.84
PiPjPk times:            1.47633/40.49
Eval PiPjPk times:       0.580782/16.62
L2prod times:            1.97246/54.61
Total time:              9.97144/275.36
[main] Time assemble (wall/proc) 2.88322/15.13
[main] Time solve (wall/proc) 1.37977/16.46
[main] Stop crit:        1.44386e-10
[main] Stop crit:        0.0125614
Ebkt times:              0.2544/7.6
Eval Ebkt times:         3.29148/92.53
PiPjPk times:            1.48304/41.53
Eval PiPjPk times:       0.575901/15.43
L2prod times:            1.93517/53.76
Total time:              9.87894/274.87
[main] Time assemble (wall/proc) 2.89244/15.1
[main] Time solve (wall/proc) 1.37093/16.24
[main] Stop crit:        1.4395e-10
[main] Stop crit:        0.0125757
Ebkt times:              0.25514/6.76
Eval Ebkt times:         3.32651/91.81
PiPjPk times:            1.49098/41.06
Eval PiPjPk times:       0.574669/15.78
L2prod times:            2.00276/56.15
Total time:              10.0048/277.31
[main] Time assemble (wall/proc) 2.86636/15.17
[main] Time solve (wall/proc) 1.36758/16.29
[main] Stop crit:        1.42206e-10
[main] Stop crit:        0.0125108
Ebkt times:              0.264124/7.78
Eval Ebkt times:         3.35396/92.99
PiPjPk times:            1.48899/41.67
Eval PiPjPk times:       0.562784/15.92
L2prod times:            2.00242/56.83
Total time:              9.99847/279.31
[main] Time assemble (wall/proc) 2.84153/15.14
[main] Time solve (wall/proc) 1.39995/16.48
[main] Stop crit:        1.39979e-10
[main] Stop crit:        0.0123905
Ebkt times:              0.260192/6.75
Eval Ebkt times:         3.34296/92.47
PiPjPk times:            1.48713/41.51
Eval PiPjPk times:       0.563474/14.95
L2prod times:            1.99137/55.7
Total time:              9.95846/276.41
[main] Time assemble (wall/proc) 2.86531/15.16
[main] Time solve (wall/proc) 1.37175/15.97
[main] Stop crit:        1.37984e-10
[main] Stop crit:        0.0122374
Ebkt times:              0.267838/8.25
Eval Ebkt times:         3.41975/94.68
PiPjPk times:            1.49677/41.37
Eval PiPjPk times:       0.582587/15.61
L2prod times:            2.09803/57.52
Total time:              10.3078/285.28
[main] Time assemble (wall/proc) 2.88124/15.39
[main] Time solve (wall/proc) 1.36413/16.42
[main] Stop crit:        1.36578e-10
[main] Stop crit:        0.0120669
Ebkt times:              0.263122/7.29
Eval Ebkt times:         3.37676/93.96
PiPjPk times:            1.50346/42.36
Eval PiPjPk times:       0.566039/15.71
L2prod times:            2.00004/56.38
Total time:              10.0705/279.34
[main] Time assemble (wall/proc) 2.88779/15.25
[main] Time solve (wall/proc) 1.36555/16.49
[main] Stop crit:        1.35768e-10
[main] Stop crit:        0.0118875
Ebkt times:              0.263082/7.91
Eval Ebkt times:         3.41406/93.24
PiPjPk times:            1.49986/41.13
Eval PiPjPk times:       0.56594/14.83
L2prod times:            2.06341/55.7
Total time:              10.1654/277.73
[main] Time assemble (wall/proc) 2.90126/15.17
[main] Time solve (wall/proc) 1.41089/16.64
[main] Stop crit:        1.35421e-10
[main] Stop crit:        0.0117026
Ebkt times:              0.257971/7.18
Eval Ebkt times:         3.34047/92.77
PiPjPk times:            1.4865/41.28
Eval PiPjPk times:       0.569305/15.61
L2prod times:            2.01477/56.76
Total time:              10.0021/278.49
[main] Time assemble (wall/proc) 2.90033/15.21
[main] Time solve (wall/proc) 1.34299/15.91
[main] Stop crit:        1.35472e-10
[main] Stop crit:        0.0115151
Ebkt times:              0.261437/7.86
Eval Ebkt times:         3.3996/92.66
PiPjPk times:            1.53169/41.3
Eval PiPjPk times:       0.584165/17.43
L2prod times:            2.01065/55.95
Total time:              10.2164/280.28
[main] Time assemble (wall/proc) 2.89384/15.38
[main] Time solve (wall/proc) 1.39037/16.34
[main] Stop crit:        1.3598e-10
[main] 20%...
[main] Stop crit:        0.0113289
Ebkt times:              0.263665/7.62
Eval Ebkt times:         3.36183/92.18
PiPjPk times:            1.50217/42.82
Eval PiPjPk times:       0.562397/15.87
L2prod times:            2.00882/56.68
Total time:              10.0434/279.67
[main] Time assemble (wall/proc) 2.87534/15.19
[main] Time solve (wall/proc) 1.36559/16.29
[main] Stop crit:        1.37025e-10
[main] Stop crit:        0.0111496
Ebkt times:              0.253106/7.35
Eval Ebkt times:         3.28386/90.05
PiPjPk times:            1.4651/39.74
Eval PiPjPk times:       0.577915/16.41
L2prod times:            1.94231/54.44
Total time:              9.84774/273.2
[main] Time assemble (wall/proc) 2.84745/15.04
[main] Time solve (wall/proc) 1.36715/16.29
[main] Stop crit:        1.38551e-10
[main] Stop crit:        0.0109841
Ebkt times:              0.261488/7.57
Eval Ebkt times:         3.31291/92.3
PiPjPk times:            1.48639/41.19
Eval PiPjPk times:       0.566253/15.94
L2prod times:            1.99476/56.16
Total time:              9.95565/276.9
[main] Time assemble (wall/proc) 2.89006/15.15
[main] Time solve (wall/proc) 1.37431/16.32
[main] Stop crit:        1.40304e-10
[main] Stop crit:        0.0108389
Ebkt times:              0.281072/6.76
Eval Ebkt times:         3.59372/85.55
PiPjPk times:            1.62102/37.53
Eval PiPjPk times:       0.704783/17.08
L2prod times:            2.12498/51.07
Total time:              10.7942/256.42
[main] Time assemble (wall/proc) 3.20084/14.94
[main] Time solve (wall/proc) 1.37147/16.47
[main] Stop crit:        1.41918e-10
[main] Stop crit:        0.0107188
Ebkt times:              0.260302/7.3
Eval Ebkt times:         3.35944/92.51
PiPjPk times:            1.4895/42.04
Eval PiPjPk times:       0.561528/15.94
L2prod times:            1.99218/56.85
Total time:              9.99874/278.36
[main] Time assemble (wall/proc) 2.87577/15.15
[main] Time solve (wall/proc) 1.3861/16.53
[main] Stop crit:        1.4307e-10
[main] Stop crit:        0.0106267
Ebkt times:              0.265317/7.42
Eval Ebkt times:         3.38318/94.07
PiPjPk times:            1.49176/42.05
Eval PiPjPk times:       0.581368/16.66
L2prod times:            2.05589/57.2
Total time:              10.144/282.36
[main] Time assemble (wall/proc) 2.8903/15.36
[main] Time solve (wall/proc) 1.3744/16.1
[main] Stop crit:        1.43602e-10
[main] Stop crit:        0.0105636
Ebkt times:              0.259425/7.62
Eval Ebkt times:         3.37594/92.65
PiPjPk times:            1.49622/41.69
Eval PiPjPk times:       0.569807/15.8
L2prod times:            2.04768/56.39
Total time:              10.0854/275.78
[main] Time assemble (wall/proc) 2.90822/15.16
[main] Time solve (wall/proc) 1.40536/16.36
[main] Stop crit:        1.4355e-10
[main] Stop crit:        0.0105288
Ebkt times:              0.269408/8.08
Eval Ebkt times:         3.38597/92.54
PiPjPk times:            1.4959/41.97
Eval PiPjPk times:       0.575446/16.37
L2prod times:            2.06705/56.86
Total time:              10.1801/281.35
[main] Time assemble (wall/proc) 2.89999/15.44
[main] Time solve (wall/proc) 1.38592/16.46
[main] Stop crit:        1.43086e-10
[main] Stop crit:        0.0105206
Ebkt times:              0.25767/7.41
Eval Ebkt times:         3.36283/91.3
PiPjPk times:            1.48333/40.81
Eval PiPjPk times:       0.575507/15.54
L2prod times:            2.03499/56.51
Total time:              10.0984/275.27
[main] Time assemble (wall/proc) 2.93439/15.11
[main] Time solve (wall/proc) 1.34895/15.8
[main] Stop crit:        1.42427e-10
[main] Stop crit:        0.0105369
Ebkt times:              0.253968/7.23
Eval Ebkt times:         3.32015/88.51
PiPjPk times:            1.50537/40.75
Eval PiPjPk times:       0.582906/15.89
L2prod times:            1.99453/54.34
Total time:              9.99989/269.54
[main] Time assemble (wall/proc) 2.94287/15.04
[main] Time solve (wall/proc) 1.4157/16.73
[main] Stop crit:        1.41756e-10
[main] Stop crit:        0.0105749
Ebkt times:              0.253006/7.36
Eval Ebkt times:         3.32697/93.03
PiPjPk times:            1.46878/40.11
Eval PiPjPk times:       0.577176/16.54
L2prod times:            1.96553/53.64
Total time:              9.9688/273.21
[main] Time assemble (wall/proc) 3.05253/15.14
[main] Time solve (wall/proc) 1.36264/16.38
[main] Stop crit:        1.41183e-10
[main] 30%...
[main] Stop crit:        0.0106317
Ebkt times:              0.255377/6.95
Eval Ebkt times:         3.28889/92.11
PiPjPk times:            1.48/40.48
Eval PiPjPk times:       0.574915/16.51
L2prod times:            1.9631/54.58
Total time:              9.89843/275.6
[main] Time assemble (wall/proc) 2.91524/15.12
[main] Time solve (wall/proc) 1.40468/16.62
[main] Stop crit:        1.4075e-10
[main] Stop crit:        0.0107042
Ebkt times:              0.254733/7.24
Eval Ebkt times:         3.30188/92.07
PiPjPk times:            1.48624/41.55
Eval PiPjPk times:       0.579065/16.29
L2prod times:            1.98239/55.16
Total time:              9.93283/275.91
[main] Time assemble (wall/proc) 2.85251/15.08
[main] Time solve (wall/proc) 1.3905/16.33
[main] Stop crit:        1.40456e-10
[main] Stop crit:        0.0107886
Ebkt times:              0.257312/7.41
Eval Ebkt times:         3.31421/93.02
PiPjPk times:            1.47985/41.25
Eval PiPjPk times:       0.571746/16.22
L2prod times:            1.9832/55.45
Total time:              9.93888/276.23
[main] Time assemble (wall/proc) 2.85208/15.1
[main] Time solve (wall/proc) 1.41194/16.93
[main] Stop crit:        1.40273e-10
[main] Stop crit:        0.0108809
Ebkt times:              0.262528/7.63
Eval Ebkt times:         3.3341/92.69
PiPjPk times:            1.48682/42.36
Eval PiPjPk times:       0.563835/15.96
L2prod times:            1.99356/56.2
Total time:              9.96543/278.44
[main] Time assemble (wall/proc) 2.84555/15.12
[main] Time solve (wall/proc) 1.36493/16.46
[main] Stop crit:        1.40165e-10
[main] Stop crit:        0.0109768
Ebkt times:              0.254754/7.62
Eval Ebkt times:         3.316/92.98
PiPjPk times:            1.47968/40.67
Eval PiPjPk times:       0.574028/16.41
L2prod times:            1.95804/54.38
Total time:              9.94228/277.63
[main] Time assemble (wall/proc) 2.82791/15.1
[main] Time solve (wall/proc) 1.36769/16.43
[main] Stop crit:        1.40088e-10
[main] Stop crit:        0.0110714
Ebkt times:              0.254778/7.56
Eval Ebkt times:         3.28198/91.92
PiPjPk times:            1.47013/41.59
Eval PiPjPk times:       0.567032/15.15
L2prod times:            1.96222/54.47
Total time:              9.84318/273.93
[main] Time assemble (wall/proc) 2.83541/15.07
[main] Time solve (wall/proc) 1.36381/16.49
[main] Stop crit:        1.40005e-10
[main] Stop crit:        0.0111597
Ebkt times:              0.2561/7.46
Eval Ebkt times:         3.32994/92.27
PiPjPk times:            1.48842/42.29
Eval PiPjPk times:       0.566122/16.07
L2prod times:            1.97305/54.99
Total time:              9.93893/276.61
[main] Time assemble (wall/proc) 2.86587/15.17
[main] Time solve (wall/proc) 1.39161/16.3
[main] Stop crit:        1.39886e-10
[main] Stop crit:        0.0112369
Ebkt times:              0.25483/6.87
Eval Ebkt times:         3.33077/92.78
PiPjPk times:            1.48438/40.73
Eval PiPjPk times:       0.566698/16.64
L2prod times:            2.00465/55.33
Total time:              9.97939/276.67
[main] Time assemble (wall/proc) 2.86742/15.17
[main] Time solve (wall/proc) 1.35987/16.39
[main] Stop crit:        1.39714e-10
[main] Stop crit:        0.0112986
Ebkt times:              0.259355/8.07
Eval Ebkt times:         3.38589/95.17
PiPjPk times:            1.48048/41.73
Eval PiPjPk times:       0.565746/15.91
L2prod times:            2.00961/55.8
Total time:              10.0384/281.7
[main] Time assemble (wall/proc) 2.84292/15.18
[main] Time solve (wall/proc) 1.3525/16.37
[main] Stop crit:        1.39489e-10
[main] Stop crit:        0.0113411
Ebkt times:              0.257581/7.57
Eval Ebkt times:         3.34708/93.21
PiPjPk times:            1.48187/41.75
Eval PiPjPk times:       0.567943/15.71
L2prod times:            1.9882/55.58
Total time:              10.0008/278.03
[main] Time assemble (wall/proc) 2.88622/15.21
[main] Time solve (wall/proc) 1.39732/17
[main] Stop crit:        1.39225e-10
[main] 40%...
[main] Stop crit:        0.0113619
Ebkt times:              0.257672/6.78
Eval Ebkt times:         3.30549/91.49
PiPjPk times:            1.47897/41.37
Eval PiPjPk times:       0.574119/16.09
L2prod times:            1.98746/56.26
Total time:              9.93226/277.27
[main] Time assemble (wall/proc) 2.8264/15.08
[main] Time solve (wall/proc) 1.35726/16.45
[main] Stop crit:        1.38942e-10
[main] Stop crit:        0.0113595
Ebkt times:              0.259361/6.86
Eval Ebkt times:         3.35541/93.4
PiPjPk times:            1.50167/41.44
Eval PiPjPk times:       0.569165/16.56
L2prod times:            2.02363/56.63
Total time:              10.0555/279.95
[main] Time assemble (wall/proc) 2.87234/15.24
[main] Time solve (wall/proc) 1.39991/16.58
[main] Stop crit:        1.38663e-10
[main] Stop crit:        0.0113337
Ebkt times:              0.255436/7.33
Eval Ebkt times:         3.31564/92.32
PiPjPk times:            1.47687/41.75
Eval PiPjPk times:       0.567862/15.41
L2prod times:            1.99219/55.77
Total time:              9.9307/276.83
[main] Time assemble (wall/proc) 2.85143/15.12
[main] Time solve (wall/proc) 1.36575/16.56
[main] Stop crit:        1.3841e-10
[main] Stop crit:        0.0112854
Ebkt times:              0.252795/6.46
Eval Ebkt times:         3.29376/90.33
PiPjPk times:            1.46617/40.36
Eval PiPjPk times:       0.570408/16.97
L2prod times:            1.97008/55.36
Total time:              9.88003/274.93
[main] Time assemble (wall/proc) 2.86886/15.15
[main] Time solve (wall/proc) 1.37736/16.33
[main] Stop crit:        1.38199e-10
[main] Stop crit:        0.0112167
Ebkt times:              0.258702/6.69
Eval Ebkt times:         3.33164/92.88
PiPjPk times:            1.49592/41.97
Eval PiPjPk times:       0.574354/15.88
L2prod times:            2.02475/56.78
Total time:              10.0161/277.98
[main] Time assemble (wall/proc) 2.84225/15.17
[main] Time solve (wall/proc) 1.38665/16.4
[main] Stop crit:        1.38045e-10
[main] Stop crit:        0.0111305
Ebkt times:              0.262257/7.34
Eval Ebkt times:         3.33824/93.48
PiPjPk times:            1.49242/42.13
Eval PiPjPk times:       0.570285/16.36
L2prod times:            1.99523/56.07
Total time:              9.9875/278.8
[main] Time assemble (wall/proc) 2.84694/15.12
[main] Time solve (wall/proc) 1.36056/16.42
[main] Stop crit:        1.37957e-10
[main] Stop crit:        0.0110305
Ebkt times:              0.25648/6.61
Eval Ebkt times:         3.33751/92.72
PiPjPk times:            1.48689/41.3
Eval PiPjPk times:       0.578634/16.31
L2prod times:            2.01342/56.32
Total time:              10.0151/278.07
[main] Time assemble (wall/proc) 2.85343/15.17
[main] Time solve (wall/proc) 1.35568/16.37
[main] Stop crit:        1.3794e-10
[main] Stop crit:        0.0109207
Ebkt times:              0.258879/6.92
Eval Ebkt times:         3.31255/91.34
PiPjPk times:            1.4692/40.73
Eval PiPjPk times:       0.560595/15.64
L2prod times:            1.95447/54.75
Total time:              9.86022/274.59
[main] Time assemble (wall/proc) 2.85152/15.07
[main] Time solve (wall/proc) 1.36404/16.41
[main] Stop crit:        1.3799e-10
[main] Stop crit:        0.0108052
Ebkt times:              0.256894/7.38
Eval Ebkt times:         3.32433/92.47
PiPjPk times:            1.48761/41.49
Eval PiPjPk times:       0.566939/15.82
L2prod times:            1.98244/55.59
Total time:              9.95345/276.91
[main] Time assemble (wall/proc) 2.8509/15.15
[main] Time solve (wall/proc) 1.36422/16.4
[main] Stop crit:        1.38099e-10
[main] Stop crit:        0.0106881
Ebkt times:              0.251255/6.96
Eval Ebkt times:         3.25742/89.72
PiPjPk times:            1.46772/40.89
Eval PiPjPk times:       0.574166/16.44
L2prod times:            1.93579/54.2
Total time:              9.80876/272.07
[main] Time assemble (wall/proc) 2.87427/15.09
[main] Time solve (wall/proc) 1.3847/16.72
[main] Stop crit:        1.38252e-10
[main] Stop crit:        0.0105731
Ebkt times:              0.255476/7.31
Eval Ebkt times:         3.28869/91.41
PiPjPk times:            1.46706/41.2
Eval PiPjPk times:       0.564433/16.05
L2prod times:            1.95964/55.18
Total time:              9.83591/274.02
[main] Time assemble (wall/proc) 2.84855/15.01
[main] Time solve (wall/proc) 1.37588/16.49
[main] Stop crit:        1.38432e-10
[main] 50%...
[main] Stop crit:        0.0104635
Ebkt times:              0.259279/6.9
Eval Ebkt times:         3.34847/93.23
PiPjPk times:            1.47936/41.42
Eval PiPjPk times:       0.564925/15.97
L2prod times:            1.98325/55.19
Total time:              9.96729/277.82
[main] Time assemble (wall/proc) 2.87577/15.18
[main] Time solve (wall/proc) 1.37436/16.53
[main] Stop crit:        1.3862e-10
[main] Stop crit:        0.0103619
Ebkt times:              0.254089/7.37
Eval Ebkt times:         3.31208/92.08
PiPjPk times:            1.48266/41.27
Eval PiPjPk times:       0.567751/15.94
L2prod times:            1.97479/54.74
Total time:              9.93033/276.11
[main] Time assemble (wall/proc) 2.86153/15.14
[main] Time solve (wall/proc) 1.35901/16.46
[main] Stop crit:        1.38797e-10
[main] Stop crit:        0.0102704
Ebkt times:              0.253934/7.26
Eval Ebkt times:         3.29797/90.93
PiPjPk times:            1.479/41.84
Eval PiPjPk times:       0.566729/16.12
L2prod times:            2.0046/57.01
Total time:              9.9294/277
[main] Time assemble (wall/proc) 2.85473/15.2
[main] Time solve (wall/proc) 1.37393/16.57
[main] Stop crit:        1.38949e-10
[main] Stop crit:        0.0101902
Ebkt times:              0.252005/6.87
Eval Ebkt times:         3.33302/92.09
PiPjPk times:            1.47844/41.18
Eval PiPjPk times:       0.578798/16.22
L2prod times:            1.96776/55.45
Total time:              9.99903/276.35
[main] Time assemble (wall/proc) 2.87608/15.23
[main] Time solve (wall/proc) 1.361/16.4
[main] Stop crit:        1.39062e-10
[main] Stop crit:        0.0101223
Ebkt times:              0.25452/6.72
Eval Ebkt times:         3.27107/91.82
PiPjPk times:            1.47295/41.36
Eval PiPjPk times:       0.5712/16.34
L2prod times:            1.96475/55.12
Total time:              9.85709/274.98
[main] Time assemble (wall/proc) 2.84953/15.08
[main] Time solve (wall/proc) 1.36455/16.52
[main] Stop crit:        1.39128e-10
[main] Stop crit:        0.0100669
Ebkt times:              0.257929/6.7
Eval Ebkt times:         3.31118/92.61
PiPjPk times:            1.48483/41.7
Eval PiPjPk times:       0.570538/16.44
L2prod times:            1.97492/55.59
Total time:              9.92591/277.33
[main] Time assemble (wall/proc) 2.83943/15.09
[main] Time solve (wall/proc) 1.37044/16.64
[main] Stop crit:        1.39142e-10
[main] Stop crit:        0.0100239
Ebkt times:              0.257798/7.31
Eval Ebkt times:         3.34892/92.78
PiPjPk times:            1.48412/41.73
Eval PiPjPk times:       0.566656/15.51
L2prod times:            1.99748/56.15
Total time:              10.0029/278.56
[main] Time assemble (wall/proc) 2.84004/15.18
[main] Time solve (wall/proc) 1.36443/16.54
[main] Stop crit:        1.39099e-10
[main] Stop crit:        0.00999262
Ebkt times:              0.254741/7.01
Eval Ebkt times:         3.31606/92.05
PiPjPk times:            1.48006/41.05
Eval PiPjPk times:       0.574837/16.46
L2prod times:            1.96488/55.07
Total time:              9.93296/275.12
[main] Time assemble (wall/proc) 2.87028/15.13
[main] Time solve (wall/proc) 1.38883/16.24
[main] Stop crit:        1.38998e-10
[main] Stop crit:        0.0099723
Ebkt times:              0.255437/6.85
Eval Ebkt times:         3.29036/91.51
PiPjPk times:            1.46922/41.13
Eval PiPjPk times:       0.56993/16.37
L2prod times:            1.96538/54.92
Total time:              9.87204/275.05
[main] Time assemble (wall/proc) 2.84729/15.09
[main] Time solve (wall/proc) 1.36579/16.47
[main] Stop crit:        1.3884e-10
[main] Stop crit:        0.00996171
Ebkt times:              0.25471/7.17
Eval Ebkt times:         3.29844/91.52
PiPjPk times:            1.49229/41.08
Eval PiPjPk times:       0.574186/16.84
L2prod times:            2.0118/56.19
Total time:              9.95413/276.18
[main] Time assemble (wall/proc) 2.85895/15.1
[main] Time solve (wall/proc) 1.38459/16.74
[main] Stop crit:        1.38629e-10
[main] Stop crit:        0.00995938
Ebkt times:              0.261012/7.48
Eval Ebkt times:         3.33177/92.72
PiPjPk times:            1.49665/41.21
Eval PiPjPk times:       0.568494/16.42
L2prod times:            1.98396/55.35
Total time:              9.97889/276.71
[main] Time assemble (wall/proc) 2.87136/15.2
[main] Time solve (wall/proc) 1.38495/16.63
[main] Stop crit:        1.38369e-10
[main] 60%...
[main] Stop crit:        0.00996362
Ebkt times:              0.259252/7.4
Eval Ebkt times:         3.31011/91.65
PiPjPk times:            1.48462/41.71
Eval PiPjPk times:       0.571219/15.22
L2prod times:            1.99908/55.66
Total time:              9.93979/277.04
[main] Time assemble (wall/proc) 2.83896/15.08
[main] Time solve (wall/proc) 1.36339/16.35
[main] Stop crit:        1.38067e-10
[main] Stop crit:        0.0099725
Ebkt times:              0.249683/6.78
Eval Ebkt times:         3.2794/90.51
PiPjPk times:            1.48581/41.77
Eval PiPjPk times:       0.579591/15.31
L2prod times:            1.91678/52.99
Total time:              9.86104/272.84
[main] Time assemble (wall/proc) 2.84167/15.03
[main] Time solve (wall/proc) 1.39696/16.74
[main] Stop crit:        1.3773e-10
[main] Stop crit:        0.00998394
Ebkt times:              0.260215/7.34
Eval Ebkt times:         3.32465/91.88
PiPjPk times:            1.48466/41.92
Eval PiPjPk times:       0.566515/15.48
L2prod times:            2.01027/56.5
Total time:              9.97558/277.83
[main] Time assemble (wall/proc) 2.86432/15.17
[main] Time solve (wall/proc) 1.35771/16.33
[main] Stop crit:        1.37365e-10
[main] Stop crit:        0.00999579
Ebkt times:              0.254427/6.89
Eval Ebkt times:         3.33394/92.49
PiPjPk times:            1.47904/40.45
Eval PiPjPk times:       0.569406/16.51
L2prod times:            1.93775/54.05
Total time:              9.93452/275.78
[main] Time assemble (wall/proc) 2.86384/15.19
[main] Time solve (wall/proc) 1.37215/16.62
[main] Stop crit:        1.36981e-10
[main] Stop crit:        0.0100059
Ebkt times:              0.258097/7.11
Eval Ebkt times:         3.31914/91.25
PiPjPk times:            1.48191/41.38
Eval PiPjPk times:       0.565058/16.09
L2prod times:            1.97658/55.41
Total time:              9.92277/276.56
[main] Time assemble (wall/proc) 2.83843/15.05
[main] Time solve (wall/proc) 1.37765/16.95
[main] Stop crit:        1.36583e-10
[main] Stop crit:        0.0100121
Ebkt times:              0.250248/7.69
Eval Ebkt times:         3.2506/90.62
PiPjPk times:            1.47326/41.13
Eval PiPjPk times:       0.589957/16.67
L2prod times:            1.9323/54.53
Total time:              9.82715/275.37
[main] Time assemble (wall/proc) 2.83655/15.01
[main] Time solve (wall/proc) 1.37652/16.67
[main] Stop crit:        1.36176e-10
[main] Stop crit:        0.0100125
Ebkt times:              0.24968/7.63
Eval Ebkt times:         3.27234/91.69
PiPjPk times:            1.4636/41.75
Eval PiPjPk times:       0.574212/14.32
L2prod times:            1.9217/53.88
Total time:              9.80603/273
[main] Time assemble (wall/proc) 2.85188/15.02
[main] Time solve (wall/proc) 1.39881/16.64
[main] Stop crit:        1.35767e-10
[main] Stop crit:        0.0100056
Ebkt times:              0.256078/7.1
Eval Ebkt times:         3.2971/92.13
PiPjPk times:            1.47874/41.38
Eval PiPjPk times:       0.574076/15.96
L2prod times:            1.97805/55.6
Total time:              9.91768/276.89
[main] Time assemble (wall/proc) 2.8472/15.11
[main] Time solve (wall/proc) 1.36388/16.4
[main] Stop crit:        1.35358e-10
[main] Stop crit:        0.00999011
Ebkt times:              0.254725/7.22
Eval Ebkt times:         3.29394/91.8
PiPjPk times:            1.47737/40.94
Eval PiPjPk times:       0.569549/16.33
L2prod times:            1.96024/55.02
Total time:              9.88656/275.52
[main] Time assemble (wall/proc) 2.86645/15.08
[main] Time solve (wall/proc) 1.37673/16.53
[main] Stop crit:        1.34951e-10
[main] Stop crit:        0.00996523
Ebkt times:              0.257129/6.88
Eval Ebkt times:         3.31482/92.76
PiPjPk times:            1.4899/41.7
Eval PiPjPk times:       0.568776/15.63
L2prod times:            1.98332/55.07
Total time:              9.94426/276.88
[main] Time assemble (wall/proc) 2.84776/15.08
[main] Time solve (wall/proc) 1.35989/16.36
[main] Stop crit:        1.34551e-10
[main] 70%...
[main] Stop crit:        0.00993064
Ebkt times:              0.252623/6.82
Eval Ebkt times:         3.27142/90.26
PiPjPk times:            1.46722/41.03
Eval PiPjPk times:       0.564579/16.05
L2prod times:            1.94403/54.62
Total time:              9.81629/273.01
[main] Time assemble (wall/proc) 2.86/15.09
[main] Time solve (wall/proc) 1.36494/16.44
[main] Stop crit:        1.3416e-10
[main] Stop crit:        0.00988651
Ebkt times:              0.251795/6.72
Eval Ebkt times:         3.26975/89.03
PiPjPk times:            1.45817/39.81
Eval PiPjPk times:       0.566496/16.65
L2prod times:            1.96611/55.04
Total time:              9.82591/272.94
[main] Time assemble (wall/proc) 2.86306/15.1
[main] Time solve (wall/proc) 1.35667/16.34
[main] Stop crit:        1.33781e-10
[main] Stop crit:        0.00983341
Ebkt times:              0.254012/6.99
Eval Ebkt times:         3.30549/92.11
PiPjPk times:            1.49674/41.32
Eval PiPjPk times:       0.567034/14.99
L2prod times:            1.96964/55.27
Total time:              9.91512/275.79
[main] Time assemble (wall/proc) 2.8316/15.04
[main] Time solve (wall/proc) 1.35594/16.41
[main] Stop crit:        1.33416e-10
[main] Stop crit:        0.00977234
Ebkt times:              0.255408/7.76
Eval Ebkt times:         3.26602/90.86
PiPjPk times:            1.47308/41.51
Eval PiPjPk times:       0.583248/15.73
L2prod times:            1.94409/53.97
Total time:              9.85826/273.07
[main] Time assemble (wall/proc) 2.8734/15.11
[main] Time solve (wall/proc) 1.36116/16.11
[main] Stop crit:        1.33069e-10
[main] Stop crit:        0.00970461
Ebkt times:              0.256327/7.37
Eval Ebkt times:         3.32787/93.22
PiPjPk times:            1.49015/42.52
Eval PiPjPk times:       0.569367/15.63
L2prod times:            1.97647/55.25
Total time:              9.96078/277.79
[main] Time assemble (wall/proc) 2.8399/15.1
[main] Time solve (wall/proc) 1.35051/15.96
[main] Stop crit:        1.32741e-10
[main] Stop crit:        0.00963175
Ebkt times:              0.256441/7.59
Eval Ebkt times:         3.30641/92.7
PiPjPk times:            1.48557/41.78
Eval PiPjPk times:       0.569073/15.5
L2prod times:            1.96945/55.18
Total time:              9.92537/275.92
[main] Time assemble (wall/proc) 2.86515/15.12
[main] Time solve (wall/proc) 1.36783/16.38
[main] Stop crit:        1.32433e-10
[main] Stop crit:        0.00955543
Ebkt times:              0.262228/7.2
Eval Ebkt times:         3.33244/91.69
PiPjPk times:            1.48711/41.71
Eval PiPjPk times:       0.566185/16.09
L2prod times:            1.99646/56.44
Total time:              9.97054/277.28
[main] Time assemble (wall/proc) 2.85789/15.13
[main] Time solve (wall/proc) 1.3634/16.55
[main] Stop crit:        1.32145e-10
[main] Stop crit:        0.00947734
Ebkt times:              0.254045/7.39
Eval Ebkt times:         3.289/92.74
PiPjPk times:            1.48914/41.68
Eval PiPjPk times:       0.576474/16.44
L2prod times:            1.94912/55.04
Total time:              9.892/276.06
[main] Time assemble (wall/proc) 2.81945/15.04
[main] Time solve (wall/proc) 1.3633/16.66
[main] Stop crit:        1.31874e-10
[main] Stop crit:        0.00939911
Ebkt times:              0.252435/6.54
Eval Ebkt times:         3.27907/91.95
PiPjPk times:            1.47733/41.31
Eval PiPjPk times:       0.572547/16
L2prod times:            1.94291/54.29
Total time:              9.84144/273.88
[main] Time assemble (wall/proc) 2.82811/15.1
[main] Time solve (wall/proc) 1.39252/16.53
[main] Stop crit:        1.31617e-10
[main] Stop crit:        0.00932224
Ebkt times:              0.256707/6.75
Eval Ebkt times:         3.30534/91.62
PiPjPk times:            1.48036/41.43
Eval PiPjPk times:       0.576864/16.69
L2prod times:            1.96513/55.17
Total time:              9.93364/276.29
[main] Time assemble (wall/proc) 2.90877/15.16
[main] Time solve (wall/proc) 1.38406/16.14
[main] Stop crit:        1.3137e-10
[main] Stop crit:        0.00924802
Ebkt times:              0.25462/7.46
Eval Ebkt times:         3.29802/89.74
PiPjPk times:            1.47995/40.93
Eval PiPjPk times:       0.571428/15.74
L2prod times:            1.95854/55.65
Total time:              9.89419/274.66
[main] Time assemble (wall/proc) 2.86519/15.12
[main] Time solve (wall/proc) 1.35781/16.31
[main] Stop crit:        1.31127e-10
[main] 80%...
[main] Stop crit:        0.00917752
Ebkt times:              0.258529/7.09
Eval Ebkt times:         3.33166/91.73
PiPjPk times:            1.48207/41.77
Eval PiPjPk times:       0.564434/16.08
L2prod times:            2.00793/56.31
Total time:              9.97381/277.22
[main] Time assemble (wall/proc) 2.90052/15.17
[main] Time solve (wall/proc) 1.36999/16.62
[main] Stop crit:        1.3088e-10
[main] Stop crit:        0.00911156
Ebkt times:              0.253809/6.82
Eval Ebkt times:         3.32139/92.95
PiPjPk times:            1.4795/41.29
Eval PiPjPk times:       0.573855/15.6
L2prod times:            1.95555/54.49
Total time:              9.93868/276.37
[main] Time assemble (wall/proc) 2.86415/15.17
[main] Time solve (wall/proc) 1.40735/16.57
[main] Stop crit:        1.30625e-10
[main] Stop crit:        0.00905068
Ebkt times:              0.252599/7.37
Eval Ebkt times:         3.29671/90.46
PiPjPk times:            1.4771/41.16
Eval PiPjPk times:       0.596293/16.47
L2prod times:            1.96911/55.5
Total time:              9.92917/276.18
[main] Time assemble (wall/proc) 2.89976/15.1
[main] Time solve (wall/proc) 1.37207/16.55
[main] Stop crit:        1.30355e-10
[main] Stop crit:        0.00899521
Ebkt times:              0.262069/8.1
Eval Ebkt times:         3.37865/92.43
PiPjPk times:            1.50045/40.79
Eval PiPjPk times:       0.573792/16.09
L2prod times:            1.99208/56.09
Total time:              10.0861/279.25
[main] Time assemble (wall/proc) 2.8974/15.25
[main] Time solve (wall/proc) 1.3887/16.45
[main] Stop crit:        1.30064e-10
[main] Stop crit:        0.00894525
Ebkt times:              0.248998/7.33
Eval Ebkt times:         3.26272/91.36
PiPjPk times:            1.457/40.36
Eval PiPjPk times:       0.567845/16.4
L2prod times:            1.9275/53.82
Total time:              9.7851/273.22
[main] Time assemble (wall/proc) 2.87109/15.11
[main] Time solve (wall/proc) 1.40793/16.65
[main] Stop crit:        1.29751e-10
[main] Stop crit:        0.00890068
Ebkt times:              0.252189/7
Eval Ebkt times:         3.30434/92.9
PiPjPk times:            1.47071/41.25
Eval PiPjPk times:       0.568257/15.34
L2prod times:            1.96251/54.25
Total time:              9.89526/274.9
[main] Time assemble (wall/proc) 2.87376/15.12
[main] Time solve (wall/proc) 1.35976/16.37
[main] Stop crit:        1.29412e-10
[main] Stop crit:        0.00886123
Ebkt times:              0.255597/6.83
Eval Ebkt times:         3.31099/93.01
PiPjPk times:            1.47792/41.66
Eval PiPjPk times:       0.564618/16.57
L2prod times:            1.96616/54.88
Total time:              9.8929/276.94
[main] Time assemble (wall/proc) 2.84454/15.08
[main] Time solve (wall/proc) 1.3541/16.29
[main] Stop crit:        1.29046e-10
[main] Stop crit:        0.0088265
Ebkt times:              0.259487/7.27
Eval Ebkt times:         3.36342/92.61
PiPjPk times:            1.50033/41.23
Eval PiPjPk times:       0.582469/16.85
L2prod times:            1.98222/55.7
Total time:              10.0715/280.38
[main] Time assemble (wall/proc) 2.85955/15.2
[main] Time solve (wall/proc) 1.36158/16.5
[main] Stop crit:        1.28655e-10
[main] Stop crit:        0.00879594
Ebkt times:              0.255147/6.67
Eval Ebkt times:         3.30547/92.75
PiPjPk times:            1.47468/40.61
Eval PiPjPk times:       0.570607/15.76
L2prod times:            1.98377/55.19
Total time:              9.91968/275.19
[main] Time assemble (wall/proc) 2.86313/15.14
[main] Time solve (wall/proc) 1.37235/16.51
[main] Stop crit:        1.28241e-10
[main] Stop crit:        0.00876891
Ebkt times:              0.258459/7.24
Eval Ebkt times:         3.33794/92.52
PiPjPk times:            1.48684/41.44
Eval PiPjPk times:       0.569232/15.84
L2prod times:            1.99474/55.52
Total time:              9.9777/277.74
[main] Time assemble (wall/proc) 2.86201/15.13
[main] Time solve (wall/proc) 1.37489/16.6
[main] Stop crit:        1.27808e-10
[main] Stop crit:        0.00874469
Ebkt times:              0.256649/7.44
Eval Ebkt times:         3.30975/92.46
PiPjPk times:            1.48407/41.14
Eval PiPjPk times:       0.572287/15.87
L2prod times:            1.97118/54.94
Total time:              9.93213/276.29
[main] Time assemble (wall/proc) 2.85795/15.12
[main] Time solve (wall/proc) 1.40141/16.36
[main] Stop crit:        1.2736e-10
[main] 90%...
[main] Stop crit:        0.00872253
Ebkt times:              0.253952/6.98
Eval Ebkt times:         3.33152/92.63
PiPjPk times:            1.48614/41.36
Eval PiPjPk times:       0.571809/15.49
L2prod times:            1.95909/54.71
Total time:              9.96415/276.18
[main] Time assemble (wall/proc) 2.84695/15.18
[main] Time solve (wall/proc) 1.36994/16.6
[main] Stop crit:        1.26901e-10
[main] Stop crit:        0.00870159
Ebkt times:              0.262927/7.81
Eval Ebkt times:         3.36744/93.55
PiPjPk times:            1.49985/42.09
Eval PiPjPk times:       0.571769/15.99
L2prod times:            1.99406/55.96
Total time:              10.0541/279.84
[main] Time assemble (wall/proc) 2.84292/15.15
[main] Time solve (wall/proc) 1.35746/16.45
[main] Stop crit:        1.26436e-10
[main] Stop crit:        0.00868109
Ebkt times:              0.25445/7.56
Eval Ebkt times:         3.26112/89.68
PiPjPk times:            1.47579/40.86
Eval PiPjPk times:       0.585411/17.24
L2prod times:            1.94882/54.28
Total time:              9.85492/275.16
[main] Time assemble (wall/proc) 2.87832/15.1
[main] Time solve (wall/proc) 1.36114/16.34
[main] Stop crit:        1.25971e-10
[main] Stop crit:        0.00866024
Ebkt times:              0.260866/7.13
Eval Ebkt times:         3.34466/93.71
PiPjPk times:            1.47762/41.68
Eval PiPjPk times:       0.567137/15.95
L2prod times:            1.99684/55.98
Total time:              9.98312/277.99
[main] Time assemble (wall/proc) 2.86516/15.15
[main] Time solve (wall/proc) 1.36247/16.29
[main] Stop crit:        1.25509e-10
[main] Stop crit:        0.0086383
Ebkt times:              0.256841/7.91
Eval Ebkt times:         3.31755/92.36
PiPjPk times:            1.47804/40.61
Eval PiPjPk times:       0.570881/17.01
L2prod times:            1.98803/55.71
Total time:              9.94107/277.25
[main] Time assemble (wall/proc) 2.8636/15.14
[main] Time solve (wall/proc) 1.35965/16.23
[main] Stop crit:        1.25053e-10
[main] Stop crit:        0.00861465
Ebkt times:              0.257692/6.88
Eval Ebkt times:         3.3113/92.8
PiPjPk times:            1.48145/41.41
Eval PiPjPk times:       0.566383/15.69
L2prod times:            1.97713/56
Total time:              9.91521/277.37
[main] Time assemble (wall/proc) 2.85638/15.1
[main] Time solve (wall/proc) 1.37341/16.55
[main] Stop crit:        1.24608e-10
[main] Stop crit:        0.00858876
Ebkt times:              0.258516/7.62
Eval Ebkt times:         3.33741/93.12
PiPjPk times:            1.48757/41.31
Eval PiPjPk times:       0.569589/15.81
L2prod times:            1.97842/55.1
Total time:              9.98193/278.51
[main] Time assemble (wall/proc) 2.86257/15.17
[main] Time solve (wall/proc) 1.40195/16.54
[main] Stop crit:        1.24177e-10
[main] Stop crit:        0.00856026
Ebkt times:              0.256576/7.21
Eval Ebkt times:         3.28551/89.89
PiPjPk times:            1.474/41.3
Eval PiPjPk times:       0.564247/16.52
L2prod times:            1.96554/54.8
Total time:              9.8744/272.24
[main] Time assemble (wall/proc) 2.86618/15.15
[main] Time solve (wall/proc) 1.35389/16.26
[main] Stop crit:        1.2376e-10
[main] Stop crit:        0.00852894
Ebkt times:              0.263587/7.91
Eval Ebkt times:         3.3342/92.05
PiPjPk times:            1.49165/41.84
Eval PiPjPk times:       0.560999/15.71
L2prod times:            2.01805/57.13
Total time:              9.98961/279.22
[main] Time assemble (wall/proc) 2.8384/15.12
[main] Time solve (wall/proc) 1.36054/16.55
[main] Stop crit:        1.23361e-10
[main] Stop crit:        0.00849473
Ebkt times:              0.260336/7.44
Eval Ebkt times:         3.35241/92.23
PiPjPk times:            1.49888/41.73
Eval PiPjPk times:       0.571312/15.47
L2prod times:            2.02293/57.08
Total time:              10.0506/279.07
[main] Time assemble (wall/proc) 2.87703/15.2
[main] Time solve (wall/proc) 1.36903/16.48
[main] Stop crit:        1.22981e-10
[main] Time run (wall/proc) 639.69/7613.85
[main] Compute errors
[main] Electric field error = 0.00436742
[main] Potential error = 0.00442743
[main] Lambda = 0.100573
[main] Maximum residual = 1.47916e-15
[main] Maximum constraint difference = 6.51341
[main] Time norms (wall/proc) 0.0632708/1.68
[main] Mesh diameter 0.216506
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 4096 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00234192
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.679953/17.95
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 30.4257/101.11
[main] Initial constraint norm: 7.33853
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00271807
Ebkt times:              2.39959/68.23
Eval Ebkt times:         143.584/3899.32
PiPjPk times:            11.2232/305.18
Eval PiPjPk times:       10.2512/286.36
L2prod times:            17.3815/480.8
Total time:              250.538/6815.28
[main] Time assemble (wall/proc) 30.2419/294.13
[main] Time solve (wall/proc) 29.7007/583.95
[main] Stop crit:        1.76916e-13
[main] Stop crit:        0.00274133
Ebkt times:              2.40129/66.56
Eval Ebkt times:         140.851/3846.58
PiPjPk times:            11.1929/300.38
Eval PiPjPk times:       10.3819/288.08
L2prod times:            17.4601/478.17
Total time:              247.919/6771.15
[main] Time assemble (wall/proc) 29.4583/292.27
[main] Time solve (wall/proc) 29.5312/580.85
[main] Stop crit:        1.72442e-13
[main] Stop crit:        0.00276918
Ebkt times:              2.40928/64.26
Eval Ebkt times:         140.456/3853.73
PiPjPk times:            11.2416/307.13
Eval PiPjPk times:       10.6005/292.37
L2prod times:            17.5263/485.81
Total time:              248.512/6820.57
[main] Time assemble (wall/proc) 29.5372/294.49
[main] Time solve (wall/proc) 29.4955/578.58
[main] Stop crit:        1.67021e-13
[main] Stop crit:        0.00280045
Ebkt times:              2.411/64.71
Eval Ebkt times:         141.635/3873.37
PiPjPk times:            11.3015/312.44
Eval PiPjPk times:       10.3585/285.83
L2prod times:            17.4944/485.59
Total time:              248.765/6821.71
[main] Time assemble (wall/proc) 29.5258/293.76
[main] Time solve (wall/proc) 29.4995/581.63
[main] Stop crit:        1.61572e-13
[main] Stop crit:        0.0028316
Ebkt times:              2.39912/67.54
Eval Ebkt times:         141.483/3858.83
PiPjPk times:            11.2108/306.06
Eval PiPjPk times:       10.5013/289.66
L2prod times:            17.368/481.61
Total time:              248.731/6803.81
[main] Time assemble (wall/proc) 29.5593/293.41
[main] Time solve (wall/proc) 29.5791/580.97
[main] Stop crit:        1.56835e-13
[main] Stop crit:        0.0028594
Ebkt times:              2.44445/67.58
Eval Ebkt times:         139.953/3811.81
PiPjPk times:            11.224/306.48
Eval PiPjPk times:       10.6951/290.14
L2prod times:            17.498/484.43
Total time:              247.792/6772.22
[main] Time assemble (wall/proc) 29.6331/292.76
[main] Time solve (wall/proc) 29.5417/580.81
[main] Stop crit:        1.53222e-13
[main] Stop crit:        0.00288134
Ebkt times:              2.39646/68.37
Eval Ebkt times:         139.274/3829.64
PiPjPk times:            11.2186/310.76
Eval PiPjPk times:       10.9217/305.07
L2prod times:            17.6158/486.86
Total time:              248.328/6828.08
[main] Time assemble (wall/proc) 29.4573/294.82
[main] Time solve (wall/proc) 29.5032/579.31
[main] Stop crit:        1.5079e-13
[main] Stop crit:        0.00289602
Ebkt times:              2.40486/66.38
Eval Ebkt times:         139.82/3826.53
PiPjPk times:            11.194/304.87
Eval PiPjPk times:       10.8864/299.86
L2prod times:            17.6239/491.4
Total time:              248.569/6827.88
[main] Time assemble (wall/proc) 29.7452/295.11
[main] Time solve (wall/proc) 29.5794/580.62
[main] Stop crit:        1.49341e-13
[main] Stop crit:        0.00290324
Ebkt times:              2.41179/67.43
Eval Ebkt times:         141.043/3862.81
PiPjPk times:            11.2277/307.84
Eval PiPjPk times:       10.5201/288.42
L2prod times:            17.5854/490.94
Total time:              248.926/6830.59
[main] Time assemble (wall/proc) 29.7039/294.7
[main] Time solve (wall/proc) 29.6465/582.29
[main] Stop crit:        1.48595e-13
[main] Stop crit:        0.00290391
Ebkt times:              2.37542/68.22
Eval Ebkt times:         139.583/3816.66
PiPjPk times:            11.228/306.45
Eval PiPjPk times:       10.7621/292.25
L2prod times:            17.4803/484.37
Total time:              247.989/6791.79
[main] Time assemble (wall/proc) 29.4563/293.12
[main] Time solve (wall/proc) 29.5976/581.95
[main] Stop crit:        1.48272e-13
[main] Stop crit:        0.00289979
Ebkt times:              2.39048/70.43
Eval Ebkt times:         138.065/3787.77
PiPjPk times:            11.2142/309.33
Eval PiPjPk times:       10.9818/299.3
L2prod times:            17.7335/493.89
Total time:              247.613/6807.45
[main] Time assemble (wall/proc) 29.5496/294.3
[main] Time solve (wall/proc) 29.54/579.84
[main] Stop crit:        1.4824e-13
[main] Stop crit:        0.00289305
Ebkt times:              2.39679/66.36
Eval Ebkt times:         141.625/3862.41
PiPjPk times:            11.2305/310.53
Eval PiPjPk times:       10.3558/284.95
L2prod times:            17.3907/479.34
Total time:              248.449/6787.75
[main] Time assemble (wall/proc) 29.5257/292.65
[main] Time solve (wall/proc) 29.4556/579.44
[main] Stop crit:        1.4841e-13
[main] Stop crit:        0.00288595
Ebkt times:              2.42504/67.27
Eval Ebkt times:         144.176/3923.59
PiPjPk times:            11.2218/307.27
Eval PiPjPk times:       10.2271/285.76
L2prod times:            17.3791/481.23
Total time:              250.315/6834.89
[main] Time assemble (wall/proc) 29.6643/294.41
[main] Time solve (wall/proc) 29.5079/579.24
[main] Stop crit:        1.48778e-13
[main] Stop crit:        0.00288047
Ebkt times:              2.4065/65.86
Eval Ebkt times:         142.848/3902.18
PiPjPk times:            11.2552/308.28
Eval PiPjPk times:       10.2456/285.11
L2prod times:            17.4252/484.91
Total time:              249.432/6829.19
[main] Time assemble (wall/proc) 29.493/293.76
[main] Time solve (wall/proc) 29.5374/581.13
[main] Stop crit:        1.49333e-13
[main] Stop crit:        0.00287813
Ebkt times:              2.38719/65.58
Eval Ebkt times:         140.245/3830.85
PiPjPk times:            11.2446/307.19
Eval PiPjPk times:       10.6949/296.06
L2prod times:            17.4937/484.04
Total time:              248.208/6795.91
[main] Time assemble (wall/proc) 29.627/293.5
[main] Time solve (wall/proc) 29.5937/581.18
[main] Stop crit:        1.50033e-13
[main] Stop crit:        0.00287987
Ebkt times:              2.37623/67.03
Eval Ebkt times:         138.34/3779.11
PiPjPk times:            11.2455/307.21
Eval PiPjPk times:       10.978/303.58
L2prod times:            17.6283/489.27
Total time:              247.422/6783.23
[main] Time assemble (wall/proc) 29.6003/292.89
[main] Time solve (wall/proc) 29.6077/581.93
[main] Stop crit:        1.50838e-13
[main] Stop crit:        0.00288602
Ebkt times:              2.39461/66.5
Eval Ebkt times:         139.48/3824.61
PiPjPk times:            11.1863/309.27
Eval PiPjPk times:       10.7023/295.19
L2prod times:            17.6187/488.9
Total time:              247.795/6805.46
[main] Time assemble (wall/proc) 29.7118/294.33
[main] Time solve (wall/proc) 29.5334/579.82
[main] Stop crit:        1.51697e-13
[main] Stop crit:        0.00289636
Ebkt times:              2.42604/69.29
Eval Ebkt times:         141.853/3888.03
PiPjPk times:            11.2345/309.04
Eval PiPjPk times:       10.1969/278.38
L2prod times:            17.4038/479.3
Total time:              248.536/6809.33
[main] Time assemble (wall/proc) 29.6701/293.47
[main] Time solve (wall/proc) 29.6564/582.14
[main] Stop crit:        1.52548e-13
[main] Stop crit:        0.0029102
Ebkt times:              2.40332/67.1
Eval Ebkt times:         140.084/3832.47
PiPjPk times:            11.2726/305.16
Eval PiPjPk times:       10.6987/294.85
L2prod times:            17.4887/483.34
Total time:              248.273/6811.53
[main] Time assemble (wall/proc) 29.7705/294
[main] Time solve (wall/proc) 29.5269/578.66
[main] Stop crit:        1.53374e-13
[main] Stop crit:        0.00292645
Ebkt times:              2.38115/66.75
Eval Ebkt times:         139.479/3817.46
PiPjPk times:            11.2122/304.07
Eval PiPjPk times:       10.9139/302.55
L2prod times:            17.5532/487.41
Total time:              247.784/6788.88
[main] Time assemble (wall/proc) 29.5365/293.26
[main] Time solve (wall/proc) 29.4786/579.59
[main] Stop crit:        1.54159e-13
[main] Stop crit:        0.0029438
Ebkt times:              2.41497/66.23
Eval Ebkt times:         143.676/3917.04
PiPjPk times:            11.2888/305.92
Eval PiPjPk times:       10.1146/280.44
L2prod times:            17.3885/483.48
Total time:              249.516/6820.95
[main] Time assemble (wall/proc) 29.7553/293.96
[main] Time solve (wall/proc) 29.4587/577.07
[main] Stop crit:        1.54875e-13
[main] Stop crit:        0.00296088
Ebkt times:              2.39885/65.96
Eval Ebkt times:         138.675/3811.08
PiPjPk times:            11.2819/306.93
Eval PiPjPk times:       10.6698/294.59
L2prod times:            17.5726/488.32
Total time:              247.353/6802.27
[main] Time assemble (wall/proc) 29.6764/294.06
[main] Time solve (wall/proc) 29.5222/579.36
[main] Stop crit:        1.55503e-13
[main] Stop crit:        0.00297638
Ebkt times:              2.41053/68.59
Eval Ebkt times:         142.685/3903.89
PiPjPk times:            11.2866/311.15
Eval PiPjPk times:       10.2461/283.38
L2prod times:            17.4004/480.83
Total time:              249.442/6837.04
[main] Time assemble (wall/proc) 29.5649/294.29
[main] Time solve (wall/proc) 29.4686/580.13
[main] Stop crit:        1.56021e-13
[main] Stop crit:        0.00298926
Ebkt times:              2.39278/65.68
Eval Ebkt times:         140.456/3843.86
PiPjPk times:            11.2346/306.22
Eval PiPjPk times:       10.5673/292.94
L2prod times:            17.4785/482.78
Total time:              248.149/6809.1
[main] Time assemble (wall/proc) 29.5346/293.56
[main] Time solve (wall/proc) 29.5723/579.76
[main] Stop crit:        1.56395e-13
[main] Stop crit:        0.00299879
Ebkt times:              2.40378/64.97
Eval Ebkt times:         142.663/3900.23
PiPjPk times:            11.2404/304.01
Eval PiPjPk times:       10.1861/282.71
L2prod times:            17.4124/482.75
Total time:              249.189/6821.64
[main] Time assemble (wall/proc) 29.6146/293.82
[main] Time solve (wall/proc) 29.7148/581.85
[main] Stop crit:        1.56608e-13
[main] Stop crit:        0.00300468
Ebkt times:              2.39565/66.4
Eval Ebkt times:         140.238/3836.04
PiPjPk times:            11.231/306.7
Eval PiPjPk times:       10.6505/294.48
L2prod times:            17.509/486.02
Total time:              248.151/6801.84
[main] Time assemble (wall/proc) 29.5138/293.53
[main] Time solve (wall/proc) 29.5296/579.74
[main] Stop crit:        1.56642e-13
[main] Stop crit:        0.00300702
Ebkt times:              2.39487/64.7
Eval Ebkt times:         139.342/3822.16
PiPjPk times:            11.221/304.38
Eval PiPjPk times:       10.6996/296.36
L2prod times:            17.5468/483.03
Total time:              248.029/6805.41
[main] Time assemble (wall/proc) 29.5778/293.68
[main] Time solve (wall/proc) 29.6033/580.97
[main] Stop crit:        1.56489e-13
[main] Stop crit:        0.00300621
Ebkt times:              2.3966/64.22
Eval Ebkt times:         141.21/3852.37
PiPjPk times:            11.2201/308.49
Eval PiPjPk times:       10.4193/281.4
L2prod times:            17.3821/479.54
Total time:              248.054/6776.55
[main] Time assemble (wall/proc) 29.5622/292.45
[main] Time solve (wall/proc) 29.4694/578.27
[main] Stop crit:        1.5617e-13
[main] Stop crit:        0.00300293
Ebkt times:              2.42955/66.81
Eval Ebkt times:         139.757/3826.06
PiPjPk times:            11.2145/308.37
Eval PiPjPk times:       10.5634/288.74
L2prod times:            17.5604/483.53
Total time:              247.803/6783.03
[main] Time assemble (wall/proc) 29.6597/293.22
[main] Time solve (wall/proc) 29.5422/579.22
[main] Stop crit:        1.55696e-13
[main] Stop crit:        0.00299793
Ebkt times:              2.4073/69.05
Eval Ebkt times:         142.172/3879.42
PiPjPk times:            11.2155/308.38
Eval PiPjPk times:       10.5205/285.93
L2prod times:            17.4767/485.4
Total time:              249.687/6828.89
[main] Time assemble (wall/proc) 29.5787/294.03
[main] Time solve (wall/proc) 29.4994/580.47
[main] Stop crit:        1.55091e-13
[main] Stop crit:        0.00299199
Ebkt times:              2.41835/67.74
Eval Ebkt times:         141.648/3864.46
PiPjPk times:            11.3032/309.47
Eval PiPjPk times:       10.2647/283.75
L2prod times:            17.4852/480.89
Total time:              248.557/6791.45
[main] Time assemble (wall/proc) 29.7933/293.03
[main] Time solve (wall/proc) 29.7909/582.91
[main] Stop crit:        1.54398e-13
[main] Stop crit:        0.00298579
Ebkt times:              2.41162/70.13
Eval Ebkt times:         140.458/3848.38
PiPjPk times:            11.2182/302.85
Eval PiPjPk times:       10.6154/293.48
L2prod times:            17.5181/486.15
Total time:              248.144/6801.41
[main] Time assemble (wall/proc) 29.8228/294.12
[main] Time solve (wall/proc) 29.818/580.15
[main] Stop crit:        1.53668e-13
[main] Stop crit:        0.00297984
Ebkt times:              2.38272/64.33
Eval Ebkt times:         143.342/3863.35
PiPjPk times:            11.2786/305.75
Eval PiPjPk times:       10.2074/279.67
L2prod times:            17.4088/476.73
Total time:              249.401/6745.23
[main] Time assemble (wall/proc) 29.8562/291.08
[main] Time solve (wall/proc) 29.497/580.4
[main] Stop crit:        1.52905e-13
[main] Stop crit:        0.00297445
Ebkt times:              2.40282/68.3
Eval Ebkt times:         139.08/3820.59
PiPjPk times:            11.1984/306.94
Eval PiPjPk times:       10.6412/294.47
L2prod times:            17.5565/482.73
Total time:              247.422/6796.8
[main] Time assemble (wall/proc) 29.4908/293.55
[main] Time solve (wall/proc) 29.4351/578.7
[main] Stop crit:        1.5218e-13
[main] Stop crit:        0.00296971
Ebkt times:              2.3944/67.19
Eval Ebkt times:         139.722/3827.87
PiPjPk times:            11.198/303.55
Eval PiPjPk times:       10.8716/307.9
L2prod times:            17.5873/485.51
Total time:              248.601/6817.84
[main] Time assemble (wall/proc) 29.4692/294.23
[main] Time solve (wall/proc) 29.4413/578.96
[main] Stop crit:        1.51507e-13
[main] Stop crit:        0.00296554
Ebkt times:              2.40584/66.69
Eval Ebkt times:         139.426/3825.89
PiPjPk times:            11.2156/305.63
Eval PiPjPk times:       10.7586/299.24
L2prod times:            17.6602/494.1
Total time:              248.1/6825.2
[main] Time assemble (wall/proc) 29.7306/294.88
[main] Time solve (wall/proc) 29.4445/578.16
[main] Stop crit:        1.50912e-13
[main] Stop crit:        0.00296171
Ebkt times:              2.38353/67.91
Eval Ebkt times:         137.806/3777.61
PiPjPk times:            11.1951/301.27
Eval PiPjPk times:       11.0943/304.69
L2prod times:            17.7539/493.41
Total time:              247.744/6808.28
[main] Time assemble (wall/proc) 29.5995/294.38
[main] Time solve (wall/proc) 29.5912/580.87
[main] Stop crit:        1.50416e-13
[main] Stop crit:        0.00295788
Ebkt times:              2.38863/63.27
Eval Ebkt times:         140.23/3833.48
PiPjPk times:            11.2055/307.58
Eval PiPjPk times:       10.7165/297.76
L2prod times:            17.5627/486.29
Total time:              248.403/6805.63
[main] Time assemble (wall/proc) 29.6547/293.89
[main] Time solve (wall/proc) 29.56/581.21
[main] Stop crit:        1.50033e-13
[main] Stop crit:        0.0029537
Ebkt times:              2.39251/65.73
Eval Ebkt times:         139.145/3819.48
PiPjPk times:            11.2556/310.14
Eval PiPjPk times:       10.8217/299.87
L2prod times:            17.6787/491.32
Total time:              247.924/6816.58
[main] Time assemble (wall/proc) 29.4374/293.93
[main] Time solve (wall/proc) 29.5118/581.79
[main] Stop crit:        1.49784e-13
[main] Stop crit:        0.00294882
Ebkt times:              2.40603/68.11
Eval Ebkt times:         142.453/3883.73
PiPjPk times:            11.2161/310.66
Eval PiPjPk times:       10.3298/281.85
L2prod times:            17.3823/478.82
Total time:              249.137/6806.22
[main] Time assemble (wall/proc) 29.5911/293.55
[main] Time solve (wall/proc) 29.5076/579.49
[main] Stop crit:        1.4968e-13
[main] Stop crit:        0.00294298
Ebkt times:              2.39868/65.85
Eval Ebkt times:         140.116/3849.2
PiPjPk times:            11.2578/310.7
Eval PiPjPk times:       10.6897/296.05
L2prod times:            17.5763/486.78
Total time:              248.653/6834.79
[main] Time assemble (wall/proc) 29.51/294.9
[main] Time solve (wall/proc) 29.4506/579.67
[main] Stop crit:        1.49722e-13
[main] Stop crit:        0.00293601
Ebkt times:              2.40862/67.37
Eval Ebkt times:         141.974/3890.66
PiPjPk times:            11.2379/307.55
Eval PiPjPk times:       10.4062/292.07
L2prod times:            17.5308/484.71
Total time:              249.591/6850.67
[main] Time assemble (wall/proc) 29.6134/295.2
[main] Time solve (wall/proc) 29.5122/578.31
[main] Stop crit:        1.49916e-13
[main] Stop crit:        0.00292788
Ebkt times:              2.39811/69.75
Eval Ebkt times:         141.993/3877.21
PiPjPk times:            11.2833/306.45
Eval PiPjPk times:       10.4214/287.62
L2prod times:            17.3818/481.59
Total time:              248.779/6804.87
[main] Time assemble (wall/proc) 29.3693/293.14
[main] Time solve (wall/proc) 29.5995/581.08
[main] Stop crit:        1.50275e-13
[main] 10%...
[main] Stop crit:        0.00291868
Ebkt times:              2.39438/69.82
Eval Ebkt times:         139.546/3814.69
PiPjPk times:            11.2214/304.07
Eval PiPjPk times:       10.6628/293.73
L2prod times:            17.4889/481.85
Total time:              247.645/6782.36
[main] Time assemble (wall/proc) 29.6754/292.96
[main] Time solve (wall/proc) 29.5979/580.63
[main] Stop crit:        1.50782e-13
[main] Stop crit:        0.00290859
Ebkt times:              2.39458/65.11
Eval Ebkt times:         138.833/3819.38
PiPjPk times:            11.2297/308.78
Eval PiPjPk times:       10.8691/296.84
L2prod times:            17.6704/487.72
Total time:              248.048/6830.81
[main] Time assemble (wall/proc) 29.4915/294.62
[main] Time solve (wall/proc) 29.3455/577.85
[main] Stop crit:        1.51406e-13
[main] Stop crit:        0.0028979
Ebkt times:              2.42367/70.72
Eval Ebkt times:         144.414/3931.96
PiPjPk times:            11.2127/303.35
Eval PiPjPk times:       10.0027/272.03
L2prod times:            17.3453/478.31
Total time:              249.589/6803.26
[main] Time assemble (wall/proc) 29.6408/293.09
[main] Time solve (wall/proc) 29.5392/579.44
[main] Stop crit:        1.52127e-13
[main] Stop crit:        0.00288693
Ebkt times:              2.40695/67.25
Eval Ebkt times:         141.597/3874.08
PiPjPk times:            11.2376/308.61
Eval PiPjPk times:       10.3833/290.22
L2prod times:            17.4723/484.25
Total time:              248.786/6823.8
[main] Time assemble (wall/proc) 29.6064/294.12
[main] Time solve (wall/proc) 29.526/580.73
[main] Stop crit:        1.52887e-13
[main] Stop crit:        0.00287601
Ebkt times:              2.41367/67.33
Eval Ebkt times:         140.945/3845.5
PiPjPk times:            11.207/303.88
Eval PiPjPk times:       10.5755/288.86
L2prod times:            17.4821/484.61
Total time:              248.484/6793.88
[main] Time assemble (wall/proc) 29.593/293.09
[main] Time solve (wall/proc) 29.6426/582.69
[main] Stop crit:        1.5363e-13
[main] Stop crit:        0.00286546
Ebkt times:              2.40211/69.21
Eval Ebkt times:         138.79/3820.93
PiPjPk times:            11.2279/305.19
Eval PiPjPk times:       11.0923/303.85
L2prod times:            17.7248/491.73
Total time:              248.315/6835.33
[main] Time assemble (wall/proc) 29.4493/295.08
[main] Time solve (wall/proc) 29.3865/578.71
[main] Stop crit:        1.54292e-13
[main] Stop crit:        0.00285552
Ebkt times:              2.39357/64.93
Eval Ebkt times:         139.45/3823.09
PiPjPk times:            11.181/305.94
Eval PiPjPk times:       10.7315/293.1
L2prod times:            17.5827/489.85
Total time:              247.562/6801.87
[main] Time assemble (wall/proc) 29.6969/293.96
[main] Time solve (wall/proc) 29.6566/581.76
[main] Stop crit:        1.54826e-13
[main] Stop crit:        0.0028464
Ebkt times:              2.40268/67.37
Eval Ebkt times:         143.85/3919.08
PiPjPk times:            11.3089/311.25
Eval PiPjPk times:       10.2178/278.48
L2prod times:            17.3868/482.42
Total time:              250.05/6826.93
[main] Time assemble (wall/proc) 29.6381/294.2
[main] Time solve (wall/proc) 29.5867/580.09
[main] Stop crit:        1.55187e-13
[main] Stop crit:        0.00283823
Ebkt times:              2.42461/68.23
Eval Ebkt times:         141.824/3865.19
PiPjPk times:            11.2157/307.41
Eval PiPjPk times:       10.3322/283.74
L2prod times:            17.3792/480.05
Total time:              248.605/6791.68
[main] Time assemble (wall/proc) 29.5517/292.71
[main] Time solve (wall/proc) 29.472/580.02
[main] Stop crit:        1.55362e-13
[main] Stop crit:        0.00283105
Ebkt times:              2.40428/71.6
Eval Ebkt times:         138.448/3803.72
PiPjPk times:            11.2393/307.91
Eval PiPjPk times:       10.6903/295.21
L2prod times:            17.6108/488.99
Total time:              247.271/6808.98
[main] Time assemble (wall/proc) 29.4625/293.99
[main] Time solve (wall/proc) 29.5389/580.46
[main] Stop crit:        1.55349e-13
[main] Stop crit:        0.00282487
Ebkt times:              2.39428/66.78
Eval Ebkt times:         137.206/3779.54
PiPjPk times:            11.2832/313.91
Eval PiPjPk times:       11.2326/310.62
L2prod times:            17.6117/490.71
Total time:              247.352/6822.34
[main] Time assemble (wall/proc) 29.528/294.77
[main] Time solve (wall/proc) 29.4544/577.87
[main] Stop crit:        1.5515e-13
[main] Stop crit:        0.00281963
Ebkt times:              2.40303/67.22
Eval Ebkt times:         137.809/3784.23
PiPjPk times:            11.2165/311.61
Eval PiPjPk times:       11.1322/304.53
L2prod times:            17.7532/495.96
Total time:              247.899/6820.33
[main] Time assemble (wall/proc) 29.6295/294.83
[main] Time solve (wall/proc) 29.6143/580.27
[main] Stop crit:        1.54809e-13
[main] Stop crit:        0.00281524
Ebkt times:              2.39547/69.37
Eval Ebkt times:         136.82/3775.67
PiPjPk times:            11.2319/308.7
Eval PiPjPk times:       11.3719/316.95
L2prod times:            17.7618/496.87
Total time:              247.336/6829.93
[main] Time assemble (wall/proc) 29.5549/295.59
[main] Time solve (wall/proc) 29.4761/578.82
[main] Stop crit:        1.54361e-13
[main] Stop crit:        0.0028116
Ebkt times:              2.38954/68.59
Eval Ebkt times:         140.436/3839.98
PiPjPk times:            11.1991/304.92
Eval PiPjPk times:       10.5687/293.4
L2prod times:            17.5527/484.92
Total time:              248.214/6793.33
[main] Time assemble (wall/proc) 29.5171/293.19
[main] Time solve (wall/proc) 29.5222/579.84
[main] Stop crit:        1.53847e-13
[main] Stop crit:        0.00280863
Ebkt times:              2.4004/65.95
Eval Ebkt times:         139.897/3830.09
PiPjPk times:            11.1655/303.67
Eval PiPjPk times:       10.7041/292.23
L2prod times:            17.5323/483.33
Total time:              248.28/6803.95
[main] Time assemble (wall/proc) 29.6415/293.73
[main] Time solve (wall/proc) 29.638/581.03
[main] Stop crit:        1.53314e-13
[main] Stop crit:        0.00280624
Ebkt times:              2.42526/67.28
Eval Ebkt times:         141.496/3878.86
PiPjPk times:            11.2727/308.33
Eval PiPjPk times:       10.441/291.76
L2prod times:            17.4991/485.47
Total time:              248.972/6840.09
[main] Time assemble (wall/proc) 29.7092/295.16
[main] Time solve (wall/proc) 29.5375/578.42
[main] Stop crit:        1.52799e-13
[main] Stop crit:        0.00280437
Ebkt times:              2.39081/66.91
Eval Ebkt times:         136.586/3759.22
PiPjPk times:            11.222/306.17
Eval PiPjPk times:       11.3043/314.91
L2prod times:            17.7357/490.4
Total time:              247.245/6816.76
[main] Time assemble (wall/proc) 29.648/294.92
[main] Time solve (wall/proc) 29.5081/580.13
[main] Stop crit:        1.52325e-13
[main] Stop crit:        0.002803
Ebkt times:              2.38955/69.95
Eval Ebkt times:         138.936/3807.54
PiPjPk times:            11.1908/304.67
Eval PiPjPk times:       10.806/297.12
L2prod times:            17.5611/486.6
Total time:              247.446/6788.14
[main] Time assemble (wall/proc) 29.4689/293.58
[main] Time solve (wall/proc) 29.5101/579.88
[main] Stop crit:        1.5192e-13
[main] Stop crit:        0.00280212
Ebkt times:              2.40059/67.49
Eval Ebkt times:         140.016/3832.65
PiPjPk times:            11.2182/304.44
Eval PiPjPk times:       10.6496/296.31
L2prod times:            17.5158/482.74
Total time:              248.346/6807.89
[main] Time assemble (wall/proc) 29.6472/293.75
[main] Time solve (wall/proc) 29.4431/578.84
[main] Stop crit:        1.51592e-13
[main] Stop crit:        0.00280175
Ebkt times:              2.43828/66.13
Eval Ebkt times:         142.277/3890.07
PiPjPk times:            11.2925/307.84
Eval PiPjPk times:       10.2515/285.65
L2prod times:            17.3973/484.17
Total time:              249.02/6820.15
[main] Time assemble (wall/proc) 29.6042/294.03
[main] Time solve (wall/proc) 29.5127/579.22
[main] Stop crit:        1.51348e-13
[main] Stop crit:        0.00280193
Ebkt times:              2.41018/70.31
Eval Ebkt times:         141.776/3868.67
PiPjPk times:            11.2699/307.61
Eval PiPjPk times:       10.4068/289.42
L2prod times:            17.4448/483.35
Total time:              248.971/6816.73
[main] Time assemble (wall/proc) 29.6441/293.93
[main] Time solve (wall/proc) 29.6153/581.11
[main] Stop crit:        1.5119e-13
[main] Stop crit:        0.00280271
Ebkt times:              2.3852/65.94
Eval Ebkt times:         140.041/3832.26
PiPjPk times:            11.2107/304.76
Eval PiPjPk times:       10.7511/295.03
L2prod times:            17.4318/482.47
Total time:              248.097/6792.61
[main] Time assemble (wall/proc) 29.6785/293.4
[main] Time solve (wall/proc) 29.5288/580.72
[main] Stop crit:        1.51106e-13
[main] Stop crit:        0.00280412
Ebkt times:              2.4052/67.19
Eval Ebkt times:         141.33/3869.86
PiPjPk times:            11.2307/307.18
Eval PiPjPk times:       10.4663/290.56
L2prod times:            17.5047/484.4
Total time:              248.799/6824.8
[main] Time assemble (wall/proc) 29.5702/294.23
[main] Time solve (wall/proc) 29.4698/579.81
[main] Stop crit:        1.511e-13
[main] Stop crit:        0.0028062
Ebkt times:              2.40499/70.74
Eval Ebkt times:         141.077/3865.9
PiPjPk times:            11.2525/309.3
Eval PiPjPk times:       10.4716/286.01
L2prod times:            17.4925/488.14
Total time:              248.593/6821.68
[main] Time assemble (wall/proc) 29.6268/294.35
[main] Time solve (wall/proc) 29.4842/579.23
[main] Stop crit:        1.51155e-13
[main] Stop crit:        0.00280897
Ebkt times:              2.43306/67
Eval Ebkt times:         140.487/3850.36
PiPjPk times:            11.2068/306.35
Eval PiPjPk times:       10.5595/292.45
L2prod times:            17.5044/484.32
Total time:              248.285/6813.17
[main] Time assemble (wall/proc) 29.7647/293.95
[main] Time solve (wall/proc) 29.6571/581.61
[main] Stop crit:        1.51266e-13
[main] Stop crit:        0.00281242
Ebkt times:              2.41206/69.01
Eval Ebkt times:         141.497/3837.47
PiPjPk times:            11.2216/302.76
Eval PiPjPk times:       10.3609/285.38
L2prod times:            17.4594/481.17
Total time:              248.415/6751.83
[main] Time assemble (wall/proc) 29.8851/291.63
[main] Time solve (wall/proc) 29.7386/566.35
[main] Stop crit:        1.51426e-13
[main] Stop crit:        0.00281651
Ebkt times:              2.34024/60.53
Eval Ebkt times:         147.816/3761.08
PiPjPk times:            11.3822/295.21
Eval PiPjPk times:       10.0694/257.41
L2prod times:            17.4262/453.66
Total time:              251.251/6447.13
[main] Time assemble (wall/proc) 29.614/278.31
[main] Time solve (wall/proc) 29.4737/578.94
[main] Stop crit:        1.516e-13
[main] Stop crit:        0.00282119
Ebkt times:              2.39112/65.34
Eval Ebkt times:         137.785/3793.97
PiPjPk times:            11.2277/305.98
Eval PiPjPk times:       10.9361/298.36
L2prod times:            17.6356/489
Total time:              246.791/6788.39
[main] Time assemble (wall/proc) 29.4026/293.74
[main] Time solve (wall/proc) 29.477/578.46
[main] Stop crit:        1.51806e-13
[main] Stop crit:        0.00282639
Ebkt times:              2.44345/68.21
Eval Ebkt times:         142.365/3902.71
PiPjPk times:            11.2947/308.54
Eval PiPjPk times:       10.3043/281.46
L2prod times:            17.4886/484.87
Total time:              249.714/6854.34
[main] Time assemble (wall/proc) 29.6944/295.19
[main] Time solve (wall/proc) 29.5194/579.9
[main] Stop crit:        1.52008e-13
[main] Stop crit:        0.00283202
Ebkt times:              2.40918/68.35
Eval Ebkt times:         140.844/3863.73
PiPjPk times:            11.2637/309.13
Eval PiPjPk times:       10.5665/291.72
L2prod times:            17.4399/482.31
Total time:              248.599/6824.13
[main] Time assemble (wall/proc) 29.4678/294.06
[main] Time solve (wall/proc) 29.5585/580.95
[main] Stop crit:        1.52196e-13
[main] Stop crit:        0.00283797
Ebkt times:              2.41536/64.95
Eval Ebkt times:         142.015/3897.29
PiPjPk times:            11.1899/307.24
Eval PiPjPk times:       10.5319/294.75
L2prod times:            17.5491/483.06
Total time:              249.706/6853.99
[main] Time assemble (wall/proc) 29.512/295.29
[main] Time solve (wall/proc) 29.5172/581.45
[main] Stop crit:        1.52365e-13
[main] Stop crit:        0.00284413
Ebkt times:              2.40698/71.64
Eval Ebkt times:         142.181/3876.09
PiPjPk times:            11.2337/305.2
Eval PiPjPk times:       10.5319/291.67
L2prod times:            17.4635/487.09
Total time:              249.53/6837.86
[main] Time assemble (wall/proc) 29.4883/294.8
[main] Time solve (wall/proc) 29.505/580.26
[main] Stop crit:        1.52498e-13
[main] Stop crit:        0.0028504
Ebkt times:              2.41013/69.55
Eval Ebkt times:         137.156/3774.79
PiPjPk times:            11.2175/307.43
Eval PiPjPk times:       11.1365/306.11
L2prod times:            17.7746/492.41
Total time:              247.696/6824.27
[main] Time assemble (wall/proc) 29.5977/295.06
[main] Time solve (wall/proc) 29.603/580.43
[main] Stop crit:        1.52569e-13
[main] Stop crit:        0.00285668
Ebkt times:              2.39547/68.76
Eval Ebkt times:         140.938/3849.85
PiPjPk times:            11.2581/310.91
Eval PiPjPk times:       10.5371/288.9
L2prod times:            17.4794/485.04
Total time:              248.495/6803.36
[main] Time assemble (wall/proc) 29.5354/293.36
[main] Time solve (wall/proc) 29.4955/579.8
[main] Stop crit:        1.52609e-13
[main] Stop crit:        0.00286288
Ebkt times:              2.40277/69.07
Eval Ebkt times:         140.087/3830.78
PiPjPk times:            11.2413/306.73
Eval PiPjPk times:       10.6407/295.65
L2prod times:            17.3954/478.26
Total time:              248.261/6799.82
[main] Time assemble (wall/proc) 29.6362/293.42
[main] Time solve (wall/proc) 29.4604/577.61
[main] Stop crit:        1.52579e-13
[main] Stop crit:        0.00286891
Ebkt times:              2.40069/67.16
Eval Ebkt times:         139.562/3842.12
PiPjPk times:            11.1957/306.93
Eval PiPjPk times:       10.7787/298.19
L2prod times:            17.6008/488.96
Total time:              248.131/6828.91
[main] Time assemble (wall/proc) 29.6055/295.05
[main] Time solve (wall/proc) 29.6182/581.72
[main] Stop crit:        1.52501e-13
[main] Stop crit:        0.0028747
Ebkt times:              2.41313/67.75
Eval Ebkt times:         141.617/3865.46
PiPjPk times:            11.1939/306.7
Eval PiPjPk times:       10.4854/287.82
L2prod times:            17.5217/487.12
Total time:              248.745/6806.49
[main] Time assemble (wall/proc) 29.5909/293.89
[main] Time solve (wall/proc) 29.4101/577.52
[main] Stop crit:        1.52375e-13
[main] Stop crit:        0.0028802
Ebkt times:              2.39077/66.84
Eval Ebkt times:         139.069/3817.82
PiPjPk times:            11.2135/304.54
Eval PiPjPk times:       10.6186/293.13
L2prod times:            17.5841/484
Total time:              247.373/6792.6
[main] Time assemble (wall/proc) 29.4933/293.23
[main] Time solve (wall/proc) 29.4739/580.38
[main] Stop crit:        1.5221e-13
[main] Stop crit:        0.00288535
Ebkt times:              2.40396/68.46
Eval Ebkt times:         138.948/3810.31
PiPjPk times:            11.2443/304.64
Eval PiPjPk times:       10.9385/302.3
L2prod times:            17.6543/489.49
Total time:              248.141/6819.02
[main] Time assemble (wall/proc) 29.4733/294.39
[main] Time solve (wall/proc) 29.5227/580.81
[main] Stop crit:        1.5201e-13
[main] Stop crit:        0.00289012
Ebkt times:              2.44256/68.36
Eval Ebkt times:         141.66/3851.51
PiPjPk times:            11.2152/308.34
Eval PiPjPk times:       10.5338/286.66
L2prod times:            17.4231/484.33
Total time:              248.701/6785.34
[main] Time assemble (wall/proc) 29.7229/292.55
[main] Time solve (wall/proc) 29.6284/580.77
[main] Stop crit:        1.51792e-13
[main] Stop crit:        0.00289446
Ebkt times:              2.39412/65.9
Eval Ebkt times:         138.687/3809.61
PiPjPk times:            11.2491/306.13
Eval PiPjPk times:       10.7112/296.15
L2prod times:            17.6941/490.59
Total time:              247.217/6802.1
[main] Time assemble (wall/proc) 29.54/294.04
[main] Time solve (wall/proc) 29.6001/582.68
[main] Stop crit:        1.51557e-13
[main] Stop crit:        0.00289833
Ebkt times:              2.39539/72.23
Eval Ebkt times:         136.592/3766.92
PiPjPk times:            11.2171/309.18
Eval PiPjPk times:       11.4213/317.01
L2prod times:            17.7222/489.82
Total time:              247.468/6830.61
[main] Time assemble (wall/proc) 29.5373/295.52
[main] Time solve (wall/proc) 29.5454/577.93
[main] Stop crit:        1.51332e-13
[main] Stop crit:        0.0029017
Ebkt times:              2.39628/66.22
Eval Ebkt times:         139.133/3824.46
PiPjPk times:            11.2294/305.23
Eval PiPjPk times:       10.8119/298.01
L2prod times:            17.6206/487.85
Total time:              248.182/6822.83
[main] Time assemble (wall/proc) 29.534/294.5
[main] Time solve (wall/proc) 29.5579/579.21
[main] Stop crit:        1.51114e-13
[main] 20%...
[main] Stop crit:        0.00290454
Ebkt times:              2.39158/67.31
Eval Ebkt times:         139.025/3814.8
PiPjPk times:            11.1607/304.52
Eval PiPjPk times:       10.8492/300.38
L2prod times:            17.6869/487.43
Total time:              247.996/6802.05
[main] Time assemble (wall/proc) 29.526/293.94
[main] Time solve (wall/proc) 29.5891/580.66
[main] Stop crit:        1.5091e-13
[main] Stop crit:        0.00290679
Ebkt times:              2.43966/65.89
Eval Ebkt times:         138.937/3816.42
PiPjPk times:            11.263/311.48
Eval PiPjPk times:       10.5836/289.53
L2prod times:            17.5891/487.23
Total time:              247.532/6801.16
[main] Time assemble (wall/proc) 29.6095/294.01
[main] Time solve (wall/proc) 29.4001/577.2
[main] Stop crit:        1.50738e-13
[main] Stop crit:        0.00290844
Ebkt times:              2.38864/65.83
Eval Ebkt times:         139.261/3822.78
PiPjPk times:            11.2596/306.52
Eval PiPjPk times:       10.5975/286.08
L2prod times:            17.5363/487.03
Total time:              247.545/6802.47
[main] Time assemble (wall/proc) 29.4982/293.64
[main] Time solve (wall/proc) 29.5901/580.53
[main] Stop crit:        1.50583e-13
[main] Stop crit:        0.00290944
Ebkt times:              2.39616/68.65
Eval Ebkt times:         139.224/3825.44
PiPjPk times:            11.211/308.9
Eval PiPjPk times:       10.8844/299.07
L2prod times:            17.627/487.53
Total time:              248.184/6820.3
[main] Time assemble (wall/proc) 29.4983/294.5
[main] Time solve (wall/proc) 29.5229/579.41
[main] Stop crit:        1.50462e-13
[main] Stop crit:        0.00290977
Ebkt times:              2.41369/68.35
Eval Ebkt times:         139.768/3819.9
PiPjPk times:            11.1624/301.07
Eval PiPjPk times:       10.5812/294.13
L2prod times:            17.5266/482.97
Total time:              247.659/6782.48
[main] Time assemble (wall/proc) 29.6908/292.96
[main] Time solve (wall/proc) 29.499/578.37
[main] Stop crit:        1.50381e-13
[main] Stop crit:        0.00290941
Ebkt times:              2.41408/68.6
Eval Ebkt times:         143.792/3922.89
PiPjPk times:            11.2923/307.24
Eval PiPjPk times:       10.1547/283.97
L2prod times:            17.3167/478.92
Total time:              249.691/6823.13
[main] Time assemble (wall/proc) 29.6971/293.59
[main] Time solve (wall/proc) 29.4853/577.45
[main] Stop crit:        1.5032e-13
[main] Stop crit:        0.00290833
Ebkt times:              2.40236/72.21
Eval Ebkt times:         139.46/3820.72
PiPjPk times:            11.2488/303.31
Eval PiPjPk times:       10.8423/301.25
L2prod times:            17.5579/491.14
Total time:              247.97/6813.34
[main] Time assemble (wall/proc) 29.5842/294.09
[main] Time solve (wall/proc) 29.5889/582.1
[main] Stop crit:        1.50293e-13
[main] Stop crit:        0.00290655
Ebkt times:              2.42307/64.83
Eval Ebkt times:         142.104/3887.52
PiPjPk times:            11.2386/309.87
Eval PiPjPk times:       10.3773/285.24
L2prod times:            17.4251/483.09
Total time:              248.898/6813.11
[main] Time assemble (wall/proc) 29.7083/294.17
[main] Time solve (wall/proc) 29.528/579.69
[main] Stop crit:        1.50297e-13
[main] Stop crit:        0.00290406
Ebkt times:              2.38403/66.87
Eval Ebkt times:         139.149/3811.08
PiPjPk times:            11.2121/305.01
Eval PiPjPk times:       10.8634/294.95
L2prod times:            17.6066/493.42
Total time:              247.688/6805.59
[main] Time assemble (wall/proc) 29.665/294.31
[main] Time solve (wall/proc) 29.5159/578.19
[main] Stop crit:        1.50325e-13
[main] Stop crit:        0.00290088
Ebkt times:              2.43193/68.04
Eval Ebkt times:         139.073/3811.98
PiPjPk times:            11.2536/310.15
Eval PiPjPk times:       10.7246/295.82
L2prod times:            17.6491/490.93
Total time:              247.712/6808.93
[main] Time assemble (wall/proc) 29.6365/294.15
[main] Time solve (wall/proc) 29.5376/579.92
[main] Stop crit:        1.50381e-13
[main] Stop crit:        0.00289704
Ebkt times:              2.39764/69.77
Eval Ebkt times:         138.593/3807.09
PiPjPk times:            11.2373/306.98
Eval PiPjPk times:       11.1446/308.77
L2prod times:            17.6429/489.96
Total time:              248.104/6825.78
[main] Time assemble (wall/proc) 29.5966/295.1
[main] Time solve (wall/proc) 29.5911/581.54
[main] Stop crit:        1.50444e-13
[main] Stop crit:        0.00289259
Ebkt times:              2.38165/67.48
Eval Ebkt times:         138.949/3813.88
PiPjPk times:            11.2673/309.16
Eval PiPjPk times:       10.5563/290.13
L2prod times:            17.5192/483.8
Total time:              247.093/6786.54
[main] Time assemble (wall/proc) 29.6306/293.44
[main] Time solve (wall/proc) 29.3841/578.39
[main] Stop crit:        1.50521e-13
[main] Stop crit:        0.00288757
Ebkt times:              2.40028/68.25
Eval Ebkt times:         139.759/3835.24
PiPjPk times:            11.189/308.21
Eval PiPjPk times:       10.604/291.62
L2prod times:            17.5493/486.26
Total time:              248.002/6814.75
[main] Time assemble (wall/proc) 29.4778/293.95
[main] Time solve (wall/proc) 29.5386/580.62
[main] Stop crit:        1.50601e-13
[main] Stop crit:        0.00288204
Ebkt times:              2.48591/66.52
Eval Ebkt times:         139.89/3843.38
PiPjPk times:            11.2465/312.2
Eval PiPjPk times:       10.7502/296.96
L2prod times:            17.5911/488.04
Total time:              248.333/6823.69
[main] Time assemble (wall/proc) 29.6951/294.37
[main] Time solve (wall/proc) 29.4959/577.66
[main] Stop crit:        1.50675e-13
[main] Stop crit:        0.00287606
Ebkt times:              2.40683/67.34
Eval Ebkt times:         140.585/3846.78
PiPjPk times:            11.2441/305.9
Eval PiPjPk times:       10.5072/287.9
L2prod times:            17.4344/479.77
Total time:              248.518/6814.1
[main] Time assemble (wall/proc) 29.5908/293.79
[main] Time solve (wall/proc) 29.5581/581.68
[main] Stop crit:        1.50757e-13
[main] Stop crit:        0.00286968
Ebkt times:              2.40966/63.56
Eval Ebkt times:         140.818/3865.36
PiPjPk times:            11.2794/309.76
Eval PiPjPk times:       10.5009/291.04
L2prod times:            17.4646/483.29
Total time:              248.41/6818.03
[main] Time assemble (wall/proc) 29.6076/294.22
[main] Time solve (wall/proc) 29.5858/579.33
[main] Stop crit:        1.50815e-13
[main] Stop crit:        0.00286299
Ebkt times:              2.41525/70.86
Eval Ebkt times:         141.661/3874.6
PiPjPk times:            11.2256/311.25
Eval PiPjPk times:       10.4461/289.01
L2prod times:            17.4961/485.16
Total time:              248.889/6827.58
[main] Time assemble (wall/proc) 29.6474/294.04
[main] Time solve (wall/proc) 29.631/581.9
[main] Stop crit:        1.5086e-13
[main] Stop crit:        0.00285604
Ebkt times:              2.40458/69.74
Eval Ebkt times:         140.343/3831.18
PiPjPk times:            11.1986/306.27
Eval PiPjPk times:       10.5504/292.85
L2prod times:            17.6035/487.08
Total time:              248.078/6787.31
[main] Time assemble (wall/proc) 29.6858/293.34
[main] Time solve (wall/proc) 29.5696/581.61
[main] Stop crit:        1.5088e-13
[main] Stop crit:        0.00284889
Ebkt times:              2.40295/70.46
Eval Ebkt times:         138.499/3801.71
PiPjPk times:            11.2389/304.91
Eval PiPjPk times:       10.7029/292.45
L2prod times:            17.624/488.37
Total time:              247.409/6798.27
[main] Time assemble (wall/proc) 29.6495/293.86
[main] Time solve (wall/proc) 29.6092/580.01
[main] Stop crit:        1.50884e-13
[main] Stop crit:        0.00284162
Ebkt times:              2.41738/64.72
Eval Ebkt times:         142.224/3858.5
PiPjPk times:            11.2156/303.71
Eval PiPjPk times:       10.3023/279.93
L2prod times:            17.4554/479.6
Total time:              249.127/6766.99
[main] Time assemble (wall/proc) 29.7739/291.97
[main] Time solve (wall/proc) 29.6816/572.92
[main] Stop crit:        1.50871e-13
[main] Stop crit:        0.00283428
Ebkt times:              2.41411/64.97
Eval Ebkt times:         142.451/3878.42
PiPjPk times:            11.2784/305.64
Eval PiPjPk times:       10.4034/287.57
L2prod times:            17.601/483.65
Total time:              249.728/6813.61
[main] Time assemble (wall/proc) 29.706/293.63
[main] Time solve (wall/proc) 29.5707/579.81
[main] Stop crit:        1.50839e-13
[main] Stop crit:        0.00282693
Ebkt times:              2.3903/70.25
Eval Ebkt times:         136.249/3751.96
PiPjPk times:            11.1876/307.68
Eval PiPjPk times:       11.2641/311.5
L2prod times:            17.806/490.58
Total time:              246.815/6797.82
[main] Time assemble (wall/proc) 29.6535/294.65
[main] Time solve (wall/proc) 29.4863/579.72
[main] Stop crit:        1.50788e-13
[main] Stop crit:        0.00281963
Ebkt times:              2.4081/66.91
Eval Ebkt times:         140.82/3845.55
PiPjPk times:            11.247/307.07
Eval PiPjPk times:       10.4909/284.11
L2prod times:            17.4804/483.16
Total time:              248.592/6795.81
[main] Time assemble (wall/proc) 29.6332/293.43
[main] Time solve (wall/proc) 29.5872/579.14
[main] Stop crit:        1.50729e-13
[main] Stop crit:        0.00281244
Ebkt times:              2.42043/71.91
Eval Ebkt times:         141.587/3883.56
PiPjPk times:            11.2514/309.84
Eval PiPjPk times:       10.4382/287.94
L2prod times:            17.4671/482.58
Total time:              249.105/6833.69
[main] Time assemble (wall/proc) 29.5182/294.32
[main] Time solve (wall/proc) 29.5401/582.35
[main] Stop crit:        1.50666e-13
[main] Stop crit:        0.00280539
Ebkt times:              2.40195/67.65
Eval Ebkt times:         141.368/3869.33
PiPjPk times:            11.2469/304.55
Eval PiPjPk times:       10.5819/294.53
L2prod times:            17.5091/490.09
Total time:              248.692/6828.03
[main] Time assemble (wall/proc) 29.5074/294.23
[main] Time solve (wall/proc) 29.4895/580.63
[main] Stop crit:        1.50608e-13
[main] Stop crit:        0.00279856
Ebkt times:              2.38732/68.67
Eval Ebkt times:         137.814/3794.41
PiPjPk times:            11.2249/308.01
Eval PiPjPk times:       11.2812/310.03
L2prod times:            17.7761/497.82
Total time:              247.828/6827.72
[main] Time assemble (wall/proc) 29.6208/295.27
[main] Time solve (wall/proc) 29.6311/581.36
[main] Stop crit:        1.50547e-13
[main] Stop crit:        0.00279198
Ebkt times:              2.39862/68.03
Eval Ebkt times:         139.124/3820.37
PiPjPk times:            11.2183/309.05
Eval PiPjPk times:       10.9428/300.36
L2prod times:            17.6043/488.18
Total time:              248.323/6824.82
[main] Time assemble (wall/proc) 29.5137/294.51
[main] Time solve (wall/proc) 29.5328/578.96
[main] Stop crit:        1.50493e-13
[main] Stop crit:        0.00278569
Ebkt times:              2.39559/68.26
Eval Ebkt times:         139.315/3811.98
PiPjPk times:            11.2124/307.43
Eval PiPjPk times:       10.6779/294.33
L2prod times:            17.5057/481.27
Total time:              247.856/6795.11
[main] Time assemble (wall/proc) 29.6101/293.17
[main] Time solve (wall/proc) 29.565/578.86
[main] Stop crit:        1.50447e-13
[main] Stop crit:        0.00277975
Ebkt times:              2.4166/67.02
Eval Ebkt times:         140.435/3850.58
PiPjPk times:            11.2684/309.63
Eval PiPjPk times:       10.5484/289.22
L2prod times:            17.5299/482.54
Total time:              248.497/6809.35
[main] Time assemble (wall/proc) 29.5576/293.75
[main] Time solve (wall/proc) 29.5362/580.96
[main] Stop crit:        1.50422e-13
[main] Stop crit:        0.00277419
Ebkt times:              2.40068/66.75
Eval Ebkt times:         138.166/3800.83
PiPjPk times:            11.2619/311.03
Eval PiPjPk times:       11.0005/302.08
L2prod times:            17.7948/492.33
Total time:              247.869/6826.33
[main] Time assemble (wall/proc) 29.6681/295.18
[main] Time solve (wall/proc) 29.5228/578.64
[main] Stop crit:        1.50402e-13
[main] Stop crit:        0.00276904
Ebkt times:              2.39007/66.65
Eval Ebkt times:         138.112/3783.32
PiPjPk times:            11.22/308.48
Eval PiPjPk times:       10.9071/299.2
L2prod times:            17.6216/487.52
Total time:              247.273/6780.51
[main] Time assemble (wall/proc) 29.435/293.17
[main] Time solve (wall/proc) 29.5153/579.81
[main] Stop crit:        1.50395e-13
[main] Stop crit:        0.00276434
Ebkt times:              2.39679/65.57
Eval Ebkt times:         141.802/3874.12
PiPjPk times:            11.261/311.94
Eval PiPjPk times:       10.3943/285.79
L2prod times:            17.4779/484.93
Total time:              248.901/6808.71
[main] Time assemble (wall/proc) 29.5865/293.36
[main] Time solve (wall/proc) 29.5237/579.25
[main] Stop crit:        1.50408e-13
[main] Stop crit:        0.00276011
Ebkt times:              2.40793/68.7
Eval Ebkt times:         140.25/3827.27
PiPjPk times:            11.2126/305.15
Eval PiPjPk times:       10.5768/293.94
L2prod times:            17.4804/485.64
Total time:              248.107/6796.62
[main] Time assemble (wall/proc) 29.4373/293.27
[main] Time solve (wall/proc) 29.4559/578.9
[main] Stop crit:        1.50431e-13
[main] Stop crit:        0.00275637
Ebkt times:              2.39108/64.34
Eval Ebkt times:         138.18/3785.46
PiPjPk times:            11.202/307.38
Eval PiPjPk times:       11.1942/309.61
L2prod times:            17.6805/492.81
Total time:              247.979/6816.85
[main] Time assemble (wall/proc) 29.5971/294.81
[main] Time solve (wall/proc) 29.6024/582.54
[main] Stop crit:        1.50463e-13
[main] Stop crit:        0.00275314
Ebkt times:              2.41257/66.18
Eval Ebkt times:         140.759/3866.29
PiPjPk times:            11.286/311.11
Eval PiPjPk times:       10.558/293.66
L2prod times:            17.5137/486.46
Total time:              248.753/6841.78
[main] Time assemble (wall/proc) 29.6057/294.79
[main] Time solve (wall/proc) 29.4991/577.8
[main] Stop crit:        1.5049e-13
[main] Stop crit:        0.00275044
Ebkt times:              2.48886/69.64
Eval Ebkt times:         142.807/3891.14
PiPjPk times:            11.2362/309.69
Eval PiPjPk times:       10.1658/279.88
L2prod times:            17.388/479.83
Total time:              249.299/6802.43
[main] Time assemble (wall/proc) 29.6149/293.01
[main] Time solve (wall/proc) 29.6389/581.32
[main] Stop crit:        1.50534e-13
[main] Stop crit:        0.00274826
Ebkt times:              2.4105/64.37
Eval Ebkt times:         142.109/3895.56
PiPjPk times:            11.2806/310.77
Eval PiPjPk times:       10.2418/281.93
L2prod times:            17.4679/484.2
Total time:              248.94/6827.89
[main] Time assemble (wall/proc) 29.5334/294.24
[main] Time solve (wall/proc) 29.5474/580.83
[main] Stop crit:        1.5057e-13
[main] Stop crit:        0.0027466
Ebkt times:              2.40126/66.13
Eval Ebkt times:         142.063/3856.04
PiPjPk times:            11.1989/302.09
Eval PiPjPk times:       10.1174/280.51
L2prod times:            17.2968/481.4
Total time:              248.021/6761.16
[main] Time assemble (wall/proc) 29.469/291.97
[main] Time solve (wall/proc) 29.5004/581.38
[main] Stop crit:        1.50612e-13
[main] Stop crit:        0.00274547
Ebkt times:              2.40988/69.03
Eval Ebkt times:         140.797/3846.37
PiPjPk times:            11.2311/306.12
Eval PiPjPk times:       10.5064/287.49
L2prod times:            17.4619/486.78
Total time:              248.149/6796.74
[main] Time assemble (wall/proc) 29.4745/293.26
[main] Time solve (wall/proc) 29.4219/577.91
[main] Stop crit:        1.50643e-13
[main] Stop crit:        0.00274484
Ebkt times:              2.4024/63.95
Eval Ebkt times:         139.989/3839.08
PiPjPk times:            11.2021/308.47
Eval PiPjPk times:       10.9405/297.07
L2prod times:            17.607/491.69
Total time:              248.713/6830.03
[main] Time assemble (wall/proc) 29.6026/294.9
[main] Time solve (wall/proc) 29.5767/581.43
[main] Stop crit:        1.50665e-13
[main] Stop crit:        0.00274471
Ebkt times:              2.39392/67.62
Eval Ebkt times:         140.827/3843.77
PiPjPk times:            11.218/307.73
Eval PiPjPk times:       10.4658/289.51
L2prod times:            17.4835/480.77
Total time:              248.091/6778.53
[main] Time assemble (wall/proc) 29.4953/292.55
[main] Time solve (wall/proc) 29.5412/581.67
[main] Stop crit:        1.50671e-13
[main] Stop crit:        0.00274505
Ebkt times:              2.40496/68.43
Eval Ebkt times:         140.874/3860.35
PiPjPk times:            11.2959/311.16
Eval PiPjPk times:       10.5635/290.56
L2prod times:            17.4985/485.65
Total time:              248.529/6825.72
[main] Time assemble (wall/proc) 29.6145/294.64
[main] Time solve (wall/proc) 29.5734/581.18
[main] Stop crit:        1.50666e-13
[main] Stop crit:        0.00274585
Ebkt times:              2.40896/69.96
Eval Ebkt times:         141.705/3872.14
PiPjPk times:            11.2837/310.38
Eval PiPjPk times:       10.5224/288.37
L2prod times:            17.3652/479.57
Total time:              249.09/6819.73
[main] Time assemble (wall/proc) 29.5206/293.63
[main] Time solve (wall/proc) 29.5559/580.39
[main] Stop crit:        1.50653e-13
[main] 30%...
[main] Stop crit:        0.00274706
Ebkt times:              2.39482/66.56
Eval Ebkt times:         138.687/3812.28
PiPjPk times:            11.2256/305.74
Eval PiPjPk times:       10.9398/302.58
L2prod times:            17.6147/489.1
Total time:              247.926/6818.14
[main] Time assemble (wall/proc) 29.4714/294.35
[main] Time solve (wall/proc) 29.5834/580.69
[main] Stop crit:        1.50611e-13
[main] Stop crit:        0.00274867
Ebkt times:              2.39392/67.49
Eval Ebkt times:         141.07/3856.95
PiPjPk times:            11.2396/306.91
Eval PiPjPk times:       10.8407/304.27
L2prod times:            17.6078/491.55
Total time:              249.249/6838.05
[main] Time assemble (wall/proc) 29.4938/294.72
[main] Time solve (wall/proc) 29.4896/581.48
[main] Stop crit:        1.50566e-13
[main] Stop crit:        0.00275063
Ebkt times:              2.42171/67.83
Eval Ebkt times:         140.132/3851.86
PiPjPk times:            11.2055/305.43
Eval PiPjPk times:       10.6484/293.07
L2prod times:            17.6041/486.69
Total time:              248.186/6824.2
[main] Time assemble (wall/proc) 29.6352/294.78
[main] Time solve (wall/proc) 29.6/581.43
[main] Stop crit:        1.50507e-13
[main] Stop crit:        0.0027529
Ebkt times:              2.4034/69.58
Eval Ebkt times:         139.108/3830.77
PiPjPk times:            11.2691/308.92
Eval PiPjPk times:       10.6375/295.76
L2prod times:            17.5484/485.97
Total time:              247.767/6824.84
[main] Time assemble (wall/proc) 29.5654/294.6
[main] Time solve (wall/proc) 29.5369/579.88
[main] Stop crit:        1.5042e-13
[main] Stop crit:        0.00275546
Ebkt times:              2.42832/68.68
Eval Ebkt times:         140.236/3837.71
PiPjPk times:            11.22/306.96
Eval PiPjPk times:       10.5326/287.51
L2prod times:            17.4921/484.25
Total time:              248.159/6801.37
[main] Time assemble (wall/proc) 29.4781/293.34
[main] Time solve (wall/proc) 29.4772/579.8
[main] Stop crit:        1.50334e-13
[main] Stop crit:        0.00275824
Ebkt times:              2.40263/68.63
Eval Ebkt times:         139.316/3821.64
PiPjPk times:            11.1668/306.72
Eval PiPjPk times:       10.7088/297
L2prod times:            17.6005/487.94
Total time:              247.777/6803.67
[main] Time assemble (wall/proc) 29.605/293.98
[main] Time solve (wall/proc) 29.5339/578.41
[main] Stop crit:        1.50249e-13
[main] Stop crit:        0.00276122
Ebkt times:              2.40791/68.73
Eval Ebkt times:         140.057/3846.13
PiPjPk times:            11.2427/310.89
Eval PiPjPk times:       10.6547/295.18
L2prod times:            17.5446/485.2
Total time:              248.368/6832.37
[main] Time assemble (wall/proc) 29.5203/294.67
[main] Time solve (wall/proc) 29.4491/579.58
[main] Stop crit:        1.50153e-13
[main] Stop crit:        0.00276433
Ebkt times:              2.38639/67.04
Eval Ebkt times:         140.55/3849.15
PiPjPk times:            11.2466/306.79
Eval PiPjPk times:       10.4717/287.67
L2prod times:            17.4547/480.97
Total time:              248.055/6794.26
[main] Time assemble (wall/proc) 29.4408/293.06
[main] Time solve (wall/proc) 29.3904/579.39
[main] Stop crit:        1.50052e-13
[main] Stop crit:        0.00276754
Ebkt times:              2.42446/65.01
Eval Ebkt times:         141.438/3875.53
PiPjPk times:            11.2691/308.78
Eval PiPjPk times:       10.3543/285.07
L2prod times:            17.3937/482.01
Total time:              248.684/6820.63
[main] Time assemble (wall/proc) 29.4819/293.63
[main] Time solve (wall/proc) 29.4439/577.45
[main] Stop crit:        1.49953e-13
[main] Stop crit:        0.00277079
Ebkt times:              2.40125/66.93
Eval Ebkt times:         140.316/3832.92
PiPjPk times:            11.1754/303.65
Eval PiPjPk times:       10.4807/289.12
L2prod times:            17.5125/482.69
Total time:              247.865/6782.74
[main] Time assemble (wall/proc) 29.5859/292.87
[main] Time solve (wall/proc) 29.5848/580.7
[main] Stop crit:        1.4986e-13
[main] Stop crit:        0.00277403
Ebkt times:              2.42018/68.68
Eval Ebkt times:         142.862/3903.98
PiPjPk times:            11.25/303.04
Eval PiPjPk times:       10.2199/284.36
L2prod times:            17.3669/479.16
Total time:              249.379/6823.09
[main] Time assemble (wall/proc) 29.5713/294.03
[main] Time solve (wall/proc) 29.5226/579.77
[main] Stop crit:        1.49761e-13
[main] Stop crit:        0.00277722
Ebkt times:              2.48851/67.47
Eval Ebkt times:         139.129/3820.53
PiPjPk times:            11.2034/311.47
Eval PiPjPk times:       10.8047/295.89
L2prod times:            17.5866/487.35
Total time:              247.973/6808.05
[main] Time assemble (wall/proc) 29.5725/294.16
[main] Time solve (wall/proc) 29.4993/579.83
[main] Stop crit:        1.49669e-13
[main] Stop crit:        0.00278029
Ebkt times:              2.40225/69.49
Eval Ebkt times:         141.139/3842.89
PiPjPk times:            11.2748/304.47
Eval PiPjPk times:       10.3706/287.48
L2prod times:            17.4564/478.77
Total time:              248.479/6772.47
[main] Time assemble (wall/proc) 29.6918/292.24
[main] Time solve (wall/proc) 29.6763/580.53
[main] Stop crit:        1.49585e-13
[main] Stop crit:        0.00278321
Ebkt times:              2.40688/62.58
Eval Ebkt times:         140.767/3824.31
PiPjPk times:            11.3735/309.43
Eval PiPjPk times:       10.6292/293.67
L2prod times:            17.5724/481.75
Total time:              248.945/6778.64
[main] Time assemble (wall/proc) 29.804/292.54
[main] Time solve (wall/proc) 29.5689/563.08
[main] Stop crit:        1.49504e-13
[main] Stop crit:        0.00278593
Ebkt times:              2.41087/64.75
Eval Ebkt times:         142.416/3838.48
PiPjPk times:            11.3598/306.2
Eval PiPjPk times:       10.3251/277.45
L2prod times:            17.475/475.62
Total time:              249.222/6729.52
[main] Time assemble (wall/proc) 29.7853/290.59
[main] Time solve (wall/proc) 29.622/581.21
[main] Stop crit:        1.49434e-13
[main] Stop crit:        0.0027884
Ebkt times:              2.43313/69.04
Eval Ebkt times:         140.731/3856.88
PiPjPk times:            11.2282/305.39
Eval PiPjPk times:       10.5133/291.58
L2prod times:            17.4258/480.68
Total time:              248.495/6818.57
[main] Time assemble (wall/proc) 29.6254/294.08
[main] Time solve (wall/proc) 29.6553/581.63
[main] Stop crit:        1.49367e-13
[main] Stop crit:        0.00279057
Ebkt times:              2.42162/66.64
Eval Ebkt times:         142.996/3908.6
PiPjPk times:            11.2776/309.83
Eval PiPjPk times:       10.3535/284.92
L2prod times:            17.3973/482.31
Total time:              249.562/6832.22
[main] Time assemble (wall/proc) 29.6285/294.25
[main] Time solve (wall/proc) 29.4226/580.23
[main] Stop crit:        1.49312e-13
[main] Stop crit:        0.00279242
Ebkt times:              2.39891/67.52
Eval Ebkt times:         140.781/3845.73
PiPjPk times:            11.1965/307.67
Eval PiPjPk times:       10.5992/290.54
L2prod times:            17.4998/483.93
Total time:              248.851/6807.29
[main] Time assemble (wall/proc) 29.625/293.81
[main] Time solve (wall/proc) 29.5546/580.67
[main] Stop crit:        1.49257e-13
[main] Stop crit:        0.00279391
Ebkt times:              2.42712/67.26
Eval Ebkt times:         143.272/3914.45
PiPjPk times:            11.2285/308.08
Eval PiPjPk times:       10.1837/280.78
L2prod times:            17.3007/478.29
Total time:              249.502/6820.15
[main] Time assemble (wall/proc) 29.6216/293.53
[main] Time solve (wall/proc) 29.5687/580.19
[main] Stop crit:        1.49202e-13
[main] Stop crit:        0.002795
Ebkt times:              2.39507/69.05
Eval Ebkt times:         137.559/3778.42
PiPjPk times:            11.2002/305.61
Eval PiPjPk times:       11.0773/305.6
L2prod times:            17.773/495
Total time:              247.497/6813.39
[main] Time assemble (wall/proc) 29.5064/294.51
[main] Time solve (wall/proc) 29.4077/576.92
[main] Stop crit:        1.49151e-13
[main] Stop crit:        0.00279568
Ebkt times:              2.3924/67.54
Eval Ebkt times:         142.128/3875.44
PiPjPk times:            11.1689/305.53
Eval PiPjPk times:       10.2424/279.41
L2prod times:            17.3559/477.78
Total time:              248.486/6783.55
[main] Time assemble (wall/proc) 29.5671/292.64
[main] Time solve (wall/proc) 29.5749/580.66
[main] Stop crit:        1.49112e-13
[main] Stop crit:        0.00279591
Ebkt times:              2.40559/66.79
Eval Ebkt times:         138.314/3796.99
PiPjPk times:            11.1818/306.77
Eval PiPjPk times:       11.0228/304.93
L2prod times:            17.7552/492.89
Total time:              247.862/6810.86
[main] Time assemble (wall/proc) 29.6198/294.68
[main] Time solve (wall/proc) 29.4502/576.99
[main] Stop crit:        1.49061e-13
[main] Stop crit:        0.00279569
Ebkt times:              2.40332/66
Eval Ebkt times:         141.648/3863.82
PiPjPk times:            11.2788/306.94
Eval PiPjPk times:       10.3197/282.63
L2prod times:            17.358/481.43
Total time:              248.638/6806.19
[main] Time assemble (wall/proc) 29.6206/293.49
[main] Time solve (wall/proc) 29.5647/580.43
[main] Stop crit:        1.4902e-13
[main] Stop crit:        0.002795
Ebkt times:              2.39131/66.81
Eval Ebkt times:         138.649/3813.35
PiPjPk times:            11.2792/312.71
Eval PiPjPk times:       10.943/302.46
L2prod times:            17.5836/488.23
Total time:              248.065/6832.12
[main] Time assemble (wall/proc) 29.5824/294.64
[main] Time solve (wall/proc) 29.5461/579.23
[main] Stop crit:        1.48973e-13
[main] Stop crit:        0.00279383
Ebkt times:              2.38136/65.69
Eval Ebkt times:         138.851/3797.88
PiPjPk times:            11.2005/306.73
Eval PiPjPk times:       10.8067/302.64
L2prod times:            17.6088/488.05
Total time:              247.502/6792.85
[main] Time assemble (wall/proc) 29.5535/293.57
[main] Time solve (wall/proc) 29.5219/580.33
[main] Stop crit:        1.48922e-13
[main] Stop crit:        0.00279219
Ebkt times:              2.39517/69.72
Eval Ebkt times:         139.09/3801.33
PiPjPk times:            11.2256/307.04
Eval PiPjPk times:       10.8108/294.74
L2prod times:            17.5393/487.67
Total time:              247.782/6789.9
[main] Time assemble (wall/proc) 29.6222/293.43
[main] Time solve (wall/proc) 29.5713/582.32
[main] Stop crit:        1.48872e-13
[main] Stop crit:        0.00279009
Ebkt times:              2.40918/66.87
Eval Ebkt times:         141.383/3878.52
PiPjPk times:            11.3088/311.04
Eval PiPjPk times:       10.3481/285.57
L2prod times:            17.4709/483.89
Total time:              248.607/6824.78
[main] Time assemble (wall/proc) 29.4789/294.23
[main] Time solve (wall/proc) 29.5279/579.14
[main] Stop crit:        1.4882e-13
[main] Stop crit:        0.00278752
Ebkt times:              2.40212/70.74
Eval Ebkt times:         140.296/3856.14
PiPjPk times:            11.2659/305.89
Eval PiPjPk times:       10.6707/295.27
L2prod times:            17.4738/481.54
Total time:              248.442/6832
[main] Time assemble (wall/proc) 29.6267/294.37
[main] Time solve (wall/proc) 29.5373/581.21
[main] Stop crit:        1.48764e-13
[main] Stop crit:        0.00278451
Ebkt times:              2.40495/68.48
Eval Ebkt times:         139.33/3825.29
PiPjPk times:            11.1894/304.54
Eval PiPjPk times:       10.9275/302.42
L2prod times:            17.5154/485.88
Total time:              248.36/6831.88
[main] Time assemble (wall/proc) 29.5078/294.71
[main] Time solve (wall/proc) 29.4218/579.35
[main] Stop crit:        1.48707e-13
[main] Stop crit:        0.00278106
Ebkt times:              2.40748/65.67
Eval Ebkt times:         139.772/3827.6
PiPjPk times:            11.2215/305.91
Eval PiPjPk times:       10.6914/295.15
L2prod times:            17.5606/486.75
Total time:              248.234/6808.78
[main] Time assemble (wall/proc) 29.4099/293.78
[main] Time solve (wall/proc) 29.5155/580.73
[main] Stop crit:        1.48647e-13
[main] Stop crit:        0.00277722
Ebkt times:              2.41237/63.94
Eval Ebkt times:         139.816/3842.41
PiPjPk times:            11.2236/310.29
Eval PiPjPk times:       10.5601/292.12
L2prod times:            17.4794/481.56
Total time:              247.704/6802.14
[main] Time assemble (wall/proc) 29.4218/293.51
[main] Time solve (wall/proc) 29.5193/578.96
[main] Stop crit:        1.48591e-13
[main] Stop crit:        0.00277299
Ebkt times:              2.41208/67.04
Eval Ebkt times:         140.311/3844.23
PiPjPk times:            11.2524/309.55
Eval PiPjPk times:       10.5896/291.77
L2prod times:            17.5115/481.03
Total time:              248.312/6803.57
[main] Time assemble (wall/proc) 29.6635/293.73
[main] Time solve (wall/proc) 29.6154/580.07
[main] Stop crit:        1.48539e-13
[main] Stop crit:        0.00276842
Ebkt times:              2.39202/69.53
Eval Ebkt times:         141.139/3841.86
PiPjPk times:            11.208/303.59
Eval PiPjPk times:       10.5911/292.11
L2prod times:            17.4482/481.95
Total time:              248.758/6801.93
[main] Time assemble (wall/proc) 29.5094/293.24
[main] Time solve (wall/proc) 29.5993/581.69
[main] Stop crit:        1.48482e-13
[main] Stop crit:        0.00276353
Ebkt times:              2.39799/66.18
Eval Ebkt times:         141.02/3860.43
PiPjPk times:            11.2525/308.98
Eval PiPjPk times:       10.2896/281.56
L2prod times:            17.4314/479.89
Total time:              248.041/6799.33
[main] Time assemble (wall/proc) 29.6581/293.45
[main] Time solve (wall/proc) 29.6116/583.68
[main] Stop crit:        1.48433e-13
[main] Stop crit:        0.00275837
Ebkt times:              2.44767/69.38
Eval Ebkt times:         138.977/3811.42
PiPjPk times:            11.2722/305.34
Eval PiPjPk times:       10.7876/301.88
L2prod times:            17.5652/485.83
Total time:              247.864/6801.48
[main] Time assemble (wall/proc) 29.4933/293.73
[main] Time solve (wall/proc) 29.4327/578.52
[main] Stop crit:        1.48381e-13
[main] Stop crit:        0.00275297
Ebkt times:              2.41166/67.84
Eval Ebkt times:         140.525/3859.57
PiPjPk times:            11.2575/306.66
Eval PiPjPk times:       10.4606/292.34
L2prod times:            17.4978/486.24
Total time:              248.21/6823.39
[main] Time assemble (wall/proc) 29.5246/294.53
[main] Time solve (wall/proc) 29.3753/578.87
[main] Stop crit:        1.48342e-13
[main] Stop crit:        0.00274736
Ebkt times:              2.41117/67.58
Eval Ebkt times:         141.022/3855.22
PiPjPk times:            11.1922/302.5
Eval PiPjPk times:       10.5455/286.86
L2prod times:            17.4786/487.52
Total time:              248.558/6816.89
[main] Time assemble (wall/proc) 29.6136/294.18
[main] Time solve (wall/proc) 29.5417/580.91
[main] Stop crit:        1.48298e-13
[main] Stop crit:        0.0027416
Ebkt times:              2.42921/68.1
Eval Ebkt times:         142.627/3904.94
PiPjPk times:            11.2468/304.03
Eval PiPjPk times:       10.2897/287.59
L2prod times:            17.4367/482.88
Total time:              249.44/6843.53
[main] Time assemble (wall/proc) 29.6436/294.67
[main] Time solve (wall/proc) 29.5958/579.88
[main] Stop crit:        1.48272e-13
[main] Stop crit:        0.00273572
Ebkt times:              2.40564/65.64
Eval Ebkt times:         140.067/3841.79
PiPjPk times:            11.1888/308.23
Eval PiPjPk times:       10.7631/298.58
L2prod times:            17.617/493.56
Total time:              248.563/6836.61
[main] Time assemble (wall/proc) 29.6133/294.91
[main] Time solve (wall/proc) 29.5676/580.95
[main] Stop crit:        1.48247e-13
[main] Stop crit:        0.00272977
Ebkt times:              2.40804/68.9
Eval Ebkt times:         140.834/3855.78
PiPjPk times:            11.2084/305.82
Eval PiPjPk times:       10.6389/294.82
L2prod times:            17.472/485.86
Total time:              248.648/6820.66
[main] Time assemble (wall/proc) 29.5988/294.37
[main] Time solve (wall/proc) 29.4543/577.46
[main] Stop crit:        1.48231e-13
[main] Stop crit:        0.00272379
Ebkt times:              2.4147/70.15
Eval Ebkt times:         142.614/3881.75
PiPjPk times:            11.2404/307.5
Eval PiPjPk times:       10.5458/289.65
L2prod times:            17.4121/481.61
Total time:              249.69/6814.97
[main] Time assemble (wall/proc) 29.669/293.71
[main] Time solve (wall/proc) 29.6206/581.18
[main] Stop crit:        1.48211e-13
[main] Stop crit:        0.00271782
Ebkt times:              2.41738/67.7
Eval Ebkt times:         140.511/3850.12
PiPjPk times:            11.2255/309.26
Eval PiPjPk times:       10.5766/286.86
L2prod times:            17.4728/483.11
Total time:              248.317/6811.51
[main] Time assemble (wall/proc) 29.6496/294.22
[main] Time solve (wall/proc) 29.5143/579.06
[main] Stop crit:        1.4821e-13
[main] 40%...
[main] Stop crit:        0.00271191
Ebkt times:              2.41732/69.14
Eval Ebkt times:         139.752/3831.5
PiPjPk times:            11.2412/308.36
Eval PiPjPk times:       10.7319/299.37
L2prod times:            17.5858/487.22
Total time:              248.563/6822.91
[main] Time assemble (wall/proc) 29.5102/294.63
[main] Time solve (wall/proc) 29.4921/581.62
[main] Stop crit:        1.48208e-13
[main] Stop crit:        0.00270608
Ebkt times:              2.40965/70.73
Eval Ebkt times:         139.75/3837.76
PiPjPk times:            11.2444/308.65
Eval PiPjPk times:       10.626/293.47
L2prod times:            17.5873/486.13
Total time:              248.332/6832.2
[main] Time assemble (wall/proc) 29.5118/294.99
[main] Time solve (wall/proc) 29.4744/579.41
[main] Stop crit:        1.4822e-13
[main] Stop crit:        0.00270039
Ebkt times:              2.39594/67.94
Eval Ebkt times:         138.597/3817.71
PiPjPk times:            11.2626/308.34
Eval PiPjPk times:       10.7867/300.68
L2prod times:            17.6421/487.54
Total time:              247.587/6818.1
[main] Time assemble (wall/proc) 29.4384/294.56
[main] Time solve (wall/proc) 29.6484/581.8
[main] Stop crit:        1.48224e-13
[main] Stop crit:        0.00269486
Ebkt times:              2.41655/67.09
Eval Ebkt times:         140.964/3858.83
PiPjPk times:            11.2634/307.48
Eval PiPjPk times:       10.5742/289.67
L2prod times:            17.4843/486.11
Total time:              248.689/6821.34
[main] Time assemble (wall/proc) 29.623/294.07
[main] Time solve (wall/proc) 29.4872/579.81
[main] Stop crit:        1.48235e-13
[main] Stop crit:        0.00268953
Ebkt times:              2.41228/67.62
Eval Ebkt times:         140.835/3846.4
PiPjPk times:            11.239/306.51
Eval PiPjPk times:       10.4064/289.79
L2prod times:            17.4094/481.31
Total time:              247.964/6789.3
[main] Time assemble (wall/proc) 29.5621/293
[main] Time solve (wall/proc) 29.6024/581.41
[main] Stop crit:        1.4825e-13
[main] Stop crit:        0.00268444
Ebkt times:              2.40886/66.71
Eval Ebkt times:         140.073/3830.64
PiPjPk times:            11.1396/301.32
Eval PiPjPk times:       10.6314/293.41
L2prod times:            17.6244/490.44
Total time:              248.083/6794.76
[main] Time assemble (wall/proc) 29.5212/293.67
[main] Time solve (wall/proc) 29.5404/582.04
[main] Stop crit:        1.4826e-13
[main] Stop crit:        0.00267959
Ebkt times:              2.40738/66.26
Eval Ebkt times:         140.48/3841.15
PiPjPk times:            11.2379/306.52
Eval PiPjPk times:       10.6468/297.95
L2prod times:            17.5676/484.64
Total time:              248.595/6811.6
[main] Time assemble (wall/proc) 29.7086/294.35
[main] Time solve (wall/proc) 29.4621/577.47
[main] Stop crit:        1.48273e-13
[main] Stop crit:        0.00267503
Ebkt times:              2.41445/66.14
Eval Ebkt times:         142.303/3890.59
PiPjPk times:            11.227/307.66
Eval PiPjPk times:       10.2418/282.88
L2prod times:            17.4296/482.63
Total time:              249.014/6814.16
[main] Time assemble (wall/proc) 29.5642/293.81
[main] Time solve (wall/proc) 29.5711/580.46
[main] Stop crit:        1.48283e-13
[main] Stop crit:        0.00267077
Ebkt times:              2.40868/68.58
Eval Ebkt times:         140.661/3821.47
PiPjPk times:            11.2395/302.91
Eval PiPjPk times:       10.5232/290.11
L2prod times:            17.4797/478.81
Total time:              248.211/6757.62
[main] Time assemble (wall/proc) 29.7779/292
[main] Time solve (wall/proc) 29.8409/579.32
[main] Stop crit:        1.48289e-13
[main] Stop crit:        0.00266683
Ebkt times:              2.40666/67.09
Eval Ebkt times:         140.49/3849.73
PiPjPk times:            11.3045/308.54
Eval PiPjPk times:       10.5602/296.13
L2prod times:            17.5541/485.4
Total time:              248.575/6826.19
[main] Time assemble (wall/proc) 29.6689/294.63
[main] Time solve (wall/proc) 29.56/580.75
[main] Stop crit:        1.48292e-13
[main] Stop crit:        0.00266323
Ebkt times:              2.39004/66.26
Eval Ebkt times:         139.187/3826.23
PiPjPk times:            11.2555/303.5
Eval PiPjPk times:       10.7938/303.34
L2prod times:            17.5253/487.95
Total time:              248.127/6830.86
[main] Time assemble (wall/proc) 29.5863/294.72
[main] Time solve (wall/proc) 29.4642/577.71
[main] Stop crit:        1.48289e-13
[main] Stop crit:        0.00265997
Ebkt times:              2.40819/67.25
Eval Ebkt times:         140.972/3852.23
PiPjPk times:            11.2345/304.11
Eval PiPjPk times:       10.573/291.45
L2prod times:            17.5197/484.23
Total time:              248.533/6799.63
[main] Time assemble (wall/proc) 29.6616/293.54
[main] Time solve (wall/proc) 29.533/579.63
[main] Stop crit:        1.48276e-13
[main] Stop crit:        0.00265706
Ebkt times:              2.41942/66.52
Eval Ebkt times:         142.824/3910
PiPjPk times:            11.2621/310.12
Eval PiPjPk times:       10.4358/291.01
L2prod times:            17.5127/486.73
Total time:              249.717/6846.72
[main] Time assemble (wall/proc) 29.5532/295.06
[main] Time solve (wall/proc) 29.4539/578.73
[main] Stop crit:        1.48265e-13
[main] Stop crit:        0.00265451
Ebkt times:              2.41277/68.53
Eval Ebkt times:         139.804/3834.03
PiPjPk times:            11.2057/307.16
Eval PiPjPk times:       10.5945/293.24
L2prod times:            17.4994/484.42
Total time:              248.043/6807.58
[main] Time assemble (wall/proc) 29.5886/293.84
[main] Time solve (wall/proc) 29.4715/577.83
[main] Stop crit:        1.48245e-13
[main] Stop crit:        0.00265231
Ebkt times:              2.4145/66.71
Eval Ebkt times:         141.122/3866.87
PiPjPk times:            11.2695/309.28
Eval PiPjPk times:       10.3431/282.64
L2prod times:            17.4491/482.57
Total time:              248.482/6816.6
[main] Time assemble (wall/proc) 29.5623/293.55
[main] Time solve (wall/proc) 29.6021/581.33
[main] Stop crit:        1.4822e-13
[main] Stop crit:        0.00265047
Ebkt times:              2.38076/66.52
Eval Ebkt times:         139.228/3806.01
PiPjPk times:            11.1814/307.02
Eval PiPjPk times:       10.8596/299.35
L2prod times:            17.5067/485.72
Total time:              247.769/6784.72
[main] Time assemble (wall/proc) 29.5879/293.1
[main] Time solve (wall/proc) 29.6437/582.96
[main] Stop crit:        1.48193e-13
[main] Stop crit:        0.00264898
Ebkt times:              2.4027/67.13
Eval Ebkt times:         140.099/3828.46
PiPjPk times:            11.2513/306.61
Eval PiPjPk times:       10.7451/297.28
L2prod times:            17.6117/487.04
Total time:              248.547/6809.7
[main] Time assemble (wall/proc) 29.5692/293.87
[main] Time solve (wall/proc) 29.6383/583.81
[main] Stop crit:        1.48148e-13
[main] Stop crit:        0.00264783
Ebkt times:              2.5741/70.22
Eval Ebkt times:         141.462/3867.47
PiPjPk times:            11.2597/307.08
Eval PiPjPk times:       10.4465/286.63
L2prod times:            17.4901/486.57
Total time:              248.878/6823.56
[main] Time assemble (wall/proc) 29.625/294.37
[main] Time solve (wall/proc) 29.5207/580.04
[main] Stop crit:        1.48114e-13
[main] Stop crit:        0.002647
Ebkt times:              2.38583/66.31
Eval Ebkt times:         139.232/3808.7
PiPjPk times:            11.2359/309.82
Eval PiPjPk times:       10.8488/299.09
L2prod times:            17.5389/481.33
Total time:              247.891/6796.19
[main] Time assemble (wall/proc) 29.6178/293.42
[main] Time solve (wall/proc) 29.6756/584.35
[main] Stop crit:        1.48068e-13
[main] Stop crit:        0.00264648
Ebkt times:              2.41484/68.92
Eval Ebkt times:         141.156/3856.39
PiPjPk times:            11.1901/303.92
Eval PiPjPk times:       10.4626/292.61
L2prod times:            17.4519/482.73
Total time:              248.644/6805.73
[main] Time assemble (wall/proc) 29.5791/293.73
[main] Time solve (wall/proc) 29.5558/581.72
[main] Stop crit:        1.48022e-13
[main] Stop crit:        0.00264625
Ebkt times:              2.39094/69.12
Eval Ebkt times:         139.686/3832.96
PiPjPk times:            11.2868/307.68
Eval PiPjPk times:       10.735/297.26
L2prod times:            17.5643/488.77
Total time:              248.134/6818.38
[main] Time assemble (wall/proc) 29.6383/294.19
[main] Time solve (wall/proc) 29.5709/581.35
[main] Stop crit:        1.47965e-13
[main] Stop crit:        0.00264629
Ebkt times:              2.44521/66.91
Eval Ebkt times:         138.675/3803.28
PiPjPk times:            11.2396/311.02
Eval PiPjPk times:       10.9888/306.28
L2prod times:            17.648/489.94
Total time:              247.909/6814.83
[main] Time assemble (wall/proc) 29.5099/294.32
[main] Time solve (wall/proc) 29.48/578.38
[main] Stop crit:        1.47914e-13
[main] Stop crit:        0.00264658
Ebkt times:              2.38601/67.56
Eval Ebkt times:         138.423/3803.08
PiPjPk times:            11.2294/307.49
Eval PiPjPk times:       11.0525/308.76
L2prod times:            17.6524/488.41
Total time:              247.808/6815.46
[main] Time assemble (wall/proc) 29.6682/294.55
[main] Time solve (wall/proc) 29.5571/579.01
[main] Stop crit:        1.47856e-13
[main] Stop crit:        0.0026471
Ebkt times:              2.40404/65.93
Eval Ebkt times:         139.341/3818.65
PiPjPk times:            11.2407/307.29
Eval PiPjPk times:       10.6643/297.16
L2prod times:            17.6188/488.98
Total time:              247.897/6811.36
[main] Time assemble (wall/proc) 29.5151/293.92
[main] Time solve (wall/proc) 29.5725/580.05
[main] Stop crit:        1.47797e-13
[main] Stop crit:        0.0026478
Ebkt times:              2.4214/67.3
Eval Ebkt times:         141.813/3871.67
PiPjPk times:            11.272/307.34
Eval PiPjPk times:       10.3743/287.64
L2prod times:            17.4062/482.44
Total time:              248.96/6823.58
[main] Time assemble (wall/proc) 29.6269/293.97
[main] Time solve (wall/proc) 29.4672/578.14
[main] Stop crit:        1.47733e-13
[main] Stop crit:        0.00264867
Ebkt times:              2.39381/66.87
Eval Ebkt times:         139.197/3811.98
PiPjPk times:            11.2071/307.45
Eval PiPjPk times:       10.7857/299.37
L2prod times:            17.6181/488.36
Total time:              248.039/6803.67
[main] Time assemble (wall/proc) 29.6023/293.89
[main] Time solve (wall/proc) 29.4892/579.44
[main] Stop crit:        1.47674e-13
[main] Stop crit:        0.00264968
Ebkt times:              2.40493/67.8
Eval Ebkt times:         140.199/3835.7
PiPjPk times:            11.2135/306.23
Eval PiPjPk times:       10.7474/293.99
L2prod times:            17.5557/486.51
Total time:              248.916/6824.91
[main] Time assemble (wall/proc) 29.6746/294.29
[main] Time solve (wall/proc) 29.5489/579.96
[main] Stop crit:        1.47609e-13
[main] Stop crit:        0.00265079
Ebkt times:              2.39106/64.36
Eval Ebkt times:         137.871/3790.5
PiPjPk times:            11.1794/305.63
Eval PiPjPk times:       10.8797/302.77
L2prod times:            17.6931/488.56
Total time:              247.066/6791.84
[main] Time assemble (wall/proc) 29.5011/293.77
[main] Time solve (wall/proc) 29.696/584.16
[main] Stop crit:        1.47542e-13
[main] Stop crit:        0.00265196
Ebkt times:              2.41042/65.31
Eval Ebkt times:         137.307/3780.28
PiPjPk times:            11.2204/310.35
Eval PiPjPk times:       11.1213/307.25
L2prod times:            17.7191/494.44
Total time:              247.517/6831.21
[main] Time assemble (wall/proc) 29.5551/295.26
[main] Time solve (wall/proc) 29.5571/580.76
[main] Stop crit:        1.47477e-13
[main] Stop crit:        0.00265317
Ebkt times:              2.3958/67.79
Eval Ebkt times:         138.889/3811.56
PiPjPk times:            11.2185/306.53
Eval PiPjPk times:       10.9551/303.61
L2prod times:            17.6439/490.9
Total time:              247.988/6813.12
[main] Time assemble (wall/proc) 29.5283/294.45
[main] Time solve (wall/proc) 29.5945/580.69
[main] Stop crit:        1.47409e-13
[main] Stop crit:        0.00265438
Ebkt times:              2.42949/67.98
Eval Ebkt times:         139.149/3818.81
PiPjPk times:            11.2512/309.57
Eval PiPjPk times:       10.7804/297.28
L2prod times:            17.5281/485.37
Total time:              247.834/6802.44
[main] Time assemble (wall/proc) 29.4453/293.65
[main] Time solve (wall/proc) 29.5079/578.84
[main] Stop crit:        1.47341e-13
[main] Stop crit:        0.00265556
Ebkt times:              2.4082/65.2
Eval Ebkt times:         140.489/3832.05
PiPjPk times:            11.1954/309.42
Eval PiPjPk times:       10.4632/288.26
L2prod times:            17.4743/482.6
Total time:              247.923/6781.92
[main] Time assemble (wall/proc) 29.6266/293.25
[main] Time solve (wall/proc) 29.581/580.5
[main] Stop crit:        1.47269e-13
[main] Stop crit:        0.00265667
Ebkt times:              2.40382/66.26
Eval Ebkt times:         141.893/3871.19
PiPjPk times:            11.2127/306.35
Eval PiPjPk times:       10.3986/286.06
L2prod times:            17.4649/480.92
Total time:              248.822/6798.38
[main] Time assemble (wall/proc) 29.5373/293.13
[main] Time solve (wall/proc) 29.5311/580.21
[main] Stop crit:        1.47194e-13
[main] Stop crit:        0.00265768
Ebkt times:              2.4134/68.74
Eval Ebkt times:         142.434/3885.48
PiPjPk times:            11.2199/305.94
Eval PiPjPk times:       10.1461/277.85
L2prod times:            17.3475/478.78
Total time:              248.621/6791.65
[main] Time assemble (wall/proc) 29.6957/293.03
[main] Time solve (wall/proc) 29.5271/581.04
[main] Stop crit:        1.47127e-13
[main] Stop crit:        0.00265857
Ebkt times:              2.38894/67.24
Eval Ebkt times:         137.42/3780.53
PiPjPk times:            11.2146/309.75
Eval PiPjPk times:       11.0042/305.3
L2prod times:            17.7612/489.09
Total time:              247.174/6802.77
[main] Time assemble (wall/proc) 29.622/294.13
[main] Time solve (wall/proc) 29.592/582.67
[main] Stop crit:        1.47051e-13
[main] Stop crit:        0.00265929
Ebkt times:              2.43339/69.87
Eval Ebkt times:         138.744/3804.47
PiPjPk times:            11.2156/310.41
Eval PiPjPk times:       10.9146/296.36
L2prod times:            17.6172/489.23
Total time:              248.004/6808.89
[main] Time assemble (wall/proc) 29.4316/293.98
[main] Time solve (wall/proc) 29.4661/578.53
[main] Stop crit:        1.46976e-13
[main] Stop crit:        0.00265983
Ebkt times:              2.40873/67.76
Eval Ebkt times:         141.133/3869.29
PiPjPk times:            11.2645/310.82
Eval PiPjPk times:       10.3957/286.3
L2prod times:            17.3986/481.47
Total time:              248.553/6812.49
[main] Time assemble (wall/proc) 29.6339/293.6
[main] Time solve (wall/proc) 29.616/581.03
[main] Stop crit:        1.46901e-13
[main] Stop crit:        0.00266016
Ebkt times:              2.4113/69.28
Eval Ebkt times:         140.245/3835.23
PiPjPk times:            11.1921/306.61
Eval PiPjPk times:       10.8357/299.6
L2prod times:            17.6864/493.43
Total time:              249.139/6838.6
[main] Time assemble (wall/proc) 29.6247/295.27
[main] Time solve (wall/proc) 29.5894/580.53
[main] Stop crit:        1.46827e-13
[main] Stop crit:        0.00266024
Ebkt times:              2.39166/67.75
Eval Ebkt times:         140.299/3841.47
PiPjPk times:            11.3013/310.95
Eval PiPjPk times:       10.5658/291.69
L2prod times:            17.4516/479.39
Total time:              248.362/6810.14
[main] Time assemble (wall/proc) 29.6246/294.04
[main] Time solve (wall/proc) 29.4882/578.02
[main] Stop crit:        1.4675e-13
[main] Stop crit:        0.00266007
Ebkt times:              2.40754/70.2
Eval Ebkt times:         137.678/3797.27
PiPjPk times:            11.2597/309.16
Eval PiPjPk times:       11.0175/304.72
L2prod times:            17.7006/489.76
Total time:              247.537/6831.76
[main] Time assemble (wall/proc) 29.5606/295.12
[main] Time solve (wall/proc) 29.5282/580.2
[main] Stop crit:        1.46671e-13
[main] Stop crit:        0.00265963
Ebkt times:              2.39352/65.01
Eval Ebkt times:         139.299/3812.29
PiPjPk times:            11.1802/307.98
Eval PiPjPk times:       10.6757/289.36
L2prod times:            17.5163/484.09
Total time:              247.725/6791.25
[main] Time assemble (wall/proc) 29.7192/293.73
[main] Time solve (wall/proc) 29.5016/578.69
[main] Stop crit:        1.46595e-13
[main] Stop crit:        0.00265889
Ebkt times:              2.40491/67.27
Eval Ebkt times:         142.108/3879.67
PiPjPk times:            11.236/304.08
Eval PiPjPk times:       10.3893/288.96
L2prod times:            17.492/482.86
Total time:              248.974/6805.51
[main] Time assemble (wall/proc) 29.7209/293.67
[main] Time solve (wall/proc) 29.6079/580.98
[main] Stop crit:        1.4652e-13
[main] Stop crit:        0.00265785
Ebkt times:              2.40729/70.16
Eval Ebkt times:         142.371/3893.94
PiPjPk times:            11.2258/304.51
Eval PiPjPk times:       10.2512/285.05
L2prod times:            17.4822/485.62
Total time:              249.251/6829.74
[main] Time assemble (wall/proc) 29.6769/294.26
[main] Time solve (wall/proc) 29.5549/579.21
[main] Stop crit:        1.46446e-13
[main] 50%...
[main] Stop crit:        0.0026565
Ebkt times:              2.38121/66.65
Eval Ebkt times:         138.507/3800.71
PiPjPk times:            11.2051/306.87
Eval PiPjPk times:       10.9759/302.9
L2prod times:            17.6303/489.65
Total time:              247.713/6802.2
[main] Time assemble (wall/proc) 29.6269/294.08
[main] Time solve (wall/proc) 29.5324/578.31
[main] Stop crit:        1.46368e-13
[main] Stop crit:        0.00265484
Ebkt times:              2.41031/68.33
Eval Ebkt times:         140.914/3859.84
PiPjPk times:            11.2497/308.35
Eval PiPjPk times:       10.4193/288.28
L2prod times:            17.4986/486.19
Total time:              248.136/6813.89
[main] Time assemble (wall/proc) 29.6385/294.02
[main] Time solve (wall/proc) 29.6404/579.23
[main] Stop crit:        1.46302e-13
[main] Stop crit:        0.00265286
Ebkt times:              2.42473/67.97
Eval Ebkt times:         141.523/3841.82
PiPjPk times:            11.2679/304.51
Eval PiPjPk times:       10.3061/279.46
L2prod times:            17.4096/478.53
Total time:              248.226/6744.52
[main] Time assemble (wall/proc) 29.8801/291.73
[main] Time solve (wall/proc) 29.8171/570.2
[main] Stop crit:        1.46227e-13
[main] Stop crit:        0.00265056
Ebkt times:              2.39227/64.64
Eval Ebkt times:         138.662/3795.67
PiPjPk times:            11.2456/310.09
Eval PiPjPk times:       10.809/294.41
L2prod times:            17.6969/486.95
Total time:              247.706/6786.55
[main] Time assemble (wall/proc) 29.6458/293.38
[main] Time solve (wall/proc) 29.6255/582.11
[main] Stop crit:        1.46163e-13
[main] Stop crit:        0.00264795
Ebkt times:              2.403/66.48
Eval Ebkt times:         138.887/3816.56
PiPjPk times:            11.1687/306.43
Eval PiPjPk times:       10.8976/299.09
L2prod times:            17.7046/490.39
Total time:              248.106/6826.63
[main] Time assemble (wall/proc) 29.6056/294.77
[main] Time solve (wall/proc) 29.4606/579.06
[main] Stop crit:        1.46097e-13
[main] Stop crit:        0.00264504
Ebkt times:              2.42834/69.28
Eval Ebkt times:         140.602/3840.95
PiPjPk times:            11.228/307.13
Eval PiPjPk times:       10.5363/290.92
L2prod times:            17.5412/485.27
Total time:              248.285/6797.92
[main] Time assemble (wall/proc) 29.6671/293.84
[main] Time solve (wall/proc) 29.5024/578.76
[main] Stop crit:        1.46041e-13
[main] Stop crit:        0.00264184
Ebkt times:              2.38385/71.01
Eval Ebkt times:         139.67/3818.36
PiPjPk times:            11.1684/305.85
Eval PiPjPk times:       10.7912/297.62
L2prod times:            17.5703/490.13
Total time:              247.742/6790.93
[main] Time assemble (wall/proc) 29.6547/293.47
[main] Time solve (wall/proc) 29.5948/580.68
[main] Stop crit:        1.45981e-13
[main] Stop crit:        0.00263836
Ebkt times:              2.40024/67.84
Eval Ebkt times:         138.573/3806.33
PiPjPk times:            11.2586/307.39
Eval PiPjPk times:       10.9621/304.28
L2prod times:            17.6922/491.33
Total time:              248.156/6823.9
[main] Time assemble (wall/proc) 29.4909/294.77
[main] Time solve (wall/proc) 29.4812/578.67
[main] Stop crit:        1.4593e-13
[main] Stop crit:        0.00263463
Ebkt times:              2.43398/69.65
Eval Ebkt times:         142.848/3904.18
PiPjPk times:            11.2468/308.98
Eval PiPjPk times:       10.4705/287.21
L2prod times:            17.4821/486.05
Total time:              250.058/6855.03
[main] Time assemble (wall/proc) 29.5359/295.31
[main] Time solve (wall/proc) 29.5119/580.89
[main] Stop crit:        1.45883e-13
[main] Stop crit:        0.00263066
Ebkt times:              2.48408/67.4
Eval Ebkt times:         139.287/3810.09
PiPjPk times:            11.1581/303.47
Eval PiPjPk times:       10.8153/298.03
L2prod times:            17.6118/490.7
Total time:              247.996/6795.37
[main] Time assemble (wall/proc) 29.5419/293.83
[main] Time solve (wall/proc) 29.5587/579.72
[main] Stop crit:        1.45837e-13
[main] Stop crit:        0.00262646
Ebkt times:              2.41697/65.41
Eval Ebkt times:         137.634/3784.15
PiPjPk times:            11.2508/307.95
Eval PiPjPk times:       10.8899/301.77
L2prod times:            17.6488/487.19
Total time:              247.305/6801.99
[main] Time assemble (wall/proc) 29.5548/294.05
[main] Time solve (wall/proc) 29.601/582.65
[main] Stop crit:        1.45791e-13
[main] Stop crit:        0.00262208
Ebkt times:              2.48565/67.7
Eval Ebkt times:         142.047/3879.17
PiPjPk times:            11.2269/309.8
Eval PiPjPk times:       10.4079/283.94
L2prod times:            17.3705/482.13
Total time:              249.041/6821.24
[main] Time assemble (wall/proc) 29.6756/293.93
[main] Time solve (wall/proc) 29.568/580.98
[main] Stop crit:        1.45755e-13
[main] Stop crit:        0.00261753
Ebkt times:              2.41042/68.28
Eval Ebkt times:         141.57/3873.16
PiPjPk times:            11.2398/309.19
Eval PiPjPk times:       10.4011/285.47
L2prod times:            17.4052/482.5
Total time:              248.843/6819.55
[main] Time assemble (wall/proc) 29.6073/294.08
[main] Time solve (wall/proc) 29.5475/579.19
[main] Stop crit:        1.4572e-13
[main] Stop crit:        0.00261284
Ebkt times:              2.40544/65.21
Eval Ebkt times:         140.651/3841.72
PiPjPk times:            11.2965/308.44
Eval PiPjPk times:       10.488/291.32
L2prod times:            17.5404/484.97
Total time:              248.473/6804.3
[main] Time assemble (wall/proc) 29.7945/293.75
[main] Time solve (wall/proc) 29.6314/581.3
[main] Stop crit:        1.45694e-13
[main] Stop crit:        0.00260803
Ebkt times:              2.42997/68.74
Eval Ebkt times:         140.724/3854.27
PiPjPk times:            11.2034/306.79
Eval PiPjPk times:       10.4799/285.05
L2prod times:            17.4619/483.63
Total time:              247.987/6792.46
[main] Time assemble (wall/proc) 29.584/293.28
[main] Time solve (wall/proc) 29.5534/580.26
[main] Stop crit:        1.45666e-13
[main] Stop crit:        0.00260314
Ebkt times:              2.46667/69.79
Eval Ebkt times:         137.478/3790.67
PiPjPk times:            11.1965/308.54
Eval PiPjPk times:       11.0634/306.11
L2prod times:            17.8036/493.71
Total time:              247.373/6817.38
[main] Time assemble (wall/proc) 29.6256/295.24
[main] Time solve (wall/proc) 29.5245/578.36
[main] Stop crit:        1.45635e-13
[main] Stop crit:        0.00259819
Ebkt times:              2.40801/67.47
Eval Ebkt times:         141.44/3871.33
PiPjPk times:            11.2658/311.64
Eval PiPjPk times:       10.3975/283.72
L2prod times:            17.3623/480.96
Total time:              248.443/6803.41
[main] Time assemble (wall/proc) 29.6124/293.74
[main] Time solve (wall/proc) 29.5926/580.86
[main] Stop crit:        1.45619e-13
[main] Stop crit:        0.00259321
Ebkt times:              2.41611/72.13
Eval Ebkt times:         137.074/3776.29
PiPjPk times:            11.2041/307.06
Eval PiPjPk times:       11.1376/310.41
L2prod times:            17.7807/495.01
Total time:              247.235/6821.48
[main] Time assemble (wall/proc) 29.5242/295.09
[main] Time solve (wall/proc) 29.5562/581.17
[main] Stop crit:        1.45601e-13
[main] Stop crit:        0.00258823
Ebkt times:              2.45944/67.46
Eval Ebkt times:         139.631/3824.24
PiPjPk times:            11.2341/304.84
Eval PiPjPk times:       10.7556/299.55
L2prod times:            17.5269/486.63
Total time:              247.92/6799.05
[main] Time assemble (wall/proc) 29.4622/293.55
[main] Time solve (wall/proc) 29.4645/578.34
[main] Stop crit:        1.45584e-13
[main] Stop crit:        0.00258328
Ebkt times:              2.40765/61.83
Eval Ebkt times:         141.475/3871.24
PiPjPk times:            11.2422/312.71
Eval PiPjPk times:       10.3621/285.86
L2prod times:            17.4184/480.24
Total time:              248.579/6806.97
[main] Time assemble (wall/proc) 29.6095/293.81
[main] Time solve (wall/proc) 29.5802/581.26
[main] Stop crit:        1.45566e-13
[main] Stop crit:        0.00257838
Ebkt times:              2.3984/67.23
Eval Ebkt times:         140.295/3830.17
PiPjPk times:            11.2394/308.49
Eval PiPjPk times:       10.5308/288.34
L2prod times:            17.4723/479.74
Total time:              247.986/6781.08
[main] Time assemble (wall/proc) 29.4881/292.59
[main] Time solve (wall/proc) 29.5585/579.96
[main] Stop crit:        1.45549e-13
[main] Stop crit:        0.00257357
Ebkt times:              2.41033/68.57
Eval Ebkt times:         142.82/3905.31
PiPjPk times:            11.2577/312.64
Eval PiPjPk times:       10.1555/276.73
L2prod times:            17.4696/485.9
Total time:              249.247/6822.06
[main] Time assemble (wall/proc) 29.6688/294.03
[main] Time solve (wall/proc) 29.5227/579.95
[main] Stop crit:        1.45534e-13
[main] Stop crit:        0.00256886
Ebkt times:              2.44782/64.94
Eval Ebkt times:         139.261/3812.4
PiPjPk times:            11.2762/305.92
Eval PiPjPk times:       10.7101/300.13
L2prod times:            17.6334/489.17
Total time:              248.039/6805.21
[main] Time assemble (wall/proc) 29.6089/293.8
[main] Time solve (wall/proc) 29.5241/579.97
[main] Stop crit:        1.45518e-13
[main] Stop crit:        0.00256427
Ebkt times:              2.40227/67.01
Eval Ebkt times:         140.681/3844.4
PiPjPk times:            11.2747/309.13
Eval PiPjPk times:       10.5524/288.83
L2prod times:            17.4899/485.95
Total time:              248.596/6808.9
[main] Time assemble (wall/proc) 29.6257/293.71
[main] Time solve (wall/proc) 29.6196/581.17
[main] Stop crit:        1.4551e-13
[main] Stop crit:        0.00255983
Ebkt times:              2.44617/68.42
Eval Ebkt times:         141.958/3879.19
PiPjPk times:            11.2388/307.11
Eval PiPjPk times:       10.2029/283.3
L2prod times:            17.3897/478.6
Total time:              248.532/6797.58
[main] Time assemble (wall/proc) 29.4873/293.23
[main] Time solve (wall/proc) 29.5813/582.88
[main] Stop crit:        1.45494e-13
[main] Stop crit:        0.00255556
Ebkt times:              2.39317/65.7
Eval Ebkt times:         140.796/3846.39
PiPjPk times:            11.2138/301.6
Eval PiPjPk times:       10.5302/286.83
L2prod times:            17.511/483.94
Total time:              248.588/6803.31
[main] Time assemble (wall/proc) 29.4676/293.32
[main] Time solve (wall/proc) 29.5143/579.23
[main] Stop crit:        1.45482e-13
[main] Stop crit:        0.00255148
Ebkt times:              2.41215/66.52
Eval Ebkt times:         139.469/3830.47
PiPjPk times:            11.1811/305.25
Eval PiPjPk times:       10.7684/294.21
L2prod times:            17.5985/488.75
Total time:              248.169/6824.98
[main] Time assemble (wall/proc) 29.4209/294.34
[main] Time solve (wall/proc) 29.4916/580.16
[main] Stop crit:        1.45458e-13
[main] Stop crit:        0.00254759
Ebkt times:              2.40669/65.38
Eval Ebkt times:         140.214/3855.69
PiPjPk times:            11.2378/308.44
Eval PiPjPk times:       10.6376/291.49
L2prod times:            17.5142/486.67
Total time:              248.321/6829.23
[main] Time assemble (wall/proc) 29.4901/294.45
[main] Time solve (wall/proc) 29.4377/579.09
[main] Stop crit:        1.45441e-13
[main] Stop crit:        0.00254391
Ebkt times:              2.41086/66.44
Eval Ebkt times:         140.249/3853.96
PiPjPk times:            11.239/308.83
Eval PiPjPk times:       10.3717/285.77
L2prod times:            17.5558/485.76
Total time:              247.906/6816.63
[main] Time assemble (wall/proc) 29.5034/294.37
[main] Time solve (wall/proc) 29.3474/578.36
[main] Stop crit:        1.45427e-13
[main] Stop crit:        0.00254046
Ebkt times:              2.402/65.27
Eval Ebkt times:         136.933/3776.81
PiPjPk times:            11.242/303.81
Eval PiPjPk times:       11.1242/315.25
L2prod times:            17.7367/493.49
Total time:              247.511/6832.32
[main] Time assemble (wall/proc) 29.6409/295.29
[main] Time solve (wall/proc) 29.7152/583.06
[main] Stop crit:        1.45401e-13
[main] Stop crit:        0.00253724
Ebkt times:              2.46318/66.6
Eval Ebkt times:         140.695/3869.21
PiPjPk times:            11.2179/310.65
Eval PiPjPk times:       10.5769/288.77
L2prod times:            17.5344/487.33
Total time:              248.571/6830.95
[main] Time assemble (wall/proc) 29.6808/295.02
[main] Time solve (wall/proc) 29.5348/578.3
[main] Stop crit:        1.45376e-13
[main] Stop crit:        0.00253425
Ebkt times:              2.40171/66.75
Eval Ebkt times:         140.239/3834.62
PiPjPk times:            11.2234/307.59
Eval PiPjPk times:       10.5556/292.03
L2prod times:            17.4754/482.4
Total time:              247.937/6785.64
[main] Time assemble (wall/proc) 29.4608/293.01
[main] Time solve (wall/proc) 29.4377/578.98
[main] Stop crit:        1.45354e-13
[main] Stop crit:        0.0025315
Ebkt times:              2.38434/62.99
Eval Ebkt times:         137.862/3785.75
PiPjPk times:            11.2103/305.24
Eval PiPjPk times:       10.9141/303.74
L2prod times:            17.6144/488.91
Total time:              247.322/6804.18
[main] Time assemble (wall/proc) 29.5187/294.03
[main] Time solve (wall/proc) 29.4669/580.74
[main] Stop crit:        1.45321e-13
[main] Stop crit:        0.00252899
Ebkt times:              2.38514/66.44
Eval Ebkt times:         139.274/3813.47
PiPjPk times:            11.2395/309.75
Eval PiPjPk times:       10.9414/299.82
L2prod times:            17.5678/489.78
Total time:              247.959/6810.86
[main] Time assemble (wall/proc) 29.5522/294.23
[main] Time solve (wall/proc) 29.56/581.2
[main] Stop crit:        1.45291e-13
[main] Stop crit:        0.00252671
Ebkt times:              2.41131/67.46
Eval Ebkt times:         143.819/3903.41
PiPjPk times:            11.1809/304.62
Eval PiPjPk times:       10.043/277.1
L2prod times:            17.3577/478.05
Total time:              249.476/6792.66
[main] Time assemble (wall/proc) 29.5588/292.72
[main] Time solve (wall/proc) 29.5611/580.44
[main] Stop crit:        1.45256e-13
[main] Stop crit:        0.00252468
Ebkt times:              2.44924/66.91
Eval Ebkt times:         139.25/3814.15
PiPjPk times:            11.2688/308.14
Eval PiPjPk times:       10.5824/292.35
L2prod times:            17.4872/484.56
Total time:              247.384/6782.43
[main] Time assemble (wall/proc) 29.5047/292.93
[main] Time solve (wall/proc) 29.457/576.58
[main] Stop crit:        1.4522e-13
[main] Stop crit:        0.00252287
Ebkt times:              2.40325/68.49
Eval Ebkt times:         142.911/3892.46
PiPjPk times:            11.2604/302.78
Eval PiPjPk times:       10.0495/278.99
L2prod times:            17.3016/474.74
Total time:              248.735/6788.66
[main] Time assemble (wall/proc) 29.4531/292.48
[main] Time solve (wall/proc) 29.5085/581.04
[main] Stop crit:        1.45177e-13
[main] Stop crit:        0.00252128
Ebkt times:              2.39756/68.39
Eval Ebkt times:         142.485/3874.89
PiPjPk times:            11.1756/303.02
Eval PiPjPk times:       10.2777/277.96
L2prod times:            17.3104/472.46
Total time:              248.706/6770.84
[main] Time assemble (wall/proc) 29.5504/291.89
[main] Time solve (wall/proc) 29.5777/580.52
[main] Stop crit:        1.45129e-13
[main] Stop crit:        0.0025199
Ebkt times:              2.39855/67.65
Eval Ebkt times:         140.329/3834.88
PiPjPk times:            11.222/304.82
Eval PiPjPk times:       10.7518/296.53
L2prod times:            17.5677/487.89
Total time:              248.617/6811.22
[main] Time assemble (wall/proc) 29.4946/294.34
[main] Time solve (wall/proc) 29.4826/578.1
[main] Stop crit:        1.45086e-13
[main] Stop crit:        0.00251873
Ebkt times:              2.38932/68.18
Eval Ebkt times:         141.179/3822.27
PiPjPk times:            11.2766/305.32
Eval PiPjPk times:       10.3412/284.69
L2prod times:            17.4122/478.62
Total time:              248.063/6733.21
[main] Time assemble (wall/proc) 29.7598/291.24
[main] Time solve (wall/proc) 29.7052/566.08
[main] Stop crit:        1.45035e-13
[main] Stop crit:        0.00251773
Ebkt times:              2.39005/66.82
Eval Ebkt times:         146.712/3746.52
PiPjPk times:            11.4501/295.05
Eval PiPjPk times:       10.1885/268.47
L2prod times:            17.5162/456.17
Total time:              251.285/6469.35
[main] Time assemble (wall/proc) 29.7506/279.07
[main] Time solve (wall/proc) 29.5939/580.04
[main] Stop crit:        1.44978e-13
[main] Stop crit:        0.00251691
Ebkt times:              2.41813/65.64
Eval Ebkt times:         140.043/3835.46
PiPjPk times:            11.2294/306.27
Eval PiPjPk times:       10.5971/293.43
L2prod times:            17.512/483.95
Total time:              248.174/6803.32
[main] Time assemble (wall/proc) 29.5452/293.42
[main] Time solve (wall/proc) 29.6371/581.56
[main] Stop crit:        1.44922e-13
[main] Stop crit:        0.00251624
Ebkt times:              2.41713/63.22
Eval Ebkt times:         142.328/3890.37
PiPjPk times:            11.2108/306.57
Eval PiPjPk times:       10.3595/284.4
L2prod times:            17.399/479.37
Total time:              249.34/6816.95
[main] Time assemble (wall/proc) 29.6192/294.1
[main] Time solve (wall/proc) 29.7446/583.51
[main] Stop crit:        1.44862e-13
[main] 60%...
[main] Stop crit:        0.00251571
Ebkt times:              2.38791/66.09
Eval Ebkt times:         142.148/3877.51
PiPjPk times:            11.2502/307.83
Eval PiPjPk times:       10.281/278.84
L2prod times:            17.3826/478.05
Total time:              248.617/6793.48
[main] Time assemble (wall/proc) 29.6213/292.85
[main] Time solve (wall/proc) 29.6566/581.14
[main] Stop crit:        1.44804e-13
[main] Stop crit:        0.00251529
Ebkt times:              2.4122/64.71
Eval Ebkt times:         138.602/3809.57
PiPjPk times:            11.2388/310.33
Eval PiPjPk times:       10.7364/292.12
L2prod times:            17.6009/488.27
Total time:              247.363/6799.97
[main] Time assemble (wall/proc) 29.4675/293.7
[main] Time solve (wall/proc) 29.4998/578.12
[main] Stop crit:        1.44734e-13
[main] Stop crit:        0.00251496
Ebkt times:              2.41433/65.42
Eval Ebkt times:         140.828/3867.11
PiPjPk times:            11.2867/311.75
Eval PiPjPk times:       10.4863/284.08
L2prod times:            17.5246/486.49
Total time:              248.412/6823.48
[main] Time assemble (wall/proc) 29.551/294.23
[main] Time solve (wall/proc) 29.4978/578.81
[main] Stop crit:        1.44671e-13
[main] Stop crit:        0.00251471
Ebkt times:              2.41195/66.31
Eval Ebkt times:         138.663/3806.76
PiPjPk times:            11.219/304.14
Eval PiPjPk times:       10.8271/301.67
L2prod times:            17.6494/490.13
Total time:              247.768/6812.15
[main] Time assemble (wall/proc) 29.5171/294.13
[main] Time solve (wall/proc) 29.4624/577.51
[main] Stop crit:        1.44599e-13
[main] Stop crit:        0.00251451
Ebkt times:              2.39721/69.23
Eval Ebkt times:         139.577/3834.51
PiPjPk times:            11.2983/313.22
Eval PiPjPk times:       10.5796/287.65
L2prod times:            17.5524/486.17
Total time:              247.908/6821.14
[main] Time assemble (wall/proc) 29.624/294.28
[main] Time solve (wall/proc) 29.6066/582.02
[main] Stop crit:        1.44521e-13
[main] Stop crit:        0.00251434
Ebkt times:              2.38501/66.8
Eval Ebkt times:         139.274/3808.54
PiPjPk times:            11.2269/306.7
Eval PiPjPk times:       10.8678/298.77
L2prod times:            17.5757/484.99
Total time:              247.848/6790.53
[main] Time assemble (wall/proc) 29.5258/293.49
[main] Time solve (wall/proc) 29.4961/579.66
[main] Stop crit:        1.44451e-13
[main] Stop crit:        0.00251417
Ebkt times:              2.41205/66.96
Eval Ebkt times:         140.183/3843.52
PiPjPk times:            11.2251/307.59
Eval PiPjPk times:       10.7734/298.27
L2prod times:            17.6088/490.26
Total time:              248.806/6832.65
[main] Time assemble (wall/proc) 29.5437/294.7
[main] Time solve (wall/proc) 29.5164/581.24
[main] Stop crit:        1.44377e-13
[main] Stop crit:        0.00251399
Ebkt times:              2.42015/65.82
Eval Ebkt times:         141.802/3871.45
PiPjPk times:            11.2036/306.58
Eval PiPjPk times:       10.4038/285.65
L2prod times:            17.4582/483.11
Total time:              248.867/6804.56
[main] Time assemble (wall/proc) 29.6107/293.4
[main] Time solve (wall/proc) 29.7541/584.12
[main] Stop crit:        1.44303e-13
[main] Stop crit:        0.00251378
Ebkt times:              2.45338/68.31
Eval Ebkt times:         137.777/3777.13
PiPjPk times:            11.1699/303.56
Eval PiPjPk times:       11.1045/309.54
L2prod times:            17.5525/488.62
Total time:              247.11/6781.55
[main] Time assemble (wall/proc) 29.5696/293.42
[main] Time solve (wall/proc) 29.4453/579.91
[main] Stop crit:        1.44227e-13
[main] Stop crit:        0.0025135
Ebkt times:              2.42318/67.9
Eval Ebkt times:         141.885/3882.89
PiPjPk times:            11.2668/306.67
Eval PiPjPk times:       10.3493/283.98
L2prod times:            17.5333/488.77
Total time:              249.043/6842.86
[main] Time assemble (wall/proc) 29.6218/294.86
[main] Time solve (wall/proc) 29.4816/578.63
[main] Stop crit:        1.44145e-13
[main] Stop crit:        0.00251314
Ebkt times:              2.39789/64.82
Eval Ebkt times:         140.152/3843.75
PiPjPk times:            11.2694/310.62
Eval PiPjPk times:       10.5877/294.6
L2prod times:            17.5994/488.03
Total time:              248.385/6819.01
[main] Time assemble (wall/proc) 29.5438/294.16
[main] Time solve (wall/proc) 29.4693/580.18
[main] Stop crit:        1.44068e-13
[main] Stop crit:        0.00251269
Ebkt times:              2.40926/68.61
Eval Ebkt times:         140.699/3863.91
PiPjPk times:            11.2614/308.9
Eval PiPjPk times:       10.5496/293.13
L2prod times:            17.5334/484.22
Total time:              248.547/6831.26
[main] Time assemble (wall/proc) 29.5142/294.35
[main] Time solve (wall/proc) 29.6067/581.56
[main] Stop crit:        1.43991e-13
[main] Stop crit:        0.00251211
Ebkt times:              2.3983/69.24
Eval Ebkt times:         139.839/3831.28
PiPjPk times:            11.2576/308.81
Eval PiPjPk times:       10.6961/294.02
L2prod times:            17.4991/483.53
Total time:              248.448/6816.88
[main] Time assemble (wall/proc) 29.4456/293.86
[main] Time solve (wall/proc) 29.4585/580.96
[main] Stop crit:        1.43915e-13
[main] Stop crit:        0.0025114
Ebkt times:              2.46725/64.52
Eval Ebkt times:         143.271/3911.15
PiPjPk times:            11.1599/302.04
Eval PiPjPk times:       10.2318/278.84
L2prod times:            17.433/484.11
Total time:              249.679/6821.36
[main] Time assemble (wall/proc) 29.5334/294.1
[main] Time solve (wall/proc) 29.5073/580.82
[main] Stop crit:        1.43836e-13
[main] Stop crit:        0.00251054
Ebkt times:              2.40982/68.76
Eval Ebkt times:         139.36/3822.68
PiPjPk times:            11.2382/306.83
Eval PiPjPk times:       10.686/292.6
L2prod times:            17.6018/489.23
Total time:              247.752/6801.61
[main] Time assemble (wall/proc) 29.5228/293.96
[main] Time solve (wall/proc) 29.5694/581.25
[main] Stop crit:        1.43758e-13
[main] Stop crit:        0.00250951
Ebkt times:              2.4067/63.73
Eval Ebkt times:         140.647/3847.75
PiPjPk times:            11.2487/305.25
Eval PiPjPk times:       10.4867/294
L2prod times:            17.5527/484.42
Total time:              248.335/6803.12
[main] Time assemble (wall/proc) 29.5389/293.51
[main] Time solve (wall/proc) 29.4884/580.2
[main] Stop crit:        1.43684e-13
[main] Stop crit:        0.00250831
Ebkt times:              2.40545/65.74
Eval Ebkt times:         140.114/3830.73
PiPjPk times:            11.2189/311.25
Eval PiPjPk times:       10.6288/290.47
L2prod times:            17.5173/488.6
Total time:              248.14/6796.78
[main] Time assemble (wall/proc) 29.5507/293.33
[main] Time solve (wall/proc) 29.6257/580.2
[main] Stop crit:        1.43609e-13
[main] Stop crit:        0.00250692
Ebkt times:              2.40993/68.23
Eval Ebkt times:         140.86/3852.64
PiPjPk times:            11.2561/306.2
Eval PiPjPk times:       10.5049/291.45
L2prod times:            17.4402/482.61
Total time:              248.499/6807.59
[main] Time assemble (wall/proc) 29.5933/293.67
[main] Time solve (wall/proc) 29.5843/580.7
[main] Stop crit:        1.43536e-13
[main] Stop crit:        0.00250533
Ebkt times:              2.40483/64.09
Eval Ebkt times:         142.221/3889.59
PiPjPk times:            11.2842/312.48
Eval PiPjPk times:       10.4819/289.45
L2prod times:            17.4479/487.97
Total time:              249.516/6841.22
[main] Time assemble (wall/proc) 29.5892/294.7
[main] Time solve (wall/proc) 29.6533/583.01
[main] Stop crit:        1.4346e-13
[main] Stop crit:        0.00250354
Ebkt times:              2.40236/67.11
Eval Ebkt times:         142.218/3875.04
PiPjPk times:            11.2268/305.82
Eval PiPjPk times:       10.2648/287.01
L2prod times:            17.4387/482.71
Total time:              248.741/6796.39
[main] Time assemble (wall/proc) 29.4604/292.9
[main] Time solve (wall/proc) 29.5961/581.46
[main] Stop crit:        1.43393e-13
[main] Stop crit:        0.00250155
Ebkt times:              2.39936/71.07
Eval Ebkt times:         140.096/3847.75
PiPjPk times:            11.2667/305.37
Eval PiPjPk times:       10.7651/299.9
L2prod times:            17.5173/487.81
Total time:              248.698/6840.96
[main] Time assemble (wall/proc) 29.6949/294.97
[main] Time solve (wall/proc) 29.6071/579.61
[main] Stop crit:        1.43327e-13
[main] Stop crit:        0.00249934
Ebkt times:              2.42955/65.69
Eval Ebkt times:         142.612/3881.1
PiPjPk times:            11.2555/306.8
Eval PiPjPk times:       10.2005/280.96
L2prod times:            17.4485/485.51
Total time:              249.263/6811.47
[main] Time assemble (wall/proc) 29.5748/293.47
[main] Time solve (wall/proc) 29.6081/581.27
[main] Stop crit:        1.43255e-13
[main] Stop crit:        0.00249694
Ebkt times:              2.40668/69.48
Eval Ebkt times:         141.861/3875.72
PiPjPk times:            11.2636/310.09
Eval PiPjPk times:       10.4463/288.57
L2prod times:            17.4523/486.43
Total time:              248.933/6822.46
[main] Time assemble (wall/proc) 29.5121/294.14
[main] Time solve (wall/proc) 29.4907/581.54
[main] Stop crit:        1.43192e-13
[main] Stop crit:        0.00249433
Ebkt times:              2.40218/67.46
Eval Ebkt times:         140.578/3849.35
PiPjPk times:            11.2801/308.23
Eval PiPjPk times:       10.6578/299.55
L2prod times:            17.5176/484.94
Total time:              248.81/6826.74
[main] Time assemble (wall/proc) 29.5849/294.59
[main] Time solve (wall/proc) 29.5408/579.57
[main] Stop crit:        1.43129e-13
[main] Stop crit:        0.00249152
Ebkt times:              2.41804/67.4
Eval Ebkt times:         141.893/3886.37
PiPjPk times:            11.24/307.72
Eval PiPjPk times:       10.364/286.18
L2prod times:            17.3427/479.77
Total time:              248.628/6815.82
[main] Time assemble (wall/proc) 29.4908/293.75
[main] Time solve (wall/proc) 29.5082/580.4
[main] Stop crit:        1.4307e-13
[main] Stop crit:        0.00248853
Ebkt times:              2.40332/70.76
Eval Ebkt times:         142.217/3881.67
PiPjPk times:            11.2878/308.94
Eval PiPjPk times:       10.4848/291.29
L2prod times:            17.4035/483.56
Total time:              249.357/6829.86
[main] Time assemble (wall/proc) 29.5946/294.22
[main] Time solve (wall/proc) 29.6308/581.89
[main] Stop crit:        1.43011e-13
[main] Stop crit:        0.00248535
Ebkt times:              2.41554/65.96
Eval Ebkt times:         140.464/3854.07
PiPjPk times:            11.2465/306.69
Eval PiPjPk times:       10.6921/295.24
L2prod times:            17.4926/485.05
Total time:              248.887/6835.22
[main] Time assemble (wall/proc) 29.6203/294.95
[main] Time solve (wall/proc) 29.6869/582.53
[main] Stop crit:        1.42957e-13
[main] Stop crit:        0.002482
Ebkt times:              2.40899/68.89
Eval Ebkt times:         141.046/3866.16
PiPjPk times:            11.1971/307.39
Eval PiPjPk times:       10.4859/289.8
L2prod times:            17.538/482.13
Total time:              248.426/6803.77
[main] Time assemble (wall/proc) 29.6579/293.72
[main] Time solve (wall/proc) 29.5592/580.73
[main] Stop crit:        1.429e-13
[main] Stop crit:        0.00247849
Ebkt times:              2.39869/64.42
Eval Ebkt times:         138.244/3793.12
PiPjPk times:            11.1875/306.41
Eval PiPjPk times:       10.8888/299.5
L2prod times:            17.6535/489.35
Total time:              247.34/6792.16
[main] Time assemble (wall/proc) 29.6223/293.96
[main] Time solve (wall/proc) 29.6835/583.72
[main] Stop crit:        1.42851e-13
[main] Stop crit:        0.00247484
Ebkt times:              2.41919/64.96
Eval Ebkt times:         140.369/3847.81
PiPjPk times:            11.2228/307.3
Eval PiPjPk times:       10.488/289.55
L2prod times:            17.5116/484.78
Total time:              247.972/6795.98
[main] Time assemble (wall/proc) 29.5148/293.19
[main] Time solve (wall/proc) 29.6272/582.76
[main] Stop crit:        1.42801e-13
[main] Stop crit:        0.00247107
Ebkt times:              2.4054/69.44
Eval Ebkt times:         140.179/3841.08
PiPjPk times:            11.2068/305.27
Eval PiPjPk times:       10.5049/288.48
L2prod times:            17.5974/490.42
Total time:              248.067/6805.66
[main] Time assemble (wall/proc) 29.6546/294.1
[main] Time solve (wall/proc) 29.4934/578.67
[main] Stop crit:        1.42757e-13
[main] Stop crit:        0.00246717
Ebkt times:              2.40354/70.71
Eval Ebkt times:         139.872/3828.52
PiPjPk times:            11.2226/304.98
Eval PiPjPk times:       10.5354/290.55
L2prod times:            17.4637/481.83
Total time:              247.636/6792.25
[main] Time assemble (wall/proc) 29.627/293.52
[main] Time solve (wall/proc) 29.5696/580.91
[main] Stop crit:        1.42714e-13
[main] Stop crit:        0.00246319
Ebkt times:              2.41019/67.8
Eval Ebkt times:         141.839/3883.93
PiPjPk times:            11.2568/312.04
Eval PiPjPk times:       10.4992/287.84
L2prod times:            17.4955/484.72
Total time:              249.471/6844.58
[main] Time assemble (wall/proc) 29.6654/294.77
[main] Time solve (wall/proc) 29.5745/580.79
[main] Stop crit:        1.42671e-13
[main] Stop crit:        0.00245913
Ebkt times:              2.40204/67.11
Eval Ebkt times:         142.501/3862.05
PiPjPk times:            11.2405/304.13
Eval PiPjPk times:       10.2613/280.24
L2prod times:            17.4288/478.68
Total time:              248.929/6765.95
[main] Time assemble (wall/proc) 29.6914/291.82
[main] Time solve (wall/proc) 29.6003/582.08
[main] Stop crit:        1.42626e-13
[main] Stop crit:        0.002455
Ebkt times:              2.41377/64.22
Eval Ebkt times:         142.51/3850.5
PiPjPk times:            11.2699/305.66
Eval PiPjPk times:       10.0958/274.5
L2prod times:            17.4182/479.62
Total time:              248.531/6732.39
[main] Time assemble (wall/proc) 30.0735/291.17
[main] Time solve (wall/proc) 29.6189/582.79
[main] Stop crit:        1.42587e-13
[main] Stop crit:        0.00245084
Ebkt times:              2.491/70.14
Eval Ebkt times:         141.709/3857.31
PiPjPk times:            11.2217/307.99
Eval PiPjPk times:       10.4341/286.29
L2prod times:            17.4062/480.66
Total time:              248.685/6785.18
[main] Time assemble (wall/proc) 29.5279/292.78
[main] Time solve (wall/proc) 29.437/578.22
[main] Stop crit:        1.42555e-13
[main] Stop crit:        0.00244666
Ebkt times:              2.40679/68.62
Eval Ebkt times:         139.707/3818.56
PiPjPk times:            11.2037/307.22
Eval PiPjPk times:       10.8652/305.69
L2prod times:            17.5288/486.16
Total time:              248.557/6811.36
[main] Time assemble (wall/proc) 29.5738/294.05
[main] Time solve (wall/proc) 29.5032/579.11
[main] Stop crit:        1.42522e-13
[main] Stop crit:        0.00244247
Ebkt times:              2.393/65.69
Eval Ebkt times:         138.419/3796.92
PiPjPk times:            11.2356/308.32
Eval PiPjPk times:       10.9543/302.33
L2prod times:            17.6615/491.72
Total time:              247.86/6817.27
[main] Time assemble (wall/proc) 29.483/294.68
[main] Time solve (wall/proc) 29.6278/581.12
[main] Stop crit:        1.42488e-13
[main] Stop crit:        0.0024383
Ebkt times:              2.42141/69.73
Eval Ebkt times:         138.586/3800.87
PiPjPk times:            11.1826/304.21
Eval PiPjPk times:       10.9237/302.79
L2prod times:            17.7277/493.15
Total time:              247.965/6813.74
[main] Time assemble (wall/proc) 29.4882/294.62
[main] Time solve (wall/proc) 29.5215/579.79
[main] Stop crit:        1.42459e-13
[main] Stop crit:        0.00243416
Ebkt times:              2.41532/68.81
Eval Ebkt times:         143.182/3897.7
PiPjPk times:            11.2684/306.31
Eval PiPjPk times:       10.0839/277.73
L2prod times:            17.2902/476.48
Total time:              248.976/6789.28
[main] Time assemble (wall/proc) 29.5888/292.62
[main] Time solve (wall/proc) 29.6192/581.92
[main] Stop crit:        1.42425e-13
[main] Stop crit:        0.00243007
Ebkt times:              2.4244/70.02
Eval Ebkt times:         138.631/3813.55
PiPjPk times:            11.2048/308.17
Eval PiPjPk times:       10.9584/307.6
L2prod times:            17.7476/490.77
Total time:              248.238/6832.69
[main] Time assemble (wall/proc) 29.6119/295.34
[main] Time solve (wall/proc) 29.4909/579.19
[main] Stop crit:        1.42397e-13
[main] Stop crit:        0.00242605
Ebkt times:              2.39561/65.43
Eval Ebkt times:         139.795/3826.13
PiPjPk times:            11.1951/309.42
Eval PiPjPk times:       10.6537/291.82
L2prod times:            17.5549/488.37
Total time:              247.839/6799.41
[main] Time assemble (wall/proc) 29.4567/293.58
[main] Time solve (wall/proc) 29.5336/582.64
[main] Stop crit:        1.42367e-13
[main] 70%...
[main] Stop crit:        0.00242211
Ebkt times:              2.39329/67.96
Eval Ebkt times:         139.144/3820.32
PiPjPk times:            11.2315/310.3
Eval PiPjPk times:       10.697/293.41
L2prod times:            17.5688/486.57
Total time:              247.702/6807.21
[main] Time assemble (wall/proc) 29.6722/294.35
[main] Time solve (wall/proc) 29.5407/580.06
[main] Stop crit:        1.42339e-13
[main] Stop crit:        0.00241826
Ebkt times:              2.41052/65.77
Eval Ebkt times:         138.511/3802.95
PiPjPk times:            11.1656/309.21
Eval PiPjPk times:       10.896/297.83
L2prod times:            17.7187/493.79
Total time:              247.709/6812.03
[main] Time assemble (wall/proc) 29.573/294.66
[main] Time solve (wall/proc) 29.551/581.41
[main] Stop crit:        1.42304e-13
[main] Stop crit:        0.00241452
Ebkt times:              2.40799/68.01
Eval Ebkt times:         142.977/3904.55
PiPjPk times:            11.2119/307.53
Eval PiPjPk times:       10.262/281.95
L2prod times:            17.3918/481.29
Total time:              249.638/6827.71
[main] Time assemble (wall/proc) 29.6915/294.16
[main] Time solve (wall/proc) 29.6459/582.51
[main] Stop crit:        1.42272e-13
[main] Stop crit:        0.0024109
Ebkt times:              2.40513/67.23
Eval Ebkt times:         140.066/3835.11
PiPjPk times:            11.2127/306.23
Eval PiPjPk times:       10.6108/295.56
L2prod times:            17.4845/487.33
Total time:              248.034/6808.77
[main] Time assemble (wall/proc) 29.6444/294.09
[main] Time solve (wall/proc) 29.4707/578.15
[main] Stop crit:        1.42241e-13
[main] Stop crit:        0.00240741
Ebkt times:              2.40197/66.26
Eval Ebkt times:         139.013/3814.41
PiPjPk times:            11.2556/313.55
Eval PiPjPk times:       10.7929/297.15
L2prod times:            17.6621/489.98
Total time:              248.118/6824.08
[main] Time assemble (wall/proc) 29.636/294.53
[main] Time solve (wall/proc) 29.5942/579.91
[main] Stop crit:        1.42207e-13
[main] Stop crit:        0.00240406
Ebkt times:              2.40376/70.67
Eval Ebkt times:         139.34/3818.63
PiPjPk times:            11.2316/306.85
Eval PiPjPk times:       10.7036/299.59
L2prod times:            17.617/489.6
Total time:              247.664/6802.21
[main] Time assemble (wall/proc) 29.6862/294.09
[main] Time solve (wall/proc) 29.5538/579.21
[main] Stop crit:        1.42176e-13
[main] Stop crit:        0.00240085
Ebkt times:              2.41605/68.31
Eval Ebkt times:         141.253/3852.41
PiPjPk times:            11.2005/306.03
Eval PiPjPk times:       10.5636/292.91
L2prod times:            17.4554/482.19
Total time:              248.667/6801.37
[main] Time assemble (wall/proc) 29.415/293.21
[main] Time solve (wall/proc) 29.5752/580.76
[main] Stop crit:        1.42139e-13
[main] Stop crit:        0.00239779
Ebkt times:              2.41469/66.45
Eval Ebkt times:         139.095/3817.76
PiPjPk times:            11.1979/305.88
Eval PiPjPk times:       10.7041/294.97
L2prod times:            17.5314/484.39
Total time:              247.566/6800.74
[main] Time assemble (wall/proc) 29.6641/293.9
[main] Time solve (wall/proc) 29.5952/581.92
[main] Stop crit:        1.42097e-13
[main] Stop crit:        0.00239489
Ebkt times:              2.40668/67.2
Eval Ebkt times:         138.423/3799.34
PiPjPk times:            11.2056/303.47
Eval PiPjPk times:       10.9682/303.93
L2prod times:            17.5673/488.38
Total time:              247.817/6814.8
[main] Time assemble (wall/proc) 29.6242/294.48
[main] Time solve (wall/proc) 29.6484/583
[main] Stop crit:        1.42063e-13
[main] Stop crit:        0.00239214
Ebkt times:              2.40486/64.42
Eval Ebkt times:         140.345/3845.72
PiPjPk times:            11.3079/313.56
Eval PiPjPk times:       10.6569/292.22
L2prod times:            17.6328/487.45
Total time:              248.548/6820.48
[main] Time assemble (wall/proc) 29.5676/294.17
[main] Time solve (wall/proc) 29.5433/581.51
[main] Stop crit:        1.42022e-13
[main] Stop crit:        0.00238956
Ebkt times:              2.39686/65.28
Eval Ebkt times:         139.129/3812.86
PiPjPk times:            11.2183/303.49
Eval PiPjPk times:       10.7498/294.1
L2prod times:            17.5353/488.26
Total time:              247.867/6808.77
[main] Time assemble (wall/proc) 29.6235/293.93
[main] Time solve (wall/proc) 29.4696/577.91
[main] Stop crit:        1.41982e-13
[main] Stop crit:        0.00238713
Ebkt times:              2.40433/68.78
Eval Ebkt times:         141.256/3864.81
PiPjPk times:            11.2063/305.28
Eval PiPjPk times:       10.463/288.79
L2prod times:            17.3773/477.21
Total time:              248.582/6805.24
[main] Time assemble (wall/proc) 29.5798/293.46
[main] Time solve (wall/proc) 29.5426/579.35
[main] Stop crit:        1.41935e-13
[main] Stop crit:        0.00238485
Ebkt times:              2.39343/67.19
Eval Ebkt times:         138.925/3808.98
PiPjPk times:            11.2252/304.18
Eval PiPjPk times:       10.7098/295.53
L2prod times:            17.6347/485.54
Total time:              247.686/6799.02
[main] Time assemble (wall/proc) 29.6813/294.1
[main] Time solve (wall/proc) 29.5523/579.37
[main] Stop crit:        1.41883e-13
[main] Stop crit:        0.00238273
Ebkt times:              2.41667/68.58
Eval Ebkt times:         141.363/3869.08
PiPjPk times:            11.2239/309.03
Eval PiPjPk times:       10.4999/289.07
L2prod times:            17.4852/483.9
Total time:              249.179/6824.24
[main] Time assemble (wall/proc) 29.6711/294.05
[main] Time solve (wall/proc) 29.518/580.95
[main] Stop crit:        1.41835e-13
[main] Stop crit:        0.00238075
Ebkt times:              2.39675/67.79
Eval Ebkt times:         139.214/3803.26
PiPjPk times:            11.1699/305.91
Eval PiPjPk times:       10.7832/296.17
L2prod times:            17.5812/487.49
Total time:              247.736/6790.99
[main] Time assemble (wall/proc) 29.629/293.42
[main] Time solve (wall/proc) 29.5427/579.02
[main] Stop crit:        1.41781e-13
[main] Stop crit:        0.00237891
Ebkt times:              2.42247/68.65
Eval Ebkt times:         142.858/3896.93
PiPjPk times:            11.249/304.72
Eval PiPjPk times:       10.1336/279.01
L2prod times:            17.3956/481.37
Total time:              249.069/6814.72
[main] Time assemble (wall/proc) 29.6509/293.72
[main] Time solve (wall/proc) 29.5177/580.3
[main] Stop crit:        1.41727e-13
[main] Stop crit:        0.00237721
Ebkt times:              2.4092/70.86
Eval Ebkt times:         139.365/3823.96
PiPjPk times:            11.2474/306.23
Eval PiPjPk times:       10.8276/297.92
L2prod times:            17.6013/492.31
Total time:              248.103/6821.33
[main] Time assemble (wall/proc) 29.5725/294.44
[main] Time solve (wall/proc) 29.5685/581.03
[main] Stop crit:        1.41669e-13
[main] Stop crit:        0.00237563
Ebkt times:              2.39082/67.2
Eval Ebkt times:         139.859/3825.42
PiPjPk times:            11.2356/308.57
Eval PiPjPk times:       10.7315/299.66
L2prod times:            17.521/485.65
Total time:              248.048/6802.22
[main] Time assemble (wall/proc) 29.4333/293.73
[main] Time solve (wall/proc) 29.4964/579.05
[main] Stop crit:        1.41612e-13
[main] Stop crit:        0.00237417
Ebkt times:              2.41943/69.21
Eval Ebkt times:         140.763/3856.51
PiPjPk times:            11.202/306.52
Eval PiPjPk times:       10.5814/295.6
L2prod times:            17.5902/486.32
Total time:              248.762/6826.53
[main] Time assemble (wall/proc) 29.5714/294.51
[main] Time solve (wall/proc) 29.5369/579.86
[main] Stop crit:        1.41549e-13
[main] Stop crit:        0.0023728
Ebkt times:              2.39682/68.48
Eval Ebkt times:         140.086/3836.87
PiPjPk times:            11.2243/307.33
Eval PiPjPk times:       10.6108/289.61
L2prod times:            17.5164/485.32
Total time:              248.121/6799.44
[main] Time assemble (wall/proc) 29.5781/293.7
[main] Time solve (wall/proc) 29.5663/580.31
[main] Stop crit:        1.41483e-13
[main] Stop crit:        0.00237153
Ebkt times:              2.41348/67.1
Eval Ebkt times:         141.169/3858.49
PiPjPk times:            11.2405/308.94
Eval PiPjPk times:       10.2568/283.4
L2prod times:            17.3944/480.33
Total time:              248.092/6797.31
[main] Time assemble (wall/proc) 29.4781/293.09
[main] Time solve (wall/proc) 29.4182/579.89
[main] Stop crit:        1.41416e-13
[main] Stop crit:        0.00237034
Ebkt times:              2.40197/67.21
Eval Ebkt times:         140.553/3845.26
PiPjPk times:            11.2165/307.49
Eval PiPjPk times:       10.4083/285.62
L2prod times:            17.5113/484.94
Total time:              248.049/6797.61
[main] Time assemble (wall/proc) 29.6195/293.5
[main] Time solve (wall/proc) 29.5848/581.41
[main] Stop crit:        1.4135e-13
[main] Stop crit:        0.00236922
Ebkt times:              2.39708/66.85
Eval Ebkt times:         139.217/3810.9
PiPjPk times:            11.2228/305.85
Eval PiPjPk times:       10.7906/296.93
L2prod times:            17.61/486.7
Total time:              248.058/6802.11
[main] Time assemble (wall/proc) 29.4505/293.6
[main] Time solve (wall/proc) 29.4881/580.07
[main] Stop crit:        1.41282e-13
[main] Stop crit:        0.00236814
Ebkt times:              2.37371/68.03
Eval Ebkt times:         137.854/3783
PiPjPk times:            11.1743/309.22
Eval PiPjPk times:       11.0885/302.91
L2prod times:            17.6736/489.33
Total time:              247.221/6795.13
[main] Time assemble (wall/proc) 29.4359/293.61
[main] Time solve (wall/proc) 29.5205/582.29
[main] Stop crit:        1.41213e-13
[main] Stop crit:        0.00236711
Ebkt times:              2.43071/66.75
Eval Ebkt times:         140.242/3843.33
PiPjPk times:            11.2791/313.47
Eval PiPjPk times:       10.6479/291.85
L2prod times:            17.5033/483.34
Total time:              248.747/6821.07
[main] Time assemble (wall/proc) 29.4862/293.97
[main] Time solve (wall/proc) 29.4571/579.1
[main] Stop crit:        1.41138e-13
[main] Stop crit:        0.00236609
Ebkt times:              2.39677/66.64
Eval Ebkt times:         141.773/3860.89
PiPjPk times:            11.2142/304.36
Eval PiPjPk times:       10.3601/289.9
L2prod times:            17.4559/481.12
Total time:              248.757/6794.01
[main] Time assemble (wall/proc) 29.4866/292.99
[main] Time solve (wall/proc) 29.5962/582.7
[main] Stop crit:        1.41068e-13
[main] Stop crit:        0.00236509
Ebkt times:              2.41119/68.19
Eval Ebkt times:         142.532/3877.99
PiPjPk times:            11.2015/304.4
Eval PiPjPk times:       10.2831/283.98
L2prod times:            17.3509/481.55
Total time:              248.779/6788.92
[main] Time assemble (wall/proc) 29.4232/292.8
[main] Time solve (wall/proc) 29.4402/579.3
[main] Stop crit:        1.40992e-13
[main] Stop crit:        0.00236408
Ebkt times:              2.40484/65.98
Eval Ebkt times:         140.283/3840.16
PiPjPk times:            11.1895/307.55
Eval PiPjPk times:       10.6436/291.01
L2prod times:            17.4603/482.54
Total time:              248.002/6787.34
[main] Time assemble (wall/proc) 29.4027/293.27
[main] Time solve (wall/proc) 29.4781/579.79
[main] Stop crit:        1.40922e-13
[main] Stop crit:        0.00236306
Ebkt times:              2.42499/68.46
Eval Ebkt times:         143.326/3857.58
PiPjPk times:            11.2755/303.72
Eval PiPjPk times:       10.1999/277.01
L2prod times:            17.4763/479.25
Total time:              249.64/6741.95
[main] Time assemble (wall/proc) 29.8816/290.58
[main] Time solve (wall/proc) 29.9062/570.21
[main] Stop crit:        1.40843e-13
[main] Stop crit:        0.002362
Ebkt times:              2.41443/66.91
Eval Ebkt times:         140.967/3831.1
PiPjPk times:            11.2388/306.06
Eval PiPjPk times:       10.4778/288.46
L2prod times:            17.5093/481.73
Total time:              248.228/6753.78
[main] Time assemble (wall/proc) 29.9269/291.94
[main] Time solve (wall/proc) 29.5372/578.69
[main] Stop crit:        1.40769e-13
[main] Stop crit:        0.00236089
Ebkt times:              2.40932/66.83
Eval Ebkt times:         140.294/3856.76
PiPjPk times:            11.2344/308.53
Eval PiPjPk times:       10.6793/291.85
L2prod times:            17.5974/492.03
Total time:              248.5/6834.95
[main] Time assemble (wall/proc) 29.5681/294.84
[main] Time solve (wall/proc) 29.4452/578.96
[main] Stop crit:        1.40694e-13
[main] Stop crit:        0.00235973
Ebkt times:              2.41227/66.95
Eval Ebkt times:         141.413/3872.82
PiPjPk times:            11.3008/303.94
Eval PiPjPk times:       10.5821/296.66
L2prod times:            17.4154/483.2
Total time:              248.981/6831.17
[main] Time assemble (wall/proc) 29.5402/294.66
[main] Time solve (wall/proc) 29.4676/579.95
[main] Stop crit:        1.40617e-13
[main] Stop crit:        0.00235849
Ebkt times:              2.39434/65.2
Eval Ebkt times:         140.168/3823.59
PiPjPk times:            11.1723/303.73
Eval PiPjPk times:       10.693/289.49
L2prod times:            17.5255/486.15
Total time:              248.548/6798.86
[main] Time assemble (wall/proc) 29.5148/293.41
[main] Time solve (wall/proc) 29.4411/579.7
[main] Stop crit:        1.40541e-13
[main] Stop crit:        0.00235718
Ebkt times:              2.40281/63.99
Eval Ebkt times:         140.978/3845.06
PiPjPk times:            11.2099/306.86
Eval PiPjPk times:       10.4732/285.63
L2prod times:            17.5283/484.62
Total time:              248.432/6785.59
[main] Time assemble (wall/proc) 29.5019/292.75
[main] Time solve (wall/proc) 29.4831/579.59
[main] Stop crit:        1.4047e-13
[main] Stop crit:        0.00235577
Ebkt times:              2.4165/63.96
Eval Ebkt times:         141.496/3872.47
PiPjPk times:            11.217/303.7
Eval PiPjPk times:       10.4235/295.09
L2prod times:            17.5181/484.92
Total time:              248.964/6829.51
[main] Time assemble (wall/proc) 29.5952/294.65
[main] Time solve (wall/proc) 29.5136/580.46
[main] Stop crit:        1.40393e-13
[main] Stop crit:        0.00235426
Ebkt times:              2.40338/65.53
Eval Ebkt times:         140.167/3838.95
PiPjPk times:            11.2594/308.22
Eval PiPjPk times:       10.4857/289.13
L2prod times:            17.4717/482.49
Total time:              248.085/6794.49
[main] Time assemble (wall/proc) 29.5553/293.24
[main] Time solve (wall/proc) 29.5481/579.72
[main] Stop crit:        1.40324e-13
[main] Stop crit:        0.00235264
Ebkt times:              2.41558/67.33
Eval Ebkt times:         139.434/3824.16
PiPjPk times:            11.2962/312.74
Eval PiPjPk times:       10.6481/290.69
L2prod times:            17.4617/479.28
Total time:              248.091/6810.05
[main] Time assemble (wall/proc) 29.6622/293.72
[main] Time solve (wall/proc) 29.501/580.19
[main] Stop crit:        1.40249e-13
[main] Stop crit:        0.0023509
Ebkt times:              2.39864/67.39
Eval Ebkt times:         139.517/3823.39
PiPjPk times:            11.2375/305.46
Eval PiPjPk times:       10.6475/294.48
L2prod times:            17.5221/486.46
Total time:              247.603/6794.44
[main] Time assemble (wall/proc) 29.6493/293.51
[main] Time solve (wall/proc) 29.5863/582.44
[main] Stop crit:        1.4018e-13
[main] Stop crit:        0.00234905
Ebkt times:              2.39471/66.21
Eval Ebkt times:         139.411/3806.42
PiPjPk times:            11.2335/304.55
Eval PiPjPk times:       10.7295/294.67
L2prod times:            17.4938/484.58
Total time:              247.954/6795.94
[main] Time assemble (wall/proc) 29.6336/293.39
[main] Time solve (wall/proc) 29.5534/579.64
[main] Stop crit:        1.40105e-13
[main] Stop crit:        0.00234707
Ebkt times:              2.40694/65.84
Eval Ebkt times:         139.798/3832.35
PiPjPk times:            11.2369/309.38
Eval PiPjPk times:       10.5363/286.11
L2prod times:            17.5379/487.78
Total time:              247.756/6805.43
[main] Time assemble (wall/proc) 29.4685/293.91
[main] Time solve (wall/proc) 29.594/581.78
[main] Stop crit:        1.40035e-13
[main] Stop crit:        0.00234496
Ebkt times:              2.44359/66.17
Eval Ebkt times:         137.134/3774.68
PiPjPk times:            11.2346/309.34
Eval PiPjPk times:       11.1442/304.9
L2prod times:            17.6782/487.33
Total time:              247.279/6804.98
[main] Time assemble (wall/proc) 29.4921/294.11
[main] Time solve (wall/proc) 29.5088/581.42
[main] Stop crit:        1.39967e-13
[main] Stop crit:        0.00234273
Ebkt times:              2.39776/64.85
Eval Ebkt times:         139.623/3822.3
PiPjPk times:            11.2264/307.41
Eval PiPjPk times:       10.5686/291.21
L2prod times:            17.477/482.76
Total time:              247.712/6789.54
[main] Time assemble (wall/proc) 29.5022/293.1
[main] Time solve (wall/proc) 29.577/579.64
[main] Stop crit:        1.39897e-13
[main] Stop crit:        0.00234036
Ebkt times:              2.39874/67.29
Eval Ebkt times:         137.121/3774.59
PiPjPk times:            11.2161/306.19
Eval PiPjPk times:       11.1942/305.6
L2prod times:            17.7244/491.7
Total time:              247.11/6807.62
[main] Time assemble (wall/proc) 29.3315/294.47
[main] Time solve (wall/proc) 29.5391/579.85
[main] Stop crit:        1.39835e-13
[main] 80%...
[main] Stop crit:        0.00233787
Ebkt times:              2.43599/66.25
Eval Ebkt times:         142.192/3880.63
PiPjPk times:            11.211/308.23
Eval PiPjPk times:       10.3255/282.28
L2prod times:            17.3923/482.29
Total time:              248.773/6800.26
[main] Time assemble (wall/proc) 29.4664/293.33
[main] Time solve (wall/proc) 29.5866/582.15
[main] Stop crit:        1.3977e-13
[main] Stop crit:        0.00233526
Ebkt times:              2.41454/64.78
Eval Ebkt times:         138.917/3798.38
PiPjPk times:            11.1748/303.99
Eval PiPjPk times:       10.9495/306.14
L2prod times:            17.6703/490.01
Total time:              248.056/6802.63
[main] Time assemble (wall/proc) 29.5139/293.77
[main] Time solve (wall/proc) 29.6238/582.78
[main] Stop crit:        1.39708e-13
[main] Stop crit:        0.00233253
Ebkt times:              2.39224/64.28
Eval Ebkt times:         138.752/3796.57
PiPjPk times:            11.2505/306.43
Eval PiPjPk times:       10.9499/304.54
L2prod times:            17.4992/486.84
Total time:              247.559/6796.92
[main] Time assemble (wall/proc) 29.6415/293.39
[main] Time solve (wall/proc) 29.5649/579.4
[main] Stop crit:        1.39644e-13
[main] Stop crit:        0.00232969
Ebkt times:              2.40723/67.03
Eval Ebkt times:         142.266/3891.28
PiPjPk times:            11.1815/306.15
Eval PiPjPk times:       10.4448/288.01
L2prod times:            17.483/483.54
Total time:              249.551/6832.57
[main] Time assemble (wall/proc) 29.6979/294.68
[main] Time solve (wall/proc) 29.6498/583.2
[main] Stop crit:        1.39583e-13
[main] Stop crit:        0.00232674
Ebkt times:              2.39203/67.85
Eval Ebkt times:         138.803/3808.81
PiPjPk times:            11.2473/305.27
Eval PiPjPk times:       10.9248/305.8
L2prod times:            17.6262/489.45
Total time:              247.846/6814.79
[main] Time assemble (wall/proc) 29.7229/294.61
[main] Time solve (wall/proc) 29.4273/577.42
[main] Stop crit:        1.39528e-13
[main] Stop crit:        0.0023237
Ebkt times:              2.39278/68.61
Eval Ebkt times:         138.714/3805.31
PiPjPk times:            11.2836/311
Eval PiPjPk times:       10.917/301.47
L2prod times:            17.5503/487.22
Total time:              247.972/6812.69
[main] Time assemble (wall/proc) 29.6727/294.01
[main] Time solve (wall/proc) 29.7108/583.3
[main] Stop crit:        1.39472e-13
[main] Stop crit:        0.00232056
Ebkt times:              2.41208/66
Eval Ebkt times:         139.411/3818.12
PiPjPk times:            11.2416/309.06
Eval PiPjPk times:       10.7967/301.82
L2prod times:            17.5835/488.08
Total time:              248.096/6804.88
[main] Time assemble (wall/proc) 29.5121/294.23
[main] Time solve (wall/proc) 29.7235/584.01
[main] Stop crit:        1.39414e-13
[main] Stop crit:        0.00231734
Ebkt times:              2.39557/64.92
Eval Ebkt times:         139.001/3817.18
PiPjPk times:            11.2499/310.3
Eval PiPjPk times:       10.7238/295.13
L2prod times:            17.6544/488.19
Total time:              247.743/6808.65
[main] Time assemble (wall/proc) 29.6181/294.48
[main] Time solve (wall/proc) 29.5935/582.41
[main] Stop crit:        1.39366e-13
[main] Stop crit:        0.00231405
Ebkt times:              2.40241/66.77
Eval Ebkt times:         140.343/3836.29
PiPjPk times:            11.2031/303.92
Eval PiPjPk times:       10.4842/294.79
L2prod times:            17.4588/485.58
Total time:              247.83/6792.58
[main] Time assemble (wall/proc) 29.6063/293.57
[main] Time solve (wall/proc) 29.5825/581.59
[main] Stop crit:        1.39312e-13
[main] Stop crit:        0.00231071
Ebkt times:              2.39375/67.23
Eval Ebkt times:         139.276/3822.13
PiPjPk times:            11.25/310.11
Eval PiPjPk times:       10.7301/294.07
L2prod times:            17.5822/486.78
Total time:              247.949/6814.34
[main] Time assemble (wall/proc) 29.5488/294.19
[main] Time solve (wall/proc) 29.5865/581.47
[main] Stop crit:        1.39266e-13
[main] Stop crit:        0.00230731
Ebkt times:              2.38588/65.7
Eval Ebkt times:         137.47/3788.54
PiPjPk times:            11.2394/310.23
Eval PiPjPk times:       11.0736/306.44
L2prod times:            17.6226/488.56
Total time:              247.444/6816.09
[main] Time assemble (wall/proc) 29.6222/295.04
[main] Time solve (wall/proc) 29.4999/580.18
[main] Stop crit:        1.39215e-13
[main] Stop crit:        0.00230388
Ebkt times:              2.39947/64.88
Eval Ebkt times:         142.021/3870.52
PiPjPk times:            11.2554/311.26
Eval PiPjPk times:       10.3108/282.4
L2prod times:            17.5127/483.1
Total time:              248.927/6804.89
[main] Time assemble (wall/proc) 29.6461/293.46
[main] Time solve (wall/proc) 29.6419/581.12
[main] Stop crit:        1.3917e-13
[main] Stop crit:        0.00230043
Ebkt times:              2.40496/66.67
Eval Ebkt times:         142.629/3904.08
PiPjPk times:            11.2867/308.81
Eval PiPjPk times:       10.2749/282.04
L2prod times:            17.4471/482.59
Total time:              249.639/6833.74
[main] Time assemble (wall/proc) 29.6744/294.1
[main] Time solve (wall/proc) 29.5473/579.08
[main] Stop crit:        1.39125e-13
[main] Stop crit:        0.00229696
Ebkt times:              2.4175/66
Eval Ebkt times:         141.378/3863.43
PiPjPk times:            11.1854/302.21
Eval PiPjPk times:       10.4501/289.77
L2prod times:            17.5644/490.38
Total time:              248.697/6809.88
[main] Time assemble (wall/proc) 29.666/294.23
[main] Time solve (wall/proc) 29.5425/580.9
[main] Stop crit:        1.3908e-13
[main] Stop crit:        0.00229349
Ebkt times:              2.41409/66.29
Eval Ebkt times:         141.945/3873.14
PiPjPk times:            11.2225/307.14
Eval PiPjPk times:       10.3078/283.64
L2prod times:            17.4206/480.56
Total time:              248.851/6804.82
[main] Time assemble (wall/proc) 29.6275/293.32
[main] Time solve (wall/proc) 29.571/578.86
[main] Stop crit:        1.39036e-13
[main] Stop crit:        0.00229003
Ebkt times:              2.39999/65.89
Eval Ebkt times:         138.871/3811.29
PiPjPk times:            11.1953/306.57
Eval PiPjPk times:       10.7461/293.09
L2prod times:            17.607/489.79
Total time:              247.546/6800.95
[main] Time assemble (wall/proc) 29.645/294.11
[main] Time solve (wall/proc) 29.5773/580.35
[main] Stop crit:        1.38992e-13
[main] Stop crit:        0.00228659
Ebkt times:              2.41763/68.43
Eval Ebkt times:         142.332/3882.49
PiPjPk times:            11.2749/309.34
Eval PiPjPk times:       10.255/281.34
L2prod times:            17.5116/486.04
Total time:              249.333/6822.86
[main] Time assemble (wall/proc) 29.676/294.26
[main] Time solve (wall/proc) 29.4647/578.11
[main] Stop crit:        1.38953e-13
[main] Stop crit:        0.00228318
Ebkt times:              2.47223/67.46
Eval Ebkt times:         141.711/3880.94
PiPjPk times:            11.2679/309.11
Eval PiPjPk times:       10.2758/284.71
L2prod times:            17.4514/484.91
Total time:              248.388/6810.82
[main] Time assemble (wall/proc) 29.5634/293.81
[main] Time solve (wall/proc) 29.4397/579.62
[main] Stop crit:        1.38908e-13
[main] Stop crit:        0.00227982
Ebkt times:              2.41467/66.9
Eval Ebkt times:         140.264/3841.56
PiPjPk times:            11.2153/305.75
Eval PiPjPk times:       10.5921/292.58
L2prod times:            17.5385/487.31
Total time:              248.373/6815.6
[main] Time assemble (wall/proc) 29.515/294.03
[main] Time solve (wall/proc) 29.4942/580.91
[main] Stop crit:        1.38865e-13
[main] Stop crit:        0.00227651
Ebkt times:              2.41548/68.5
Eval Ebkt times:         139.161/3825.03
PiPjPk times:            11.2326/305.46
Eval PiPjPk times:       10.8878/298.85
L2prod times:            17.5462/487.51
Total time:              248.459/6833.5
[main] Time assemble (wall/proc) 29.555/294.78
[main] Time solve (wall/proc) 29.5251/580.38
[main] Stop crit:        1.38828e-13
[main] Stop crit:        0.00227326
Ebkt times:              2.40816/68.79
Eval Ebkt times:         140.053/3844.53
PiPjPk times:            11.2589/310.48
Eval PiPjPk times:       10.604/292.32
L2prod times:            17.5246/485.13
Total time:              248.341/6817.42
[main] Time assemble (wall/proc) 29.6663/294.34
[main] Time solve (wall/proc) 29.5612/580.76
[main] Stop crit:        1.38786e-13
[main] Stop crit:        0.00227008
Ebkt times:              2.38289/70.61
Eval Ebkt times:         138.8/3793.83
PiPjPk times:            11.2066/304.8
Eval PiPjPk times:       10.7965/298.62
L2prod times:            17.619/489.28
Total time:              247.141/6778.74
[main] Time assemble (wall/proc) 29.5502/293.48
[main] Time solve (wall/proc) 29.6099/580.58
[main] Stop crit:        1.38744e-13
[main] Stop crit:        0.00226697
Ebkt times:              2.39481/66.11
Eval Ebkt times:         142.043/3838.21
PiPjPk times:            11.2286/304.54
Eval PiPjPk times:       10.4582/286.5
L2prod times:            17.4772/479.2
Total time:              249.113/6744.36
[main] Time assemble (wall/proc) 29.9191/291.29
[main] Time solve (wall/proc) 29.6907/582.13
[main] Stop crit:        1.38701e-13
[main] Stop crit:        0.00226395
Ebkt times:              2.41813/65.5
Eval Ebkt times:         142.288/3850.76
PiPjPk times:            11.2769/306.19
Eval PiPjPk times:       10.2502/281.6
L2prod times:            17.4306/475.12
Total time:              248.753/6743.46
[main] Time assemble (wall/proc) 29.8831/290.98
[main] Time solve (wall/proc) 29.5713/581.32
[main] Stop crit:        1.38656e-13
[main] Stop crit:        0.00226101
Ebkt times:              2.4046/71.16
Eval Ebkt times:         140.831/3854.29
PiPjPk times:            11.2228/308.8
Eval PiPjPk times:       10.4871/286.62
L2prod times:            17.4621/482.46
Total time:              248.482/6814.28
[main] Time assemble (wall/proc) 29.5432/293.62
[main] Time solve (wall/proc) 29.506/580.21
[main] Stop crit:        1.38615e-13
[main] Stop crit:        0.00225817
Ebkt times:              2.4068/69.75
Eval Ebkt times:         139.836/3829.78
PiPjPk times:            11.2576/308.61
Eval PiPjPk times:       10.71/292.05
L2prod times:            17.5456/485.71
Total time:              248.166/6807.83
[main] Time assemble (wall/proc) 29.6552/294.18
[main] Time solve (wall/proc) 29.5336/579.55
[main] Stop crit:        1.38574e-13
[main] Stop crit:        0.00225543
Ebkt times:              2.39816/65.95
Eval Ebkt times:         141.973/3885.79
PiPjPk times:            11.2084/306.62
Eval PiPjPk times:       10.5208/286.01
L2prod times:            17.4801/485.01
Total time:              249.375/6833.09
[main] Time assemble (wall/proc) 29.6364/294.47
[main] Time solve (wall/proc) 29.6454/582.48
[main] Stop crit:        1.38523e-13
[main] Stop crit:        0.00225279
Ebkt times:              2.40866/67.22
Eval Ebkt times:         141.902/3866.67
PiPjPk times:            11.3069/308.37
Eval PiPjPk times:       10.4449/283.14
L2prod times:            17.4962/484.68
Total time:              249.031/6801.6
[main] Time assemble (wall/proc) 29.5842/293.65
[main] Time solve (wall/proc) 29.4625/580.85
[main] Stop crit:        1.38479e-13
[main] Stop crit:        0.00225024
Ebkt times:              2.4147/69.6
Eval Ebkt times:         139.871/3836.71
PiPjPk times:            11.2722/306.95
Eval PiPjPk times:       10.7503/301.2
L2prod times:            17.6141/487.92
Total time:              248.685/6830.39
[main] Time assemble (wall/proc) 29.443/294.95
[main] Time solve (wall/proc) 29.4571/579.6
[main] Stop crit:        1.38423e-13
[main] Stop crit:        0.0022478
Ebkt times:              2.41549/62.95
Eval Ebkt times:         142.179/3883.8
PiPjPk times:            11.2192/309.53
Eval PiPjPk times:       10.3395/281.5
L2prod times:            17.4071/480.54
Total time:              248.761/6798.12
[main] Time assemble (wall/proc) 29.5107/293.1
[main] Time solve (wall/proc) 29.5576/580.84
[main] Stop crit:        1.38376e-13
[main] Stop crit:        0.00224546
Ebkt times:              2.4397/72.36
Eval Ebkt times:         140.077/3838.14
PiPjPk times:            11.2335/310.58
Eval PiPjPk times:       10.6598/293.33
L2prod times:            17.5509/486.83
Total time:              248.231/6815.43
[main] Time assemble (wall/proc) 29.4787/293.89
[main] Time solve (wall/proc) 29.5042/581.92
[main] Stop crit:        1.38328e-13
[main] Stop crit:        0.00224323
Ebkt times:              2.43386/66.86
Eval Ebkt times:         139.404/3832.04
PiPjPk times:            11.2385/309.3
Eval PiPjPk times:       10.7219/294.82
L2prod times:            17.6014/489.45
Total time:              248.288/6828.49
[main] Time assemble (wall/proc) 29.599/294.9
[main] Time solve (wall/proc) 29.7462/582.84
[main] Stop crit:        1.38276e-13
[main] Stop crit:        0.00224109
Ebkt times:              2.57123/71.55
Eval Ebkt times:         140.033/3826.14
PiPjPk times:            11.1456/302.17
Eval PiPjPk times:       10.557/287.05
L2prod times:            17.5092/482.94
Total time:              247.859/6775.05
[main] Time assemble (wall/proc) 29.5248/292.45
[main] Time solve (wall/proc) 29.4713/578.71
[main] Stop crit:        1.38223e-13
[main] Stop crit:        0.00223904
Ebkt times:              2.39691/66.19
Eval Ebkt times:         142.104/3859.35
PiPjPk times:            11.2328/305.11
Eval PiPjPk times:       10.2186/281.47
L2prod times:            17.3226/475.01
Total time:              248.303/6763.68
[main] Time assemble (wall/proc) 29.6725/292.1
[main] Time solve (wall/proc) 29.5525/579.64
[main] Stop crit:        1.38166e-13
[main] Stop crit:        0.00223709
Ebkt times:              2.4119/66.46
Eval Ebkt times:         142.801/3881.28
PiPjPk times:            11.1358/301.91
Eval PiPjPk times:       10.1683/280.36
L2prod times:            17.3856/477.86
Total time:              248.728/6778.28
[main] Time assemble (wall/proc) 29.5317/292.28
[main] Time solve (wall/proc) 29.4717/580.53
[main] Stop crit:        1.38114e-13
[main] Stop crit:        0.00223522
Ebkt times:              2.40042/65.81
Eval Ebkt times:         139.7/3824.28
PiPjPk times:            11.1728/303.25
Eval PiPjPk times:       10.633/297.79
L2prod times:            17.6089/487.44
Total time:              248.06/6803.71
[main] Time assemble (wall/proc) 29.4591/293.86
[main] Time solve (wall/proc) 29.635/583.1
[main] Stop crit:        1.38052e-13
[main] Stop crit:        0.00223343
Ebkt times:              2.40203/64
Eval Ebkt times:         139.454/3836.85
PiPjPk times:            11.2924/309.71
Eval PiPjPk times:       10.6558/295.43
L2prod times:            17.5363/486.35
Total time:              248.041/6831.41
[main] Time assemble (wall/proc) 29.5926/294.78
[main] Time solve (wall/proc) 29.5527/580.77
[main] Stop crit:        1.37994e-13
[main] Stop crit:        0.00223172
Ebkt times:              2.41041/67.76
Eval Ebkt times:         139.584/3832.34
PiPjPk times:            11.209/307.81
Eval PiPjPk times:       10.7354/291.78
L2prod times:            17.6013/484.66
Total time:              248.19/6816.67
[main] Time assemble (wall/proc) 29.6397/294.27
[main] Time solve (wall/proc) 29.584/580.22
[main] Stop crit:        1.37928e-13
[main] Stop crit:        0.00223008
Ebkt times:              2.41395/70.77
Eval Ebkt times:         137.405/3779.82
PiPjPk times:            11.1802/304.89
Eval PiPjPk times:       11.0438/303.64
L2prod times:            17.6715/489.57
Total time:              247.423/6808.71
[main] Time assemble (wall/proc) 29.5239/294.38
[main] Time solve (wall/proc) 29.4533/581.57
[main] Stop crit:        1.37874e-13
[main] Stop crit:        0.0022285
Ebkt times:              2.40599/67.75
Eval Ebkt times:         141.646/3879.56
PiPjPk times:            11.243/311.09
Eval PiPjPk times:       10.4573/284.26
L2prod times:            17.546/490.78
Total time:              249.258/6839.44
[main] Time assemble (wall/proc) 29.4963/294.75
[main] Time solve (wall/proc) 29.5697/581.5
[main] Stop crit:        1.37811e-13
[main] Stop crit:        0.00222697
Ebkt times:              2.4236/69.56
Eval Ebkt times:         143.102/3898.52
PiPjPk times:            11.2743/307.48
Eval PiPjPk times:       10.1285/281.87
L2prod times:            17.365/482.08
Total time:              249.317/6818.16
[main] Time assemble (wall/proc) 29.6818/293.78
[main] Time solve (wall/proc) 29.545/581.06
[main] Stop crit:        1.37746e-13
[main] Stop crit:        0.00222549
Ebkt times:              2.38529/68.71
Eval Ebkt times:         137.208/3770.65
PiPjPk times:            11.2228/307.43
Eval PiPjPk times:       11.2666/312.04
L2prod times:            17.616/493.6
Total time:              247.286/6809.85
[main] Time assemble (wall/proc) 29.5869/294.58
[main] Time solve (wall/proc) 29.5372/579.66
[main] Stop crit:        1.37682e-13
[main] Stop crit:        0.00222405
Ebkt times:              2.38314/69.5
Eval Ebkt times:         140.711/3832.72
PiPjPk times:            11.2755/304.94
Eval PiPjPk times:       10.6242/295.38
L2prod times:            17.428/482.27
Total time:              248.482/6793.7
[main] Time assemble (wall/proc) 29.6158/292.81
[main] Time solve (wall/proc) 29.6001/582.49
[main] Stop crit:        1.37616e-13
[main] 90%...
[main] Stop crit:        0.00222263
Ebkt times:              2.40538/67.07
Eval Ebkt times:         140.486/3839.34
PiPjPk times:            11.2508/308.3
Eval PiPjPk times:       10.5437/288.92
L2prod times:            17.4553/483.18
Total time:              248.007/6793.11
[main] Time assemble (wall/proc) 29.6179/293.51
[main] Time solve (wall/proc) 29.6024/580.99
[main] Stop crit:        1.37551e-13
[main] Stop crit:        0.00222124
Ebkt times:              2.38703/72.11
Eval Ebkt times:         139.413/3812.11
PiPjPk times:            11.1783/305.47
Eval PiPjPk times:       10.9199/302.84
L2prod times:            17.5902/489.26
Total time:              248.333/6814.85
[main] Time assemble (wall/proc) 29.5754/294.15
[main] Time solve (wall/proc) 29.5582/580.66
[main] Stop crit:        1.37482e-13
[main] Stop crit:        0.00221985
Ebkt times:              2.40966/67.83
Eval Ebkt times:         140.651/3847.71
PiPjPk times:            11.2469/305.51
Eval PiPjPk times:       10.3914/288.27
L2prod times:            17.4162/481.44
Total time:              247.792/6790.86
[main] Time assemble (wall/proc) 29.5735/293.08
[main] Time solve (wall/proc) 29.5443/581.06
[main] Stop crit:        1.37415e-13
[main] Stop crit:        0.00221847
Ebkt times:              2.40575/66.64
Eval Ebkt times:         139.376/3821.31
PiPjPk times:            11.2469/312.68
Eval PiPjPk times:       10.688/293.83
L2prod times:            17.5584/488.57
Total time:              248.099/6824.07
[main] Time assemble (wall/proc) 29.5555/294.45
[main] Time solve (wall/proc) 29.5026/579.59
[main] Stop crit:        1.37343e-13
[main] Stop crit:        0.00221708
Ebkt times:              2.40919/65.19
Eval Ebkt times:         143.603/3913.8
PiPjPk times:            11.2533/306.08
Eval PiPjPk times:       10.1239/281.03
L2prod times:            17.3053/478.19
Total time:              249.503/6813.29
[main] Time assemble (wall/proc) 29.4801/293.31
[main] Time solve (wall/proc) 29.4487/578.42
[main] Stop crit:        1.37276e-13
[main] Stop crit:        0.00221567
Ebkt times:              2.40772/66.23
Eval Ebkt times:         141.424/3876.69
PiPjPk times:            11.1957/306.97
Eval PiPjPk times:       10.4251/290.28
L2prod times:            17.5521/485.61
Total time:              248.609/6826.51
[main] Time assemble (wall/proc) 29.6202/294.75
[main] Time solve (wall/proc) 29.5055/578.91
[main] Stop crit:        1.37212e-13
[main] Stop crit:        0.00221425
Ebkt times:              2.40666/67.59
Eval Ebkt times:         140.622/3860.52
PiPjPk times:            11.2358/305.03
Eval PiPjPk times:       10.5253/293.49
L2prod times:            17.5125/483.8
Total time:              248.621/6835.51
[main] Time assemble (wall/proc) 29.5438/294.69
[main] Time solve (wall/proc) 29.5416/580.47
[main] Stop crit:        1.37142e-13
[main] Stop crit:        0.00221279
Ebkt times:              2.39878/67
Eval Ebkt times:         139.234/3802.72
PiPjPk times:            11.2321/306.62
Eval PiPjPk times:       10.7638/302.51
L2prod times:            17.5641/489.16
Total time:              248.254/6807.25
[main] Time assemble (wall/proc) 29.5677/293.67
[main] Time solve (wall/proc) 29.5807/581.78
[main] Stop crit:        1.3707e-13
[main] Stop crit:        0.00221129
Ebkt times:              2.40109/72.88
Eval Ebkt times:         139.501/3826.74
PiPjPk times:            11.2554/307.89
Eval PiPjPk times:       10.5888/294.43
L2prod times:            17.4275/481.3
Total time:              247.804/6806.3
[main] Time assemble (wall/proc) 29.5725/293.79
[main] Time solve (wall/proc) 29.5891/580.02
[main] Stop crit:        1.37008e-13
[main] Stop crit:        0.00220975
Ebkt times:              2.39754/66.78
Eval Ebkt times:         139.758/3835.41
PiPjPk times:            11.2281/306.95
Eval PiPjPk times:       10.5286/290.39
L2prod times:            17.4523/482.6
Total time:              247.773/6804.32
[main] Time assemble (wall/proc) 29.4506/293.51
[main] Time solve (wall/proc) 29.4658/578.78
[main] Stop crit:        1.36938e-13
[main] Stop crit:        0.00220815
Ebkt times:              2.39715/66.52
Eval Ebkt times:         138.161/3788.96
PiPjPk times:            11.1799/306.32
Eval PiPjPk times:       10.9596/301.65
L2prod times:            17.7761/494.9
Total time:              247.314/6794.92
[main] Time assemble (wall/proc) 29.5004/294
[main] Time solve (wall/proc) 29.6021/581.58
[main] Stop crit:        1.3687e-13
[main] Stop crit:        0.0022065
Ebkt times:              2.40424/65.84
Eval Ebkt times:         139.729/3825.58
PiPjPk times:            11.2378/307.45
Eval PiPjPk times:       10.6682/292.95
L2prod times:            17.5544/488.54
Total time:              247.869/6802.13
[main] Time assemble (wall/proc) 29.5922/293.69
[main] Time solve (wall/proc) 29.4197/578.47
[main] Stop crit:        1.36802e-13
[main] Stop crit:        0.00220479
Ebkt times:              2.38485/65.36
Eval Ebkt times:         139.265/3805.26
PiPjPk times:            11.1974/305.87
Eval PiPjPk times:       10.5536/293.76
L2prod times:            17.4521/480.84
Total time:              246.906/6761.21
[main] Time assemble (wall/proc) 29.6672/292.44
[main] Time solve (wall/proc) 29.6001/582.24
[main] Stop crit:        1.36741e-13
[main] Stop crit:        0.00220301
Ebkt times:              2.39739/66.78
Eval Ebkt times:         139.917/3824.76
PiPjPk times:            11.1495/308.16
Eval PiPjPk times:       10.6723/294.09
L2prod times:            17.5404/488.03
Total time:              247.916/6793.43
[main] Time assemble (wall/proc) 29.6304/293.75
[main] Time solve (wall/proc) 29.5025/579.75
[main] Stop crit:        1.36671e-13
[main] Stop crit:        0.00220116
Ebkt times:              2.38872/68.43
Eval Ebkt times:         139.88/3829.75
PiPjPk times:            11.1724/304.9
Eval PiPjPk times:       10.7943/296.11
L2prod times:            17.5068/487.07
Total time:              248.086/6804.36
[main] Time assemble (wall/proc) 29.6218/293.95
[main] Time solve (wall/proc) 29.5051/578.29
[main] Stop crit:        1.36608e-13
[main] Stop crit:        0.00219924
Ebkt times:              2.39657/68.8
Eval Ebkt times:         139.412/3816.17
PiPjPk times:            11.2259/306.86
Eval PiPjPk times:       10.7636/300.09
L2prod times:            17.4852/484.64
Total time:              247.977/6804.91
[main] Time assemble (wall/proc) 29.4511/293.42
[main] Time solve (wall/proc) 29.5462/580.04
[main] Stop crit:        1.36543e-13
[main] Stop crit:        0.00219725
Ebkt times:              2.38994/68.69
Eval Ebkt times:         139.392/3800.97
PiPjPk times:            11.248/306.93
Eval PiPjPk times:       10.7854/299.8
L2prod times:            17.7123/490.38
Total time:              248.027/6777.78
[main] Time assemble (wall/proc) 29.7817/292.87
[main] Time solve (wall/proc) 29.6437/580.77
[main] Stop crit:        1.36481e-13
[main] Stop crit:        0.00219519
Ebkt times:              2.47178/63.34
Eval Ebkt times:         143.177/3885.2
PiPjPk times:            11.279/310.12
Eval PiPjPk times:       10.2486/276.49
L2prod times:            17.4522/479.78
Total time:              249.766/6780.17
[main] Time assemble (wall/proc) 29.8804/292.33
[main] Time solve (wall/proc) 29.7013/577.37
[main] Stop crit:        1.36417e-13
[main] Stop crit:        0.00219305
Ebkt times:              2.39111/67.41
Eval Ebkt times:         136.77/3761.17
PiPjPk times:            11.2212/307.2
Eval PiPjPk times:       11.201/311.34
L2prod times:            17.7578/495.29
Total time:              246.974/6808.73
[main] Time assemble (wall/proc) 29.5814/294.8
[main] Time solve (wall/proc) 29.5184/578.82
[main] Stop crit:        1.36359e-13
[main] Stop crit:        0.00219083
Ebkt times:              2.40231/66.1
Eval Ebkt times:         141.066/3858.01
PiPjPk times:            11.2104/308.82
Eval PiPjPk times:       10.6268/294.56
L2prod times:            17.6893/492.97
Total time:              249.081/6835.06
[main] Time assemble (wall/proc) 29.6706/294.86
[main] Time solve (wall/proc) 29.5542/580.52
[main] Stop crit:        1.36302e-13
[main] Stop crit:        0.00218855
Ebkt times:              2.40743/68.11
Eval Ebkt times:         139.228/3818.19
PiPjPk times:            11.1604/306.64
Eval PiPjPk times:       10.89/301.13
L2prod times:            17.6203/493.39
Total time:              248.136/6822.24
[main] Time assemble (wall/proc) 29.5696/295
[main] Time solve (wall/proc) 29.6028/582.48
[main] Stop crit:        1.36243e-13
[main] Stop crit:        0.0021862
Ebkt times:              2.39088/66.08
Eval Ebkt times:         140.167/3841.33
PiPjPk times:            11.242/309.66
Eval PiPjPk times:       10.6784/292.3
L2prod times:            17.5285/483.15
Total time:              248.196/6806.34
[main] Time assemble (wall/proc) 29.6457/294.02
[main] Time solve (wall/proc) 29.5471/580.31
[main] Stop crit:        1.36183e-13
[main] Stop crit:        0.00218378
Ebkt times:              2.4182/67.95
Eval Ebkt times:         145.28/3973.31
PiPjPk times:            11.3318/309.02
Eval PiPjPk times:       10.1874/280.51
L2prod times:            17.3241/485.25
Total time:              251.08/6872.1
[main] Time assemble (wall/proc) 29.5471/295.3
[main] Time solve (wall/proc) 29.4619/580.16
[main] Stop crit:        1.36131e-13
[main] Stop crit:        0.0021813
Ebkt times:              2.40327/66.14
Eval Ebkt times:         141.297/3863.69
PiPjPk times:            11.2737/309.16
Eval PiPjPk times:       10.3023/280.8
L2prod times:            17.3991/479.85
Total time:              248.367/6802.92
[main] Time assemble (wall/proc) 29.4702/293.3
[main] Time solve (wall/proc) 29.5606/582.57
[main] Stop crit:        1.36072e-13
[main] Stop crit:        0.00217877
Ebkt times:              2.3977/65.84
Eval Ebkt times:         139.114/3818.97
PiPjPk times:            11.2292/308.51
Eval PiPjPk times:       10.7299/297.12
L2prod times:            17.5641/483.75
Total time:              247.719/6802.42
[main] Time assemble (wall/proc) 29.5813/293.9
[main] Time solve (wall/proc) 29.5329/578.67
[main] Stop crit:        1.3602e-13
[main] Stop crit:        0.00217618
Ebkt times:              2.43205/68.39
Eval Ebkt times:         142.558/3915.78
PiPjPk times:            11.2975/309.19
Eval PiPjPk times:       10.1633/280.35
L2prod times:            17.3513/478.62
Total time:              249.253/6843.55
[main] Time assemble (wall/proc) 29.6417/294.82
[main] Time solve (wall/proc) 29.5684/583.08
[main] Stop crit:        1.35967e-13
[main] Stop crit:        0.00217355
Ebkt times:              2.39494/68.71
Eval Ebkt times:         138.945/3807.62
PiPjPk times:            11.2449/309.1
Eval PiPjPk times:       10.7343/301.77
L2prod times:            17.6062/485.45
Total time:              247.797/6807.16
[main] Time assemble (wall/proc) 29.3556/293.75
[main] Time solve (wall/proc) 29.5056/579.34
[main] Stop crit:        1.35914e-13
[main] Stop crit:        0.00217088
Ebkt times:              2.39183/69.39
Eval Ebkt times:         139.639/3834.21
PiPjPk times:            11.2197/304.68
Eval PiPjPk times:       10.7037/295.48
L2prod times:            17.5592/486.31
Total time:              248.039/6823.68
[main] Time assemble (wall/proc) 29.4873/294.39
[main] Time solve (wall/proc) 29.6119/581.85
[main] Stop crit:        1.3587e-13
[main] Stop crit:        0.00216817
Ebkt times:              2.40536/68.42
Eval Ebkt times:         140.11/3832.56
PiPjPk times:            11.2517/308.46
Eval PiPjPk times:       10.642/294.5
L2prod times:            17.5321/486.38
Total time:              248.351/6818.75
[main] Time assemble (wall/proc) 29.6116/294.3
[main] Time solve (wall/proc) 29.5815/582.33
[main] Stop crit:        1.35817e-13
[main] Stop crit:        0.00216544
Ebkt times:              2.42342/70.33
Eval Ebkt times:         143.51/3912.87
PiPjPk times:            11.3039/309
Eval PiPjPk times:       10.1229/276.53
L2prod times:            17.3084/477.96
Total time:              249.634/6819.57
[main] Time assemble (wall/proc) 29.6068/293.47
[main] Time solve (wall/proc) 29.4963/579.88
[main] Stop crit:        1.35771e-13
[main] Stop crit:        0.00216269
Ebkt times:              2.40862/67.77
Eval Ebkt times:         137.132/3774.8
PiPjPk times:            11.2038/305.31
Eval PiPjPk times:       11.0714/315.97
L2prod times:            17.6701/489.08
Total time:              247.15/6803.57
[main] Time assemble (wall/proc) 29.4916/294.35
[main] Time solve (wall/proc) 29.599/581.75
[main] Stop crit:        1.35726e-13
[main] Stop crit:        0.00215993
Ebkt times:              2.39079/68.08
Eval Ebkt times:         139.005/3805.31
PiPjPk times:            11.2068/304.53
Eval PiPjPk times:       10.5491/293.37
L2prod times:            17.467/482.16
Total time:              247.207/6776.27
[main] Time assemble (wall/proc) 29.5535/292.9
[main] Time solve (wall/proc) 29.5719/578.35
[main] Stop crit:        1.35679e-13
[main] Stop crit:        0.00215716
Ebkt times:              2.44743/66.57
Eval Ebkt times:         142.115/3881.51
PiPjPk times:            11.2073/304.04
Eval PiPjPk times:       10.4835/292.2
L2prod times:            17.5076/486.53
Total time:              249.689/6832.37
[main] Time assemble (wall/proc) 29.625/294.69
[main] Time solve (wall/proc) 29.5974/580.6
[main] Stop crit:        1.35635e-13
[main] Stop crit:        0.0021544
Ebkt times:              2.39908/67.45
Eval Ebkt times:         138.665/3802.85
PiPjPk times:            11.2457/303.65
Eval PiPjPk times:       10.7686/298.3
L2prod times:            17.523/484.67
Total time:              247.039/6780.72
[main] Time assemble (wall/proc) 29.5644/293.15
[main] Time solve (wall/proc) 29.4706/578.57
[main] Stop crit:        1.35591e-13
[main] Stop crit:        0.00215164
Ebkt times:              2.40037/65.86
Eval Ebkt times:         140.803/3860.24
PiPjPk times:            11.2139/308.6
Eval PiPjPk times:       10.6417/295.74
L2prod times:            17.5342/487.8
Total time:              248.288/6812.47
[main] Time assemble (wall/proc) 29.6531/294.24
[main] Time solve (wall/proc) 29.6155/582.16
[main] Stop crit:        1.35541e-13
[main] Stop crit:        0.0021489
Ebkt times:              2.39619/69.05
Eval Ebkt times:         140.132/3843.18
PiPjPk times:            11.2449/305.86
Eval PiPjPk times:       10.6459/292.01
L2prod times:            17.5055/484.64
Total time:              248.165/6808.77
[main] Time assemble (wall/proc) 29.5356/293.74
[main] Time solve (wall/proc) 29.4168/578.8
[main] Stop crit:        1.355e-13
[main] Stop crit:        0.00214618
Ebkt times:              2.41631/65.32
Eval Ebkt times:         140.458/3849.96
PiPjPk times:            11.2185/307.92
Eval PiPjPk times:       10.4866/287.15
L2prod times:            17.4538/484.14
Total time:              248.094/6808.31
[main] Time assemble (wall/proc) 29.4866/293.93
[main] Time solve (wall/proc) 29.4773/581.04
[main] Stop crit:        1.35459e-13
[main] Stop crit:        0.00214349
Ebkt times:              2.41721/74.19
Eval Ebkt times:         142.063/3890.64
PiPjPk times:            11.2447/310.48
Eval PiPjPk times:       10.4641/289.16
L2prod times:            17.4217/481.78
Total time:              249.514/6841.51
[main] Time assemble (wall/proc) 29.494/294.51
[main] Time solve (wall/proc) 29.455/578.98
[main] Stop crit:        1.35417e-13
[main] Stop crit:        0.00214083
Ebkt times:              2.3996/65.97
Eval Ebkt times:         141.196/3860.31
PiPjPk times:            11.1874/309.24
Eval PiPjPk times:       10.5808/289.14
L2prod times:            17.4828/485.18
Total time:              248.703/6814.61
[main] Time assemble (wall/proc) 29.6735/294.36
[main] Time solve (wall/proc) 29.5247/578.63
[main] Stop crit:        1.35376e-13
[main] Stop crit:        0.00213822
Ebkt times:              2.40109/66.7
Eval Ebkt times:         140.037/3829.65
PiPjPk times:            11.198/306.32
Eval PiPjPk times:       10.6536/292.63
L2prod times:            17.5286/485.82
Total time:              248.373/6810.51
[main] Time assemble (wall/proc) 29.6903/294.04
[main] Time solve (wall/proc) 29.5924/579.92
[main] Stop crit:        1.35334e-13
[main] Stop crit:        0.00213564
Ebkt times:              2.40808/67.77
Eval Ebkt times:         141.473/3872.8
PiPjPk times:            11.2372/311.11
Eval PiPjPk times:       10.5008/286.82
L2prod times:            17.5218/487.3
Total time:              248.903/6830.46
[main] Time assemble (wall/proc) 29.4787/294.58
[main] Time solve (wall/proc) 29.4438/577.84
[main] Stop crit:        1.35294e-13
[main] Stop crit:        0.00213312
Ebkt times:              2.40624/66.51
Eval Ebkt times:         139.328/3826.38
PiPjPk times:            11.2203/305.49
Eval PiPjPk times:       10.7096/296.94
L2prod times:            17.5248/483.46
Total time:              247.704/6800.38
[main] Time assemble (wall/proc) 29.5609/293.69
[main] Time solve (wall/proc) 29.5582/580.82
[main] Stop crit:        1.35245e-13
[main] Time run (wall/proc) 41502.6/712821
[main] Compute errors
[main] Electric field error = 0.00105582
[main] Potential error = 0.000981932
[main] Lambda = 0.0159718
[main] Maximum residual = 1.883e-15
[main] Maximum constraint difference = 9.34889
[main] Time norms (wall/proc) 0.927064/24.38
[main] Mesh diameter 0.108253
[main] Done
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
1    0.866025  0.1         0.162882    --        0.214508     --       9.00337e-15  2.83019
1    0.433013  0.037037    0.0237565   2.78      0.0272183    2.98     1.72752e-15  4.43974
1    0.216506  0.00934579  0.00436742  2.44      0.00442743   2.62     1.47916e-15  6.51341
1    0.108253  0.00234192  0.00105582  2.05      0.000981932  2.17     1.883e-15    9.34889
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0128345     0.08          0.114685    0.34        0.0937147      2.3025         0.0227165   0.4015      4.15888   101.37
0.0195054     0.35          0.458281    1.67        0.335031       1.74333        0.163053    1.38296     24.5513   367.36
0.107476      2.63          3.42988     11.79       2.87264        15.1364        1.37486     16.4582     639.69    7613.85
0.679953      17.95         30.4257     101.11      29.5893        293.795        29.5471     580.127     41502.6   712821


==> outputs/N1/Cubic-Cells_k1/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 81
DimSXCurl: 204
DimSXDiv: 156
DimLieAlg: 3
DimLASXGrad: 243
DimLASXCurl: 612
DimLASXDiv: 468
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 9.00337e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.23693
MaxConstraintDiff: 2.83019
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.162882
E_L2Pot: 0.214508
absE_L2Elec: 0.113045
absE_L2Pot: 0.13774
absE_L2Lambda: 7.95644
N_L2Elec: 0.694031
N_L2Pot: 0.642122
TwallDDRCore: 0.0128345
TprocDDRCore: 0.08
TwallModel: 0.114685
TprocModel: 0.34
TwallAssemble: 0.0937147
TprocAssemble: 2.3025
TwallSolve: 0.0227165
TprocSolve: 0.4015
TwallRun: 4.15888
TprocRun: 101.37
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k1/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXGrad: 425
DimSXCurl: 1272
DimSXDiv: 1104
DimLieAlg: 3
DimLASXGrad: 1275
DimLASXCurl: 3816
DimLASXDiv: 3312
InitialTime: 0
FinalTime: 1
Timestep: 0.037037
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.72752e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.5008
MaxConstraintDiff: 4.43974
OuterIterations: 27
AvgNonlinearIterations: 1
E_L2Elec: 0.0237565
E_L2Pot: 0.0272183
absE_L2Elec: 0.0169523
absE_L2Pot: 0.0178712
absE_L2Lambda: 0.903136
N_L2Elec: 0.713585
N_L2Pot: 0.656586
TwallDDRCore: 0.0195054
TprocDDRCore: 0.35
TwallModel: 0.458281
TprocModel: 1.67
TwallAssemble: 0.335031
TprocAssemble: 1.74333
TwallSolve: 0.163053
TprocSolve: 1.38296
TwallRun: 24.5513
TprocRun: 367.36
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k1/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 2673
DimSXCurl: 8880
DimSXDiv: 8256
DimLieAlg: 3
DimLASXGrad: 8019
DimLASXCurl: 26640
DimLASXDiv: 24768
InitialTime: 0
FinalTime: 1
Timestep: 0.00934579
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.47916e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.12029
MaxConstraintDiff: 6.51341
OuterIterations: 107
AvgNonlinearIterations: 1
E_L2Elec: 0.00436742
E_L2Pot: 0.00442743
absE_L2Elec: 0.00311244
absE_L2Pot: 0.00290271
absE_L2Lambda: 0.100573
N_L2Elec: 0.712649
N_L2Pot: 0.655619
TwallDDRCore: 0.107476
TprocDDRCore: 2.63
TwallModel: 3.42988
TprocModel: 11.79
TwallAssemble: 2.87264
TprocAssemble: 15.1364
TwallSolve: 1.37486
TprocSolve: 16.4582
TwallRun: 639.69
TprocRun: 7613.85
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k1/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXGrad: 18785
DimSXCurl: 66144
DimSXDiv: 63744
DimLieAlg: 3
DimLASXGrad: 56355
DimLASXCurl: 198432
DimLASXDiv: 191232
InitialTime: 0
FinalTime: 1
Timestep: 0.00234192
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.883e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 7.33853
MaxConstraintDiff: 9.34889
OuterIterations: 427
AvgNonlinearIterations: 1
E_L2Elec: 0.00105582
E_L2Pot: 0.000981932
absE_L2Elec: 0.000752354
absE_L2Pot: 0.000643703
absE_L2Lambda: 0.0159718
N_L2Elec: 0.71258
N_L2Pot: 0.655548
TwallDDRCore: 0.679953
TprocDDRCore: 17.95
TwallModel: 30.4257
TprocModel: 101.11
TwallAssemble: 29.5893
TprocAssemble: 293.795
TwallSolve: 29.5471
TprocSolve: 580.127
TwallRun: 41502.6
TprocRun: 712821
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0128345     0.08          0.114685    0.34        0.0937147      2.3025         0.0227165   0.4015      4.15888   101.37
0.0195054     0.35          0.458281    1.67        0.335031       1.74333        0.163053    1.38296     24.5513   367.36
0.107476      2.63          3.42988     11.79       2.87264        15.1364        1.37486     16.4582     639.69    7613.85
0.679953      17.95         30.4257     101.11      29.5893        293.795        29.5471     580.127     41502.6   712821


==> outputs/N1/Cubic-Cells_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k2/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Cubic-Cells_k2/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.866025  0.1        0.261623    --        0.131783     --       3.85797e-15  4.03779
2    0.433013  0.016129   0.00922515  4.83      0.00763247   4.11     1.73579e-15  5.85409
2    0.216506  0.0020284  0.00104187  3.15      0.000835785  3.19     2.18865e-15  8.54297


==> outputs/N1/Cubic-Cells_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 3: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.026181/0.17
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.277967/0.95
[main] Initial constraint norm: 3.18724
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.363913
Ebkt times:              0.0471712/0.4
Eval Ebkt times:         0.565397/4.45
PiPjPk times:            0.147353/1.11
Eval PiPjPk times:       0.0256831/0.26
L2prod times:            0.0764411/0.6
Total time:              1.00868/7.97
[main] Time assemble (wall/proc) 0.26508/1.24
[main] Time solve (wall/proc) 0.0656713/0.65
[main] Stop crit:        4.84723e-05
Ebkt times:              0.0664731/0.49
Eval Ebkt times:         0.572588/4.54
PiPjPk times:            0.144234/1.23
Eval PiPjPk times:       0.0230825/0.15
L2prod times:            0.0710362/0.58
Total time:              1.0114/7.97
[main] Time assemble (wall/proc) 0.260765/1.23
[main] Time solve (wall/proc) 0.0495321/0.44
[main] Stop crit:        1.46526e-12
[main] 10%...
[main] Stop crit:        0.120995
Ebkt times:              0.0520181/0.36
Eval Ebkt times:         0.558658/4.57
PiPjPk times:            0.144028/1.12
Eval PiPjPk times:       0.022573/0.17
L2prod times:            0.0721704/0.54
Total time:              0.980838/7.69
[main] Time assemble (wall/proc) 0.270054/1.21
[main] Time solve (wall/proc) 0.0502583/0.45
[main] Stop crit:        9.99384e-06
Ebkt times:              0.0446972/0.28
Eval Ebkt times:         0.537532/4.27
PiPjPk times:            0.143273/1.1
Eval PiPjPk times:       0.02151/0.29
L2prod times:            0.079996/0.62
Total time:              0.953291/7.44
[main] Time assemble (wall/proc) 0.26411/1.17
[main] Time solve (wall/proc) 0.0482545/0.41
[main] Stop crit:        1.77084e-13
[main] 20%...
[main] Stop crit:        0.121351
Ebkt times:              0.0452909/0.27
Eval Ebkt times:         0.531128/4.37
PiPjPk times:            0.143904/1.07
Eval PiPjPk times:       0.0220097/0.29
L2prod times:            0.0713159/0.54
Total time:              0.944428/7.43
[main] Time assemble (wall/proc) 0.275994/1.19
[main] Time solve (wall/proc) 0.0464537/0.38
[main] Stop crit:        1.17454e-05
Ebkt times:              0.0488329/0.31
Eval Ebkt times:         0.539735/4.33
PiPjPk times:            0.143401/1.13
Eval PiPjPk times:       0.0215129/0.2
L2prod times:            0.0700223/0.57
Total time:              0.95012/7.52
[main] Time assemble (wall/proc) 0.25278/1.17
[main] Time solve (wall/proc) 0.0476396/0.4
[main] Stop crit:        1.73629e-13
[main] 30%...
[main] Stop crit:        0.199983
Ebkt times:              0.0393961/0.25
Eval Ebkt times:         0.539362/4.29
PiPjPk times:            0.143556/1.1
Eval PiPjPk times:       0.0214374/0.17
L2prod times:            0.0763291/0.64
Total time:              0.947958/7.5
[main] Time assemble (wall/proc) 0.268089/1.18
[main] Time solve (wall/proc) 0.0519417/0.47
[main] Stop crit:        1.75214e-05
Ebkt times:              0.0483993/0.33
Eval Ebkt times:         0.584937/4.68
PiPjPk times:            0.143545/1.13
Eval PiPjPk times:       0.0215373/0.16
L2prod times:            0.0823983/0.62
Total time:              1.00707/7.85
[main] Time assemble (wall/proc) 0.258515/1.22
[main] Time solve (wall/proc) 0.0487448/0.42
[main] Stop crit:        5.40177e-13
[main] 40%...
[main] Stop crit:        0.249676
Ebkt times:              0.0419426/0.25
Eval Ebkt times:         0.552253/4.44
PiPjPk times:            0.143859/1.13
Eval PiPjPk times:       0.0219443/0.17
L2prod times:            0.0720159/0.53
Total time:              0.961324/7.52
[main] Time assemble (wall/proc) 0.266652/1.18
[main] Time solve (wall/proc) 0.0470094/0.4
[main] Stop crit:        2.5248e-05
Ebkt times:              0.0386117/0.28
Eval Ebkt times:         0.560491/4.46
PiPjPk times:            0.143892/1.16
Eval PiPjPk times:       0.0216346/0.14
L2prod times:            0.0737218/0.57
Total time:              0.964254/7.56
[main] Time assemble (wall/proc) 0.250912/1.17
[main] Time solve (wall/proc) 0.048099/0.42
[main] Stop crit:        8.82934e-13
[main] 50%...
[main] Stop crit:        0.246169
Ebkt times:              0.0405064/0.27
Eval Ebkt times:         0.546739/4.22
PiPjPk times:            0.143627/1.14
Eval PiPjPk times:       0.0216319/0.15
L2prod times:            0.0887308/0.73
Total time:              0.968018/7.5
[main] Time assemble (wall/proc) 0.316995/1.22
[main] Time solve (wall/proc) 0.0514159/0.46
[main] Stop crit:        2.69701e-05
Ebkt times:              0.0435221/0.31
Eval Ebkt times:         0.539548/4.26
PiPjPk times:            0.143649/1.09
Eval PiPjPk times:       0.0214966/0.2
L2prod times:            0.0713956/0.62
Total time:              0.946806/7.5
[main] Time assemble (wall/proc) 0.284575/1.2
[main] Time solve (wall/proc) 0.0514879/0.45
[main] Stop crit:        7.7295e-13
[main] 60%...
[main] Stop crit:        0.204577
Ebkt times:              0.0581814/0.47
Eval Ebkt times:         0.568789/4.5
PiPjPk times:            0.143514/1.11
Eval PiPjPk times:       0.0217453/0.19
L2prod times:            0.0716187/0.54
Total time:              0.994266/7.83
[main] Time assemble (wall/proc) 0.264776/1.21
[main] Time solve (wall/proc) 0.0479187/0.42
[main] Stop crit:        2.30837e-05
Ebkt times:              0.043021/0.24
Eval Ebkt times:         0.556757/4.5
PiPjPk times:            0.145085/1.16
Eval PiPjPk times:       0.0217509/0.11
L2prod times:            0.0716423/0.6
Total time:              0.969176/7.66
[main] Time assemble (wall/proc) 0.253816/1.19
[main] Time solve (wall/proc) 0.0484771/0.42
[main] Stop crit:        3.97757e-13
[main] 70%...
[main] Stop crit:        0.152116
Ebkt times:              0.0418528/0.25
Eval Ebkt times:         0.530947/4.23
PiPjPk times:            0.143802/1.16
Eval PiPjPk times:       0.0214874/0.13
L2prod times:            0.0711215/0.57
Total time:              0.937019/7.35
[main] Time assemble (wall/proc) 0.251547/1.14
[main] Time solve (wall/proc) 0.0493123/0.42
[main] Stop crit:        1.71856e-05
Ebkt times:              0.0459297/0.29
Eval Ebkt times:         0.521144/4.14
PiPjPk times:            0.160627/1.29
Eval PiPjPk times:       0.0222407/0.19
L2prod times:            0.0711504/0.59
Total time:              0.948621/7.55
[main] Time assemble (wall/proc) 0.273417/1.2
[main] Time solve (wall/proc) 0.0533667/0.5
[main] Stop crit:        1.94438e-13
[main] 80%...
[main] Stop crit:        0.107763
Ebkt times:              0.0402655/0.25
Eval Ebkt times:         0.529348/4.29
PiPjPk times:            0.143899/1.19
Eval PiPjPk times:       0.0214234/0.13
L2prod times:            0.0705086/0.53
Total time:              0.934714/7.39
[main] Time assemble (wall/proc) 0.25557/1.16
[main] Time solve (wall/proc) 0.0471987/0.39
[main] Stop crit:        1.24949e-05
Ebkt times:              0.0339367/0.2
Eval Ebkt times:         0.547597/4.41
PiPjPk times:            0.143849/1.09
Eval PiPjPk times:       0.0214949/0.24
L2prod times:            0.0769117/0.65
Total time:              0.950553/7.48
[main] Time assemble (wall/proc) 0.253364/1.17
[main] Time solve (wall/proc) 0.0494827/0.41
[main] Stop crit:        1.54868e-13
[main] 90%...
[main] Stop crit:        0.0819388
Ebkt times:              0.0347657/0.18
Eval Ebkt times:         0.53858/4.3
PiPjPk times:            0.144131/1.21
Eval PiPjPk times:       0.0214497/0.12
L2prod times:            0.070769/0.58
Total time:              0.940076/7.47
[main] Time assemble (wall/proc) 0.271036/1.19
[main] Time solve (wall/proc) 0.0480828/0.42
[main] Stop crit:        9.71414e-06
Ebkt times:              0.0531551/0.32
Eval Ebkt times:         0.550981/4.39
PiPjPk times:            0.143942/1.16
Eval PiPjPk times:       0.0230365/0.18
L2prod times:            0.0709328/0.61
Total time:              0.975585/7.69
[main] Time assemble (wall/proc) 0.262103/1.21
[main] Time solve (wall/proc) 0.0573975/0.39
[main] Stop crit:        1.14341e-13
[main] Time run (wall/proc) 15.4817/202.49
[main] Compute errors
[main] Electric field error = 0.261623
[main] Potential error = 0.131783
[main] Lambda = 2.507
[main] Maximum residual = 3.85797e-15
[main] Maximum constraint difference = 4.03779
[main] Time norms (wall/proc) 0.0262378/0.71
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 3: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 64 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.016129
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0518439/1.02
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.56508/5.45
[main] Initial constraint norm: 4.6053
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0229364
Ebkt times:              0.535233/13.74
Eval Ebkt times:         7.23968/192.01
PiPjPk times:            2.14708/57.24
Eval PiPjPk times:       0.348249/9.17
L2prod times:            1.07345/28.17
Total time:              13.6507/358.03
[main] Time assemble (wall/proc) 1.5902/16.03
[main] Time solve (wall/proc) 0.569315/5.26
[main] Stop crit:        2.98995e-09
[main] Stop crit:        0.0217184
Ebkt times:              0.487863/12.65
Eval Ebkt times:         7.16087/190.32
PiPjPk times:            2.16406/57.68
Eval PiPjPk times:       0.328514/8.37
L2prod times:            1.08534/29.31
Total time:              13.3214/353.84
[main] Time assemble (wall/proc) 1.5823/15.95
[main] Time solve (wall/proc) 0.613389/5.61
[main] Stop crit:        2.19303e-09
[main] Stop crit:        0.0205478
Ebkt times:              0.494006/13.17
Eval Ebkt times:         7.34197/195.7
PiPjPk times:            2.1632/57.41
Eval PiPjPk times:       0.322915/9.38
L2prod times:            1.07848/28.82
Total time:              13.5014/359.82
[main] Time assemble (wall/proc) 1.6086/16.23
[main] Time solve (wall/proc) 0.566974/5.06
[main] Stop crit:        1.98278e-09
[main] Stop crit:        0.0195535
Ebkt times:              0.508147/13.2
Eval Ebkt times:         7.26211/193.63
PiPjPk times:            2.16124/57.43
Eval PiPjPk times:       0.325793/8.61
L2prod times:            1.09522/29.62
Total time:              13.4266/356.73
[main] Time assemble (wall/proc) 1.59986/16.12
[main] Time solve (wall/proc) 0.565934/5.06
[main] Stop crit:        2.26556e-09
[main] Stop crit:        0.0188972
Ebkt times:              0.491664/13.38
Eval Ebkt times:         7.30156/195.3
PiPjPk times:            2.16768/58.09
Eval PiPjPk times:       0.328638/8.88
L2prod times:            1.09125/28.56
Total time:              13.4836/359.32
[main] Time assemble (wall/proc) 1.59423/16.15
[main] Time solve (wall/proc) 0.582955/5.39
[main] Stop crit:        2.50734e-09
[main] Stop crit:        0.0186595
Ebkt times:              0.480896/13.01
Eval Ebkt times:         7.32231/194.16
PiPjPk times:            2.1672/57.72
Eval PiPjPk times:       0.332589/8.79
L2prod times:            1.0882/29.27
Total time:              13.486/359.34
[main] Time assemble (wall/proc) 1.58745/16.12
[main] Time solve (wall/proc) 0.572534/5.07
[main] Stop crit:        2.53612e-09
[main] Stop crit:        0.0188324
Ebkt times:              0.551248/15.08
Eval Ebkt times:         7.27957/193.07
PiPjPk times:            2.15498/57.58
Eval PiPjPk times:       0.327375/8.54
L2prod times:            1.08952/29.63
Total time:              13.4836/359.27
[main] Time assemble (wall/proc) 1.58167/16.1
[main] Time solve (wall/proc) 0.571205/5.13
[main] Stop crit:        2.43698e-09
[main] 11%...
[main] Stop crit:        0.0193357
Ebkt times:              0.494457/12.97
Eval Ebkt times:         7.27876/193.15
PiPjPk times:            2.17749/58.06
Eval PiPjPk times:       0.329075/9.39
L2prod times:            1.09145/29.93
Total time:              13.4812/357.73
[main] Time assemble (wall/proc) 1.59629/16.14
[main] Time solve (wall/proc) 0.572018/5.1
[main] Stop crit:        2.3637e-09
[main] Stop crit:        0.0200502
Ebkt times:              0.497744/13.2
Eval Ebkt times:         7.20925/191.19
PiPjPk times:            2.16625/57.48
Eval PiPjPk times:       0.326908/8.6
L2prod times:            1.09408/29.57
Total time:              13.3643/354.76
[main] Time assemble (wall/proc) 1.57589/15.96
[main] Time solve (wall/proc) 0.567345/5
[main] Stop crit:        2.40001e-09
[main] Stop crit:        0.0208441
Ebkt times:              0.501936/13.3
Eval Ebkt times:         7.2646/193.31
PiPjPk times:            2.16425/57.56
Eval PiPjPk times:       0.317587/8.49
L2prod times:            1.08472/28.55
Total time:              13.4053/356.22
[main] Time assemble (wall/proc) 1.60246/16.11
[main] Time solve (wall/proc) 0.569713/5.08
[main] Stop crit:        2.50955e-09
[main] Stop crit:        0.0215904
Ebkt times:              0.522482/13.67
Eval Ebkt times:         7.23334/192.74
PiPjPk times:            2.16532/57.48
Eval PiPjPk times:       0.323497/8.74
L2prod times:            1.08927/29.02
Total time:              13.4175/357.51
[main] Time assemble (wall/proc) 1.58713/16.02
[main] Time solve (wall/proc) 0.568059/5.12
[main] Stop crit:        2.61246e-09
[main] Stop crit:        0.0221821
Ebkt times:              0.493019/13.51
Eval Ebkt times:         7.28831/192.95
PiPjPk times:            2.1596/57.54
Eval PiPjPk times:       0.33109/10.17
L2prod times:            1.09275/30.01
Total time:              13.4675/358.79
[main] Time assemble (wall/proc) 1.58108/16.18
[main] Time solve (wall/proc) 0.567913/5.02
[main] Stop crit:        2.66487e-09
[main] Stop crit:        0.0225451
Ebkt times:              0.479095/12.24
Eval Ebkt times:         7.23935/192.22
PiPjPk times:            2.16266/57.32
Eval PiPjPk times:       0.332855/8.84
L2prod times:            1.07967/29.43
Total time:              13.3805/355.55
[main] Time assemble (wall/proc) 1.58432/16.05
[main] Time solve (wall/proc) 0.568329/5.06
[main] Stop crit:        2.66883e-09
[main] Stop crit:        0.0226457
Ebkt times:              0.481126/12.39
Eval Ebkt times:         7.26625/193.76
PiPjPk times:            2.15572/57.5
Eval PiPjPk times:       0.321844/9.65
L2prod times:            1.0783/28.51
Total time:              13.3731/355.08
[main] Time assemble (wall/proc) 1.58376/16.04
[main] Time solve (wall/proc) 0.567823/5.05
[main] Stop crit:        2.64608e-09
[main] 22%...
[main] Stop crit:        0.0224896
Ebkt times:              0.498755/13.38
Eval Ebkt times:         7.35783/196.25
PiPjPk times:            2.16535/57.9
Eval PiPjPk times:       0.328398/8.46
L2prod times:            1.09762/28.96
Total time:              13.5499/361.09
[main] Time assemble (wall/proc) 1.59149/16.2
[main] Time solve (wall/proc) 0.559701/4.83
[main] Stop crit:        2.61187e-09
[main] Stop crit:        0.022115
Ebkt times:              0.50433/13.31
Eval Ebkt times:         7.33664/195.67
PiPjPk times:            2.15369/57.75
Eval PiPjPk times:       0.320174/8.07
L2prod times:            1.08033/28.69
Total time:              13.4821/358.63
[main] Time assemble (wall/proc) 1.60047/16.2
[main] Time solve (wall/proc) 0.612597/5.53
[main] Stop crit:        2.56534e-09
[main] Stop crit:        0.0215836
Ebkt times:              0.503847/12.94
Eval Ebkt times:         7.23544/193.63
PiPjPk times:            2.16054/57.46
Eval PiPjPk times:       0.326666/8.92
L2prod times:            1.09104/28.61
Total time:              13.4007/356.29
[main] Time assemble (wall/proc) 1.60489/16.06
[main] Time solve (wall/proc) 0.569046/4.94
[main] Stop crit:        2.49687e-09
[main] Stop crit:        0.0209695
Ebkt times:              0.494047/12.76
Eval Ebkt times:         7.28489/194.28
PiPjPk times:            2.16463/57.65
Eval PiPjPk times:       0.32064/8.34
L2prod times:            1.08668/29.36
Total time:              13.4315/358.2
[main] Time assemble (wall/proc) 1.59171/16.07
[main] Time solve (wall/proc) 0.575651/5.09
[main] Stop crit:        2.40122e-09
[main] Stop crit:        0.0203489
Ebkt times:              0.515233/14.38
Eval Ebkt times:         7.26073/193.55
PiPjPk times:            2.15719/57.69
Eval PiPjPk times:       0.321746/8.24
L2prod times:            1.07601/28.19
Total time:              13.4009/357.37
[main] Time assemble (wall/proc) 1.61466/16.13
[main] Time solve (wall/proc) 0.56889/5.06
[main] Stop crit:        2.28501e-09
[main] Stop crit:        0.0197886
Ebkt times:              0.496759/13.39
Eval Ebkt times:         7.28534/195.38
PiPjPk times:            2.16718/57.92
Eval PiPjPk times:       0.321066/8.46
L2prod times:            1.0826/28.62
Total time:              13.4295/357.04
[main] Time assemble (wall/proc) 1.60119/16.06
[main] Time solve (wall/proc) 0.570796/5.09
[main] Stop crit:        2.16474e-09
[main] 32%...
[main] Stop crit:        0.0193354
Ebkt times:              0.4875/13.03
Eval Ebkt times:         7.28309/194.65
PiPjPk times:            2.16402/57.48
Eval PiPjPk times:       0.325849/8.97
L2prod times:            1.09459/28.57
Total time:              13.4383/357.71
[main] Time assemble (wall/proc) 1.62794/16.13
[main] Time solve (wall/proc) 0.585174/5.34
[main] Stop crit:        2.05848e-09
[main] Stop crit:        0.0190096
Ebkt times:              0.487038/12.57
Eval Ebkt times:         7.19366/191.98
PiPjPk times:            2.15277/57.57
Eval PiPjPk times:       0.321297/8.33
L2prod times:            1.08606/28.96
Total time:              13.2996/353.82
[main] Time assemble (wall/proc) 1.58689/15.93
[main] Time solve (wall/proc) 0.570327/4.95
[main] Stop crit:        1.97763e-09
[main] Stop crit:        0.0188041
Ebkt times:              0.565897/14.99
Eval Ebkt times:         7.29657/193.7
PiPjPk times:            2.17038/57.64
Eval PiPjPk times:       0.326093/9.24
L2prod times:            1.07789/28.93
Total time:              13.5401/360.05
[main] Time assemble (wall/proc) 1.59225/16.17
[main] Time solve (wall/proc) 0.610447/5.54
[main] Stop crit:        1.92417e-09
[main] Stop crit:        0.0186904
Ebkt times:              0.48281/12.93
Eval Ebkt times:         7.2217/192.1
PiPjPk times:            2.16887/58.01
Eval PiPjPk times:       0.32792/8.23
L2prod times:            1.0895/29.18
Total time:              13.378/355.62
[main] Time assemble (wall/proc) 1.5927/16.01
[main] Time solve (wall/proc) 0.569215/5.09
[main] Stop crit:        1.89424e-09
[main] Stop crit:        0.01863
Ebkt times:              0.483827/12.46
Eval Ebkt times:         7.20185/192.56
PiPjPk times:            2.1636/57.46
Eval PiPjPk times:       0.324362/9.01
L2prod times:            1.09911/28.91
Total time:              13.3424/354.84
[main] Time assemble (wall/proc) 1.58424/15.99
[main] Time solve (wall/proc) 0.603571/5.39
[main] Stop crit:        1.88316e-09
[main] Stop crit:        0.0185864
Ebkt times:              0.463452/11.87
Eval Ebkt times:         7.27065/192.66
PiPjPk times:            2.16023/57.47
Eval PiPjPk times:       0.327288/8.42
L2prod times:            1.10059/29.81
Total time:              13.4064/356.27
[main] Time assemble (wall/proc) 1.59668/16.1
[main] Time solve (wall/proc) 0.575899/5.2
[main] Stop crit:        1.88781e-09
[main] Stop crit:        0.0185334
Ebkt times:              0.530781/14.24
Eval Ebkt times:         7.37704/196.2
PiPjPk times:            2.17488/57.99
Eval PiPjPk times:       0.331014/8.88
L2prod times:            1.09311/28.36
Total time:              13.6141/361.23
[main] Time assemble (wall/proc) 1.61472/16.29
[main] Time solve (wall/proc) 0.592586/5.49
[main] Stop crit:        1.906e-09
[main] 43%...
[main] Stop crit:        0.0184592
Ebkt times:              0.490944/13.27
Eval Ebkt times:         7.2416/192.13
PiPjPk times:            2.15722/57.39
Eval PiPjPk times:       0.328989/8.58
L2prod times:            1.07776/29.09
Total time:              13.3771/356.22
[main] Time assemble (wall/proc) 1.60323/16.02
[main] Time solve (wall/proc) 0.575068/5.11
[main] Stop crit:        1.93507e-09
[main] Stop crit:        0.0183656
Ebkt times:              0.492207/12.38
Eval Ebkt times:         7.35603/197.52
PiPjPk times:            2.17045/58.29
Eval PiPjPk times:       0.326258/7.69
L2prod times:            1.0888/28.08
Total time:              13.5292/360.43
[main] Time assemble (wall/proc) 1.61225/16.22
[main] Time solve (wall/proc) 0.565323/5.02
[main] Stop crit:        1.97151e-09
[main] Stop crit:        0.0182639
Ebkt times:              0.493408/13.36
Eval Ebkt times:         7.24675/191.63
PiPjPk times:            2.16447/57.86
Eval PiPjPk times:       0.330958/9.03
L2prod times:            1.08083/28.73
Total time:              13.4037/355.56
[main] Time assemble (wall/proc) 1.59223/16.04
[main] Time solve (wall/proc) 0.569535/5.09
[main] Stop crit:        2.01158e-09
[main] Stop crit:        0.0181687
Ebkt times:              0.530758/13.55
Eval Ebkt times:         7.25393/194.86
PiPjPk times:            2.16403/57.99
Eval PiPjPk times:       0.328368/8.64
L2prod times:            1.09058/28.33
Total time:              13.4638/358.43
[main] Time assemble (wall/proc) 1.58543/16.08
[main] Time solve (wall/proc) 0.565537/5.06
[main] Stop crit:        2.05211e-09
[main] Stop crit:        0.0180921
Ebkt times:              0.502761/13.87
Eval Ebkt times:         7.24858/192.75
PiPjPk times:            2.16706/57.99
Eval PiPjPk times:       0.324025/8.31
L2prod times:            1.09355/29.69
Total time:              13.4197/357.7
[main] Time assemble (wall/proc) 1.58803/16.07
[main] Time solve (wall/proc) 0.561977/4.88
[main] Stop crit:        2.09072e-09
[main] Stop crit:        0.0180398
Ebkt times:              0.516524/13.1
Eval Ebkt times:         7.23456/193.96
PiPjPk times:            2.16168/57.61
Eval PiPjPk times:       0.324912/8.83
L2prod times:            1.08745/28.77
Total time:              13.4074/356.64
[main] Time assemble (wall/proc) 1.59745/16.06
[main] Time solve (wall/proc) 0.563199/5.04
[main] Stop crit:        2.12559e-09
[main] 53%...
[main] Stop crit:        0.0180102
Ebkt times:              0.484184/13.18
Eval Ebkt times:         7.26115/193.74
PiPjPk times:            2.16223/58.15
Eval PiPjPk times:       0.340188/9.89
L2prod times:            1.09915/28.42
Total time:              13.4481/357.69
[main] Time assemble (wall/proc) 1.58929/16.13
[main] Time solve (wall/proc) 0.61121/5.53
[main] Stop crit:        2.15512e-09
[main] Stop crit:        0.0179954
Ebkt times:              0.489036/12.58
Eval Ebkt times:         7.31005/194.76
PiPjPk times:            2.18258/58.43
Eval PiPjPk times:       0.333423/9.62
L2prod times:            1.10162/29.62
Total time:              13.5198/359.36
[main] Time assemble (wall/proc) 1.58776/16.19
[main] Time solve (wall/proc) 0.569123/5.03
[main] Stop crit:        2.17773e-09
[main] Stop crit:        0.0179847
Ebkt times:              0.524804/13.78
Eval Ebkt times:         7.25755/193.25
PiPjPk times:            2.16381/57.44
Eval PiPjPk times:       0.327711/9.15
L2prod times:            1.08927/28.63
Total time:              13.4647/358.42
[main] Time assemble (wall/proc) 1.59279/16.09
[main] Time solve (wall/proc) 0.568339/5.1
[main] Stop crit:        2.19194e-09
[main] Stop crit:        0.0179678
Ebkt times:              0.502997/12.57
Eval Ebkt times:         7.24681/192.95
PiPjPk times:            2.16396/57.96
Eval PiPjPk times:       0.328986/8.37
L2prod times:            1.09109/28.8
Total time:              13.428/357.41
[main] Time assemble (wall/proc) 1.60283/16.06
[main] Time solve (wall/proc) 0.567292/5.04
[main] Stop crit:        2.19658e-09
[main] Stop crit:        0.0179371
Ebkt times:              0.507825/12.97
Eval Ebkt times:         7.17833/192.27
PiPjPk times:            2.15337/57.35
Eval PiPjPk times:       0.33205/9.19
L2prod times:            1.07709/27.9
Total time:              13.3138/354.37
[main] Time assemble (wall/proc) 1.60625/15.97
[main] Time solve (wall/proc) 0.575632/5.16
[main] Stop crit:        2.19116e-09
[main] Stop crit:        0.017889
Ebkt times:              0.524093/14.12
Eval Ebkt times:         7.24186/192.57
PiPjPk times:            2.16071/57.3
Eval PiPjPk times:       0.32266/9.06
L2prod times:            1.0842/28.83
Total time:              13.4028/356.36
[main] Time assemble (wall/proc) 1.61231/16.11
[main] Time solve (wall/proc) 0.571107/5.12
[main] Stop crit:        2.17604e-09
[main] Stop crit:        0.0178229
Ebkt times:              0.475342/12.26
Eval Ebkt times:         7.27881/193.17
PiPjPk times:            2.17561/57.81
Eval PiPjPk times:       0.330114/8.66
L2prod times:            1.08899/30.01
Total time:              13.4458/358.47
[main] Time assemble (wall/proc) 1.58457/16.14
[main] Time solve (wall/proc) 0.569744/5.08
[main] Stop crit:        2.15252e-09
[main] 64%...
[main] Stop crit:        0.0177404
Ebkt times:              0.490001/12.26
Eval Ebkt times:         7.25955/194.44
PiPjPk times:            2.15931/57.6
Eval PiPjPk times:       0.325105/8.98
L2prod times:            1.09291/28.47
Total time:              13.412/356.46
[main] Time assemble (wall/proc) 1.58454/16.05
[main] Time solve (wall/proc) 0.567239/5.06
[main] Stop crit:        2.12273e-09
[main] Stop crit:        0.0176431
Ebkt times:              0.518029/12.21
Eval Ebkt times:         7.25843/193.69
PiPjPk times:            2.16289/57.66
Eval PiPjPk times:       0.307351/7.67
L2prod times:            1.09057/29.55
Total time:              13.3679/354.77
[main] Time assemble (wall/proc) 1.60141/15.98
[main] Time solve (wall/proc) 0.611207/5.5
[main] Stop crit:        2.08927e-09
[main] Stop crit:        0.0175319
Ebkt times:              0.488112/12.88
Eval Ebkt times:         7.25204/191.86
PiPjPk times:            2.16581/57.63
Eval PiPjPk times:       0.326644/9.04
L2prod times:            1.0897/28.94
Total time:              13.418/356.41
[main] Time assemble (wall/proc) 1.61099/16.11
[main] Time solve (wall/proc) 0.570024/5.03
[main] Stop crit:        2.05479e-09
[main] Stop crit:        0.0174057
Ebkt times:              0.518437/12.99
Eval Ebkt times:         7.27643/192.84
PiPjPk times:            2.16042/57.57
Eval PiPjPk times:       0.326927/8.48
L2prod times:            1.09312/29.42
Total time:              13.4588/357.48
[main] Time assemble (wall/proc) 1.58999/16.08
[main] Time solve (wall/proc) 0.571578/5.1
[main] Stop crit:        2.02156e-09
[main] Stop crit:        0.0172625
Ebkt times:              0.48843/13.11
Eval Ebkt times:         7.2144/191.27
PiPjPk times:            2.16271/57.63
Eval PiPjPk times:       0.32223/8.11
L2prod times:            1.08559/28.96
Total time:              13.3397/354.73
[main] Time assemble (wall/proc) 1.60686/16.02
[main] Time solve (wall/proc) 0.566278/5.05
[main] Stop crit:        1.99113e-09
[main] Stop crit:        0.0170997
Ebkt times:              0.498917/13.22
Eval Ebkt times:         7.26117/193.98
PiPjPk times:            2.16437/57.51
Eval PiPjPk times:       0.324669/9.02
L2prod times:            1.07936/28.32
Total time:              13.4232/356.98
[main] Time assemble (wall/proc) 1.62003/16.12
[main] Time solve (wall/proc) 0.570284/5.04
[main] Stop crit:        1.96431e-09
[main] 74%...
[main] Stop crit:        0.0169158
Ebkt times:              0.546904/13.99
Eval Ebkt times:         7.39396/197.56
PiPjPk times:            2.20173/58.12
Eval PiPjPk times:       0.330234/8.96
L2prod times:            1.09288/29.01
Total time:              13.687/363.78
[main] Time assemble (wall/proc) 1.58734/16.32
[main] Time solve (wall/proc) 0.570914/5.06
[main] Stop crit:        1.94127e-09
[main] Stop crit:        0.0167114
Ebkt times:              0.482477/12.23
Eval Ebkt times:         7.29211/194.74
PiPjPk times:            2.17023/58.18
Eval PiPjPk times:       0.327476/8.73
L2prod times:            1.09397/28.39
Total time:              13.4573/357.9
[main] Time assemble (wall/proc) 1.60662/16.14
[main] Time solve (wall/proc) 0.570488/5.09
[main] Stop crit:        1.92178e-09
[main] Stop crit:        0.0164897
Ebkt times:              0.544054/14.08
Eval Ebkt times:         7.33734/196.88
PiPjPk times:            2.16797/57.48
Eval PiPjPk times:       0.329383/8.86
L2prod times:            1.09098/29.26
Total time:              13.5726/361.96
[main] Time assemble (wall/proc) 1.59562/16.26
[main] Time solve (wall/proc) 0.572264/5.16
[main] Stop crit:        1.90543e-09
[main] Stop crit:        0.0162571
Ebkt times:              0.494417/13.76
Eval Ebkt times:         7.26393/193.43
PiPjPk times:            2.15574/57.45
Eval PiPjPk times:       0.329035/9.05
L2prod times:            1.0832/28.1
Total time:              13.4194/356.75
[main] Time assemble (wall/proc) 1.58558/16.08
[main] Time solve (wall/proc) 0.598193/5.49
[main] Stop crit:        1.89183e-09
[main] Stop crit:        0.0160219
Ebkt times:              0.508971/13.17
Eval Ebkt times:         7.34874/196.86
PiPjPk times:            2.18397/58.3
Eval PiPjPk times:       0.330142/8.8
L2prod times:            1.09392/28.31
Total time:              13.5753/360.72
[main] Time assemble (wall/proc) 1.6053/16.23
[main] Time solve (wall/proc) 0.572936/5.05
[main] Stop crit:        1.88063e-09
[main] Stop crit:        0.0157934
Ebkt times:              0.493727/12.66
Eval Ebkt times:         7.29005/194.13
PiPjPk times:            2.16347/57.62
Eval PiPjPk times:       0.322484/8.7
L2prod times:            1.08564/29.26
Total time:              13.4437/357.52
[main] Time assemble (wall/proc) 1.59054/16.08
[main] Time solve (wall/proc) 0.562936/4.89
[main] Stop crit:        1.8716e-09
[main] Stop crit:        0.0155806
Ebkt times:              0.511836/13.02
Eval Ebkt times:         7.29319/193.04
PiPjPk times:            2.17044/57.92
Eval PiPjPk times:       0.325161/7.62
L2prod times:            1.10267/30.14
Total time:              13.499/359.2
[main] Time assemble (wall/proc) 1.6015/16.15
[main] Time solve (wall/proc) 0.572206/5.13
[main] Stop crit:        1.86457e-09
[main] 85%...
[main] Stop crit:        0.0153905
Ebkt times:              0.504539/13.34
Eval Ebkt times:         7.20226/192.11
PiPjPk times:            2.15884/57.57
Eval PiPjPk times:       0.316356/8.36
L2prod times:            1.08477/28.64
Total time:              13.3313/354.67
[main] Time assemble (wall/proc) 1.58565/16.05
[main] Time solve (wall/proc) 0.565614/5
[main] Stop crit:        1.8594e-09
[main] Stop crit:        0.015227
Ebkt times:              0.51284/13.34
Eval Ebkt times:         7.31638/196.27
PiPjPk times:            2.1591/57.01
Eval PiPjPk times:       0.323226/8.29
L2prod times:            1.08041/28.44
Total time:              13.4828/358.99
[main] Time assemble (wall/proc) 1.58566/16.12
[main] Time solve (wall/proc) 0.597221/5.42
[main] Stop crit:        1.85596e-09
[main] Stop crit:        0.0150905
Ebkt times:              0.539933/13.94
Eval Ebkt times:         7.25625/194.31
PiPjPk times:            2.15718/57.65
Eval PiPjPk times:       0.329204/9.12
L2prod times:            1.08324/28.36
Total time:              13.4536/357.68
[main] Time assemble (wall/proc) 1.60898/16.1
[main] Time solve (wall/proc) 0.612498/5.62
[main] Stop crit:        1.85404e-09
[main] Stop crit:        0.0149778
Ebkt times:              0.516085/14.16
Eval Ebkt times:         7.23878/193.47
PiPjPk times:            2.16762/57.56
Eval PiPjPk times:       0.325151/8.4
L2prod times:            1.0824/27.96
Total time:              13.4269/357.43
[main] Time assemble (wall/proc) 1.59119/16.08
[main] Time solve (wall/proc) 0.629648/5.82
[main] Stop crit:        1.85328e-09
[main] Stop crit:        0.0148832
Ebkt times:              0.499041/13.63
Eval Ebkt times:         7.22987/192.19
PiPjPk times:            2.16283/57.77
Eval PiPjPk times:       0.325385/8.78
L2prod times:            1.08306/29.44
Total time:              13.3835/357.42
[main] Time assemble (wall/proc) 1.59238/16.09
[main] Time solve (wall/proc) 0.570165/5.08
[main] Stop crit:        1.85318e-09
[main] Stop crit:        0.0147995
Ebkt times:              0.500467/13.54
Eval Ebkt times:         7.3181/194.56
PiPjPk times:            2.17405/57.98
Eval PiPjPk times:       0.332308/8.73
L2prod times:            1.09247/29.75
Total time:              13.5251/360.26
[main] Time assemble (wall/proc) 1.60066/16.2
[main] Time solve (wall/proc) 0.593247/5.55
[main] Stop crit:        1.85303e-09
[main] 95%...
[main] Stop crit:        0.0147191
Ebkt times:              0.497393/13.03
Eval Ebkt times:         7.30112/193.89
PiPjPk times:            2.1858/58.46
Eval PiPjPk times:       0.325592/8.45
L2prod times:            1.09189/29.56
Total time:              13.4971/358.93
[main] Time assemble (wall/proc) 1.61929/16.15
[main] Time solve (wall/proc) 0.612127/5.55
[main] Stop crit:        1.85202e-09
[main] Stop crit:        0.0146358
Ebkt times:              0.495948/13.07
Eval Ebkt times:         7.36185/196.27
PiPjPk times:            2.16667/57.41
Eval PiPjPk times:       0.320218/8.25
L2prod times:            1.11019/29.62
Total time:              13.5398/360.17
[main] Time assemble (wall/proc) 1.61863/16.26
[main] Time solve (wall/proc) 0.570698/5.08
[main] Stop crit:        1.84933e-09
[main] Stop crit:        0.0145451
Ebkt times:              0.494766/13.17
Eval Ebkt times:         7.26986/194.11
PiPjPk times:            2.16927/57.79
Eval PiPjPk times:       0.323833/8.98
L2prod times:            1.08305/29.02
Total time:              13.4371/357.62
[main] Time assemble (wall/proc) 1.5851/16.13
[main] Time solve (wall/proc) 0.61406/5.6
[main] Stop crit:        1.84427e-09
[main] Time run (wall/proc) 254.129/3974.74
[main] Compute errors
[main] Electric field error = 0.00922515
[main] Potential error = 0.00763247
[main] Lambda = 0.131991
[main] Maximum residual = 1.73579e-15
[main] Maximum constraint difference = 5.85409
[main] Time norms (wall/proc) 0.0490647/1.09
[main] Mesh diameter 0.433013
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 3: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0020284
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.237228/5.95
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 14.1806/44.75
[main] Initial constraint norm: 6.70777
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00260377
Ebkt times:              3.21639/89.9
Eval Ebkt times:         59.8819/1635.83
PiPjPk times:            17.6787/484.04
Eval PiPjPk times:       2.89828/79.32
L2prod times:            9.06782/251.18
Total time:              112.062/3054.09
[main] Time assemble (wall/proc) 14.2446/133.73
[main] Time solve (wall/proc) 4.8959/64.71
[main] Stop crit:        7.72194e-14
[main] Stop crit:        0.00260144
Ebkt times:              3.2181/87.9
Eval Ebkt times:         60.3827/1650.34
PiPjPk times:            17.8495/486.99
Eval PiPjPk times:       2.92494/77.28
L2prod times:            9.0526/248.05
Total time:              113.323/3080.88
[main] Time assemble (wall/proc) 14.2235/134.42
[main] Time solve (wall/proc) 4.90189/64.98
[main] Stop crit:        7.62571e-14
[main] Stop crit:        0.00259722
Ebkt times:              3.19741/87.87
Eval Ebkt times:         60.777/1667.16
PiPjPk times:            17.9773/494.75
Eval PiPjPk times:       2.87817/78.85
L2prod times:            9.09193/252.7
Total time:              113.373/3096.82
[main] Time assemble (wall/proc) 14.0294/135.03
[main] Time solve (wall/proc) 4.81507/64.13
[main] Stop crit:        7.49248e-14
[main] Stop crit:        0.00259181
Ebkt times:              3.27278/90.72
Eval Ebkt times:         60.6351/1657.98
PiPjPk times:            18.0276/495.94
Eval PiPjPk times:       2.852/73.57
L2prod times:            9.15987/255.22
Total time:              113.812/3099.96
[main] Time assemble (wall/proc) 14.2178/135.55
[main] Time solve (wall/proc) 4.8718/65.15
[main] Stop crit:        7.33547e-14
[main] Stop crit:        0.00258533
Ebkt times:              3.26778/89.07
Eval Ebkt times:         61.0255/1673.59
PiPjPk times:            18.0788/497.08
Eval PiPjPk times:       2.96713/78.2
L2prod times:            9.17066/252.99
Total time:              113.905/3116.17
[main] Time assemble (wall/proc) 14.1266/135.91
[main] Time solve (wall/proc) 4.86191/64.16
[main] Stop crit:        7.16976e-14
[main] Stop crit:        0.00257794
Ebkt times:              3.27265/90.46
Eval Ebkt times:         61.115/1685
PiPjPk times:            18.1089/499.94
Eval PiPjPk times:       2.85134/78.06
L2prod times:            9.1794/253.89
Total time:              113.77/3128.16
[main] Time assemble (wall/proc) 14.1129/136.25
[main] Time solve (wall/proc) 4.84081/64.49
[main] Stop crit:        7.0097e-14
[main] Stop crit:        0.00256981
Ebkt times:              3.19258/87.06
Eval Ebkt times:         60.4978/1650.91
PiPjPk times:            17.9116/488.91
Eval PiPjPk times:       2.97498/78.21
L2prod times:            9.07436/249.39
Total time:              113.769/3085.72
[main] Time assemble (wall/proc) 14.1901/134.92
[main] Time solve (wall/proc) 4.83316/64.32
[main] Stop crit:        6.87538e-14
[main] Stop crit:        0.0025611
Ebkt times:              3.28226/91.36
Eval Ebkt times:         61.3175/1688.12
PiPjPk times:            18.0983/499.34
Eval PiPjPk times:       2.93634/77.63
L2prod times:            9.18977/255.33
Total time:              114.441/3134.64
[main] Time assemble (wall/proc) 14.2165/136.72
[main] Time solve (wall/proc) 4.89777/65.44
[main] Stop crit:        6.78005e-14
[main] Stop crit:        0.002552
Ebkt times:              3.21687/88.75
Eval Ebkt times:         60.806/1668.69
PiPjPk times:            17.9408/491.61
Eval PiPjPk times:       2.93446/77.47
L2prod times:            9.10933/252.93
Total time:              113.67/3105.93
[main] Time assemble (wall/proc) 14.2019/135.5
[main] Time solve (wall/proc) 4.83541/64.4
[main] Stop crit:        6.73332e-14
[main] Stop crit:        0.00254267
Ebkt times:              3.27151/89.19
Eval Ebkt times:         61.0019/1681.25
PiPjPk times:            18.0669/501.4
Eval PiPjPk times:       2.92492/76.26
L2prod times:            9.17042/255.52
Total time:              113.652/3118.69
[main] Time assemble (wall/proc) 14.3237/136.02
[main] Time solve (wall/proc) 4.85231/64.81
[main] Stop crit:        6.74346e-14
[main] Stop crit:        0.0025333
Ebkt times:              3.25536/90.62
Eval Ebkt times:         61.2207/1683.31
PiPjPk times:            18.1327/501.04
Eval PiPjPk times:       2.84331/75.9
L2prod times:            9.18573/255.03
Total time:              114.135/3126.36
[main] Time assemble (wall/proc) 14.253/136.94
[main] Time solve (wall/proc) 4.80482/63.99
[main] Stop crit:        6.81353e-14
[main] Stop crit:        0.00252405
Ebkt times:              3.2331/88.51
Eval Ebkt times:         60.9028/1674.8
PiPjPk times:            17.9782/494.14
Eval PiPjPk times:       2.93505/77.34
L2prod times:            9.14629/255.02
Total time:              113.908/3112.73
[main] Time assemble (wall/proc) 14.2528/135.91
[main] Time solve (wall/proc) 4.83122/64.26
[main] Stop crit:        6.93325e-14
[main] Stop crit:        0.00251508
Ebkt times:              3.23297/90.15
Eval Ebkt times:         61.0558/1686.43
PiPjPk times:            17.9835/495.31
Eval PiPjPk times:       2.83317/75.09
L2prod times:            9.17391/254.82
Total time:              113.934/3126.33
[main] Time assemble (wall/proc) 14.3509/136.37
[main] Time solve (wall/proc) 4.84691/64.3
[main] Stop crit:        7.09085e-14
[main] Stop crit:        0.00250655
Ebkt times:              3.23193/88.08
Eval Ebkt times:         60.6089/1665.69
PiPjPk times:            17.9802/494.84
Eval PiPjPk times:       2.93529/78.29
L2prod times:            9.07365/251.82
Total time:              113.15/3099.9
[main] Time assemble (wall/proc) 14.2517/135.35
[main] Time solve (wall/proc) 4.88738/64.44
[main] Stop crit:        7.27787e-14
[main] Stop crit:        0.00249858
Ebkt times:              3.28534/90.77
Eval Ebkt times:         61.3388/1693.09
PiPjPk times:            18.0085/494.35
Eval PiPjPk times:       2.84224/75.57
L2prod times:            9.18707/253.26
Total time:              114.031/3131.64
[main] Time assemble (wall/proc) 14.1741/136.7
[main] Time solve (wall/proc) 4.81822/64.43
[main] Stop crit:        7.47603e-14
[main] Stop crit:        0.0024913
Ebkt times:              3.25691/88.51
Eval Ebkt times:         61.1734/1680.03
PiPjPk times:            18.1627/499.41
Eval PiPjPk times:       2.91837/77.52
L2prod times:            9.10668/251.34
Total time:              114.581/3123.48
[main] Time assemble (wall/proc) 14.2846/136.35
[main] Time solve (wall/proc) 4.83666/63.87
[main] Stop crit:        7.67028e-14
[main] Stop crit:        0.00248483
Ebkt times:              3.29016/89.77
Eval Ebkt times:         61.2102/1684.47
PiPjPk times:            18.156/500.43
Eval PiPjPk times:       2.91755/79.3
L2prod times:            9.22421/257.65
Total time:              114.427/3137.31
[main] Time assemble (wall/proc) 14.2738/136.7
[main] Time solve (wall/proc) 4.85344/64.52
[main] Stop crit:        7.84769e-14
[main] Stop crit:        0.00247925
Ebkt times:              3.25993/91.41
Eval Ebkt times:         61.1566/1679.77
PiPjPk times:            18.0969/496.69
Eval PiPjPk times:       2.90216/73.66
L2prod times:            9.22046/255.57
Total time:              114.863/3138.12
[main] Time assemble (wall/proc) 14.2635/136.43
[main] Time solve (wall/proc) 4.82803/64.3
[main] Stop crit:        7.99879e-14
[main] Stop crit:        0.00247464
Ebkt times:              3.17743/86.45
Eval Ebkt times:         60.5282/1659.99
PiPjPk times:            17.9163/492.33
Eval PiPjPk times:       2.91673/77.67
L2prod times:            9.06322/249.2
Total time:              113.191/3084.62
[main] Time assemble (wall/proc) 14.1667/134.84
[main] Time solve (wall/proc) 4.84254/64.67
[main] Stop crit:        8.11492e-14
[main] Stop crit:        0.00247106
Ebkt times:              3.28423/89.88
Eval Ebkt times:         61.219/1682.86
PiPjPk times:            18.1133/498.13
Eval PiPjPk times:       2.97595/78.08
L2prod times:            9.16941/255.38
Total time:              114.5/3130.67
[main] Time assemble (wall/proc) 14.1732/136.28
[main] Time solve (wall/proc) 4.84939/64.61
[main] Stop crit:        8.19191e-14
[main] Stop crit:        0.00246855
Ebkt times:              3.25379/89.66
Eval Ebkt times:         60.9984/1681.64
PiPjPk times:            18.0343/497.06
Eval PiPjPk times:       2.87641/78.22
L2prod times:            9.15493/255.47
Total time:              113.448/3119.53
[main] Time assemble (wall/proc) 14.1637/136.2
[main] Time solve (wall/proc) 4.81233/64.21
[main] Stop crit:        8.22629e-14
[main] Stop crit:        0.00246714
Ebkt times:              3.22708/89.35
Eval Ebkt times:         60.9579/1674.32
PiPjPk times:            18.0437/497.17
Eval PiPjPk times:       3.03181/80.03
L2prod times:            9.19173/255.57
Total time:              114.046/3116.49
[main] Time assemble (wall/proc) 14.1446/135.57
[main] Time solve (wall/proc) 4.87425/64.75
[main] Stop crit:        8.21912e-14
[main] Stop crit:        0.00246683
Ebkt times:              3.2489/91.2
Eval Ebkt times:         60.8315/1665.91
PiPjPk times:            17.9524/493.59
Eval PiPjPk times:       2.92962/76.42
L2prod times:            9.15868/255.14
Total time:              113.623/3099.76
[main] Time assemble (wall/proc) 14.282/135.66
[main] Time solve (wall/proc) 4.80709/64.32
[main] Stop crit:        8.17733e-14
[main] Stop crit:        0.00246761
Ebkt times:              3.22089/89.75
Eval Ebkt times:         60.8698/1667.97
PiPjPk times:            18.0983/497.73
Eval PiPjPk times:       2.97433/79.8
L2prod times:            9.15682/254.02
Total time:              113.631/3104.9
[main] Time assemble (wall/proc) 14.2702/136
[main] Time solve (wall/proc) 4.85904/64.28
[main] Stop crit:        8.10197e-14
[main] Stop crit:        0.00246946
Ebkt times:              3.23703/88.07
Eval Ebkt times:         61.0814/1683.31
PiPjPk times:            18.0676/500
Eval PiPjPk times:       2.87947/74.98
L2prod times:            9.15939/253.75
Total time:              113.774/3118.31
[main] Time assemble (wall/proc) 14.2953/136.13
[main] Time solve (wall/proc) 4.89004/64.66
[main] Stop crit:        8.00309e-14
[main] Stop crit:        0.00247233
Ebkt times:              3.281/90.24
Eval Ebkt times:         61.0563/1682.64
PiPjPk times:            18.0303/495.52
Eval PiPjPk times:       2.87222/77.79
L2prod times:            9.17768/255
Total time:              113.835/3122.02
[main] Time assemble (wall/proc) 14.2273/136.28
[main] Time solve (wall/proc) 4.81848/64.38
[main] Stop crit:        7.89431e-14
[main] Stop crit:        0.00247615
Ebkt times:              3.25628/88.77
Eval Ebkt times:         61.0984/1683.29
PiPjPk times:            17.9612/492.22
Eval PiPjPk times:       2.94544/77.18
L2prod times:            9.18475/254.81
Total time:              114.123/3127.99
[main] Time assemble (wall/proc) 14.3374/136.44
[main] Time solve (wall/proc) 4.83422/64
[main] Stop crit:        7.78548e-14
[main] Stop crit:        0.00248084
Ebkt times:              3.28397/90.36
Eval Ebkt times:         61.0463/1678.79
PiPjPk times:            17.9501/494.87
Eval PiPjPk times:       2.96849/79.64
L2prod times:            9.15494/253.31
Total time:              114.059/3119.51
[main] Time assemble (wall/proc) 14.2818/136.24
[main] Time solve (wall/proc) 4.89487/64.81
[main] Stop crit:        7.68907e-14
[main] Stop crit:        0.00248633
Ebkt times:              3.27899/91.89
Eval Ebkt times:         61.2144/1686.33
PiPjPk times:            18.0563/498.26
Eval PiPjPk times:       2.90641/77.63
L2prod times:            9.18635/253.68
Total time:              114.217/3126.82
[main] Time assemble (wall/proc) 14.1691/136.15
[main] Time solve (wall/proc) 4.86366/64.86
[main] Stop crit:        7.61752e-14
[main] Stop crit:        0.00249251
Ebkt times:              3.25471/88.37
Eval Ebkt times:         61.0856/1680.46
PiPjPk times:            17.9801/489.87
Eval PiPjPk times:       2.99341/81.06
L2prod times:            9.17272/255.29
Total time:              113.944/3112.91
[main] Time assemble (wall/proc) 14.2892/136.04
[main] Time solve (wall/proc) 4.88781/64.66
[main] Stop crit:        7.58267e-14
[main] Stop crit:        0.00249926
Ebkt times:              3.29242/90.78
Eval Ebkt times:         61.0072/1672.68
PiPjPk times:            17.824/485.51
Eval PiPjPk times:       2.96276/76.09
L2prod times:            9.13582/254.95
Total time:              114.341/3109.12
[main] Time assemble (wall/proc) 14.2582/135.64
[main] Time solve (wall/proc) 4.87443/64.46
[main] Stop crit:        7.5921e-14
[main] Stop crit:        0.00250647
Ebkt times:              3.27565/87.45
Eval Ebkt times:         60.7663/1660.61
PiPjPk times:            17.9441/491.4
Eval PiPjPk times:       3.11286/79.87
L2prod times:            9.0981/252.71
Total time:              114.044/3101.33
[main] Time assemble (wall/proc) 14.1413/135.13
[main] Time solve (wall/proc) 4.84126/64.35
[main] Stop crit:        7.65076e-14
[main] Stop crit:        0.00251401
Ebkt times:              3.24523/89.21
Eval Ebkt times:         60.6906/1664.56
PiPjPk times:            18.05/497.79
Eval PiPjPk times:       2.85848/77.33
L2prod times:            9.11198/253.23
Total time:              113.727/3105.89
[main] Time assemble (wall/proc) 14.1961/135.6
[main] Time solve (wall/proc) 4.82826/64.27
[main] Stop crit:        7.757e-14
[main] Stop crit:        0.00252174
Ebkt times:              3.22868/88.57
Eval Ebkt times:         61.1333/1682.53
PiPjPk times:            17.9651/495.24
Eval PiPjPk times:       3.03562/79.95
L2prod times:            9.16658/254.52
Total time:              113.963/3117.54
[main] Time assemble (wall/proc) 14.2282/135.87
[main] Time solve (wall/proc) 4.86075/64.38
[main] Stop crit:        7.90405e-14
[main] Stop crit:        0.00252955
Ebkt times:              3.27372/90.49
Eval Ebkt times:         61.1159/1676.2
PiPjPk times:            18.0494/495.54
Eval PiPjPk times:       2.82509/73.29
L2prod times:            9.19914/256.28
Total time:              114.237/3113.08
[main] Time assemble (wall/proc) 14.3272/136.2
[main] Time solve (wall/proc) 4.87677/64.44
[main] Stop crit:        8.08945e-14
[main] Stop crit:        0.0025373
Ebkt times:              3.28629/90.84
Eval Ebkt times:         60.8811/1669.7
PiPjPk times:            18.0522/497.87
Eval PiPjPk times:       2.94424/79.26
L2prod times:            9.1424/252.97
Total time:              113.824/3115.86
[main] Time assemble (wall/proc) 14.1034/135.85
[main] Time solve (wall/proc) 4.83277/64.59
[main] Stop crit:        8.29716e-14
[main] Stop crit:        0.00254485
Ebkt times:              3.29842/92.57
Eval Ebkt times:         60.9057/1678.55
PiPjPk times:            18.1034/500.46
Eval PiPjPk times:       2.88946/78.67
L2prod times:            9.13365/253.61
Total time:              113.345/3118.04
[main] Time assemble (wall/proc) 14.2972/136.46
[main] Time solve (wall/proc) 4.89702/64.66
[main] Stop crit:        8.51788e-14
[main] Stop crit:        0.00255208
Ebkt times:              3.2222/88.25
Eval Ebkt times:         60.4478/1654.29
PiPjPk times:            18.0206/494.96
Eval PiPjPk times:       2.92772/75.62
L2prod times:            9.03301/249.61
Total time:              113.24/3089.07
[main] Time assemble (wall/proc) 14.3203/135.28
[main] Time solve (wall/proc) 4.84376/64.56
[main] Stop crit:        8.73859e-14
[main] Stop crit:        0.00255889
Ebkt times:              3.25048/90.08
Eval Ebkt times:         61.1778/1685.7
PiPjPk times:            18.1219/498.32
Eval PiPjPk times:       2.83692/74.56
L2prod times:            9.17707/254.55
Total time:              114.115/3127.22
[main] Time assemble (wall/proc) 14.2593/136.27
[main] Time solve (wall/proc) 4.85291/64.42
[main] Stop crit:        8.94902e-14
[main] Stop crit:        0.00256515
Ebkt times:              3.21545/88.72
Eval Ebkt times:         60.7616/1670.49
PiPjPk times:            17.9654/494.91
Eval PiPjPk times:       2.9209/76.65
L2prod times:            9.15115/251.68
Total time:              113.396/3100.75
[main] Time assemble (wall/proc) 14.1879/135.35
[main] Time solve (wall/proc) 4.8075/64.26
[main] Stop crit:        9.13756e-14
[main] Stop crit:        0.00257076
Ebkt times:              3.26727/89.66
Eval Ebkt times:         60.4556/1648.99
PiPjPk times:            18.0912/497.68
Eval PiPjPk times:       2.98548/77.92
L2prod times:            9.1023/252.4
Total time:              113.69/3094.3
[main] Time assemble (wall/proc) 14.1563/135.51
[main] Time solve (wall/proc) 4.88066/64.46
[main] Stop crit:        9.29603e-14
[main] Stop crit:        0.00257565
Ebkt times:              3.25905/90.02
Eval Ebkt times:         61.327/1692.36
PiPjPk times:            18.1065/499.04
Eval PiPjPk times:       2.92002/75.48
L2prod times:            9.16657/255.59
Total time:              114.027/3131.5
[main] Time assemble (wall/proc) 14.2003/136.83
[main] Time solve (wall/proc) 4.81341/64.28
[main] Stop crit:        9.41839e-14
[main] Stop crit:        0.00257974
Ebkt times:              3.21218/88.53
Eval Ebkt times:         60.8125/1677.76
PiPjPk times:            18.0227/496.28
Eval PiPjPk times:       2.89149/76.42
L2prod times:            9.15407/253.52
Total time:              113.105/3109.56
[main] Time assemble (wall/proc) 14.185/135.73
[main] Time solve (wall/proc) 4.82675/64.4
[main] Stop crit:        9.49875e-14
[main] Stop crit:        0.00258297
Ebkt times:              3.25177/89.13
Eval Ebkt times:         60.8557/1674.31
PiPjPk times:            18.0866/502.89
Eval PiPjPk times:       2.91043/78.51
L2prod times:            9.18457/253.38
Total time:              113.513/3114.25
[main] Time assemble (wall/proc) 14.2941/136.06
[main] Time solve (wall/proc) 4.8867/64.71
[main] Stop crit:        9.53614e-14
[main] Stop crit:        0.00258529
Ebkt times:              3.29969/92.17
Eval Ebkt times:         61.0659/1679.58
PiPjPk times:            18.1198/500.21
Eval PiPjPk times:       2.91349/77.6
L2prod times:            9.17484/253.87
Total time:              114.09/3123.33
[main] Time assemble (wall/proc) 14.3452/136.36
[main] Time solve (wall/proc) 4.87602/64.43
[main] Stop crit:        9.53077e-14
[main] Stop crit:        0.00258669
Ebkt times:              3.24121/89.8
Eval Ebkt times:         61.014/1682.06
PiPjPk times:            18.0625/497.6
Eval PiPjPk times:       2.96144/80.83
L2prod times:            9.1448/252.38
Total time:              113.561/3117.32
[main] Time assemble (wall/proc) 14.3469/135.99
[main] Time solve (wall/proc) 4.83905/64.54
[main] Stop crit:        9.4826e-14
[main] Stop crit:        0.00258715
Ebkt times:              3.29997/91.24
Eval Ebkt times:         61.1331/1683
PiPjPk times:            18.0824/498.64
Eval PiPjPk times:       2.86807/78.35
L2prod times:            9.20171/255.05
Total time:              113.931/3122.18
[main] Time assemble (wall/proc) 14.3151/136.42
[main] Time solve (wall/proc) 4.8564/64.28
[main] Stop crit:        9.3966e-14
[main] Stop crit:        0.00258668
Ebkt times:              3.28516/91.28
Eval Ebkt times:         61.0594/1684.31
PiPjPk times:            18.0951/498.99
Eval PiPjPk times:       2.93517/78.82
L2prod times:            9.14629/252.11
Total time:              113.498/3121.19
[main] Time assemble (wall/proc) 14.1547/136.15
[main] Time solve (wall/proc) 4.82985/64.34
[main] Stop crit:        9.27775e-14
[main] Stop crit:        0.0025853
Ebkt times:              3.21184/86.41
Eval Ebkt times:         60.9883/1676.93
PiPjPk times:            18.059/496.5
Eval PiPjPk times:       2.88696/79.69
L2prod times:            9.16739/254.5
Total time:              113.706/3114.28
[main] Time assemble (wall/proc) 14.2979/135.98
[main] Time solve (wall/proc) 4.83034/64.21
[main] Stop crit:        9.13356e-14
[main] Stop crit:        0.00258306
Ebkt times:              3.26175/87.91
Eval Ebkt times:         60.9608/1669.7
PiPjPk times:            18.0743/496.43
Eval PiPjPk times:       2.85661/76.94
L2prod times:            9.14346/254.65
Total time:              113.94/3110.3
[main] Time assemble (wall/proc) 14.2488/135.96
[main] Time solve (wall/proc) 4.82823/64.23
[main] Stop crit:        8.97137e-14
[main] 10%...
[main] Stop crit:        0.00258
Ebkt times:              3.25292/90.98
Eval Ebkt times:         60.7587/1665.17
PiPjPk times:            17.9726/493.75
Eval PiPjPk times:       2.99591/79.41
L2prod times:            9.1477/252.01
Total time:              113.703/3100.36
[main] Time assemble (wall/proc) 14.0951/135.15
[main] Time solve (wall/proc) 4.86733/64.7
[main] Stop crit:        8.80064e-14
[main] Stop crit:        0.00257619
Ebkt times:              3.26058/89.52
Eval Ebkt times:         61.1706/1683.77
PiPjPk times:            18.1998/499.73
Eval PiPjPk times:       2.91954/75.36
L2prod times:            9.20386/253.37
Total time:              114.496/3129.96
[main] Time assemble (wall/proc) 14.3233/136.62
[main] Time solve (wall/proc) 4.86404/64.93
[main] Stop crit:        8.63161e-14
[main] Stop crit:        0.0025717
Ebkt times:              3.26709/90.11
Eval Ebkt times:         60.8244/1666.43
PiPjPk times:            17.9794/494.32
Eval PiPjPk times:       2.99946/78.69
L2prod times:            9.16658/255.31
Total time:              113.789/3107.13
[main] Time assemble (wall/proc) 14.2114/135.7
[main] Time solve (wall/proc) 4.84094/64.94
[main] Stop crit:        8.47172e-14
[main] Stop crit:        0.00256663
Ebkt times:              3.28876/90.9
Eval Ebkt times:         61.0511/1679.06
PiPjPk times:            17.9611/494.17
Eval PiPjPk times:       2.95761/77.91
L2prod times:            9.1878/253.96
Total time:              114.445/3124.48
[main] Time assemble (wall/proc) 14.2179/136.15
[main] Time solve (wall/proc) 4.82542/64.06
[main] Stop crit:        8.33143e-14
[main] Stop crit:        0.00256106
Ebkt times:              3.25347/89.91
Eval Ebkt times:         61.0695/1674.49
PiPjPk times:            18.13/498.95
Eval PiPjPk times:       2.84399/74.91
L2prod times:            9.14053/252.43
Total time:              114.229/3116.51
[main] Time assemble (wall/proc) 14.3298/136.2
[main] Time solve (wall/proc) 4.86594/65.19
[main] Stop crit:        8.21665e-14
[main] Stop crit:        0.0025551
Ebkt times:              3.31149/91.11
Eval Ebkt times:         61.3025/1689.94
PiPjPk times:            18.1708/503.15
Eval PiPjPk times:       2.92192/79.35
L2prod times:            9.20194/256.96
Total time:              114.296/3136.53
[main] Time assemble (wall/proc) 14.2583/136.76
[main] Time solve (wall/proc) 4.85761/64.8
[main] Stop crit:        8.13393e-14
[main] Stop crit:        0.00254884
Ebkt times:              3.29247/90.35
Eval Ebkt times:         61.031/1675.42
PiPjPk times:            18.1765/502.68
Eval PiPjPk times:       2.94015/77.79
L2prod times:            9.1938/256.53
Total time:              114.357/3128.03
[main] Time assemble (wall/proc) 14.3234/136.87
[main] Time solve (wall/proc) 4.80698/63.95
[main] Stop crit:        8.08515e-14
[main] Stop crit:        0.0025424
Ebkt times:              3.26346/89.36
Eval Ebkt times:         61.0126/1677.64
PiPjPk times:            18.0976/499.21
Eval PiPjPk times:       2.93093/77.7
L2prod times:            9.19969/255.85
Total time:              114.132/3126.84
[main] Time assemble (wall/proc) 14.2383/136.31
[main] Time solve (wall/proc) 4.8882/64.66
[main] Stop crit:        8.06768e-14
[main] Stop crit:        0.00253586
Ebkt times:              3.28161/90.73
Eval Ebkt times:         61.1339/1678.99
PiPjPk times:            18.0643/497.19
Eval PiPjPk times:       2.96935/76.41
L2prod times:            9.18896/254.36
Total time:              114.388/3125.33
[main] Time assemble (wall/proc) 14.3395/136.77
[main] Time solve (wall/proc) 4.82212/64.01
[main] Stop crit:        8.0794e-14
[main] Stop crit:        0.00252934
Ebkt times:              3.28234/88.59
Eval Ebkt times:         61.0315/1672.32
PiPjPk times:            17.9529/490.11
Eval PiPjPk times:       2.96143/78.75
L2prod times:            9.16636/255.29
Total time:              114.284/3115.65
[main] Time assemble (wall/proc) 14.3073/136.26
[main] Time solve (wall/proc) 4.8259/64.28
[main] Stop crit:        8.11476e-14
[main] Stop crit:        0.00252293
Ebkt times:              3.25306/90.68
Eval Ebkt times:         61.0754/1682.08
PiPjPk times:            18.2244/504.23
Eval PiPjPk times:       2.85947/76.64
L2prod times:            9.18994/254.73
Total time:              113.456/3123.02
[main] Time assemble (wall/proc) 14.2176/136.65
[main] Time solve (wall/proc) 4.84249/63.98
[main] Stop crit:        8.16692e-14
[main] Stop crit:        0.00251671
Ebkt times:              3.29766/89.26
Eval Ebkt times:         61.0476/1679.26
PiPjPk times:            18.1348/502.62
Eval PiPjPk times:       2.85107/76.58
L2prod times:            9.16518/256.42
Total time:              113.471/3118.19
[main] Time assemble (wall/proc) 14.2928/136.46
[main] Time solve (wall/proc) 4.88312/64.49
[main] Stop crit:        8.22867e-14
[main] Stop crit:        0.00251079
Ebkt times:              3.24668/89.33
Eval Ebkt times:         60.6356/1664.31
PiPjPk times:            18.0229/497.13
Eval PiPjPk times:       2.88433/73.86
L2prod times:            9.13821/253.68
Total time:              113.527/3102.78
[main] Time assemble (wall/proc) 14.2778/135.76
[main] Time solve (wall/proc) 4.85537/64.2
[main] Stop crit:        8.28895e-14
[main] Stop crit:        0.00250524
Ebkt times:              3.23681/88.95
Eval Ebkt times:         60.7885/1665.09
PiPjPk times:            18.0085/495.41
Eval PiPjPk times:       2.94481/76.84
L2prod times:            9.13708/252.81
Total time:              114.073/3109.16
[main] Time assemble (wall/proc) 14.2839/135.66
[main] Time solve (wall/proc) 4.88857/64.84
[main] Stop crit:        8.34121e-14
[main] Stop crit:        0.00250012
Ebkt times:              3.26667/90.35
Eval Ebkt times:         60.8722/1666.54
PiPjPk times:            18.1162/499.87
Eval PiPjPk times:       2.96839/77.52
L2prod times:            9.16995/256.22
Total time:              114.07/3116.07
[main] Time assemble (wall/proc) 14.2797/135.95
[main] Time solve (wall/proc) 4.84448/64.51
[main] Stop crit:        8.38093e-14
[main] Stop crit:        0.0024955
Ebkt times:              3.27361/89.37
Eval Ebkt times:         61.1651/1678.34
PiPjPk times:            18.1208/500.51
Eval PiPjPk times:       2.96936/78.65
L2prod times:            9.15717/253.05
Total time:              113.964/3126.39
[main] Time assemble (wall/proc) 14.1418/136.09
[main] Time solve (wall/proc) 4.82765/64.26
[main] Stop crit:        8.39933e-14
[main] Stop crit:        0.00249142
Ebkt times:              3.23439/89.57
Eval Ebkt times:         60.9099/1673.38
PiPjPk times:            18.1325/500.35
Eval PiPjPk times:       2.91983/78.52
L2prod times:            9.11135/252.03
Total time:              113.52/3110.99
[main] Time assemble (wall/proc) 14.2155/135.93
[main] Time solve (wall/proc) 4.83923/64.26
[main] Stop crit:        8.39608e-14
[main] Stop crit:        0.00248794
Ebkt times:              3.23755/87.96
Eval Ebkt times:         60.7268/1665.05
PiPjPk times:            18.0251/495.37
Eval PiPjPk times:       3.03692/79.59
L2prod times:            9.16398/254.74
Total time:              114.202/3112.83
[main] Time assemble (wall/proc) 14.2922/135.84
[main] Time solve (wall/proc) 4.85941/65.21
[main] Stop crit:        8.36671e-14
[main] Stop crit:        0.00248507
Ebkt times:              3.26267/89.14
Eval Ebkt times:         60.8978/1678.6
PiPjPk times:            17.9551/494.42
Eval PiPjPk times:       2.84578/74.21
L2prod times:            9.16163/255.74
Total time:              113.624/3112.14
[main] Time assemble (wall/proc) 14.2131/135.8
[main] Time solve (wall/proc) 4.86552/65.11
[main] Stop crit:        8.31018e-14
[main] Stop crit:        0.00248285
Ebkt times:              3.27592/91.24
Eval Ebkt times:         61.1117/1685.12
PiPjPk times:            18.1221/501.4
Eval PiPjPk times:       2.86789/76.84
L2prod times:            9.15747/253.17
Total time:              113.766/3123.61
[main] Time assemble (wall/proc) 14.1323/136.28
[main] Time solve (wall/proc) 4.81429/64.21
[main] Stop crit:        8.22894e-14
[main] Stop crit:        0.00248126
Ebkt times:              3.28491/90.5
Eval Ebkt times:         61.2721/1689.08
PiPjPk times:            18.0433/493.96
Eval PiPjPk times:       2.94948/78.77
L2prod times:            9.17915/254.97
Total time:              114.234/3130.18
[main] Time assemble (wall/proc) 14.1603/136.53
[main] Time solve (wall/proc) 4.79303/63.95
[main] Stop crit:        8.12175e-14
[main] Stop crit:        0.0024803
Ebkt times:              3.31151/89.77
Eval Ebkt times:         61.2486/1684.76
PiPjPk times:            18.0493/498.47
Eval PiPjPk times:       2.97628/78.49
L2prod times:            9.17458/256.25
Total time:              114.072/3133.32
[main] Time assemble (wall/proc) 14.2361/136.55
[main] Time solve (wall/proc) 4.85295/65.1
[main] Stop crit:        7.99567e-14
[main] Stop crit:        0.00247997
Ebkt times:              3.23911/90.17
Eval Ebkt times:         61.1516/1683.79
PiPjPk times:            18.081/498.54
Eval PiPjPk times:       2.85547/77.09
L2prod times:            9.15131/255.95
Total time:              113.963/3123.18
[main] Time assemble (wall/proc) 14.1761/136.48
[main] Time solve (wall/proc) 4.87349/64.63
[main] Stop crit:        7.85438e-14
[main] Stop crit:        0.00248022
Ebkt times:              3.22124/89.08
Eval Ebkt times:         60.5173/1658.07
PiPjPk times:            17.8542/488.74
Eval PiPjPk times:       2.94952/76.38
L2prod times:            9.11818/252.54
Total time:              113.634/3091
[main] Time assemble (wall/proc) 14.3506/135.3
[main] Time solve (wall/proc) 4.89696/64.99
[main] Stop crit:        7.70386e-14
[main] Stop crit:        0.00248102
Ebkt times:              3.2274/90.65
Eval Ebkt times:         60.8739/1672.44
PiPjPk times:            18.1107/500.02
Eval PiPjPk times:       2.93756/77.49
L2prod times:            9.13299/252.8
Total time:              113.906/3111.28
[main] Time assemble (wall/proc) 14.1561/136.19
[main] Time solve (wall/proc) 4.84682/64.58
[main] Stop crit:        7.5489e-14
[main] Stop crit:        0.00248233
Ebkt times:              3.24621/89.77
Eval Ebkt times:         61.0769/1683.02
PiPjPk times:            18.0591/498.17
Eval PiPjPk times:       2.94763/78.37
L2prod times:            9.16943/255.01
Total time:              113.667/3120.05
[main] Time assemble (wall/proc) 14.3057/136.11
[main] Time solve (wall/proc) 4.85148/64.62
[main] Stop crit:        7.39655e-14
[main] Stop crit:        0.00248407
Ebkt times:              3.21513/90
Eval Ebkt times:         60.8057/1659.11
PiPjPk times:            18.0989/499.71
Eval PiPjPk times:       3.03629/82.29
L2prod times:            9.13879/255.45
Total time:              113.913/3103.9
[main] Time assemble (wall/proc) 14.2211/135.79
[main] Time solve (wall/proc) 4.84762/64.25
[main] Stop crit:        7.25423e-14
[main] Stop crit:        0.00248619
Ebkt times:              3.21842/89.55
Eval Ebkt times:         60.977/1673.55
PiPjPk times:            18.0584/495.55
Eval PiPjPk times:       2.8977/77.58
L2prod times:            9.15782/255.38
Total time:              114.041/3118.04
[main] Time assemble (wall/proc) 14.2557/136.24
[main] Time solve (wall/proc) 4.86049/64.37
[main] Stop crit:        7.12339e-14
[main] Stop crit:        0.0024886
Ebkt times:              3.25192/90.1
Eval Ebkt times:         60.8369/1662.58
PiPjPk times:            18.1784/502.91
Eval PiPjPk times:       2.996/79.32
L2prod times:            9.15309/253.63
Total time:              114.36/3115.64
[main] Time assemble (wall/proc) 14.2168/136.17
[main] Time solve (wall/proc) 4.80062/63.79
[main] Stop crit:        7.01368e-14
[main] Stop crit:        0.00249124
Ebkt times:              3.25236/89.61
Eval Ebkt times:         61.0216/1673.97
PiPjPk times:            17.982/490.22
Eval PiPjPk times:       2.93424/75.67
L2prod times:            9.17799/254.71
Total time:              114.216/3116.76
[main] Time assemble (wall/proc) 14.2201/135.89
[main] Time solve (wall/proc) 4.82036/64.48
[main] Stop crit:        6.92448e-14
[main] Stop crit:        0.00249403
Ebkt times:              3.30389/90.71
Eval Ebkt times:         60.8734/1674.84
PiPjPk times:            17.9969/497.9
Eval PiPjPk times:       3.04058/77.44
L2prod times:            9.13947/254.02
Total time:              114.003/3119.17
[main] Time assemble (wall/proc) 14.1456/135.91
[main] Time solve (wall/proc) 4.84899/64.08
[main] Stop crit:        6.85805e-14
[main] Stop crit:        0.00249687
Ebkt times:              3.21501/89.13
Eval Ebkt times:         61.0384/1671.74
PiPjPk times:            18.0588/496.9
Eval PiPjPk times:       2.99159/80.95
L2prod times:            9.14492/253.6
Total time:              114.393/3119.22
[main] Time assemble (wall/proc) 14.2293/136.31
[main] Time solve (wall/proc) 4.86247/64.62
[main] Stop crit:        6.81593e-14
[main] Stop crit:        0.00249968
Ebkt times:              3.25264/89.6
Eval Ebkt times:         60.7329/1661.23
PiPjPk times:            18.063/497.22
Eval PiPjPk times:       2.8897/74.83
L2prod times:            9.15458/255.53
Total time:              113.902/3106.28
[main] Time assemble (wall/proc) 14.3765/135.73
[main] Time solve (wall/proc) 4.88453/65.05
[main] Stop crit:        6.79639e-14
[main] Stop crit:        0.00250239
Ebkt times:              3.32944/93.47
Eval Ebkt times:         61.6939/1701.6
PiPjPk times:            18.2092/505
Eval PiPjPk times:       2.89503/77.38
L2prod times:            9.24091/258.08
Total time:              114.723/3155.32
[main] Time assemble (wall/proc) 14.2879/137.65
[main] Time solve (wall/proc) 4.83924/64.85
[main] Stop crit:        6.79334e-14
[main] Stop crit:        0.00250492
Ebkt times:              3.32338/90.48
Eval Ebkt times:         61.1403/1680.62
PiPjPk times:            18.1087/500.75
Eval PiPjPk times:       2.8923/77.29
L2prod times:            9.19077/257.47
Total time:              113.935/3128.9
[main] Time assemble (wall/proc) 14.199/136.49
[main] Time solve (wall/proc) 4.83675/64.31
[main] Stop crit:        6.80243e-14
[main] Stop crit:        0.00250719
Ebkt times:              3.21041/90.78
Eval Ebkt times:         60.8482/1674.23
PiPjPk times:            18.1108/502.02
Eval PiPjPk times:       2.92537/77.13
L2prod times:            9.11952/250.62
Total time:              113.538/3112.91
[main] Time assemble (wall/proc) 14.2392/135.7
[main] Time solve (wall/proc) 4.82133/64.17
[main] Stop crit:        6.82358e-14
[main] Stop crit:        0.00250914
Ebkt times:              3.25944/88.58
Eval Ebkt times:         61.208/1687.31
PiPjPk times:            18.1138/502.23
Eval PiPjPk times:       3.02697/80.63
L2prod times:            9.15053/256.12
Total time:              113.965/3132.04
[main] Time assemble (wall/proc) 14.1392/136.39
[main] Time solve (wall/proc) 4.81249/64.32
[main] Stop crit:        6.84583e-14
[main] Stop crit:        0.00251071
Ebkt times:              3.32757/91.57
Eval Ebkt times:         61.127/1683.44
PiPjPk times:            18.119/502.58
Eval PiPjPk times:       2.94027/78.15
L2prod times:            9.14548/254.67
Total time:              113.753/3124.4
[main] Time assemble (wall/proc) 14.2172/136.61
[main] Time solve (wall/proc) 4.87565/64.75
[main] Stop crit:        6.87077e-14
[main] Stop crit:        0.00251184
Ebkt times:              3.30939/90.44
Eval Ebkt times:         61.1625/1685.92
PiPjPk times:            18.0829/499.33
Eval PiPjPk times:       2.91461/78.01
L2prod times:            9.20727/256.11
Total time:              113.951/3127.47
[main] Time assemble (wall/proc) 14.2281/136.41
[main] Time solve (wall/proc) 4.83145/64.69
[main] Stop crit:        6.88956e-14
[main] Stop crit:        0.0025125
Ebkt times:              3.31529/92.72
Eval Ebkt times:         61.2979/1689.75
PiPjPk times:            18.1659/503.56
Eval PiPjPk times:       2.96158/75.74
L2prod times:            9.18923/255.15
Total time:              114.44/3139.28
[main] Time assemble (wall/proc) 14.2348/136.82
[main] Time solve (wall/proc) 4.81445/64.43
[main] Stop crit:        6.90247e-14
[main] Stop crit:        0.00251266
Ebkt times:              3.24042/89.21
Eval Ebkt times:         60.8282/1672.77
PiPjPk times:            18.0219/495.86
Eval PiPjPk times:       2.90542/74.99
L2prod times:            9.158/253.52
Total time:              113.796/3107.46
[main] Time assemble (wall/proc) 14.1664/135.95
[main] Time solve (wall/proc) 4.81854/64.34
[main] Stop crit:        6.90595e-14
[main] Stop crit:        0.00251229
Ebkt times:              3.25824/89.17
Eval Ebkt times:         61.2965/1669.26
PiPjPk times:            18.0864/497.99
Eval PiPjPk times:       2.97961/78.52
L2prod times:            9.22155/254.99
Total time:              115.033/3119.11
[main] Time assemble (wall/proc) 14.4411/136.31
[main] Time solve (wall/proc) 4.89447/64.79
[main] Stop crit:        6.89802e-14
[main] Stop crit:        0.00251139
Ebkt times:              3.26058/90.37
Eval Ebkt times:         61.2855/1673.47
PiPjPk times:            18.1889/499.11
Eval PiPjPk times:       2.9603/79
L2prod times:            9.21748/255.49
Total time:              114.367/3118.26
[main] Time assemble (wall/proc) 14.3577/136.27
[main] Time solve (wall/proc) 4.86277/64.78
[main] Stop crit:        6.8814e-14
[main] Stop crit:        0.00250996
Ebkt times:              3.22978/87.41
Eval Ebkt times:         60.8227/1665.02
PiPjPk times:            17.9633/489.83
Eval PiPjPk times:       2.88867/75.99
L2prod times:            9.15016/253.11
Total time:              113.767/3096.63
[main] Time assemble (wall/proc) 14.3115/135.35
[main] Time solve (wall/proc) 4.84196/64.27
[main] Stop crit:        6.85483e-14
[main] Stop crit:        0.002508
Ebkt times:              3.25553/87.94
Eval Ebkt times:         61.2924/1680.95
PiPjPk times:            18.1173/497.28
Eval PiPjPk times:       2.91919/76.98
L2prod times:            9.16896/252.43
Total time:              113.974/3115.07
[main] Time assemble (wall/proc) 14.4208/136.06
[main] Time solve (wall/proc) 4.8658/64.28
[main] Stop crit:        6.81905e-14
[main] Stop crit:        0.00250555
Ebkt times:              3.28864/92.07
Eval Ebkt times:         61.1902/1670.19
PiPjPk times:            18.109/493.62
Eval PiPjPk times:       3.06492/77.99
L2prod times:            9.21438/255.97
Total time:              115.142/3124.56
[main] Time assemble (wall/proc) 14.5097/136.57
[main] Time solve (wall/proc) 4.93551/64.91
[main] Stop crit:        6.77927e-14
[main] Stop crit:        0.00250262
Ebkt times:              3.28255/88.63
Eval Ebkt times:         60.972/1660.84
PiPjPk times:            18.0496/494.54
Eval PiPjPk times:       2.93366/77.19
L2prod times:            9.2071/252.68
Total time:              114.403/3098.18
[main] Time assemble (wall/proc) 14.5732/135.92
[main] Time solve (wall/proc) 4.93218/65.64
[main] Stop crit:        6.73593e-14
[main] Stop crit:        0.00249927
Ebkt times:              3.32406/91.54
Eval Ebkt times:         61.7155/1698.54
PiPjPk times:            18.3269/507.91
Eval PiPjPk times:       2.89395/77.11
L2prod times:            9.25613/257.38
Total time:              114.822/3154.63
[main] Time assemble (wall/proc) 14.3135/137.72
[main] Time solve (wall/proc) 4.8587/64.85
[main] Stop crit:        6.695e-14
[main] Stop crit:        0.00249553
Ebkt times:              3.29293/91.97
Eval Ebkt times:         60.9402/1671.75
PiPjPk times:            18.0282/496.64
Eval PiPjPk times:       2.96964/79.46
L2prod times:            9.19014/253.84
Total time:              114.115/3119.3
[main] Time assemble (wall/proc) 14.3388/136.2
[main] Time solve (wall/proc) 4.81337/63.95
[main] Stop crit:        6.65828e-14
[main] 20%...
[main] Stop crit:        0.00249146
Ebkt times:              3.26006/90.75
Eval Ebkt times:         60.9605/1665.78
PiPjPk times:            17.9897/494.89
Eval PiPjPk times:       3.02444/78.24
L2prod times:            9.16553/251.98
Total time:              114.45/3113.47
[main] Time assemble (wall/proc) 14.3905/136
[main] Time solve (wall/proc) 4.85365/64.91
[main] Stop crit:        6.6265e-14
[main] Stop crit:        0.00248713
Ebkt times:              3.30336/89.49
Eval Ebkt times:         61.1723/1687.8
PiPjPk times:            18.1019/499.69
Eval PiPjPk times:       2.85711/75.37
L2prod times:            9.1805/254.49
Total time:              113.82/3128
[main] Time assemble (wall/proc) 14.2713/136.74
[main] Time solve (wall/proc) 4.83813/63.78
[main] Stop crit:        6.60554e-14
[main] Stop crit:        0.0024826
Ebkt times:              3.26128/88.27
Eval Ebkt times:         61.0402/1680.77
PiPjPk times:            18.0062/496.61
Eval PiPjPk times:       2.86279/77.48
L2prod times:            9.21198/255.4
Total time:              113.782/3115.47
[main] Time assemble (wall/proc) 14.2451/136.06
[main] Time solve (wall/proc) 4.86387/64.1
[main] Stop crit:        6.59273e-14
[main] Stop crit:        0.00247793
Ebkt times:              3.29549/89.84
Eval Ebkt times:         61.0079/1672.99
PiPjPk times:            18.0405/496.89
Eval PiPjPk times:       2.98454/77.68
L2prod times:            9.14484/254.55
Total time:              114.226/3116.62
[main] Time assemble (wall/proc) 14.188/136.03
[main] Time solve (wall/proc) 4.82872/64.25
[main] Stop crit:        6.59462e-14
[main] Stop crit:        0.0024732
Ebkt times:              3.23965/89.63
Eval Ebkt times:         60.9499/1671.37
PiPjPk times:            18.0447/496.98
Eval PiPjPk times:       2.94962/74.23
L2prod times:            9.15311/254.79
Total time:              114.199/3118.62
[main] Time assemble (wall/proc) 14.1883/135.84
[main] Time solve (wall/proc) 4.83924/64.89
[main] Stop crit:        6.60752e-14
[main] Stop crit:        0.00246848
Ebkt times:              3.25655/88.89
Eval Ebkt times:         61.0504/1673.41
PiPjPk times:            18.1776/497.85
Eval PiPjPk times:       2.99255/78.27
L2prod times:            9.19882/256.17
Total time:              114.5/3125.04
[main] Time assemble (wall/proc) 14.3317/136.49
[main] Time solve (wall/proc) 4.83429/64.53
[main] Stop crit:        6.62854e-14
[main] Stop crit:        0.00246384
Ebkt times:              3.21599/88.75
Eval Ebkt times:         60.9434/1672.46
PiPjPk times:            18.1287/499.63
Eval PiPjPk times:       2.91277/78.62
L2prod times:            9.1507/254.06
Total time:              113.623/3112.52
[main] Time assemble (wall/proc) 14.3013/136.17
[main] Time solve (wall/proc) 4.88613/64.62
[main] Stop crit:        6.66158e-14
[main] Stop crit:        0.00245935
Ebkt times:              3.22096/89.92
Eval Ebkt times:         60.7822/1673.14
PiPjPk times:            17.985/492.54
Eval PiPjPk times:       2.82088/75.92
L2prod times:            9.13232/251.3
Total time:              113.229/3101.23
[main] Time assemble (wall/proc) 14.2043/135.69
[main] Time solve (wall/proc) 4.89006/64.62
[main] Stop crit:        6.70027e-14
[main] Stop crit:        0.00245508
Ebkt times:              3.2816/92.22
Eval Ebkt times:         61.3093/1689.25
PiPjPk times:            18.0733/499.28
Eval PiPjPk times:       2.84882/77.27
L2prod times:            9.2142/256.47
Total time:              113.727/3127.57
[main] Time assemble (wall/proc) 14.3598/136.73
[main] Time solve (wall/proc) 4.82828/64.22
[main] Stop crit:        6.74455e-14
[main] Stop crit:        0.0024511
Ebkt times:              3.21963/86.58
Eval Ebkt times:         61.0133/1671.42
PiPjPk times:            18.0979/499.75
Eval PiPjPk times:       3.02369/79.18
L2prod times:            9.19574/253.74
Total time:              114.881/3126.86
[main] Time assemble (wall/proc) 14.2304/136.53
[main] Time solve (wall/proc) 4.86376/64.49
[main] Stop crit:        6.79056e-14
[main] Stop crit:        0.00244746
Ebkt times:              3.27426/90.36
Eval Ebkt times:         60.8616/1671.34
PiPjPk times:            18.0326/497.76
Eval PiPjPk times:       2.97721/78.24
L2prod times:            9.13662/252.08
Total time:              113.98/3110.25
[main] Time assemble (wall/proc) 14.278/135.95
[main] Time solve (wall/proc) 4.88468/64.89
[main] Stop crit:        6.83816e-14
[main] Stop crit:        0.00244423
Ebkt times:              3.28531/91.78
Eval Ebkt times:         61.2667/1689.07
PiPjPk times:            18.0855/498.41
Eval PiPjPk times:       2.86591/75.75
L2prod times:            9.1897/256.32
Total time:              114.405/3136.8
[main] Time assemble (wall/proc) 14.2446/136.8
[main] Time solve (wall/proc) 4.79614/63.82
[main] Stop crit:        6.88281e-14
[main] Stop crit:        0.00244144
Ebkt times:              3.24747/88.55
Eval Ebkt times:         61.1941/1688.42
PiPjPk times:            18.0779/498.7
Eval PiPjPk times:       2.89485/77.82
L2prod times:            9.15681/255.71
Total time:              114.209/3132.65
[main] Time assemble (wall/proc) 14.2928/136.45
[main] Time solve (wall/proc) 4.84708/64.69
[main] Stop crit:        6.92612e-14
[main] Stop crit:        0.00243914
Ebkt times:              3.23363/89.06
Eval Ebkt times:         60.9859/1676.22
PiPjPk times:            18.1028/498.83
Eval PiPjPk times:       2.90904/79.64
L2prod times:            9.13074/253.38
Total time:              113.967/3120.78
[main] Time assemble (wall/proc) 14.2863/136.04
[main] Time solve (wall/proc) 4.89495/64.73
[main] Stop crit:        6.96624e-14
[main] Stop crit:        0.00243737
Ebkt times:              3.22418/89.98
Eval Ebkt times:         61.0565/1682.55
PiPjPk times:            18.125/499.31
Eval PiPjPk times:       2.8951/77.56
L2prod times:            9.15034/251.01
Total time:              113.611/3118.62
[main] Time assemble (wall/proc) 14.262/136.18
[main] Time solve (wall/proc) 4.82735/64.08
[main] Stop crit:        7.00179e-14
[main] Stop crit:        0.00243614
Ebkt times:              3.32842/91.73
Eval Ebkt times:         61.2061/1685.94
PiPjPk times:            18.0978/500.13
Eval PiPjPk times:       2.88897/76.13
L2prod times:            9.18927/255.74
Total time:              114.065/3132.52
[main] Time assemble (wall/proc) 14.2052/136.39
[main] Time solve (wall/proc) 4.79801/64.53
[main] Stop crit:        7.03577e-14
[main] Stop crit:        0.00243547
Ebkt times:              3.2436/88.9
Eval Ebkt times:         60.8234/1667.67
PiPjPk times:            18.1191/499.49
Eval PiPjPk times:       3.00041/80.64
L2prod times:            9.12206/252.81
Total time:              113.934/3111.73
[main] Time assemble (wall/proc) 14.236/136.05
[main] Time solve (wall/proc) 4.88149/64.5
[main] Stop crit:        7.06918e-14
[main] Stop crit:        0.00243536
Ebkt times:              3.29992/89.12
Eval Ebkt times:         60.8983/1672.75
PiPjPk times:            17.9864/492.9
Eval PiPjPk times:       2.95562/80.05
L2prod times:            9.15603/253.43
Total time:              113.571/3105.35
[main] Time assemble (wall/proc) 14.0834/135.4
[main] Time solve (wall/proc) 4.84824/64.35
[main] Stop crit:        7.09874e-14
[main] Stop crit:        0.00243582
Ebkt times:              3.30864/90.57
Eval Ebkt times:         61.1973/1686.76
PiPjPk times:            18.1285/499.2
Eval PiPjPk times:       2.98422/78.99
L2prod times:            9.18996/256.66
Total time:              114.542/3137.43
[main] Time assemble (wall/proc) 14.3908/136.93
[main] Time solve (wall/proc) 4.86813/65.25
[main] Stop crit:        7.13077e-14
[main] Stop crit:        0.00243682
Ebkt times:              3.22465/89.03
Eval Ebkt times:         61.0275/1676.01
PiPjPk times:            18.0689/498.15
Eval PiPjPk times:       2.98066/78.25
L2prod times:            9.15385/254.35
Total time:              113.872/3119.13
[main] Time assemble (wall/proc) 14.2525/136.5
[main] Time solve (wall/proc) 4.84108/64.63
[main] Stop crit:        7.16546e-14
[main] Stop crit:        0.00243834
Ebkt times:              3.24268/88.64
Eval Ebkt times:         60.7257/1661.79
PiPjPk times:            17.9325/492.21
Eval PiPjPk times:       2.96315/79.67
L2prod times:            9.13001/251.07
Total time:              114.012/3106.02
[main] Time assemble (wall/proc) 14.2741/135.39
[main] Time solve (wall/proc) 4.82205/64.06
[main] Stop crit:        7.20411e-14
[main] Stop crit:        0.00244034
Ebkt times:              3.28992/91.44
Eval Ebkt times:         61.1091/1682.66
PiPjPk times:            17.9374/490.26
Eval PiPjPk times:       2.94189/76.96
L2prod times:            9.1437/253.7
Total time:              114.047/3120.97
[main] Time assemble (wall/proc) 14.2647/136.37
[main] Time solve (wall/proc) 4.76089/63.85
[main] Stop crit:        7.24788e-14
[main] Stop crit:        0.00244279
Ebkt times:              3.22224/87.41
Eval Ebkt times:         60.7232/1667.85
PiPjPk times:            18.0016/494.66
Eval PiPjPk times:       2.93057/79.22
L2prod times:            9.12283/252.58
Total time:              113.559/3097.85
[main] Time assemble (wall/proc) 14.1994/135.26
[main] Time solve (wall/proc) 4.81767/64.51
[main] Stop crit:        7.2976e-14
[main] Stop crit:        0.00244563
Ebkt times:              3.28207/92.95
Eval Ebkt times:         61.1116/1680.16
PiPjPk times:            18.0396/497.7
Eval PiPjPk times:       2.90597/78.3
L2prod times:            9.19453/257.15
Total time:              114.06/3127.94
[main] Time assemble (wall/proc) 14.2422/136.36
[main] Time solve (wall/proc) 4.81112/64.18
[main] Stop crit:        7.3536e-14
[main] Stop crit:        0.00244881
Ebkt times:              3.32556/90.76
Eval Ebkt times:         61.2106/1683.26
PiPjPk times:            18.0638/494.45
Eval PiPjPk times:       3.01198/79.48
L2prod times:            9.18422/253.04
Total time:              114.538/3126.75
[main] Time assemble (wall/proc) 14.287/136.52
[main] Time solve (wall/proc) 4.82747/64.24
[main] Stop crit:        7.4164e-14
[main] Stop crit:        0.00245226
Ebkt times:              3.24085/89
Eval Ebkt times:         61.0145/1672.73
PiPjPk times:            18.1191/499.19
Eval PiPjPk times:       2.9707/77.47
L2prod times:            9.17308/254.73
Total time:              114.039/3120.66
[main] Time assemble (wall/proc) 14.2704/136.21
[main] Time solve (wall/proc) 4.81805/63.92
[main] Stop crit:        7.48223e-14
[main] Stop crit:        0.00245591
Ebkt times:              3.23125/88.34
Eval Ebkt times:         60.6032/1655.18
PiPjPk times:            17.8759/485.04
Eval PiPjPk times:       3.1023/77.97
L2prod times:            9.1385/251.92
Total time:              114.194/3093.6
[main] Time assemble (wall/proc) 14.2226/135.17
[main] Time solve (wall/proc) 4.82542/64.56
[main] Stop crit:        7.5545e-14
[main] Stop crit:        0.00245969
Ebkt times:              3.23445/87.01
Eval Ebkt times:         60.7809/1674.65
PiPjPk times:            18.0585/499.48
Eval PiPjPk times:       2.85877/74.7
L2prod times:            9.16149/254.44
Total time:              113.467/3113.15
[main] Time assemble (wall/proc) 14.2115/135.7
[main] Time solve (wall/proc) 4.85936/63.91
[main] Stop crit:        7.62716e-14
[main] Stop crit:        0.00246353
Ebkt times:              3.23335/89.98
Eval Ebkt times:         61.1438/1686.35
PiPjPk times:            18.132/502.48
Eval PiPjPk times:       2.86549/76.65
L2prod times:            9.1351/254.15
Total time:              113.4/3126.01
[main] Time assemble (wall/proc) 14.2534/135.96
[main] Time solve (wall/proc) 4.83508/64.39
[main] Stop crit:        7.70136e-14
[main] Stop crit:        0.00246735
Ebkt times:              3.29829/92.48
Eval Ebkt times:         60.8907/1675.73
PiPjPk times:            17.9299/492.86
Eval PiPjPk times:       2.937/77.8
L2prod times:            9.15022/252.09
Total time:              113.901/3115.24
[main] Time assemble (wall/proc) 14.1092/135.93
[main] Time solve (wall/proc) 4.84496/65
[main] Stop crit:        7.77281e-14
[main] Stop crit:        0.00247108
Ebkt times:              3.24148/87.83
Eval Ebkt times:         61.045/1672.32
PiPjPk times:            18.0072/495.18
Eval PiPjPk times:       3.02778/81.53
L2prod times:            9.16482/254.82
Total time:              114.089/3113.39
[main] Time assemble (wall/proc) 14.2477/135.91
[main] Time solve (wall/proc) 4.85689/64.49
[main] Stop crit:        7.84205e-14
[main] Stop crit:        0.00247465
Ebkt times:              3.26464/89.37
Eval Ebkt times:         60.9155/1669.51
PiPjPk times:            17.9578/492.04
Eval PiPjPk times:       2.98993/75.34
L2prod times:            9.18141/254.27
Total time:              114.382/3110.67
[main] Time assemble (wall/proc) 14.3223/135.89
[main] Time solve (wall/proc) 4.81639/64.28
[main] Stop crit:        7.90577e-14
[main] Stop crit:        0.00247799
Ebkt times:              3.24717/88.81
Eval Ebkt times:         60.7553/1665.03
PiPjPk times:            17.9467/493.41
Eval PiPjPk times:       2.90582/75.47
L2prod times:            9.10867/254.83
Total time:              113.797/3109.58
[main] Time assemble (wall/proc) 14.1393/135.69
[main] Time solve (wall/proc) 4.81298/63.8
[main] Stop crit:        7.96194e-14
[main] Stop crit:        0.00248103
Ebkt times:              3.28405/89.67
Eval Ebkt times:         61.3492/1689.44
PiPjPk times:            18.1361/499.65
Eval PiPjPk times:       2.94314/77.33
L2prod times:            9.19347/254.57
Total time:              114.508/3139.49
[main] Time assemble (wall/proc) 14.2648/136.84
[main] Time solve (wall/proc) 4.82754/64.31
[main] Stop crit:        8.00958e-14
[main] Stop crit:        0.00248371
Ebkt times:              3.21688/90.76
Eval Ebkt times:         61.0544/1680.52
PiPjPk times:            18.0769/498.34
Eval PiPjPk times:       2.96782/79.28
L2prod times:            9.12377/254.41
Total time:              113.597/3121.6
[main] Time assemble (wall/proc) 14.0915/136.09
[main] Time solve (wall/proc) 4.8181/64.47
[main] Stop crit:        8.05016e-14
[main] Stop crit:        0.00248599
Ebkt times:              3.2456/89.63
Eval Ebkt times:         61.2344/1686.52
PiPjPk times:            18.0976/498.53
Eval PiPjPk times:       2.95242/79.97
L2prod times:            9.17628/257.31
Total time:              114.38/3137.58
[main] Time assemble (wall/proc) 14.1655/136.69
[main] Time solve (wall/proc) 4.83296/64.75
[main] Stop crit:        8.07895e-14
[main] Stop crit:        0.00248781
Ebkt times:              3.25351/90.04
Eval Ebkt times:         60.7379/1666.58
PiPjPk times:            17.9954/496.28
Eval PiPjPk times:       2.91974/76.64
L2prod times:            9.15414/255.26
Total time:              113.698/3108.1
[main] Time assemble (wall/proc) 14.2047/135.87
[main] Time solve (wall/proc) 4.8208/64.34
[main] Stop crit:        8.0993e-14
[main] Stop crit:        0.00248915
Ebkt times:              3.27403/91.19
Eval Ebkt times:         61.2846/1691.49
PiPjPk times:            18.0589/496.82
Eval PiPjPk times:       2.93004/77.81
L2prod times:            9.19616/254.84
Total time:              114.197/3136.52
[main] Time assemble (wall/proc) 14.2402/136.51
[main] Time solve (wall/proc) 4.83446/64.18
[main] Stop crit:        8.11164e-14
[main] Stop crit:        0.00248996
Ebkt times:              3.26348/88.86
Eval Ebkt times:         60.8541/1673.27
PiPjPk times:            18.0231/494.51
Eval PiPjPk times:       2.86581/77.28
L2prod times:            9.15199/253.27
Total time:              113.405/3102.9
[main] Time assemble (wall/proc) 14.2661/135.74
[main] Time solve (wall/proc) 4.84326/64.46
[main] Stop crit:        8.11238e-14
[main] Stop crit:        0.00249024
Ebkt times:              3.28484/92.45
Eval Ebkt times:         61.2901/1688.71
PiPjPk times:            18.1056/500.14
Eval PiPjPk times:       2.90484/75.81
L2prod times:            9.20635/257.15
Total time:              114.039/3133.24
[main] Time assemble (wall/proc) 14.332/136.96
[main] Time solve (wall/proc) 4.8229/64.03
[main] Stop crit:        8.10931e-14
[main] Stop crit:        0.00248997
Ebkt times:              3.24521/90.01
Eval Ebkt times:         61.098/1678.8
PiPjPk times:            18.1543/499.22
Eval PiPjPk times:       2.8716/76.63
L2prod times:            9.18503/255.01
Total time:              114.105/3126.96
[main] Time assemble (wall/proc) 14.1981/136.67
[main] Time solve (wall/proc) 4.82394/64.44
[main] Stop crit:        8.0992e-14
[main] Stop crit:        0.00248915
Ebkt times:              3.27302/89.37
Eval Ebkt times:         60.8664/1665.8
PiPjPk times:            17.9989/495.85
Eval PiPjPk times:       3.01716/77.54
L2prod times:            9.06903/248.52
Total time:              114.141/3105.21
[main] Time assemble (wall/proc) 14.2766/135.51
[main] Time solve (wall/proc) 4.90848/65.27
[main] Stop crit:        8.08606e-14
[main] Stop crit:        0.00248779
Ebkt times:              3.2829/89.91
Eval Ebkt times:         60.9656/1680.6
PiPjPk times:            18.0655/498.67
Eval PiPjPk times:       2.88481/79.4
L2prod times:            9.11852/253.7
Total time:              113.407/3116.97
[main] Time assemble (wall/proc) 14.1353/135.81
[main] Time solve (wall/proc) 4.80746/63.49
[main] Stop crit:        8.06735e-14
[main] Stop crit:        0.00248589
Ebkt times:              3.3411/92.8
Eval Ebkt times:         61.2732/1679.86
PiPjPk times:            18.1341/502.15
Eval PiPjPk times:       2.99955/79.09
L2prod times:            9.18147/253.77
Total time:              114.807/3140.7
[main] Time assemble (wall/proc) 14.2339/137.05
[main] Time solve (wall/proc) 4.81257/64.4
[main] Stop crit:        8.04622e-14
[main] Stop crit:        0.00248349
Ebkt times:              3.28988/92.1
Eval Ebkt times:         61.3789/1691.31
PiPjPk times:            18.1066/500.92
Eval PiPjPk times:       2.89057/73.84
L2prod times:            9.22537/257.46
Total time:              114.241/3136.32
[main] Time assemble (wall/proc) 14.1411/136.7
[main] Time solve (wall/proc) 4.85429/64.35
[main] Stop crit:        8.02646e-14
[main] Stop crit:        0.00248061
Ebkt times:              3.27627/90.61
Eval Ebkt times:         61.0058/1675.68
PiPjPk times:            18.0855/498.34
Eval PiPjPk times:       2.919/76.64
L2prod times:            9.1276/252.7
Total time:              113.809/3116
[main] Time assemble (wall/proc) 14.1875/135.91
[main] Time solve (wall/proc) 4.8409/64.28
[main] Stop crit:        8.0059e-14
[main] Stop crit:        0.00247728
Ebkt times:              3.29261/89.25
Eval Ebkt times:         61.1379/1679.62
PiPjPk times:            17.9662/491.18
Eval PiPjPk times:       2.98351/77.6
L2prod times:            9.1636/254.62
Total time:              114.478/3121
[main] Time assemble (wall/proc) 14.1471/136.37
[main] Time solve (wall/proc) 4.84325/64.69
[main] Stop crit:        7.98626e-14
[main] Stop crit:        0.00247356
Ebkt times:              3.22683/89.76
Eval Ebkt times:         60.8312/1672.13
PiPjPk times:            17.9027/491.15
Eval PiPjPk times:       2.99232/77.45
L2prod times:            9.13414/254.69
Total time:              113.63/3108.92
[main] Time assemble (wall/proc) 14.3004/135.76
[main] Time solve (wall/proc) 4.8729/64.35
[main] Stop crit:        7.9667e-14
[main] Stop crit:        0.00246948
Ebkt times:              3.31646/90.58
Eval Ebkt times:         61.2206/1686.64
PiPjPk times:            18.1251/502.14
Eval PiPjPk times:       2.8917/77.18
L2prod times:            9.1961/257.76
Total time:              113.831/3131.59
[main] Time assemble (wall/proc) 14.27/136.69
[main] Time solve (wall/proc) 4.82113/64.25
[main] Stop crit:        7.94522e-14
[main] 30%...
[main] Stop crit:        0.0024651
Ebkt times:              3.28322/90.2
Eval Ebkt times:         61.0794/1670.42
PiPjPk times:            18.0706/496.69
Eval PiPjPk times:       2.97561/78.43
L2prod times:            9.18916/257.72
Total time:              114.38/3117.88
[main] Time assemble (wall/proc) 14.1898/136.06
[main] Time solve (wall/proc) 4.79152/63.69
[main] Stop crit:        7.92492e-14
[main] Stop crit:        0.00246048
Ebkt times:              3.25227/89.49
Eval Ebkt times:         61.1452/1681.99
PiPjPk times:            18.0489/496.47
Eval PiPjPk times:       2.90897/76.44
L2prod times:            9.16299/254.2
Total time:              113.945/3119.35
[main] Time assemble (wall/proc) 14.1767/136.06
[main] Time solve (wall/proc) 4.85319/64.33
[main] Stop crit:        7.90143e-14
[main] Stop crit:        0.00245566
Ebkt times:              3.26576/89.77
Eval Ebkt times:         61.3211/1688.28
PiPjPk times:            18.0716/498.08
Eval PiPjPk times:       2.89806/74.13
L2prod times:            9.19042/255.92
Total time:              114.45/3135.93
[main] Time assemble (wall/proc) 14.2526/136.75
[main] Time solve (wall/proc) 4.85024/64.73
[main] Stop crit:        7.87639e-14
[main] Stop crit:        0.00245071
Ebkt times:              3.26523/89.7
Eval Ebkt times:         60.9014/1666.26
PiPjPk times:            17.9537/492.16
Eval PiPjPk times:       2.94634/78.63
L2prod times:            9.10922/253.35
Total time:              114.149/3110.93
[main] Time assemble (wall/proc) 14.2806/135.94
[main] Time solve (wall/proc) 4.84846/64.4
[main] Stop crit:        7.84786e-14
[main] Stop crit:        0.00244569
Ebkt times:              3.24229/87.82
Eval Ebkt times:         60.918/1676.14
PiPjPk times:            18.0658/499.71
Eval PiPjPk times:       2.82015/77.29
L2prod times:            9.17134/252.99
Total time:              113.654/3114.8
[main] Time assemble (wall/proc) 14.2902/136.11
[main] Time solve (wall/proc) 4.86581/65.09
[main] Stop crit:        7.81287e-14
[main] Stop crit:        0.00244066
Ebkt times:              3.23481/88.56
Eval Ebkt times:         61.115/1675.68
PiPjPk times:            17.9362/487.12
Eval PiPjPk times:       2.9324/77.36
L2prod times:            9.20187/256.3
Total time:              114.655/3120.13
[main] Time assemble (wall/proc) 14.2623/136.05
[main] Time solve (wall/proc) 4.82543/64.64
[main] Stop crit:        7.77137e-14
[main] Stop crit:        0.00243566
Ebkt times:              3.26542/89.41
Eval Ebkt times:         61.0277/1680.32
PiPjPk times:            17.9594/492.45
Eval PiPjPk times:       2.9719/78.04
L2prod times:            9.14494/253.42
Total time:              113.903/3119.39
[main] Time assemble (wall/proc) 14.2998/136.01
[main] Time solve (wall/proc) 4.83797/64.27
[main] Stop crit:        7.72367e-14
[main] Stop crit:        0.00243076
Ebkt times:              3.23353/86.52
Eval Ebkt times:         60.789/1660.98
PiPjPk times:            17.8523/486.82
Eval PiPjPk times:       3.08762/78.85
L2prod times:            9.14786/253.51
Total time:              114.427/3102.99
[main] Time assemble (wall/proc) 14.2487/135.25
[main] Time solve (wall/proc) 4.81812/64.25
[main] Stop crit:        7.66775e-14
[main] Stop crit:        0.00242601
Ebkt times:              3.25897/92.23
Eval Ebkt times:         60.7868/1663.85
PiPjPk times:            17.9979/495.15
Eval PiPjPk times:       3.10483/79.28
L2prod times:            9.14294/251.82
Total time:              114.217/3110.81
[main] Time assemble (wall/proc) 14.3333/136.05
[main] Time solve (wall/proc) 4.8523/64.88
[main] Stop crit:        7.60359e-14
[main] Stop crit:        0.00242144
Ebkt times:              3.20869/87.84
Eval Ebkt times:         60.5084/1655.13
PiPjPk times:            17.9218/489.55
Eval PiPjPk times:       2.97904/79.8
L2prod times:            9.06769/249.9
Total time:              113.362/3082.7
[main] Time assemble (wall/proc) 14.1212/134.7
[main] Time solve (wall/proc) 4.83844/64.9
[main] Stop crit:        7.53265e-14
[main] Stop crit:        0.0024171
Ebkt times:              3.26534/89.58
Eval Ebkt times:         60.7737/1666.67
PiPjPk times:            17.9888/495.02
Eval PiPjPk times:       3.01086/77.4
L2prod times:            9.1433/254.72
Total time:              114.073/3112.21
[main] Time assemble (wall/proc) 14.1922/136.05
[main] Time solve (wall/proc) 4.80166/64.11
[main] Stop crit:        7.45365e-14
[main] Stop crit:        0.00241303
Ebkt times:              3.29193/91.97
Eval Ebkt times:         61.032/1681.6
PiPjPk times:            18.1185/499.38
Eval PiPjPk times:       2.95147/76.27
L2prod times:            9.19441/251.71
Total time:              114.013/3129.72
[main] Time assemble (wall/proc) 14.2047/136.9
[main] Time solve (wall/proc) 4.80513/64
[main] Stop crit:        7.36967e-14
[main] Stop crit:        0.00240926
Ebkt times:              3.23128/88.98
Eval Ebkt times:         60.9982/1670.62
PiPjPk times:            18.0323/496.84
Eval PiPjPk times:       2.97893/78.01
L2prod times:            9.10271/253.35
Total time:              113.657/3105.34
[main] Time assemble (wall/proc) 14.3073/136.09
[main] Time solve (wall/proc) 4.90096/64.79
[main] Stop crit:        7.27967e-14
[main] Stop crit:        0.00240579
Ebkt times:              3.31592/91.95
Eval Ebkt times:         61.3205/1697.79
PiPjPk times:            18.1605/502.83
Eval PiPjPk times:       2.85842/78.87
L2prod times:            9.16352/253.44
Total time:              113.796/3136.9
[main] Time assemble (wall/proc) 14.1823/136.67
[main] Time solve (wall/proc) 4.85025/64.21
[main] Stop crit:        7.18904e-14
[main] Stop crit:        0.00240266
Ebkt times:              3.29842/91
Eval Ebkt times:         61.1174/1682.12
PiPjPk times:            18.1825/502.28
Eval PiPjPk times:       3.03154/79.25
L2prod times:            9.1638/256.19
Total time:              114.531/3139.31
[main] Time assemble (wall/proc) 14.3147/136.77
[main] Time solve (wall/proc) 4.83557/64.06
[main] Stop crit:        7.09638e-14
[main] Stop crit:        0.00239987
Ebkt times:              3.21869/88.28
Eval Ebkt times:         60.6186/1657.39
PiPjPk times:            18.0031/495.38
Eval PiPjPk times:       2.93146/76.17
L2prod times:            9.08601/253.03
Total time:              113.835/3097.4
[main] Time assemble (wall/proc) 14.3121/135.68
[main] Time solve (wall/proc) 4.83501/64.22
[main] Stop crit:        7.00746e-14
[main] Stop crit:        0.00239743
Ebkt times:              3.28279/89.13
Eval Ebkt times:         60.9572/1671.38
PiPjPk times:            18.0076/496.01
Eval PiPjPk times:       2.9585/77.22
L2prod times:            9.13573/253.49
Total time:              114.115/3116.23
[main] Time assemble (wall/proc) 14.179/136.06
[main] Time solve (wall/proc) 4.84353/64.02
[main] Stop crit:        6.92284e-14
[main] Stop crit:        0.00239531
Ebkt times:              3.28391/91.89
Eval Ebkt times:         61.2102/1689.22
PiPjPk times:            18.0951/498.59
Eval PiPjPk times:       2.86665/75.59
L2prod times:            9.16697/252.71
Total time:              113.85/3124.8
[main] Time assemble (wall/proc) 14.3222/136.42
[main] Time solve (wall/proc) 4.86905/64.18
[main] Stop crit:        6.8464e-14
[main] Stop crit:        0.00239353
Ebkt times:              3.22612/88.64
Eval Ebkt times:         61.0507/1679.4
PiPjPk times:            18.0246/491.91
Eval PiPjPk times:       2.90027/75.19
L2prod times:            9.14522/253.02
Total time:              114.318/3116.96
[main] Time assemble (wall/proc) 14.2231/136.13
[main] Time solve (wall/proc) 4.85524/64.97
[main] Stop crit:        6.77496e-14
[main] Stop crit:        0.00239205
Ebkt times:              3.22857/88.01
Eval Ebkt times:         61.1977/1682.32
PiPjPk times:            18.0881/499.42
Eval PiPjPk times:       2.95815/78.95
L2prod times:            9.17007/256.02
Total time:              114.32/3127.31
[main] Time assemble (wall/proc) 14.2164/136.11
[main] Time solve (wall/proc) 4.81626/64.29
[main] Stop crit:        6.71721e-14
[main] Stop crit:        0.00239085
Ebkt times:              3.26552/90.38
Eval Ebkt times:         60.8681/1667
PiPjPk times:            18.0304/495.18
Eval PiPjPk times:       2.88728/76.05
L2prod times:            9.17951/256.1
Total time:              114.045/3112.53
[main] Time assemble (wall/proc) 14.2633/135.88
[main] Time solve (wall/proc) 4.83034/64.31
[main] Stop crit:        6.67159e-14
[main] Stop crit:        0.00238991
Ebkt times:              3.28394/91.16
Eval Ebkt times:         61.1541/1679.99
PiPjPk times:            18.0019/494.75
Eval PiPjPk times:       2.93923/77.98
L2prod times:            9.19367/254.33
Total time:              114.412/3123.16
[main] Time assemble (wall/proc) 14.2801/136.24
[main] Time solve (wall/proc) 4.83127/64.57
[main] Stop crit:        6.63616e-14
[main] Stop crit:        0.00238919
Ebkt times:              3.23913/88.62
Eval Ebkt times:         61.0493/1679.13
PiPjPk times:            17.9775/496.69
Eval PiPjPk times:       2.88669/75.55
L2prod times:            9.18713/254.42
Total time:              113.746/3115.96
[main] Time assemble (wall/proc) 14.2106/136.04
[main] Time solve (wall/proc) 4.8257/64.55
[main] Stop crit:        6.61614e-14
[main] Stop crit:        0.00238867
Ebkt times:              3.31373/91.73
Eval Ebkt times:         60.9811/1671.46
PiPjPk times:            17.9628/492.27
Eval PiPjPk times:       2.96066/77.68
L2prod times:            9.19354/254.28
Total time:              114.436/3115.3
[main] Time assemble (wall/proc) 14.2236/136.08
[main] Time solve (wall/proc) 4.83002/64.21
[main] Stop crit:        6.60588e-14
[main] Stop crit:        0.00238829
Ebkt times:              3.27469/90.71
Eval Ebkt times:         61.1694/1684.45
PiPjPk times:            18.1084/498.78
Eval PiPjPk times:       2.86613/78.62
L2prod times:            9.19477/256.89
Total time:              113.691/3120.25
[main] Time assemble (wall/proc) 14.2601/136.63
[main] Time solve (wall/proc) 4.8432/64.53
[main] Stop crit:        6.60723e-14
[main] Stop crit:        0.00238802
Ebkt times:              3.2266/89.63
Eval Ebkt times:         61.0966/1675.64
PiPjPk times:            18.1079/501.84
Eval PiPjPk times:       2.96653/77.69
L2prod times:            9.1814/255.3
Total time:              114.147/3123.29
[main] Time assemble (wall/proc) 14.285/136.49
[main] Time solve (wall/proc) 4.88121/64.44
[main] Stop crit:        6.61738e-14
[main] Stop crit:        0.00238783
Ebkt times:              3.23418/89.43
Eval Ebkt times:         60.7829/1664.72
PiPjPk times:            18.0007/495.4
Eval PiPjPk times:       2.89841/79.53
L2prod times:            9.12368/251.36
Total time:              113.777/3102.57
[main] Time assemble (wall/proc) 14.3003/135.6
[main] Time solve (wall/proc) 4.85929/63.91
[main] Stop crit:        6.63531e-14
[main] Stop crit:        0.00238767
Ebkt times:              3.27274/89.91
Eval Ebkt times:         60.7853/1662.08
PiPjPk times:            17.8717/489.49
Eval PiPjPk times:       2.89544/76.04
L2prod times:            9.14899/253.93
Total time:              114.191/3102.71
[main] Time assemble (wall/proc) 14.1335/135.28
[main] Time solve (wall/proc) 4.81714/64.3
[main] Stop crit:        6.6554e-14
[main] Stop crit:        0.0023875
Ebkt times:              3.22553/87.99
Eval Ebkt times:         60.878/1664.02
PiPjPk times:            18.1286/497.82
Eval PiPjPk times:       2.96101/78.22
L2prod times:            9.18801/256.24
Total time:              114.553/3117.51
[main] Time assemble (wall/proc) 14.36/136.27
[main] Time solve (wall/proc) 4.83792/64.23
[main] Stop crit:        6.68167e-14
[main] Stop crit:        0.00238728
Ebkt times:              3.24648/88.86
Eval Ebkt times:         61.0555/1674.51
PiPjPk times:            18.126/499.14
Eval PiPjPk times:       2.88983/76.38
L2prod times:            9.17557/254.34
Total time:              114.26/3120.37
[main] Time assemble (wall/proc) 14.2033/136.3
[main] Time solve (wall/proc) 4.79914/63.75
[main] Stop crit:        6.70673e-14
[main] Stop crit:        0.00238699
Ebkt times:              3.21836/87.29
Eval Ebkt times:         61.2818/1682.62
PiPjPk times:            18.0922/499
Eval PiPjPk times:       2.9567/79.31
L2prod times:            9.17778/256.73
Total time:              114.097/3127.07
[main] Time assemble (wall/proc) 14.264/136.42
[main] Time solve (wall/proc) 4.87492/64.29
[main] Stop crit:        6.72889e-14
[main] Stop crit:        0.00238659
Ebkt times:              3.27292/91.75
Eval Ebkt times:         61.0796/1669.55
PiPjPk times:            17.9866/492.96
Eval PiPjPk times:       2.96063/78.05
L2prod times:            9.1587/252.98
Total time:              114.522/3120.96
[main] Time assemble (wall/proc) 14.3419/136.19
[main] Time solve (wall/proc) 4.88894/64.79
[main] Stop crit:        6.74845e-14
[main] Stop crit:        0.00238605
Ebkt times:              3.26459/91.35
Eval Ebkt times:         60.971/1672.54
PiPjPk times:            18.059/495.77
Eval PiPjPk times:       2.99514/79.68
L2prod times:            9.15497/252.72
Total time:              114.334/3120.66
[main] Time assemble (wall/proc) 14.3031/136.12
[main] Time solve (wall/proc) 4.86672/64.71
[main] Stop crit:        6.76219e-14
[main] Stop crit:        0.00238536
Ebkt times:              3.19127/86.15
Eval Ebkt times:         60.8122/1668.91
PiPjPk times:            18.0367/495.35
Eval PiPjPk times:       3.11853/80.34
L2prod times:            9.11449/252.32
Total time:              113.853/3109.8
[main] Time assemble (wall/proc) 14.2271/135.53
[main] Time solve (wall/proc) 4.82767/64.3
[main] Stop crit:        6.77128e-14
[main] Stop crit:        0.00238448
Ebkt times:              3.3669/92.32
Eval Ebkt times:         61.3849/1685.27
PiPjPk times:            17.9854/490.56
Eval PiPjPk times:       2.92872/79.13
L2prod times:            9.1473/253.35
Total time:              114.572/3128.82
[main] Time assemble (wall/proc) 14.372/136.63
[main] Time solve (wall/proc) 4.86878/65.09
[main] Stop crit:        6.77266e-14
[main] Stop crit:        0.00238342
Ebkt times:              3.23514/88.58
Eval Ebkt times:         61.1072/1683.89
PiPjPk times:            18.0722/498.07
Eval PiPjPk times:       2.87948/76.83
L2prod times:            9.14629/255.24
Total time:              113.894/3127.14
[main] Time assemble (wall/proc) 14.3211/136.52
[main] Time solve (wall/proc) 4.87781/64.23
[main] Stop crit:        6.7699e-14
[main] Stop crit:        0.00238216
Ebkt times:              3.22932/89.83
Eval Ebkt times:         60.936/1676.04
PiPjPk times:            17.969/493.67
Eval PiPjPk times:       2.91487/78.71
L2prod times:            9.14972/254.28
Total time:              113.548/3108.65
[main] Time assemble (wall/proc) 14.1778/135.95
[main] Time solve (wall/proc) 4.88221/64.44
[main] Stop crit:        6.76028e-14
[main] Stop crit:        0.00238069
Ebkt times:              3.30364/91.34
Eval Ebkt times:         61.2273/1683.35
PiPjPk times:            18.045/495.51
Eval PiPjPk times:       2.94553/78.1
L2prod times:            9.22288/255.03
Total time:              114.182/3129.47
[main] Time assemble (wall/proc) 14.2843/136.51
[main] Time solve (wall/proc) 4.85161/64.78
[main] Stop crit:        6.74596e-14
[main] Stop crit:        0.00237903
Ebkt times:              3.2334/89.68
Eval Ebkt times:         61.078/1677.64
PiPjPk times:            17.9217/490.97
Eval PiPjPk times:       2.94349/77.86
L2prod times:            9.17216/255.12
Total time:              114.292/3118.19
[main] Time assemble (wall/proc) 14.2312/136.01
[main] Time solve (wall/proc) 4.80467/64.17
[main] Stop crit:        6.72855e-14
[main] Stop crit:        0.00237717
Ebkt times:              3.26688/91.07
Eval Ebkt times:         60.9395/1667.38
PiPjPk times:            18.0937/497.32
Eval PiPjPk times:       3.07953/78.76
L2prod times:            9.16927/255.04
Total time:              114.294/3113.57
[main] Time assemble (wall/proc) 14.4115/136.42
[main] Time solve (wall/proc) 4.84716/64.59
[main] Stop crit:        6.70854e-14
[main] Stop crit:        0.00237514
Ebkt times:              3.2329/89.65
Eval Ebkt times:         61.1674/1684.68
PiPjPk times:            18.042/496.56
Eval PiPjPk times:       2.90609/78.33
L2prod times:            9.17346/255
Total time:              113.715/3120.95
[main] Time assemble (wall/proc) 14.1591/136.17
[main] Time solve (wall/proc) 4.82755/64.18
[main] Stop crit:        6.68653e-14
[main] Stop crit:        0.00237293
Ebkt times:              3.19639/87.05
Eval Ebkt times:         60.8005/1667.98
PiPjPk times:            18.0751/493.21
Eval PiPjPk times:       3.00272/78.44
L2prod times:            9.09505/252.12
Total time:              113.643/3101.29
[main] Time assemble (wall/proc) 14.2837/135.59
[main] Time solve (wall/proc) 4.81019/63.89
[main] Stop crit:        6.66666e-14
[main] Stop crit:        0.00237059
Ebkt times:              3.26156/89.24
Eval Ebkt times:         60.8289/1669.4
PiPjPk times:            17.9628/496.15
Eval PiPjPk times:       2.89967/76.62
L2prod times:            9.15324/256.75
Total time:              113.79/3109.58
[main] Time assemble (wall/proc) 14.3134/135.82
[main] Time solve (wall/proc) 4.8803/64.46
[main] Stop crit:        6.64757e-14
[main] Stop crit:        0.00236811
Ebkt times:              3.26266/89.86
Eval Ebkt times:         60.9115/1677.74
PiPjPk times:            17.9913/494.6
Eval PiPjPk times:       2.86709/75.25
L2prod times:            9.15184/256.24
Total time:              113.411/3111.06
[main] Time assemble (wall/proc) 14.2588/136.22
[main] Time solve (wall/proc) 4.81322/63.84
[main] Stop crit:        6.63488e-14
[main] Stop crit:        0.00236555
Ebkt times:              3.21773/87.57
Eval Ebkt times:         60.8409/1668.51
PiPjPk times:            18.0284/496.2
Eval PiPjPk times:       2.96638/79.64
L2prod times:            9.10837/251.96
Total time:              113.637/3103.06
[main] Time assemble (wall/proc) 14.1635/136.12
[main] Time solve (wall/proc) 4.81963/64.39
[main] Stop crit:        6.6272e-14
[main] Stop crit:        0.00236291
Ebkt times:              3.22937/88.26
Eval Ebkt times:         61.0983/1687.86
PiPjPk times:            18.0982/498.82
Eval PiPjPk times:       2.9971/78.48
L2prod times:            9.18717/255.53
Total time:              113.787/3129.82
[main] Time assemble (wall/proc) 14.2052/136.35
[main] Time solve (wall/proc) 4.81879/64.39
[main] Stop crit:        6.62485e-14
[main] Stop crit:        0.00236023
Ebkt times:              3.31155/89.9
Eval Ebkt times:         61.1912/1683.07
PiPjPk times:            18.0808/500.83
Eval PiPjPk times:       2.95354/76.59
L2prod times:            9.16904/257.43
Total time:              114.443/3132.81
[main] Time assemble (wall/proc) 14.1634/136.64
[main] Time solve (wall/proc) 4.81622/64.4
[main] Stop crit:        6.62879e-14
[main] Stop crit:        0.00235754
Ebkt times:              3.28193/91.04
Eval Ebkt times:         61.203/1684.49
PiPjPk times:            18.1481/499.16
Eval PiPjPk times:       3.11335/80.46
L2prod times:            9.18966/255.13
Total time:              114.635/3134.99
[main] Time assemble (wall/proc) 14.1738/136.77
[main] Time solve (wall/proc) 4.8078/63.89
[main] Stop crit:        6.63984e-14
[main] Stop crit:        0.00235487
Ebkt times:              3.26716/88.71
Eval Ebkt times:         61.3069/1693.46
PiPjPk times:            18.1241/500.16
Eval PiPjPk times:       2.9352/77.1
L2prod times:            9.19308/254.87
Total time:              114.069/3133.9
[main] Time assemble (wall/proc) 14.1848/136.63
[main] Time solve (wall/proc) 4.77294/63.24
[main] Stop crit:        6.65744e-14
[main] Stop crit:        0.00235226
Ebkt times:              3.24219/88
Eval Ebkt times:         60.6564/1662.98
PiPjPk times:            18.0611/494.51
Eval PiPjPk times:       2.93237/78.58
L2prod times:            9.03592/249.95
Total time:              113.427/3092.16
[main] Time assemble (wall/proc) 14.2696/135.46
[main] Time solve (wall/proc) 4.83171/64.48
[main] Stop crit:        6.6823e-14
[main] 40%...
[main] Stop crit:        0.00234972
Ebkt times:              3.29051/91.71
Eval Ebkt times:         60.9084/1665.85
PiPjPk times:            17.9848/493.4
Eval PiPjPk times:       2.83258/73.58
L2prod times:            9.16704/255.63
Total time:              114.032/3107.78
[main] Time assemble (wall/proc) 14.3019/135.99
[main] Time solve (wall/proc) 4.82134/64.17
[main] Stop crit:        6.71131e-14
[main] Stop crit:        0.0023473
Ebkt times:              3.26352/91.32
Eval Ebkt times:         61.2133/1691.25
PiPjPk times:            18.1666/505.36
Eval PiPjPk times:       2.91044/78.56
L2prod times:            9.20144/255.26
Total time:              114.055/3139.35
[main] Time assemble (wall/proc) 14.1981/136.59
[main] Time solve (wall/proc) 4.81754/64.64
[main] Stop crit:        6.74715e-14
[main] Stop crit:        0.00234501
Ebkt times:              3.27691/89.36
Eval Ebkt times:         60.8042/1664.93
PiPjPk times:            18.0053/494.71
Eval PiPjPk times:       3.11538/84.83
L2prod times:            9.09461/249.54
Total time:              113.777/3104.06
[main] Time assemble (wall/proc) 14.1583/135.33
[main] Time solve (wall/proc) 4.80966/64.02
[main] Stop crit:        6.78594e-14
[main] Stop crit:        0.00234287
Ebkt times:              3.28349/92.34
Eval Ebkt times:         60.8324/1672.03
PiPjPk times:            17.9985/496
Eval PiPjPk times:       2.92281/78.9
L2prod times:            9.15618/255.28
Total time:              113.449/3109.26
[main] Time assemble (wall/proc) 14.2118/135.95
[main] Time solve (wall/proc) 4.82328/64.6
[main] Stop crit:        6.82617e-14
[main] Stop crit:        0.00234092
Ebkt times:              3.22674/89.37
Eval Ebkt times:         60.5914/1654
PiPjPk times:            17.9237/491.22
Eval PiPjPk times:       3.02961/78.33
L2prod times:            9.08516/250.91
Total time:              113.7/3090.51
[main] Time assemble (wall/proc) 14.2076/134.98
[main] Time solve (wall/proc) 4.87373/64.97
[main] Stop crit:        6.86879e-14
[main] Stop crit:        0.00233916
Ebkt times:              3.25491/89.08
Eval Ebkt times:         60.8466/1666.9
PiPjPk times:            18.0441/496.35
Eval PiPjPk times:       3.09472/81.2
L2prod times:            9.05782/248.9
Total time:              113.71/3103.78
[main] Time assemble (wall/proc) 14.2528/135.59
[main] Time solve (wall/proc) 4.85586/64.11
[main] Stop crit:        6.91161e-14
[main] Stop crit:        0.0023376
Ebkt times:              3.25088/89.88
Eval Ebkt times:         60.9996/1675.74
PiPjPk times:            18.1257/501.54
Eval PiPjPk times:       3.03368/79.97
L2prod times:            9.16783/254.21
Total time:              113.963/3123.65
[main] Time assemble (wall/proc) 14.2391/136.51
[main] Time solve (wall/proc) 4.82467/64.2
[main] Stop crit:        6.95471e-14
[main] Stop crit:        0.00233626
Ebkt times:              3.22386/86.12
Eval Ebkt times:         60.5503/1641.8
PiPjPk times:            17.8587/486.86
Eval PiPjPk times:       3.0906/81.44
L2prod times:            9.0619/248.31
Total time:              113.859/3074.91
[main] Time assemble (wall/proc) 14.2527/134.53
[main] Time solve (wall/proc) 4.81538/64.24
[main] Stop crit:        6.99642e-14
[main] Stop crit:        0.00233514
Ebkt times:              3.20776/87.4
Eval Ebkt times:         61.4304/1665.66
PiPjPk times:            18.0693/487.35
Eval PiPjPk times:       3.00025/79.83
L2prod times:            9.22765/252.28
Total time:              114.879/3097.52
[main] Time assemble (wall/proc) 14.4214/136.16
[main] Time solve (wall/proc) 4.92024/64.73
[main] Stop crit:        7.03637e-14
[main] Stop crit:        0.00233424
Ebkt times:              3.28737/89.08
Eval Ebkt times:         60.5463/1645.72
PiPjPk times:            18.0642/493.24
Eval PiPjPk times:       2.9886/77.76
L2prod times:            9.17333/254.07
Total time:              114.425/3094
[main] Time assemble (wall/proc) 14.23/135.11
[main] Time solve (wall/proc) 4.8519/64.43
[main] Stop crit:        7.07521e-14
[main] Stop crit:        0.00233356
Ebkt times:              3.28873/91.25
Eval Ebkt times:         61.1093/1671.85
PiPjPk times:            18.22/500.38
Eval PiPjPk times:       2.84356/73.26
L2prod times:            9.21441/252.72
Total time:              114.29/3110.85
[main] Time assemble (wall/proc) 14.5123/136.24
[main] Time solve (wall/proc) 4.90699/63.75
[main] Stop crit:        7.11261e-14
[main] Stop crit:        0.00233308
Ebkt times:              3.29624/90.33
Eval Ebkt times:         61.9664/1692.89
PiPjPk times:            18.1904/494.26
Eval PiPjPk times:       2.95367/77.06
L2prod times:            9.24192/255.11
Total time:              115.809/3142.86
[main] Time assemble (wall/proc) 14.3581/137.16
[main] Time solve (wall/proc) 4.85843/64.21
[main] Stop crit:        7.14563e-14
[main] Stop crit:        0.00233279
Ebkt times:              3.29646/87.89
Eval Ebkt times:         60.7972/1647.43
PiPjPk times:            17.9086/486.16
Eval PiPjPk times:       3.06332/79.9
L2prod times:            9.1277/250.14
Total time:              114.956/3093.51
[main] Time assemble (wall/proc) 14.6045/135.25
[main] Time solve (wall/proc) 4.91509/65.63
[main] Stop crit:        7.17846e-14
[main] Stop crit:        0.00233268
Ebkt times:              3.32421/91.23
Eval Ebkt times:         61.5225/1697.56
PiPjPk times:            18.1964/503.46
Eval PiPjPk times:       2.92137/79.27
L2prod times:            9.23967/255.66
Total time:              114.548/3145.46
[main] Time assemble (wall/proc) 14.3381/137.39
[main] Time solve (wall/proc) 4.82494/63.96
[main] Stop crit:        7.20916e-14
[main] Stop crit:        0.00233273
Ebkt times:              3.22433/86.77
Eval Ebkt times:         60.3222/1639.29
PiPjPk times:            17.9633/492.01
Eval PiPjPk times:       3.0846/79.02
L2prod times:            9.05833/249.59
Total time:              113.693/3077.57
[main] Time assemble (wall/proc) 14.2699/134.52
[main] Time solve (wall/proc) 4.86219/64.02
[main] Stop crit:        7.2394e-14
[main] Stop crit:        0.00233291
Ebkt times:              3.26868/89.41
Eval Ebkt times:         60.9511/1675.49
PiPjPk times:            18.0057/493.07
Eval PiPjPk times:       2.89531/75.83
L2prod times:            9.14317/253.68
Total time:              113.706/3110.46
[main] Time assemble (wall/proc) 14.2071/135.89
[main] Time solve (wall/proc) 4.83576/64.44
[main] Stop crit:        7.26661e-14
[main] Stop crit:        0.0023332
Ebkt times:              3.2766/90.41
Eval Ebkt times:         60.9739/1675.96
PiPjPk times:            18.0664/494.06
Eval PiPjPk times:       2.87498/77.59
L2prod times:            9.13745/252.96
Total time:              113.703/3114.29
[main] Time assemble (wall/proc) 14.178/135.98
[main] Time solve (wall/proc) 4.83211/64.17
[main] Stop crit:        7.295e-14
[main] Stop crit:        0.00233358
Ebkt times:              3.25781/90.02
Eval Ebkt times:         61.0891/1684.05
PiPjPk times:            18.1496/501.19
Eval PiPjPk times:       2.96063/76.64
L2prod times:            9.18836/254.71
Total time:              113.85/3126.44
[main] Time assemble (wall/proc) 14.259/136.55
[main] Time solve (wall/proc) 4.8353/64.15
[main] Stop crit:        7.32103e-14
[main] Stop crit:        0.002334
Ebkt times:              3.25021/90.38
Eval Ebkt times:         61.2677/1685.95
PiPjPk times:            18.1644/502.28
Eval PiPjPk times:       2.86451/77.82
L2prod times:            9.21803/255.24
Total time:              113.884/3127.76
[main] Time assemble (wall/proc) 14.2941/136.63
[main] Time solve (wall/proc) 4.8821/64.4
[main] Stop crit:        7.34575e-14
[main] Stop crit:        0.00233444
Ebkt times:              3.30355/90.94
Eval Ebkt times:         61.0185/1678.32
PiPjPk times:            18.1199/500.87
Eval PiPjPk times:       2.95491/78.98
L2prod times:            9.16167/256.22
Total time:              113.851/3125.35
[main] Time assemble (wall/proc) 14.2025/136.07
[main] Time solve (wall/proc) 4.82848/64.62
[main] Stop crit:        7.37252e-14
[main] Stop crit:        0.00233487
Ebkt times:              3.27565/89.99
Eval Ebkt times:         61.0566/1669
PiPjPk times:            18.193/504.4
Eval PiPjPk times:       2.94064/75.63
L2prod times:            9.18564/255.73
Total time:              114.655/3127.13
[main] Time assemble (wall/proc) 14.1781/136.46
[main] Time solve (wall/proc) 4.84964/64.09
[main] Stop crit:        7.39686e-14
[main] Stop crit:        0.00233526
Ebkt times:              3.27617/89.52
Eval Ebkt times:         60.8699/1668.66
PiPjPk times:            18.0033/493.24
Eval PiPjPk times:       2.93968/76.32
L2prod times:            9.13054/252.78
Total time:              113.733/3101.16
[main] Time assemble (wall/proc) 14.3684/135.73
[main] Time solve (wall/proc) 4.83418/64.46
[main] Stop crit:        7.42049e-14
[main] Stop crit:        0.00233558
Ebkt times:              3.25608/89.23
Eval Ebkt times:         60.6848/1664.29
PiPjPk times:            18.023/499.19
Eval PiPjPk times:       3.01929/80.12
L2prod times:            9.15128/254.89
Total time:              113.278/3101.89
[main] Time assemble (wall/proc) 14.2445/135.63
[main] Time solve (wall/proc) 4.81987/64.04
[main] Stop crit:        7.44255e-14
[main] Stop crit:        0.0023358
Ebkt times:              3.22612/90.12
Eval Ebkt times:         60.9575/1672.73
PiPjPk times:            18.1347/499.65
Eval PiPjPk times:       2.92341/77.87
L2prod times:            9.1438/252.67
Total time:              113.688/3111.9
[main] Time assemble (wall/proc) 14.2121/136.2
[main] Time solve (wall/proc) 4.85446/64.26
[main] Stop crit:        7.46401e-14
[main] Stop crit:        0.0023359
Ebkt times:              3.24799/87.28
Eval Ebkt times:         61.0746/1677.64
PiPjPk times:            18.1353/498.27
Eval PiPjPk times:       2.93521/75.59
L2prod times:            9.18323/253.07
Total time:              114.241/3116.6
[main] Time assemble (wall/proc) 14.2949/136.16
[main] Time solve (wall/proc) 4.87636/64.4
[main] Stop crit:        7.48288e-14
[main] Stop crit:        0.00233584
Ebkt times:              3.24294/90.17
Eval Ebkt times:         61.1612/1681.48
PiPjPk times:            18.0604/494.26
Eval PiPjPk times:       2.94703/78.71
L2prod times:            9.16368/255.99
Total time:              114.299/3121.83
[main] Time assemble (wall/proc) 14.1771/136.54
[main] Time solve (wall/proc) 4.83577/64.72
[main] Stop crit:        7.49883e-14
[main] Stop crit:        0.00233561
Ebkt times:              3.24444/88.88
Eval Ebkt times:         60.8834/1676.15
PiPjPk times:            17.9684/492.78
Eval PiPjPk times:       2.87004/77.1
L2prod times:            9.15887/253.17
Total time:              113.962/3118.55
[main] Time assemble (wall/proc) 14.266/135.96
[main] Time solve (wall/proc) 4.88953/64.63
[main] Stop crit:        7.51308e-14
[main] Stop crit:        0.0023352
Ebkt times:              3.2297/89.73
Eval Ebkt times:         60.9246/1671.3
PiPjPk times:            18.087/497.92
Eval PiPjPk times:       2.97836/75.52
L2prod times:            9.1643/254.04
Total time:              113.775/3106.92
[main] Time assemble (wall/proc) 14.3701/135.92
[main] Time solve (wall/proc) 4.82247/63.95
[main] Stop crit:        7.52364e-14
[main] Stop crit:        0.00233457
Ebkt times:              3.24282/87.54
Eval Ebkt times:         61.0799/1678.86
PiPjPk times:            18.1417/500.04
Eval PiPjPk times:       2.99126/79.35
L2prod times:            9.18605/256.46
Total time:              114.134/3128.98
[main] Time assemble (wall/proc) 14.3631/136.68
[main] Time solve (wall/proc) 4.84409/64.51
[main] Stop crit:        7.53001e-14
[main] Stop crit:        0.00233373
Ebkt times:              3.21083/89.48
Eval Ebkt times:         60.9283/1677.95
PiPjPk times:            18.0415/496.8
Eval PiPjPk times:       2.88416/77.73
L2prod times:            9.189/255.51
Total time:              113.429/3113.08
[main] Time assemble (wall/proc) 14.2024/135.75
[main] Time solve (wall/proc) 4.88328/64.5
[main] Stop crit:        7.53289e-14
[main] Stop crit:        0.00233267
Ebkt times:              3.20823/87.5
Eval Ebkt times:         60.8744/1668.74
PiPjPk times:            18.0523/497.52
Eval PiPjPk times:       2.92956/77.53
L2prod times:            9.14062/254.34
Total time:              113.889/3111.77
[main] Time assemble (wall/proc) 14.3679/135.91
[main] Time solve (wall/proc) 4.87293/64.31
[main] Stop crit:        7.5313e-14
[main] Stop crit:        0.00233137
Ebkt times:              3.29628/92.54
Eval Ebkt times:         60.9251/1667.75
PiPjPk times:            18.128/500.05
Eval PiPjPk times:       2.99553/80.9
L2prod times:            9.15124/254.12
Total time:              113.909/3115.38
[main] Time assemble (wall/proc) 14.2962/136.29
[main] Time solve (wall/proc) 4.81361/64.37
[main] Stop crit:        7.52606e-14
[main] Stop crit:        0.00232985
Ebkt times:              3.20529/88.1
Eval Ebkt times:         60.6064/1654.31
PiPjPk times:            18.0842/497.19
Eval PiPjPk times:       2.90884/76.7
L2prod times:            9.0868/251.67
Total time:              113.652/3094.14
[main] Time assemble (wall/proc) 14.1949/135.58
[main] Time solve (wall/proc) 4.83312/64.72
[main] Stop crit:        7.51606e-14
[main] Stop crit:        0.0023281
Ebkt times:              3.26062/89.17
Eval Ebkt times:         60.8449/1674.61
PiPjPk times:            18.0734/499.1
Eval PiPjPk times:       2.87271/74.88
L2prod times:            9.16772/254.65
Total time:              113.456/3114.85
[main] Time assemble (wall/proc) 14.2941/136.19
[main] Time solve (wall/proc) 4.87196/64.2
[main] Stop crit:        7.50181e-14
[main] Stop crit:        0.00232613
Ebkt times:              3.23625/88.03
Eval Ebkt times:         60.7823/1675.44
PiPjPk times:            17.9803/491.72
Eval PiPjPk times:       2.91381/75.61
L2prod times:            9.13232/252.25
Total time:              113.587/3107.69
[main] Time assemble (wall/proc) 14.2296/135.61
[main] Time solve (wall/proc) 4.91462/65.26
[main] Stop crit:        7.48268e-14
[main] Stop crit:        0.00232394
Ebkt times:              3.24068/89.55
Eval Ebkt times:         60.8255/1668.02
PiPjPk times:            17.9712/492
Eval PiPjPk times:       2.90074/77.79
L2prod times:            9.15613/254.34
Total time:              113.889/3108.58
[main] Time assemble (wall/proc) 14.198/135.6
[main] Time solve (wall/proc) 4.8136/64.58
[main] Stop crit:        7.4614e-14
[main] Stop crit:        0.00232156
Ebkt times:              3.23143/86.94
Eval Ebkt times:         60.9247/1669.83
PiPjPk times:            18.024/496.4
Eval PiPjPk times:       2.91521/77.63
L2prod times:            9.15194/255.59
Total time:              114.033/3115.14
[main] Time assemble (wall/proc) 14.36/136
[main] Time solve (wall/proc) 4.83765/64.38
[main] Stop crit:        7.43476e-14
[main] Stop crit:        0.002319
Ebkt times:              3.24046/89.38
Eval Ebkt times:         60.9643/1680.52
PiPjPk times:            17.9268/490.58
Eval PiPjPk times:       2.85253/73.75
L2prod times:            9.14747/253.65
Total time:              113.637/3117.6
[main] Time assemble (wall/proc) 14.0787/135.75
[main] Time solve (wall/proc) 4.80569/64.03
[main] Stop crit:        7.4048e-14
[main] Stop crit:        0.00231627
Ebkt times:              3.27793/90.72
Eval Ebkt times:         60.7325/1662.2
PiPjPk times:            17.9675/492.76
Eval PiPjPk times:       2.8951/77.58
L2prod times:            9.12419/254.85
Total time:              113.832/3100.76
[main] Time assemble (wall/proc) 14.2623/135.68
[main] Time solve (wall/proc) 4.87849/64.39
[main] Stop crit:        7.37251e-14
[main] Stop crit:        0.0023134
Ebkt times:              3.22259/88.42
Eval Ebkt times:         60.8389/1667.87
PiPjPk times:            18.0624/496.66
Eval PiPjPk times:       2.95186/78.22
L2prod times:            9.13806/254.81
Total time:              113.353/3104.42
[main] Time assemble (wall/proc) 14.2717/135.82
[main] Time solve (wall/proc) 4.8367/64.27
[main] Stop crit:        7.33786e-14
[main] Stop crit:        0.00231041
Ebkt times:              3.28017/90.85
Eval Ebkt times:         60.9088/1673.73
PiPjPk times:            18.0445/497.52
Eval PiPjPk times:       2.99317/77.65
L2prod times:            9.15875/254.32
Total time:              113.989/3115.12
[main] Time assemble (wall/proc) 14.2801/135.93
[main] Time solve (wall/proc) 4.82408/64.09
[main] Stop crit:        7.30079e-14
[main] Stop crit:        0.00230731
Ebkt times:              3.24019/88.61
Eval Ebkt times:         61.0391/1678.62
PiPjPk times:            18.0768/496.79
Eval PiPjPk times:       2.8395/74.41
L2prod times:            9.1677/254.99
Total time:              113.665/3113.2
[main] Time assemble (wall/proc) 14.1802/135.85
[main] Time solve (wall/proc) 4.83771/64.56
[main] Stop crit:        7.26196e-14
[main] Stop crit:        0.00230414
Ebkt times:              3.25448/88.04
Eval Ebkt times:         60.9609/1675.1
PiPjPk times:            17.9799/494.47
Eval PiPjPk times:       2.95838/77.66
L2prod times:            9.14963/253.86
Total time:              113.937/3113.8
[main] Time assemble (wall/proc) 14.2441/135.69
[main] Time solve (wall/proc) 4.82799/64.13
[main] Stop crit:        7.22226e-14
[main] Stop crit:        0.00230091
Ebkt times:              3.23383/89.69
Eval Ebkt times:         61.0222/1678.63
PiPjPk times:            18.0971/497.05
Eval PiPjPk times:       2.85992/76.11
L2prod times:            9.13287/253.26
Total time:              113.893/3117.77
[main] Time assemble (wall/proc) 14.1972/136.01
[main] Time solve (wall/proc) 4.84862/64.54
[main] Stop crit:        7.18137e-14
[main] Stop crit:        0.00229764
Ebkt times:              3.23149/90.06
Eval Ebkt times:         60.9655/1683.34
PiPjPk times:            18.0712/498.52
Eval PiPjPk times:       2.84486/76
L2prod times:            9.14519/252.69
Total time:              113.166/3111.57
[main] Time assemble (wall/proc) 14.3182/135.9
[main] Time solve (wall/proc) 4.8427/64.35
[main] Stop crit:        7.13976e-14
[main] Stop crit:        0.00229437
Ebkt times:              3.29459/92.69
Eval Ebkt times:         61.004/1674.79
PiPjPk times:            18.1384/501.53
Eval PiPjPk times:       2.95038/77.58
L2prod times:            9.16578/254.29
Total time:              114.096/3121.87
[main] Time assemble (wall/proc) 14.3234/136.19
[main] Time solve (wall/proc) 4.81945/63.87
[main] Stop crit:        7.0976e-14
[main] Stop crit:        0.00229111
Ebkt times:              3.25742/90.1
Eval Ebkt times:         60.7523/1667.77
PiPjPk times:            17.9365/492.67
Eval PiPjPk times:       2.87726/75.79
L2prod times:            9.11294/252.18
Total time:              113.564/3100.31
[main] Time assemble (wall/proc) 14.1795/135.76
[main] Time solve (wall/proc) 4.85819/64.31
[main] Stop crit:        7.05564e-14
[main] Stop crit:        0.00228788
Ebkt times:              3.27518/88.03
Eval Ebkt times:         61.1121/1684.35
PiPjPk times:            18.0058/494.14
Eval PiPjPk times:       2.8824/75.95
L2prod times:            9.20034/255.03
Total time:              113.849/3124.54
[main] Time assemble (wall/proc) 14.2058/136.23
[main] Time solve (wall/proc) 4.87232/64.9
[main] Stop crit:        7.01392e-14
[main] Stop crit:        0.0022847
Ebkt times:              3.26795/89.48
Eval Ebkt times:         61.1048/1680.17
PiPjPk times:            17.9549/491.96
Eval PiPjPk times:       2.86635/76.3
L2prod times:            9.16666/255.93
Total time:              114.005/3122.33
[main] Time assemble (wall/proc) 14.1525/136.04
[main] Time solve (wall/proc) 4.86199/64.28
[main] Stop crit:        6.97277e-14
[main] 50%...
[main] Stop crit:        0.00228159
Ebkt times:              3.28444/90.06
Eval Ebkt times:         61.0001/1674.85
PiPjPk times:            18.0753/499.35
Eval PiPjPk times:       3.02326/78.05
L2prod times:            9.15028/253.23
Total time:              114.461/3120.69
[main] Time assemble (wall/proc) 14.237/136.03
[main] Time solve (wall/proc) 4.90043/65.35
[main] Stop crit:        6.93268e-14
[main] Stop crit:        0.00227856
Ebkt times:              3.24954/89.08
Eval Ebkt times:         61.1157/1679.22
PiPjPk times:            18.1449/501.32
Eval PiPjPk times:       2.90495/75.84
L2prod times:            9.15495/255.03
Total time:              114.017/3118.22
[main] Time assemble (wall/proc) 14.3351/136.46
[main] Time solve (wall/proc) 4.86104/64.43
[main] Stop crit:        6.89182e-14
[main] Stop crit:        0.00227563
Ebkt times:              3.24158/88.07
Eval Ebkt times:         60.8885/1668.39
PiPjPk times:            18.0526/496.98
Eval PiPjPk times:       2.94954/77.92
L2prod times:            9.10267/254.55
Total time:              113.559/3107.29
[main] Time assemble (wall/proc) 14.1218/135.8
[main] Time solve (wall/proc) 4.89648/65.21
[main] Stop crit:        6.85315e-14
[main] Stop crit:        0.0022728
Ebkt times:              3.23045/88.29
Eval Ebkt times:         60.9809/1681.6
PiPjPk times:            18.025/496.65
Eval PiPjPk times:       2.85942/75.52
L2prod times:            9.13583/251.84
Total time:              113.252/3112.96
[main] Time assemble (wall/proc) 14.2357/135.79
[main] Time solve (wall/proc) 4.83426/64.24
[main] Stop crit:        6.81463e-14
[main] Stop crit:        0.00227008
Ebkt times:              3.27674/89.6
Eval Ebkt times:         61.0594/1676.56
PiPjPk times:            18.0423/495.15
Eval PiPjPk times:       2.88975/74.82
L2prod times:            9.17022/253.97
Total time:              114.106/3118.87
[main] Time assemble (wall/proc) 14.2409/136.27
[main] Time solve (wall/proc) 4.86806/64.2
[main] Stop crit:        6.77806e-14
[main] Stop crit:        0.00226748
Ebkt times:              3.28565/91.62
Eval Ebkt times:         61.0509/1682.47
PiPjPk times:            18.0385/495.6
Eval PiPjPk times:       2.86831/77.38
L2prod times:            9.16063/256.23
Total time:              113.944/3125.42
[main] Time assemble (wall/proc) 14.3017/136.41
[main] Time solve (wall/proc) 4.85126/64.46
[main] Stop crit:        6.74352e-14
[main] Stop crit:        0.00226501
Ebkt times:              3.27291/89.47
Eval Ebkt times:         61.1644/1682.71
PiPjPk times:            18.1441/501.53
Eval PiPjPk times:       2.92547/79.31
L2prod times:            9.19691/255.29
Total time:              114.387/3130.79
[main] Time assemble (wall/proc) 14.1378/136.3
[main] Time solve (wall/proc) 4.82317/64.65
[main] Stop crit:        6.70916e-14
[main] Stop crit:        0.00226266
Ebkt times:              3.30882/90.88
Eval Ebkt times:         61.3141/1690.48
PiPjPk times:            18.1021/498.79
Eval PiPjPk times:       2.94268/76.73
L2prod times:            9.18075/257.48
Total time:              114.346/3140.89
[main] Time assemble (wall/proc) 14.2045/137.06
[main] Time solve (wall/proc) 4.84794/64.89
[main] Stop crit:        6.67923e-14
[main] Stop crit:        0.00226043
Ebkt times:              3.2201/89.44
Eval Ebkt times:         60.8178/1669.56
PiPjPk times:            18.0568/498.2
Eval PiPjPk times:       3.01689/77.64
L2prod times:            9.11415/250.24
Total time:              113.612/3106.83
[main] Time assemble (wall/proc) 14.2394/135.81
[main] Time solve (wall/proc) 4.89133/64.79
[main] Stop crit:        6.64981e-14
[main] Stop crit:        0.00225832
Ebkt times:              3.25166/88.5
Eval Ebkt times:         60.9645/1671.99
PiPjPk times:            18.0829/497.41
Eval PiPjPk times:       2.93464/77.14
L2prod times:            9.11407/254.01
Total time:              113.932/3115.93
[main] Time assemble (wall/proc) 14.2049/135.74
[main] Time solve (wall/proc) 4.86409/64.46
[main] Stop crit:        6.62185e-14
[main] Stop crit:        0.00225632
Ebkt times:              3.23921/91.9
Eval Ebkt times:         61.0432/1678.95
PiPjPk times:            18.0015/494.06
Eval PiPjPk times:       2.90158/77.71
L2prod times:            9.17884/254.39
Total time:              113.778/3114.67
[main] Time assemble (wall/proc) 14.294/136.2
[main] Time solve (wall/proc) 4.83688/64.46
[main] Stop crit:        6.59838e-14
[main] Stop crit:        0.00225443
Ebkt times:              3.23356/87.75
Eval Ebkt times:         60.9027/1674.47
PiPjPk times:            18.1152/501.35
Eval PiPjPk times:       2.83443/76.14
L2prod times:            9.15068/253.06
Total time:              113.741/3113.25
[main] Time assemble (wall/proc) 14.2214/135.83
[main] Time solve (wall/proc) 4.83351/64.53
[main] Stop crit:        6.5756e-14
[main] Stop crit:        0.00225264
Ebkt times:              3.25772/87.21
Eval Ebkt times:         61.0596/1685.93
PiPjPk times:            18.0545/497.57
Eval PiPjPk times:       2.93887/77.52
L2prod times:            9.17117/255.99
Total time:              113.78/3123.93
[main] Time assemble (wall/proc) 14.1881/136.01
[main] Time solve (wall/proc) 4.85663/64.21
[main] Stop crit:        6.55563e-14
[main] Stop crit:        0.00225093
Ebkt times:              3.28244/90.94
Eval Ebkt times:         61.1721/1687.34
PiPjPk times:            18.1579/501.23
Eval PiPjPk times:       2.95482/78.78
L2prod times:            9.19007/255.18
Total time:              113.921/3131.25
[main] Time assemble (wall/proc) 14.2325/136.65
[main] Time solve (wall/proc) 4.83857/64.43
[main] Stop crit:        6.53919e-14
[main] Stop crit:        0.0022493
Ebkt times:              3.22455/90.67
Eval Ebkt times:         60.8327/1668.74
PiPjPk times:            18.0864/497.97
Eval PiPjPk times:       2.93491/76.85
L2prod times:            9.17359/254.8
Total time:              113.724/3111.67
[main] Time assemble (wall/proc) 14.366/135.91
[main] Time solve (wall/proc) 4.88958/64.62
[main] Stop crit:        6.5243e-14
[main] Stop crit:        0.00224774
Ebkt times:              3.22367/88.97
Eval Ebkt times:         60.7941/1669.54
PiPjPk times:            18.0375/497.47
Eval PiPjPk times:       2.93821/77.24
L2prod times:            9.17566/254.67
Total time:              113.699/3110.51
[main] Time assemble (wall/proc) 14.2733/135.8
[main] Time solve (wall/proc) 4.84228/64.78
[main] Stop crit:        6.51273e-14
[main] Stop crit:        0.00224623
Ebkt times:              3.24521/90.1
Eval Ebkt times:         61.0596/1684.96
PiPjPk times:            18.0252/496.86
Eval PiPjPk times:       2.84607/74.02
L2prod times:            9.15312/254.37
Total time:              113.408/3118.55
[main] Time assemble (wall/proc) 14.2756/136.2
[main] Time solve (wall/proc) 4.86391/65.17
[main] Stop crit:        6.50342e-14
[main] Stop crit:        0.00224476
Ebkt times:              3.23535/87.49
Eval Ebkt times:         60.8587/1672.14
PiPjPk times:            18.0234/493.87
Eval PiPjPk times:       2.89836/74.92
L2prod times:            9.15841/253.67
Total time:              113.843/3107.08
[main] Time assemble (wall/proc) 14.0986/135.52
[main] Time solve (wall/proc) 4.89618/64.98
[main] Stop crit:        6.49568e-14
[main] Stop crit:        0.00224332
Ebkt times:              3.23651/88.66
Eval Ebkt times:         60.6332/1655.93
PiPjPk times:            17.9259/491.34
Eval PiPjPk times:       2.85612/77.21
L2prod times:            9.11579/250.38
Total time:              113.757/3087.59
[main] Time assemble (wall/proc) 14.3909/135.46
[main] Time solve (wall/proc) 4.8443/64.47
[main] Stop crit:        6.49101e-14
[main] Stop crit:        0.00224189
Ebkt times:              3.24528/88.2
Eval Ebkt times:         60.9841/1670.37
PiPjPk times:            18.1124/496.53
Eval PiPjPk times:       3.06614/80.5
L2prod times:            9.12519/250.72
Total time:              114.138/3107.73
[main] Time assemble (wall/proc) 14.2833/135.96
[main] Time solve (wall/proc) 4.86881/64.09
[main] Stop crit:        6.4872e-14
[main] Stop crit:        0.00224047
Ebkt times:              3.28168/90.33
Eval Ebkt times:         61.0669/1684.35
PiPjPk times:            18.1505/503.91
Eval PiPjPk times:       2.89391/77.86
L2prod times:            9.16204/253.65
Total time:              113.81/3129.06
[main] Time assemble (wall/proc) 14.2761/136.67
[main] Time solve (wall/proc) 4.83898/65
[main] Stop crit:        6.48472e-14
[main] Stop crit:        0.00223904
Ebkt times:              3.27212/90.25
Eval Ebkt times:         61.2254/1681.91
PiPjPk times:            18.2105/502.19
Eval PiPjPk times:       2.96862/79.3
L2prod times:            9.17837/256.09
Total time:              114.379/3135.62
[main] Time assemble (wall/proc) 14.2739/136.84
[main] Time solve (wall/proc) 4.86937/64.15
[main] Stop crit:        6.48346e-14
[main] Stop crit:        0.0022376
Ebkt times:              3.25314/92.11
Eval Ebkt times:         61.4264/1693.74
PiPjPk times:            18.0947/497.08
Eval PiPjPk times:       2.97916/78.62
L2prod times:            9.21132/256.99
Total time:              114.544/3139.9
[main] Time assemble (wall/proc) 14.1517/137.03
[main] Time solve (wall/proc) 4.81878/64.31
[main] Stop crit:        6.48534e-14
[main] Stop crit:        0.00223613
Ebkt times:              3.22132/91.77
Eval Ebkt times:         61.0432/1685.37
PiPjPk times:            17.9633/490.71
Eval PiPjPk times:       2.84923/75.88
L2prod times:            9.13207/253.84
Total time:              113.81/3118.57
[main] Time assemble (wall/proc) 14.2958/136.3
[main] Time solve (wall/proc) 4.82266/63.98
[main] Stop crit:        6.48761e-14
[main] Stop crit:        0.00223462
Ebkt times:              3.28925/90.94
Eval Ebkt times:         61.0096/1680.11
PiPjPk times:            18.045/497.21
Eval PiPjPk times:       2.8467/75.35
L2prod times:            9.17697/252.75
Total time:              113.809/3114.64
[main] Time assemble (wall/proc) 14.4088/136.2
[main] Time solve (wall/proc) 4.84695/63.86
[main] Stop crit:        6.48988e-14
[main] Stop crit:        0.00223307
Ebkt times:              3.31443/91.48
Eval Ebkt times:         61.0324/1679.33
PiPjPk times:            18.1297/501.64
Eval PiPjPk times:       2.90201/76.68
L2prod times:            9.20647/254.39
Total time:              113.983/3128.09
[main] Time assemble (wall/proc) 14.2996/136.53
[main] Time solve (wall/proc) 4.84159/64.35
[main] Stop crit:        6.49395e-14
[main] Stop crit:        0.00223148
Ebkt times:              3.28808/90.47
Eval Ebkt times:         60.9449/1670.09
PiPjPk times:            18.0611/495.27
Eval PiPjPk times:       2.96836/78.62
L2prod times:            9.18385/256.16
Total time:              114.007/3117.13
[main] Time assemble (wall/proc) 14.145/136.02
[main] Time solve (wall/proc) 4.82045/64.39
[main] Stop crit:        6.49869e-14
[main] Stop crit:        0.00222984
Ebkt times:              3.31727/92.07
Eval Ebkt times:         61.3304/1694.95
PiPjPk times:            18.1045/501.44
Eval PiPjPk times:       2.83223/75.71
L2prod times:            9.18382/254.46
Total time:              113.899/3132.19
[main] Time assemble (wall/proc) 14.1718/136.65
[main] Time solve (wall/proc) 4.86159/64.4
[main] Stop crit:        6.50394e-14
[main] Stop crit:        0.00222814
Ebkt times:              3.29509/91.33
Eval Ebkt times:         61.1248/1681.16
PiPjPk times:            18.1141/497.85
Eval PiPjPk times:       3.05461/79.68
L2prod times:            9.1748/253.85
Total time:              114.241/3125.81
[main] Time assemble (wall/proc) 14.3842/136.46
[main] Time solve (wall/proc) 4.82454/64.32
[main] Stop crit:        6.51053e-14
[main] Stop crit:        0.00222639
Ebkt times:              3.2038/87.67
Eval Ebkt times:         60.8104/1660.07
PiPjPk times:            18.1176/497.21
Eval PiPjPk times:       2.93466/77.48
L2prod times:            9.07633/251.93
Total time:              114.229/3105.94
[main] Time assemble (wall/proc) 14.2078/135.67
[main] Time solve (wall/proc) 4.83382/64.56
[main] Stop crit:        6.51761e-14
[main] Stop crit:        0.00222459
Ebkt times:              3.24328/90.45
Eval Ebkt times:         60.9144/1673.26
PiPjPk times:            18.0021/493.73
Eval PiPjPk times:       2.87963/76.35
L2prod times:            9.1565/252.11
Total time:              113.658/3106.3
[main] Time assemble (wall/proc) 14.2304/135.72
[main] Time solve (wall/proc) 4.81787/64.38
[main] Stop crit:        6.52449e-14
[main] Stop crit:        0.00222274
Ebkt times:              3.26207/89.2
Eval Ebkt times:         61.1856/1682.29
PiPjPk times:            18.1647/500.52
Eval PiPjPk times:       2.96377/78.99
L2prod times:            9.17976/255.6
Total time:              114.336/3127.9
[main] Time assemble (wall/proc) 14.2922/136.43
[main] Time solve (wall/proc) 4.83786/64.46
[main] Stop crit:        6.53484e-14
[main] Stop crit:        0.00222083
Ebkt times:              3.24928/89.35
Eval Ebkt times:         61.0921/1677.2
PiPjPk times:            18.0059/494.23
Eval PiPjPk times:       2.97984/77.78
L2prod times:            9.1736/255.75
Total time:              114.321/3122.68
[main] Time assemble (wall/proc) 14.2761/136.33
[main] Time solve (wall/proc) 4.89387/64.79
[main] Stop crit:        6.54533e-14
[main] Stop crit:        0.00221889
Ebkt times:              3.25686/90.12
Eval Ebkt times:         61.0331/1679.53
PiPjPk times:            17.9578/490.31
Eval PiPjPk times:       2.95668/79.34
L2prod times:            9.17012/255.08
Total time:              114.13/3120.28
[main] Time assemble (wall/proc) 14.1841/136.18
[main] Time solve (wall/proc) 4.82639/64.39
[main] Stop crit:        6.55838e-14
[main] Stop crit:        0.0022169
Ebkt times:              3.20921/87.31
Eval Ebkt times:         60.9979/1680.44
PiPjPk times:            18.0551/497.74
Eval PiPjPk times:       2.86079/77.89
L2prod times:            9.12639/251.99
Total time:              113.394/3113.24
[main] Time assemble (wall/proc) 14.1584/136.08
[main] Time solve (wall/proc) 4.81968/64.13
[main] Stop crit:        6.57048e-14
[main] Stop crit:        0.00221488
Ebkt times:              3.20381/89.22
Eval Ebkt times:         60.837/1665.51
PiPjPk times:            17.9657/492.43
Eval PiPjPk times:       3.04225/80.58
L2prod times:            9.11906/252.06
Total time:              114.116/3106.9
[main] Time assemble (wall/proc) 14.3511/135.78
[main] Time solve (wall/proc) 4.82177/64.26
[main] Stop crit:        6.58607e-14
[main] Stop crit:        0.00221283
Ebkt times:              3.2626/90.69
Eval Ebkt times:         60.9061/1676.41
PiPjPk times:            18.0571/498.36
Eval PiPjPk times:       2.94684/79.31
L2prod times:            9.17886/254.71
Total time:              113.956/3122.52
[main] Time assemble (wall/proc) 14.2053/136.25
[main] Time solve (wall/proc) 4.8092/64.21
[main] Stop crit:        6.60313e-14
[main] Stop crit:        0.00221075
Ebkt times:              3.27266/88.34
Eval Ebkt times:         61.3948/1698.81
PiPjPk times:            18.1599/502.29
Eval PiPjPk times:       2.87181/78.15
L2prod times:            9.19961/254.78
Total time:              114.094/3141.71
[main] Time assemble (wall/proc) 14.3348/137.15
[main] Time solve (wall/proc) 4.85691/65.04
[main] Stop crit:        6.61964e-14
[main] Stop crit:        0.00220867
Ebkt times:              3.21306/89.54
Eval Ebkt times:         61.0812/1680.72
PiPjPk times:            18.1312/500.08
Eval PiPjPk times:       3.00668/81.52
L2prod times:            9.16595/254.17
Total time:              114.046/3122.42
[main] Time assemble (wall/proc) 14.1349/135.91
[main] Time solve (wall/proc) 4.83538/64.71
[main] Stop crit:        6.63842e-14
[main] Stop crit:        0.00220658
Ebkt times:              3.27301/89.66
Eval Ebkt times:         60.8767/1678.23
PiPjPk times:            17.9982/495.03
Eval PiPjPk times:       2.87864/77.91
L2prod times:            9.14414/255.11
Total time:              113.386/3109.26
[main] Time assemble (wall/proc) 14.201/135.88
[main] Time solve (wall/proc) 4.81608/64.3
[main] Stop crit:        6.65781e-14
[main] Stop crit:        0.00220449
Ebkt times:              3.25689/91.26
Eval Ebkt times:         61.0663/1678.78
PiPjPk times:            18.0763/499.06
Eval PiPjPk times:       2.88692/76.3
L2prod times:            9.18065/254.75
Total time:              113.551/3115.52
[main] Time assemble (wall/proc) 14.159/136.23
[main] Time solve (wall/proc) 4.86173/64.44
[main] Stop crit:        6.67762e-14
[main] Stop crit:        0.00220241
Ebkt times:              3.23414/88.57
Eval Ebkt times:         60.6352/1662.23
PiPjPk times:            18.0156/494.57
Eval PiPjPk times:       2.99881/77.73
L2prod times:            9.08422/248.7
Total time:              113.647/3095.46
[main] Time assemble (wall/proc) 14.2334/135.16
[main] Time solve (wall/proc) 4.8256/64.38
[main] Stop crit:        6.69781e-14
[main] Stop crit:        0.00220034
Ebkt times:              3.30264/92.39
Eval Ebkt times:         61.3475/1685.51
PiPjPk times:            18.2694/504.4
Eval PiPjPk times:       2.95663/77.06
L2prod times:            9.19756/255.45
Total time:              114.513/3139.02
[main] Time assemble (wall/proc) 14.1953/136.97
[main] Time solve (wall/proc) 4.81656/64.18
[main] Stop crit:        6.71905e-14
[main] Stop crit:        0.00219829
Ebkt times:              3.27122/89.41
Eval Ebkt times:         60.8854/1668.61
PiPjPk times:            17.9791/493.29
Eval PiPjPk times:       2.93003/77.28
L2prod times:            9.1295/252.33
Total time:              113.65/3106.63
[main] Time assemble (wall/proc) 14.3463/135.91
[main] Time solve (wall/proc) 4.85436/64.58
[main] Stop crit:        6.73909e-14
[main] Stop crit:        0.00219628
Ebkt times:              3.2371/90.06
Eval Ebkt times:         61.0757/1677.38
PiPjPk times:            18.0517/495.06
Eval PiPjPk times:       2.9905/76.83
L2prod times:            9.18897/254.62
Total time:              114.351/3120.21
[main] Time assemble (wall/proc) 14.2421/136.15
[main] Time solve (wall/proc) 4.85023/64.39
[main] Stop crit:        6.75813e-14
[main] Stop crit:        0.00219429
Ebkt times:              3.25026/88.02
Eval Ebkt times:         60.7543/1656.83
PiPjPk times:            17.9685/493.46
Eval PiPjPk times:       2.98566/76.71
L2prod times:            9.14873/253.97
Total time:              114.213/3098.16
[main] Time assemble (wall/proc) 14.3235/135.55
[main] Time solve (wall/proc) 4.84828/64.52
[main] Stop crit:        6.77671e-14
[main] Stop crit:        0.00219234
Ebkt times:              3.28489/88.94
Eval Ebkt times:         61.1473/1686.55
PiPjPk times:            18.184/503.07
Eval PiPjPk times:       2.92381/77.84
L2prod times:            9.12549/253.51
Total time:              113.762/3125.96
[main] Time assemble (wall/proc) 14.2256/136.7
[main] Time solve (wall/proc) 4.83039/64.31
[main] Stop crit:        6.79446e-14
[main] Stop crit:        0.00219044
Ebkt times:              3.29317/91.88
Eval Ebkt times:         60.9899/1674.48
PiPjPk times:            18.1417/501.9
Eval PiPjPk times:       2.96942/75.67
L2prod times:            9.18548/255
Total time:              114.123/3121.36
[main] Time assemble (wall/proc) 14.3274/136.64
[main] Time solve (wall/proc) 4.82237/64.09
[main] Stop crit:        6.81112e-14
[main] Stop crit:        0.00218858
Ebkt times:              3.23246/87.86
Eval Ebkt times:         60.9342/1675.73
PiPjPk times:            18.0594/498.34
Eval PiPjPk times:       2.87474/79.49
L2prod times:            9.15537/254.73
Total time:              113.462/3112.55
[main] Time assemble (wall/proc) 14.2757/135.84
[main] Time solve (wall/proc) 4.8388/64.28
[main] Stop crit:        6.8259e-14
[main] 60%...
[main] Stop crit:        0.00218676
Ebkt times:              3.24927/88.82
Eval Ebkt times:         60.7529/1666.58
PiPjPk times:            18.0142/495.81
Eval PiPjPk times:       2.89539/76.26
L2prod times:            9.10523/253.22
Total time:              113.738/3097.59
[main] Time assemble (wall/proc) 14.2241/135.36
[main] Time solve (wall/proc) 4.81905/64.25
[main] Stop crit:        6.83707e-14
[main] Stop crit:        0.002185
Ebkt times:              3.25936/91.02
Eval Ebkt times:         60.9735/1673.87
PiPjPk times:            18.0969/500.44
Eval PiPjPk times:       2.98667/80.71
L2prod times:            9.15085/255.94
Total time:              114.111/3121.97
[main] Time assemble (wall/proc) 14.2865/136.51
[main] Time solve (wall/proc) 4.84425/64.5
[main] Stop crit:        6.84957e-14
[main] Stop crit:        0.00218328
Ebkt times:              3.26456/90.64
Eval Ebkt times:         61.1765/1685.97
PiPjPk times:            18.094/498.79
Eval PiPjPk times:       2.89836/77.95
L2prod times:            9.18461/255.21
Total time:              113.963/3122.71
[main] Time assemble (wall/proc) 14.165/136.25
[main] Time solve (wall/proc) 4.86362/64.5
[main] Stop crit:        6.85971e-14
[main] Stop crit:        0.0021816
Ebkt times:              3.25295/89.74
Eval Ebkt times:         60.8118/1668.83
PiPjPk times:            18.0176/495.2
Eval PiPjPk times:       2.96965/78.77
L2prod times:            9.13447/253.15
Total time:              113.525/3106.3
[main] Time assemble (wall/proc) 14.2588/135.54
[main] Time solve (wall/proc) 4.88762/64.56
[main] Stop crit:        6.86852e-14
[main] Stop crit:        0.00217998
Ebkt times:              3.22028/89.6
Eval Ebkt times:         60.7642/1660.88
PiPjPk times:            18.1153/499.73
Eval PiPjPk times:       2.90987/74.57
L2prod times:            9.1477/251.39
Total time:              113.621/3107.12
[main] Time assemble (wall/proc) 14.2538/135.65
[main] Time solve (wall/proc) 4.80721/63.74
[main] Stop crit:        6.87684e-14
[main] Stop crit:        0.00217839
Ebkt times:              3.22335/89.29
Eval Ebkt times:         60.9523/1673.14
PiPjPk times:            18.0945/498.88
Eval PiPjPk times:       2.89014/76.27
L2prod times:            9.16815/254.36
Total time:              114.084/3118.89
[main] Time assemble (wall/proc) 14.3532/136.2
[main] Time solve (wall/proc) 4.85187/64.75
[main] Stop crit:        6.882e-14
[main] Stop crit:        0.00217685
Ebkt times:              3.24172/87.31
Eval Ebkt times:         60.6199/1653.98
PiPjPk times:            17.8662/489.76
Eval PiPjPk times:       3.06155/81.46
L2prod times:            9.08225/251.41
Total time:              113.912/3097.35
[main] Time assemble (wall/proc) 14.2327/134.93
[main] Time solve (wall/proc) 4.83505/63.85
[main] Stop crit:        6.88841e-14
[main] Stop crit:        0.00217534
Ebkt times:              3.27765/91.79
Eval Ebkt times:         61.1343/1677.93
PiPjPk times:            18.1444/500.12
Eval PiPjPk times:       2.98071/79.7
L2prod times:            9.19949/255.27
Total time:              114.3/3126.75
[main] Time assemble (wall/proc) 14.2446/136.56
[main] Time solve (wall/proc) 4.85887/64.89
[main] Stop crit:        6.89363e-14
[main] Stop crit:        0.00217386
Ebkt times:              3.25205/90.33
Eval Ebkt times:         60.8468/1667.53
PiPjPk times:            17.9854/492.63
Eval PiPjPk times:       2.95533/78.39
L2prod times:            9.13463/253.87
Total time:              113.83/3106.91
[main] Time assemble (wall/proc) 14.2119/135.66
[main] Time solve (wall/proc) 4.88182/64.48
[main] Stop crit:        6.89834e-14
[main] Stop crit:        0.00217241
Ebkt times:              3.2889/90.12
Eval Ebkt times:         61.0007/1683.1
PiPjPk times:            18.0798/498.03
Eval PiPjPk times:       2.9463/78.71
L2prod times:            9.15575/253.91
Total time:              113.492/3117.97
[main] Time assemble (wall/proc) 14.1042/136.35
[main] Time solve (wall/proc) 4.84665/65.1
[main] Stop crit:        6.90334e-14
[main] Stop crit:        0.00217099
Ebkt times:              3.21665/86.87
Eval Ebkt times:         60.9573/1668.93
PiPjPk times:            18.1261/498.65
Eval PiPjPk times:       2.94231/78.66
L2prod times:            9.09161/249.92
Total time:              114.112/3111.78
[main] Time assemble (wall/proc) 14.337/135.91
[main] Time solve (wall/proc) 4.83005/64.17
[main] Stop crit:        6.90654e-14
[main] Stop crit:        0.00216957
Ebkt times:              3.23503/87.94
Eval Ebkt times:         60.7844/1673.93
PiPjPk times:            18.1768/504.43
Eval PiPjPk times:       3.00846/81.17
L2prod times:            9.12621/253.85
Total time:              113.646/3117.31
[main] Time assemble (wall/proc) 14.2386/136.1
[main] Time solve (wall/proc) 4.79262/63.72
[main] Stop crit:        6.91126e-14
[main] Stop crit:        0.00216817
Ebkt times:              3.27321/90.52
Eval Ebkt times:         61.1347/1680.37
PiPjPk times:            18.0425/498.82
Eval PiPjPk times:       2.96032/75.75
L2prod times:            9.16627/254.15
Total time:              114.045/3121.2
[main] Time assemble (wall/proc) 14.1911/135.86
[main] Time solve (wall/proc) 4.86628/64.13
[main] Stop crit:        6.91703e-14
[main] Stop crit:        0.00216678
Ebkt times:              3.28632/90.21
Eval Ebkt times:         60.9511/1678.63
PiPjPk times:            18.1341/501.02
Eval PiPjPk times:       2.97292/78.72
L2prod times:            9.12708/255.31
Total time:              113.571/3120.37
[main] Time assemble (wall/proc) 14.2403/136.36
[main] Time solve (wall/proc) 4.85487/64.72
[main] Stop crit:        6.92422e-14
[main] Stop crit:        0.00216538
Ebkt times:              3.2415/90.9
Eval Ebkt times:         60.8745/1675.42
PiPjPk times:            18.0143/496.65
Eval PiPjPk times:       2.87792/77.25
L2prod times:            9.14215/250.3
Total time:              113.415/3111.36
[main] Time assemble (wall/proc) 14.1883/135.96
[main] Time solve (wall/proc) 4.82029/64.43
[main] Stop crit:        6.92935e-14
[main] Stop crit:        0.00216397
Ebkt times:              3.23977/89.98
Eval Ebkt times:         60.7991/1670.47
PiPjPk times:            18.048/496.36
Eval PiPjPk times:       2.96358/78.01
L2prod times:            9.18335/253.58
Total time:              114.397/3116.7
[main] Time assemble (wall/proc) 14.2054/135.95
[main] Time solve (wall/proc) 4.81875/64.5
[main] Stop crit:        6.93539e-14
[main] Stop crit:        0.00216255
Ebkt times:              3.25183/90.08
Eval Ebkt times:         60.6702/1658.34
PiPjPk times:            18.1015/497.47
Eval PiPjPk times:       2.88547/75.98
L2prod times:            9.1275/252.6
Total time:              114.289/3109.76
[main] Time assemble (wall/proc) 14.2077/135.54
[main] Time solve (wall/proc) 4.82943/64.56
[main] Stop crit:        6.94376e-14
[main] Stop crit:        0.00216112
Ebkt times:              3.29497/90.35
Eval Ebkt times:         61.4098/1691.84
PiPjPk times:            18.0347/494.35
Eval PiPjPk times:       2.94784/78.48
L2prod times:            9.20136/255.32
Total time:              114.606/3137.38
[main] Time assemble (wall/proc) 14.1385/136.81
[main] Time solve (wall/proc) 4.83467/64.81
[main] Stop crit:        6.95036e-14
[main] Stop crit:        0.00215966
Ebkt times:              3.28312/90.29
Eval Ebkt times:         60.7712/1662.86
PiPjPk times:            17.8885/486.94
Eval PiPjPk times:       2.79782/76.79
L2prod times:            9.17818/254.81
Total time:              113.907/3098.98
[main] Time assemble (wall/proc) 14.2313/135.66
[main] Time solve (wall/proc) 4.80836/64.3
[main] Stop crit:        6.95798e-14
[main] Stop crit:        0.00215818
Ebkt times:              3.24993/89.77
Eval Ebkt times:         61.1857/1678.77
PiPjPk times:            18.0282/493.17
Eval PiPjPk times:       2.88234/75.98
L2prod times:            9.18783/256.36
Total time:              114.203/3118.9
[main] Time assemble (wall/proc) 14.348/136.44
[main] Time solve (wall/proc) 4.87173/64.14
[main] Stop crit:        6.96452e-14
[main] Stop crit:        0.00215667
Ebkt times:              3.23545/86.72
Eval Ebkt times:         60.7726/1655.58
PiPjPk times:            17.9006/488.4
Eval PiPjPk times:       2.98348/78.55
L2prod times:            9.07922/250.13
Total time:              113.909/3084.19
[main] Time assemble (wall/proc) 14.225/134.87
[main] Time solve (wall/proc) 4.84323/64.74
[main] Stop crit:        6.97001e-14
[main] Stop crit:        0.00215512
Ebkt times:              3.24912/88.88
Eval Ebkt times:         60.7225/1661.27
PiPjPk times:            17.9148/489.28
Eval PiPjPk times:       2.9244/76.02
L2prod times:            9.16094/253.41
Total time:              113.861/3097.69
[main] Time assemble (wall/proc) 14.1381/135.26
[main] Time solve (wall/proc) 4.83821/64.86
[main] Stop crit:        6.97525e-14
[main] Stop crit:        0.00215354
Ebkt times:              3.2678/91.11
Eval Ebkt times:         61.2954/1682.99
PiPjPk times:            18.161/501.83
Eval PiPjPk times:       2.8528/76.82
L2prod times:            9.18882/256.5
Total time:              114.214/3123.65
[main] Time assemble (wall/proc) 14.3114/136.78
[main] Time solve (wall/proc) 4.86655/64.14
[main] Stop crit:        6.9786e-14
[main] Stop crit:        0.00215192
Ebkt times:              3.23053/88.96
Eval Ebkt times:         60.9189/1661.37
PiPjPk times:            17.9312/488.67
Eval PiPjPk times:       2.96933/76.88
L2prod times:            9.09796/252.81
Total time:              113.685/3091.31
[main] Time assemble (wall/proc) 14.3638/135.13
[main] Time solve (wall/proc) 4.86295/64.45
[main] Stop crit:        6.98244e-14
[main] Stop crit:        0.00215027
Ebkt times:              3.19468/85.86
Eval Ebkt times:         61.1034/1665.38
PiPjPk times:            18.0338/488.48
Eval PiPjPk times:       2.9779/78.6
L2prod times:            9.17605/253.36
Total time:              114.438/3099.94
[main] Time assemble (wall/proc) 14.2884/135.37
[main] Time solve (wall/proc) 4.88934/64.72
[main] Stop crit:        6.98296e-14
[main] Stop crit:        0.00214857
Ebkt times:              3.26279/89.5
Eval Ebkt times:         60.767/1653.38
PiPjPk times:            17.938/487.8
Eval PiPjPk times:       2.97619/78.93
L2prod times:            9.14823/251.67
Total time:              114.274/3097.87
[main] Time assemble (wall/proc) 14.4142/135.51
[main] Time solve (wall/proc) 4.85147/64.49
[main] Stop crit:        6.98235e-14
[main] Stop crit:        0.00214684
Ebkt times:              3.2954/88.99
Eval Ebkt times:         61.0953/1672.64
PiPjPk times:            17.9909/494.23
Eval PiPjPk times:       2.86445/76.4
L2prod times:            9.21721/255.47
Total time:              113.962/3107.64
[main] Time assemble (wall/proc) 14.4573/135.67
[main] Time solve (wall/proc) 4.8738/64.13
[main] Stop crit:        6.9786e-14
[main] Stop crit:        0.00214507
Ebkt times:              3.19839/86.34
Eval Ebkt times:         60.8628/1651.6
PiPjPk times:            17.8938/487.13
Eval PiPjPk times:       3.10138/79.72
L2prod times:            9.08911/250.01
Total time:              114.669/3103.28
[main] Time assemble (wall/proc) 14.7075/135.49
[main] Time solve (wall/proc) 4.83367/64.15
[main] Stop crit:        6.97432e-14
[main] Stop crit:        0.00214327
Ebkt times:              3.30787/89.7
Eval Ebkt times:         61.6292/1688.53
PiPjPk times:            18.2727/500.62
Eval PiPjPk times:       2.93641/77.5
L2prod times:            9.25037/253.76
Total time:              114.737/3132.81
[main] Time assemble (wall/proc) 14.414/136.75
[main] Time solve (wall/proc) 4.89223/64.74
[main] Stop crit:        6.96766e-14
[main] Stop crit:        0.00214143
Ebkt times:              3.36008/82.69
Eval Ebkt times:         62.884/1540.29
PiPjPk times:            18.2057/443.05
Eval PiPjPk times:       4.24406/94.64
L2prod times:            9.11403/226.81
Total time:              127.163/3059.3
[main] Time assemble (wall/proc) 14.861/134.04
[main] Time solve (wall/proc) 4.88648/64.65
[main] Stop crit:        6.9569e-14
[main] Stop crit:        0.00213956
Ebkt times:              3.21783/89.06
Eval Ebkt times:         60.6244/1659.15
PiPjPk times:            18.0112/492.91
Eval PiPjPk times:       2.92752/77.5
L2prod times:            9.14665/252.24
Total time:              113.503/3095.57
[main] Time assemble (wall/proc) 14.2886/135.25
[main] Time solve (wall/proc) 4.90755/65.22
[main] Stop crit:        6.94654e-14
[main] Stop crit:        0.00213766
Ebkt times:              3.23495/88.76
Eval Ebkt times:         60.8274/1669.36
PiPjPk times:            18.0706/496.23
Eval PiPjPk times:       2.93218/77.33
L2prod times:            9.11346/252.65
Total time:              113.781/3105.26
[main] Time assemble (wall/proc) 14.2026/135.74
[main] Time solve (wall/proc) 4.81102/64.36
[main] Stop crit:        6.93368e-14
[main] Stop crit:        0.00213574
Ebkt times:              3.23998/87.78
Eval Ebkt times:         60.8319/1673.29
PiPjPk times:            18.0079/494.9
Eval PiPjPk times:       2.97529/77.46
L2prod times:            9.09733/251.58
Total time:              113.842/3111.66
[main] Time assemble (wall/proc) 14.1535/135.71
[main] Time solve (wall/proc) 4.78594/63.62
[main] Stop crit:        6.91748e-14
[main] Stop crit:        0.0021338
Ebkt times:              3.24194/89.33
Eval Ebkt times:         60.8314/1670.47
PiPjPk times:            18.1311/499.55
Eval PiPjPk times:       2.95273/77.47
L2prod times:            9.14568/254.54
Total time:              114.075/3121.55
[main] Time assemble (wall/proc) 14.1702/135.82
[main] Time solve (wall/proc) 4.82959/64.68
[main] Stop crit:        6.90101e-14
[main] Stop crit:        0.00213184
Ebkt times:              3.23764/89.76
Eval Ebkt times:         61.18/1682.28
PiPjPk times:            18.1418/500.01
Eval PiPjPk times:       2.89888/77.71
L2prod times:            9.13685/254.47
Total time:              113.993/3122.23
[main] Time assemble (wall/proc) 14.2064/136.24
[main] Time solve (wall/proc) 4.8587/65.04
[main] Stop crit:        6.88269e-14
[main] Stop crit:        0.00212987
Ebkt times:              3.23516/87.45
Eval Ebkt times:         61.0339/1678.02
PiPjPk times:            18.1052/499.33
Eval PiPjPk times:       2.98901/80.12
L2prod times:            9.12253/252.06
Total time:              113.794/3119.9
[main] Time assemble (wall/proc) 14.2704/136.45
[main] Time solve (wall/proc) 4.88843/65.19
[main] Stop crit:        6.8641e-14
[main] Stop crit:        0.0021279
Ebkt times:              3.26582/89.66
Eval Ebkt times:         61.0001/1678.8
PiPjPk times:            18.1096/500.97
Eval PiPjPk times:       2.89814/76.41
L2prod times:            9.17751/256.78
Total time:              113.924/3122.85
[main] Time assemble (wall/proc) 14.1451/136.2
[main] Time solve (wall/proc) 4.8592/64.37
[main] Stop crit:        6.84242e-14
[main] Stop crit:        0.00212591
Ebkt times:              3.26001/88.42
Eval Ebkt times:         60.7573/1671.89
PiPjPk times:            17.9719/495.59
Eval PiPjPk times:       2.88831/74.57
L2prod times:            9.15304/254.23
Total time:              113.762/3111.15
[main] Time assemble (wall/proc) 14.1736/135.62
[main] Time solve (wall/proc) 4.82201/64.6
[main] Stop crit:        6.82173e-14
[main] Stop crit:        0.00212393
Ebkt times:              3.23121/88.42
Eval Ebkt times:         60.786/1657.11
PiPjPk times:            18.0224/495.55
Eval PiPjPk times:       3.00972/79.71
L2prod times:            9.11836/253.23
Total time:              114.17/3102
[main] Time assemble (wall/proc) 14.2748/135.4
[main] Time solve (wall/proc) 4.82468/64.21
[main] Stop crit:        6.80049e-14
[main] Stop crit:        0.00212194
Ebkt times:              3.27672/90.96
Eval Ebkt times:         61.1216/1677.76
PiPjPk times:            18.0975/499.97
Eval PiPjPk times:       2.89824/75.97
L2prod times:            9.1828/255.41
Total time:              114.015/3123.21
[main] Time assemble (wall/proc) 14.3389/136.32
[main] Time solve (wall/proc) 4.84274/63.6
[main] Stop crit:        6.77896e-14
[main] Stop crit:        0.00211997
Ebkt times:              3.23088/91.15
Eval Ebkt times:         60.8222/1667.45
PiPjPk times:            17.953/493.16
Eval PiPjPk times:       2.94211/77.56
L2prod times:            9.17601/255.55
Total time:              114.07/3113.52
[main] Time assemble (wall/proc) 14.2398/136.03
[main] Time solve (wall/proc) 4.82714/64.15
[main] Stop crit:        6.75752e-14
[main] Stop crit:        0.002118
Ebkt times:              3.26697/90.25
Eval Ebkt times:         61.1827/1684.3
PiPjPk times:            18.0861/496.08
Eval PiPjPk times:       2.99937/79.74
L2prod times:            9.13173/252.47
Total time:              114.423/3129.76
[main] Time assemble (wall/proc) 14.2395/136.37
[main] Time solve (wall/proc) 4.78252/64.21
[main] Stop crit:        6.73534e-14
[main] Stop crit:        0.00211604
Ebkt times:              3.21741/87.37
Eval Ebkt times:         60.7696/1665.45
PiPjPk times:            18.0613/496.46
Eval PiPjPk times:       3.01439/77.25
L2prod times:            9.12056/252.51
Total time:              114.04/3099.32
[main] Time assemble (wall/proc) 14.2646/135.67
[main] Time solve (wall/proc) 4.82005/64.05
[main] Stop crit:        6.71577e-14
[main] Stop crit:        0.0021141
Ebkt times:              3.32326/91.37
Eval Ebkt times:         61.5199/1693.63
PiPjPk times:            18.118/501.36
Eval PiPjPk times:       2.93997/75.24
L2prod times:            9.22747/256.48
Total time:              114.796/3146.95
[main] Time assemble (wall/proc) 14.3179/137.43
[main] Time solve (wall/proc) 4.83389/64.24
[main] Stop crit:        6.6955e-14
[main] Stop crit:        0.00211216
Ebkt times:              3.2575/87.19
Eval Ebkt times:         60.943/1673.71
PiPjPk times:            17.9975/492.02
Eval PiPjPk times:       2.90495/76.42
L2prod times:            9.14306/253.31
Total time:              114.397/3117.99
[main] Time assemble (wall/proc) 14.3196/136.14
[main] Time solve (wall/proc) 4.89092/64.82
[main] Stop crit:        6.6752e-14
[main] Stop crit:        0.00211025
Ebkt times:              3.22029/86.85
Eval Ebkt times:         60.9836/1682.07
PiPjPk times:            18.0494/497.94
Eval PiPjPk times:       2.91158/79.2
L2prod times:            9.14564/253.44
Total time:              113.281/3114.92
[main] Time assemble (wall/proc) 14.1754/136.03
[main] Time solve (wall/proc) 4.85968/65.04
[main] Stop crit:        6.65755e-14
[main] Stop crit:        0.00210835
Ebkt times:              3.32478/92.01
Eval Ebkt times:         61.1134/1682.09
PiPjPk times:            18.1718/502.38
Eval PiPjPk times:       2.90015/77.25
L2prod times:            9.18774/255.93
Total time:              113.777/3126.94
[main] Time assemble (wall/proc) 14.2302/136.53
[main] Time solve (wall/proc) 4.82823/64.98
[main] Stop crit:        6.63929e-14
[main] Stop crit:        0.00210646
Ebkt times:              3.24317/89.02
Eval Ebkt times:         61.1461/1683.94
PiPjPk times:            18.1461/502
Eval PiPjPk times:       2.85499/76.34
L2prod times:            9.19151/254.62
Total time:              113.927/3128.94
[main] Time assemble (wall/proc) 14.2634/136.51
[main] Time solve (wall/proc) 4.81874/64.05
[main] Stop crit:        6.624e-14
[main] Stop crit:        0.00210459
Ebkt times:              3.27186/89.41
Eval Ebkt times:         60.9601/1678.43
PiPjPk times:            18.0895/499.78
Eval PiPjPk times:       2.9137/77.54
L2prod times:            9.13129/253.76
Total time:              113.891/3117.94
[main] Time assemble (wall/proc) 14.2461/136.29
[main] Time solve (wall/proc) 4.83533/63.98
[main] Stop crit:        6.60768e-14
[main] Stop crit:        0.00210273
Ebkt times:              3.23061/89.31
Eval Ebkt times:         60.87/1675.1
PiPjPk times:            18.0232/494.03
Eval PiPjPk times:       2.85435/74.33
L2prod times:            9.16283/252.95
Total time:              113.559/3109.29
[main] Time assemble (wall/proc) 14.1679/135.59
[main] Time solve (wall/proc) 4.84746/64.86
[main] Stop crit:        6.59377e-14
[main] 70%...
[main] Stop crit:        0.00210088
Ebkt times:              3.18242/85.2
Eval Ebkt times:         60.9451/1675.8
PiPjPk times:            18.0158/492.72
Eval PiPjPk times:       2.97542/77.73
L2prod times:            9.1322/254.15
Total time:              113.643/3104.77
[main] Time assemble (wall/proc) 14.2891/135.65
[main] Time solve (wall/proc) 4.84821/64.4
[main] Stop crit:        6.58044e-14
[main] Stop crit:        0.00209905
Ebkt times:              3.25828/87.38
Eval Ebkt times:         60.9893/1673.35
PiPjPk times:            18.0646/497.44
Eval PiPjPk times:       3.06626/79.94
L2prod times:            9.14708/255.12
Total time:              114.101/3119.44
[main] Time assemble (wall/proc) 14.2084/135.79
[main] Time solve (wall/proc) 4.78983/63.66
[main] Stop crit:        6.56803e-14
[main] Stop crit:        0.00209722
Ebkt times:              3.1795/85.31
Eval Ebkt times:         60.4401/1649.21
PiPjPk times:            17.9662/492.99
Eval PiPjPk times:       2.97063/76.9
L2prod times:            8.99344/248.54
Total time:              113.259/3083.12
[main] Time assemble (wall/proc) 14.2363/134.81
[main] Time solve (wall/proc) 4.81469/63.91
[main] Stop crit:        6.55581e-14
[main] Stop crit:        0.00209539
Ebkt times:              3.28546/90.45
Eval Ebkt times:         61.3326/1691.21
PiPjPk times:            18.0597/495.86
Eval PiPjPk times:       2.91585/77.61
L2prod times:            9.21133/256.11
Total time:              114.341/3133.2
[main] Time assemble (wall/proc) 14.2427/136.6
[main] Time solve (wall/proc) 4.81872/64.43
[main] Stop crit:        6.5456e-14
[main] Stop crit:        0.00209357
Ebkt times:              3.27666/89.28
Eval Ebkt times:         61.3535/1693.74
PiPjPk times:            18.0116/493.7
Eval PiPjPk times:       2.92717/79.58
L2prod times:            9.1742/257.02
Total time:              113.994/3132.24
[main] Time assemble (wall/proc) 14.1373/136.53
[main] Time solve (wall/proc) 4.75245/63.53
[main] Stop crit:        6.5356e-14
[main] Stop crit:        0.00209175
Ebkt times:              3.2191/87.1
Eval Ebkt times:         60.8228/1667.29
PiPjPk times:            18.0405/496.57
Eval PiPjPk times:       3.00525/77.68
L2prod times:            9.13687/254.44
Total time:              113.805/3110.72
[main] Time assemble (wall/proc) 14.2342/135.65
[main] Time solve (wall/proc) 4.85281/64.7
[main] Stop crit:        6.52672e-14
[main] Stop crit:        0.00208992
Ebkt times:              3.33331/92.73
Eval Ebkt times:         61.4183/1691.81
PiPjPk times:            18.2541/506.84
Eval PiPjPk times:       2.94387/78.29
L2prod times:            9.22174/256.13
Total time:              114.648/3151.43
[main] Time assemble (wall/proc) 14.2989/137.49
[main] Time solve (wall/proc) 4.84486/64.8
[main] Stop crit:        6.51878e-14
[main] Stop crit:        0.00208808
Ebkt times:              3.32089/90.67
Eval Ebkt times:         61.1261/1685.1
PiPjPk times:            18.1596/500.98
Eval PiPjPk times:       2.96338/78.65
L2prod times:            9.17095/252.34
Total time:              113.799/3122.42
[main] Time assemble (wall/proc) 14.1089/136.39
[main] Time solve (wall/proc) 4.81068/64.19
[main] Stop crit:        6.5115e-14
[main] Stop crit:        0.00208623
Ebkt times:              3.25717/89.63
Eval Ebkt times:         61.2509/1690.25
PiPjPk times:            18.0511/496.55
Eval PiPjPk times:       2.92713/79.83
L2prod times:            9.19023/253.86
Total time:              113.993/3133.4
[main] Time assemble (wall/proc) 14.1868/136.51
[main] Time solve (wall/proc) 4.85656/64.18
[main] Stop crit:        6.5047e-14
[main] Stop crit:        0.00208437
Ebkt times:              3.16923/85.08
Eval Ebkt times:         60.9461/1675.78
PiPjPk times:            18.0151/495.96
Eval PiPjPk times:       2.93864/79.87
L2prod times:            9.07763/252.16
Total time:              113.611/3111.37
[main] Time assemble (wall/proc) 14.1696/135.46
[main] Time solve (wall/proc) 4.79753/64.16
[main] Stop crit:        6.49897e-14
[main] Stop crit:        0.0020825
Ebkt times:              3.33222/92.14
Eval Ebkt times:         61.2034/1680.17
PiPjPk times:            18.0777/497.62
Eval PiPjPk times:       2.85499/73.73
L2prod times:            9.19059/255.19
Total time:              114.952/3135.59
[main] Time assemble (wall/proc) 14.3178/136.63
[main] Time solve (wall/proc) 4.87468/64.09
[main] Stop crit:        6.49215e-14
[main] Stop crit:        0.0020806
Ebkt times:              3.22047/88.04
Eval Ebkt times:         60.695/1655.67
PiPjPk times:            17.9279/493.17
Eval PiPjPk times:       2.90993/78.63
L2prod times:            9.11582/252.26
Total time:              113.8/3095.14
[main] Time assemble (wall/proc) 14.1988/135.25
[main] Time solve (wall/proc) 4.83988/64.4
[main] Stop crit:        6.48654e-14
[main] Stop crit:        0.00207869
Ebkt times:              3.21777/87.87
Eval Ebkt times:         60.9209/1677.73
PiPjPk times:            18.0366/499.16
Eval PiPjPk times:       3.0299/80.31
L2prod times:            9.16337/254.84
Total time:              113.579/3113.96
[main] Time assemble (wall/proc) 14.1442/135.77
[main] Time solve (wall/proc) 4.80526/63.79
[main] Stop crit:        6.48141e-14
[main] Stop crit:        0.00207675
Ebkt times:              3.31042/91.25
Eval Ebkt times:         61.1792/1683.94
PiPjPk times:            18.0821/496.23
Eval PiPjPk times:       2.9039/78.64
L2prod times:            9.17111/254.26
Total time:              114.106/3127.06
[main] Time assemble (wall/proc) 14.2159/136.84
[main] Time solve (wall/proc) 4.80099/64.14
[main] Stop crit:        6.47742e-14
[main] Stop crit:        0.00207478
Ebkt times:              3.23426/89.22
Eval Ebkt times:         60.816/1666.05
PiPjPk times:            17.9641/492.36
Eval PiPjPk times:       3.00618/79.36
L2prod times:            9.14173/255.19
Total time:              113.88/3106.5
[main] Time assemble (wall/proc) 14.1222/135.65
[main] Time solve (wall/proc) 4.87175/64.53
[main] Stop crit:        6.47421e-14
[main] Stop crit:        0.00207279
Ebkt times:              3.22727/88.42
Eval Ebkt times:         61.0668/1676.25
PiPjPk times:            18.0046/495.04
Eval PiPjPk times:       2.98211/78.99
L2prod times:            9.13337/252.48
Total time:              114.056/3116.77
[main] Time assemble (wall/proc) 14.2575/135.88
[main] Time solve (wall/proc) 4.81111/64.23
[main] Stop crit:        6.47039e-14
[main] Stop crit:        0.00207077
Ebkt times:              3.26282/88.59
Eval Ebkt times:         60.9646/1679.49
PiPjPk times:            18.1887/502.63
Eval PiPjPk times:       2.93839/78.32
L2prod times:            9.12292/250.85
Total time:              113.699/3114.97
[main] Time assemble (wall/proc) 14.2396/136.04
[main] Time solve (wall/proc) 4.86092/64.52
[main] Stop crit:        6.46641e-14
[main] Stop crit:        0.00206873
Ebkt times:              3.29031/90.88
Eval Ebkt times:         60.9997/1666.58
PiPjPk times:            18.0994/499.44
Eval PiPjPk times:       2.93296/75.93
L2prod times:            9.21166/256.19
Total time:              114.354/3120.42
[main] Time assemble (wall/proc) 14.3225/136.15
[main] Time solve (wall/proc) 4.86921/64.29
[main] Stop crit:        6.46426e-14
[main] Stop crit:        0.00206666
Ebkt times:              3.26425/91.05
Eval Ebkt times:         60.8684/1668.49
PiPjPk times:            17.9306/489.96
Eval PiPjPk times:       2.88767/75.12
L2prod times:            9.17767/256.25
Total time:              114.001/3110.66
[main] Time assemble (wall/proc) 14.2767/135.87
[main] Time solve (wall/proc) 4.87282/64.12
[main] Stop crit:        6.46026e-14
[main] Stop crit:        0.00206456
Ebkt times:              3.28725/91.73
Eval Ebkt times:         60.9588/1675.65
PiPjPk times:            18.119/500.75
Eval PiPjPk times:       2.86924/79.2
L2prod times:            9.18132/256.14
Total time:              113.68/3117.9
[main] Time assemble (wall/proc) 14.2022/136.29
[main] Time solve (wall/proc) 4.85676/64.66
[main] Stop crit:        6.45913e-14
[main] Stop crit:        0.00206244
Ebkt times:              3.26138/89.88
Eval Ebkt times:         61.0611/1679.89
PiPjPk times:            18.0321/496.45
Eval PiPjPk times:       2.92588/76.69
L2prod times:            9.15437/253.92
Total time:              113.903/3119.73
[main] Time assemble (wall/proc) 14.3684/136.2
[main] Time solve (wall/proc) 4.83168/64.25
[main] Stop crit:        6.4567e-14
[main] Stop crit:        0.0020603
Ebkt times:              3.25164/89.41
Eval Ebkt times:         60.7803/1667.89
PiPjPk times:            18.0136/496.39
Eval PiPjPk times:       2.90103/79.07
L2prod times:            9.16655/254.68
Total time:              113.686/3112.28
[main] Time assemble (wall/proc) 14.1447/135.41
[main] Time solve (wall/proc) 4.76012/63.78
[main] Stop crit:        6.45574e-14
[main] Stop crit:        0.00205814
Ebkt times:              3.20444/87.37
Eval Ebkt times:         60.7193/1665.41
PiPjPk times:            17.9971/494.46
Eval PiPjPk times:       2.94662/79.56
L2prod times:            9.10141/250.62
Total time:              113.354/3095.29
[main] Time assemble (wall/proc) 14.199/135.39
[main] Time solve (wall/proc) 4.84746/65.1
[main] Stop crit:        6.45423e-14
[main] Stop crit:        0.00205596
Ebkt times:              3.25752/90.42
Eval Ebkt times:         61.0762/1685.41
PiPjPk times:            18.1064/499.54
Eval PiPjPk times:       2.89697/80.12
L2prod times:            9.16639/255.07
Total time:              113.447/3122.74
[main] Time assemble (wall/proc) 14.2658/136.35
[main] Time solve (wall/proc) 4.80682/63.76
[main] Stop crit:        6.45312e-14
[main] Stop crit:        0.00205377
Ebkt times:              3.23794/89.28
Eval Ebkt times:         60.8425/1673.23
PiPjPk times:            18.0595/497.52
Eval PiPjPk times:       2.90584/75.52
L2prod times:            9.14357/251.46
Total time:              113.409/3109.8
[main] Time assemble (wall/proc) 14.0635/135.81
[main] Time solve (wall/proc) 4.81054/64.21
[main] Stop crit:        6.45264e-14
[main] Stop crit:        0.00205157
Ebkt times:              3.28132/91.43
Eval Ebkt times:         61.3896/1692.65
PiPjPk times:            18.1121/501.06
Eval PiPjPk times:       2.9318/77.41
L2prod times:            9.19619/254.53
Total time:              114.377/3140.49
[main] Time assemble (wall/proc) 14.1632/136.82
[main] Time solve (wall/proc) 4.80286/64.23
[main] Stop crit:        6.45231e-14
[main] Stop crit:        0.00204936
Ebkt times:              3.26332/91
Eval Ebkt times:         61.2448/1684.54
PiPjPk times:            18.1456/500.75
Eval PiPjPk times:       2.90932/78.29
L2prod times:            9.18846/256.06
Total time:              114.03/3133.54
[main] Time assemble (wall/proc) 14.2795/136.62
[main] Time solve (wall/proc) 4.76736/63.8
[main] Stop crit:        6.4523e-14
[main] Stop crit:        0.00204715
Ebkt times:              3.25459/87.54
Eval Ebkt times:         60.7783/1667.43
PiPjPk times:            18.0076/493.59
Eval PiPjPk times:       2.9283/75.78
L2prod times:            9.13278/254
Total time:              114.848/3115.64
[main] Time assemble (wall/proc) 14.3538/135.95
[main] Time solve (wall/proc) 4.875/64.53
[main] Stop crit:        6.453e-14
[main] Stop crit:        0.00204494
Ebkt times:              3.26353/90.6
Eval Ebkt times:         61.0695/1676.71
PiPjPk times:            18.1714/503.09
Eval PiPjPk times:       2.98059/77.92
L2prod times:            9.16299/254.49
Total time:              114.423/3130.49
[main] Time assemble (wall/proc) 14.1355/136.17
[main] Time solve (wall/proc) 4.80509/64.18
[main] Stop crit:        6.45315e-14
[main] Stop crit:        0.00204273
Ebkt times:              3.19582/87.69
Eval Ebkt times:         60.8809/1671.4
PiPjPk times:            18.1246/500.08
Eval PiPjPk times:       3.00465/78.13
L2prod times:            9.14384/252.82
Total time:              113.832/3112.66
[main] Time assemble (wall/proc) 14.198/135.91
[main] Time solve (wall/proc) 4.81191/64.01
[main] Stop crit:        6.4547e-14
[main] Stop crit:        0.00204053
Ebkt times:              3.25035/91.89
Eval Ebkt times:         60.9915/1681.25
PiPjPk times:            18.0766/497.63
Eval PiPjPk times:       2.99849/79.58
L2prod times:            9.1656/251.92
Total time:              113.914/3121.26
[main] Time assemble (wall/proc) 14.2048/136.14
[main] Time solve (wall/proc) 4.84096/64.47
[main] Stop crit:        6.45671e-14
[main] Stop crit:        0.00203834
Ebkt times:              3.28997/90.9
Eval Ebkt times:         60.9835/1680.58
PiPjPk times:            18.0662/496.99
Eval PiPjPk times:       2.90903/78.3
L2prod times:            9.15338/253.38
Total time:              113.478/3114.87
[main] Time assemble (wall/proc) 14.232/135.83
[main] Time solve (wall/proc) 4.86359/64.22
[main] Stop crit:        6.45836e-14
[main] Stop crit:        0.00203617
Ebkt times:              3.20697/87.56
Eval Ebkt times:         60.7442/1658.66
PiPjPk times:            17.9872/494.19
Eval PiPjPk times:       2.89108/77.32
L2prod times:            9.1409/254.67
Total time:              113.543/3101.4
[main] Time assemble (wall/proc) 14.101/135.31
[main] Time solve (wall/proc) 4.832/64.85
[main] Stop crit:        6.46118e-14
[main] Stop crit:        0.00203402
Ebkt times:              3.21465/89.02
Eval Ebkt times:         61.0622/1681.49
PiPjPk times:            18.1425/500.16
Eval PiPjPk times:       2.87843/74.85
L2prod times:            9.1148/252.25
Total time:              113.399/3117.17
[main] Time assemble (wall/proc) 14.1739/136.44
[main] Time solve (wall/proc) 4.85016/64.91
[main] Stop crit:        6.4643e-14
[main] Stop crit:        0.0020319
Ebkt times:              3.23692/88.45
Eval Ebkt times:         60.7165/1657.6
PiPjPk times:            18.052/495.37
Eval PiPjPk times:       2.99863/80.06
L2prod times:            9.11472/252.44
Total time:              113.834/3094.81
[main] Time assemble (wall/proc) 14.2941/135.55
[main] Time solve (wall/proc) 4.83662/64.44
[main] Stop crit:        6.46714e-14
[main] Stop crit:        0.00202979
Ebkt times:              3.21851/89.19
Eval Ebkt times:         60.2719/1651.45
PiPjPk times:            17.9355/491.88
Eval PiPjPk times:       3.03604/78.36
L2prod times:            9.06491/249.99
Total time:              112.961/3076.24
[main] Time assemble (wall/proc) 14.203/134.54
[main] Time solve (wall/proc) 4.8348/64.51
[main] Stop crit:        6.46898e-14
[main] Stop crit:        0.00202772
Ebkt times:              3.2471/89.7
Eval Ebkt times:         60.8964/1668.05
PiPjPk times:            18.1441/502.33
Eval PiPjPk times:       2.89427/76.97
L2prod times:            9.20617/256.03
Total time:              113.917/3115.39
[main] Time assemble (wall/proc) 14.3625/136.38
[main] Time solve (wall/proc) 4.88166/64.45
[main] Stop crit:        6.47455e-14
[main] Stop crit:        0.00202568
Ebkt times:              3.21401/87.81
Eval Ebkt times:         61.0489/1681.72
PiPjPk times:            18.1121/499.53
Eval PiPjPk times:       2.91887/77.4
L2prod times:            9.0985/251.57
Total time:              113.598/3114.25
[main] Time assemble (wall/proc) 14.2057/136.01
[main] Time solve (wall/proc) 4.79724/64.02
[main] Stop crit:        6.47874e-14
[main] Stop crit:        0.00202367
Ebkt times:              3.26233/89.75
Eval Ebkt times:         60.9455/1672.48
PiPjPk times:            18.0252/494.29
Eval PiPjPk times:       2.8615/74.69
L2prod times:            9.1493/254.58
Total time:              114.139/3111.58
[main] Time assemble (wall/proc) 14.2517/136.25
[main] Time solve (wall/proc) 4.81146/64.28
[main] Stop crit:        6.48345e-14
[main] Stop crit:        0.00202169
Ebkt times:              3.21105/88.85
Eval Ebkt times:         60.7587/1668.33
PiPjPk times:            18.0494/498.25
Eval PiPjPk times:       2.80699/75.87
L2prod times:            9.12351/253.57
Total time:              113.444/3101.78
[main] Time assemble (wall/proc) 14.2515/135.5
[main] Time solve (wall/proc) 4.85595/64.99
[main] Stop crit:        6.48917e-14
[main] Stop crit:        0.00201975
Ebkt times:              3.2252/89.43
Eval Ebkt times:         60.8965/1676.3
PiPjPk times:            18.0686/499.06
Eval PiPjPk times:       2.8408/75.15
L2prod times:            9.14656/254.37
Total time:              113.805/3118.78
[main] Time assemble (wall/proc) 14.2059/136.41
[main] Time solve (wall/proc) 4.869/65.07
[main] Stop crit:        6.49471e-14
[main] Stop crit:        0.00201784
Ebkt times:              3.2132/89.05
Eval Ebkt times:         60.9359/1672.99
PiPjPk times:            18.0304/497.13
Eval PiPjPk times:       2.85536/75.27
L2prod times:            9.12543/252.22
Total time:              113.822/3109.88
[main] Time assemble (wall/proc) 14.154/135.77
[main] Time solve (wall/proc) 4.82949/64.73
[main] Stop crit:        6.50025e-14
[main] Stop crit:        0.00201596
Ebkt times:              3.27325/89.61
Eval Ebkt times:         61.0043/1672.07
PiPjPk times:            18.1329/500.87
Eval PiPjPk times:       2.9413/76.02
L2prod times:            9.19496/254.45
Total time:              114.359/3121.04
[main] Time assemble (wall/proc) 14.3294/136.43
[main] Time solve (wall/proc) 4.76285/63.66
[main] Stop crit:        6.50631e-14
[main] Stop crit:        0.00201412
Ebkt times:              3.3157/92.71
Eval Ebkt times:         60.8917/1666.86
PiPjPk times:            18.1234/499.91
Eval PiPjPk times:       2.93124/78.54
L2prod times:            9.11805/253.39
Total time:              113.465/3106.89
[main] Time assemble (wall/proc) 14.0912/135.9
[main] Time solve (wall/proc) 4.84277/64.87
[main] Stop crit:        6.51299e-14
[main] Stop crit:        0.00201231
Ebkt times:              3.29221/93.26
Eval Ebkt times:         61.1632/1685.62
PiPjPk times:            18.0049/493.75
Eval PiPjPk times:       2.8442/76.13
L2prod times:            9.182/253.75
Total time:              114.039/3126.32
[main] Time assemble (wall/proc) 14.2971/136.47
[main] Time solve (wall/proc) 4.83664/64.56
[main] Stop crit:        6.51981e-14
[main] Stop crit:        0.00201054
Ebkt times:              3.16552/83.69
Eval Ebkt times:         60.5285/1652.51
PiPjPk times:            18.0388/493.13
Eval PiPjPk times:       3.08212/80.52
L2prod times:            9.03162/247.22
Total time:              113.78/3083.82
[main] Time assemble (wall/proc) 14.1787/134.89
[main] Time solve (wall/proc) 4.81398/64.39
[main] Stop crit:        6.527e-14
[main] Stop crit:        0.00200879
Ebkt times:              3.31158/91.77
Eval Ebkt times:         61.258/1683.19
PiPjPk times:            18.0936/495.6
Eval PiPjPk times:       2.85894/75.85
L2prod times:            9.16193/254.06
Total time:              114.136/3126.01
[main] Time assemble (wall/proc) 14.2496/136.54
[main] Time solve (wall/proc) 4.86107/65.23
[main] Stop crit:        6.53395e-14
[main] Stop crit:        0.00200707
Ebkt times:              3.22378/89.52
Eval Ebkt times:         61.2922/1685.93
PiPjPk times:            18.1556/500.34
Eval PiPjPk times:       2.91211/80.54
L2prod times:            9.22375/257.48
Total time:              114.155/3131.12
[main] Time assemble (wall/proc) 14.158/136.5
[main] Time solve (wall/proc) 4.86803/64.67
[main] Stop crit:        6.54351e-14
[main] Stop crit:        0.00200538
Ebkt times:              3.23757/86.68
Eval Ebkt times:         60.8256/1668.12
PiPjPk times:            18.0898/498.06
Eval PiPjPk times:       2.89494/77.86
L2prod times:            9.16521/255.48
Total time:              114.195/3118.88
[main] Time assemble (wall/proc) 14.1394/135.64
[main] Time solve (wall/proc) 4.80772/63.87
[main] Stop crit:        6.55004e-14
[main] 80%...
[main] Stop crit:        0.00200371
Ebkt times:              3.21294/88.48
Eval Ebkt times:         60.5513/1655.16
PiPjPk times:            17.8731/487.44
Eval PiPjPk times:       2.90188/76.68
L2prod times:            9.09842/250.73
Total time:              113.377/3084.25
[main] Time assemble (wall/proc) 14.1742/134.83
[main] Time solve (wall/proc) 4.74622/63.58
[main] Stop crit:        6.55806e-14
[main] Stop crit:        0.00200206
Ebkt times:              3.27086/90.3
Eval Ebkt times:         61.2957/1683.53
PiPjPk times:            18.0384/493.99
Eval PiPjPk times:       3.01697/77.23
L2prod times:            9.22685/256.62
Total time:              114.72/3135.34
[main] Time assemble (wall/proc) 14.3026/136.61
[main] Time solve (wall/proc) 4.88017/65.08
[main] Stop crit:        6.56683e-14
[main] Stop crit:        0.00200043
Ebkt times:              3.31358/92.86
Eval Ebkt times:         61.4628/1692.21
PiPjPk times:            18.0836/498.01
Eval PiPjPk times:       2.9428/78.81
L2prod times:            9.17182/255.37
Total time:              114.608/3138.14
[main] Time assemble (wall/proc) 14.1562/136.83
[main] Time solve (wall/proc) 4.81652/64.41
[main] Stop crit:        6.57441e-14
[main] Stop crit:        0.00199882
Ebkt times:              3.26465/90.43
Eval Ebkt times:         61.1443/1683.53
PiPjPk times:            18.1362/500.84
Eval PiPjPk times:       2.96294/77.13
L2prod times:            9.18599/254.69
Total time:              114.213/3127.38
[main] Time assemble (wall/proc) 14.1742/136.54
[main] Time solve (wall/proc) 4.86078/64.3
[main] Stop crit:        6.5827e-14
[main] Stop crit:        0.00199722
Ebkt times:              3.30512/91.79
Eval Ebkt times:         61.1453/1687.37
PiPjPk times:            17.9464/492.68
Eval PiPjPk times:       2.881/76.75
L2prod times:            9.17201/253.95
Total time:              113.854/3125.93
[main] Time assemble (wall/proc) 14.2063/136.32
[main] Time solve (wall/proc) 4.83199/64.57
[main] Stop crit:        6.59094e-14
[main] Stop crit:        0.00199563
Ebkt times:              3.25944/88.85
Eval Ebkt times:         60.9757/1676.15
PiPjPk times:            18.042/497.38
Eval PiPjPk times:       2.95276/79.75
L2prod times:            9.17301/255.98
Total time:              113.901/3120.91
[main] Time assemble (wall/proc) 14.3383/135.93
[main] Time solve (wall/proc) 4.84784/64.05
[main] Stop crit:        6.59885e-14
[main] Stop crit:        0.00199405
Ebkt times:              3.28201/89.29
Eval Ebkt times:         60.9863/1681.84
PiPjPk times:            18.1016/501.5
Eval PiPjPk times:       2.87148/78.44
L2prod times:            9.19585/254.89
Total time:              113.781/3127.06
[main] Time assemble (wall/proc) 14.3898/136.52
[main] Time solve (wall/proc) 4.84641/64.55
[main] Stop crit:        6.60647e-14
[main] Stop crit:        0.00199248
Ebkt times:              3.24179/89.01
Eval Ebkt times:         60.9084/1670.73
PiPjPk times:            18.1019/498.35
Eval PiPjPk times:       2.88599/73.42
L2prod times:            9.16608/253.7
Total time:              113.905/3109.23
[main] Time assemble (wall/proc) 14.089/135.85
[main] Time solve (wall/proc) 4.83376/64.78
[main] Stop crit:        6.6116e-14
[main] Stop crit:        0.00199091
Ebkt times:              3.25043/90.31
Eval Ebkt times:         60.8191/1671.16
PiPjPk times:            18.0105/496.15
Eval PiPjPk times:       2.9492/77.23
L2prod times:            9.1617/254.24
Total time:              113.921/3112.44
[main] Time assemble (wall/proc) 14.1206/135.96
[main] Time solve (wall/proc) 4.86571/64.66
[main] Stop crit:        6.62029e-14
[main] Stop crit:        0.00198934
Ebkt times:              3.25494/89.48
Eval Ebkt times:         61.2877/1692.17
PiPjPk times:            18.0929/497.03
Eval PiPjPk times:       2.84879/74.19
L2prod times:            9.18392/255.72
Total time:              113.765/3125.88
[main] Time assemble (wall/proc) 14.1504/136.53
[main] Time solve (wall/proc) 4.81463/64.38
[main] Stop crit:        6.62475e-14
[main] Stop crit:        0.00198778
Ebkt times:              3.29739/88.09
Eval Ebkt times:         61.0676/1675.71
PiPjPk times:            18.0847/498.12
Eval PiPjPk times:       2.86676/76.76
L2prod times:            9.16588/255.16
Total time:              113.99/3113.75
[main] Time assemble (wall/proc) 14.1303/135.88
[main] Time solve (wall/proc) 4.82533/64.55
[main] Stop crit:        6.62998e-14
[main] Stop crit:        0.00198621
Ebkt times:              3.29334/89.96
Eval Ebkt times:         61.1788/1680.43
PiPjPk times:            18.0823/498.83
Eval PiPjPk times:       2.98639/78.78
L2prod times:            9.13218/254.31
Total time:              113.869/3115.8
[main] Time assemble (wall/proc) 14.1416/136.28
[main] Time solve (wall/proc) 4.84204/65.16
[main] Stop crit:        6.63347e-14
[main] Stop crit:        0.00198465
Ebkt times:              3.2686/89.89
Eval Ebkt times:         60.6515/1664.84
PiPjPk times:            17.8809/487.4
Eval PiPjPk times:       2.82451/76.84
L2prod times:            9.16441/252.94
Total time:              113.702/3099.76
[main] Time assemble (wall/proc) 14.3124/135.67
[main] Time solve (wall/proc) 4.86085/63.98
[main] Stop crit:        6.63691e-14
[main] Stop crit:        0.00198308
Ebkt times:              3.24548/88.32
Eval Ebkt times:         60.5231/1651.56
PiPjPk times:            17.9661/492.85
Eval PiPjPk times:       2.99439/78.17
L2prod times:            8.99053/246.06
Total time:              113.531/3083.98
[main] Time assemble (wall/proc) 14.2173/134.94
[main] Time solve (wall/proc) 4.82013/64.07
[main] Stop crit:        6.63956e-14
[main] Stop crit:        0.0019815
Ebkt times:              3.27904/89.73
Eval Ebkt times:         61.0885/1673.8
PiPjPk times:            18.1905/501.7
Eval PiPjPk times:       3.06103/81.73
L2prod times:            9.12081/249.4
Total time:              114.531/3125.63
[main] Time assemble (wall/proc) 14.2587/136.37
[main] Time solve (wall/proc) 4.85944/63.99
[main] Stop crit:        6.6416e-14
[main] Stop crit:        0.00197992
Ebkt times:              3.24674/88.57
Eval Ebkt times:         60.7871/1671.68
PiPjPk times:            18.173/503.13
Eval PiPjPk times:       3.03709/79.7
L2prod times:            9.16677/253.46
Total time:              113.856/3120.09
[main] Time assemble (wall/proc) 14.2483/136.03
[main] Time solve (wall/proc) 4.86481/64.27
[main] Stop crit:        6.64198e-14
[main] Stop crit:        0.00197834
Ebkt times:              3.24786/88.87
Eval Ebkt times:         61.1123/1669.72
PiPjPk times:            18.1245/496.01
Eval PiPjPk times:       3.01958/76.13
L2prod times:            9.18871/256.41
Total time:              114.777/3120.77
[main] Time assemble (wall/proc) 14.2882/136.16
[main] Time solve (wall/proc) 4.82193/64.06
[main] Stop crit:        6.64148e-14
[main] Stop crit:        0.00197676
Ebkt times:              3.28145/91.46
Eval Ebkt times:         60.9508/1676.73
PiPjPk times:            18.0418/498.39
Eval PiPjPk times:       2.88816/76.7
L2prod times:            9.16954/254.35
Total time:              113.465/3113.2
[main] Time assemble (wall/proc) 14.1319/135.87
[main] Time solve (wall/proc) 4.84805/65.09
[main] Stop crit:        6.63981e-14
[main] Stop crit:        0.00197517
Ebkt times:              3.27424/90.08
Eval Ebkt times:         60.9395/1670.32
PiPjPk times:            18.0266/494.18
Eval PiPjPk times:       2.92095/76.04
L2prod times:            9.14011/251.42
Total time:              113.947/3109.03
[main] Time assemble (wall/proc) 14.2625/135.88
[main] Time solve (wall/proc) 4.92206/65.75
[main] Stop crit:        6.63865e-14
[main] Stop crit:        0.00197357
Ebkt times:              3.29041/90.72
Eval Ebkt times:         60.8643/1674.4
PiPjPk times:            18.0469/498.99
Eval PiPjPk times:       2.86053/76.6
L2prod times:            9.16247/254.36
Total time:              113.803/3115.1
[main] Time assemble (wall/proc) 14.2621/136.29
[main] Time solve (wall/proc) 4.81458/63.99
[main] Stop crit:        6.63604e-14
[main] Stop crit:        0.00197198
Ebkt times:              3.27394/91.14
Eval Ebkt times:         61.3624/1688.77
PiPjPk times:            18.1209/498.58
Eval PiPjPk times:       2.96693/79.29
L2prod times:            9.20623/257.28
Total time:              114.612/3137.99
[main] Time assemble (wall/proc) 14.2776/136.84
[main] Time solve (wall/proc) 4.81312/64.37
[main] Stop crit:        6.63171e-14
[main] Stop crit:        0.00197038
Ebkt times:              3.2308/88.24
Eval Ebkt times:         60.7397/1670.71
PiPjPk times:            17.9808/495.07
Eval PiPjPk times:       2.85356/74.49
L2prod times:            9.12412/254.9
Total time:              113.648/3108.66
[main] Time assemble (wall/proc) 14.1215/135.65
[main] Time solve (wall/proc) 4.83357/64.43
[main] Stop crit:        6.62721e-14
[main] Stop crit:        0.00196877
Ebkt times:              3.24422/87.6
Eval Ebkt times:         61.0442/1678.03
PiPjPk times:            18.0652/495.84
Eval PiPjPk times:       2.86874/77.03
L2prod times:            9.18223/253.42
Total time:              114.229/3118.12
[main] Time assemble (wall/proc) 14.2245/136.21
[main] Time solve (wall/proc) 4.86371/64.58
[main] Stop crit:        6.62272e-14
[main] Stop crit:        0.00196717
Ebkt times:              3.24284/88.4
Eval Ebkt times:         60.6605/1667.23
PiPjPk times:            18.019/496.12
Eval PiPjPk times:       3.01437/78.25
L2prod times:            9.10134/252.24
Total time:              113.572/3098.5
[main] Time assemble (wall/proc) 14.19/135.25
[main] Time solve (wall/proc) 4.89391/64.68
[main] Stop crit:        6.61775e-14
[main] Stop crit:        0.00196556
Ebkt times:              3.24155/90.26
Eval Ebkt times:         61.3028/1689.5
PiPjPk times:            18.1819/501.44
Eval PiPjPk times:       2.86185/76.17
L2prod times:            9.18386/256.81
Total time:              113.898/3127.77
[main] Time assemble (wall/proc) 14.3458/137.02
[main] Time solve (wall/proc) 4.85447/64.9
[main] Stop crit:        6.61166e-14
[main] Stop crit:        0.00196396
Ebkt times:              3.2128/87.4
Eval Ebkt times:         61.0568/1680.54
PiPjPk times:            18.0304/496.33
Eval PiPjPk times:       2.92701/78.27
L2prod times:            9.18654/254.78
Total time:              114.351/3121.03
[main] Time assemble (wall/proc) 14.1634/136.22
[main] Time solve (wall/proc) 4.79339/63.76
[main] Stop crit:        6.60482e-14
[main] Stop crit:        0.00196235
Ebkt times:              3.21549/86.64
Eval Ebkt times:         60.7386/1669.39
PiPjPk times:            18.0315/496.17
Eval PiPjPk times:       2.98151/79.17
L2prod times:            9.05771/249.7
Total time:              113.778/3109.46
[main] Time assemble (wall/proc) 14.2095/135.39
[main] Time solve (wall/proc) 4.88672/64.6
[main] Stop crit:        6.5981e-14
[main] Stop crit:        0.00196074
Ebkt times:              3.23223/88.19
Eval Ebkt times:         60.9258/1672.81
PiPjPk times:            18.1461/500.7
Eval PiPjPk times:       2.98421/79.57
L2prod times:            9.1522/254.81
Total time:              114.338/3115.21
[main] Time assemble (wall/proc) 14.2077/136.02
[main] Time solve (wall/proc) 4.83421/64.41
[main] Stop crit:        6.59118e-14
[main] Stop crit:        0.00195914
Ebkt times:              3.31453/92.65
Eval Ebkt times:         61.227/1686.08
PiPjPk times:            18.0839/497.9
Eval PiPjPk times:       2.93552/76.69
L2prod times:            9.20862/255.86
Total time:              114.163/3128.64
[main] Time assemble (wall/proc) 14.2692/136.56
[main] Time solve (wall/proc) 4.87311/64.28
[main] Stop crit:        6.58377e-14
[main] Stop crit:        0.00195753
Ebkt times:              3.22768/88.61
Eval Ebkt times:         60.8706/1673.71
PiPjPk times:            18.0893/499.8
Eval PiPjPk times:       2.96236/79.29
L2prod times:            9.12819/254.88
Total time:              113.255/3108.09
[main] Time assemble (wall/proc) 14.3183/135.8
[main] Time solve (wall/proc) 4.86623/64.26
[main] Stop crit:        6.57623e-14
[main] Stop crit:        0.00195593
Ebkt times:              3.25515/88.32
Eval Ebkt times:         61.1552/1678.59
PiPjPk times:            18.0939/496.74
Eval PiPjPk times:       2.92873/77.94
L2prod times:            9.20157/255.43
Total time:              114.358/3121.8
[main] Time assemble (wall/proc) 14.3488/136.48
[main] Time solve (wall/proc) 4.85169/65.17
[main] Stop crit:        6.56946e-14
[main] Stop crit:        0.00195432
Ebkt times:              3.26124/90.5
Eval Ebkt times:         60.9463/1674.72
PiPjPk times:            18.0299/495.4
Eval PiPjPk times:       2.89218/76.55
L2prod times:            9.18437/256.2
Total time:              114.386/3121.29
[main] Time assemble (wall/proc) 14.1214/135.89
[main] Time solve (wall/proc) 4.82315/64.4
[main] Stop crit:        6.56193e-14
[main] Stop crit:        0.00195272
Ebkt times:              3.21248/87.56
Eval Ebkt times:         60.5893/1653.71
PiPjPk times:            18.0692/494.63
Eval PiPjPk times:       2.92201/76.07
L2prod times:            9.1346/253.38
Total time:              113.955/3098.09
[main] Time assemble (wall/proc) 14.0867/135.58
[main] Time solve (wall/proc) 4.8219/64.5
[main] Stop crit:        6.55281e-14
[main] Stop crit:        0.00195111
Ebkt times:              3.28125/92.29
Eval Ebkt times:         61.0572/1680.67
PiPjPk times:            18.0494/496.88
Eval PiPjPk times:       2.83482/75.13
L2prod times:            9.16216/254.87
Total time:              113.683/3118.22
[main] Time assemble (wall/proc) 14.1636/136.2
[main] Time solve (wall/proc) 4.87417/65.61
[main] Stop crit:        6.54486e-14
[main] Stop crit:        0.00194951
Ebkt times:              3.26336/90.31
Eval Ebkt times:         60.9642/1675.91
PiPjPk times:            18.0369/498.33
Eval PiPjPk times:       2.96586/77.44
L2prod times:            9.13814/253.91
Total time:              113.876/3119.01
[main] Time assemble (wall/proc) 14.2612/135.8
[main] Time solve (wall/proc) 4.88193/64.41
[main] Stop crit:        6.53769e-14
[main] Stop crit:        0.0019479
Ebkt times:              3.25366/89.8
Eval Ebkt times:         60.6595/1660.86
PiPjPk times:            17.9587/491.98
Eval PiPjPk times:       2.99963/80.52
L2prod times:            9.12923/251.87
Total time:              113.536/3097.92
[main] Time assemble (wall/proc) 14.2666/135.3
[main] Time solve (wall/proc) 4.88028/64.47
[main] Stop crit:        6.52826e-14
[main] Stop crit:        0.00194629
Ebkt times:              3.25567/88.01
Eval Ebkt times:         61.1091/1672.1
PiPjPk times:            18.1215/500.67
Eval PiPjPk times:       3.01439/80.61
L2prod times:            9.15864/254.12
Total time:              114.143/3117.34
[main] Time assemble (wall/proc) 14.1697/136.07
[main] Time solve (wall/proc) 4.83642/64.88
[main] Stop crit:        6.52016e-14
[main] Stop crit:        0.00194467
Ebkt times:              3.22882/87.11
Eval Ebkt times:         60.8375/1670.83
PiPjPk times:            18.111/498.76
Eval PiPjPk times:       2.99894/79.88
L2prod times:            9.12632/253.48
Total time:              113.89/3111.37
[main] Time assemble (wall/proc) 14.1988/135.88
[main] Time solve (wall/proc) 4.90377/65.07
[main] Stop crit:        6.51197e-14
[main] Stop crit:        0.00194305
Ebkt times:              3.20913/88.72
Eval Ebkt times:         60.9297/1673.38
PiPjPk times:            18.1319/499.2
Eval PiPjPk times:       2.94567/77.62
L2prod times:            9.1207/251.55
Total time:              113.802/3114.26
[main] Time assemble (wall/proc) 14.2016/136
[main] Time solve (wall/proc) 4.8377/64.14
[main] Stop crit:        6.50301e-14
[main] Stop crit:        0.00194142
Ebkt times:              3.27976/89.51
Eval Ebkt times:         60.9719/1676.09
PiPjPk times:            18.0047/497
Eval PiPjPk times:       2.96634/78.66
L2prod times:            9.1436/251.77
Total time:              114.242/3116.29
[main] Time assemble (wall/proc) 14.2897/136.15
[main] Time solve (wall/proc) 4.88133/64.75
[main] Stop crit:        6.49436e-14
[main] Stop crit:        0.00193979
Ebkt times:              3.22576/90.32
Eval Ebkt times:         61.1889/1689.87
PiPjPk times:            18.1619/503.49
Eval PiPjPk times:       2.80977/75.01
L2prod times:            9.16094/252.66
Total time:              113.267/3122.1
[main] Time assemble (wall/proc) 14.2575/136.59
[main] Time solve (wall/proc) 4.84733/64.59
[main] Stop crit:        6.48454e-14
[main] Stop crit:        0.00193814
Ebkt times:              3.18308/85.45
Eval Ebkt times:         60.8552/1663.56
PiPjPk times:            17.8815/486.82
Eval PiPjPk times:       3.00469/77.64
L2prod times:            9.13864/251.97
Total time:              114.533/3102.73
[main] Time assemble (wall/proc) 14.3495/135.67
[main] Time solve (wall/proc) 4.86637/65.13
[main] Stop crit:        6.47492e-14
[main] Stop crit:        0.00193648
Ebkt times:              3.22169/88.05
Eval Ebkt times:         60.989/1674.4
PiPjPk times:            17.8785/487.85
Eval PiPjPk times:       2.81008/75.01
L2prod times:            9.16024/252.51
Total time:              114.312/3109.63
[main] Time assemble (wall/proc) 14.2914/135.82
[main] Time solve (wall/proc) 4.88528/64.47
[main] Stop crit:        6.46555e-14
[main] Stop crit:        0.0019348
Ebkt times:              3.25907/92.62
Eval Ebkt times:         61.0963/1684.38
PiPjPk times:            18.1314/501.33
Eval PiPjPk times:       2.94672/80.45
L2prod times:            9.14726/253.1
Total time:              113.465/3119.77
[main] Time assemble (wall/proc) 14.2348/136.14
[main] Time solve (wall/proc) 4.8214/64.37
[main] Stop crit:        6.45503e-14
[main] Stop crit:        0.00193311
Ebkt times:              3.27135/91
Eval Ebkt times:         61.0737/1681.12
PiPjPk times:            18.0696/497.09
Eval PiPjPk times:       2.92682/77.88
L2prod times:            9.15816/253.87
Total time:              114.087/3122.46
[main] Time assemble (wall/proc) 14.2329/136.09
[main] Time solve (wall/proc) 4.82491/64.31
[main] Stop crit:        6.44554e-14
[main] Stop crit:        0.0019314
Ebkt times:              3.24362/89.22
Eval Ebkt times:         61.1974/1684.87
PiPjPk times:            18.0586/497.44
Eval PiPjPk times:       2.9402/78.1
L2prod times:            9.18979/257.54
Total time:              113.879/3127.82
[main] Time assemble (wall/proc) 14.2231/136.19
[main] Time solve (wall/proc) 4.83345/64.21
[main] Stop crit:        6.43361e-14
[main] Stop crit:        0.00192968
Ebkt times:              3.2202/87.6
Eval Ebkt times:         60.7092/1655.74
PiPjPk times:            18.0495/495.77
Eval PiPjPk times:       3.0769/80.68
L2prod times:            9.12509/252.59
Total time:              114.181/3102.64
[main] Time assemble (wall/proc) 14.2429/135.5
[main] Time solve (wall/proc) 4.82944/64.27
[main] Stop crit:        6.4232e-14
[main] Stop crit:        0.00192793
Ebkt times:              3.25028/89.14
Eval Ebkt times:         61.1719/1682.29
PiPjPk times:            18.0699/496.63
Eval PiPjPk times:       2.94093/77.66
L2prod times:            9.1718/253.7
Total time:              114.26/3124.33
[main] Time assemble (wall/proc) 14.3079/136.4
[main] Time solve (wall/proc) 4.83837/64.26
[main] Stop crit:        6.41394e-14
[main] Stop crit:        0.00192616
Ebkt times:              3.27427/90.45
Eval Ebkt times:         60.9844/1683.05
PiPjPk times:            17.9299/492.83
Eval PiPjPk times:       2.87767/76.73
L2prod times:            9.17893/255.24
Total time:              113.838/3121.77
[main] Time assemble (wall/proc) 14.2545/136
[main] Time solve (wall/proc) 4.82479/64.57
[main] Stop crit:        6.40124e-14
[main] 90%...
[main] Stop crit:        0.00192437
Ebkt times:              3.31391/92
Eval Ebkt times:         61.2876/1684.37
PiPjPk times:            18.1148/498.42
Eval PiPjPk times:       2.86869/77.63
L2prod times:            9.19543/256.31
Total time:              113.859/3125
[main] Time assemble (wall/proc) 14.2806/136.7
[main] Time solve (wall/proc) 4.88259/64.8
[main] Stop crit:        6.38928e-14
[main] Stop crit:        0.00192256
Ebkt times:              3.26084/89.19
Eval Ebkt times:         61.0606/1680.64
PiPjPk times:            18.056/497.46
Eval PiPjPk times:       2.95275/79.33
L2prod times:            9.16969/254.8
Total time:              114.122/3123.18
[main] Time assemble (wall/proc) 14.14/136.24
[main] Time solve (wall/proc) 4.8085/64.29
[main] Stop crit:        6.37889e-14
[main] Stop crit:        0.00192072
Ebkt times:              3.2023/88.1
Eval Ebkt times:         61.2792/1688.39
PiPjPk times:            18.2407/504.7
Eval PiPjPk times:       2.95568/79.33
L2prod times:            9.18794/256.75
Total time:              114.236/3137.51
[main] Time assemble (wall/proc) 14.2171/136.68
[main] Time solve (wall/proc) 4.85277/64.32
[main] Stop crit:        6.36687e-14
[main] Stop crit:        0.00191886
Ebkt times:              3.22683/89.44
Eval Ebkt times:         60.6904/1662.13
PiPjPk times:            18.0424/495.34
Eval PiPjPk times:       2.91596/77.05
L2prod times:            9.14722/252.68
Total time:              113.566/3094.06
[main] Time assemble (wall/proc) 14.1443/135.34
[main] Time solve (wall/proc) 4.81611/63.96
[main] Stop crit:        6.35593e-14
[main] Stop crit:        0.00191698
Ebkt times:              3.31775/93.28
Eval Ebkt times:         61.1441/1676.74
PiPjPk times:            18.2447/503.96
Eval PiPjPk times:       2.91312/78.97
L2prod times:            9.19562/254.87
Total time:              114.6/3136.57
[main] Time assemble (wall/proc) 14.3856/136.88
[main] Time solve (wall/proc) 4.81465/64.19
[main] Stop crit:        6.34441e-14
[main] Stop crit:        0.00191507
Ebkt times:              3.26898/88.87
Eval Ebkt times:         60.775/1664.81
PiPjPk times:            17.8951/488.5
Eval PiPjPk times:       2.99226/76.08
L2prod times:            9.15033/252.34
Total time:              114.052/3097.37
[main] Time assemble (wall/proc) 14.1798/135.52
[main] Time solve (wall/proc) 4.83601/64.76
[main] Stop crit:        6.33254e-14
[main] Stop crit:        0.00191314
Ebkt times:              3.24478/91.32
Eval Ebkt times:         60.7473/1668.58
PiPjPk times:            18.0305/495.46
Eval PiPjPk times:       2.89981/74.68
L2prod times:            9.13969/251.43
Total time:              113.845/3104.57
[main] Time assemble (wall/proc) 14.2149/135.62
[main] Time solve (wall/proc) 4.78683/63.83
[main] Stop crit:        6.322e-14
[main] Stop crit:        0.00191119
Ebkt times:              3.23988/87.88
Eval Ebkt times:         60.9418/1674.72
PiPjPk times:            18.1553/503.58
Eval PiPjPk times:       2.91674/79.89
L2prod times:            9.1543/255.37
Total time:              113.796/3120.19
[main] Time assemble (wall/proc) 14.1778/135.98
[main] Time solve (wall/proc) 4.84809/64.2
[main] Stop crit:        6.31093e-14
[main] Stop crit:        0.00190922
Ebkt times:              3.22496/90.27
Eval Ebkt times:         61.1579/1683.7
PiPjPk times:            18.1512/500.07
Eval PiPjPk times:       2.95658/78.33
L2prod times:            9.19813/255.99
Total time:              114.287/3131.36
[main] Time assemble (wall/proc) 14.1188/136.3
[main] Time solve (wall/proc) 4.82995/64.56
[main] Stop crit:        6.30093e-14
[main] Stop crit:        0.00190723
Ebkt times:              3.31764/91.5
Eval Ebkt times:         61.172/1684.81
PiPjPk times:            18.1685/504.97
Eval PiPjPk times:       3.01008/79.63
L2prod times:            9.15516/253
Total time:              114.356/3137.27
[main] Time assemble (wall/proc) 14.2088/137.09
[main] Time solve (wall/proc) 4.80896/64.26
[main] Stop crit:        6.29121e-14
[main] Stop crit:        0.00190522
Ebkt times:              3.26996/86.61
Eval Ebkt times:         61.1203/1683.17
PiPjPk times:            18.0684/496.15
Eval PiPjPk times:       2.89629/77.94
L2prod times:            9.17775/257.29
Total time:              114.092/3127.84
[main] Time assemble (wall/proc) 14.1966/136.45
[main] Time solve (wall/proc) 4.80893/64.08
[main] Stop crit:        6.28212e-14
[main] Stop crit:        0.0019032
Ebkt times:              3.27419/89.8
Eval Ebkt times:         60.9814/1677.36
PiPjPk times:            18.1039/499.11
Eval PiPjPk times:       2.99657/78.72
L2prod times:            9.11245/254.33
Total time:              113.941/3119.85
[main] Time assemble (wall/proc) 14.2432/136.35
[main] Time solve (wall/proc) 4.85767/64.5
[main] Stop crit:        6.27334e-14
[main] Stop crit:        0.00190117
Ebkt times:              3.28264/91.33
Eval Ebkt times:         61.2434/1687.2
PiPjPk times:            18.0823/497.66
Eval PiPjPk times:       2.95041/79.1
L2prod times:            9.18695/255.92
Total time:              113.857/3130.52
[main] Time assemble (wall/proc) 14.2567/137.03
[main] Time solve (wall/proc) 4.8879/64.86
[main] Stop crit:        6.2654e-14
[main] Stop crit:        0.00189913
Ebkt times:              3.30258/92.13
Eval Ebkt times:         61.4464/1698.6
PiPjPk times:            18.1102/498.69
Eval PiPjPk times:       2.89325/79.16
L2prod times:            9.20082/253.98
Total time:              114.162/3139.87
[main] Time assemble (wall/proc) 14.2287/137.08
[main] Time solve (wall/proc) 4.8828/64.89
[main] Stop crit:        6.25756e-14
[main] Stop crit:        0.00189708
Ebkt times:              3.25315/89.67
Eval Ebkt times:         60.9415/1667.18
PiPjPk times:            18.1816/503.48
Eval PiPjPk times:       3.00264/79.32
L2prod times:            9.09393/249.88
Total time:              113.922/3116.71
[main] Time assemble (wall/proc) 14.2359/136.27
[main] Time solve (wall/proc) 4.76062/63.51
[main] Stop crit:        6.25176e-14
[main] Stop crit:        0.00189503
Ebkt times:              3.27852/90.72
Eval Ebkt times:         61.267/1687.39
PiPjPk times:            18.0624/498.01
Eval PiPjPk times:       2.98256/78.33
L2prod times:            9.18026/252.9
Total time:              114.248/3132.09
[main] Time assemble (wall/proc) 14.2959/136.95
[main] Time solve (wall/proc) 4.86717/65.06
[main] Stop crit:        6.24537e-14
[main] Stop crit:        0.00189298
Ebkt times:              3.3149/91.16
Eval Ebkt times:         61.1569/1677.43
PiPjPk times:            17.9848/492.4
Eval PiPjPk times:       2.92403/77.17
L2prod times:            9.18716/256.26
Total time:              114.298/3118.32
[main] Time assemble (wall/proc) 14.2757/136.3
[main] Time solve (wall/proc) 4.83921/64.64
[main] Stop crit:        6.24097e-14
[main] Stop crit:        0.00189093
Ebkt times:              3.28791/91
Eval Ebkt times:         61.3621/1693.62
PiPjPk times:            18.093/499.36
Eval PiPjPk times:       2.90579/75.99
L2prod times:            9.21121/256.09
Total time:              114.187/3138.22
[main] Time assemble (wall/proc) 14.2919/136.87
[main] Time solve (wall/proc) 4.82291/64.49
[main] Stop crit:        6.23653e-14
[main] Stop crit:        0.00188889
Ebkt times:              3.2541/87.22
Eval Ebkt times:         60.8694/1672.56
PiPjPk times:            17.9831/493.53
Eval PiPjPk times:       2.93772/78.75
L2prod times:            9.17159/254.95
Total time:              113.591/3107.18
[main] Time assemble (wall/proc) 14.2294/135.77
[main] Time solve (wall/proc) 4.86483/64.38
[main] Stop crit:        6.23261e-14
[main] Stop crit:        0.00188686
Ebkt times:              3.22392/89.13
Eval Ebkt times:         61.0534/1674.79
PiPjPk times:            18.0596/493.71
Eval PiPjPk times:       2.98806/77.5
L2prod times:            9.14174/253.96
Total time:              114.362/3109.86
[main] Time assemble (wall/proc) 14.1376/135.97
[main] Time solve (wall/proc) 4.85138/64.21
[main] Stop crit:        6.229e-14
[main] Stop crit:        0.00188484
Ebkt times:              3.24417/88.65
Eval Ebkt times:         61.1112/1679.88
PiPjPk times:            18.1239/498.94
Eval PiPjPk times:       2.82189/73.65
L2prod times:            9.0847/252.95
Total time:              114/3116.76
[main] Time assemble (wall/proc) 14.145/136.41
[main] Time solve (wall/proc) 4.84595/64.7
[main] Stop crit:        6.22839e-14
[main] Stop crit:        0.00188285
Ebkt times:              3.24079/88.28
Eval Ebkt times:         61.2287/1687.44
PiPjPk times:            18.059/493.66
Eval PiPjPk times:       2.93772/76.1
L2prod times:            9.14537/251.89
Total time:              113.917/3123.5
[main] Time assemble (wall/proc) 14.1212/136.16
[main] Time solve (wall/proc) 4.77905/63.68
[main] Stop crit:        6.22696e-14
[main] Stop crit:        0.00188087
Ebkt times:              3.25483/89.67
Eval Ebkt times:         60.8253/1675.8
PiPjPk times:            18.0605/497.1
Eval PiPjPk times:       2.88166/75.71
L2prod times:            9.14583/255.84
Total time:              113.448/3113.26
[main] Time assemble (wall/proc) 14.2377/136.07
[main] Time solve (wall/proc) 4.82917/64.2
[main] Stop crit:        6.22786e-14
[main] Stop crit:        0.00187891
Ebkt times:              3.31382/91.87
Eval Ebkt times:         61.1912/1686.85
PiPjPk times:            18.0863/497.13
Eval PiPjPk times:       2.94243/78.1
L2prod times:            9.17123/255.12
Total time:              113.799/3124.83
[main] Time assemble (wall/proc) 14.2939/136.69
[main] Time solve (wall/proc) 4.87779/64.45
[main] Stop crit:        6.22713e-14
[main] Stop crit:        0.00187698
Ebkt times:              3.26026/88.75
Eval Ebkt times:         60.8016/1664.95
PiPjPk times:            17.9219/492.04
Eval PiPjPk times:       3.0055/76.42
L2prod times:            9.06224/249.91
Total time:              113.655/3098.26
[main] Time assemble (wall/proc) 14.2403/135.29
[main] Time solve (wall/proc) 4.87786/65.03
[main] Stop crit:        6.22891e-14
[main] Stop crit:        0.00187508
Ebkt times:              3.28307/93.23
Eval Ebkt times:         61.2871/1687.17
PiPjPk times:            18.112/497.14
Eval PiPjPk times:       2.85634/76.75
L2prod times:            9.17538/253.32
Total time:              114.314/3125.82
[main] Time assemble (wall/proc) 14.2291/136.43
[main] Time solve (wall/proc) 4.82608/64.39
[main] Stop crit:        6.23129e-14
[main] Stop crit:        0.00187321
Ebkt times:              3.26275/89.06
Eval Ebkt times:         61.1168/1677.19
PiPjPk times:            17.998/491.25
Eval PiPjPk times:       2.87048/75.38
L2prod times:            9.1652/253.57
Total time:              114.175/3111.49
[main] Time assemble (wall/proc) 14.3032/136.25
[main] Time solve (wall/proc) 4.81748/64.14
[main] Stop crit:        6.23278e-14
[main] Stop crit:        0.00187137
Ebkt times:              3.28264/89.29
Eval Ebkt times:         61.095/1686.94
PiPjPk times:            18.0468/498.66
Eval PiPjPk times:       2.83146/78.02
L2prod times:            9.18707/254.36
Total time:              113.365/3121.56
[main] Time assemble (wall/proc) 14.1997/136.33
[main] Time solve (wall/proc) 4.86136/64.38
[main] Stop crit:        6.23686e-14
[main] Stop crit:        0.00186957
Ebkt times:              3.27511/88.78
Eval Ebkt times:         61.0012/1672.76
PiPjPk times:            18.1319/502.5
Eval PiPjPk times:       3.03351/78.72
L2prod times:            9.17277/254.19
Total time:              114.709/3126.27
[main] Time assemble (wall/proc) 14.1895/136.14
[main] Time solve (wall/proc) 4.90104/65.11
[main] Stop crit:        6.24083e-14
[main] Stop crit:        0.0018678
Ebkt times:              3.22052/86.38
Eval Ebkt times:         60.4156/1652.64
PiPjPk times:            17.9886/493.17
Eval PiPjPk times:       2.93419/77.9
L2prod times:            9.02986/249.58
Total time:              113.224/3086
[main] Time assemble (wall/proc) 14.1096/134.76
[main] Time solve (wall/proc) 4.86892/64.67
[main] Stop crit:        6.24509e-14
[main] Stop crit:        0.00186606
Ebkt times:              3.22452/87.64
Eval Ebkt times:         60.8423/1668.64
PiPjPk times:            18.0338/495.69
Eval PiPjPk times:       2.93473/78.95
L2prod times:            9.12908/253.86
Total time:              113.386/3101.48
[main] Time assemble (wall/proc) 14.1977/135.74
[main] Time solve (wall/proc) 4.84263/64.16
[main] Stop crit:        6.25098e-14
[main] Stop crit:        0.00186437
Ebkt times:              3.3078/90.08
Eval Ebkt times:         61.0588/1678.69
PiPjPk times:            18.0748/496.85
Eval PiPjPk times:       2.97735/78.92
L2prod times:            9.20005/257.23
Total time:              114.289/3130.87
[main] Time assemble (wall/proc) 14.2235/136.38
[main] Time solve (wall/proc) 4.87348/64.32
[main] Stop crit:        6.25545e-14
[main] Stop crit:        0.00186271
Ebkt times:              3.23358/88.29
Eval Ebkt times:         60.7995/1668.03
PiPjPk times:            18.117/500.29
Eval PiPjPk times:       2.93579/75.06
L2prod times:            9.10896/251.99
Total time:              113.971/3110.37
[main] Time assemble (wall/proc) 14.2945/136.15
[main] Time solve (wall/proc) 4.84123/64.84
[main] Stop crit:        6.26134e-14
[main] Stop crit:        0.00186108
Ebkt times:              3.2323/87.08
Eval Ebkt times:         60.7766/1659.6
PiPjPk times:            18.0147/492.2
Eval PiPjPk times:       3.07129/82.09
L2prod times:            9.14171/252.47
Total time:              113.995/3099.63
[main] Time assemble (wall/proc) 14.2512/135.4
[main] Time solve (wall/proc) 4.83147/64.15
[main] Stop crit:        6.26893e-14
[main] Stop crit:        0.00185949
Ebkt times:              3.14729/84.98
Eval Ebkt times:         60.4016/1652.02
PiPjPk times:            17.9907/495.36
Eval PiPjPk times:       2.96401/79.22
L2prod times:            9.05146/252.88
Total time:              113.418/3086.84
[main] Time assemble (wall/proc) 14.3223/134.8
[main] Time solve (wall/proc) 4.84301/64.75
[main] Stop crit:        6.27564e-14
[main] Stop crit:        0.00185793
Ebkt times:              3.30685/89.04
Eval Ebkt times:         61.1495/1682.99
PiPjPk times:            18.1281/498.26
Eval PiPjPk times:       2.94674/80.6
L2prod times:            9.14334/254.46
Total time:              114.113/3130.73
[main] Time assemble (wall/proc) 14.1631/136.24
[main] Time solve (wall/proc) 4.86645/64.46
[main] Stop crit:        6.28252e-14
[main] Stop crit:        0.00185641
Ebkt times:              3.26824/89.55
Eval Ebkt times:         61.2118/1689.37
PiPjPk times:            18.1098/499.57
Eval PiPjPk times:       2.92147/79.05
L2prod times:            9.16764/253.8
Total time:              113.992/3130.93
[main] Time assemble (wall/proc) 14.1645/136.55
[main] Time solve (wall/proc) 4.79361/64.32
[main] Stop crit:        6.29002e-14
[main] Stop crit:        0.00185492
Ebkt times:              3.25709/89.83
Eval Ebkt times:         60.9184/1681.63
PiPjPk times:            18.1183/500.29
Eval PiPjPk times:       2.97817/78.43
L2prod times:            9.13562/252
Total time:              113.635/3118.37
[main] Time assemble (wall/proc) 14.2691/136.19
[main] Time solve (wall/proc) 4.82733/64.2
[main] Stop crit:        6.29774e-14
[main] Stop crit:        0.00185345
Ebkt times:              3.235/88.1
Eval Ebkt times:         60.8739/1666.32
PiPjPk times:            18.1212/497.44
Eval PiPjPk times:       3.00226/80.89
L2prod times:            9.15087/251.7
Total time:              114.021/3106.44
[main] Time assemble (wall/proc) 14.2454/135.87
[main] Time solve (wall/proc) 4.84295/64.51
[main] Stop crit:        6.30488e-14
[main] Stop crit:        0.00185201
Ebkt times:              3.26776/88.4
Eval Ebkt times:         60.9738/1678.7
PiPjPk times:            18.1612/502.19
Eval PiPjPk times:       2.9455/77.98
L2prod times:            9.13545/252.14
Total time:              113.771/3119.71
[main] Time assemble (wall/proc) 14.3058/136.25
[main] Time solve (wall/proc) 4.82747/64.29
[main] Stop crit:        6.31358e-14
[main] Stop crit:        0.0018506
Ebkt times:              3.26382/90.66
Eval Ebkt times:         61.2014/1685.09
PiPjPk times:            18.0223/493.34
Eval PiPjPk times:       2.88066/76.59
L2prod times:            9.19568/253.56
Total time:              114.273/3126.74
[main] Time assemble (wall/proc) 14.3067/136.46
[main] Time solve (wall/proc) 4.81975/64.14
[main] Stop crit:        6.31922e-14
[main] Stop crit:        0.0018492
Ebkt times:              3.24441/90.87
Eval Ebkt times:         60.8638/1671.12
PiPjPk times:            18.0974/497.63
Eval PiPjPk times:       2.91978/76.32
L2prod times:            9.14972/251.78
Total time:              113.413/3107.01
[main] Time assemble (wall/proc) 14.245/135.77
[main] Time solve (wall/proc) 4.83229/64.4
[main] Stop crit:        6.32879e-14
[main] Stop crit:        0.00184782
Ebkt times:              3.26987/91.71
Eval Ebkt times:         60.8783/1677.57
PiPjPk times:            18.0424/497.66
Eval PiPjPk times:       2.91794/76.15
L2prod times:            9.12923/250.94
Total time:              113.495/3109.37
[main] Time assemble (wall/proc) 14.1101/135.93
[main] Time solve (wall/proc) 4.8508/64.84
[main] Stop crit:        6.33538e-14
[main] Stop crit:        0.00184646
Ebkt times:              3.24731/87.38
Eval Ebkt times:         61.0969/1682.34
PiPjPk times:            17.9354/492.04
Eval PiPjPk times:       2.97597/78.67
L2prod times:            9.21181/256.08
Total time:              114.335/3120.28
[main] Time assemble (wall/proc) 14.2533/136.17
[main] Time solve (wall/proc) 4.84005/64.35
[main] Stop crit:        6.34357e-14
[main] Stop crit:        0.00184511
Ebkt times:              3.24867/88.87
Eval Ebkt times:         60.8915/1668.06
PiPjPk times:            17.9944/490.96
Eval PiPjPk times:       3.0377/78.99
L2prod times:            9.16061/252.93
Total time:              114.762/3119.4
[main] Time assemble (wall/proc) 14.3567/136.02
[main] Time solve (wall/proc) 4.85191/64.89
[main] Stop crit:        6.35058e-14
[main] Stop crit:        0.00184376
Ebkt times:              3.25605/89.44
Eval Ebkt times:         61.2479/1680.84
PiPjPk times:            18.1974/502.37
Eval PiPjPk times:       2.95606/79.4
L2prod times:            9.15706/254.32
Total time:              114.177/3132.74
[main] Time assemble (wall/proc) 14.1325/136.53
[main] Time solve (wall/proc) 4.87742/64.83
[main] Stop crit:        6.35752e-14
[main] Stop crit:        0.00184243
Ebkt times:              3.26442/90.4
Eval Ebkt times:         60.6769/1660.85
PiPjPk times:            17.946/493.14
Eval PiPjPk times:       3.02582/80.28
L2prod times:            9.11816/252.01
Total time:              113.826/3094.44
[main] Time assemble (wall/proc) 14.3765/135.3
[main] Time solve (wall/proc) 4.83189/64.12
[main] Stop crit:        6.36452e-14
[main] Stop crit:        0.00184109
Ebkt times:              3.24048/91.74
Eval Ebkt times:         60.994/1677.74
PiPjPk times:            18.1066/500.41
Eval PiPjPk times:       2.96518/79.27
L2prod times:            9.12988/250.46
Total time:              113.738/3113.39
[main] Time assemble (wall/proc) 14.2512/136.05
[main] Time solve (wall/proc) 4.84482/64.59
[main] Stop crit:        6.37024e-14
[main] Stop crit:        0.00183975
Ebkt times:              3.29768/91.92
Eval Ebkt times:         61.44/1699.16
PiPjPk times:            18.1743/502.93
Eval PiPjPk times:       2.90268/75.75
L2prod times:            9.17636/255.04
Total time:              114.395/3146.73
[main] Time assemble (wall/proc) 14.2321/137.17
[main] Time solve (wall/proc) 4.86475/64.55
[main] Stop crit:        6.37654e-14
[main] Time run (wall/proc) 15570.3/254934
[main] Compute errors
[main] Electric field error = 0.00104187
[main] Potential error = 0.000835785
[main] Lambda = 0.0116809
[main] Maximum residual = 2.18865e-15
[main] Maximum constraint difference = 8.54297
[main] Time norms (wall/proc) 0.246383/6.63
[main] Mesh diameter 0.216506
[main] Done
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.866025  0.1        0.261623    --        0.131783     --       3.85797e-15  4.03779
2    0.433013  0.016129   0.00922515  4.83      0.00763247   4.11     1.73579e-15  5.85409
2    0.216506  0.0020284  0.00104187  3.15      0.000835785  3.19     2.18865e-15  8.54297


==> outputs/N1/Cubic-Cells_k2/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 135
DimSXCurl: 430
DimSXDiv: 376
DimLieAlg: 3
DimLASXGrad: 405
DimLASXCurl: 1290
DimLASXDiv: 1128
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.85797e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.18724
MaxConstraintDiff: 4.03779
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.261623
E_L2Pot: 0.131783
absE_L2Elec: 0.188541
absE_L2Pot: 0.0874188
absE_L2Lambda: 2.507
N_L2Elec: 0.720658
N_L2Pot: 0.663356
TwallDDRCore: 0.026181
TprocDDRCore: 0.17
TwallModel: 0.277967
TprocModel: 0.95
TwallAssemble: 0.266008
TprocAssemble: 1.1925
TwallSolve: 0.0503872
TprocSolve: 0.436
TwallRun: 15.4817
TprocRun: 202.49
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k2/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXGrad: 725
DimSXCurl: 2804
DimSXDiv: 2720
DimLieAlg: 3
DimLASXGrad: 2175
DimLASXCurl: 8412
DimLASXDiv: 8160
InitialTime: 0
FinalTime: 1
Timestep: 0.016129
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.73579e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.6053
MaxConstraintDiff: 5.85409
OuterIterations: 62
AvgNonlinearIterations: 1
E_L2Elec: 0.00922515
E_L2Pot: 0.00763247
absE_L2Elec: 0.00657474
absE_L2Pot: 0.00500438
absE_L2Lambda: 0.131991
N_L2Elec: 0.712697
N_L2Pot: 0.65567
TwallDDRCore: 0.0518439
TprocDDRCore: 1.02
TwallModel: 1.56508
TprocModel: 5.45
TwallAssemble: 1.59651
TprocAssemble: 16.1052
TwallSolve: 0.578425
TprocSolve: 5.18032
TwallRun: 254.129
TprocRun: 3974.74
Solver: Pardiso


==> outputs/N1/Cubic-Cells_k2/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 4617
DimSXCurl: 20104
DimSXDiv: 20608
DimLieAlg: 3
DimLASXGrad: 13851
DimLASXCurl: 60312
DimLASXDiv: 61824
InitialTime: 0
FinalTime: 1
Timestep: 0.0020284
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.18865e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.70777
MaxConstraintDiff: 8.54297
OuterIterations: 493
AvgNonlinearIterations: 1
E_L2Elec: 0.00104187
E_L2Pot: 0.000835785
absE_L2Elec: 0.000742415
absE_L2Pot: 0.000547894
absE_L2Lambda: 0.0116809
N_L2Elec: 0.712578
N_L2Pot: 0.655545
TwallDDRCore: 0.237228
TprocDDRCore: 5.95
TwallModel: 14.1806
TprocModel: 44.75
TwallAssemble: 14.245
TprocAssemble: 136.07
TwallSolve: 4.84364
TprocSolve: 64.4338
TwallRun: 15570.3
TprocRun: 254934
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k0/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k0/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k0/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.558943  0.1        0.474867   --        0.346708   --       1.24357e-15  4.0926
0    0.499828  0.0909091  0.293472   4.31      0.215357   4.26     1.25784e-15  4.18207
0    0.39203   0.0769231  0.135293   3.19      0.143296   1.68     1.32878e-15  4.37131
0    0.313068  0.0625     0.064311   3.31      0.0960471  1.78     1.34992e-15  4.35951
0    0.256759  0.05       0.0415545  2.20      0.0686989  1.69     1.5303e-15   4.82076


==> outputs/N1/Tetgen-Cube-0_k0/outputs.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 216 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0270534/0.37
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.109512/0.89
[main] Initial constraint norm: 3.09349
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.69245
Ebkt times:              0.000422806/0.01
Eval Ebkt times:         0.102097/2.1
PiPjPk times:            0.00941485/0.26
Eval PiPjPk times:       0.0673132/1.36
L2prod times:            0.0848976/1.92
Total time:              0.572209/11.97
[main] Time assemble (wall/proc) 0.066196/1.1
[main] Time solve (wall/proc) 0.0360414/0.66
[main] Stop crit:        0.000311252
Ebkt times:              0.000383683/0.01
Eval Ebkt times:         0.0966376/2.62
PiPjPk times:            0.00934291/0.25
Eval PiPjPk times:       0.0848969/2.29
L2prod times:            0.0857867/2.18
Total time:              0.563888/15.12
[main] Time assemble (wall/proc) 0.0998552/2.63
[main] Time solve (wall/proc) 0.0275873/0.64
[main] Stop crit:        4.71051e-11
[main] 10%...
[main] Stop crit:        0.247145
Ebkt times:              0.000399852/0.01
Eval Ebkt times:         0.0759856/2.25
PiPjPk times:            0.00941111/0.34
Eval PiPjPk times:       0.0191717/0.54
L2prod times:            0.0817825/2.12
Total time:              0.218529/6.22
[main] Time assemble (wall/proc) 0.0640925/1.71
[main] Time solve (wall/proc) 0.023539/0.61
[main] Stop crit:        7.38542e-05
Ebkt times:              0.000381678/0.01
Eval Ebkt times:         0.0582381/1.6
PiPjPk times:            0.00970839/0.24
Eval PiPjPk times:       0.0110695/0.32
L2prod times:            0.092697/2.51
Total time:              0.195711/5.41
[main] Time assemble (wall/proc) 0.0523224/1.41
[main] Time solve (wall/proc) 0.0183201/0.47
[main] Stop crit:        2.70504e-12
[main] 20%...
[main] Stop crit:        0.26723
Ebkt times:              0.000391093/0
Eval Ebkt times:         0.060286/1.63
PiPjPk times:            0.01384/0.45
Eval PiPjPk times:       0.0158645/0.47
L2prod times:            0.0915578/2.56
Total time:              0.227364/6.32
[main] Time assemble (wall/proc) 0.0684184/1.81
[main] Time solve (wall/proc) 0.0233587/0.62
[main] Stop crit:        3.61406e-05
Ebkt times:              0.000384509/0
Eval Ebkt times:         0.0573826/1.66
PiPjPk times:            0.00979638/0.29
Eval PiPjPk times:       0.0104325/0.23
L2prod times:            0.0820275/2.21
Total time:              0.213985/5.89
[main] Time assemble (wall/proc) 0.0561623/1.5
[main] Time solve (wall/proc) 0.0184419/0.48
[main] Stop crit:        7.35133e-13
[main] 30%...
[main] Stop crit:        0.265239
Ebkt times:              0.000371692/0.02
Eval Ebkt times:         0.0657432/1.94
PiPjPk times:            0.0232903/0.61
Eval PiPjPk times:       0.0102824/0.25
L2prod times:            0.110847/3.03
Total time:              0.23333/6.35
[main] Time assemble (wall/proc) 0.0621561/1.65
[main] Time solve (wall/proc) 0.0231753/0.6
[main] Stop crit:        6.89776e-05
Ebkt times:              0.000379165/0.01
Eval Ebkt times:         0.0609435/1.82
PiPjPk times:            0.00966742/0.25
Eval PiPjPk times:       0.0191477/0.54
L2prod times:            0.0808693/2.19
Total time:              0.205804/5.73
[main] Time assemble (wall/proc) 0.0663275/1.77
[main] Time solve (wall/proc) 0.0232221/0.6
[main] Stop crit:        4.61264e-12
[main] 40%...
[main] Stop crit:        0.288876
Ebkt times:              0.000372222/0.01
Eval Ebkt times:         0.0578861/1.71
PiPjPk times:            0.00974765/0.37
Eval PiPjPk times:       0.0103335/0.23
L2prod times:            0.0903265/2.34
Total time:              0.191123/5.29
[main] Time assemble (wall/proc) 0.0591984/1.57
[main] Time solve (wall/proc) 0.0237687/0.62
[main] Stop crit:        0.000127804
Ebkt times:              0.00039957/0
Eval Ebkt times:         0.0591496/1.59
PiPjPk times:            0.00979269/0.3
Eval PiPjPk times:       0.0104066/0.32
L2prod times:            0.0846731/2.29
Total time:              0.191999/5.4
[main] Time assemble (wall/proc) 0.0667705/1.77
[main] Time solve (wall/proc) 0.0232377/0.61
[main] Stop crit:        1.7319e-11
[main] 50%...
[main] Stop crit:        0.283111
Ebkt times:              0.000408902/0.02
Eval Ebkt times:         0.0691337/2.02
PiPjPk times:            0.00996021/0.29
Eval PiPjPk times:       0.0107025/0.35
L2prod times:            0.0935084/2.6
Total time:              0.217585/6.15
[main] Time assemble (wall/proc) 0.0532626/1.43
[main] Time solve (wall/proc) 0.0185533/0.48
[main] Stop crit:        0.000139978
Ebkt times:              0.000393341/0.03
Eval Ebkt times:         0.0641828/1.88
PiPjPk times:            0.0117055/0.29
Eval PiPjPk times:       0.0104677/0.31
L2prod times:            0.0917589/2.5
Total time:              0.203456/5.63
[main] Time assemble (wall/proc) 0.0584084/1.54
[main] Time solve (wall/proc) 0.023043/0.59
[main] Stop crit:        1.77925e-11
[main] 60%...
[main] Stop crit:        0.236703
Ebkt times:              0.000398822/0
Eval Ebkt times:         0.0781601/2.36
PiPjPk times:            0.00960898/0.3
Eval PiPjPk times:       0.0121123/0.27
L2prod times:            0.0896396/2.37
Total time:              0.208683/5.75
[main] Time assemble (wall/proc) 0.0605268/1.61
[main] Time solve (wall/proc) 0.0230868/0.59
[main] Stop crit:        0.000101761
Ebkt times:              0.000439421/0
Eval Ebkt times:         0.0630118/1.91
PiPjPk times:            0.00991473/0.26
Eval PiPjPk times:       0.0104986/0.31
L2prod times:            0.0854521/2.4
Total time:              0.188195/5.44
[main] Time assemble (wall/proc) 0.0595315/1.58
[main] Time solve (wall/proc) 0.0229892/0.6
[main] Stop crit:        6.26787e-12
[main] 70%...
[main] Stop crit:        0.177467
Ebkt times:              0.000381862/0.03
Eval Ebkt times:         0.062695/1.82
PiPjPk times:            0.00950224/0.27
Eval PiPjPk times:       0.0191534/0.63
L2prod times:            0.100851/2.7
Total time:              0.219522/6.14
[main] Time assemble (wall/proc) 0.0590528/1.57
[main] Time solve (wall/proc) 0.0230461/0.59
[main] Stop crit:        5.77551e-05
Ebkt times:              0.000395513/0.02
Eval Ebkt times:         0.0579013/1.62
PiPjPk times:            0.00974825/0.33
Eval PiPjPk times:       0.0104779/0.27
L2prod times:            0.096067/2.47
Total time:              0.193379/5.34
[main] Time assemble (wall/proc) 0.0588436/1.57
[main] Time solve (wall/proc) 0.0230472/0.58
[main] Stop crit:        2.8393e-12
[main] 80%...
[main] Stop crit:        0.129306
Ebkt times:              0.000396137/0.01
Eval Ebkt times:         0.064469/1.8
PiPjPk times:            0.00948952/0.29
Eval PiPjPk times:       0.0178428/0.5
L2prod times:            0.107057/3.01
Total time:              0.217802/6.22
[main] Time assemble (wall/proc) 0.0638022/1.66
[main] Time solve (wall/proc) 0.0230412/0.6
[main] Stop crit:        3.34326e-05
Ebkt times:              0.000380855/0
Eval Ebkt times:         0.0588719/1.71
PiPjPk times:            0.00988164/0.26
Eval PiPjPk times:       0.0105172/0.38
L2prod times:            0.0923844/2.45
Total time:              0.190816/5.39
[main] Time assemble (wall/proc) 0.0590505/1.57
[main] Time solve (wall/proc) 0.023272/0.59
[main] Stop crit:        1.24313e-12
[main] 90%...
[main] Stop crit:        0.104041
Ebkt times:              0.000383896/0.01
Eval Ebkt times:         0.0671988/1.9
PiPjPk times:            0.0100123/0.26
Eval PiPjPk times:       0.0106126/0.33
L2prod times:            0.116099/3.12
Total time:              0.22355/6.16
[main] Time assemble (wall/proc) 0.0558633/1.49
[main] Time solve (wall/proc) 0.0229282/0.59
[main] Stop crit:        2.10658e-05
Ebkt times:              0.000387472/0.02
Eval Ebkt times:         0.0614782/1.66
PiPjPk times:            0.00968528/0.29
Eval PiPjPk times:       0.0103362/0.33
L2prod times:            0.083123/2.23
Total time:              0.183681/5.19
[main] Time assemble (wall/proc) 0.0590718/1.57
[main] Time solve (wall/proc) 0.023052/0.61
[main] Stop crit:        5.05433e-13
[main] Time run (wall/proc) 2.65112/68.64
[main] Compute errors
[main] Electric field error = 0.474867
[main] Potential error = 0.346708
[main] Lambda = 9.76991
[main] Maximum residual = 1.24357e-15
[main] Maximum constraint difference = 4.0926
[main] Time norms (wall/proc) 0.00597745/0.18
[main] Mesh diameter 0.558943
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0909091
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0175565/0.35
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.107694/0.75
[main] Initial constraint norm: 3.32956
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.677104
Ebkt times:              0.000752541/0.02
Eval Ebkt times:         0.256416/5.62
PiPjPk times:            0.0173603/0.3
Eval PiPjPk times:       0.0999156/1.92
L2prod times:            0.156156/3.24
Total time:              1.17334/23.66
[main] Time assemble (wall/proc) 0.123946/1.85
[main] Time solve (wall/proc) 0.0492537/0.9
[main] Stop crit:        0.000149494
Ebkt times:              0.000738687/0.02
Eval Ebkt times:         0.286692/7.96
PiPjPk times:            0.0178064/0.41
Eval PiPjPk times:       0.101877/2.88
L2prod times:            0.206695/5.64
Total time:              1.15221/31.51
[main] Time assemble (wall/proc) 0.168899/3.85
[main] Time solve (wall/proc) 0.0253319/0.37
[main] Stop crit:        7.149e-12
[main] Stop crit:        0.255001
Ebkt times:              0.000749053/0
Eval Ebkt times:         0.248163/6.98
PiPjPk times:            0.036477/1.07
Eval PiPjPk times:       0.0220985/0.65
L2prod times:            0.279869/7.79
Total time:              0.689231/19.38
[main] Time assemble (wall/proc) 0.111826/2.29
[main] Time solve (wall/proc) 0.0263388/0.32
[main] Stop crit:        3.44557e-05
Ebkt times:              0.000862225/0.04
Eval Ebkt times:         0.327534/9.05
PiPjPk times:            0.0523028/1.55
Eval PiPjPk times:       0.0458789/1.22
L2prod times:            0.407747/11.22
Total time:              0.937074/25.91
[main] Time assemble (wall/proc) 0.125981/3.36
[main] Time solve (wall/proc) 0.02103/0.3
[main] Stop crit:        4.86375e-13
[main] 18%...
[main] Stop crit:        0.302245
Ebkt times:              0.000784373/0
Eval Ebkt times:         0.182634/5.25
PiPjPk times:            0.0369387/0.95
Eval PiPjPk times:       0.0332884/0.93
L2prod times:            0.298726/8.28
Total time:              0.622758/17.42
[main] Time assemble (wall/proc) 0.110989/2.49
[main] Time solve (wall/proc) 0.0225306/0.31
[main] Stop crit:        2.63147e-05
Ebkt times:              0.000774207/0.02
Eval Ebkt times:         0.216602/6.37
PiPjPk times:            0.0187483/0.54
Eval PiPjPk times:       0.0453148/1.21
L2prod times:            0.369286/10.09
Total time:              0.704147/19.66
[main] Time assemble (wall/proc) 0.121445/3.24
[main] Time solve (wall/proc) 0.0242011/0.59
[main] Stop crit:        2.92142e-13
[main] Stop crit:        0.234722
Ebkt times:              0.00076351/0.02
Eval Ebkt times:         0.207207/5.86
PiPjPk times:            0.0183133/0.67
Eval PiPjPk times:       0.0488158/1.4
L2prod times:            0.246381/6.75
Total time:              0.612874/17.25
[main] Time assemble (wall/proc) 0.110829/2.67
[main] Time solve (wall/proc) 0.0215606/0.29
[main] Stop crit:        3.11309e-05
Ebkt times:              0.000779747/0.02
Eval Ebkt times:         0.196667/5.39
PiPjPk times:            0.0292898/0.87
Eval PiPjPk times:       0.0342738/0.95
L2prod times:            0.234908/6.41
Total time:              0.576472/15.95
[main] Time assemble (wall/proc) 0.116403/3.09
[main] Time solve (wall/proc) 0.0260284/0.64
[main] Stop crit:        7.82731e-13
[main] 36%...
[main] Stop crit:        0.22507
Ebkt times:              0.000767559/0.01
Eval Ebkt times:         0.165689/4.5
PiPjPk times:            0.0445104/1.38
Eval PiPjPk times:       0.0330617/0.89
L2prod times:            0.273535/7.68
Total time:              0.593851/16.43
[main] Time assemble (wall/proc) 0.122824/2.72
[main] Time solve (wall/proc) 0.0227941/0.3
[main] Stop crit:        4.67068e-05
Ebkt times:              0.000760102/0.01
Eval Ebkt times:         0.147917/4.11
PiPjPk times:            0.0258817/0.71
Eval PiPjPk times:       0.0327426/1.06
L2prod times:            0.279604/7.83
Total time:              0.56773/15.91
[main] Time assemble (wall/proc) 0.120248/3.2
[main] Time solve (wall/proc) 0.0252066/0.64
[main] Stop crit:        2.87566e-12
[main] Stop crit:        0.215197
Ebkt times:              0.000760103/0.03
Eval Ebkt times:         0.216051/6.41
PiPjPk times:            0.0184735/0.41
Eval PiPjPk times:       0.0439014/1.23
L2prod times:            0.256293/6.97
Total time:              0.595886/16.7
[main] Time assemble (wall/proc) 0.106978/2.47
[main] Time solve (wall/proc) 0.0215006/0.29
[main] Stop crit:        5.33874e-05
Ebkt times:              0.000790565/0.08
Eval Ebkt times:         0.25731/7.41
PiPjPk times:            0.0361926/1.1
Eval PiPjPk times:       0.0363811/1.12
L2prod times:            0.253784/6.7
Total time:              0.625592/17.41
[main] Time assemble (wall/proc) 0.116004/3.09
[main] Time solve (wall/proc) 0.0258316/0.67
[main] Stop crit:        2.94509e-12
[main] 54%...
[main] Stop crit:        0.182955
Ebkt times:              0.000798297/0.01
Eval Ebkt times:         0.242715/7.21
PiPjPk times:            0.0416631/1.08
Eval PiPjPk times:       0.0223217/0.7
L2prod times:            0.282599/7.72
Total time:              0.639079/17.94
[main] Time assemble (wall/proc) 0.109278/2.47
[main] Time solve (wall/proc) 0.021705/0.3
[main] Stop crit:        4.33669e-05
Ebkt times:              0.000843704/0.01
Eval Ebkt times:         0.213077/5.94
PiPjPk times:            0.0387771/0.93
Eval PiPjPk times:       0.029872/1.02
L2prod times:            0.217207/6.18
Total time:              0.563052/15.94
[main] Time assemble (wall/proc) 0.114046/3.04
[main] Time solve (wall/proc) 0.0261626/0.68
[main] Stop crit:        1.14298e-12
[main] Stop crit:        0.142822
Ebkt times:              0.000749829/0.03
Eval Ebkt times:         0.235895/6.59
PiPjPk times:            0.0298244/0.84
Eval PiPjPk times:       0.0470316/1.49
L2prod times:            0.251155/6.79
Total time:              0.605528/16.83
[main] Time assemble (wall/proc) 0.105012/2.39
[main] Time solve (wall/proc) 0.0219371/0.3
[main] Stop crit:        2.74908e-05
Ebkt times:              0.000818361/0.01
Eval Ebkt times:         0.209867/5.85
PiPjPk times:            0.0183685/0.53
Eval PiPjPk times:       0.0325272/0.94
L2prod times:            0.265167/7.43
Total time:              0.588512/16.51
[main] Time assemble (wall/proc) 0.114306/3.04
[main] Time solve (wall/proc) 0.0261785/0.68
[main] Stop crit:        5.34915e-13
[main] 72%...
[main] Stop crit:        0.108868
Ebkt times:              0.000775885/0.03
Eval Ebkt times:         0.227865/6.47
PiPjPk times:            0.0207753/0.72
Eval PiPjPk times:       0.0220382/0.59
L2prod times:            0.249316/6.81
Total time:              0.578427/16.16
[main] Time assemble (wall/proc) 0.108648/2.51
[main] Time solve (wall/proc) 0.0223647/0.3
[main] Stop crit:        1.57138e-05
Ebkt times:              0.000762891/0.03
Eval Ebkt times:         0.220223/6.21
PiPjPk times:            0.0362151/1.1
Eval PiPjPk times:       0.0347496/1.07
L2prod times:            0.190344/5.06
Total time:              0.564914/15.8
[main] Time assemble (wall/proc) 0.113624/3.03
[main] Time solve (wall/proc) 0.025734/0.66
[main] Stop crit:        3.102e-13
[main] Stop crit:        0.0899531
Ebkt times:              0.0007572/0.03
Eval Ebkt times:         0.170379/5.04
PiPjPk times:            0.0338357/0.97
Eval PiPjPk times:       0.0291579/0.84
L2prod times:            0.340606/9.27
Total time:              0.634624/17.79
[main] Time assemble (wall/proc) 0.100126/1.67
[main] Time solve (wall/proc) 0.0237584/0.31
[main] Stop crit:        1.00781e-05
Ebkt times:              0.000764171/0.02
Eval Ebkt times:         0.181188/5.08
PiPjPk times:            0.0716452/2.09
Eval PiPjPk times:       0.034575/0.97
L2prod times:            0.233524/6.39
Total time:              0.597614/16.74
[main] Time assemble (wall/proc) 0.11256/2.99
[main] Time solve (wall/proc) 0.0260927/0.67
[main] Stop crit:        1.14361e-13
[main] 90%...
[main] Stop crit:        0.0850586
Ebkt times:              0.00075241/0.02
Eval Ebkt times:         0.166223/4.67
PiPjPk times:            0.0237867/0.72
Eval PiPjPk times:       0.045931/1.34
L2prod times:            0.281952/7.92
Total time:              0.580372/16.34
[main] Time assemble (wall/proc) 0.106781/2.39
[main] Time solve (wall/proc) 0.020611/0.27
[main] Stop crit:        6.74692e-06
Ebkt times:              0.000740841/0.03
Eval Ebkt times:         0.185947/5.13
PiPjPk times:            0.0298107/0.87
Eval PiPjPk times:       0.0317269/0.92
L2prod times:            0.298389/8.38
Total time:              0.608462/17.01
[main] Time assemble (wall/proc) 0.11148/2.95
[main] Time solve (wall/proc) 0.0256636/0.67
[main] Stop crit:        5.04871e-14
[main] Time run (wall/proc) 4.97825/121.64
[main] Compute errors
[main] Electric field error = 0.293472
[main] Potential error = 0.215357
[main] Lambda = 6.69873
[main] Maximum residual = 1.25784e-15
[main] Maximum constraint difference = 4.18207
[main] Time norms (wall/proc) 0.0140362/0.4
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 816 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0769231
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0277083/0.63
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.174024/1.33
[main] Initial constraint norm: 3.51451
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.68358
Ebkt times:              0.00156654/0.05
Eval Ebkt times:         0.907462/18.53
PiPjPk times:            0.0336138/0.69
Eval PiPjPk times:       0.0508415/1.07
L2prod times:            0.325222/6.51
Total time:              2.19475/43.74
[main] Time assemble (wall/proc) 0.236735/1.89
[main] Time solve (wall/proc) 0.0651974/0.88
[main] Stop crit:        8.71983e-05
Ebkt times:              0.00157487/0.02
Eval Ebkt times:         1.02634/27.84
PiPjPk times:            0.0528333/1.39
Eval PiPjPk times:       0.0513535/1.37
L2prod times:            0.456209/11.85
Total time:              2.07789/55.42
[main] Time assemble (wall/proc) 0.251026/3.43
[main] Time solve (wall/proc) 0.0469953/0.6
[main] Stop crit:        9.72557e-13
[main] Stop crit:        0.375638
Ebkt times:              0.00165183/0.05
Eval Ebkt times:         0.254585/6.37
PiPjPk times:            0.0350065/0.82
Eval PiPjPk times:       0.0525365/1.07
L2prod times:            0.345713/8.38
Total time:              0.790779/19.09
[main] Time assemble (wall/proc) 0.187498/1.36
[main] Time solve (wall/proc) 0.0479199/0.61
[main] Stop crit:        2.39065e-05
Ebkt times:              0.00182031/0.07
Eval Ebkt times:         0.533722/15.23
PiPjPk times:            0.0749563/1.95
Eval PiPjPk times:       0.143918/3.94
L2prod times:            0.807332/22.58
Total time:              1.79044/50.03
[main] Time assemble (wall/proc) 0.206168/2.67
[main] Time solve (wall/proc) 0.0481/0.63
[main] Stop crit:        8.58417e-14
[main] 15%...
[main] Stop crit:        0.346534
Ebkt times:              0.00173154/0.06
Eval Ebkt times:         0.356828/9.27
PiPjPk times:            0.0567646/1.75
Eval PiPjPk times:       0.0552119/1.35
L2prod times:            0.411864/10.51
Total time:              0.998862/26.3
[main] Time assemble (wall/proc) 0.158832/1.31
[main] Time solve (wall/proc) 0.0504818/0.67
[main] Stop crit:        1.55322e-05
Ebkt times:              0.0017321/0.04
Eval Ebkt times:         0.576445/16.2
PiPjPk times:            0.0686929/1.75
Eval PiPjPk times:       0.0824372/2.22
L2prod times:            0.686297/19.33
Total time:              1.68631/47.03
[main] Time assemble (wall/proc) 0.220759/3.01
[main] Time solve (wall/proc) 0.0451935/0.57
[main] Stop crit:        4.29768e-14
[main] Stop crit:        0.208163
Ebkt times:              0.00171923/0.06
Eval Ebkt times:         0.344002/9.22
PiPjPk times:            0.0368645/0.92
Eval PiPjPk times:       0.0983481/2.58
L2prod times:            0.461422/12.01
Total time:              1.08078/28.59
[main] Time assemble (wall/proc) 0.172404/1.42
[main] Time solve (wall/proc) 0.0475071/0.61
[main] Stop crit:        1.47375e-05
Ebkt times:              0.00186789/0.04
Eval Ebkt times:         0.679974/19.34
PiPjPk times:            0.0621452/1.72
Eval PiPjPk times:       0.11752/3.15
L2prod times:            0.816406/22.6
Total time:              1.97849/55.29
[main] Time assemble (wall/proc) 0.215449/2.71
[main] Time solve (wall/proc) 0.0446824/0.57
[main] Stop crit:        7.13322e-14
[main] 30%...
[main] Stop crit:        0.168322
Ebkt times:              0.00194241/0.04
Eval Ebkt times:         0.260964/6.75
PiPjPk times:            0.0398473/1.03
Eval PiPjPk times:       0.0579055/1.73
L2prod times:            0.337185/9.66
Total time:              0.810038/22.37
[main] Time assemble (wall/proc) 0.137239/1
[main] Time solve (wall/proc) 0.0454565/0.57
[main] Stop crit:        1.84735e-05
Ebkt times:              0.00159877/0.03
Eval Ebkt times:         0.448926/11.67
PiPjPk times:            0.0390883/1.11
Eval PiPjPk times:       0.110265/2.75
L2prod times:            0.573883/15.28
Total time:              1.3624/35.7
[main] Time assemble (wall/proc) 0.20962/2.56
[main] Time solve (wall/proc) 0.0491499/0.64
[main] Stop crit:        2.18371e-13
[main] Stop crit:        0.156135
Ebkt times:              0.00181983/0.03
Eval Ebkt times:         0.337277/8.91
PiPjPk times:            0.0590681/1.4
Eval PiPjPk times:       0.0790532/2.31
L2prod times:            0.398221/10.68
Total time:              1.06075/28.16
[main] Time assemble (wall/proc) 0.176442/1.46
[main] Time solve (wall/proc) 0.0447989/0.54
[main] Stop crit:        2.18433e-05
Ebkt times:              0.00181968/0.05
Eval Ebkt times:         0.635797/17.82
PiPjPk times:            0.0668194/1.74
Eval PiPjPk times:       0.0864332/2.29
L2prod times:            0.681615/19.04
Total time:              1.64701/46.03
[main] Time assemble (wall/proc) 0.194958/2.78
[main] Time solve (wall/proc) 0.0412765/0.49
[main] Stop crit:        3.731e-13
[main] 46%...
[main] Stop crit:        0.143538
Ebkt times:              0.00174356/0.05
Eval Ebkt times:         0.3226/8.04
PiPjPk times:            0.049656/1.14
Eval PiPjPk times:       0.102935/2.61
L2prod times:            0.387029/9.68
Total time:              1.06004/26.69
[main] Time assemble (wall/proc) 0.167949/1.39
[main] Time solve (wall/proc) 0.0462543/0.61
[main] Stop crit:        2.0114e-05
Ebkt times:              0.00183317/0.04
Eval Ebkt times:         0.727901/20.2
PiPjPk times:            0.141854/3.95
Eval PiPjPk times:       0.193621/5.44
L2prod times:            0.591594/16.7
Total time:              1.92947/53.87
[main] Time assemble (wall/proc) 0.220286/2.78
[main] Time solve (wall/proc) 0.0473737/0.61
[main] Stop crit:        2.8806e-13
[main] Stop crit:        0.12678
Ebkt times:              0.00185106/0.1
Eval Ebkt times:         0.256482/6.18
PiPjPk times:            0.0436718/1.44
Eval PiPjPk times:       0.0644088/1.67
L2prod times:            0.364158/9.14
Total time:              0.853156/21.59
[main] Time assemble (wall/proc) 0.163716/1.11
[main] Time solve (wall/proc) 0.0455966/0.6
[main] Stop crit:        1.5285e-05
Ebkt times:              0.00174138/0.05
Eval Ebkt times:         0.472612/13.03
PiPjPk times:            0.0503762/1.32
Eval PiPjPk times:       0.0655741/1.85
L2prod times:            0.768762/20.84
Total time:              1.62838/44.5
[main] Time assemble (wall/proc) 0.213676/2.5
[main] Time solve (wall/proc) 0.047619/0.66
[main] Stop crit:        1.09805e-13
[main] 61%...
[main] Stop crit:        0.107512
Ebkt times:              0.00165991/0.05
Eval Ebkt times:         0.330328/8.45
PiPjPk times:            0.0616769/1.59
Eval PiPjPk times:       0.0849152/2.06
L2prod times:            0.386999/9.7
Total time:              0.982191/24.69
[main] Time assemble (wall/proc) 0.177321/1.25
[main] Time solve (wall/proc) 0.0489478/0.62
[main] Stop crit:        1.02393e-05
Ebkt times:              0.00186959/0.04
Eval Ebkt times:         0.495201/13.96
PiPjPk times:            0.0461173/1.29
Eval PiPjPk times:       0.10569/3.02
L2prod times:            0.680836/18.73
Total time:              1.56765/43.81
[main] Time assemble (wall/proc) 0.193137/2.58
[main] Time solve (wall/proc) 0.0625089/0.68
[main] Stop crit:        4.67819e-14
[main] Stop crit:        0.0901353
Ebkt times:              0.00182916/0.05
Eval Ebkt times:         0.255162/6.64
PiPjPk times:            0.0378402/0.81
Eval PiPjPk times:       0.0553496/1.87
L2prod times:            0.326183/8.59
Total time:              0.796644/20.88
[main] Time assemble (wall/proc) 0.159404/1.03
[main] Time solve (wall/proc) 0.0453923/0.57
[main] Stop crit:        6.73549e-06
Ebkt times:              0.0216863/0.59
Eval Ebkt times:         0.714321/19.77
PiPjPk times:            0.117882/3.4
Eval PiPjPk times:       0.0765321/2.33
L2prod times:            0.635588/17.68
Total time:              1.74539/48.89
[main] Time assemble (wall/proc) 0.208121/2.78
[main] Time solve (wall/proc) 0.047098/0.62
[main] Stop crit:        3.56303e-14
[main] 76%...
[main] Stop crit:        0.0783579
Ebkt times:              0.00166929/0.04
Eval Ebkt times:         0.24991/6.21
PiPjPk times:            0.0514035/1.18
Eval PiPjPk times:       0.0548306/1
L2prod times:            0.318304/7.4
Total time:              0.778961/18.35
[main] Time assemble (wall/proc) 0.173277/1.03
[main] Time solve (wall/proc) 0.0476109/0.67
[main] Stop crit:        4.86756e-06
Ebkt times:              0.00168759/0.05
Eval Ebkt times:         0.473833/12.68
PiPjPk times:            0.0717337/2.05
Eval PiPjPk times:       0.143331/3.41
L2prod times:            0.794099/21.9
Total time:              1.71314/47.36
[main] Time assemble (wall/proc) 0.200784/2.64
[main] Time solve (wall/proc) 0.0463642/0.63
[main] Stop crit:        1.98122e-14
[main] Stop crit:        0.072293
Ebkt times:              0.00179138/0.05
Eval Ebkt times:         0.290726/7.27
PiPjPk times:            0.037365/0.91
Eval PiPjPk times:       0.112222/2.98
L2prod times:            0.45643/12.03
Total time:              1.06306/27.63
[main] Time assemble (wall/proc) 0.177744/1.31
[main] Time solve (wall/proc) 0.0508031/0.73
[main] Stop crit:        3.64308e-06
Ebkt times:              0.00176154/0.09
Eval Ebkt times:         0.539468/15.06
PiPjPk times:            0.150738/4.09
Eval PiPjPk times:       0.13733/3.8
L2prod times:            0.812738/22.71
Total time:              1.86636/51.61
[main] Time assemble (wall/proc) 0.204577/2.79
[main] Time solve (wall/proc) 0.0450481/0.59
[main] Stop crit:        1.29408e-14
[main] 92%...
[main] Stop crit:        0.0689816
Ebkt times:              0.00159663/0.04
Eval Ebkt times:         0.291069/7.09
PiPjPk times:            0.050971/1.31
Eval PiPjPk times:       0.056362/1.19
L2prod times:            0.429776/10.72
Total time:              0.930788/22.5
[main] Time assemble (wall/proc) 0.182652/1.36
[main] Time solve (wall/proc) 0.0477396/0.65
[main] Stop crit:        2.56578e-06
Ebkt times:              0.00169399/0.08
Eval Ebkt times:         0.47861/13.54
PiPjPk times:            0.046933/1.32
Eval PiPjPk times:       0.0882697/2.19
L2prod times:            0.775038/21.41
Total time:              1.66257/45.69
[main] Time assemble (wall/proc) 0.196341/2.55
[main] Time solve (wall/proc) 0.0472227/0.63
[main] Stop crit:        6.94734e-15
[main] Time run (wall/proc) 10.879/195.63
[main] Compute errors
[main] Electric field error = 0.135293
[main] Potential error = 0.143296
[main] Lambda = 4.72051
[main] Maximum residual = 1.32878e-15
[main] Maximum constraint difference = 4.37131
[main] Time norms (wall/proc) 0.0372401/1.03
[main] Mesh diameter 0.39203
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0625
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0570729/1.23
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.335922/2.5
[main] Initial constraint norm: 3.4649
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.585409
Ebkt times:              0.00417018/0.17
Eval Ebkt times:         0.71117/18.23
PiPjPk times:            0.0784964/2.01
Eval PiPjPk times:       0.148175/3.95
L2prod times:            0.68406/17.84
Total time:              1.92845/50.59
[main] Time assemble (wall/proc) 0.324609/2.26
[main] Time solve (wall/proc) 0.107942/1.39
[main] Stop crit:        3.1487e-05
Ebkt times:              0.00380465/0.02
Eval Ebkt times:         1.21668/32.2
PiPjPk times:            0.0753341/1.87
Eval PiPjPk times:       0.167526/3.89
L2prod times:            0.675213/17.03
Total time:              2.45578/62.68
[main] Time assemble (wall/proc) 0.340871/2.96
[main] Time solve (wall/proc) 0.097511/1.24
[main] Stop crit:        2.92603e-13
[main] Stop crit:        0.354437
Ebkt times:              0.00438227/0.09
Eval Ebkt times:         0.557083/15.08
PiPjPk times:            0.0737517/2.12
Eval PiPjPk times:       0.139053/4
L2prod times:            0.635609/17.57
Total time:              1.69462/46.38
[main] Time assemble (wall/proc) 0.263362/2.04
[main] Time solve (wall/proc) 0.0927935/1.17
[main] Stop crit:        9.1685e-06
Ebkt times:              0.0044473/0.07
Eval Ebkt times:         0.615954/16.59
PiPjPk times:            0.0738455/2.21
Eval PiPjPk times:       0.135296/3.43
L2prod times:            0.76294/20.98
Total time:              1.90072/51.47
[main] Time assemble (wall/proc) 0.276507/2.36
[main] Time solve (wall/proc) 0.0850443/0.99
[main] Stop crit:        1.98078e-14
[main] 12%...
[main] Stop crit:        0.300955
Ebkt times:              0.00452452/0.1
Eval Ebkt times:         0.578685/16.41
PiPjPk times:            0.076238/2.12
Eval PiPjPk times:       0.143403/4.03
L2prod times:            0.661702/17.97
Total time:              1.75903/48.58
[main] Time assemble (wall/proc) 0.271888/2.13
[main] Time solve (wall/proc) 0.0861178/1.03
[main] Stop crit:        6.90834e-06
Ebkt times:              0.00402907/0.08
Eval Ebkt times:         0.566571/13.51
PiPjPk times:            0.0661882/1.37
Eval PiPjPk times:       0.153694/3.28
L2prod times:            0.615866/14.31
Total time:              1.6837/39.78
[main] Time assemble (wall/proc) 0.294726/1.98
[main] Time solve (wall/proc) 0.0920595/1.14
[main] Stop crit:        4.44606e-15
[main] Stop crit:        0.147371
Ebkt times:              0.0045048/0.09
Eval Ebkt times:         0.563067/15.81
PiPjPk times:            0.07423/2.02
Eval PiPjPk times:       0.140921/3.73
L2prod times:            0.647034/17.51
Total time:              1.71813/47.28
[main] Time assemble (wall/proc) 0.259356/2.07
[main] Time solve (wall/proc) 0.089111/1.11
[main] Stop crit:        4.50491e-06
Ebkt times:              0.00433234/0.07
Eval Ebkt times:         0.667055/18.24
PiPjPk times:            0.0964021/2.67
Eval PiPjPk times:       0.150742/3.78
L2prod times:            0.748515/20.28
Total time:              2.00279/53.48
[main] Time assemble (wall/proc) 0.275986/2.5
[main] Time solve (wall/proc) 0.0869681/1.06
[main] Stop crit:        3.07872e-15
[main] 25%...
[main] Stop crit:        0.110244
Ebkt times:              0.00446199/0.08
Eval Ebkt times:         0.592663/16.34
PiPjPk times:            0.0788138/2.19
Eval PiPjPk times:       0.149092/3.99
L2prod times:            0.680535/18.14
Total time:              1.80837/48.64
[main] Time assemble (wall/proc) 0.280469/2.18
[main] Time solve (wall/proc) 0.0847696/1.03
[main] Stop crit:        4.2448e-06
Ebkt times:              0.00442916/0.11
Eval Ebkt times:         0.631085/17
PiPjPk times:            0.0749389/2.08
Eval PiPjPk times:       0.136049/3.64
L2prod times:            0.695697/18.9
Total time:              1.8469/50.23
[main] Time assemble (wall/proc) 0.297257/2.48
[main] Time solve (wall/proc) 0.0859226/1.05
[main] Stop crit:        7.8506e-15
[main] Stop crit:        0.101595
Ebkt times:              0.00435449/0.07
Eval Ebkt times:         0.558539/15.57
PiPjPk times:            0.0743143/2.19
Eval PiPjPk times:       0.140456/3.67
L2prod times:            0.638224/17.73
Total time:              1.70248/47.03
[main] Time assemble (wall/proc) 0.293825/2.09
[main] Time solve (wall/proc) 0.0945703/1.23
[main] Stop crit:        4.59749e-06
Ebkt times:              0.00422805/0.07
Eval Ebkt times:         0.658723/17.56
PiPjPk times:            0.0712475/1.63
Eval PiPjPk times:       0.148575/3.98
L2prod times:            0.768402/19.59
Total time:              1.99197/51.59
[main] Time assemble (wall/proc) 0.309047/2.45
[main] Time solve (wall/proc) 0.0967817/1.27
[main] Stop crit:        1.341e-14
[main] 37%...
[main] Stop crit:        0.0982613
Ebkt times:              0.0045137/0.08
Eval Ebkt times:         0.585116/16.27
PiPjPk times:            0.0770005/2.07
Eval PiPjPk times:       0.146286/3.82
L2prod times:            0.670362/18.29
Total time:              1.79314/48.49
[main] Time assemble (wall/proc) 0.300164/2.15
[main] Time solve (wall/proc) 0.0947591/1.25
[main] Stop crit:        4.77519e-06
Ebkt times:              0.00436451/0.15
Eval Ebkt times:         0.632778/17.15
PiPjPk times:            0.087123/2.48
Eval PiPjPk times:       0.146794/3.96
L2prod times:            0.696164/18.97
Total time:              1.88601/51.06
[main] Time assemble (wall/proc) 0.283004/2.38
[main] Time solve (wall/proc) 0.0923432/1.16
[main] Stop crit:        1.43778e-14
[main] Stop crit:        0.0959075
Ebkt times:              0.00497213/0.14
Eval Ebkt times:         0.614299/16.62
PiPjPk times:            0.0813723/2.15
Eval PiPjPk times:       0.15381/4.74
L2prod times:            0.7045/19.22
Total time:              1.87274/51.28
[main] Time assemble (wall/proc) 0.274089/2.24
[main] Time solve (wall/proc) 0.0905868/1.13
[main] Stop crit:        4.63265e-06
Ebkt times:              0.00443944/0.13
Eval Ebkt times:         0.63051/16.69
PiPjPk times:            0.0714085/1.89
Eval PiPjPk times:       0.182533/5.48
L2prod times:            0.636018/17.2
Total time:              1.90606/51.49
[main] Time assemble (wall/proc) 0.29581/2.46
[main] Time solve (wall/proc) 0.0852026/1.04
[main] Stop crit:        1.16457e-14
[main] 50%...
[main] Stop crit:        0.0912744
Ebkt times:              0.00464096/0.13
Eval Ebkt times:         0.601675/16.04
PiPjPk times:            0.0796233/2.34
Eval PiPjPk times:       0.151372/3.92
L2prod times:            0.690659/18.54
Total time:              1.83542/48.98
[main] Time assemble (wall/proc) 0.272977/2.19
[main] Time solve (wall/proc) 0.108984/1.6
[main] Stop crit:        4.13943e-06
Ebkt times:              0.00429236/0.13
Eval Ebkt times:         0.652962/17.99
PiPjPk times:            0.0872518/2.28
Eval PiPjPk times:       0.197594/5.19
L2prod times:            0.783679/20.82
Total time:              2.06275/55.58
[main] Time assemble (wall/proc) 0.281364/2.54
[main] Time solve (wall/proc) 0.0913363/1.13
[main] Stop crit:        6.87727e-15
[main] Stop crit:        0.0842094
Ebkt times:              0.00463763/0.1
Eval Ebkt times:         0.621643/17.1
PiPjPk times:            0.0828295/2.3
Eval PiPjPk times:       0.156702/3.87
L2prod times:            0.715568/19.14
Total time:              1.8982/51.52
[main] Time assemble (wall/proc) 0.29324/2.29
[main] Time solve (wall/proc) 0.0894595/1.11
[main] Stop crit:        3.42757e-06
Ebkt times:              0.00432946/0.1
Eval Ebkt times:         0.580843/15.42
PiPjPk times:            0.0879632/2.43
Eval PiPjPk times:       0.164557/4.1
L2prod times:            0.701877/18.79
Total time:              1.86987/49.37
[main] Time assemble (wall/proc) 0.309784/2.43
[main] Time solve (wall/proc) 0.0936446/1.23
[main] Stop crit:        3.34966e-15
[main] 62%...
[main] Stop crit:        0.0761839
Ebkt times:              0.00445386/0.1
Eval Ebkt times:         0.571573/15.89
PiPjPk times:            0.0759844/2.22
Eval PiPjPk times:       0.143866/3.57
L2prod times:            0.65431/17.94
Total time:              1.74356/47.81
[main] Time assemble (wall/proc) 0.270363/2.1
[main] Time solve (wall/proc) 0.0866503/1.09
[main] Stop crit:        2.71345e-06
Ebkt times:              0.00416043/0.09
Eval Ebkt times:         0.601633/15.41
PiPjPk times:            0.0889559/2.05
Eval PiPjPk times:       0.142833/3.47
L2prod times:            0.665963/16.27
Total time:              1.82565/44.92
[main] Time assemble (wall/proc) 0.305535/2.24
[main] Time solve (wall/proc) 0.0923307/1.15
[main] Stop crit:        2.41643e-15
[main] Stop crit:        0.0688271
Ebkt times:              0.00456719/0.09
Eval Ebkt times:         0.579671/15.9
PiPjPk times:            0.0772665/2.23
Eval PiPjPk times:       0.14652/4.37
L2prod times:            0.664452/18.2
Total time:              1.77095/48.91
[main] Time assemble (wall/proc) 0.274923/2.14
[main] Time solve (wall/proc) 0.0858118/1.05
[main] Stop crit:        2.15586e-06
Ebkt times:              0.00430819/0.13
Eval Ebkt times:         0.652205/18.06
PiPjPk times:            0.0715104/1.83
Eval PiPjPk times:       0.177662/4.84
L2prod times:            0.719035/19.64
Total time:              1.95251/53.07
[main] Time assemble (wall/proc) 0.276343/2.44
[main] Time solve (wall/proc) 0.084807/1.02
[main] Stop crit:        1.88852e-15
[main] 75%...
[main] Stop crit:        0.0631128
Ebkt times:              0.00446438/0.13
Eval Ebkt times:         0.563106/15.66
PiPjPk times:            0.0745987/1.89
Eval PiPjPk times:       0.141508/3.73
L2prod times:            0.6438/17.61
Total time:              1.71647/47.07
[main] Time assemble (wall/proc) 0.271614/2.07
[main] Time solve (wall/proc) 0.086601/1.07
[main] Stop crit:        1.75805e-06
Ebkt times:              0.00452357/0.15
Eval Ebkt times:         0.596944/16.27
PiPjPk times:            0.0721935/1.96
Eval PiPjPk times:       0.135892/3.32
L2prod times:            0.671995/18.24
Total time:              1.78141/47.72
[main] Time assemble (wall/proc) 0.290375/2.38
[main] Time solve (wall/proc) 0.0926672/1.15
[main] Stop crit:        1.43844e-15
[main] Stop crit:        0.0590912
Ebkt times:              0.0044829/0.09
Eval Ebkt times:         0.578649/16.06
PiPjPk times:            0.0765075/2.13
Eval PiPjPk times:       0.144159/4.15
L2prod times:            0.666338/18.67
Total time:              1.76539/48.67
[main] Time assemble (wall/proc) 0.262278/2.12
[main] Time solve (wall/proc) 0.0853391/1.04
[main] Stop crit:        1.42184e-06
Ebkt times:              0.00431525/0.1
Eval Ebkt times:         0.622734/16.43
PiPjPk times:            0.071452/1.95
Eval PiPjPk times:       0.188364/5.18
L2prod times:            0.664615/17.93
Total time:              1.92787/51.62
[main] Time assemble (wall/proc) 0.294387/2.41
[main] Time solve (wall/proc) 0.0926866/1.14
[main] Stop crit:        1.11834e-15
[main] 87%...
[main] Stop crit:        0.0561738
Ebkt times:              0.00454722/0.11
Eval Ebkt times:         0.57683/16.21
PiPjPk times:            0.0763567/2.32
Eval PiPjPk times:       0.144092/3.63
L2prod times:            0.661688/18.59
Total time:              1.75834/48.56
[main] Time assemble (wall/proc) 0.267773/2.12
[main] Time solve (wall/proc) 0.0927044/1.16
[main] Stop crit:        1.08865e-06
Ebkt times:              0.00432667/0.08
Eval Ebkt times:         0.607856/16.07
PiPjPk times:            0.0875736/2.43
Eval PiPjPk times:       0.159524/4.52
L2prod times:            0.720741/19.74
Total time:              1.89769/50.89
[main] Time assemble (wall/proc) 0.292474/2.4
[main] Time solve (wall/proc) 0.0860725/1.05
[main] Stop crit:        8.26397e-16
[main] Stop crit:        0.053723
Ebkt times:              0.00450497/0.09
Eval Ebkt times:         0.578778/16.34
PiPjPk times:            0.0762423/1.99
Eval PiPjPk times:       0.143905/3.86
L2prod times:            0.664413/18.36
Total time:              1.76438/48.43
[main] Time assemble (wall/proc) 0.274965/2.13
[main] Time solve (wall/proc) 0.0954403/1.23
[main] Stop crit:        7.81019e-07
[main] Time run (wall/proc) 20.9209/347.96
[main] Compute errors
[main] Electric field error = 0.064311
[main] Potential error = 0.0960471
[main] Lambda = 3.46836
[main] Maximum residual = 1.34992e-15
[main] Maximum constraint difference = 4.35951
[main] Time norms (wall/proc) 0.0665825/1.85
[main] Mesh diameter 0.313068
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 2925 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.05
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0898476/2.26
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.605412/5.27
[main] Initial constraint norm: 3.89346
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.514701
Ebkt times:              0.0112016/0.21
Eval Ebkt times:         1.87112/46.49
PiPjPk times:            0.142848/3.6
Eval PiPjPk times:       0.402157/11.04
L2prod times:            1.24387/33.18
Total time:              4.61345/118.43
[main] Time assemble (wall/proc) 0.611724/5.09
[main] Time solve (wall/proc) 0.212763/2.87
[main] Stop crit:        1.26951e-05
Ebkt times:              0.0129679/0.28
Eval Ebkt times:         1.62066/43.21
PiPjPk times:            0.146193/4
Eval PiPjPk times:       0.413209/10.45
L2prod times:            1.2636/34.57
Total time:              4.43512/118.67
[main] Time assemble (wall/proc) 0.55857/5.11
[main] Time solve (wall/proc) 0.202484/2.78
[main] Stop crit:        3.83381e-14
[main] Stop crit:        0.310794
Ebkt times:              0.013/0.27
Eval Ebkt times:         1.4923/41.75
PiPjPk times:            0.147833/4.12
Eval PiPjPk times:       0.409417/11.05
L2prod times:            1.27236/35.03
Total time:              4.3078/119.04
[main] Time assemble (wall/proc) 0.542468/5.05
[main] Time solve (wall/proc) 0.189215/2.49
[main] Stop crit:        4.0908e-06
Ebkt times:              0.012647/0.23
Eval Ebkt times:         1.50091/41.56
PiPjPk times:            0.151047/3.93
Eval PiPjPk times:       0.418746/11.18
L2prod times:            1.30042/35.88
Total time:              4.37249/119.93
[main] Time assemble (wall/proc) 0.587574/5.15
[main] Time solve (wall/proc) 0.205788/2.79
[main] Stop crit:        5.32281e-15
[main] 10%...
[main] Stop crit:        0.261914
Ebkt times:              0.0126239/0.21
Eval Ebkt times:         1.49088/40.98
PiPjPk times:            0.147178/4.15
Eval PiPjPk times:       0.411268/11.74
L2prod times:            1.26736/34.98
Total time:              4.3002/118.17
[main] Time assemble (wall/proc) 0.571393/5.08
[main] Time solve (wall/proc) 0.188499/2.47
[main] Stop crit:        3.52197e-06
Ebkt times:              0.0125753/0.19
Eval Ebkt times:         1.52517/42.5
PiPjPk times:            0.153067/4.08
Eval PiPjPk times:       0.424877/11.55
L2prod times:            1.32144/36.3
Total time:              4.4286/121.78
[main] Time assemble (wall/proc) 0.579891/5.21
[main] Time solve (wall/proc) 0.191324/2.56
[main] Stop crit:        1.1751e-15
[main] Stop crit:        0.122717
Ebkt times:              0.0126386/0.29
Eval Ebkt times:         1.50034/41.53
PiPjPk times:            0.151134/4.18
Eval PiPjPk times:       0.419216/11.3
L2prod times:            1.30505/35.74
Total time:              4.37269/119.62
[main] Time assemble (wall/proc) 0.570469/5.15
[main] Time solve (wall/proc) 0.206876/2.83
[main] Stop crit:        1.81901e-06
Ebkt times:              0.0124635/0.18
Eval Ebkt times:         1.50215/41
PiPjPk times:            0.152238/4.2
Eval PiPjPk times:       0.42258/11.61
L2prod times:            1.3024/36.3
Total time:              4.37419/120.03
[main] Time assemble (wall/proc) 0.556187/5.14
[main] Time solve (wall/proc) 0.203839/2.76
[main] Stop crit:        6.17419e-16
[main] 20%...
[main] Stop crit:        0.0846438
Ebkt times:              0.0126205/0.26
Eval Ebkt times:         1.49222/41.12
PiPjPk times:            0.149393/3.99
Eval PiPjPk times:       0.424224/11.83
L2prod times:            1.28252/35.41
Total time:              4.33479/118.55
[main] Time assemble (wall/proc) 0.579137/5.1
[main] Time solve (wall/proc) 0.191097/2.55
[main] Stop crit:        1.46426e-06
Ebkt times:              0.0123352/0.27
Eval Ebkt times:         1.48454/40.99
PiPjPk times:            0.150708/4.02
Eval PiPjPk times:       0.42504/12.11
L2prod times:            1.29419/35.32
Total time:              4.34486/118.79
[main] Time assemble (wall/proc) 0.564086/5.12
[main] Time solve (wall/proc) 0.187477/2.43
[main] Stop crit:        6.40192e-16
[main] Stop crit:        0.0741569
Ebkt times:              0.012615/0.25
Eval Ebkt times:         1.48377/41.64
PiPjPk times:            0.148377/3.95
Eval PiPjPk times:       0.415305/11.36
L2prod times:            1.27576/35.27
Total time:              4.31521/118.72
[main] Time assemble (wall/proc) 0.554537/5.08
[main] Time solve (wall/proc) 0.216675/2.99
[main] Stop crit:        1.37014e-06
Ebkt times:              0.0123695/0.32
Eval Ebkt times:         1.50601/40.84
PiPjPk times:            0.152422/4.17
Eval PiPjPk times:       0.422815/11.55
L2prod times:            1.30757/36.11
Total time:              4.3842/119.79
[main] Time assemble (wall/proc) 0.589673/5.19
[main] Time solve (wall/proc) 0.187864/2.45
[main] Stop crit:        7.5247e-16
[main] 30%...
[main] Stop crit:        0.0700168
Ebkt times:              0.0125307/0.19
Eval Ebkt times:         1.48176/40.98
PiPjPk times:            0.146879/3.68
Eval PiPjPk times:       0.411111/11.58
L2prod times:            1.27515/35.02
Total time:              4.30116/117.81
[main] Time assemble (wall/proc) 0.555956/5.05
[main] Time solve (wall/proc) 0.203785/2.74
[main] Stop crit:        1.28674e-06
Ebkt times:              0.0123161/0.19
Eval Ebkt times:         1.49299/41.95
PiPjPk times:            0.152746/3.9
Eval PiPjPk times:       0.428721/11.49
L2prod times:            1.30305/35.7
Total time:              4.37474/119.85
[main] Time assemble (wall/proc) 0.588327/5.16
[main] Time solve (wall/proc) 0.193345/2.63
[main] Stop crit:        8.02866e-16
[main] Stop crit:        0.0700422
Ebkt times:              0.012842/0.28
Eval Ebkt times:         1.4947/41.49
PiPjPk times:            0.149392/4.24
Eval PiPjPk times:       0.415377/11.54
L2prod times:            1.28245/35.52
Total time:              4.33508/119.6
[main] Time assemble (wall/proc) 0.564073/5.11
[main] Time solve (wall/proc) 0.193411/2.56
[main] Stop crit:        1.28513e-06
Ebkt times:              0.0127152/0.28
Eval Ebkt times:         1.49467/41.54
PiPjPk times:            0.14965/4.06
Eval PiPjPk times:       0.415742/12.04
L2prod times:            1.28657/35.3
Total time:              4.34224/118.6
[main] Time assemble (wall/proc) 0.552758/5.09
[main] Time solve (wall/proc) 0.196243/2.61
[main] Stop crit:        8.40082e-16
[main] 40%...
[main] Stop crit:        0.0701775
Ebkt times:              0.012668/0.26
Eval Ebkt times:         1.48791/41.18
PiPjPk times:            0.147869/3.78
Eval PiPjPk times:       0.410855/11.56
L2prod times:            1.27644/35.25
Total time:              4.30684/118.46
[main] Time assemble (wall/proc) 0.542381/5.05
[main] Time solve (wall/proc) 0.201854/2.74
[main] Stop crit:        1.29201e-06
Ebkt times:              0.0121785/0.21
Eval Ebkt times:         1.4973/41.09
PiPjPk times:            0.153893/4.54
Eval PiPjPk times:       0.42722/11.49
L2prod times:            1.31072/35.58
Total time:              4.38711/119.44
[main] Time assemble (wall/proc) 0.569671/5.16
[main] Time solve (wall/proc) 0.191085/2.55
[main] Stop crit:        8.1752e-16
[main] Stop crit:        0.0689877
Ebkt times:              0.0124477/0.21
Eval Ebkt times:         1.47653/40.65
PiPjPk times:            0.150072/4.19
Eval PiPjPk times:       0.417648/11.64
L2prod times:            1.28235/35.4
Total time:              4.30981/118.76
[main] Time assemble (wall/proc) 0.579467/5.1
[main] Time solve (wall/proc) 0.190026/2.55
[main] Stop crit:        1.24739e-06
Ebkt times:              0.0127197/0.2
Eval Ebkt times:         1.555/43.05
PiPjPk times:            0.154488/4.51
Eval PiPjPk times:       0.426755/11.4
L2prod times:            1.34994/36.86
Total time:              4.50316/122.49
[main] Time assemble (wall/proc) 0.577749/5.28
[main] Time solve (wall/proc) 0.203912/2.76
[main] Stop crit:        7.25631e-16
[main] 50%...
[main] Stop crit:        0.0665475
Ebkt times:              0.0124703/0.3
Eval Ebkt times:         1.48798/40.54
PiPjPk times:            0.148627/4.42
Eval PiPjPk times:       0.415011/11.1
L2prod times:            1.27795/35.37
Total time:              4.31044/118.23
[main] Time assemble (wall/proc) 0.564362/5.07
[main] Time solve (wall/proc) 0.205301/2.78
[main] Stop crit:        1.15162e-06
Ebkt times:              0.0133695/0.3
Eval Ebkt times:         1.50164/41.64
PiPjPk times:            0.151017/3.98
Eval PiPjPk times:       0.41991/11.58
L2prod times:            1.29744/35.69
Total time:              4.36246/119.99
[main] Time assemble (wall/proc) 0.557269/5.13
[main] Time solve (wall/proc) 0.194615/2.6
[main] Stop crit:        6.53831e-16
[main] Stop crit:        0.0632774
Ebkt times:              0.0125191/0.24
Eval Ebkt times:         1.47244/41
PiPjPk times:            0.147844/3.88
Eval PiPjPk times:       0.411736/11.32
L2prod times:            1.26683/34.78
Total time:              4.27684/117.86
[main] Time assemble (wall/proc) 0.542978/5.03
[main] Time solve (wall/proc) 0.193443/2.61
[main] Stop crit:        1.02713e-06
Ebkt times:              0.01256/0.24
Eval Ebkt times:         1.49605/41.21
PiPjPk times:            0.150214/3.89
Eval PiPjPk times:       0.417195/11.22
L2prod times:            1.29765/35.61
Total time:              4.35044/119.09
[main] Time assemble (wall/proc) 0.58116/5.13
[main] Time solve (wall/proc) 0.188994/2.51
[main] Stop crit:        6.03614e-16
[main] 60%...
[main] Stop crit:        0.0596263
Ebkt times:              0.0125864/0.37
Eval Ebkt times:         1.47381/40.9
PiPjPk times:            0.149974/4.37
Eval PiPjPk times:       0.420394/11.63
L2prod times:            1.27868/35.03
Total time:              4.30413/118.58
[main] Time assemble (wall/proc) 0.543481/5.06
[main] Time solve (wall/proc) 0.192412/2.57
[main] Stop crit:        8.96763e-07
[main] Stop crit:        0.0560142
Ebkt times:              0.0125423/0.27
Eval Ebkt times:         1.49837/41.09
PiPjPk times:            0.148329/3.89
Eval PiPjPk times:       0.412087/11.5
L2prod times:            1.27957/35.39
Total time:              4.32008/118.74
[main] Time assemble (wall/proc) 0.54482/5.07
[main] Time solve (wall/proc) 0.194155/2.56
[main] Stop crit:        7.77492e-07
[main] 70%...
[main] Stop crit:        0.0527658
Ebkt times:              0.0126362/0.37
Eval Ebkt times:         1.48658/41.51
PiPjPk times:            0.149251/4.24
Eval PiPjPk times:       0.412997/11.47
L2prod times:            1.27964/35.13
Total time:              4.31572/119.03
[main] Time assemble (wall/proc) 0.565765/5.1
[main] Time solve (wall/proc) 0.192417/2.57
[main] Stop crit:        6.75796e-07
[main] Stop crit:        0.0500396
Ebkt times:              0.0126563/0.32
Eval Ebkt times:         1.47982/40.92
PiPjPk times:            0.149202/4.15
Eval PiPjPk times:       0.415651/11.47
L2prod times:            1.28232/35.52
Total time:              4.311/118.51
[main] Time assemble (wall/proc) 0.573398/5.08
[main] Time solve (wall/proc) 0.190965/2.54
[main] Stop crit:        5.87566e-07
[main] 80%...
[main] Stop crit:        0.0478163
Ebkt times:              0.0125089/0.21
Eval Ebkt times:         1.47615/40.89
PiPjPk times:            0.148215/4.19
Eval PiPjPk times:       0.412819/11.72
L2prod times:            1.27342/35.17
Total time:              4.28919/117.63
[main] Time assemble (wall/proc) 0.555326/5.05
[main] Time solve (wall/proc) 0.191439/2.57
[main] Stop crit:        5.04832e-07
[main] Stop crit:        0.0459628
Ebkt times:              0.0123967/0.24
Eval Ebkt times:         1.47749/41.08
PiPjPk times:            0.148957/4.04
Eval PiPjPk times:       0.413881/11.38
L2prod times:            1.27746/35.1
Total time:              4.29576/118.21
[main] Time assemble (wall/proc) 0.554703/5.07
[main] Time solve (wall/proc) 0.201339/2.78
[main] Stop crit:        4.23415e-07
[main] 90%...
[main] Stop crit:        0.0443354
Ebkt times:              0.0128103/0.27
Eval Ebkt times:         1.49847/40.75
PiPjPk times:            0.148312/3.84
Eval PiPjPk times:       0.410369/11.86
L2prod times:            1.28111/35.42
Total time:              4.3249/118.86
[main] Time assemble (wall/proc) 0.547494/5.07
[main] Time solve (wall/proc) 0.192/2.62
[main] Stop crit:        3.45629e-07
[main] Stop crit:        0.042859
Ebkt times:              0.0122543/0.28
Eval Ebkt times:         1.46802/40.25
PiPjPk times:            0.147651/4.12
Eval PiPjPk times:       0.413267/11.75
L2prod times:            1.27224/35.11
Total time:              4.2757/117.46
[main] Time assemble (wall/proc) 0.54473/5.03
[main] Time solve (wall/proc) 0.194413/2.66
[main] Stop crit:        2.77954e-07
[main] Time run (wall/proc) 41.454/664.46
[main] Compute errors
[main] Electric field error = 0.0415545
[main] Potential error = 0.0686989
[main] Lambda = 2.52696
[main] Maximum residual = 1.5303e-15
[main] Maximum constraint difference = 4.82076
[main] Time norms (wall/proc) 0.14099/3.93
[main] Mesh diameter 0.256759
[main] Done
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.558943  0.1        0.474867   --        0.346708   --       1.24357e-15  4.0926
0    0.499828  0.0909091  0.293472   4.31      0.215357   4.26     1.25784e-15  4.18207
0    0.39203   0.0769231  0.135293   3.19      0.143296   1.68     1.32878e-15  4.37131
0    0.313068  0.0625     0.064311   3.31      0.0960471  1.78     1.34992e-15  4.35951
0    0.256759  0.05       0.0415545  2.20      0.0686989  1.69     1.5303e-15   4.82076
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0270534     0.37          0.109512    0.89        0.0624456      1.6255         0.0233376   0.5865      2.65112   68.64
0.0175565     0.35          0.107694    0.75        0.116011       2.76364        0.0250825   0.475455    4.97825   121.64
0.0277083     0.63          0.174024    1.33        0.192543       2.02692        0.0481669   0.625       10.879    195.63
0.0570729     1.23          0.335922    2.5         0.286431       2.28161        0.0911941   1.14548     20.9209   347.96
0.0898476     2.26          0.605412    5.27        0.564737       5.105          0.196533    2.64        41.454    664.46


==> outputs/N1/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXGrad: 75
DimSXCurl: 354
DimSXDiv: 496
DimLieAlg: 3
DimLASXGrad: 225
DimLASXCurl: 1062
DimLASXDiv: 1488
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.24357e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.09349
MaxConstraintDiff: 4.0926
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.474867
E_L2Pot: 0.346708
absE_L2Elec: 0.352552
absE_L2Pot: 0.239721
absE_L2Lambda: 9.76991
N_L2Elec: 0.742421
N_L2Pot: 0.691421
TwallDDRCore: 0.0270534
TprocDDRCore: 0.37
TwallModel: 0.109512
TprocModel: 0.89
TwallAssemble: 0.0624456
TprocAssemble: 1.6255
TwallSolve: 0.0233376
TprocSolve: 0.5865
TwallRun: 2.65112
TprocRun: 68.64
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 124
DimSXCurl: 628
DimSXDiv: 913
DimLieAlg: 3
DimLASXGrad: 372
DimLASXCurl: 1884
DimLASXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.25784e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.32956
MaxConstraintDiff: 4.18207
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 0.293472
E_L2Pot: 0.215357
absE_L2Elec: 0.215541
absE_L2Pot: 0.145506
absE_L2Lambda: 6.69873
N_L2Elec: 0.734452
N_L2Pot: 0.675652
TwallDDRCore: 0.0175565
TprocDDRCore: 0.35
TwallModel: 0.107694
TprocModel: 0.75
TwallAssemble: 0.116011
TprocAssemble: 2.76364
TwallSolve: 0.0250825
TprocSolve: 0.475455
TwallRun: 4.97825
TprocRun: 121.64
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXGrad: 229
DimSXCurl: 1217
DimSXDiv: 1805
DimLieAlg: 3
DimLASXGrad: 687
DimLASXCurl: 3651
DimLASXDiv: 5415
InitialTime: 0
FinalTime: 1
Timestep: 0.0769231
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.32878e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.51451
MaxConstraintDiff: 4.37131
OuterIterations: 13
AvgNonlinearIterations: 2
E_L2Elec: 0.135293
E_L2Pot: 0.143296
absE_L2Elec: 0.098138
absE_L2Pot: 0.0958335
absE_L2Lambda: 4.72051
N_L2Elec: 0.725373
N_L2Pot: 0.668779
TwallDDRCore: 0.0277083
TprocDDRCore: 0.63
TwallModel: 0.174024
TprocModel: 1.33
TwallAssemble: 0.192543
TprocAssemble: 2.02692
TwallSolve: 0.0481669
TprocSolve: 0.625
TwallRun: 10.879
TprocRun: 195.63
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 383
DimSXCurl: 2139
DimSXDiv: 3261
DimLieAlg: 3
DimLASXGrad: 1149
DimLASXCurl: 6417
DimLASXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.34992e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.4649
MaxConstraintDiff: 4.35951
OuterIterations: 16
AvgNonlinearIterations: 1.9375
E_L2Elec: 0.064311
E_L2Pot: 0.0960471
absE_L2Elec: 0.0464004
absE_L2Pot: 0.0637373
absE_L2Lambda: 3.46836
N_L2Elec: 0.721499
N_L2Pot: 0.663604
TwallDDRCore: 0.0570729
TprocDDRCore: 1.23
TwallModel: 0.335922
TprocModel: 2.5
TwallAssemble: 0.286431
TprocAssemble: 2.28161
TwallSolve: 0.0911941
TprocSolve: 1.14548
TwallRun: 20.9209
TprocRun: 347.96
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXGrad: 663
DimSXCurl: 3965
DimSXDiv: 6228
DimLieAlg: 3
DimLASXGrad: 1989
DimLASXCurl: 11895
DimLASXDiv: 18684
InitialTime: 0
FinalTime: 1
Timestep: 0.05
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.5303e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.89346
MaxConstraintDiff: 4.82076
OuterIterations: 20
AvgNonlinearIterations: 1.6
E_L2Elec: 0.0415545
E_L2Pot: 0.0686989
absE_L2Elec: 0.029882
absE_L2Pot: 0.0454693
absE_L2Lambda: 2.52696
N_L2Elec: 0.719103
N_L2Pot: 0.661864
TwallDDRCore: 0.0898476
TprocDDRCore: 2.26
TwallModel: 0.605412
TprocModel: 5.27
TwallAssemble: 0.564737
TprocAssemble: 5.105
TwallSolve: 0.196533
TprocSolve: 2.64
TwallRun: 41.454
TprocRun: 664.46
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0270534     0.37          0.109512    0.89        0.0624456      1.6255         0.0233376   0.5865      2.65112   68.64
0.0175565     0.35          0.107694    0.75        0.116011       2.76364        0.0250825   0.475455    4.97825   121.64
0.0277083     0.63          0.174024    1.33        0.192543       2.02692        0.0481669   0.625       10.879    195.63
0.0570729     1.23          0.335922    2.5         0.286431       2.28161        0.0911941   1.14548     20.9209   347.96
0.0898476     2.26          0.605412    5.27        0.564737       5.105          0.196533    2.64        41.454    664.46


==> outputs/N1/Tetgen-Cube-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k1/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k1/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k1/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
1    0.558943  0.0588235  0.109392    --        0.0800598  --       1.78352e-15  4.67139
1    0.499828  0.047619   0.0369877   9.70      0.0435411  5.45     1.84788e-15  5.16741
1    0.39203   0.030303   0.033035    0.47      0.0241005  2.43     1.7331e-15   5.76386
1    0.313068  0.0192308  0.019334    2.38      0.0112446  3.39     1.47951e-15  6.20126
1    0.256759  0.0131579  0.00869672  4.03      0.0066837  2.62     1.62927e-15  6.97377


==> outputs/N1/Tetgen-Cube-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 216 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0588235
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0511828/1.07
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.563142/2.27
[main] Initial constraint norm: 3.59844
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.35949
Ebkt times:              0.0699666/1.72
Eval Ebkt times:         0.496813/13.34
PiPjPk times:            0.170071/4.88
Eval PiPjPk times:       0.086276/2.23
L2prod times:            0.369697/9.07
Total time:              1.53808/39.77
[main] Time assemble (wall/proc) 0.365573/2
[main] Time solve (wall/proc) 0.168253/1.55
[main] Stop crit:        2.47653e-05
Ebkt times:              0.114358/3.03
Eval Ebkt times:         0.465549/11.27
PiPjPk times:            0.158482/3.93
Eval PiPjPk times:       0.0846278/1.9
L2prod times:            0.357012/8.86
Total time:              2.07246/52.59
[main] Time assemble (wall/proc) 0.370384/2.81
[main] Time solve (wall/proc) 0.143123/1.17
[main] Stop crit:        3.12116e-14
[main] Stop crit:        0.223036
Ebkt times:              0.0711267/2.1
Eval Ebkt times:         0.475528/14.28
PiPjPk times:            0.174154/4.56
Eval PiPjPk times:       0.0697814/1.86
L2prod times:            0.368678/8.73
Total time:              1.43384/38.9
[main] Time assemble (wall/proc) 0.331837/1.96
[main] Time solve (wall/proc) 0.142307/1.16
[main] Stop crit:        9.68136e-06
Ebkt times:              0.174679/4.14
Eval Ebkt times:         0.452562/9.2
PiPjPk times:            0.160976/3.23
Eval PiPjPk times:       0.0610656/1.3
L2prod times:            0.380642/7.81
Total time:              1.69085/36.12
[main] Time assemble (wall/proc) 0.413925/2.58
[main] Time solve (wall/proc) 0.151811/1.28
[main] Stop crit:        5.45174e-15
[main] 11%...
[main] Stop crit:        0.152772
Ebkt times:              0.0695623/2.29
Eval Ebkt times:         0.466541/13.99
PiPjPk times:            0.169871/4.61
Eval PiPjPk times:       0.0685771/1.85
L2prod times:            0.368821/8.17
Total time:              1.4127/39.15
[main] Time assemble (wall/proc) 0.323361/1.92
[main] Time solve (wall/proc) 0.146238/1.25
[main] Stop crit:        4.97776e-06
Ebkt times:              0.123202/3.31
Eval Ebkt times:         0.582081/14.67
PiPjPk times:            0.309817/7.69
Eval PiPjPk times:       0.112888/2.89
L2prod times:            0.448596/11.18
Total time:              1.88768/46.99
[main] Time assemble (wall/proc) 0.38586/2.55
[main] Time solve (wall/proc) 0.14728/1.25
[main] Stop crit:        3.0775e-15
[main] Stop crit:        0.100539
Ebkt times:              0.071477/1.84
Eval Ebkt times:         0.475607/13.08
PiPjPk times:            0.173358/5.21
Eval PiPjPk times:       0.0697989/2.07
L2prod times:            0.368921/9.18
Total time:              1.43375/38.8
[main] Time assemble (wall/proc) 0.32368/1.94
[main] Time solve (wall/proc) 0.142796/1.21
[main] Stop crit:        3.0845e-06
Ebkt times:              0.112648/3.15
Eval Ebkt times:         0.493739/12.49
PiPjPk times:            0.437682/11.83
Eval PiPjPk times:       0.118266/2.96
L2prod times:            0.489975/12.74
Total time:              2.02436/52.8
[main] Time assemble (wall/proc) 0.393605/2.88
[main] Time solve (wall/proc) 0.170015/1.34
[main] Stop crit:        2.56363e-15
[main] 23%...
[main] Stop crit:        0.131689
Ebkt times:              0.0704883/1.47
Eval Ebkt times:         0.497616/13.35
PiPjPk times:            0.177731/4.65
Eval PiPjPk times:       0.0698382/1.83
L2prod times:            0.368321/9.34
Total time:              1.47475/38.42
[main] Time assemble (wall/proc) 0.359654/1.97
[main] Time solve (wall/proc) 0.142841/1.18
[main] Stop crit:        2.70604e-06
Ebkt times:              0.0749792/1.71
Eval Ebkt times:         0.677693/16.48
PiPjPk times:            0.272431/6.42
Eval PiPjPk times:       0.0734727/1.91
L2prod times:            0.418273/9.88
Total time:              1.8676/44.48
[main] Time assemble (wall/proc) 0.389266/2.43
[main] Time solve (wall/proc) 0.141463/1.15
[main] Stop crit:        2.74014e-15
[main] Stop crit:        0.160334
Ebkt times:              0.0700918/1.99
Eval Ebkt times:         0.482597/13.5
PiPjPk times:            0.172252/5.05
Eval PiPjPk times:       0.0687627/1.84
L2prod times:            0.366983/8.49
Total time:              1.43253/38.77
[main] Time assemble (wall/proc) 0.348316/1.95
[main] Time solve (wall/proc) 0.155/1.35
[main] Stop crit:        2.89331e-06
Ebkt times:              0.0788199/1.91
Eval Ebkt times:         0.502957/12.11
PiPjPk times:            0.273272/6.72
Eval PiPjPk times:       0.0773111/1.57
L2prod times:            0.469463/11.46
Total time:              1.7433/42.54
[main] Time assemble (wall/proc) 0.369051/2.32
[main] Time solve (wall/proc) 0.155406/1.32
[main] Stop crit:        3.37029e-15
[main] 35%...
[main] Stop crit:        0.177113
Ebkt times:              0.0704143/1.89
Eval Ebkt times:         0.472119/13.25
PiPjPk times:            0.173917/4.84
Eval PiPjPk times:       0.0694969/1.95
L2prod times:            0.367443/8.92
Total time:              1.42698/38.9
[main] Time assemble (wall/proc) 0.339788/1.95
[main] Time solve (wall/proc) 0.141633/1.12
[main] Stop crit:        3.23861e-06
Ebkt times:              0.0684761/1.85
Eval Ebkt times:         0.491676/12.95
PiPjPk times:            0.194813/5.08
Eval PiPjPk times:       0.0681345/1.63
L2prod times:            0.417677/11.14
Total time:              1.52138/40.14
[main] Time assemble (wall/proc) 0.354486/2.22
[main] Time solve (wall/proc) 0.142117/1.18
[main] Stop crit:        4.51113e-15
[main] Stop crit:        0.177675
Ebkt times:              0.0704468/2
Eval Ebkt times:         0.475293/12.87
PiPjPk times:            0.17607/4.89
Eval PiPjPk times:       0.0693939/2.05
L2prod times:            0.368396/9.48
Total time:              1.43535/39.37
[main] Time assemble (wall/proc) 0.330302/1.94
[main] Time solve (wall/proc) 0.146648/1.2
[main] Stop crit:        3.59778e-06
Ebkt times:              0.15946/4.11
Eval Ebkt times:         0.593824/14.63
PiPjPk times:            0.260162/6.41
Eval PiPjPk times:       0.124988/3.17
L2prod times:            0.427295/10.51
Total time:              1.85231/45.87
[main] Time assemble (wall/proc) 0.370911/2.43
[main] Time solve (wall/proc) 0.144894/1.21
[main] Stop crit:        5.56515e-15
[main] 47%...
[main] Stop crit:        0.162708
Ebkt times:              0.070284/1.79
Eval Ebkt times:         0.466689/13.41
PiPjPk times:            0.171983/4.91
Eval PiPjPk times:       0.0678171/1.95
L2prod times:            0.365553/9.01
Total time:              1.41116/38.31
[main] Time assemble (wall/proc) 0.328629/1.93
[main] Time solve (wall/proc) 0.143236/1.18
[main] Stop crit:        3.69368e-06
Ebkt times:              0.0629221/1.53
Eval Ebkt times:         0.638936/16.42
PiPjPk times:            0.275511/7.05
Eval PiPjPk times:       0.0884866/2.27
L2prod times:            0.410785/10.21
Total time:              1.83712/46.71
[main] Time assemble (wall/proc) 0.366549/2.57
[main] Time solve (wall/proc) 0.142385/1.17
[main] Stop crit:        5.66206e-15
[main] Stop crit:        0.138541
Ebkt times:              0.070344/1.45
Eval Ebkt times:         0.490186/13.57
PiPjPk times:            0.187301/4.36
Eval PiPjPk times:       0.0702998/2.4
L2prod times:            0.371044/9.8
Total time:              1.46572/39.52
[main] Time assemble (wall/proc) 0.382317/2.01
[main] Time solve (wall/proc) 0.252826/3.12
[main] Stop crit:        3.40346e-06
Ebkt times:              0.0862094/1.83
Eval Ebkt times:         0.493175/11.27
PiPjPk times:            0.20918/4.84
Eval PiPjPk times:       0.0946466/2.06
L2prod times:            0.383141/8.87
Total time:              1.60896/36.31
[main] Time assemble (wall/proc) 0.429741/2.11
[main] Time solve (wall/proc) 0.219239/2.37
[main] Stop crit:        5.15897e-15
[main] 58%...
[main] Stop crit:        0.112025
Ebkt times:              0.0679682/1.48
Eval Ebkt times:         0.52414/10.29
PiPjPk times:            0.215706/4.75
Eval PiPjPk times:       0.078651/1.81
L2prod times:            0.444909/9.21
Total time:              1.68977/34.87
[main] Time assemble (wall/proc) 0.394679/1.91
[main] Time solve (wall/proc) 0.219903/2.4
[main] Stop crit:        2.87368e-06
Ebkt times:              0.0985321/2.11
Eval Ebkt times:         0.605864/12.61
PiPjPk times:            0.347615/7.26
Eval PiPjPk times:       0.0982899/2.05
L2prod times:            0.468944/9.65
Total time:              2.00961/42
[main] Time assemble (wall/proc) 0.409186/2.44
[main] Time solve (wall/proc) 0.189533/1.84
[main] Stop crit:        4.10185e-15
[main] Stop crit:        0.0883172
Ebkt times:              0.0700354/1.8
Eval Ebkt times:         0.470052/13.04
PiPjPk times:            0.172446/4.69
Eval PiPjPk times:       0.0692682/1.94
L2prod times:            0.366276/10.04
Total time:              1.42026/39.59
[main] Time assemble (wall/proc) 0.340137/1.96
[main] Time solve (wall/proc) 0.145281/1.22
[main] Stop crit:        2.32395e-06
Ebkt times:              0.105242/2.76
Eval Ebkt times:         0.715053/18.8
PiPjPk times:            0.347456/8.94
Eval PiPjPk times:       0.0641021/1.73
L2prod times:            0.465921/11.77
Total time:              2.02986/52.47
[main] Time assemble (wall/proc) 0.375078/2.68
[main] Time solve (wall/proc) 0.143647/1.19
[main] Stop crit:        3.46174e-15
[main] 70%...
[main] Stop crit:        0.0709247
Ebkt times:              0.0708938/1.71
Eval Ebkt times:         0.474385/13.16
PiPjPk times:            0.173564/4.51
Eval PiPjPk times:       0.0694722/2.17
L2prod times:            0.369189/9.48
Total time:              1.43302/39.38
[main] Time assemble (wall/proc) 0.325021/1.95
[main] Time solve (wall/proc) 0.152782/1.29
[main] Stop crit:        1.89039e-06
Ebkt times:              0.10183/2.89
Eval Ebkt times:         0.603199/15.52
PiPjPk times:            0.284841/7.58
Eval PiPjPk times:       0.150369/3.95
L2prod times:            0.42685/11.02
Total time:              1.9839/52.09
[main] Time assemble (wall/proc) 0.36703/2.63
[main] Time solve (wall/proc) 0.142976/1.19
[main] Stop crit:        2.89636e-15
[main] Stop crit:        0.0613988
Ebkt times:              0.0711769/1.95
Eval Ebkt times:         0.470872/13.99
PiPjPk times:            0.173431/4.82
Eval PiPjPk times:       0.0693749/1.9
L2prod times:            0.36391/8.3
Total time:              1.42233/38.72
[main] Time assemble (wall/proc) 0.327097/1.95
[main] Time solve (wall/proc) 0.143452/1.2
[main] Stop crit:        1.60587e-06
Ebkt times:              0.161089/4.39
Eval Ebkt times:         0.572699/14.74
PiPjPk times:            0.337666/8.9
Eval PiPjPk times:       0.092635/2.57
L2prod times:            0.449391/11.59
Total time:              2.05109/53.54
[main] Time assemble (wall/proc) 0.394055/2.82
[main] Time solve (wall/proc) 0.144316/1.17
[main] Stop crit:        2.89874e-15
[main] 82%...
[main] Stop crit:        0.0582409
Ebkt times:              0.0692078/1.97
Eval Ebkt times:         0.462994/12.21
PiPjPk times:            0.169208/4.64
Eval PiPjPk times:       0.0680789/2.16
L2prod times:            0.361524/10.03
Total time:              1.39746/38.62
[main] Time assemble (wall/proc) 0.340806/1.94
[main] Time solve (wall/proc) 0.142329/1.1
[main] Stop crit:        1.44116e-06
Ebkt times:              0.0973928/2.44
Eval Ebkt times:         0.703107/18.73
PiPjPk times:            0.25166/6.66
Eval PiPjPk times:       0.136221/3.61
L2prod times:            0.538243/14.31
Total time:              2.06574/54.57
[main] Time assemble (wall/proc) 0.391579/2.92
[main] Time solve (wall/proc) 0.144927/1.2
[main] Stop crit:        2.85242e-15
[main] Stop crit:        0.0578071
Ebkt times:              0.070764/1.95
Eval Ebkt times:         0.473414/12.79
PiPjPk times:            0.173995/5.3
Eval PiPjPk times:       0.0689606/1.95
L2prod times:            0.382554/9.6
Total time:              1.43952/39.08
[main] Time assemble (wall/proc) 0.364475/1.98
[main] Time solve (wall/proc) 0.141099/1.12
[main] Stop crit:        1.33555e-06
Ebkt times:              0.107973/2.88
Eval Ebkt times:         0.65363/17.37
PiPjPk times:            0.255861/6.63
Eval PiPjPk times:       0.101247/2.54
L2prod times:            0.42987/11.07
Total time:              1.93631/50.85
[main] Time assemble (wall/proc) 0.373293/2.73
[main] Time solve (wall/proc) 0.145404/1.21
[main] Stop crit:        2.66876e-15
[main] 94%...
[main] Stop crit:        0.0570671
Ebkt times:              0.0691057/2.23
Eval Ebkt times:         0.493595/13.16
PiPjPk times:            0.171091/4.33
Eval PiPjPk times:       0.0685865/2.04
L2prod times:            0.376058/9.5
Total time:              1.44816/38.74
[main] Time assemble (wall/proc) 0.352475/1.94
[main] Time solve (wall/proc) 0.1535/1.27
[main] Stop crit:        1.22799e-06
Ebkt times:              0.0789954/2.09
Eval Ebkt times:         0.630495/15.66
PiPjPk times:            0.266858/6.78
Eval PiPjPk times:       0.107422/2.85
L2prod times:            0.37022/8.97
Total time:              1.83037/46.21
[main] Time assemble (wall/proc) 0.372477/2.52
[main] Time solve (wall/proc) 0.140072/1.12
[main] Stop crit:        2.94762e-15
[main] Time run (wall/proc) 27.3645/367.81
[main] Compute errors
[main] Electric field error = 0.109392
[main] Potential error = 0.0800598
[main] Lambda = 1.67329
[main] Maximum residual = 1.78352e-15
[main] Maximum constraint difference = 4.67139
[main] Time norms (wall/proc) 0.027899/0.77
[main] Mesh diameter 0.558943
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.047619
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0705621/1.66
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.04564/4.27
[main] Initial constraint norm: 3.91758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.309314
Ebkt times:              0.132352/3.53
Eval Ebkt times:         0.969066/26.59
PiPjPk times:            0.325356/8.89
Eval PiPjPk times:       0.158312/4.23
L2prod times:            0.689801/18.06
Total time:              2.88241/78.06
[main] Time assemble (wall/proc) 0.687473/3.86
[main] Time solve (wall/proc) 0.200036/2.63
[main] Stop crit:        1.44508e-05
Ebkt times:              0.137298/3.5
Eval Ebkt times:         0.948947/25.65
PiPjPk times:            0.325444/8.66
Eval PiPjPk times:       0.144677/3.86
L2prod times:            0.696504/18.13
Total time:              2.88955/76.73
[main] Time assemble (wall/proc) 0.679792/3.83
[main] Time solve (wall/proc) 0.184562/2.5
[main] Stop crit:        1.61713e-14
[main] Stop crit:        0.234243
Ebkt times:              0.133194/3.53
Eval Ebkt times:         0.946575/26.7
PiPjPk times:            0.324398/9.17
Eval PiPjPk times:       0.133497/3.93
L2prod times:            0.68965/18.26
Total time:              2.77561/76.68
[main] Time assemble (wall/proc) 0.639319/3.8
[main] Time solve (wall/proc) 0.181302/2.38
[main] Stop crit:        3.01826e-06
Ebkt times:              0.13684/3.75
Eval Ebkt times:         0.980164/25.68
PiPjPk times:            0.335464/9.07
Eval PiPjPk times:       0.136207/3.74
L2prod times:            0.738528/19.11
Total time:              2.898/76.56
[main] Time assemble (wall/proc) 0.669356/3.88
[main] Time solve (wall/proc) 0.20214/2.76
[main] Stop crit:        2.73915e-15
[main] Stop crit:        0.143291
Ebkt times:              0.13475/3.54
Eval Ebkt times:         0.973452/26.83
PiPjPk times:            0.326665/9.43
Eval PiPjPk times:       0.133629/3.93
L2prod times:            0.691173/18.59
Total time:              2.81075/78.1
[main] Time assemble (wall/proc) 0.660972/3.83
[main] Time solve (wall/proc) 0.185703/2.44
[main] Stop crit:        3.72554e-06
Ebkt times:              0.141655/4
Eval Ebkt times:         0.99371/26.65
PiPjPk times:            0.338152/9.56
Eval PiPjPk times:       0.137465/3.71
L2prod times:            0.731711/19.99
Total time:              2.91071/79.98
[main] Time assemble (wall/proc) 0.664162/3.94
[main] Time solve (wall/proc) 0.214176/3.03
[main] Stop crit:        2.81289e-15
[main] 14%...
[main] Stop crit:        0.0871942
Ebkt times:              0.142565/4.02
Eval Ebkt times:         1.00402/28.19
PiPjPk times:            0.340892/9.45
Eval PiPjPk times:       0.143761/4.14
L2prod times:            0.738277/19.99
Total time:              2.9426/81.67
[main] Time assemble (wall/proc) 0.648048/3.96
[main] Time solve (wall/proc) 0.18455/2.51
[main] Stop crit:        1.64835e-06
Ebkt times:              0.165137/4.25
Eval Ebkt times:         0.997362/25.58
PiPjPk times:            0.340891/8.79
Eval PiPjPk times:       0.137415/3.65
L2prod times:            0.726228/18.92
Total time:              2.94562/77.14
[main] Time assemble (wall/proc) 0.696171/3.91
[main] Time solve (wall/proc) 0.185529/2.58
[main] Stop crit:        2.54352e-15
[main] Stop crit:        0.103779
Ebkt times:              0.136014/3.78
Eval Ebkt times:         0.967374/27.29
PiPjPk times:            0.329392/9.17
Eval PiPjPk times:       0.13458/3.76
L2prod times:            0.700706/18.86
Total time:              2.82587/78.07
[main] Time assemble (wall/proc) 0.649187/3.84
[main] Time solve (wall/proc) 0.206468/2.87
[main] Stop crit:        1.22153e-06
Ebkt times:              0.145976/3.72
Eval Ebkt times:         1.03116/28.93
PiPjPk times:            0.352738/9.89
Eval PiPjPk times:       0.143357/3.8
L2prod times:            0.747745/20.2
Total time:              3.01313/82.48
[main] Time assemble (wall/proc) 0.662379/4.05
[main] Time solve (wall/proc) 0.185928/2.55
[main] Stop crit:        2.66235e-15
[main] Stop crit:        0.115088
Ebkt times:              0.135334/3.71
Eval Ebkt times:         0.964103/26.12
PiPjPk times:            0.328264/8.95
Eval PiPjPk times:       0.134411/3.92
L2prod times:            0.698978/18.34
Total time:              2.82901/76.54
[main] Time assemble (wall/proc) 0.663063/3.83
[main] Time solve (wall/proc) 0.181773/2.46
[main] Stop crit:        1.00095e-06
Ebkt times:              0.142751/4.21
Eval Ebkt times:         1.00546/27.77
PiPjPk times:            0.344652/9.49
Eval PiPjPk times:       0.141524/4
L2prod times:            0.730271/19.41
Total time:              2.94434/80.38
[main] Time assemble (wall/proc) 0.668193/4
[main] Time solve (wall/proc) 0.183196/2.48
[main] Stop crit:        2.75828e-15
[main] 28%...
[main] Stop crit:        0.12197
Ebkt times:              0.143241/3.78
Eval Ebkt times:         1.00457/27.52
PiPjPk times:            0.339713/8.94
Eval PiPjPk times:       0.139698/4.18
L2prod times:            0.73704/19.63
Total time:              2.9423/81.02
[main] Time assemble (wall/proc) 0.665831/3.98
[main] Time solve (wall/proc) 0.182065/2.42
[main] Stop crit:        1.00678e-06
Ebkt times:              0.14161/3.8
Eval Ebkt times:         1.0058/27.87
PiPjPk times:            0.344701/9.44
Eval PiPjPk times:       0.14058/3.99
L2prod times:            0.726108/19.74
Total time:              2.9387/80.94
[main] Time assemble (wall/proc) 0.690876/4
[main] Time solve (wall/proc) 0.182642/2.47
[main] Stop crit:        2.84911e-15
[main] Stop crit:        0.121575
Ebkt times:              0.134852/3.36
Eval Ebkt times:         0.964284/26.66
PiPjPk times:            0.326973/9.72
Eval PiPjPk times:       0.134542/3.6
L2prod times:            0.698014/19.01
Total time:              2.81589/78.06
[main] Time assemble (wall/proc) 0.644827/3.82
[main] Time solve (wall/proc) 0.191104/2.62
[main] Stop crit:        1.0655e-06
Ebkt times:              0.140111/3.75
Eval Ebkt times:         0.99714/27.56
PiPjPk times:            0.338446/9.25
Eval PiPjPk times:       0.138678/3.99
L2prod times:            0.72915/19.93
Total time:              2.91689/80.24
[main] Time assemble (wall/proc) 0.672797/3.97
[main] Time solve (wall/proc) 0.185127/2.52
[main] Stop crit:        2.61231e-15
[main] 38%...
[main] Stop crit:        0.112522
Ebkt times:              0.139572/4.02
Eval Ebkt times:         0.999046/28.1
PiPjPk times:            0.336317/9.51
Eval PiPjPk times:       0.137929/4.29
L2prod times:            0.712444/18.28
Total time:              2.90105/81.07
[main] Time assemble (wall/proc) 0.678915/3.94
[main] Time solve (wall/proc) 0.185029/2.49
[main] Stop crit:        1.03155e-06
Ebkt times:              0.145429/4.3
Eval Ebkt times:         1.01689/27.54
PiPjPk times:            0.348678/9.1
Eval PiPjPk times:       0.140319/3.51
L2prod times:            0.739014/20.29
Total time:              2.97565/81.84
[main] Time assemble (wall/proc) 0.664193/4.01
[main] Time solve (wall/proc) 0.205673/2.8
[main] Stop crit:        2.69442e-15
[main] Stop crit:        0.0977879
Ebkt times:              0.135652/3.44
Eval Ebkt times:         0.963623/26.32
PiPjPk times:            0.341679/9.72
Eval PiPjPk times:       0.134755/3.73
L2prod times:            0.701123/18.51
Total time:              2.86316/77.53
[main] Time assemble (wall/proc) 0.667119/3.84
[main] Time solve (wall/proc) 0.206204/2.89
[main] Stop crit:        9.44903e-07
[main] Stop crit:        0.0816051
Ebkt times:              0.141801/3.57
Eval Ebkt times:         1.02005/28.03
PiPjPk times:            0.366813/10.08
Eval PiPjPk times:       0.143445/3.71
L2prod times:            0.740066/19.47
Total time:              2.99885/80.39
[main] Time assemble (wall/proc) 0.685118/4.03
[main] Time solve (wall/proc) 0.182386/2.43
[main] Stop crit:        8.39346e-07
[main] 52%...
[main] Stop crit:        0.0674259
Ebkt times:              0.147972/3.95
Eval Ebkt times:         1.01069/28
PiPjPk times:            0.344988/8.79
Eval PiPjPk times:       0.139708/4.31
L2prod times:            0.743566/19.81
Total time:              2.96379/80.61
[main] Time assemble (wall/proc) 0.674839/4.03
[main] Time solve (wall/proc) 0.187189/2.59
[main] Stop crit:        7.42175e-07
[main] Stop crit:        0.0572625
Ebkt times:              0.135815/3.29
Eval Ebkt times:         0.993872/26.46
PiPjPk times:            0.330809/9.44
Eval PiPjPk times:       0.135112/4
L2prod times:            0.705626/18.63
Total time:              2.85736/76.79
[main] Time assemble (wall/proc) 0.672108/3.83
[main] Time solve (wall/proc) 0.186287/2.53
[main] Stop crit:        6.68764e-07
[main] Stop crit:        0.0514077
Ebkt times:              0.136353/3.65
Eval Ebkt times:         0.971561/25.86
PiPjPk times:            0.329994/9.53
Eval PiPjPk times:       0.135313/4
L2prod times:            0.699868/18.09
Total time:              2.83286/77.66
[main] Time assemble (wall/proc) 0.668785/3.86
[main] Time solve (wall/proc) 0.202631/2.81
[main] Stop crit:        6.21001e-07
[main] 66%...
[main] Stop crit:        0.0486347
Ebkt times:              0.139864/3.71
Eval Ebkt times:         0.994557/26.63
PiPjPk times:            0.334779/9.32
Eval PiPjPk times:       0.137145/3.83
L2prod times:            0.720795/19.54
Total time:              2.92446/80.04
[main] Time assemble (wall/proc) 0.677993/3.93
[main] Time solve (wall/proc) 0.205424/2.81
[main] Stop crit:        5.92317e-07
[main] Stop crit:        0.0472556
Ebkt times:              0.136432/3.65
Eval Ebkt times:         0.968193/27.1
PiPjPk times:            0.32999/9.75
Eval PiPjPk times:       0.134986/3.85
L2prod times:            0.701568/18.18
Total time:              2.83035/78.26
[main] Time assemble (wall/proc) 0.655638/3.84
[main] Time solve (wall/proc) 0.214686/2.96
[main] Stop crit:        5.70812e-07
[main] 76%...
[main] Stop crit:        0.0461507
Ebkt times:              0.135521/3.71
Eval Ebkt times:         0.967059/26.61
PiPjPk times:            0.333253/9.7
Eval PiPjPk times:       0.135698/3.66
L2prod times:            0.706701/19.17
Total time:              2.83507/78.8
[main] Time assemble (wall/proc) 0.639976/3.85
[main] Time solve (wall/proc) 0.185134/2.53
[main] Stop crit:        5.45016e-07
[main] Stop crit:        0.0449861
Ebkt times:              0.136076/3.86
Eval Ebkt times:         0.974699/26.96
PiPjPk times:            0.331936/9.69
Eval PiPjPk times:       0.135753/4.01
L2prod times:            0.704087/19.05
Total time:              2.84372/79.53
[main] Time assemble (wall/proc) 0.660016/3.89
[main] Time solve (wall/proc) 0.183488/2.49
[main] Stop crit:        5.10229e-07
[main] Stop crit:        0.0439028
Ebkt times:              0.135343/3.75
Eval Ebkt times:         0.957948/27.35
PiPjPk times:            0.329331/8.74
Eval PiPjPk times:       0.133781/4.03
L2prod times:            0.702554/19.16
Total time:              2.80924/77.54
[main] Time assemble (wall/proc) 0.640036/3.82
[main] Time solve (wall/proc) 0.186642/2.55
[main] Stop crit:        4.68879e-07
[main] 90%...
[main] Stop crit:        0.0431224
Ebkt times:              0.151277/4.1
Eval Ebkt times:         0.956465/25.68
PiPjPk times:            0.329874/8.55
Eval PiPjPk times:       0.157441/4.59
L2prod times:            0.699498/18.18
Total time:              2.89284/76.94
[main] Time assemble (wall/proc) 0.677993/3.83
[main] Time solve (wall/proc) 0.182007/2.45
[main] Stop crit:        4.26472e-07
[main] Stop crit:        0.0426976
Ebkt times:              0.15716/3.11
Eval Ebkt times:         0.994794/22.59
PiPjPk times:            0.393262/8.52
Eval PiPjPk times:       0.130735/2.95
L2prod times:            0.74287/16.99
Total time:              3.06938/69.23
[main] Time assemble (wall/proc) 0.769167/3.78
[main] Time solve (wall/proc) 0.308516/4.8
[main] Stop crit:        3.88032e-07
[main] Time run (wall/proc) 41.2541/561.31
[main] Compute errors
[main] Electric field error = 0.0369877
[main] Potential error = 0.0435411
[main] Lambda = 0.867648
[main] Maximum residual = 1.84788e-15
[main] Maximum constraint difference = 5.16741
[main] Time norms (wall/proc) 0.0399128/0.83
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 816 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.030303
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.1164/2.74
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.16588/9.21
[main] Initial constraint norm: 4.52541
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.184445
Ebkt times:              0.273029/7.52
Eval Ebkt times:         2.40814/61.9
PiPjPk times:            0.639552/17
Eval PiPjPk times:       0.354485/8.86
L2prod times:            1.37773/36.48
Total time:              6.70985/172.21
[main] Time assemble (wall/proc) 1.46696/8.4
[main] Time solve (wall/proc) 0.47422/6.14
[main] Stop crit:        1.72144e-06
Ebkt times:              0.280895/8.01
Eval Ebkt times:         2.33515/64.23
PiPjPk times:            0.670583/18.52
Eval PiPjPk times:       0.306069/8.09
L2prod times:            1.43927/39.72
Total time:              6.40084/175.63
[main] Time assemble (wall/proc) 1.38391/8.47
[main] Time solve (wall/proc) 0.408908/5.56
[main] Stop crit:        2.28405e-15
[main] Stop crit:        0.109247
Ebkt times:              0.282786/7.4
Eval Ebkt times:         2.52657/69.59
PiPjPk times:            0.677885/17.67
Eval PiPjPk times:       0.28959/8.11
L2prod times:            1.45118/40.3
Total time:              6.59552/182.04
[main] Time assemble (wall/proc) 1.35304/8.69
[main] Time solve (wall/proc) 0.418399/5.67
[main] Stop crit:        6.51731e-07
[main] Stop crit:        0.101635
Ebkt times:              0.28637/7.97
Eval Ebkt times:         2.58974/71.87
PiPjPk times:            0.671194/19.34
Eval PiPjPk times:       0.285711/7.85
L2prod times:            1.44324/40.67
Total time:              6.65713/186.19
[main] Time assemble (wall/proc) 1.36025/8.75
[main] Time solve (wall/proc) 0.414752/5.66
[main] Stop crit:        7.00907e-07
[main] Stop crit:        0.0635589
Ebkt times:              0.2862/7.51
Eval Ebkt times:         2.59873/71.53
PiPjPk times:            0.678505/19.59
Eval PiPjPk times:       0.289668/7.44
L2prod times:            1.45674/41.33
Total time:              6.70771/187.5
[main] Time assemble (wall/proc) 1.35789/8.79
[main] Time solve (wall/proc) 0.446391/6.18
[main] Stop crit:        3.63051e-07
[main] 12%...
[main] Stop crit:        0.0546142
Ebkt times:              0.286697/7.43
Eval Ebkt times:         2.63272/73.62
PiPjPk times:            0.672252/18.36
Eval PiPjPk times:       0.287227/8.25
L2prod times:            1.4396/40.33
Total time:              6.71947/187.66
[main] Time assemble (wall/proc) 1.36679/8.83
[main] Time solve (wall/proc) 0.414386/5.63
[main] Stop crit:        1.85909e-07
[main] Stop crit:        0.0587699
Ebkt times:              0.283128/8.42
Eval Ebkt times:         2.5449/70.09
PiPjPk times:            0.681633/18.71
Eval PiPjPk times:       0.299896/8.49
L2prod times:            1.4697/40.09
Total time:              6.65025/184.01
[main] Time assemble (wall/proc) 1.38535/8.7
[main] Time solve (wall/proc) 0.419706/5.66
[main] Stop crit:        1.40636e-07
[main] Stop crit:        0.0625026
Ebkt times:              0.28351/8.26
Eval Ebkt times:         2.51849/69.91
PiPjPk times:            0.677795/18.51
Eval PiPjPk times:       0.288605/7.83
L2prod times:            1.45496/40.01
Total time:              6.58161/183.47
[main] Time assemble (wall/proc) 1.35927/8.67
[main] Time solve (wall/proc) 0.42235/5.72
[main] Stop crit:        1.25823e-07
[main] Stop crit:        0.0659349
Ebkt times:              0.285082/7.3
Eval Ebkt times:         2.5611/71.18
PiPjPk times:            0.671025/19.43
Eval PiPjPk times:       0.288547/7.76
L2prod times:            1.43976/40.41
Total time:              6.61799/184.2
[main] Time assemble (wall/proc) 1.37307/8.72
[main] Time solve (wall/proc) 0.415792/5.53
[main] Stop crit:        1.17487e-07
[main] 24%...
[main] Stop crit:        0.068022
Ebkt times:              0.280869/7.61
Eval Ebkt times:         2.50892/68.75
PiPjPk times:            0.67273/18.43
Eval PiPjPk times:       0.28862/8.18
L2prod times:            1.43038/39.52
Total time:              6.5483/179.98
[main] Time assemble (wall/proc) 1.36192/8.62
[main] Time solve (wall/proc) 0.410275/5.52
[main] Stop crit:        1.12139e-07
[main] Stop crit:        0.0676523
Ebkt times:              0.281572/7.71
Eval Ebkt times:         2.4956/69.26
PiPjPk times:            0.669783/19.32
Eval PiPjPk times:       0.285265/8
L2prod times:            1.44252/39.78
Total time:              6.5227/181.06
[main] Time assemble (wall/proc) 1.34972/8.62
[main] Time solve (wall/proc) 0.407425/5.52
[main] Stop crit:        1.07408e-07
[main] Stop crit:        0.0647655
Ebkt times:              0.289955/7.71
Eval Ebkt times:         2.64273/73.37
PiPjPk times:            0.674661/19.78
Eval PiPjPk times:       0.287296/8.14
L2prod times:            1.45167/40.79
Total time:              6.76147/189.85
[main] Time assemble (wall/proc) 1.35869/8.86
[main] Time solve (wall/proc) 0.430874/5.84
[main] Stop crit:        1.02611e-07
[main] Stop crit:        0.0599185
Ebkt times:              0.286136/7.72
Eval Ebkt times:         2.56585/71.11
PiPjPk times:            0.680332/19.95
Eval PiPjPk times:       0.28878/8.26
L2prod times:            1.45264/40.89
Total time:              6.65195/185.95
[main] Time assemble (wall/proc) 1.37815/8.77
[main] Time solve (wall/proc) 0.407402/5.53
[main] Stop crit:        9.63215e-08
[main] 36%...
[main] Stop crit:        0.0538903
Ebkt times:              0.284753/7.74
Eval Ebkt times:         2.56137/70.18
PiPjPk times:            0.679987/18.67
Eval PiPjPk times:       0.289324/7.79
L2prod times:            1.45456/40.3
Total time:              6.65506/184.38
[main] Time assemble (wall/proc) 1.3595/8.75
[main] Time solve (wall/proc) 0.409774/5.54
[main] Stop crit:        8.86841e-08
[main] Stop crit:        0.0475273
Ebkt times:              0.281369/7.82
Eval Ebkt times:         2.44833/67.54
PiPjPk times:            0.677743/18.72
Eval PiPjPk times:       0.290545/8.16
L2prod times:            1.43683/39.04
Total time:              6.47824/178.02
[main] Time assemble (wall/proc) 1.37467/8.6
[main] Time solve (wall/proc) 0.409339/5.54
[main] Stop crit:        8.16103e-08
[main] Stop crit:        0.041667
Ebkt times:              0.285818/7.84
Eval Ebkt times:         2.58002/70.71
PiPjPk times:            0.668907/18.76
Eval PiPjPk times:       0.284387/7.58
L2prod times:            1.43278/39.93
Total time:              6.63389/184.24
[main] Time assemble (wall/proc) 1.36166/8.72
[main] Time solve (wall/proc) 0.400171/5.35
[main] Stop crit:        7.69865e-08
[main] Stop crit:        0.0370344
Ebkt times:              0.281223/7.44
Eval Ebkt times:         2.50007/67.83
PiPjPk times:            0.672142/19.01
Eval PiPjPk times:       0.286961/8.51
L2prod times:            1.44406/40.32
Total time:              6.53753/180.83
[main] Time assemble (wall/proc) 1.35959/8.64
[main] Time solve (wall/proc) 0.408996/5.52
[main] Stop crit:        7.51543e-08
[main] 48%...
[main] Stop crit:        0.0340665
Ebkt times:              0.285912/8.24
Eval Ebkt times:         2.66235/70.83
PiPjPk times:            0.672815/18.68
Eval PiPjPk times:       0.286403/8.37
L2prod times:            1.44511/41.48
Total time:              6.77182/186.69
[main] Time assemble (wall/proc) 1.39053/8.9
[main] Time solve (wall/proc) 0.411921/5.46
[main] Stop crit:        7.50608e-08
[main] Stop crit:        0.0327353
Ebkt times:              0.288602/8
Eval Ebkt times:         2.75879/73.96
PiPjPk times:            0.669508/18.94
Eval PiPjPk times:       0.285866/8.22
L2prod times:            1.44245/41.61
Total time:              6.88956/191.18
[main] Time assemble (wall/proc) 1.37296/8.99
[main] Time solve (wall/proc) 0.410098/5.61
[main] Stop crit:        7.54094e-08
[main] Stop crit:        0.0325814
Ebkt times:              0.282707/7.86
Eval Ebkt times:         2.45308/67.7
PiPjPk times:            0.672844/18.99
Eval PiPjPk times:       0.289877/8.2
L2prod times:            1.43369/38.9
Total time:              6.4676/177.58
[main] Time assemble (wall/proc) 1.34904/8.54
[main] Time solve (wall/proc) 0.407845/5.55
[main] Stop crit:        7.53272e-08
[main] Stop crit:        0.0329984
Ebkt times:              0.284804/7.81
Eval Ebkt times:         2.51975/68.43
PiPjPk times:            0.6751/19.19
Eval PiPjPk times:       0.288031/8.01
L2prod times:            1.44004/40.15
Total time:              6.58225/182.47
[main] Time assemble (wall/proc) 1.34774/8.65
[main] Time solve (wall/proc) 0.42171/5.77
[main] Stop crit:        7.43853e-08
[main] 60%...
[main] Stop crit:        0.033509
Ebkt times:              0.287682/8.23
Eval Ebkt times:         2.66558/72.69
PiPjPk times:            0.67286/18.8
Eval PiPjPk times:       0.288238/8.13
L2prod times:            1.43639/40.48
Total time:              6.78537/188.7
[main] Time assemble (wall/proc) 1.36371/8.86
[main] Time solve (wall/proc) 0.406641/5.42
[main] Stop crit:        7.2473e-08
[main] Stop crit:        0.0338626
Ebkt times:              0.284387/7.71
Eval Ebkt times:         2.53047/70.19
PiPjPk times:            0.6755/18.75
Eval PiPjPk times:       0.300089/8.08
L2prod times:            1.4437/40.22
Total time:              6.60387/183.41
[main] Time assemble (wall/proc) 1.3407/8.65
[main] Time solve (wall/proc) 0.408112/5.57
[main] Stop crit:        6.97171e-08
[main] Stop crit:        0.0339991
Ebkt times:              0.289395/8.24
Eval Ebkt times:         2.75236/73.5
PiPjPk times:            0.67154/19.32
Eval PiPjPk times:       0.285043/8.21
L2prod times:            1.43631/42.09
Total time:              6.87109/191.37
[main] Time assemble (wall/proc) 1.37965/8.99
[main] Time solve (wall/proc) 0.447697/6.16
[main] Stop crit:        6.64037e-08
[main] Stop crit:        0.0339676
Ebkt times:              0.291168/7.92
Eval Ebkt times:         2.68541/73.41
PiPjPk times:            0.67539/19.59
Eval PiPjPk times:       0.288492/8.64
L2prod times:            1.44801/41.23
Total time:              6.80505/190.18
[main] Time assemble (wall/proc) 1.36941/8.9
[main] Time solve (wall/proc) 0.408867/5.57
[main] Stop crit:        6.28814e-08
[main] 72%...
[main] Stop crit:        0.0338466
Ebkt times:              0.2858/7.78
Eval Ebkt times:         2.5867/70.12
PiPjPk times:            0.681928/19.1
Eval PiPjPk times:       0.293384/8.73
L2prod times:            1.46207/42.19
Total time:              6.70556/186.99
[main] Time assemble (wall/proc) 1.36509/8.8
[main] Time solve (wall/proc) 0.402228/5.26
[main] Stop crit:        5.94796e-08
[main] Stop crit:        0.0336886
Ebkt times:              0.28796/8.32
Eval Ebkt times:         2.65559/71.14
PiPjPk times:            0.671282/19.69
Eval PiPjPk times:       0.288474/8.93
L2prod times:            1.45087/41.7
Total time:              6.77532/189.78
[main] Time assemble (wall/proc) 1.39436/8.9
[main] Time solve (wall/proc) 0.412061/5.62
[main] Stop crit:        5.64681e-08
[main] Stop crit:        0.0334958
Ebkt times:              0.295052/8.06
Eval Ebkt times:         2.7873/75.84
PiPjPk times:            0.662525/18.64
Eval PiPjPk times:       0.281509/8.03
L2prod times:            1.42116/40.74
Total time:              6.87461/191.46
[main] Time assemble (wall/proc) 1.39356/9
[main] Time solve (wall/proc) 0.415471/5.67
[main] Stop crit:        5.4033e-08
[main] Stop crit:        0.0332274
Ebkt times:              0.292744/8.8
Eval Ebkt times:         2.98326/79.83
PiPjPk times:            0.672558/18.57
Eval PiPjPk times:       0.28685/9.81
L2prod times:            1.43744/41.96
Total time:              7.21907/203.87
[main] Time assemble (wall/proc) 1.37963/9.32
[main] Time solve (wall/proc) 0.409588/5.58
[main] Stop crit:        5.2243e-08
[main] 84%...
[main] Stop crit:        0.0328257
Ebkt times:              0.284514/8.13
Eval Ebkt times:         2.5552/69.47
PiPjPk times:            0.67983/19.11
Eval PiPjPk times:       0.289504/8.22
L2prod times:            1.4587/41.71
Total time:              6.64638/185.1
[main] Time assemble (wall/proc) 1.35767/8.73
[main] Time solve (wall/proc) 0.415215/5.67
[main] Stop crit:        5.10174e-08
[main] Stop crit:        0.0322445
Ebkt times:              0.291833/8.16
Eval Ebkt times:         2.82393/77.42
PiPjPk times:            0.667078/18.91
Eval PiPjPk times:       0.285763/8.23
L2prod times:            1.42033/39.42
Total time:              6.94907/192.69
[main] Time assemble (wall/proc) 1.38795/9.05
[main] Time solve (wall/proc) 0.412463/5.59
[main] Stop crit:        5.01387e-08
[main] Stop crit:        0.03147
Ebkt times:              0.288889/8.39
Eval Ebkt times:         2.63627/71.77
PiPjPk times:            0.677942/19.65
Eval PiPjPk times:       0.289696/8.99
L2prod times:            1.44772/41.88
Total time:              6.76201/189.96
[main] Time assemble (wall/proc) 1.39385/8.91
[main] Time solve (wall/proc) 0.410875/5.56
[main] Stop crit:        4.93262e-08
[main] Stop crit:        0.0305279
Ebkt times:              0.303627/9.5
Eval Ebkt times:         3.18205/84.8
PiPjPk times:            0.670742/18.1
Eval PiPjPk times:       0.285354/9.27
L2prod times:            1.43077/43.03
Total time:              7.4539/211.94
[main] Time assemble (wall/proc) 1.41091/9.57
[main] Time solve (wall/proc) 0.417373/5.66
[main] Stop crit:        4.83423e-08
[main] 96%...
[main] Stop crit:        0.0294785
Ebkt times:              0.285807/8.05
Eval Ebkt times:         2.6155/71.86
PiPjPk times:            0.676242/18.19
Eval PiPjPk times:       0.287995/9.05
L2prod times:            1.45576/40.04
Total time:              6.72304/187.42
[main] Time assemble (wall/proc) 1.35394/8.8
[main] Time solve (wall/proc) 0.408018/5.53
[main] Stop crit:        4.70783e-08
[main] Time run (wall/proc) 100.794/1376.47
[main] Compute errors
[main] Electric field error = 0.033035
[main] Potential error = 0.0241005
[main] Lambda = 0.452681
[main] Maximum residual = 1.7331e-15
[main] Maximum constraint difference = 5.76386
[main] Time norms (wall/proc) 0.054077/1.31
[main] Mesh diameter 0.39203
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0192308
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.191868/4.96
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 4.28694/17.62
[main] Initial constraint norm: 4.84201
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0719966
Ebkt times:              0.526454/14.25
Eval Ebkt times:         6.32065/165.05
PiPjPk times:            1.19269/32.71
Eval PiPjPk times:       0.575298/15.18
L2prod times:            2.67104/72.97
Total time:              15.0102/395.05
[main] Time assemble (wall/proc) 2.85154/18.33
[main] Time solve (wall/proc) 1.11502/16.28
[main] Stop crit:        3.43461e-07
[main] Stop crit:        0.0407544
Ebkt times:              0.552018/14.8
Eval Ebkt times:         6.92952/186.72
PiPjPk times:            1.24371/34.48
Eval PiPjPk times:       0.595525/17.35
L2prod times:            2.71365/80.42
Total time:              15.6638/429.23
[main] Time assemble (wall/proc) 2.79438/19.65
[main] Time solve (wall/proc) 1.0713/15.71
[main] Stop crit:        7.29762e-08
[main] Stop crit:        0.0458489
Ebkt times:              0.56492/18.18
Eval Ebkt times:         8.30902/215.07
PiPjPk times:            1.23438/33.94
Eval PiPjPk times:       0.57902/17.14
L2prod times:            2.67189/85.68
Total time:              17.1982/471.24
[main] Time assemble (wall/proc) 2.83755/21.19
[main] Time solve (wall/proc) 1.08154/16.01
[main] Stop crit:        9.51903e-08
[main] Stop crit:        0.0342216
Ebkt times:              0.559821/15.29
Eval Ebkt times:         7.66849/202.55
PiPjPk times:            1.23907/34.52
Eval PiPjPk times:       0.585248/16.47
L2prod times:            2.70979/83.62
Total time:              16.439/449.88
[main] Time assemble (wall/proc) 2.79233/20.46
[main] Time solve (wall/proc) 1.07757/15.91
[main] Stop crit:        5.61223e-08
[main] Stop crit:        0.0281522
Ebkt times:              0.562028/15.57
Eval Ebkt times:         7.4894/198.63
PiPjPk times:            1.25455/34.56
Eval PiPjPk times:       0.601091/17.27
L2prod times:            2.72071/82.59
Total time:              16.2853/445.58
[main] Time assemble (wall/proc) 2.79002/20.34
[main] Time solve (wall/proc) 1.04825/15.66
[main] Stop crit:        2.99148e-08
[main] Stop crit:        0.0295996
Ebkt times:              0.554413/15.17
Eval Ebkt times:         6.93102/187.09
PiPjPk times:            1.25303/35.42
Eval PiPjPk times:       0.59849/16.65
L2prod times:            2.74371/80.5
Total time:              15.596/428.94
[main] Time assemble (wall/proc) 2.76063/19.69
[main] Time solve (wall/proc) 1.04689/15.67
[main] Stop crit:        2.43329e-08
[main] 11%...
[main] Stop crit:        0.0310656
Ebkt times:              0.547049/16.27
Eval Ebkt times:         7.28295/194.7
PiPjPk times:            1.2449/34.8
Eval PiPjPk times:       0.596995/17.26
L2prod times:            2.69322/79.17
Total time:              15.9836/438.04
[main] Time assemble (wall/proc) 2.7818/19.97
[main] Time solve (wall/proc) 1.04331/15.67
[main] Stop crit:        1.94611e-08
[main] Stop crit:        0.032084
Ebkt times:              0.562949/17.25
Eval Ebkt times:         7.73163/203.69
PiPjPk times:            1.24921/35.24
Eval PiPjPk times:       0.586005/17.12
L2prod times:            2.71423/83.36
Total time:              16.5332/454.59
[main] Time assemble (wall/proc) 2.79079/20.57
[main] Time solve (wall/proc) 1.04274/15.72
[main] Stop crit:        1.47481e-08
[main] Stop crit:        0.0336534
Ebkt times:              0.553202/15.39
Eval Ebkt times:         7.20446/192.75
PiPjPk times:            1.23473/34.15
Eval PiPjPk times:       0.592518/16.09
L2prod times:            2.71226/80.71
Total time:              15.8769/432.76
[main] Time assemble (wall/proc) 2.7329/19.77
[main] Time solve (wall/proc) 1.05079/15.84
[main] Stop crit:        1.27001e-08
[main] Stop crit:        0.035396
Ebkt times:              0.563548/17.98
Eval Ebkt times:         8.33174/217.79
PiPjPk times:            1.23788/34.16
Eval PiPjPk times:       0.574311/16.64
L2prod times:            2.67808/85.5
Total time:              17.2029/472.32
[main] Time assemble (wall/proc) 2.8244/21.21
[main] Time solve (wall/proc) 1.08557/15.89
[main] Stop crit:        1.19675e-08
[main] Stop crit:        0.0366318
Ebkt times:              0.561438/15.78
Eval Ebkt times:         7.74004/205.94
PiPjPk times:            1.24422/34.98
Eval PiPjPk times:       0.590119/16.16
L2prod times:            2.71069/83.09
Total time:              16.5547/453.78
[main] Time assemble (wall/proc) 2.76999/20.5
[main] Time solve (wall/proc) 1.04867/15.71
[main] Stop crit:        1.17021e-08
[main] 21%...
[main] Stop crit:        0.0370545
Ebkt times:              0.561395/16.47
Eval Ebkt times:         7.90458/208.36
PiPjPk times:            1.23895/34.76
Eval PiPjPk times:       0.577501/16.81
L2prod times:            2.70668/85.59
Total time:              16.6931/458.83
[main] Time assemble (wall/proc) 2.79005/20.73
[main] Time solve (wall/proc) 1.09127/15.94
[main] Stop crit:        1.16808e-08
[main] Stop crit:        0.0366275
Ebkt times:              0.560202/16.26
Eval Ebkt times:         7.73247/204.7
PiPjPk times:            1.23424/34.18
Eval PiPjPk times:       0.585393/17.36
L2prod times:            2.69692/84.28
Total time:              16.5226/453.08
[main] Time assemble (wall/proc) 2.78742/20.53
[main] Time solve (wall/proc) 1.04664/15.68
[main] Stop crit:        1.15984e-08
[main] Stop crit:        0.0354307
Ebkt times:              0.56413/16.84
Eval Ebkt times:         7.96645/211.69
PiPjPk times:            1.24374/34.3
Eval PiPjPk times:       0.583332/16.72
L2prod times:            2.70536/84.6
Total time:              16.8182/463.66
[main] Time assemble (wall/proc) 2.83477/20.92
[main] Time solve (wall/proc) 1.03413/15.4
[main] Stop crit:        1.12699e-08
[main] Stop crit:        0.033611
Ebkt times:              0.557754/16.22
Eval Ebkt times:         7.63777/203.19
PiPjPk times:            1.23436/33.99
Eval PiPjPk times:       0.583254/16.35
L2prod times:            2.68025/80.62
Total time:              16.3477/448.38
[main] Time assemble (wall/proc) 2.77537/20.36
[main] Time solve (wall/proc) 1.04795/15.81
[main] Stop crit:        1.0651e-08
[main] Stop crit:        0.0313634
Ebkt times:              0.563215/16.63
Eval Ebkt times:         7.71397/202.77
PiPjPk times:            1.24135/34.37
Eval PiPjPk times:       0.586153/16.72
L2prod times:            2.72339/84.4
Total time:              16.5288/453.07
[main] Time assemble (wall/proc) 2.7899/20.55
[main] Time solve (wall/proc) 1.04096/15.68
[main] Stop crit:        9.80808e-09
[main] Stop crit:        0.0289119
Ebkt times:              0.567273/15.32
Eval Ebkt times:         8.03562/211.21
PiPjPk times:            1.23789/34.37
Eval PiPjPk times:       0.583102/16.47
L2prod times:            2.69003/83.94
Total time:              16.8546/461.31
[main] Time assemble (wall/proc) 2.79008/20.88
[main] Time solve (wall/proc) 1.04758/15.68
[main] Stop crit:        8.88909e-09
[main] 32%...
[main] Stop crit:        0.0264868
Ebkt times:              0.560932/15.39
Eval Ebkt times:         7.28495/193.3
PiPjPk times:            1.25185/34.56
Eval PiPjPk times:       0.599589/17.5
L2prod times:            2.73047/82.57
Total time:              16.041/438.06
[main] Time assemble (wall/proc) 2.75065/20.02
[main] Time solve (wall/proc) 1.05331/15.92
[main] Stop crit:        8.071e-09
[main] Stop crit:        0.0243016
Ebkt times:              0.565556/16.63
Eval Ebkt times:         7.66688/203.14
PiPjPk times:            1.24634/34.23
Eval PiPjPk times:       0.579963/16.69
L2prod times:            2.71537/82.34
Total time:              16.4188/450.52
[main] Time assemble (wall/proc) 2.7919/20.49
[main] Time solve (wall/proc) 1.04887/15.72
[main] Stop crit:        7.49109e-09
[main] Stop crit:        0.0225252
Ebkt times:              0.551799/15.48
Eval Ebkt times:         7.02158/190.4
PiPjPk times:            1.25643/34.5
Eval PiPjPk times:       0.599636/17.2
L2prod times:            2.71623/79.7
Total time:              15.6979/430.11
[main] Time assemble (wall/proc) 2.7339/19.67
[main] Time solve (wall/proc) 1.0317/15.4
[main] Stop crit:        7.19441e-09
[main] Stop crit:        0.0212547
Ebkt times:              0.569615/15.12
Eval Ebkt times:         7.91187/211.83
PiPjPk times:            1.23702/34.98
Eval PiPjPk times:       0.581664/16.5
L2prod times:            2.69386/84.46
Total time:              16.6974/458.78
[main] Time assemble (wall/proc) 2.7973/20.74
[main] Time solve (wall/proc) 1.05383/15.77
[main] Stop crit:        7.13564e-09
[main] Stop crit:        0.0204971
Ebkt times:              0.555759/15.18
Eval Ebkt times:         7.1882/192.08
PiPjPk times:            1.24889/34.62
Eval PiPjPk times:       0.594842/16.6
L2prod times:            2.71651/79.07
Total time:              15.8875/433.47
[main] Time assemble (wall/proc) 2.77074/19.91
[main] Time solve (wall/proc) 1.04782/15.73
[main] Stop crit:        7.22758e-09
[main] 42%...
[main] Stop crit:        0.0201768
Ebkt times:              0.563522/16.91
Eval Ebkt times:         8.10688/217.03
PiPjPk times:            1.23736/34.55
Eval PiPjPk times:       0.571474/16.87
L2prod times:            2.68746/83.69
Total time:              16.9362/469.3
[main] Time assemble (wall/proc) 2.80355/20.96
[main] Time solve (wall/proc) 1.04736/15.73
[main] Stop crit:        7.38447e-09
[main] Stop crit:        0.0201702
Ebkt times:              0.569012/17.89
Eval Ebkt times:         8.34741/220.78
PiPjPk times:            1.2507/34.95
Eval PiPjPk times:       0.58573/16.55
L2prod times:            2.72103/83.2
Total time:              17.3629/477.52
[main] Time assemble (wall/proc) 2.80947/21.38
[main] Time solve (wall/proc) 1.05426/15.57
[main] Stop crit:        7.53746e-09
[main] Stop crit:        0.0203491
Ebkt times:              0.565361/16.32
Eval Ebkt times:         7.74281/208.27
PiPjPk times:            1.23654/35.73
Eval PiPjPk times:       0.582209/15.97
L2prod times:            2.71292/83.35
Total time:              16.5254/456.63
[main] Time assemble (wall/proc) 2.80887/20.61
[main] Time solve (wall/proc) 1.06614/16.08
[main] Stop crit:        7.63637e-09
[main] Stop crit:        0.0206116
Ebkt times:              0.571283/18.18
Eval Ebkt times:         8.91626/233.04
PiPjPk times:            1.23218/34.05
Eval PiPjPk times:       0.567187/17.25
L2prod times:            2.6798/88.27
Total time:              17.9513/497.18
[main] Time assemble (wall/proc) 2.81726/21.9
[main] Time solve (wall/proc) 1.04905/15.76
[main] Stop crit:        7.65007e-09
[main] Stop crit:        0.0208947
Ebkt times:              0.549532/15.38
Eval Ebkt times:         6.80939/185.22
PiPjPk times:            1.24883/34.71
Eval PiPjPk times:       0.593187/16.37
L2prod times:            2.7462/79.02
Total time:              15.403/423.46
[main] Time assemble (wall/proc) 2.75036/19.42
[main] Time solve (wall/proc) 1.08173/15.7
[main] Stop crit:        7.56691e-09
[main] Stop crit:        0.0211702
Ebkt times:              0.55118/15.1
Eval Ebkt times:         6.77635/182.18
PiPjPk times:            1.25583/34.52
Eval PiPjPk times:       0.620992/16.71
L2prod times:            2.72411/78.47
Total time:              15.4282/421.67
[main] Time assemble (wall/proc) 2.77603/19.44
[main] Time solve (wall/proc) 1.0967/16.06
[main] Stop crit:        7.39397e-09
[main] 53%...
[main] Stop crit:        0.0214348
Ebkt times:              0.582427/18.72
Eval Ebkt times:         9.14006/238.52
PiPjPk times:            1.24684/34.35
Eval PiPjPk times:       0.572193/18.45
L2prod times:            2.7267/91.05
Total time:              18.3588/511.29
[main] Time assemble (wall/proc) 2.80645/22.36
[main] Time solve (wall/proc) 1.05493/16.07
[main] Stop crit:        7.15456e-09
[main] Stop crit:        0.0216966
Ebkt times:              0.561762/17.13
Eval Ebkt times:         8.11953/214.3
PiPjPk times:            1.24461/34.28
Eval PiPjPk times:       0.584973/16.64
L2prod times:            2.69967/85.5
Total time:              17.0019/466.67
[main] Time assemble (wall/proc) 2.79482/21
[main] Time solve (wall/proc) 1.04443/15.62
[main] Stop crit:        6.88292e-09
[main] Stop crit:        0.0219639
Ebkt times:              0.581423/17.81
Eval Ebkt times:         8.75466/231.56
PiPjPk times:            1.2519/34.92
Eval PiPjPk times:       0.57868/16.23
L2prod times:            2.70673/87.7
Total time:              17.7698/493.91
[main] Time assemble (wall/proc) 2.84095/21.84
[main] Time solve (wall/proc) 1.07214/15.65
[main] Stop crit:        6.61596e-09
[main] Stop crit:        0.0222375
Ebkt times:              0.557601/15.82
Eval Ebkt times:         7.60128/203.01
PiPjPk times:            1.24001/34.24
Eval PiPjPk times:       0.579059/15.61
L2prod times:            2.68135/79.53
Total time:              16.2764/445.08
[main] Time assemble (wall/proc) 2.75965/20.24
[main] Time solve (wall/proc) 1.02386/15.17
[main] Stop crit:        6.38504e-09
[main] Stop crit:        0.0225069
Ebkt times:              0.561044/17.76
Eval Ebkt times:         8.13308/213.89
PiPjPk times:            1.2264/33.69
Eval PiPjPk times:       0.571119/16.48
L2prod times:            2.69266/85.4
Total time:              16.9978/470.11
[main] Time assemble (wall/proc) 2.81515/21.09
[main] Time solve (wall/proc) 1.05397/15.86
[main] Stop crit:        6.21112e-09
[main] 63%...
[main] Stop crit:        0.0227516
Ebkt times:              0.566322/16.05
Eval Ebkt times:         7.80994/205.29
PiPjPk times:            1.24623/34.18
Eval PiPjPk times:       0.585485/15.98
L2prod times:            2.71928/86.19
Total time:              16.6294/455.92
[main] Time assemble (wall/proc) 2.77876/20.66
[main] Time solve (wall/proc) 1.05938/15.96
[main] Stop crit:        6.10355e-09
[main] Stop crit:        0.0229447
Ebkt times:              0.551005/15.53
Eval Ebkt times:         7.06036/191.81
PiPjPk times:            1.25312/35.62
Eval PiPjPk times:       0.589396/16.71
L2prod times:            2.71299/79.16
Total time:              15.7111/432.13
[main] Time assemble (wall/proc) 2.75485/19.75
[main] Time solve (wall/proc) 1.05007/15.55
[main] Stop crit:        6.06042e-09
[main] Stop crit:        0.023058
Ebkt times:              0.569416/17.23
Eval Ebkt times:         8.25674/221.21
PiPjPk times:            1.24162/34.39
Eval PiPjPk times:       0.580624/16.45
L2prod times:            2.69716/83.48
Total time:              17.1422/472.58
[main] Time assemble (wall/proc) 2.80341/21.14
[main] Time solve (wall/proc) 1.08039/15.59
[main] Stop crit:        6.06881e-09
[main] Stop crit:        0.0230676
Ebkt times:              0.558818/15.35
Eval Ebkt times:         7.74605/205.67
PiPjPk times:            1.2414/34.56
Eval PiPjPk times:       0.578282/15.88
L2prod times:            2.72287/84.31
Total time:              16.476/451.97
[main] Time assemble (wall/proc) 2.78798/20.6
[main] Time solve (wall/proc) 1.07385/15.62
[main] Stop crit:        6.10674e-09
[main] Stop crit:        0.022957
Ebkt times:              0.563735/16.1
Eval Ebkt times:         7.76655/207.89
PiPjPk times:            1.22619/34.66
Eval PiPjPk times:       0.575525/16.56
L2prod times:            2.6832/83.34
Total time:              16.4955/455.92
[main] Time assemble (wall/proc) 2.77388/20.49
[main] Time solve (wall/proc) 1.05548/15.94
[main] Stop crit:        6.14791e-09
[main] 73%...
[main] Stop crit:        0.0227202
Ebkt times:              0.578871/16.87
Eval Ebkt times:         8.44032/225.24
PiPjPk times:            1.24448/35.04
Eval PiPjPk times:       0.57589/16.58
L2prod times:            2.70689/87.82
Total time:              17.4006/484.53
[main] Time assemble (wall/proc) 2.78169/21.39
[main] Time solve (wall/proc) 1.06159/16.04
[main] Stop crit:        6.16845e-09
[main] Stop crit:        0.0223617
Ebkt times:              0.552948/15.34
Eval Ebkt times:         7.2296/193.78
PiPjPk times:            1.24304/34.88
Eval PiPjPk times:       0.589472/16.28
L2prod times:            2.70498/82.02
Total time:              15.8988/437.34
[main] Time assemble (wall/proc) 2.75997/19.94
[main] Time solve (wall/proc) 1.04611/15.69
[main] Stop crit:        6.15243e-09
[main] Stop crit:        0.0218965
Ebkt times:              0.553476/14.98
Eval Ebkt times:         7.08947/190.83
PiPjPk times:            1.23562/33.74
Eval PiPjPk times:       0.589611/17.37
L2prod times:            2.71504/81.08
Total time:              15.7255/433.75
[main] Time assemble (wall/proc) 2.7841/19.8
[main] Time solve (wall/proc) 1.04318/15.67
[main] Stop crit:        6.09436e-09
[main] Stop crit:        0.0213474
Ebkt times:              0.600733/17.71
Eval Ebkt times:         8.05847/209.89
PiPjPk times:            1.26015/34.75
Eval PiPjPk times:       0.577581/16.58
L2prod times:            2.69737/86.04
Total time:              16.9581/464.53
[main] Time assemble (wall/proc) 2.77507/20.81
[main] Time solve (wall/proc) 1.04803/15.8
[main] Stop crit:        5.99834e-09
[main] Stop crit:        0.0207438
Ebkt times:              0.576185/17.01
Eval Ebkt times:         8.65201/227.83
PiPjPk times:            1.23046/35.49
Eval PiPjPk times:       0.565735/16.53
L2prod times:            2.68129/88.36
Total time:              17.5814/487.52
[main] Time assemble (wall/proc) 2.81083/21.64
[main] Time solve (wall/proc) 1.05976/15.95
[main] Stop crit:        5.87507e-09
[main] Stop crit:        0.0201175
Ebkt times:              0.563973/17.51
Eval Ebkt times:         8.19792/212.69
PiPjPk times:            1.24041/34.31
Eval PiPjPk times:       0.57975/16.8
L2prod times:            2.67667/85.73
Total time:              17.0863/468.46
[main] Time assemble (wall/proc) 2.77713/21
[main] Time solve (wall/proc) 1.03451/15.37
[main] Stop crit:        5.73814e-09
[main] 84%...
[main] Stop crit:        0.0195003
Ebkt times:              0.561719/15.53
Eval Ebkt times:         7.64036/205.13
PiPjPk times:            1.23507/34.77
Eval PiPjPk times:       0.577571/15.8
L2prod times:            2.68679/82.67
Total time:              16.3519/452.73
[main] Time assemble (wall/proc) 2.77024/20.38
[main] Time solve (wall/proc) 1.04539/15.7
[main] Stop crit:        5.60085e-09
[main] Stop crit:        0.018921
Ebkt times:              0.546902/16.59
Eval Ebkt times:         7.00322/187.87
PiPjPk times:            1.24198/33.86
Eval PiPjPk times:       0.589881/16.97
L2prod times:            2.70774/81.07
Total time:              15.6226/430.72
[main] Time assemble (wall/proc) 2.78566/19.71
[main] Time solve (wall/proc) 1.04967/15.71
[main] Stop crit:        5.47403e-09
[main] Stop crit:        0.018402
Ebkt times:              0.569726/17.3
Eval Ebkt times:         7.9322/206.98
PiPjPk times:            1.23914/35.02
Eval PiPjPk times:       0.583485/16.14
L2prod times:            2.71507/85.37
Total time:              16.7664/459.36
[main] Time assemble (wall/proc) 2.78184/20.77
[main] Time solve (wall/proc) 1.04702/15.68
[main] Stop crit:        5.36472e-09
[main] Stop crit:        0.0179578
Ebkt times:              0.563601/15.36
Eval Ebkt times:         7.59011/202.24
PiPjPk times:            1.24793/34.47
Eval PiPjPk times:       0.588565/17.35
L2prod times:            2.74657/82.28
Total time:              16.4119/449.33
[main] Time assemble (wall/proc) 2.77323/20.44
[main] Time solve (wall/proc) 1.03734/15.52
[main] Stop crit:        5.27568e-09
[main] Stop crit:        0.0175943
Ebkt times:              0.562643/16.9
Eval Ebkt times:         7.94629/211.4
PiPjPk times:            1.24484/34.57
Eval PiPjPk times:       0.580001/16.32
L2prod times:            2.71341/84.08
Total time:              16.7902/461.73
[main] Time assemble (wall/proc) 2.80054/20.86
[main] Time solve (wall/proc) 1.04479/15.65
[main] Stop crit:        5.20555e-09
[main] 94%...
[main] Stop crit:        0.0173092
Ebkt times:              0.570793/19.77
Eval Ebkt times:         8.76737/226.32
PiPjPk times:            1.23923/33.83
Eval PiPjPk times:       0.571232/17.07
L2prod times:            2.70119/91.33
Total time:              17.8029/492.75
[main] Time assemble (wall/proc) 2.80858/21.83
[main] Time solve (wall/proc) 1.04922/15.65
[main] Stop crit:        5.14985e-09
[main] Stop crit:        0.0170937
Ebkt times:              0.55114/15.48
Eval Ebkt times:         7.06083/187.69
PiPjPk times:            1.25578/34.35
Eval PiPjPk times:       0.6111/17.74
L2prod times:            2.73143/80.36
Total time:              15.8187/431.81
[main] Time assemble (wall/proc) 2.7468/19.85
[main] Time solve (wall/proc) 1.0454/15.68
[main] Stop crit:        5.10257e-09
[main] Stop crit:        0.0169352
Ebkt times:              0.557211/17.89
Eval Ebkt times:         8.01688/209.9
PiPjPk times:            1.2402/33.44
Eval PiPjPk times:       0.583402/17.83
L2prod times:            2.70466/84.34
Total time:              16.9395/464.47
[main] Time assemble (wall/proc) 2.80282/20.95
[main] Time solve (wall/proc) 1.04339/15.78
[main] Stop crit:        5.05805e-09
[main] Time run (wall/proc) 332.423/4719.53
[main] Compute errors
[main] Electric field error = 0.019334
[main] Potential error = 0.0112446
[main] Lambda = 0.224166
[main] Maximum residual = 1.47951e-15
[main] Maximum constraint difference = 6.20126
[main] Time norms (wall/proc) 0.0988119/2.61
[main] Mesh diameter 0.313068
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 2925 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0131579
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.350562/9.23
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 8.1361/34.17
[main] Initial constraint norm: 5.47353
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0476383
Ebkt times:              1.10057/34.79
Eval Ebkt times:         26.9216/723.34
PiPjPk times:            2.44909/67.92
Eval PiPjPk times:       1.54002/42.35
L2prod times:            5.52816/162.02
Total time:              49.612/1348.67
[main] Time assemble (wall/proc) 6.67043/57.74
[main] Time solve (wall/proc) 2.76048/41.96
[main] Stop crit:        5.36257e-08
[main] Stop crit:        0.0233696
Ebkt times:              1.1192/34.03
Eval Ebkt times:         26.1777/713.82
PiPjPk times:            2.51349/67.6
Eval PiPjPk times:       1.63725/45.19
L2prod times:            5.7007/171
Total time:              49.4153/1358.22
[main] Time assemble (wall/proc) 6.63909/58.02
[main] Time solve (wall/proc) 2.70948/41.02
[main] Stop crit:        1.19979e-08
[main] Stop crit:        0.0279084
Ebkt times:              1.10185/37.89
Eval Ebkt times:         26.7537/727.47
PiPjPk times:            2.48897/67.9
Eval PiPjPk times:       1.58074/42.98
L2prod times:            5.55929/160.01
Total time:              49.855/1360.07
[main] Time assemble (wall/proc) 6.71256/58.46
[main] Time solve (wall/proc) 2.64669/39.23
[main] Stop crit:        2.59134e-08
[main] Stop crit:        0.0238024
Ebkt times:              1.12443/38.29
Eval Ebkt times:         28.9861/784.89
PiPjPk times:            2.46601/68.2
Eval PiPjPk times:       1.46379/39.05
L2prod times:            5.44839/163.61
Total time:              52.0452/1419.64
[main] Time assemble (wall/proc) 6.8276/60.87
[main] Time solve (wall/proc) 2.69318/40.72
[main] Stop crit:        1.98964e-08
[main] Stop crit:        0.0198115
Ebkt times:              1.10335/38.47
Eval Ebkt times:         27.9011/756.31
PiPjPk times:            2.46706/66.24
Eval PiPjPk times:       1.49313/39.73
L2prod times:            5.45703/160.35
Total time:              50.9264/1389.87
[main] Time assemble (wall/proc) 6.70526/59.64
[main] Time solve (wall/proc) 2.68503/40.6
[main] Stop crit:        9.89193e-09
[main] Stop crit:        0.0193263
Ebkt times:              1.0842/40.61
Eval Ebkt times:         28.364/766.95
PiPjPk times:            2.43518/65.11
Eval PiPjPk times:       1.50193/41.79
L2prod times:            5.42427/161.04
Total time:              51.4345/1399.94
[main] Time assemble (wall/proc) 6.69499/59.86
[main] Time solve (wall/proc) 2.69199/40.62
[main] Stop crit:        5.50095e-09
[main] Stop crit:        0.0198468
Ebkt times:              1.07346/39.95
Eval Ebkt times:         27.6219/749.92
PiPjPk times:            2.48993/63.58
Eval PiPjPk times:       1.58141/43.48
L2prod times:            5.52367/158.22
Total time:              51.0275/1391.74
[main] Time assemble (wall/proc) 6.74277/59.61
[main] Time solve (wall/proc) 2.75656/41.91
[main] Stop crit:        4.88165e-09
[main] Stop crit:        0.0199359
Ebkt times:              1.13783/35.72
Eval Ebkt times:         28.7927/784.89
PiPjPk times:            2.45617/67.47
Eval PiPjPk times:       1.46979/42.44
L2prod times:            5.45759/164.17
Total time:              51.7722/1415.95
[main] Time assemble (wall/proc) 6.75988/60.27
[main] Time solve (wall/proc) 2.70694/40.81
[main] Stop crit:        4.08609e-09
[main] 10%...
[main] Stop crit:        0.0200888
Ebkt times:              1.12682/39.03
Eval Ebkt times:         28.0641/763.04
PiPjPk times:            2.45671/65.61
Eval PiPjPk times:       1.5063/42.59
L2prod times:            5.46792/163.13
Total time:              51.0906/1396.68
[main] Time assemble (wall/proc) 6.69118/59.81
[main] Time solve (wall/proc) 2.72088/41.37
[main] Stop crit:        3.20721e-09
[main] Stop crit:        0.0206446
Ebkt times:              1.10873/40.44
Eval Ebkt times:         29.1306/790.66
PiPjPk times:            2.47867/67.22
Eval PiPjPk times:       1.51474/44.44
L2prod times:            5.47746/160.13
Total time:              52.5781/1438.36
[main] Time assemble (wall/proc) 6.79726/61.3
[main] Time solve (wall/proc) 2.71911/40.85
[main] Stop crit:        2.61046e-09
[main] Stop crit:        0.0213448
Ebkt times:              1.10642/35.3
Eval Ebkt times:         27.9506/764.05
PiPjPk times:            2.44209/66.38
Eval PiPjPk times:       1.4686/42.53
L2prod times:            5.45694/159.49
Total time:              50.8262/1390.74
[main] Time assemble (wall/proc) 6.73784/59.53
[main] Time solve (wall/proc) 2.70146/40.83
[main] Stop crit:        2.26438e-09
[main] Stop crit:        0.0219045
Ebkt times:              1.12226/39.91
Eval Ebkt times:         28.9768/781.11
PiPjPk times:            2.4468/65.86
Eval PiPjPk times:       1.46888/40.31
L2prod times:            5.4528/164.21
Total time:              52.1095/1423.54
[main] Time assemble (wall/proc) 6.81984/60.82
[main] Time solve (wall/proc) 2.73354/40.9
[main] Stop crit:        2.0791e-09
[main] Stop crit:        0.0222369
Ebkt times:              1.09248/38.2
Eval Ebkt times:         27.2889/740.08
PiPjPk times:            2.53591/66.78
Eval PiPjPk times:       1.61218/45.28
L2prod times:            5.6391/162.27
Total time:              50.979/1396.82
[main] Time assemble (wall/proc) 6.75028/59.8
[main] Time solve (wall/proc) 2.70691/40.95
[main] Stop crit:        2.0017e-09
[main] Stop crit:        0.0223398
Ebkt times:              1.12521/38.56
Eval Ebkt times:         28.2549/772.61
PiPjPk times:            2.52462/68.89
Eval PiPjPk times:       1.55872/43.38
L2prod times:            5.57046/164.39
Total time:              51.6843/1417.38
[main] Time assemble (wall/proc) 6.68114/60.31
[main] Time solve (wall/proc) 2.72798/40.7
[main] Stop crit:        1.97662e-09
[main] Stop crit:        0.0222096
Ebkt times:              1.12079/41.64
Eval Ebkt times:         30.44/817.54
PiPjPk times:            2.431/65.07
Eval PiPjPk times:       1.42787/41.21
L2prod times:            5.37381/165.87
Total time:              53.7229/1467.67
[main] Time assemble (wall/proc) 6.81244/62.37
[main] Time solve (wall/proc) 2.70902/41.05
[main] Stop crit:        1.94781e-09
[main] Stop crit:        0.0218424
Ebkt times:              1.1003/39.36
Eval Ebkt times:         27.3575/745.47
PiPjPk times:            2.4843/67.19
Eval PiPjPk times:       1.57394/43.69
L2prod times:            5.51838/161.59
Total time:              50.6115/1384.07
[main] Time assemble (wall/proc) 6.68826/59.34
[main] Time solve (wall/proc) 2.68794/40.66
[main] Stop crit:        1.88266e-09
[main] 21%...
[main] Stop crit:        0.0212536
Ebkt times:              1.10795/37.43
Eval Ebkt times:         28.4007/774.91
PiPjPk times:            2.47917/64.9
Eval PiPjPk times:       1.53172/42.79
L2prod times:            5.48388/162.3
Total time:              51.6713/1418.03
[main] Time assemble (wall/proc) 6.75925/60.42
[main] Time solve (wall/proc) 2.72172/41.24
[main] Stop crit:        1.77815e-09
[main] Stop crit:        0.0204807
Ebkt times:              1.11902/35.43
Eval Ebkt times:         27.1263/745.13
PiPjPk times:            2.49341/66.13
Eval PiPjPk times:       1.56582/44.75
L2prod times:            5.54867/165.78
Total time:              50.2785/1382.62
[main] Time assemble (wall/proc) 6.63448/59.08
[main] Time solve (wall/proc) 2.73662/41.05
[main] Stop crit:        1.651e-09
[main] Stop crit:        0.0195756
Ebkt times:              1.10515/39.69
Eval Ebkt times:         28.3925/764.34
PiPjPk times:            2.47206/65.98
Eval PiPjPk times:       1.52063/41.72
L2prod times:            5.50202/161.6
Total time:              51.6864/1404.34
[main] Time assemble (wall/proc) 6.78629/60.11
[main] Time solve (wall/proc) 2.71343/40.9
[main] Stop crit:        1.52374e-09
[main] Stop crit:        0.0185981
Ebkt times:              1.11106/37.72
Eval Ebkt times:         27.7219/755.69
PiPjPk times:            2.48359/68.13
Eval PiPjPk times:       1.55017/42.98
L2prod times:            5.53528/163.38
Total time:              51.0105/1396.09
[main] Time assemble (wall/proc) 6.70875/59.81
[main] Time solve (wall/proc) 2.75461/41.33
[main] Stop crit:        1.41253e-09
[main] Stop crit:        0.0176114
Ebkt times:              1.1266/37.66
Eval Ebkt times:         29.0991/790.86
PiPjPk times:            2.45414/66.04
Eval PiPjPk times:       1.43677/40.09
L2prod times:            5.41652/162.13
Total time:              52.0755/1423.94
[main] Time assemble (wall/proc) 6.72193/60.64
[main] Time solve (wall/proc) 2.74241/41.08
[main] Stop crit:        1.3221e-09
[main] Stop crit:        0.0166768
Ebkt times:              1.13349/38.53
Eval Ebkt times:         29.454/804.62
PiPjPk times:            2.4826/69.02
Eval PiPjPk times:       1.48237/40.71
L2prod times:            5.48177/164.05
Total time:              52.7348/1450.03
[main] Time assemble (wall/proc) 6.74769/61.42
[main] Time solve (wall/proc) 2.70587/41.14
[main] Stop crit:        1.24974e-09
[main] Stop crit:        0.0158468
Ebkt times:              1.12578/36.04
Eval Ebkt times:         27.181/744.75
PiPjPk times:            2.49026/67.9
Eval PiPjPk times:       1.56965/43.11
L2prod times:            5.54897/163.97
Total time:              50.3141/1376.93
[main] Time assemble (wall/proc) 6.73825/59.27
[main] Time solve (wall/proc) 2.72582/40.99
[main] Stop crit:        1.19256e-09
[main] Stop crit:        0.015159
Ebkt times:              1.1153/36.1
Eval Ebkt times:         28.353/773.18
PiPjPk times:            2.46173/66.39
Eval PiPjPk times:       1.51753/43.15
L2prod times:            5.47084/163.75
Total time:              51.4569/1408.3
[main] Time assemble (wall/proc) 6.74758/60.2
[main] Time solve (wall/proc) 2.69104/40.83
[main] Stop crit:        1.15094e-09
[main] 31%...
[main] Stop crit:        0.0146319
Ebkt times:              1.11997/38.57
Eval Ebkt times:         29.2835/798.28
PiPjPk times:            2.45659/65.71
Eval PiPjPk times:       1.46894/39.83
L2prod times:            5.43284/163.83
Total time:              52.4075/1438.15
[main] Time assemble (wall/proc) 6.82632/61.13
[main] Time solve (wall/proc) 2.74426/41.1
[main] Stop crit:        1.12682e-09
[main] Stop crit:        0.0142648
Ebkt times:              1.09728/34.86
Eval Ebkt times:         26.8916/730.14
PiPjPk times:            2.52561/67.5
Eval PiPjPk times:       1.55924/43.86
L2prod times:            5.53324/161.82
Total time:              50.0362/1364.49
[main] Time assemble (wall/proc) 6.67658/58.64
[main] Time solve (wall/proc) 2.71009/40.96
[main] Stop crit:        1.12024e-09
[main] Stop crit:        0.0140418
Ebkt times:              1.11066/38.61
Eval Ebkt times:         29.5224/799.65
PiPjPk times:            2.42196/66.94
Eval PiPjPk times:       1.41476/39.14
L2prod times:            5.36558/162.1
Total time:              52.4725/1431.85
[main] Time assemble (wall/proc) 6.8544/61.21
[main] Time solve (wall/proc) 2.69795/40.79
[main] Stop crit:        1.12745e-09
[main] Stop crit:        0.0139374
Ebkt times:              1.11647/35.26
Eval Ebkt times:         28.353/769.08
PiPjPk times:            2.47202/70.31
Eval PiPjPk times:       1.50223/41.55
L2prod times:            5.45285/163.89
Total time:              51.4227/1406.64
[main] Time assemble (wall/proc) 6.77881/60.2
[main] Time solve (wall/proc) 2.70184/40.76
[main] Stop crit:        1.14189e-09
[main] Stop crit:        0.0139237
Ebkt times:              1.12661/40.25
Eval Ebkt times:         30.0978/812.45
PiPjPk times:            2.43955/67.78
Eval PiPjPk times:       1.41441/40.51
L2prod times:            5.3559/164.25
Total time:              53.0662/1448.16
[main] Time assemble (wall/proc) 6.82907/61.62
[main] Time solve (wall/proc) 2.70846/41.06
[main] Stop crit:        1.15649e-09
[main] Stop crit:        0.0139758
Ebkt times:              1.10782/38.56
Eval Ebkt times:         26.6999/726.49
PiPjPk times:            2.52103/68.84
Eval PiPjPk times:       1.5985/43.12
L2prod times:            5.61276/164.57
Total time:              50.0674/1369.79
[main] Time assemble (wall/proc) 6.68609/58.96
[main] Time solve (wall/proc) 2.73981/40.88
[main] Stop crit:        1.16566e-09
[main] Stop crit:        0.0140749
Ebkt times:              1.11027/38.34
Eval Ebkt times:         28.5727/773.67
PiPjPk times:            2.44817/64.83
Eval PiPjPk times:       1.4727/40.05
L2prod times:            5.43945/160.7
Total time:              51.5681/1401.14
[main] Time assemble (wall/proc) 6.6524/59.9
[main] Time solve (wall/proc) 2.72506/41.33
[main] Stop crit:        1.16619e-09
[main] Stop crit:        0.0142087
Ebkt times:              1.09437/40.61
Eval Ebkt times:         27.0474/736.87
PiPjPk times:            2.49983/68.99
Eval PiPjPk times:       1.61601/44.47
L2prod times:            5.56135/160.16
Total time:              50.4828/1380.81
[main] Time assemble (wall/proc) 6.73459/59.18
[main] Time solve (wall/proc) 2.72192/40.66
[main] Stop crit:        1.15712e-09
[main] 42%...
[main] Stop crit:        0.0143702
Ebkt times:              1.10515/35.22
Eval Ebkt times:         28.0152/759.73
PiPjPk times:            2.47253/68.6
Eval PiPjPk times:       1.48674/41.11
L2prod times:            5.43734/161.6
Total time:              50.9606/1387.14
[main] Time assemble (wall/proc) 6.72605/59.59
[main] Time solve (wall/proc) 2.69685/40.82
[main] Stop crit:        1.13921e-09
[main] Stop crit:        0.014556
Ebkt times:              1.1207/36.89
Eval Ebkt times:         26.5185/719.97
PiPjPk times:            2.50964/67.87
Eval PiPjPk times:       1.60665/42.23
L2prod times:            5.6201/164.29
Total time:              49.8309/1365.65
[main] Time assemble (wall/proc) 6.66007/58.57
[main] Time solve (wall/proc) 2.69258/40.82
[main] Stop crit:        1.11438e-09
[main] Stop crit:        0.014763
Ebkt times:              1.12477/41.28
Eval Ebkt times:         29.5724/805.49
PiPjPk times:            2.4638/67.91
Eval PiPjPk times:       1.47931/40.92
L2prod times:            5.46009/163.72
Total time:              52.8477/1450.72
[main] Time assemble (wall/proc) 6.75261/61.54
[main] Time solve (wall/proc) 2.71218/41.2
[main] Stop crit:        1.08524e-09
[main] Stop crit:        0.0149874
Ebkt times:              1.1239/37.76
Eval Ebkt times:         28.9055/790.37
PiPjPk times:            2.49332/67.47
Eval PiPjPk times:       1.53419/42.19
L2prod times:            5.51145/164.21
Total time:              52.4222/1439.33
[main] Time assemble (wall/proc) 6.79151/61.16
[main] Time solve (wall/proc) 2.714/40.59
[main] Stop crit:        1.05478e-09
[main] Stop crit:        0.0152226
Ebkt times:              1.10781/37.76
Eval Ebkt times:         26.8989/735.25
PiPjPk times:            2.49361/68.05
Eval PiPjPk times:       1.60401/44
L2prod times:            5.57608/164.26
Total time:              50.2006/1379.32
[main] Time assemble (wall/proc) 6.66827/59
[main] Time solve (wall/proc) 2.71086/40.96
[main] Stop crit:        1.02603e-09
[main] Stop crit:        0.0154595
Ebkt times:              1.1204/36.57
Eval Ebkt times:         28.1261/763.65
PiPjPk times:            2.47326/67.72
Eval PiPjPk times:       1.50451/43.04
L2prod times:            5.48519/166.5
Total time:              51.2418/1406.39
[main] Time assemble (wall/proc) 6.68078/60.01
[main] Time solve (wall/proc) 2.63869/39.52
[main] Stop crit:        1.00169e-09
[main] Stop crit:        0.0156867
Ebkt times:              1.12158/39.36
Eval Ebkt times:         27.1544/740.63
PiPjPk times:            2.52255/66.62
Eval PiPjPk times:       1.61699/43.74
L2prod times:            5.62313/164.21
Total time:              50.6245/1386.8
[main] Time assemble (wall/proc) 6.72048/59.38
[main] Time solve (wall/proc) 2.68763/40.7
[main] Stop crit:        9.8372e-10
[main] Stop crit:        0.0158915
Ebkt times:              1.09496/38.31
Eval Ebkt times:         27.761/750.79
PiPjPk times:            2.49872/66.13
Eval PiPjPk times:       1.59495/43.71
L2prod times:            5.51833/165.14
Total time:              51.2075/1399.19
[main] Time assemble (wall/proc) 6.71223/59.81
[main] Time solve (wall/proc) 2.73259/40.99
[main] Stop crit:        9.72982e-10
[main] 52%...
[main] Stop crit:        0.0160612
Ebkt times:              1.09657/36.64
Eval Ebkt times:         26.5225/725.2
PiPjPk times:            2.53068/68.6
Eval PiPjPk times:       1.65694/45.43
L2prod times:            5.62876/163.99
Total time:              49.923/1367.18
[main] Time assemble (wall/proc) 6.66903/58.52
[main] Time solve (wall/proc) 2.74549/41.26
[main] Stop crit:        9.69108e-10
[main] Stop crit:        0.0161843
Ebkt times:              1.0981/36.81
Eval Ebkt times:         26.6341/725.46
PiPjPk times:            2.50075/65.24
Eval PiPjPk times:       1.60926/43.26
L2prod times:            5.57047/164.44
Total time:              49.8841/1363.38
[main] Time assemble (wall/proc) 6.74012/58.7
[main] Time solve (wall/proc) 2.68967/40.59
[main] Stop crit:        9.70629e-10
[main] Stop crit:        0.0162519
Ebkt times:              1.09768/35.64
Eval Ebkt times:         25.195/688.04
PiPjPk times:            2.52934/64.45
Eval PiPjPk times:       1.70848/45.86
L2prod times:            5.65806/163.52
Total time:              48.5788/1333.17
[main] Time assemble (wall/proc) 6.66725/57.4
[main] Time solve (wall/proc) 2.75812/41.18
[main] Stop crit:        9.7539e-10
[main] Stop crit:        0.0162583
Ebkt times:              1.09305/39.95
Eval Ebkt times:         27.2508/742.2
PiPjPk times:            2.4958/67.11
Eval PiPjPk times:       1.56431/46.12
L2prod times:            5.55002/158.39
Total time:              50.5531/1380.75
[main] Time assemble (wall/proc) 6.76578/59.34
[main] Time solve (wall/proc) 2.68666/40.57
[main] Stop crit:        9.81075e-10
[main] Stop crit:        0.0162015
Ebkt times:              1.13298/39.35
Eval Ebkt times:         29.0963/786.09
PiPjPk times:            2.47797/67.35
Eval PiPjPk times:       1.49077/42.72
L2prod times:            5.48772/167.97
Total time:              52.4096/1433.83
[main] Time assemble (wall/proc) 6.72167/61.07
[main] Time solve (wall/proc) 2.67678/40.43
[main] Stop crit:        9.85673e-10
[main] Stop crit:        0.0160832
Ebkt times:              1.13386/37.77
Eval Ebkt times:         29.1285/798.99
PiPjPk times:            2.46104/66.43
Eval PiPjPk times:       1.4415/41.1
L2prod times:            5.43521/162.72
Total time:              52.2131/1433.31
[main] Time assemble (wall/proc) 6.77644/60.93
[main] Time solve (wall/proc) 2.69542/40.85
[main] Stop crit:        9.87781e-10
[main] Stop crit:        0.0159088
Ebkt times:              1.09443/38.78
Eval Ebkt times:         26.5453/721.03
PiPjPk times:            2.53587/67.56
Eval PiPjPk times:       1.63734/45.61
L2prod times:            5.6735/164.13
Total time:              50.2462/1379.18
[main] Time assemble (wall/proc) 6.67265/59.03
[main] Time solve (wall/proc) 2.72435/41.44
[main] Stop crit:        9.86715e-10
[main] Stop crit:        0.0156868
Ebkt times:              1.11509/37.51
Eval Ebkt times:         28.6591/777.11
PiPjPk times:            2.46819/67.24
Eval PiPjPk times:       1.4873/42.39
L2prod times:            5.45507/161.97
Total time:              51.707/1408.59
[main] Time assemble (wall/proc) 6.85058/60.55
[main] Time solve (wall/proc) 2.71697/40.67
[main] Stop crit:        9.82452e-10
[main] 63%...
[main] Stop crit:        0.0154279
Ebkt times:              1.10263/37.13
Eval Ebkt times:         27.1667/738.74
PiPjPk times:            2.47454/66.19
Eval PiPjPk times:       1.52354/42.35
L2prod times:            5.48105/158.12
Total time:              50.0899/1366.41
[main] Time assemble (wall/proc) 6.72609/58.85
[main] Time solve (wall/proc) 2.69286/40.72
[main] Stop crit:        9.7548e-10
[main] Stop crit:        0.0151442
Ebkt times:              1.10279/36.24
Eval Ebkt times:         27.1355/737.82
PiPjPk times:            2.46905/66.21
Eval PiPjPk times:       1.56373/43.98
L2prod times:            5.51031/162.38
Total time:              50.1748/1369.82
[main] Time assemble (wall/proc) 6.64317/58.8
[main] Time solve (wall/proc) 2.68753/40.72
[main] Stop crit:        9.66586e-10
[main] Stop crit:        0.0148485
Ebkt times:              1.13539/39.42
Eval Ebkt times:         30.7443/839.99
PiPjPk times:            2.43948/67.31
Eval PiPjPk times:       1.40058/38.64
L2prod times:            5.38978/163.26
Total time:              53.9147/1479.48
[main] Time assemble (wall/proc) 6.76042/62.54
[main] Time solve (wall/proc) 2.71679/41.55
[main] Stop crit:        9.56652e-10
[main] Stop crit:        0.0145526
Ebkt times:              1.11741/37.7
Eval Ebkt times:         25.9574/710.45
PiPjPk times:            2.51255/67.87
Eval PiPjPk times:       1.61663/43.14
L2prod times:            5.62274/163.12
Total time:              49.2576/1356.89
[main] Time assemble (wall/proc) 6.62448/58.18
[main] Time solve (wall/proc) 2.68682/40.49
[main] Stop crit:        9.46472e-10
[main] Stop crit:        0.0142674
Ebkt times:              1.1017/41.99
Eval Ebkt times:         29.4899/800.12
PiPjPk times:            2.46352/66.81
Eval PiPjPk times:       1.48358/42.5
L2prod times:            5.42898/160.87
Total time:              52.8087/1450.27
[main] Time assemble (wall/proc) 6.71734/61.41
[main] Time solve (wall/proc) 2.69244/40.76
[main] Stop crit:        9.36626e-10
[main] Stop crit:        0.0140013
Ebkt times:              1.0859/37.89
Eval Ebkt times:         25.7347/699.93
PiPjPk times:            2.56818/66.07
Eval PiPjPk times:       1.77107/48.57
L2prod times:            5.72202/164.17
Total time:              49.5132/1353.64
[main] Time assemble (wall/proc) 6.64532/58.18
[main] Time solve (wall/proc) 2.70005/40.76
[main] Stop crit:        9.27417e-10
[main] Stop crit:        0.0137602
Ebkt times:              1.12303/35.28
Eval Ebkt times:         27.6296/758.31
PiPjPk times:            2.46523/66.94
Eval PiPjPk times:       1.52505/42.13
L2prod times:            5.5081/163.27
Total time:              50.6988/1391.41
[main] Time assemble (wall/proc) 6.71874/59.53
[main] Time solve (wall/proc) 2.73488/40.96
[main] Stop crit:        9.18884e-10
[main] Stop crit:        0.0135475
Ebkt times:              1.0967/39.73
Eval Ebkt times:         26.2562/713.1
PiPjPk times:            2.54979/65.1
Eval PiPjPk times:       1.72418/47.77
L2prod times:            5.66405/163.25
Total time:              50.038/1373.16
[main] Time assemble (wall/proc) 6.61625/58.74
[main] Time solve (wall/proc) 2.62801/39.27
[main] Stop crit:        9.10878e-10
[main] 73%...
[main] Stop crit:        0.013364
Ebkt times:              1.10652/38.14
Eval Ebkt times:         25.964/708.45
PiPjPk times:            2.52313/68.41
Eval PiPjPk times:       1.69308/46.11
L2prod times:            5.62198/160
Total time:              49.3393/1348
[main] Time assemble (wall/proc) 6.74024/58.11
[main] Time solve (wall/proc) 2.75129/41.38
[main] Stop crit:        9.03159e-10
[main] Stop crit:        0.0132084
Ebkt times:              1.11362/39.12
Eval Ebkt times:         28.3919/769.02
PiPjPk times:            2.46173/67.48
Eval PiPjPk times:       1.5132/42.43
L2prod times:            5.47841/164.81
Total time:              51.562/1412.28
[main] Time assemble (wall/proc) 6.7373/60.17
[main] Time solve (wall/proc) 2.72867/41.19
[main] Stop crit:        8.95494e-10
[main] Stop crit:        0.0130783
Ebkt times:              1.10865/37.35
Eval Ebkt times:         26.6201/722.32
PiPjPk times:            2.50415/68.72
Eval PiPjPk times:       1.60321/43.55
L2prod times:            5.57745/163.8
Total time:              49.885/1366.2
[main] Time assemble (wall/proc) 6.71062/58.67
[main] Time solve (wall/proc) 2.69818/40.8
[main] Stop crit:        8.8771e-10
[main] Stop crit:        0.0129702
Ebkt times:              1.10953/36.67
Eval Ebkt times:         27.436/743.76
PiPjPk times:            2.46394/69.09
Eval PiPjPk times:       1.54071/40.54
L2prod times:            5.45216/158.46
Total time:              50.3056/1367.5
[main] Time assemble (wall/proc) 6.64452/58.73
[main] Time solve (wall/proc) 2.72654/40.97
[main] Stop crit:        8.79725e-10
[main] Stop crit:        0.0128807
Ebkt times:              1.10663/39.95
Eval Ebkt times:         28.0874/761.07
PiPjPk times:            2.46441/67.2
Eval PiPjPk times:       1.49374/41.51
L2prod times:            5.45897/163
Total time:              51.1307/1400.7
[main] Time assemble (wall/proc) 6.7653/59.89
[main] Time solve (wall/proc) 2.67558/40.55
[main] Stop crit:        8.71535e-10
[main] Stop crit:        0.0128065
Ebkt times:              1.11512/37.24
Eval Ebkt times:         27.2815/742.29
PiPjPk times:            2.491/65.14
Eval PiPjPk times:       1.54197/43.79
L2prod times:            5.53919/162.73
Total time:              50.4032/1378.76
[main] Time assemble (wall/proc) 6.69152/59.14
[main] Time solve (wall/proc) 2.69472/40.51
[main] Stop crit:        8.63199e-10
[main] Stop crit:        0.0127449
Ebkt times:              1.13048/41.07
Eval Ebkt times:         30.3845/830.96
PiPjPk times:            2.44267/65.87
Eval PiPjPk times:       1.42979/39.34
L2prod times:            5.38959/162.63
Total time:              53.5212/1466.58
[main] Time assemble (wall/proc) 6.83189/62.14
[main] Time solve (wall/proc) 2.69557/40.92
[main] Stop crit:        8.54828e-10
[main] Stop crit:        0.0126939
Ebkt times:              1.09357/33.75
Eval Ebkt times:         27.034/735.65
PiPjPk times:            2.49238/67.37
Eval PiPjPk times:       1.57042/44.13
L2prod times:            5.55602/162.16
Total time:              50.2383/1374.93
[main] Time assemble (wall/proc) 6.7407/59.01
[main] Time solve (wall/proc) 2.71409/40.59
[main] Stop crit:        8.46577e-10
[main] 84%...
[main] Stop crit:        0.0126519
Ebkt times:              1.11201/38.15
Eval Ebkt times:         27.63/751.64
PiPjPk times:            2.49334/69.21
Eval PiPjPk times:       1.56119/43.95
L2prod times:            5.53227/161.62
Total time:              50.8985/1391.44
[main] Time assemble (wall/proc) 6.8206/59.79
[main] Time solve (wall/proc) 2.75614/41.59
[main] Stop crit:        8.3865e-10
[main] Stop crit:        0.0126176
Ebkt times:              1.10639/38.17
Eval Ebkt times:         28.5065/777.05
PiPjPk times:            2.4339/65.71
Eval PiPjPk times:       1.47223/42.1
L2prod times:            5.40995/159.12
Total time:              51.4241/1407.26
[main] Time assemble (wall/proc) 6.74997/59.98
[main] Time solve (wall/proc) 2.70459/40.99
[main] Stop crit:        8.3128e-10
[main] Stop crit:        0.0125896
Ebkt times:              1.08858/40.26
Eval Ebkt times:         28.605/780.71
PiPjPk times:            2.4592/63.37
Eval PiPjPk times:       1.51275/43.69
L2prod times:            5.44491/158.52
Total time:              51.8647/1417.98
[main] Time assemble (wall/proc) 6.77981/60.59
[main] Time solve (wall/proc) 2.74652/41.23
[main] Stop crit:        8.2471e-10
[main] Stop crit:        0.0125665
Ebkt times:              1.11137/39.32
Eval Ebkt times:         27.9743/758.97
PiPjPk times:            2.45698/66.26
Eval PiPjPk times:       1.51288/42.38
L2prod times:            5.46916/161.68
Total time:              51.0215/1397.89
[main] Time assemble (wall/proc) 6.74656/59.58
[main] Time solve (wall/proc) 2.69469/40.83
[main] Stop crit:        8.19145e-10
[main] Stop crit:        0.0125463
Ebkt times:              1.10604/42.03
Eval Ebkt times:         27.9559/757.27
PiPjPk times:            2.48787/64.07
Eval PiPjPk times:       1.53802/44.44
L2prod times:            5.53627/162.05
Total time:              51.3361/1402.33
[main] Time assemble (wall/proc) 6.79653/60.14
[main] Time solve (wall/proc) 2.70949/41.18
[main] Stop crit:        8.14699e-10
[main] Stop crit:        0.0125268
Ebkt times:              1.10967/38.41
Eval Ebkt times:         28.4385/772.15
PiPjPk times:            2.46993/65.59
Eval PiPjPk times:       1.4853/40.1
L2prod times:            5.46274/161.65
Total time:              51.5104/1404.7
[main] Time assemble (wall/proc) 6.72984/60.13
[main] Time solve (wall/proc) 2.71843/41.36
[main] Stop crit:        8.11352e-10
[main] Stop crit:        0.0125054
Ebkt times:              1.1109/38.73
Eval Ebkt times:         26.4362/717.5
PiPjPk times:            2.55846/66.18
Eval PiPjPk times:       1.68878/49.08
L2prod times:            5.68785/167.55
Total time:              50.1618/1379.83
[main] Time assemble (wall/proc) 6.68081/58.88
[main] Time solve (wall/proc) 2.7541/41.68
[main] Stop crit:        8.08927e-10
[main] Stop crit:        0.0124794
Ebkt times:              1.1177/37.99
Eval Ebkt times:         28.1553/768.31
PiPjPk times:            2.49227/66.96
Eval PiPjPk times:       1.56385/44.92
L2prod times:            5.52373/164.34
Total time:              51.5084/1413.96
[main] Time assemble (wall/proc) 6.79431/60.28
[main] Time solve (wall/proc) 2.69419/40.71
[main] Stop crit:        8.07109e-10
[main] 94%...
[main] Stop crit:        0.0124465
Ebkt times:              1.11595/38.11
Eval Ebkt times:         27.9694/760.37
PiPjPk times:            2.49639/66.64
Eval PiPjPk times:       1.53192/43.16
L2prod times:            5.50983/159.96
Total time:              51.2242/1400.22
[main] Time assemble (wall/proc) 6.77907/60.01
[main] Time solve (wall/proc) 2.71516/41.21
[main] Stop crit:        8.05483e-10
[main] Stop crit:        0.0124044
Ebkt times:              1.08275/37.53
Eval Ebkt times:         25.6218/701.67
PiPjPk times:            2.55492/68.34
Eval PiPjPk times:       1.74186/48.2
L2prod times:            5.67874/161.98
Total time:              49.3337/1352.05
[main] Time assemble (wall/proc) 6.68226/58.13
[main] Time solve (wall/proc) 2.68623/40.82
[main] Stop crit:        8.03612e-10
[main] Stop crit:        0.0123517
Ebkt times:              1.11735/37.51
Eval Ebkt times:         30.0743/813.21
PiPjPk times:            2.42709/67.56
Eval PiPjPk times:       1.43921/41.04
L2prod times:            5.36641/161.32
Total time:              53.1117/1449.22
[main] Time assemble (wall/proc) 6.78696/61.58
[main] Time solve (wall/proc) 2.68713/40.85
[main] Stop crit:        8.01106e-10
[main] Stop crit:        0.0122879
Ebkt times:              1.09994/37.25
Eval Ebkt times:         28.699/781.99
PiPjPk times:            2.45182/65.47
Eval PiPjPk times:       1.50797/40.4
L2prod times:            5.44578/159.52
Total time:              51.8931/1418.67
[main] Time assemble (wall/proc) 6.6985/60.33
[main] Time solve (wall/proc) 2.70256/41.02
[main] Stop crit:        7.97702e-10
[main] Time run (wall/proc) 1265.23/19327.1
[main] Compute errors
[main] Electric field error = 0.00869672
[main] Potential error = 0.0066837
[main] Lambda = 0.121134
[main] Maximum residual = 1.62927e-15
[main] Maximum constraint difference = 6.97377
[main] Time norms (wall/proc) 0.206757/5.58
[main] Mesh diameter 0.256759
[main] Done
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
1    0.558943  0.0588235  0.109392    --        0.0800598  --       1.78352e-15  4.67139
1    0.499828  0.047619   0.0369877   9.70      0.0435411  5.45     1.84788e-15  5.16741
1    0.39203   0.030303   0.033035    0.47      0.0241005  2.43     1.7331e-15   5.76386
1    0.313068  0.0192308  0.019334    2.38      0.0112446  3.39     1.47951e-15  6.20126
1    0.256759  0.0131579  0.00869672  4.03      0.0066837  2.62     1.62927e-15  6.97377
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0511828     1.07          0.563142    2.27        0.364842       2.26           0.155551    1.36118     27.3645   367.81
0.0705621     1.66          1.04564     4.27        0.669811       3.89933        0.195253    2.67833     41.2541   561.31
0.1164        2.74          2.16588     9.21        1.37239        8.79882        0.416039    5.62824     100.794   1376.47
0.191868      4.96          4.28694     17.62       2.78804        20.5525        1.05529     15.7427     332.423   4719.53
0.350562      9.23          8.1361      34.17       6.73089        59.8112        2.71013     40.9011     1265.23   19327.1


==> outputs/N1/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXGrad: 429
DimSXCurl: 2348
DimSXDiv: 2784
DimLieAlg: 3
DimLASXGrad: 1287
DimLASXCurl: 7044
DimLASXDiv: 8352
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.78352e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.59844
MaxConstraintDiff: 4.67139
OuterIterations: 17
AvgNonlinearIterations: 2
E_L2Elec: 0.109392
E_L2Pot: 0.0800598
absE_L2Elec: 0.0785084
absE_L2Pot: 0.052886
absE_L2Lambda: 1.67329
N_L2Elec: 0.717677
N_L2Pot: 0.660581
TwallDDRCore: 0.0511828
TprocDDRCore: 1.07
TwallModel: 0.563142
TprocModel: 2.27
TwallAssemble: 0.364842
TprocAssemble: 2.26
TwallSolve: 0.155551
TprocSolve: 1.36118
TwallRun: 27.3645
TprocRun: 367.81
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 752
DimSXCurl: 4306
DimSXDiv: 5187
DimLieAlg: 3
DimLASXGrad: 2256
DimLASXCurl: 12918
DimLASXDiv: 15561
InitialTime: 0
FinalTime: 1
Timestep: 0.047619
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.84788e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.91758
MaxConstraintDiff: 5.16741
OuterIterations: 21
AvgNonlinearIterations: 1.42857
E_L2Elec: 0.0369877
E_L2Pot: 0.0435411
absE_L2Elec: 0.0264516
absE_L2Pot: 0.0286558
absE_L2Lambda: 0.867648
N_L2Elec: 0.715148
N_L2Pot: 0.658132
TwallDDRCore: 0.0705621
TprocDDRCore: 1.66
TwallModel: 1.04564
TprocModel: 4.27
TwallAssemble: 0.669811
TprocAssemble: 3.89933
TwallSolve: 0.195253
TprocSolve: 2.67833
TwallRun: 41.2541
TprocRun: 561.31
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXGrad: 1446
DimSXCurl: 8492
DimSXDiv: 10311
DimLieAlg: 3
DimLASXGrad: 4338
DimLASXCurl: 25476
DimLASXDiv: 30933
InitialTime: 0
FinalTime: 1
Timestep: 0.030303
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.7331e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.52541
MaxConstraintDiff: 5.76386
OuterIterations: 33
AvgNonlinearIterations: 1.0303
E_L2Elec: 0.033035
E_L2Pot: 0.0241005
absE_L2Elec: 0.0235822
absE_L2Pot: 0.0158292
absE_L2Lambda: 0.452681
N_L2Elec: 0.713856
N_L2Pot: 0.656801
TwallDDRCore: 0.1164
TprocDDRCore: 2.74
TwallModel: 2.16588
TprocModel: 9.21
TwallAssemble: 1.37239
TprocAssemble: 8.79882
TwallSolve: 0.416039
TprocSolve: 5.62824
TwallRun: 100.794
TprocRun: 1376.47
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 2522
DimSXCurl: 15312
DimSXDiv: 18807
DimLieAlg: 3
DimLASXGrad: 7566
DimLASXCurl: 45936
DimLASXDiv: 56421
InitialTime: 0
FinalTime: 1
Timestep: 0.0192308
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.47951e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.84201
MaxConstraintDiff: 6.20126
OuterIterations: 52
AvgNonlinearIterations: 1
E_L2Elec: 0.019334
E_L2Pot: 0.0112446
absE_L2Elec: 0.0137876
absE_L2Pot: 0.00737717
absE_L2Lambda: 0.224166
N_L2Elec: 0.71313
N_L2Pot: 0.656061
TwallDDRCore: 0.191868
TprocDDRCore: 4.96
TwallModel: 4.28694
TprocModel: 17.62
TwallAssemble: 2.78804
TprocAssemble: 20.5525
TwallSolve: 1.05529
TprocSolve: 15.7427
TwallRun: 332.423
TprocRun: 4719.53
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXGrad: 4628
DimSXCurl: 29161
DimSXDiv: 36234
DimLieAlg: 3
DimLASXGrad: 13884
DimLASXCurl: 87483
DimLASXDiv: 108702
InitialTime: 0
FinalTime: 1
Timestep: 0.0131579
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.62927e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.47353
MaxConstraintDiff: 6.97377
OuterIterations: 76
AvgNonlinearIterations: 1
E_L2Elec: 0.00869672
E_L2Pot: 0.0066837
absE_L2Elec: 0.00619914
absE_L2Pot: 0.00438296
absE_L2Lambda: 0.121134
N_L2Elec: 0.712813
N_L2Pot: 0.655769
TwallDDRCore: 0.350562
TprocDDRCore: 9.23
TwallModel: 8.1361
TprocModel: 34.17
TwallAssemble: 6.73089
TprocAssemble: 59.8112
TwallSolve: 2.71013
TprocSolve: 40.9011
TwallRun: 1265.23
TprocRun: 19327.1
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0511828     1.07          0.563142    2.27        0.364842       2.26           0.155551    1.36118     27.3645   367.81
0.0705621     1.66          1.04564     4.27        0.669811       3.89933        0.195253    2.67833     41.2541   561.31
0.1164        2.74          2.16588     9.21        1.37239        8.79882        0.416039    5.62824     100.794   1376.47
0.191868      4.96          4.28694     17.62       2.78804        20.5525        1.05529     15.7427     332.423   4719.53
0.350562      9.23          8.1361      34.17       6.73089        59.8112        2.71013     40.9011     1265.23   19327.1


==> outputs/N1/Tetgen-Cube-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k2/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k2/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k2/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Tetgen-Cube-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
2    0.558943  0.0344828   0.04182     --        0.0260589   --       2.24871e-15  6.30135
2    0.499828  0.0243902   0.0237464   5.06      0.0138041   5.68     2.22601e-15  6.97227
2    0.39203   0.0120482   0.0144397   2.05      0.00632666  3.21     2.63648e-15  7.86078
2    0.313068  0.00613497  0.0055856   4.22      0.00265146  3.87     2.70929e-15  8.46186
2    0.256759  0.00337838  0.00262897  3.80      0.00141244  3.18     3.13852e-15  9.5315


==> outputs/N1/Tetgen-Cube-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 216 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0344828
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0998356/2.19
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.97611/9.06
[main] Initial constraint norm: 4.83279
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.109637
Ebkt times:              1.10093/27.87
Eval Ebkt times:         9.16356/235.09
PiPjPk times:            2.86391/72.16
Eval PiPjPk times:       0.511041/12.83
L2prod times:            1.61929/41.64
Total time:              18.7408/476.1
[main] Time assemble (wall/proc) 2.24014/20.82
[main] Time solve (wall/proc) 0.909668/7.86
[main] Stop crit:        4.51044e-07
[main] Stop crit:        0.0859408
Ebkt times:              1.18199/31.34
Eval Ebkt times:         9.09763/245.25
PiPjPk times:            2.79331/76.55
Eval PiPjPk times:       0.37822/9.47
L2prod times:            1.57867/44.15
Total time:              18.0662/488.81
[main] Time assemble (wall/proc) 2.07449/21.06
[main] Time solve (wall/proc) 0.772177/6.6
[main] Stop crit:        2.46735e-07
[main] Stop crit:        0.0734157
Ebkt times:              1.03462/27.51
Eval Ebkt times:         8.99791/245.31
PiPjPk times:            2.81482/77.44
Eval PiPjPk times:       0.368857/9.05
L2prod times:            1.5857/43.25
Total time:              17.6727/480.23
[main] Time assemble (wall/proc) 2.06087/20.89
[main] Time solve (wall/proc) 0.789277/6.67
[main] Stop crit:        2.12924e-07
[main] 10%...
[main] Stop crit:        0.0578432
Ebkt times:              1.09405/30.07
Eval Ebkt times:         9.03869/245.05
PiPjPk times:            2.8053/77.68
Eval PiPjPk times:       0.365425/7.62
L2prod times:            1.5717/43.83
Total time:              17.7372/484.94
[main] Time assemble (wall/proc) 2.06713/21.03
[main] Time solve (wall/proc) 0.794359/6.87
[main] Stop crit:        1.63641e-07
[main] Stop crit:        0.0489529
Ebkt times:              1.03859/27.27
Eval Ebkt times:         9.10375/246.41
PiPjPk times:            2.80984/76.33
Eval PiPjPk times:       0.365931/11.27
L2prod times:            1.58332/43.23
Total time:              17.7714/482.2
[main] Time assemble (wall/proc) 2.04891/21.05
[main] Time solve (wall/proc) 0.787481/6.77
[main] Stop crit:        1.25265e-07
[main] Stop crit:        0.0481411
Ebkt times:              1.06362/28.79
Eval Ebkt times:         8.97942/244.46
PiPjPk times:            2.79096/76.65
Eval PiPjPk times:       0.361259/8.77
L2prod times:            1.5696/43.41
Total time:              17.5911/479.82
[main] Time assemble (wall/proc) 2.02434/20.81
[main] Time solve (wall/proc) 0.801984/6.92
[main] Stop crit:        1.15213e-07
[main] 20%...
[main] Stop crit:        0.0524055
Ebkt times:              1.11047/29.82
Eval Ebkt times:         9.17482/249.8
PiPjPk times:            2.901/78.94
Eval PiPjPk times:       0.37217/9.86
L2prod times:            1.62855/43.53
Total time:              18.0872/492.06
[main] Time assemble (wall/proc) 2.03309/21.22
[main] Time solve (wall/proc) 0.774222/6.66
[main] Stop crit:        1.29035e-07
[main] Stop crit:        0.058226
Ebkt times:              1.11431/29.92
Eval Ebkt times:         9.11504/247.44
PiPjPk times:            2.83852/76.93
Eval PiPjPk times:       0.369485/11.47
L2prod times:            1.57999/42.58
Total time:              17.8986/485.59
[main] Time assemble (wall/proc) 2.07213/21.14
[main] Time solve (wall/proc) 0.789489/6.74
[main] Stop crit:        1.50883e-07
[main] Stop crit:        0.0635311
Ebkt times:              1.12327/29.46
Eval Ebkt times:         9.09865/248.09
PiPjPk times:            2.81642/76.77
Eval PiPjPk times:       0.365883/9.59
L2prod times:            1.5775/42.75
Total time:              17.8262/483.46
[main] Time assemble (wall/proc) 2.06329/21.05
[main] Time solve (wall/proc) 0.823371/7.05
[main] Stop crit:        1.70852e-07
[main] 31%...
[main] Stop crit:        0.0672929
Ebkt times:              1.07543/29.16
Eval Ebkt times:         9.10857/248.28
PiPjPk times:            2.81308/75.85
Eval PiPjPk times:       0.368754/9.75
L2prod times:            1.6031/43.77
Total time:              17.8722/486.69
[main] Time assemble (wall/proc) 2.04587/21.06
[main] Time solve (wall/proc) 0.780453/6.66
[main] Stop crit:        1.85166e-07
[main] Stop crit:        0.0690893
Ebkt times:              1.0956/30.04
Eval Ebkt times:         9.14926/249.4
PiPjPk times:            2.86367/78.53
Eval PiPjPk times:       0.382821/9.29
L2prod times:            1.60171/43.25
Total time:              17.9725/488.63
[main] Time assemble (wall/proc) 2.09077/21.18
[main] Time solve (wall/proc) 0.79331/6.7
[main] Stop crit:        1.92593e-07
[main] Stop crit:        0.068933
Ebkt times:              1.08366/30.02
Eval Ebkt times:         9.09598/246.72
PiPjPk times:            2.82139/76.96
Eval PiPjPk times:       0.370716/11.23
L2prod times:            1.57608/43.36
Total time:              17.8454/487.68
[main] Time assemble (wall/proc) 2.06614/21.14
[main] Time solve (wall/proc) 0.845358/7.15
[main] Stop crit:        1.92888e-07
[main] 41%...
[main] Stop crit:        0.0671355
Ebkt times:              1.0799/28.91
Eval Ebkt times:         9.12845/247.88
PiPjPk times:            2.82127/77.09
Eval PiPjPk times:       0.371601/9.83
L2prod times:            1.58305/44.26
Total time:              17.8732/485.28
[main] Time assemble (wall/proc) 2.07556/21.17
[main] Time solve (wall/proc) 0.775837/6.49
[main] Stop crit:        1.86632e-07
[main] Stop crit:        0.0641608
Ebkt times:              1.07774/29.25
Eval Ebkt times:         9.10336/248.35
PiPjPk times:            2.81814/76.01
Eval PiPjPk times:       0.367421/9.68
L2prod times:            1.58061/43.82
Total time:              17.8253/485.33
[main] Time assemble (wall/proc) 2.05588/21.07
[main] Time solve (wall/proc) 0.800262/6.97
[main] Stop crit:        1.75293e-07
[main] Stop crit:        0.0605004
Ebkt times:              1.06397/29.16
Eval Ebkt times:         9.14061/248.67
PiPjPk times:            2.81814/77.96
Eval PiPjPk times:       0.366486/9.8
L2prod times:            1.57544/42.68
Total time:              17.841/485.78
[main] Time assemble (wall/proc) 2.05041/21.12
[main] Time solve (wall/proc) 0.861033/7.61
[main] Stop crit:        1.60979e-07
[main] 51%...
[main] Stop crit:        0.0565942
Ebkt times:              1.10943/30.21
Eval Ebkt times:         9.22152/252.78
PiPjPk times:            2.83194/77.06
Eval PiPjPk times:       0.370599/11.12
L2prod times:            1.5888/43.95
Total time:              18.0335/493.87
[main] Time assemble (wall/proc) 2.07528/21.37
[main] Time solve (wall/proc) 0.829704/7.08
[main] Stop crit:        1.45964e-07
[main] Stop crit:        0.0527936
Ebkt times:              1.00794/26.03
Eval Ebkt times:         9.10791/245.21
PiPjPk times:            2.79988/74.96
Eval PiPjPk times:       0.369951/9.52
L2prod times:            1.57261/42.39
Total time:              17.6499/472.59
[main] Time assemble (wall/proc) 2.16395/20.74
[main] Time solve (wall/proc) 0.879938/7.11
[main] Stop crit:        1.32227e-07
[main] Stop crit:        0.0493535
Ebkt times:              1.02437/25.77
Eval Ebkt times:         9.35941/244.38
PiPjPk times:            2.89931/73.91
Eval PiPjPk times:       0.380581/10.08
L2prod times:            1.63227/42.61
Total time:              18.1305/469.88
[main] Time assemble (wall/proc) 2.25681/20.71
[main] Time solve (wall/proc) 0.820893/6.82
[main] Stop crit:        1.21155e-07
[main] 62%...
[main] Stop crit:        0.0464374
Ebkt times:              1.09526/29.14
Eval Ebkt times:         9.16965/248.13
PiPjPk times:            2.81686/76.22
Eval PiPjPk times:       0.370761/9.85
L2prod times:            1.58523/42.98
Total time:              17.8676/483.09
[main] Time assemble (wall/proc) 2.14328/21.02
[main] Time solve (wall/proc) 0.825043/6.91
[main] Stop crit:        1.13412e-07
[main] Stop crit:        0.0441275
Ebkt times:              1.08022/28.57
Eval Ebkt times:         9.12173/246.39
PiPjPk times:            2.80902/75.81
Eval PiPjPk times:       0.367323/10.88
L2prod times:            1.59535/43.45
Total time:              17.7578/479.26
[main] Time assemble (wall/proc) 2.254/21.04
[main] Time solve (wall/proc) 0.812445/6.75
[main] Stop crit:        1.08948e-07
[main] Stop crit:        0.0424308
Ebkt times:              1.08152/27.35
Eval Ebkt times:         9.37689/248.04
PiPjPk times:            2.8931/75.5
Eval PiPjPk times:       0.371877/10.02
L2prod times:            1.69311/44.53
Total time:              18.2902/479.83
[main] Time assemble (wall/proc) 2.21136/21.02
[main] Time solve (wall/proc) 0.854309/7.15
[main] Stop crit:        1.07136e-07
[main] 72%...
[main] Stop crit:        0.0412843
Ebkt times:              1.06085/28.1
Eval Ebkt times:         9.0835/245.3
PiPjPk times:            2.78621/75.44
Eval PiPjPk times:       0.365266/10.54
L2prod times:            1.61313/43.68
Total time:              17.6838/476.26
[main] Time assemble (wall/proc) 2.10021/20.78
[main] Time solve (wall/proc) 0.782173/6.68
[main] Stop crit:        1.0703e-07
[main] Stop crit:        0.0405655
Ebkt times:              1.0836/29.3
Eval Ebkt times:         9.10582/248.17
PiPjPk times:            2.80552/76.55
Eval PiPjPk times:       0.367175/9.17
L2prod times:            1.57492/43.54
Total time:              17.8003/485.41
[main] Time assemble (wall/proc) 2.04317/21.03
[main] Time solve (wall/proc) 0.837857/7.13
[main] Stop crit:        1.07645e-07
[main] Stop crit:        0.0401123
Ebkt times:              1.06913/28.62
Eval Ebkt times:         9.15256/247.31
PiPjPk times:            2.85647/77.11
Eval PiPjPk times:       0.366569/9.62
L2prod times:            1.5984/43.54
Total time:              17.9128/484.93
[main] Time assemble (wall/proc) 2.05818/21.02
[main] Time solve (wall/proc) 0.792045/6.84
[main] Stop crit:        1.08155e-07
[main] 82%...
[main] Stop crit:        0.039753
Ebkt times:              1.05614/27.48
Eval Ebkt times:         9.11845/247.61
PiPjPk times:            2.81145/75.23
Eval PiPjPk times:       0.370721/11.31
L2prod times:            1.58143/42.88
Total time:              17.7964/481.64
[main] Time assemble (wall/proc) 2.07366/20.96
[main] Time solve (wall/proc) 0.781888/6.79
[main] Stop crit:        1.07977e-07
[main] Stop crit:        0.0393366
Ebkt times:              1.05558/28.65
Eval Ebkt times:         9.17933/246.47
PiPjPk times:            2.84141/76.82
Eval PiPjPk times:       0.373776/10.09
L2prod times:            1.59951/44.31
Total time:              17.9292/482.55
[main] Time assemble (wall/proc) 2.14904/21.06
[main] Time solve (wall/proc) 0.815445/6.81
[main] Stop crit:        1.06769e-07
[main] Stop crit:        0.0387567
Ebkt times:              1.07792/28.51
Eval Ebkt times:         9.11523/245.82
PiPjPk times:            2.7922/76.38
Eval PiPjPk times:       0.362161/9.61
L2prod times:            1.58226/42.82
Total time:              17.7296/478.43
[main] Time assemble (wall/proc) 2.10715/20.85
[main] Time solve (wall/proc) 0.813583/6.62
[main] Stop crit:        1.04401e-07
[main] 93%...
[main] Stop crit:        0.0379637
Ebkt times:              1.07978/28.61
Eval Ebkt times:         9.11918/246.44
PiPjPk times:            2.79618/75.47
Eval PiPjPk times:       0.365825/9.19
L2prod times:            1.59701/43.81
Total time:              17.7974/482.54
[main] Time assemble (wall/proc) 2.10302/20.97
[main] Time solve (wall/proc) 0.814399/6.91
[main] Stop crit:        1.00915e-07
[main] Stop crit:        0.0369661
Ebkt times:              1.08587/29.75
Eval Ebkt times:         9.16776/251.95
PiPjPk times:            2.82822/77.27
Eval PiPjPk times:       0.369633/10.37
L2prod times:            1.58524/43.93
Total time:              17.9309/490.6
[main] Time assemble (wall/proc) 2.04153/21.21
[main] Time solve (wall/proc) 0.807209/6.81
[main] Stop crit:        9.64935e-08
[main] Time run (wall/proc) 145.176/2291.23
[main] Compute errors
[main] Electric field error = 0.04182
[main] Potential error = 0.0260589
[main] Lambda = 0.273956
[main] Maximum residual = 2.24871e-15
[main] Maximum constraint difference = 6.30135
[main] Time norms (wall/proc) 0.0670509/1.57
[main] Mesh diameter 0.558943
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0243902
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.147521/3.62
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 6.16983/18.09
[main] Initial constraint norm: 5.27242
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.070081
Ebkt times:              2.04862/51.61
Eval Ebkt times:         17.8765/449.18
PiPjPk times:            5.29769/133.32
Eval PiPjPk times:       0.870202/20.06
L2prod times:            3.02627/77.26
Total time:              35.8904/897.62
[main] Time assemble (wall/proc) 5.13246/40.39
[main] Time solve (wall/proc) 1.19265/13.24
[main] Stop crit:        1.01472e-07
[main] Stop crit:        0.0516467
Ebkt times:              1.90373/50.51
Eval Ebkt times:         17.4137/475.69
PiPjPk times:            5.27993/146.71
Eval PiPjPk times:       0.771826/19.27
L2prod times:            2.96448/81.69
Total time:              34.1324/930.31
[main] Time assemble (wall/proc) 4.53983/40.5
[main] Time solve (wall/proc) 1.24615/13.63
[main] Stop crit:        4.35516e-08
[main] Stop crit:        0.0480071
Ebkt times:              1.98455/53.87
Eval Ebkt times:         17.8485/479.57
PiPjPk times:            5.36901/143.59
Eval PiPjPk times:       0.719444/18.31
L2prod times:            3.11386/84.18
Total time:              34.5806/925.83
[main] Time assemble (wall/proc) 4.64053/40.53
[main] Time solve (wall/proc) 1.26582/13.25
[main] Stop crit:        4.79162e-08
[main] Stop crit:        0.0407994
Ebkt times:              2.0174/55.51
Eval Ebkt times:         17.6048/484.12
PiPjPk times:            5.29112/146.39
Eval PiPjPk times:       0.690246/18.63
L2prod times:            2.99461/83.37
Total time:              34.0386/939.9
[main] Time assemble (wall/proc) 4.73531/41.09
[main] Time solve (wall/proc) 1.23046/13.25
[main] Stop crit:        3.97051e-08
[main] Stop crit:        0.035403
Ebkt times:              1.92276/51.77
Eval Ebkt times:         17.5002/482.44
PiPjPk times:            5.27575/146.02
Eval PiPjPk times:       0.68525/19.51
L2prod times:            3.00307/82.9
Total time:              33.7919/933.63
[main] Time assemble (wall/proc) 4.45791/40.59
[main] Time solve (wall/proc) 1.21679/13.46
[main] Stop crit:        2.95703e-08
[main] 12%...
[main] Stop crit:        0.0327929
Ebkt times:              1.90514/51.8
Eval Ebkt times:         17.449/482.68
PiPjPk times:            5.25438/146.23
Eval PiPjPk times:       0.686308/18.49
L2prod times:            3.00961/83.92
Total time:              33.6762/930.32
[main] Time assemble (wall/proc) 4.42055/40.5
[main] Time solve (wall/proc) 1.17621/13.25
[main] Stop crit:        2.21896e-08
[main] Stop crit:        0.0324762
Ebkt times:              2.0148/54.94
Eval Ebkt times:         17.5048/483.47
PiPjPk times:            5.27436/146.53
Eval PiPjPk times:       0.687529/17.98
L2prod times:            2.982/83.34
Total time:              33.8439/935.65
[main] Time assemble (wall/proc) 4.45558/40.69
[main] Time solve (wall/proc) 1.17425/13.22
[main] Stop crit:        2.00124e-08
[main] Stop crit:        0.0336125
Ebkt times:              1.90601/52.06
Eval Ebkt times:         17.4828/482.92
PiPjPk times:            5.27653/146.21
Eval PiPjPk times:       0.68754/20.07
L2prod times:            3.00115/82.15
Total time:              33.7652/932.16
[main] Time assemble (wall/proc) 4.71051/40.85
[main] Time solve (wall/proc) 1.2214/13.25
[main] Stop crit:        2.14049e-08
[main] Stop crit:        0.0354898
Ebkt times:              1.98768/53.92
Eval Ebkt times:         17.5211/484.33
PiPjPk times:            5.29054/146.93
Eval PiPjPk times:       0.687547/18.8
L2prod times:            2.99062/83.49
Total time:              33.9008/936.75
[main] Time assemble (wall/proc) 4.46293/40.75
[main] Time solve (wall/proc) 1.17894/13.22
[main] Stop crit:        2.36977e-08
[main] Stop crit:        0.0375923
Ebkt times:              2.01588/56.2
Eval Ebkt times:         17.5418/483.56
PiPjPk times:            5.26911/146.43
Eval PiPjPk times:       0.691017/18.7
L2prod times:            3.00263/82.71
Total time:              33.9248/938
[main] Time assemble (wall/proc) 4.81134/41.12
[main] Time solve (wall/proc) 1.30556/14.01
[main] Stop crit:        2.58885e-08
[main] 24%...
[main] Stop crit:        0.0395099
Ebkt times:              2.02895/55.26
Eval Ebkt times:         17.7918/489.16
PiPjPk times:            5.39185/146.98
Eval PiPjPk times:       0.707914/18.74
L2prod times:            3.03843/84.7
Total time:              34.4974/947.71
[main] Time assemble (wall/proc) 4.61419/41.32
[main] Time solve (wall/proc) 1.1772/13.08
[main] Stop crit:        2.76525e-08
[main] Stop crit:        0.0409474
Ebkt times:              1.97334/53.69
Eval Ebkt times:         17.609/486.35
PiPjPk times:            5.29837/147.25
Eval PiPjPk times:       0.697257/19.39
L2prod times:            3.01085/82.46
Total time:              34.0775/938.64
[main] Time assemble (wall/proc) 4.64766/41
[main] Time solve (wall/proc) 1.17435/13.16
[main] Stop crit:        2.88794e-08
[main] Stop crit:        0.0417469
Ebkt times:              1.97425/53.21
Eval Ebkt times:         17.5347/484.57
PiPjPk times:            5.29345/147.14
Eval PiPjPk times:       0.688483/19.67
L2prod times:            3.00171/82.89
Total time:              33.8589/933.58
[main] Time assemble (wall/proc) 4.46484/40.63
[main] Time solve (wall/proc) 1.18616/13.23
[main] Stop crit:        2.95435e-08
[main] Stop crit:        0.0418754
Ebkt times:              1.93667/52.65
Eval Ebkt times:         17.5187/485.05
PiPjPk times:            5.2721/146.23
Eval PiPjPk times:       0.6872/19.75
L2prod times:            2.97978/82.75
Total time:              33.7833/932.24
[main] Time assemble (wall/proc) 4.41298/40.56
[main] Time solve (wall/proc) 1.17458/13.18
[main] Stop crit:        2.96244e-08
[main] 34%...
[main] Stop crit:        0.0413889
Ebkt times:              1.95283/53.24
Eval Ebkt times:         17.5222/485.2
PiPjPk times:            5.28468/146.75
Eval PiPjPk times:       0.690206/18.59
L2prod times:            2.9852/82.96
Total time:              33.8474/935.1
[main] Time assemble (wall/proc) 4.44423/40.71
[main] Time solve (wall/proc) 1.18386/13.24
[main] Stop crit:        2.91203e-08
[main] Stop crit:        0.0403983
Ebkt times:              1.95312/54.01
Eval Ebkt times:         17.5122/483.9
PiPjPk times:            5.26727/145.95
Eval PiPjPk times:       0.683374/17.71
L2prod times:            2.98342/82.87
Total time:              33.7573/933.64
[main] Time assemble (wall/proc) 4.43532/40.56
[main] Time solve (wall/proc) 1.19881/13.02
[main] Stop crit:        2.80972e-08
[main] Stop crit:        0.0390431
Ebkt times:              1.93505/52.83
Eval Ebkt times:         17.4289/481.21
PiPjPk times:            5.27139/146.67
Eval PiPjPk times:       0.689518/18.29
L2prod times:            2.9886/82.02
Total time:              33.7369/931.09
[main] Time assemble (wall/proc) 4.52642/40.67
[main] Time solve (wall/proc) 1.17792/13.11
[main] Stop crit:        2.66959e-08
[main] Stop crit:        0.0374724
Ebkt times:              1.9943/53.71
Eval Ebkt times:         17.6289/487.55
PiPjPk times:            5.28691/146.66
Eval PiPjPk times:       0.690747/18.22
L2prod times:            2.99632/83.58
Total time:              33.9521/935.97
[main] Time assemble (wall/proc) 4.43512/40.64
[main] Time solve (wall/proc) 1.22388/13.21
[main] Stop crit:        2.50924e-08
[main] Stop crit:        0.0358297
Ebkt times:              1.96982/54.04
Eval Ebkt times:         17.5077/485.59
PiPjPk times:            5.27742/146.62
Eval PiPjPk times:       0.687289/18.07
L2prod times:            2.99196/82.91
Total time:              33.8535/936.66
[main] Time assemble (wall/proc) 4.46341/40.73
[main] Time solve (wall/proc) 1.18321/13.1
[main] Stop crit:        2.34525e-08
[main] 46%...
[main] Stop crit:        0.0342398
Ebkt times:              2.06011/56.53
Eval Ebkt times:         17.5974/485.64
PiPjPk times:            5.31894/148.09
Eval PiPjPk times:       0.692132/17.69
L2prod times:            2.99827/82.7
Total time:              34.1277/941.57
[main] Time assemble (wall/proc) 4.52474/40.99
[main] Time solve (wall/proc) 1.21402/13.54
[main] Stop crit:        2.19056e-08
[main] Stop crit:        0.0327984
Ebkt times:              1.99579/54.47
Eval Ebkt times:         17.5268/483.33
PiPjPk times:            5.28387/147.95
Eval PiPjPk times:       0.689299/18.57
L2prod times:            2.99189/83.3
Total time:              33.9067/937.47
[main] Time assemble (wall/proc) 4.49851/40.81
[main] Time solve (wall/proc) 1.17784/13.15
[main] Stop crit:        2.05389e-08
[main] Stop crit:        0.031566
Ebkt times:              2.01585/55.34
Eval Ebkt times:         17.5993/486.67
PiPjPk times:            5.28355/146.58
Eval PiPjPk times:       0.689417/18.87
L2prod times:            2.99974/83.83
Total time:              34.0291/941.25
[main] Time assemble (wall/proc) 4.43561/40.86
[main] Time solve (wall/proc) 1.16696/12.92
[main] Stop crit:        1.9402e-08
[main] Stop crit:        0.0305662
Ebkt times:              1.9558/52.88
Eval Ebkt times:         17.5447/486.08
PiPjPk times:            5.28144/146
Eval PiPjPk times:       0.689937/19.22
L2prod times:            3.00497/81.64
Total time:              33.8937/934.82
[main] Time assemble (wall/proc) 4.45768/40.71
[main] Time solve (wall/proc) 1.19588/13.04
[main] Stop crit:        1.85153e-08
[main] 56%...
[main] Stop crit:        0.0297905
Ebkt times:              1.924/52.83
Eval Ebkt times:         17.5075/485.96
PiPjPk times:            5.29398/145.88
Eval PiPjPk times:       0.691887/19.67
L2prod times:            3.00927/83.19
Total time:              33.8573/934.83
[main] Time assemble (wall/proc) 4.47781/40.69
[main] Time solve (wall/proc) 1.1719/13.11
[main] Stop crit:        1.78764e-08
[main] Stop crit:        0.0292075
Ebkt times:              1.98118/53.22
Eval Ebkt times:         17.4915/484.11
PiPjPk times:            5.25824/146.35
Eval PiPjPk times:       0.68814/19.78
L2prod times:            2.98894/83.04
Total time:              33.8127/933.57
[main] Time assemble (wall/proc) 4.44805/40.66
[main] Time solve (wall/proc) 1.21776/13.13
[main] Stop crit:        1.74661e-08
[main] Stop crit:        0.0287737
Ebkt times:              1.94823/52.62
Eval Ebkt times:         17.5211/483.33
PiPjPk times:            5.28767/147.25
Eval PiPjPk times:       0.694443/19.4
L2prod times:            2.99158/83.32
Total time:              33.859/935.37
[main] Time assemble (wall/proc) 4.48782/40.73
[main] Time solve (wall/proc) 1.21915/13.23
[main] Stop crit:        1.72522e-08
[main] Stop crit:        0.0284433
Ebkt times:              1.9333/52.44
Eval Ebkt times:         17.468/481.79
PiPjPk times:            5.28089/146.4
Eval PiPjPk times:       0.689234/19.18
L2prod times:            2.98645/82.11
Total time:              33.7626/932.74
[main] Time assemble (wall/proc) 4.48292/40.63
[main] Time solve (wall/proc) 1.21504/13.06
[main] Stop crit:        1.71929e-08
[main] Stop crit:        0.0281757
Ebkt times:              1.92797/52.6
Eval Ebkt times:         17.5334/484.1
PiPjPk times:            5.28976/145.62
Eval PiPjPk times:       0.691789/19.35
L2prod times:            3.02135/84.29
Total time:              33.8857/933.9
[main] Time assemble (wall/proc) 4.45722/40.68
[main] Time solve (wall/proc) 1.17684/12.87
[main] Stop crit:        1.72407e-08
[main] 68%...
[main] Stop crit:        0.0279394
Ebkt times:              2.02731/54.32
Eval Ebkt times:         17.5372/484.07
PiPjPk times:            5.28718/147.55
Eval PiPjPk times:       0.687459/18.04
L2prod times:            2.99753/83.43
Total time:              33.9428/936.4
[main] Time assemble (wall/proc) 4.47227/40.81
[main] Time solve (wall/proc) 1.16633/13.09
[main] Stop crit:        1.73455e-08
[main] Stop crit:        0.0277123
Ebkt times:              1.93879/52.39
Eval Ebkt times:         17.6861/487.68
PiPjPk times:            5.3171/147.11
Eval PiPjPk times:       0.69261/19.37
L2prod times:            3.00947/83.93
Total time:              34.048/937.14
[main] Time assemble (wall/proc) 4.45497/40.71
[main] Time solve (wall/proc) 1.18269/13.17
[main] Stop crit:        1.74595e-08
[main] Stop crit:        0.027481
Ebkt times:              1.94025/52.85
Eval Ebkt times:         17.5047/483.77
PiPjPk times:            5.2651/145.69
Eval PiPjPk times:       0.688862/20.18
L2prod times:            2.98838/82.15
Total time:              33.7649/928.98
[main] Time assemble (wall/proc) 4.51829/40.62
[main] Time solve (wall/proc) 1.16797/12.99
[main] Stop crit:        1.75417e-08
[main] Stop crit:        0.0272381
Ebkt times:              2.00604/55.51
Eval Ebkt times:         17.5372/483.77
PiPjPk times:            5.27582/145.79
Eval PiPjPk times:       0.689024/18.34
L2prod times:            2.99029/82.41
Total time:              33.9154/939.6
[main] Time assemble (wall/proc) 4.47955/40.79
[main] Time solve (wall/proc) 1.17858/13.29
[main] Stop crit:        1.75614e-08
[main] 78%...
[main] Stop crit:        0.0269801
Ebkt times:              1.95831/53.91
Eval Ebkt times:         17.5476/483.16
PiPjPk times:            5.27792/145.18
Eval PiPjPk times:       0.687955/17.51
L2prod times:            2.98316/83.41
Total time:              33.867/934.99
[main] Time assemble (wall/proc) 4.44993/40.68
[main] Time solve (wall/proc) 1.16899/13.14
[main] Stop crit:        1.75007e-08
[main] Stop crit:        0.0267048
Ebkt times:              1.99345/53.42
Eval Ebkt times:         17.5884/481.55
PiPjPk times:            5.28411/145.44
Eval PiPjPk times:       0.691876/20.1
L2prod times:            2.98751/83.23
Total time:              33.9781/931.76
[main] Time assemble (wall/proc) 4.46619/40.62
[main] Time solve (wall/proc) 1.16698/13.01
[main] Stop crit:        1.73534e-08
[main] Stop crit:        0.0264105
Ebkt times:              1.91261/51.34
Eval Ebkt times:         17.4495/481.65
PiPjPk times:            5.28547/145.62
Eval PiPjPk times:       0.688229/18.89
L2prod times:            2.99114/82.66
Total time:              33.7316/931.72
[main] Time assemble (wall/proc) 4.45749/40.54
[main] Time solve (wall/proc) 1.16545/12.97
[main] Stop crit:        1.71228e-08
[main] Stop crit:        0.0260948
Ebkt times:              1.94947/53.17
Eval Ebkt times:         17.5288/483.09
PiPjPk times:            5.27365/146.04
Eval PiPjPk times:       0.689728/18.41
L2prod times:            2.98405/82.69
Total time:              33.8405/934.12
[main] Time assemble (wall/proc) 4.46596/40.64
[main] Time solve (wall/proc) 1.21883/13.34
[main] Stop crit:        1.6818e-08
[main] Stop crit:        0.0257554
Ebkt times:              2.0212/55.65
Eval Ebkt times:         17.5747/486.51
PiPjPk times:            5.28292/145.48
Eval PiPjPk times:       0.693645/18.55
L2prod times:            2.99896/83.4
Total time:              34.0223/939.6
[main] Time assemble (wall/proc) 4.48333/40.92
[main] Time solve (wall/proc) 1.1566/12.59
[main] Stop crit:        1.64517e-08
[main] 90%...
[main] Stop crit:        0.0253906
Ebkt times:              1.90689/52.26
Eval Ebkt times:         17.4732/482.11
PiPjPk times:            5.28295/146.23
Eval PiPjPk times:       0.69081/18.67
L2prod times:            3.00004/82.95
Total time:              33.8022/934.05
[main] Time assemble (wall/proc) 4.46143/40.7
[main] Time solve (wall/proc) 1.16826/13.13
[main] Stop crit:        1.60386e-08
[main] Stop crit:        0.0250004
Ebkt times:              1.98471/55.03
Eval Ebkt times:         17.4953/482.47
PiPjPk times:            5.28583/147.46
Eval PiPjPk times:       0.692238/17.92
L2prod times:            2.98148/81.84
Total time:              33.866/934.98
[main] Time assemble (wall/proc) 4.45648/40.68
[main] Time solve (wall/proc) 1.1802/13.19
[main] Stop crit:        1.55946e-08
[main] Stop crit:        0.024587
Ebkt times:              1.97229/53.7
Eval Ebkt times:         17.4857/482.2
PiPjPk times:            5.28279/146.44
Eval PiPjPk times:       0.690606/18.09
L2prod times:            2.99077/83
Total time:              33.8546/933.65
[main] Time assemble (wall/proc) 4.4812/40.73
[main] Time solve (wall/proc) 1.18033/13.39
[main] Stop crit:        1.5137e-08
[main] Stop crit:        0.0241558
Ebkt times:              1.97483/53.4
Eval Ebkt times:         17.5264/484.16
PiPjPk times:            5.26137/144.68
Eval PiPjPk times:       0.685491/20.05
L2prod times:            3.00027/82.53
Total time:              33.8416/934.21
[main] Time assemble (wall/proc) 4.45966/40.72
[main] Time solve (wall/proc) 1.16684/13.22
[main] Stop crit:        1.46844e-08
[main] Time run (wall/proc) 382.648/5975.88
[main] Compute errors
[main] Electric field error = 0.0237464
[main] Potential error = 0.0138041
[main] Lambda = 0.154616
[main] Maximum residual = 2.22601e-15
[main] Maximum constraint difference = 6.97227
[main] Time norms (wall/proc) 0.0797158/2.09
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 816 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0120482
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.272628/7.06
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 12.2186/38.33
[main] Initial constraint norm: 6.15839
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0263413
Ebkt times:              3.89678/108.33
Eval Ebkt times:         35.7097/976.75
PiPjPk times:            10.5655/291.51
Eval PiPjPk times:       1.68771/44.21
L2prod times:            6.00949/165.65
Total time:              70.9847/1935.3
[main] Time assemble (wall/proc) 9.85016/83.89
[main] Time solve (wall/proc) 2.72915/32.91
[main] Stop crit:        2.47024e-09
[main] Stop crit:        0.0204603
Ebkt times:              3.85861/104.96
Eval Ebkt times:         35.9546/978.88
PiPjPk times:            10.6303/290.41
Eval PiPjPk times:       1.68669/45.02
L2prod times:            6.03163/165.53
Total time:              71.279/1936.89
[main] Time assemble (wall/proc) 9.47914/83.63
[main] Time solve (wall/proc) 2.69528/32.05
[main] Stop crit:        1.39434e-09
[main] Stop crit:        0.0196502
Ebkt times:              3.89703/106.01
Eval Ebkt times:         36.0103/992.25
PiPjPk times:            10.603/290.36
Eval PiPjPk times:       1.71911/45.13
L2prod times:            6.01722/166.2
Total time:              71.2258/1942
[main] Time assemble (wall/proc) 9.65002/84.07
[main] Time solve (wall/proc) 2.65918/31.85
[main] Stop crit:        1.26811e-09
[main] Stop crit:        0.0191205
Ebkt times:              3.88315/107.65
Eval Ebkt times:         36.1362/992.99
PiPjPk times:            10.6336/293.42
Eval PiPjPk times:       1.62469/42.55
L2prod times:            6.05893/165.68
Total time:              71.2091/1949.53
[main] Time assemble (wall/proc) 9.62656/84.34
[main] Time solve (wall/proc) 2.61763/30.71
[main] Stop crit:        1.2984e-09
[main] Stop crit:        0.018376
Ebkt times:              3.96099/109.34
Eval Ebkt times:         36.4375/1010.71
PiPjPk times:            10.6974/294.9
Eval PiPjPk times:       1.64035/46.32
L2prod times:            6.10926/170.44
Total time:              71.3193/1969.66
[main] Time assemble (wall/proc) 9.56027/84.94
[main] Time solve (wall/proc) 2.64687/31.83
[main] Stop crit:        1.20364e-09
[main] Stop crit:        0.017598
Ebkt times:              3.89115/109.98
Eval Ebkt times:         36.2095/999.44
PiPjPk times:            10.6405/291.69
Eval PiPjPk times:       1.65527/44.81
L2prod times:            6.06215/167.47
Total time:              71.0342/1951.17
[main] Time assemble (wall/proc) 9.49048/84.33
[main] Time solve (wall/proc) 2.6385/31.75
[main] Stop crit:        1.05202e-09
[main] Stop crit:        0.0168843
Ebkt times:              3.89907/106.49
Eval Ebkt times:         36.1909/998.85
PiPjPk times:            10.6367/294.56
Eval PiPjPk times:       1.63291/45.48
L2prod times:            6.07966/166.8
Total time:              70.8595/1946.92
[main] Time assemble (wall/proc) 9.49208/84.17
[main] Time solve (wall/proc) 2.70445/32.03
[main] Stop crit:        9.31529e-10
[main] Stop crit:        0.0163491
Ebkt times:              3.88623/106.41
Eval Ebkt times:         35.8936/988.28
PiPjPk times:            10.6091/289.59
Eval PiPjPk times:       1.7335/47.25
L2prod times:            6.03769/166.1
Total time:              71.1435/1938.82
[main] Time assemble (wall/proc) 9.40391/83.82
[main] Time solve (wall/proc) 2.63133/31.32
[main] Stop crit:        8.24895e-10
[main] Stop crit:        0.0160344
Ebkt times:              3.90209/108.6
Eval Ebkt times:         36.0255/986.07
PiPjPk times:            10.6418/290.12
Eval PiPjPk times:       1.69732/45.86
L2prod times:            6.02358/163.53
Total time:              71.8416/1947.94
[main] Time assemble (wall/proc) 9.53354/84.15
[main] Time solve (wall/proc) 2.73658/32.46
[main] Stop crit:        7.2838e-10
[main] 10%...
[main] Stop crit:        0.0159108
Ebkt times:              3.92386/108.64
Eval Ebkt times:         36.1983/999.5
PiPjPk times:            10.6767/296.13
Eval PiPjPk times:       1.65562/45.57
L2prod times:            6.00301/166.52
Total time:              70.7734/1952.93
[main] Time assemble (wall/proc) 9.58897/84.61
[main] Time solve (wall/proc) 2.66815/32.17
[main] Stop crit:        6.56521e-10
[main] Stop crit:        0.0159301
Ebkt times:              3.86527/107.29
Eval Ebkt times:         36.0722/994.08
PiPjPk times:            10.6016/294.12
Eval PiPjPk times:       1.61404/42.59
L2prod times:            6.03203/166.27
Total time:              70.7577/1942.47
[main] Time assemble (wall/proc) 9.58891/84.12
[main] Time solve (wall/proc) 2.68962/32.19
[main] Stop crit:        6.23848e-10
[main] Stop crit:        0.0160472
Ebkt times:              3.97133/108.71
Eval Ebkt times:         36.4373/1012.57
PiPjPk times:            10.6908/297.7
Eval PiPjPk times:       1.57649/44.04
L2prod times:            6.10248/169.85
Total time:              70.973/1968.13
[main] Time assemble (wall/proc) 9.55852/84.98
[main] Time solve (wall/proc) 2.64507/31.76
[main] Stop crit:        6.25789e-10
[main] Stop crit:        0.0162243
Ebkt times:              3.89604/105.76
Eval Ebkt times:         36.1071/992.21
PiPjPk times:            10.6549/294.28
Eval PiPjPk times:       1.67808/43.2
L2prod times:            6.04125/167.43
Total time:              70.9334/1948.91
[main] Time assemble (wall/proc) 9.54702/84.35
[main] Time solve (wall/proc) 2.68669/31.93
[main] Stop crit:        6.46159e-10
[main] Stop crit:        0.0164334
Ebkt times:              3.88964/108.64
Eval Ebkt times:         36.2062/1002.21
PiPjPk times:            10.6481/293.7
Eval PiPjPk times:       1.56583/44.04
L2prod times:            6.07246/169.37
Total time:              70.5617/1950.19
[main] Time assemble (wall/proc) 9.59589/84.53
[main] Time solve (wall/proc) 2.69649/32.05
[main] Stop crit:        6.7254e-10
[main] Stop crit:        0.0166548
Ebkt times:              3.96232/109.64
Eval Ebkt times:         36.1155/991.03
PiPjPk times:            10.6345/292.36
Eval PiPjPk times:       1.63612/42.83
L2prod times:            6.0314/165.91
Total time:              71.4332/1945.73
[main] Time assemble (wall/proc) 9.59662/84.29
[main] Time solve (wall/proc) 2.6554/31.68
[main] Stop crit:        6.97511e-10
[main] Stop crit:        0.0168735
Ebkt times:              3.92335/109.95
Eval Ebkt times:         36.0957/991.18
PiPjPk times:            10.6263/291.14
Eval PiPjPk times:       1.68192/43.93
L2prod times:            6.04184/166.96
Total time:              70.9483/1942.65
[main] Time assemble (wall/proc) 9.637/84.25
[main] Time solve (wall/proc) 2.65532/31.86
[main] Stop crit:        7.17493e-10
[main] Stop crit:        0.0170765
Ebkt times:              3.83231/105.76
Eval Ebkt times:         35.9071/987.56
PiPjPk times:            10.5965/291.28
Eval PiPjPk times:       1.61618/44.77
L2prod times:            5.99961/165.49
Total time:              70.7805/1938.92
[main] Time assemble (wall/proc) 9.58757/83.81
[main] Time solve (wall/proc) 2.65889/31.96
[main] Stop crit:        7.32109e-10
[main] 20%...
[main] Stop crit:        0.0172513
Ebkt times:              3.91003/109.29
Eval Ebkt times:         36.0688/991.48
PiPjPk times:            10.6332/293.85
Eval PiPjPk times:       1.61395/44.12
L2prod times:            6.04437/167.78
Total time:              70.6903/1941.96
[main] Time assemble (wall/proc) 9.62945/84.22
[main] Time solve (wall/proc) 2.64209/31.89
[main] Stop crit:        7.42296e-10
[main] Stop crit:        0.017387
Ebkt times:              3.93176/107.84
Eval Ebkt times:         36.0302/992.32
PiPjPk times:            10.6154/291.82
Eval PiPjPk times:       1.68273/45.65
L2prod times:            6.03688/167.04
Total time:              71.0831/1946.26
[main] Time assemble (wall/proc) 9.57656/84.1
[main] Time solve (wall/proc) 2.6143/30.98
[main] Stop crit:        7.48639e-10
[main] Stop crit:        0.0174748
Ebkt times:              3.89096/107
Eval Ebkt times:         36.2309/1005.79
PiPjPk times:            10.579/291.58
Eval PiPjPk times:       1.63722/44.63
L2prod times:            6.12215/169.16
Total time:              70.9552/1955.16
[main] Time assemble (wall/proc) 9.4593/84.35
[main] Time solve (wall/proc) 2.67588/32.32
[main] Stop crit:        7.51001e-10
[main] Stop crit:        0.0175096
Ebkt times:              3.85711/106.36
Eval Ebkt times:         36.0882/996
PiPjPk times:            10.6466/292.86
Eval PiPjPk times:       1.64411/45.01
L2prod times:            6.04512/165.45
Total time:              70.747/1944.22
[main] Time assemble (wall/proc) 9.43977/83.92
[main] Time solve (wall/proc) 2.58894/30.41
[main] Stop crit:        7.48998e-10
[main] Stop crit:        0.0174898
Ebkt times:              3.90023/109.5
Eval Ebkt times:         36.2201/1002.67
PiPjPk times:            10.6977/295.35
Eval PiPjPk times:       1.60835/44.5
L2prod times:            6.04746/166.95
Total time:              70.8788/1954.8
[main] Time assemble (wall/proc) 9.57506/84.4
[main] Time solve (wall/proc) 2.68304/32.35
[main] Stop crit:        7.42536e-10
[main] Stop crit:        0.0174177
Ebkt times:              3.90692/107.78
Eval Ebkt times:         35.9736/990.91
PiPjPk times:            10.6651/293.91
Eval PiPjPk times:       1.70528/43.14
L2prod times:            5.96904/165.47
Total time:              70.879/1940.47
[main] Time assemble (wall/proc) 9.55445/83.99
[main] Time solve (wall/proc) 2.64942/31.69
[main] Stop crit:        7.31974e-10
[main] Stop crit:        0.0172987
Ebkt times:              3.90313/106.6
Eval Ebkt times:         36.0088/990.54
PiPjPk times:            10.6476/292.49
Eval PiPjPk times:       1.7163/45.97
L2prod times:            5.97738/165.03
Total time:              70.9678/1940.86
[main] Time assemble (wall/proc) 9.3793/83.96
[main] Time solve (wall/proc) 2.63876/31.75
[main] Stop crit:        7.17923e-10
[main] Stop crit:        0.0171399
Ebkt times:              3.90486/107.09
Eval Ebkt times:         35.9542/986.43
PiPjPk times:            10.6213/293.79
Eval PiPjPk times:       1.6482/41.82
L2prod times:            6.05003/168.96
Total time:              71.3085/1947.46
[main] Time assemble (wall/proc) 9.56965/84.09
[main] Time solve (wall/proc) 2.67163/31.92
[main] Stop crit:        7.00994e-10
[main] 30%...
[main] Stop crit:        0.0169499
Ebkt times:              3.9711/109.46
Eval Ebkt times:         36.1914/996.72
PiPjPk times:            10.6098/292.96
Eval PiPjPk times:       1.61481/44
L2prod times:            6.07718/166.62
Total time:              71.2356/1950.29
[main] Time assemble (wall/proc) 9.53941/84.38
[main] Time solve (wall/proc) 2.6668/32.16
[main] Stop crit:        6.81703e-10
[main] Stop crit:        0.0167371
Ebkt times:              3.89867/106.84
Eval Ebkt times:         36.1887/999.33
PiPjPk times:            10.6679/292.71
Eval PiPjPk times:       1.60954/43.39
L2prod times:            6.04521/165.19
Total time:              71.0488/1944.1
[main] Time assemble (wall/proc) 9.57699/84.17
[main] Time solve (wall/proc) 2.69341/32.26
[main] Stop crit:        6.60534e-10
[main] Stop crit:        0.0165098
Ebkt times:              3.88363/106.71
Eval Ebkt times:         36.0908/992.08
PiPjPk times:            10.6015/291.73
Eval PiPjPk times:       1.69194/44.8
L2prod times:            6.01409/165.89
Total time:              70.9122/1940.27
[main] Time assemble (wall/proc) 9.59166/83.88
[main] Time solve (wall/proc) 2.61584/30.68
[main] Stop crit:        6.38045e-10
[main] Stop crit:        0.016276
Ebkt times:              3.91621/107.44
Eval Ebkt times:         36.1998/986.85
PiPjPk times:            10.7269/292.03
Eval PiPjPk times:       1.71032/44.96
L2prod times:            6.09438/167.42
Total time:              71.6431/1943.29
[main] Time assemble (wall/proc) 9.55281/84.27
[main] Time solve (wall/proc) 2.61516/30.48
[main] Stop crit:        6.14933e-10
[main] Stop crit:        0.0160429
Ebkt times:              3.92927/108.98
Eval Ebkt times:         36.2904/991.54
PiPjPk times:            10.6824/291.62
Eval PiPjPk times:       1.64766/43.69
L2prod times:            6.02369/163.44
Total time:              71.4485/1941.51
[main] Time assemble (wall/proc) 9.77077/84.31
[main] Time solve (wall/proc) 2.69726/32.05
[main] Stop crit:        5.92034e-10
[main] Stop crit:        0.0158167
Ebkt times:              3.84335/105.33
Eval Ebkt times:         36.1286/992.02
PiPjPk times:            10.738/295.47
Eval PiPjPk times:       1.61658/43.61
L2prod times:            6.0468/164.97
Total time:              70.9456/1942.01
[main] Time assemble (wall/proc) 9.63344/83.91
[main] Time solve (wall/proc) 2.60968/30.69
[main] Stop crit:        5.70272e-10
[main] Stop crit:        0.0156029
Ebkt times:              3.97276/110.39
Eval Ebkt times:         36.2109/993.39
PiPjPk times:            10.6726/294.41
Eval PiPjPk times:       1.70036/45.52
L2prod times:            6.06813/168.38
Total time:              71.2326/1951.67
[main] Time assemble (wall/proc) 9.57895/84.42
[main] Time solve (wall/proc) 2.64648/30.92
[main] Stop crit:        5.50545e-10
[main] Stop crit:        0.0154054
Ebkt times:              3.93019/107.29
Eval Ebkt times:         36.0582/993.77
PiPjPk times:            10.6116/291.82
Eval PiPjPk times:       1.59685/42.74
L2prod times:            6.047/165.21
Total time:              70.9894/1938.86
[main] Time assemble (wall/proc) 9.62479/84.13
[main] Time solve (wall/proc) 2.67214/32.17
[main] Stop crit:        5.33574e-10
[main] Stop crit:        0.0152267
Ebkt times:              4.06787/87.45
Eval Ebkt times:         38.1463/812.41
PiPjPk times:            11.2299/236.8
Eval PiPjPk times:       3.83173/76.51
L2prod times:            6.28619/136.05
Total time:              88.7305/1843.09
[main] Time assemble (wall/proc) 10.4154/81.51
[main] Time solve (wall/proc) 2.64991/31.45
[main] Stop crit:        5.19774e-10
[main] 40%...
[main] Stop crit:        0.0150679
Ebkt times:              3.93227/108.13
Eval Ebkt times:         36.3704/992.05
PiPjPk times:            10.6678/294.62
Eval PiPjPk times:       1.69733/42.38
L2prod times:            6.13506/168.67
Total time:              71.9914/1956.04
[main] Time assemble (wall/proc) 9.66166/84.39
[main] Time solve (wall/proc) 2.68571/32.37
[main] Stop crit:        5.09191e-10
[main] Stop crit:        0.0149286
Ebkt times:              3.9225/107.89
Eval Ebkt times:         36.2342/988.59
PiPjPk times:            10.6659/288.36
Eval PiPjPk times:       1.69881/45.43
L2prod times:            6.03742/164.63
Total time:              71.778/1943.75
[main] Time assemble (wall/proc) 9.75682/84.2
[main] Time solve (wall/proc) 2.67112/31.94
[main] Stop crit:        5.01546e-10
[main] Stop crit:        0.0148077
Ebkt times:              3.84969/101.13
Eval Ebkt times:         36.8899/976.2
PiPjPk times:            10.9608/287.22
Eval PiPjPk times:       1.69194/45.29
L2prod times:            6.25666/166.21
Total time:              72.7476/1912.62
[main] Time assemble (wall/proc) 9.70319/83.27
[main] Time solve (wall/proc) 2.65704/32.04
[main] Stop crit:        4.96357e-10
[main] Stop crit:        0.0147032
Ebkt times:              3.9425/107.84
Eval Ebkt times:         36.177/992.26
PiPjPk times:            10.5738/290.97
Eval PiPjPk times:       1.65473/43.82
L2prod times:            6.08529/168.32
Total time:              71.5968/1952.04
[main] Time assemble (wall/proc) 9.53037/84.37
[main] Time solve (wall/proc) 2.66323/32.21
[main] Stop crit:        4.93082e-10
[main] Stop crit:        0.0146129
Ebkt times:              3.89404/107.59
Eval Ebkt times:         36.0878/993.71
PiPjPk times:            10.612/295.06
Eval PiPjPk times:       1.64146/42.51
L2prod times:            6.0426/166.7
Total time:              71.1823/1951.04
[main] Time assemble (wall/proc) 9.72918/84.54
[main] Time solve (wall/proc) 2.70688/32.17
[main] Stop crit:        4.91237e-10
[main] Stop crit:        0.0145343
Ebkt times:              3.88318/106.74
Eval Ebkt times:         36.0776/993.33
PiPjPk times:            10.6127/290.82
Eval PiPjPk times:       1.71049/44.63
L2prod times:            6.05155/168.11
Total time:              71.0961/1940.76
[main] Time assemble (wall/proc) 9.60563/84.25
[main] Time solve (wall/proc) 2.66104/31.89
[main] Stop crit:        4.9045e-10
[main] Stop crit:        0.0144649
Ebkt times:              3.89902/106.96
Eval Ebkt times:         35.9248/984.71
PiPjPk times:            10.5776/289.82
Eval PiPjPk times:       1.6663/44.41
L2prod times:            6.03942/165.23
Total time:              71.1393/1934.15
[main] Time assemble (wall/proc) 9.56012/83.77
[main] Time solve (wall/proc) 2.65055/32.14
[main] Stop crit:        4.90462e-10
[main] Stop crit:        0.0144025
Ebkt times:              3.90455/107.33
Eval Ebkt times:         36.0542/994.53
PiPjPk times:            10.6149/289.99
Eval PiPjPk times:       1.73197/47.8
L2prod times:            6.06049/166.5
Total time:              71.1785/1943.37
[main] Time assemble (wall/proc) 9.71344/84.31
[main] Time solve (wall/proc) 2.6646/32.02
[main] Stop crit:        4.91098e-10
[main] 50%...
[main] Stop crit:        0.0143447
Ebkt times:              3.87768/106.48
Eval Ebkt times:         36.0239/995.07
PiPjPk times:            10.6221/293.07
Eval PiPjPk times:       1.61772/43.28
L2prod times:            6.01749/165.57
Total time:              70.8357/1945.84
[main] Time assemble (wall/proc) 9.58102/84.1
[main] Time solve (wall/proc) 2.66433/32.16
[main] Stop crit:        4.92224e-10
[main] Stop crit:        0.0142897
Ebkt times:              3.93208/108.71
Eval Ebkt times:         36.1295/1000.09
PiPjPk times:            10.6917/296.89
Eval PiPjPk times:       1.65694/43.19
L2prod times:            6.06697/166.78
Total time:              71.0803/1955.16
[main] Time assemble (wall/proc) 9.37633/84.21
[main] Time solve (wall/proc) 2.71443/32.59
[main] Stop crit:        4.93719e-10
[main] Stop crit:        0.0142357
Ebkt times:              3.9168/107.67
Eval Ebkt times:         36.1944/998.52
PiPjPk times:            10.6679/293.64
Eval PiPjPk times:       1.64779/46.48
L2prod times:            6.0611/166.19
Total time:              71.2996/1953.45
[main] Time assemble (wall/proc) 9.77607/84.59
[main] Time solve (wall/proc) 2.65205/31.32
[main] Stop crit:        4.95456e-10
[main] Stop crit:        0.0141813
Ebkt times:              3.89903/107.78
Eval Ebkt times:         36.1877/999.07
PiPjPk times:            10.636/292.16
Eval PiPjPk times:       1.6228/40.66
L2prod times:            6.07828/168.91
Total time:              71.2561/1953.8
[main] Time assemble (wall/proc) 9.50142/84.17
[main] Time solve (wall/proc) 2.66494/32.44
[main] Stop crit:        4.97299e-10
[main] Stop crit:        0.0141255
Ebkt times:              3.90968/107.66
Eval Ebkt times:         35.9158/986.87
PiPjPk times:            10.6146/292.59
Eval PiPjPk times:       1.70525/44.68
L2prod times:            6.01249/165.45
Total time:              70.8466/1937.33
[main] Time assemble (wall/proc) 9.48274/83.93
[main] Time solve (wall/proc) 2.71844/32.71
[main] Stop crit:        4.99106e-10
[main] Stop crit:        0.0140673
Ebkt times:              3.85996/106.44
Eval Ebkt times:         35.9087/986.75
PiPjPk times:            10.6277/290.37
Eval PiPjPk times:       1.68204/46.89
L2prod times:            6.00329/165.3
Total time:              70.9809/1936.04
[main] Time assemble (wall/proc) 9.70889/83.97
[main] Time solve (wall/proc) 2.66795/32.18
[main] Stop crit:        5.00729e-10
[main] Stop crit:        0.0140063
Ebkt times:              3.89351/105.4
Eval Ebkt times:         36.1299/995.28
PiPjPk times:            10.6754/293.02
Eval PiPjPk times:       1.69615/46.76
L2prod times:            6.02796/167.5
Total time:              71.1524/1947.98
[main] Time assemble (wall/proc) 9.73337/84.5
[main] Time solve (wall/proc) 2.66404/31.79
[main] Stop crit:        5.02027e-10
[main] Stop crit:        0.0139419
Ebkt times:              3.94353/108.41
Eval Ebkt times:         36.1558/995.15
PiPjPk times:            10.6675/295.49
Eval PiPjPk times:       1.68871/43.68
L2prod times:            6.03844/167.17
Total time:              71.1946/1950.38
[main] Time assemble (wall/proc) 9.52028/84.41
[main] Time solve (wall/proc) 2.6549/31.74
[main] Stop crit:        5.02866e-10
[main] 60%...
[main] Stop crit:        0.0138742
Ebkt times:              3.94072/108.3
Eval Ebkt times:         36.2408/1000.16
PiPjPk times:            10.6605/294.93
Eval PiPjPk times:       1.65256/45.2
L2prod times:            6.06749/167.47
Total time:              71.1714/1956.47
[main] Time assemble (wall/proc) 9.62337/84.58
[main] Time solve (wall/proc) 2.65977/31.88
[main] Stop crit:        5.03126e-10
[main] Stop crit:        0.0138029
Ebkt times:              3.99388/110.9
Eval Ebkt times:         36.3536/1005.77
PiPjPk times:            10.6857/295.82
Eval PiPjPk times:       1.58766/44.68
L2prod times:            6.11905/169.5
Total time:              71.3431/1969.74
[main] Time assemble (wall/proc) 9.51764/84.87
[main] Time solve (wall/proc) 2.65277/31.81
[main] Stop crit:        5.02713e-10
[main] Stop crit:        0.0137282
Ebkt times:              3.94511/110.17
Eval Ebkt times:         36.3065/1002.92
PiPjPk times:            10.6843/296.46
Eval PiPjPk times:       1.6497/43.77
L2prod times:            6.08434/167.98
Total time:              71.3567/1963.34
[main] Time assemble (wall/proc) 9.60323/84.83
[main] Time solve (wall/proc) 2.65476/31.94
[main] Stop crit:        5.01561e-10
[main] Stop crit:        0.0136503
Ebkt times:              3.88345/107.44
Eval Ebkt times:         35.9017/988.12
PiPjPk times:            10.6091/291.01
Eval PiPjPk times:       1.71926/47.72
L2prod times:            6.0113/165.81
Total time:              70.8139/1936.68
[main] Time assemble (wall/proc) 9.4723/83.77
[main] Time solve (wall/proc) 2.65108/31.91
[main] Stop crit:        4.99641e-10
[main] Stop crit:        0.0135693
Ebkt times:              3.93519/109.28
Eval Ebkt times:         36.3164/1001.8
PiPjPk times:            10.6586/293.87
Eval PiPjPk times:       1.62221/42.3
L2prod times:            6.10293/170.89
Total time:              71.5933/1966.18
[main] Time assemble (wall/proc) 9.66258/84.88
[main] Time solve (wall/proc) 2.72168/31.92
[main] Stop crit:        4.96964e-10
[main] Stop crit:        0.0134854
Ebkt times:              3.91668/108.24
Eval Ebkt times:         36.1518/997.76
PiPjPk times:            10.6715/296.87
Eval PiPjPk times:       1.66707/45.63
L2prod times:            6.06809/167.28
Total time:              71.0507/1952.05
[main] Time assemble (wall/proc) 9.5964/84.45
[main] Time solve (wall/proc) 2.70085/31.99
[main] Stop crit:        4.93579e-10
[main] Stop crit:        0.0133991
Ebkt times:              3.97015/108.73
Eval Ebkt times:         36.2062/998.38
PiPjPk times:            10.6545/292.56
Eval PiPjPk times:       1.60348/45.6
L2prod times:            6.0723/167.56
Total time:              71.1787/1952.27
[main] Time assemble (wall/proc) 9.68541/84.57
[main] Time solve (wall/proc) 2.66823/31.82
[main] Stop crit:        4.8957e-10
[main] Stop crit:        0.0133105
Ebkt times:              3.92952/107.94
Eval Ebkt times:         36.0509/995.19
PiPjPk times:            10.6293/291.42
Eval PiPjPk times:       1.64662/46.36
L2prod times:            6.04313/167.1
Total time:              70.9267/1945.28
[main] Time assemble (wall/proc) 9.58041/84.28
[main] Time solve (wall/proc) 2.66251/32.14
[main] Stop crit:        4.85049e-10
[main] Stop crit:        0.0132199
Ebkt times:              3.84323/105.14
Eval Ebkt times:         35.9684/984.77
PiPjPk times:            10.6253/292.93
Eval PiPjPk times:       1.67084/43.37
L2prod times:            6.00134/166.03
Total time:              70.9624/1938.99
[main] Time assemble (wall/proc) 9.59615/84.06
[main] Time solve (wall/proc) 2.70898/32.24
[main] Stop crit:        4.80144e-10
[main] 71%...
[main] Stop crit:        0.0131277
Ebkt times:              3.9657/108.92
Eval Ebkt times:         36.3277/1005.83
PiPjPk times:            10.6535/294.26
Eval PiPjPk times:       1.62252/43.13
L2prod times:            6.09963/168.52
Total time:              71.219/1957.37
[main] Time assemble (wall/proc) 9.54963/84.55
[main] Time solve (wall/proc) 2.66401/32.04
[main] Stop crit:        4.74992e-10
[main] Stop crit:        0.0130342
Ebkt times:              3.91217/106.88
Eval Ebkt times:         36.3072/1006.71
PiPjPk times:            10.6635/295.64
Eval PiPjPk times:       1.57001/43.15
L2prod times:            6.10727/168.88
Total time:              71.0672/1957.64
[main] Time assemble (wall/proc) 9.58872/84.75
[main] Time solve (wall/proc) 2.70299/31.95
[main] Stop crit:        4.69727e-10
[main] Stop crit:        0.0129399
Ebkt times:              3.94802/110.01
Eval Ebkt times:         36.18/995.59
PiPjPk times:            10.6074/291.14
Eval PiPjPk times:       1.68861/46.57
L2prod times:            6.0708/167.2
Total time:              71.4183/1951.8
[main] Time assemble (wall/proc) 9.52956/84.41
[main] Time solve (wall/proc) 2.66478/32.11
[main] Stop crit:        4.64475e-10
[main] Stop crit:        0.012845
Ebkt times:              3.976/108.71
Eval Ebkt times:         36.3006/1002.34
PiPjPk times:            10.6623/293.03
Eval PiPjPk times:       1.64073/44.42
L2prod times:            6.08322/168.15
Total time:              71.3479/1960.33
[main] Time assemble (wall/proc) 9.4398/84.54
[main] Time solve (wall/proc) 2.67726/31.71
[main] Stop crit:        4.59348e-10
[main] Stop crit:        0.0127501
Ebkt times:              3.98972/109.04
Eval Ebkt times:         36.3437/1006.64
PiPjPk times:            10.6553/295.5
Eval PiPjPk times:       1.59434/41.58
L2prod times:            6.11264/169.8
Total time:              71.4868/1967.32
[main] Time assemble (wall/proc) 9.44136/84.75
[main] Time solve (wall/proc) 2.64703/31.69
[main] Stop crit:        4.54443e-10
[main] Stop crit:        0.0126556
Ebkt times:              3.98276/108.64
Eval Ebkt times:         36.2961/1002.7
PiPjPk times:            10.6259/291.94
Eval PiPjPk times:       1.68345/44.89
L2prod times:            6.09224/169.42
Total time:              71.5855/1956.88
[main] Time assemble (wall/proc) 9.62277/84.63
[main] Time solve (wall/proc) 2.72185/32.57
[main] Stop crit:        4.49845e-10
[main] Stop crit:        0.012562
Ebkt times:              3.95552/107.93
Eval Ebkt times:         36.1977/997.25
PiPjPk times:            10.6964/296.23
Eval PiPjPk times:       1.62823/42.41
L2prod times:            6.05599/167.41
Total time:              71.3118/1955.89
[main] Time assemble (wall/proc) 9.55774/84.6
[main] Time solve (wall/proc) 2.65183/31.77
[main] Stop crit:        4.45621e-10
[main] Stop crit:        0.0124696
Ebkt times:              3.92029/107.72
Eval Ebkt times:         36.072/989.36
PiPjPk times:            10.6592/291.89
Eval PiPjPk times:       1.65381/45.19
L2prod times:            6.02553/166.42
Total time:              71.1539/1941.73
[main] Time assemble (wall/proc) 9.58023/84.14
[main] Time solve (wall/proc) 2.6523/31.81
[main] Stop crit:        4.41829e-10
[main] Stop crit:        0.0123789
Ebkt times:              3.93863/108.37
Eval Ebkt times:         36.0298/992.05
PiPjPk times:            10.6224/291.87
Eval PiPjPk times:       1.6393/44.48
L2prod times:            5.99922/165.66
Total time:              71.0304/1942.74
[main] Time assemble (wall/proc) 9.63409/84.32
[main] Time solve (wall/proc) 2.6508/31.91
[main] Stop crit:        4.38509e-10
[main] 81%...
[main] Stop crit:        0.0122903
Ebkt times:              3.87818/107.53
Eval Ebkt times:         36.2037/1002.82
PiPjPk times:            10.7066/296.18
Eval PiPjPk times:       1.63382/47.29
L2prod times:            6.09074/168.42
Total time:              70.6977/1954.44
[main] Time assemble (wall/proc) 9.60284/84.54
[main] Time solve (wall/proc) 2.68749/31.48
[main] Stop crit:        4.35689e-10
[main] Stop crit:        0.0122039
Ebkt times:              3.8482/106.87
Eval Ebkt times:         35.9343/988.94
PiPjPk times:            10.5801/290.32
Eval PiPjPk times:       1.66695/46.43
L2prod times:            6.04495/166.28
Total time:              70.6645/1938.06
[main] Time assemble (wall/proc) 9.50075/83.84
[main] Time solve (wall/proc) 2.6475/31.94
[main] Stop crit:        4.33374e-10
[main] Stop crit:        0.01212
Ebkt times:              3.85425/108.79
Eval Ebkt times:         35.9664/990.57
PiPjPk times:            10.605/292.52
Eval PiPjPk times:       1.68409/44.7
L2prod times:            6.05949/167.04
Total time:              70.7392/1944.08
[main] Time assemble (wall/proc) 9.55106/84.04
[main] Time solve (wall/proc) 2.65577/31.76
[main] Stop crit:        4.31553e-10
[main] Stop crit:        0.0120385
Ebkt times:              3.84475/105.51
Eval Ebkt times:         36.1137/999.25
PiPjPk times:            10.6309/292.84
Eval PiPjPk times:       1.60611/43.07
L2prod times:            6.05285/168.64
Total time:              70.8462/1945.17
[main] Time assemble (wall/proc) 9.42661/84.07
[main] Time solve (wall/proc) 2.70736/32.03
[main] Stop crit:        4.30188e-10
[main] Stop crit:        0.0119593
Ebkt times:              3.89721/104.82
Eval Ebkt times:         36.2114/996.17
PiPjPk times:            10.6409/291.38
Eval PiPjPk times:       1.67496/46.26
L2prod times:            6.12239/171.31
Total time:              71.0891/1950.32
[main] Time assemble (wall/proc) 9.51869/84.25
[main] Time solve (wall/proc) 2.66677/31.68
[main] Stop crit:        4.29225e-10
[main] Stop crit:        0.0118822
Ebkt times:              3.93662/107.77
Eval Ebkt times:         36.3181/1009.17
PiPjPk times:            10.7039/296.62
Eval PiPjPk times:       1.56011/43.25
L2prod times:            6.08698/170.27
Total time:              70.7633/1965.23
[main] Time assemble (wall/proc) 9.60833/84.83
[main] Time solve (wall/proc) 2.67196/31.65
[main] Stop crit:        4.28589e-10
[main] Stop crit:        0.011807
Ebkt times:              3.92071/107.8
Eval Ebkt times:         36.0778/993.21
PiPjPk times:            10.6316/292.54
Eval PiPjPk times:       1.61504/45.46
L2prod times:            6.00356/164.63
Total time:              70.9957/1946.78
[main] Time assemble (wall/proc) 9.40604/84.18
[main] Time solve (wall/proc) 2.72954/32.44
[main] Stop crit:        4.28189e-10
[main] Stop crit:        0.011733
Ebkt times:              3.88734/106
Eval Ebkt times:         36.0638/991.84
PiPjPk times:            10.6418/292.43
Eval PiPjPk times:       1.65314/44.99
L2prod times:            6.02423/165.43
Total time:              71.4414/1946.38
[main] Time assemble (wall/proc) 9.6961/84.19
[main] Time solve (wall/proc) 2.66077/31.97
[main] Stop crit:        4.27925e-10
[main] 91%...
[main] Stop crit:        0.0116599
Ebkt times:              3.88877/109.26
Eval Ebkt times:         36.0774/993.46
PiPjPk times:            10.6699/295.69
Eval PiPjPk times:       1.62121/43.74
L2prod times:            6.06374/168.84
Total time:              70.7056/1949.58
[main] Time assemble (wall/proc) 9.54447/84.28
[main] Time solve (wall/proc) 2.66207/32.1
[main] Stop crit:        4.27693e-10
[main] Stop crit:        0.0115871
Ebkt times:              3.94131/109.61
Eval Ebkt times:         36.3116/1007.02
PiPjPk times:            10.715/296.23
Eval PiPjPk times:       1.59557/46.16
L2prod times:            6.06696/167.97
Total time:              70.9648/1962.24
[main] Time assemble (wall/proc) 9.4709/84.84
[main] Time solve (wall/proc) 2.65494/31.8
[main] Stop crit:        4.27386e-10
[main] Stop crit:        0.0115142
Ebkt times:              3.86975/105.5
Eval Ebkt times:         36.1247/995.76
PiPjPk times:            10.6161/291.57
Eval PiPjPk times:       1.59839/43.92
L2prod times:            6.04974/168
Total time:              71.0142/1944.82
[main] Time assemble (wall/proc) 9.56283/84.22
[main] Time solve (wall/proc) 2.66596/32.23
[main] Stop crit:        4.26909e-10
[main] Stop crit:        0.0114407
Ebkt times:              3.89992/107.21
Eval Ebkt times:         36.0964/996.64
PiPjPk times:            10.6427/293.31
Eval PiPjPk times:       1.62901/45.1
L2prod times:            6.02102/167.18
Total time:              70.7947/1948.6
[main] Time assemble (wall/proc) 9.66841/84.35
[main] Time solve (wall/proc) 2.71768/32.1
[main] Stop crit:        4.26174e-10
[main] Stop crit:        0.0113663
Ebkt times:              3.81328/104.8
Eval Ebkt times:         36.021/994.78
PiPjPk times:            10.6191/291.22
Eval PiPjPk times:       1.59107/45.42
L2prod times:            6.03807/165.46
Total time:              70.6476/1939.7
[main] Time assemble (wall/proc) 9.54986/83.91
[main] Time solve (wall/proc) 2.6518/31.52
[main] Stop crit:        4.2511e-10
[main] Stop crit:        0.0112907
Ebkt times:              3.79732/105.14
Eval Ebkt times:         35.8326/982.11
PiPjPk times:            10.5178/288.32
Eval PiPjPk times:       1.68691/44.92
L2prod times:            6.00937/167.55
Total time:              70.6808/1930.9
[main] Time assemble (wall/proc) 9.37452/83.43
[main] Time solve (wall/proc) 2.65036/31.93
[main] Stop crit:        4.23665e-10
[main] Stop crit:        0.011214
Ebkt times:              3.88368/107.27
Eval Ebkt times:         35.8581/984.04
PiPjPk times:            10.6083/290.84
Eval PiPjPk times:       1.72932/45.7
L2prod times:            5.96922/164.14
Total time:              71.1441/1934.16
[main] Time assemble (wall/proc) 9.54808/83.78
[main] Time solve (wall/proc) 2.65146/32.03
[main] Stop crit:        4.21811e-10
[main] Time run (wall/proc) 1626.52/24994
[main] Compute errors
[main] Electric field error = 0.0144397
[main] Potential error = 0.00632666
[main] Lambda = 0.0720197
[main] Maximum residual = 2.63648e-15
[main] Maximum constraint difference = 7.86078
[main] Time norms (wall/proc) 0.165232/4.43
[main] Mesh diameter 0.39203
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00613497
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.490821/12.36
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 23.7383/72.87
[main] Initial constraint norm: 6.69655
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0101577
Ebkt times:              7.02259/198.72
Eval Ebkt times:         70.6716/1937.72
PiPjPk times:            19.4582/534.59
Eval PiPjPk times:       3.47767/93.3
L2prod times:            11.0336/302.56
Total time:              137.286/3760.75
[main] Time assemble (wall/proc) 16.4022/159.85
[main] Time solve (wall/proc) 6.58419/96.21
[main] Stop crit:        1.29913e-10
[main] Stop crit:        0.00914111
Ebkt times:              7.02032/196.09
Eval Ebkt times:         71.0692/1960.26
PiPjPk times:            19.7447/547.29
Eval PiPjPk times:       3.44146/92.52
L2prod times:            11.1177/307.04
Total time:              137.909/3793.35
[main] Time assemble (wall/proc) 16.2515/160.77
[main] Time solve (wall/proc) 6.55338/95.75
[main] Stop crit:        6.52591e-11
[main] Stop crit:        0.0087524
Ebkt times:              7.08446/194.02
Eval Ebkt times:         71.2268/1965.9
PiPjPk times:            19.7538/543.07
Eval PiPjPk times:       3.25168/90.38
L2prod times:            11.1978/309
Total time:              137.987/3795.37
[main] Time assemble (wall/proc) 16.4657/161.25
[main] Time solve (wall/proc) 6.53483/94.91
[main] Stop crit:        4.5908e-11
[main] Stop crit:        0.00866114
Ebkt times:              7.04796/193.34
Eval Ebkt times:         71.4249/1965.49
PiPjPk times:            19.6975/541
Eval PiPjPk times:       3.38818/93.02
L2prod times:            11.1716/309.18
Total time:              138.42/3795.66
[main] Time assemble (wall/proc) 16.4326/161.41
[main] Time solve (wall/proc) 6.54595/96.14
[main] Stop crit:        5.17591e-11
[main] Stop crit:        0.00858021
Ebkt times:              7.06461/193.15
Eval Ebkt times:         71.4785/1969.95
PiPjPk times:            19.8198/545.92
Eval PiPjPk times:       3.32805/88.22
L2prod times:            11.225/308.31
Total time:              138.329/3806.52
[main] Time assemble (wall/proc) 16.3899/161.7
[main] Time solve (wall/proc) 6.4878/95.35
[main] Stop crit:        5.63084e-11
[main] Stop crit:        0.00847513
Ebkt times:              7.09278/196.73
Eval Ebkt times:         71.6353/1963.19
PiPjPk times:            19.7656/546.03
Eval PiPjPk times:       3.47683/91.07
L2prod times:            11.213/309.44
Total time:              138.939/3810.95
[main] Time assemble (wall/proc) 16.5073/161.87
[main] Time solve (wall/proc) 6.53005/95.17
[main] Stop crit:        5.39006e-11
[main] Stop crit:        0.00838728
Ebkt times:              7.04242/193.31
Eval Ebkt times:         71.2715/1957.78
PiPjPk times:            19.7372/544.49
Eval PiPjPk times:       3.37411/89.73
L2prod times:            11.1698/306.22
Total time:              138.273/3785.31
[main] Time assemble (wall/proc) 16.476/161.09
[main] Time solve (wall/proc) 6.52369/95.31
[main] Stop crit:        4.76598e-11
[main] Stop crit:        0.00832166
Ebkt times:              7.01284/191.88
Eval Ebkt times:         70.9242/1942.11
PiPjPk times:            19.6384/538.62
Eval PiPjPk times:       3.48114/94.66
L2prod times:            11.0899/305.73
Total time:              137.922/3772.92
[main] Time assemble (wall/proc) 16.3677/160.54
[main] Time solve (wall/proc) 6.5158/95.57
[main] Stop crit:        4.17321e-11
[main] Stop crit:        0.00825854
Ebkt times:              7.12872/198.03
Eval Ebkt times:         71.8846/1981.28
PiPjPk times:            19.8689/548.44
Eval PiPjPk times:       3.35284/92.43
L2prod times:            11.277/310.33
Total time:              138.708/3824.5
[main] Time assemble (wall/proc) 16.4152/162.45
[main] Time solve (wall/proc) 6.50906/95.09
[main] Stop crit:        3.74148e-11
[main] Stop crit:        0.00818873
Ebkt times:              7.06079/193.95
Eval Ebkt times:         71.4569/1961.23
PiPjPk times:            19.7579/544.47
Eval PiPjPk times:       3.36882/90.19
L2prod times:            11.1865/307.64
Total time:              138.417/3796.87
[main] Time assemble (wall/proc) 16.4783/161.38
[main] Time solve (wall/proc) 6.59715/95.74
[main] Stop crit:        3.40555e-11
[main] Stop crit:        0.00811956
Ebkt times:              7.12471/200.71
Eval Ebkt times:         71.5762/1967.41
PiPjPk times:            19.7372/542.87
Eval PiPjPk times:       3.45431/89.48
L2prod times:            11.1942/310.26
Total time:              138.663/3806.07
[main] Time assemble (wall/proc) 16.5104/162.06
[main] Time solve (wall/proc) 6.6162/96.03
[main] Stop crit:        3.11176e-11
[main] Stop crit:        0.00806242
Ebkt times:              7.07083/193.36
Eval Ebkt times:         71.555/1969.01
PiPjPk times:            19.7335/546.44
Eval PiPjPk times:       3.36676/87.17
L2prod times:            11.1959/309.74
Total time:              138.688/3811.13
[main] Time assemble (wall/proc) 16.4755/161.84
[main] Time solve (wall/proc) 6.61218/96.12
[main] Stop crit:        2.85665e-11
[main] Stop crit:        0.00802328
Ebkt times:              7.07462/194.5
Eval Ebkt times:         71.6336/1968.61
PiPjPk times:            19.7763/546.43
Eval PiPjPk times:       3.3791/92.81
L2prod times:            11.1733/308.34
Total time:              138.379/3804.25
[main] Time assemble (wall/proc) 16.4072/161.66
[main] Time solve (wall/proc) 6.50848/94.68
[main] Stop crit:        2.64438e-11
[main] Stop crit:        0.00800207
Ebkt times:              7.05887/196.41
Eval Ebkt times:         71.318/1970.38
PiPjPk times:            19.7234/546.79
Eval PiPjPk times:       3.34408/91.87
L2prod times:            11.1912/309.32
Total time:              137.653/3801.38
[main] Time assemble (wall/proc) 16.46/161.35
[main] Time solve (wall/proc) 6.61005/97.36
[main] Stop crit:        2.469e-11
[main] Stop crit:        0.0079959
Ebkt times:              7.05806/193.44
Eval Ebkt times:         71.7449/1972.35
PiPjPk times:            19.7749/541.22
Eval PiPjPk times:       3.54296/94.92
L2prod times:            11.1629/307.64
Total time:              139.207/3819.52
[main] Time assemble (wall/proc) 16.5457/162.16
[main] Time solve (wall/proc) 6.54492/95.34
[main] Stop crit:        2.33222e-11
[main] Stop crit:        0.00800138
Ebkt times:              7.04531/194.34
Eval Ebkt times:         71.6204/1975.82
PiPjPk times:            19.7922/547.99
Eval PiPjPk times:       3.43435/93.81
L2prod times:            11.2451/310.62
Total time:              138.632/3816.28
[main] Time assemble (wall/proc) 16.3307/161.97
[main] Time solve (wall/proc) 6.49712/95.18
[main] Stop crit:        2.24693e-11
[main] Stop crit:        0.00801509
Ebkt times:              7.15574/196.51
Eval Ebkt times:         71.5245/1972.08
PiPjPk times:            19.7242/546.31
Eval PiPjPk times:       3.3129/90.63
L2prod times:            11.1868/307.25
Total time:              138.153/3798.28
[main] Time assemble (wall/proc) 16.4733/161.83
[main] Time solve (wall/proc) 6.56942/96
[main] Stop crit:        2.21296e-11
[main] 10%...
[main] Stop crit:        0.00803373
Ebkt times:              7.19904/199
Eval Ebkt times:         72.2931/1994.37
PiPjPk times:            19.9737/548.82
Eval PiPjPk times:       3.36889/94.72
L2prod times:            11.2835/310.37
Total time:              139.623/3839.63
[main] Time assemble (wall/proc) 16.5735/163.38
[main] Time solve (wall/proc) 6.57363/96.07
[main] Stop crit:        2.20758e-11
[main] Stop crit:        0.00805439
Ebkt times:              7.06373/195.66
Eval Ebkt times:         71.8709/1977.47
PiPjPk times:            19.8079/546.37
Eval PiPjPk times:       3.41525/92.16
L2prod times:            11.2674/308.65
Total time:              139.26/3823.2
[main] Time assemble (wall/proc) 16.4093/162.13
[main] Time solve (wall/proc) 6.47917/94.61
[main] Stop crit:        2.20471e-11
[main] Stop crit:        0.00807504
Ebkt times:              7.09799/190.99
Eval Ebkt times:         71.8329/1971.9
PiPjPk times:            19.7367/543.54
Eval PiPjPk times:       3.34324/89.59
L2prod times:            11.2069/309.09
Total time:              139.525/3811.36
[main] Time assemble (wall/proc) 16.4564/162.09
[main] Time solve (wall/proc) 6.60687/96.06
[main] Stop crit:        2.19282e-11
[main] Stop crit:        0.0080947
Ebkt times:              7.10617/197.11
Eval Ebkt times:         71.6295/1966.08
PiPjPk times:            19.7487/544.51
Eval PiPjPk times:       3.43759/92.37
L2prod times:            11.183/308.2
Total time:              138.878/3807.26
[main] Time assemble (wall/proc) 16.4953/161.71
[main] Time solve (wall/proc) 6.59577/96.44
[main] Stop crit:        2.17565e-11
[main] Stop crit:        0.00811315
Ebkt times:              7.08008/193.93
Eval Ebkt times:         71.4664/1973.25
PiPjPk times:            19.7631/544.35
Eval PiPjPk times:       3.3863/93.25
L2prod times:            11.185/310.81
Total time:              138.321/3810.45
[main] Time assemble (wall/proc) 16.451/161.81
[main] Time solve (wall/proc) 6.59476/96.08
[main] Stop crit:        2.16354e-11
[main] Stop crit:        0.00813047
Ebkt times:              7.04496/195.55
Eval Ebkt times:         71.0702/1952.73
PiPjPk times:            19.6869/541.82
Eval PiPjPk times:       3.38019/90.11
L2prod times:            11.1362/307.92
Total time:              137.951/3786.84
[main] Time assemble (wall/proc) 16.3311/160.78
[main] Time solve (wall/proc) 6.57759/95.7
[main] Stop crit:        2.16405e-11
[main] Stop crit:        0.00814663
Ebkt times:              7.0315/192.74
Eval Ebkt times:         71.6195/1978.11
PiPjPk times:            19.8012/549.01
Eval PiPjPk times:       3.53636/92.31
L2prod times:            11.1302/310.1
Total time:              138.594/3816.43
[main] Time assemble (wall/proc) 16.3971/161.82
[main] Time solve (wall/proc) 6.53301/95.57
[main] Stop crit:        2.17695e-11
[main] Stop crit:        0.00816132
Ebkt times:              7.08691/193.76
Eval Ebkt times:         71.6624/1972.35
PiPjPk times:            19.7976/541.49
Eval PiPjPk times:       3.46516/96.03
L2prod times:            11.2036/309.89
Total time:              139.024/3810.47
[main] Time assemble (wall/proc) 16.4817/161.96
[main] Time solve (wall/proc) 6.57796/95.48
[main] Stop crit:        2.19522e-11
[main] Stop crit:        0.008174
Ebkt times:              7.01251/194.89
Eval Ebkt times:         71.2028/1951.82
PiPjPk times:            19.6654/539.65
Eval PiPjPk times:       3.48414/94.14
L2prod times:            11.1468/306.42
Total time:              138.131/3785.51
[main] Time assemble (wall/proc) 16.3811/160.92
[main] Time solve (wall/proc) 6.50439/95.27
[main] Stop crit:        2.21019e-11
[main] Stop crit:        0.00818406
Ebkt times:              7.07069/195.83
Eval Ebkt times:         71.42/1956.33
PiPjPk times:            19.7515/542.41
Eval PiPjPk times:       3.5386/93.62
L2prod times:            11.2006/308.1
Total time:              138.801/3798.08
[main] Time assemble (wall/proc) 16.5756/161.66
[main] Time solve (wall/proc) 6.61399/96.05
[main] Stop crit:        2.21642e-11
[main] Stop crit:        0.00819091
Ebkt times:              7.15624/196.38
Eval Ebkt times:         71.7747/1975.31
PiPjPk times:            19.8035/543.76
Eval PiPjPk times:       3.32322/91.68
L2prod times:            11.2642/311.42
Total time:              139.372/3818.99
[main] Time assemble (wall/proc) 16.4525/162.37
[main] Time solve (wall/proc) 6.51745/95.41
[main] Stop crit:        2.21324e-11
[main] Stop crit:        0.00819412
Ebkt times:              7.08551/194.48
Eval Ebkt times:         71.4875/1967.36
PiPjPk times:            19.7838/544.99
Eval PiPjPk times:       3.38307/91.47
L2prod times:            11.2233/310.18
Total time:              138.313/3803.8
[main] Time assemble (wall/proc) 16.4851/161.68
[main] Time solve (wall/proc) 6.57383/95.39
[main] Stop crit:        2.203e-11
[main] Stop crit:        0.00819337
Ebkt times:              7.07112/195.89
Eval Ebkt times:         71.4728/1963.84
PiPjPk times:            19.7231/543.3
Eval PiPjPk times:       3.43744/93.34
L2prod times:            11.1561/308.52
Total time:              138.441/3805.54
[main] Time assemble (wall/proc) 16.3929/161.52
[main] Time solve (wall/proc) 6.51333/95.21
[main] Stop crit:        2.18831e-11
[main] Stop crit:        0.00818846
Ebkt times:              7.1001/194.81
Eval Ebkt times:         71.3277/1958.7
PiPjPk times:            19.7846/542.51
Eval PiPjPk times:       3.36388/92
L2prod times:            11.1956/309.25
Total time:              138.433/3793.84
[main] Time assemble (wall/proc) 16.4632/161.2
[main] Time solve (wall/proc) 6.5833/95.3
[main] Stop crit:        2.17049e-11
[main] Stop crit:        0.00817936
Ebkt times:              7.13236/196.94
Eval Ebkt times:         71.7357/1976.72
PiPjPk times:            19.7911/546.42
Eval PiPjPk times:       3.32868/91.47
L2prod times:            11.1858/310.95
Total time:              138.641/3819.13
[main] Time assemble (wall/proc) 16.4619/162.04
[main] Time solve (wall/proc) 6.61212/97.02
[main] Stop crit:        2.14956e-11
[main] Stop crit:        0.00816619
Ebkt times:              7.10561/198.53
Eval Ebkt times:         72.042/1980.75
PiPjPk times:            19.8489/549.13
Eval PiPjPk times:       3.46356/90.57
L2prod times:            11.3062/311.17
Total time:              139.377/3832.69
[main] Time assemble (wall/proc) 16.5568/162.67
[main] Time solve (wall/proc) 6.58696/96.84
[main] Stop crit:        2.12528e-11
[main] 20%...
[main] Stop crit:        0.00814924
Ebkt times:              7.06512/198.22
Eval Ebkt times:         71.859/1978.12
PiPjPk times:            19.7947/549.36
Eval PiPjPk times:       3.34667/88.9
L2prod times:            11.2273/312.45
Total time:              139.069/3823.62
[main] Time assemble (wall/proc) 16.489/162.44
[main] Time solve (wall/proc) 6.53333/95.45
[main] Stop crit:        2.09796e-11
[main] Stop crit:        0.00812893
Ebkt times:              7.07756/195.7
Eval Ebkt times:         71.4841/1963.26
PiPjPk times:            19.7496/542.1
Eval PiPjPk times:       3.52565/93.48
L2prod times:            11.2286/309.89
Total time:              138.86/3809.31
[main] Time assemble (wall/proc) 16.3553/161.52
[main] Time solve (wall/proc) 6.50075/95.18
[main] Stop crit:        2.06859e-11
[main] Stop crit:        0.00810581
Ebkt times:              7.05049/194.82
Eval Ebkt times:         71.2891/1964.48
PiPjPk times:            19.794/547.41
Eval PiPjPk times:       3.36959/90.06
L2prod times:            11.2047/308.99
Total time:              137.837/3796.92
[main] Time assemble (wall/proc) 16.4358/161.3
[main] Time solve (wall/proc) 6.54983/95.77
[main] Stop crit:        2.03852e-11
[main] Stop crit:        0.00808044
Ebkt times:              7.0992/195.37
Eval Ebkt times:         71.7139/1969.96
PiPjPk times:            19.8226/547.1
Eval PiPjPk times:       3.50479/93.62
L2prod times:            11.1986/307.77
Total time:              139.033/3816.03
[main] Time assemble (wall/proc) 16.3798/161.95
[main] Time solve (wall/proc) 6.5002/95.21
[main] Stop crit:        2.00887e-11
[main] Stop crit:        0.00805335
Ebkt times:              7.11587/197.65
Eval Ebkt times:         71.607/1976.39
PiPjPk times:            19.7922/545.39
Eval PiPjPk times:       3.39705/91.12
L2prod times:            11.1885/310.52
Total time:              138.486/3814.49
[main] Time assemble (wall/proc) 16.3748/161.96
[main] Time solve (wall/proc) 6.52017/95.51
[main] Stop crit:        1.98018e-11
[main] Stop crit:        0.008025
Ebkt times:              7.09457/197.35
Eval Ebkt times:         71.3067/1957.92
PiPjPk times:            19.7961/546.41
Eval PiPjPk times:       3.3494/90.15
L2prod times:            11.2053/306.8
Total time:              138.72/3804.29
[main] Time assemble (wall/proc) 16.4593/161.6
[main] Time solve (wall/proc) 6.56361/95.74
[main] Stop crit:        1.95233e-11
[main] Stop crit:        0.00799575
Ebkt times:              7.05925/195.9
Eval Ebkt times:         71.4891/1968.03
PiPjPk times:            19.7729/546.07
Eval PiPjPk times:       3.44705/92.9
L2prod times:            11.2048/311.34
Total time:              138.513/3805.63
[main] Time assemble (wall/proc) 16.5214/161.83
[main] Time solve (wall/proc) 6.55602/95.91
[main] Stop crit:        1.92472e-11
[main] Stop crit:        0.00796591
Ebkt times:              7.0749/197.08
Eval Ebkt times:         71.3579/1958.47
PiPjPk times:            19.7662/543.58
Eval PiPjPk times:       3.48361/93.62
L2prod times:            11.2126/310.15
Total time:              138.534/3796.45
[main] Time assemble (wall/proc) 16.4798/161.36
[main] Time solve (wall/proc) 6.53686/95.65
[main] Stop crit:        1.89666e-11
[main] Stop crit:        0.00793571
Ebkt times:              7.06397/196.22
Eval Ebkt times:         71.4374/1971.48
PiPjPk times:            19.7738/546.69
Eval PiPjPk times:       3.33693/90.33
L2prod times:            11.1591/309.38
Total time:              138.179/3806.43
[main] Time assemble (wall/proc) 16.4572/161.61
[main] Time solve (wall/proc) 6.57898/95.26
[main] Stop crit:        1.86767e-11
[main] Stop crit:        0.00790539
Ebkt times:              7.08874/194.61
Eval Ebkt times:         71.321/1965.12
PiPjPk times:            19.7329/546.46
Eval PiPjPk times:       3.29722/88.39
L2prod times:            11.1866/309.18
Total time:              138.259/3800.7
[main] Time assemble (wall/proc) 16.3876/161.39
[main] Time solve (wall/proc) 6.57114/95.86
[main] Stop crit:        1.83772e-11
[main] Stop crit:        0.0078752
Ebkt times:              7.03033/192.63
Eval Ebkt times:         71.2729/1961.32
PiPjPk times:            19.7344/544.84
Eval PiPjPk times:       3.31402/91.45
L2prod times:            11.2006/309.59
Total time:              137.815/3790.91
[main] Time assemble (wall/proc) 16.303/161.01
[main] Time solve (wall/proc) 6.53056/95.48
[main] Stop crit:        1.8072e-11
[main] Stop crit:        0.00784541
Ebkt times:              7.17172/196.84
Eval Ebkt times:         71.7719/1980.77
PiPjPk times:            19.7847/546.01
Eval PiPjPk times:       3.348/91.67
L2prod times:            11.2079/309.18
Total time:              138.637/3816.42
[main] Time assemble (wall/proc) 16.4715/162.19
[main] Time solve (wall/proc) 6.57954/96.64
[main] Stop crit:        1.77683e-11
[main] Stop crit:        0.00781627
Ebkt times:              7.01927/192.68
Eval Ebkt times:         70.9374/1944.8
PiPjPk times:            19.6529/538.69
Eval PiPjPk times:       3.64877/98.82
L2prod times:            11.1299/304.59
Total time:              138.257/3777.31
[main] Time assemble (wall/proc) 16.3592/160.29
[main] Time solve (wall/proc) 6.50829/95.19
[main] Stop crit:        1.74742e-11
[main] Stop crit:        0.00778803
Ebkt times:              7.12562/195.62
Eval Ebkt times:         71.5963/1961.33
PiPjPk times:            19.6552/539.27
Eval PiPjPk times:       3.38669/88.22
L2prod times:            11.2232/308.07
Total time:              139.509/3804.62
[main] Time assemble (wall/proc) 16.5128/161.77
[main] Time solve (wall/proc) 6.61872/96.47
[main] Stop crit:        1.71971e-11
[main] Stop crit:        0.00776088
Ebkt times:              7.09564/196.29
Eval Ebkt times:         71.6613/1973.19
PiPjPk times:            19.7824/545.69
Eval PiPjPk times:       3.28051/87.88
L2prod times:            11.2302/310.93
Total time:              138.78/3819.13
[main] Time assemble (wall/proc) 16.3946/162.08
[main] Time solve (wall/proc) 6.53857/95.63
[main] Stop crit:        1.69421e-11
[main] Stop crit:        0.00773495
Ebkt times:              7.04776/193.11
Eval Ebkt times:         71.1952/1950.51
PiPjPk times:            19.7037/539.57
Eval PiPjPk times:       3.5242/93.48
L2prod times:            11.168/306.9
Total time:              138.68/3789.84
[main] Time assemble (wall/proc) 16.3537/161.18
[main] Time solve (wall/proc) 6.53833/95.8
[main] Stop crit:        1.67117e-11
[main] 30%...
[main] Stop crit:        0.00771028
Ebkt times:              7.0568/194.05
Eval Ebkt times:         71.3182/1957.57
PiPjPk times:            19.7579/546.82
Eval PiPjPk times:       3.44872/92.97
L2prod times:            11.2167/308.01
Total time:              138.382/3793.07
[main] Time assemble (wall/proc) 16.3737/161.36
[main] Time solve (wall/proc) 6.51291/95.38
[main] Stop crit:        1.6506e-11
[main] Stop crit:        0.00768688
Ebkt times:              7.13596/196.05
Eval Ebkt times:         72.2506/1992.06
PiPjPk times:            19.8164/547.06
Eval PiPjPk times:       3.37209/91.15
L2prod times:            11.2678/311.13
Total time:              139.329/3834.63
[main] Time assemble (wall/proc) 16.5344/162.8
[main] Time solve (wall/proc) 6.56902/95.91
[main] Stop crit:        1.63238e-11
[main] Stop crit:        0.00766468
Ebkt times:              7.04895/197.2
Eval Ebkt times:         71.4454/1967.23
PiPjPk times:            19.726/542.74
Eval PiPjPk times:       3.37418/89.96
L2prod times:            11.1604/306.46
Total time:              138.275/3799.09
[main] Time assemble (wall/proc) 16.4459/161.52
[main] Time solve (wall/proc) 6.5753/96.28
[main] Stop crit:        1.6163e-11
[main] Stop crit:        0.00764359
Ebkt times:              7.17047/197.43
Eval Ebkt times:         72.2245/1990.06
PiPjPk times:            19.8797/546.8
Eval PiPjPk times:       3.39421/89.1
L2prod times:            11.2721/313.14
Total time:              139.376/3840.46
[main] Time assemble (wall/proc) 16.5286/163.27
[main] Time solve (wall/proc) 6.55796/95.86
[main] Stop crit:        1.60218e-11
[main] Stop crit:        0.00762351
Ebkt times:              7.0687/192.54
Eval Ebkt times:         71.7039/1978.35
PiPjPk times:            19.79/545.92
Eval PiPjPk times:       3.24332/89.53
L2prod times:            11.2159/310.69
Total time:              138.844/3814.57
[main] Time assemble (wall/proc) 16.5218/162
[main] Time solve (wall/proc) 6.57738/95.61
[main] Stop crit:        1.58983e-11
[main] Stop crit:        0.00760434
Ebkt times:              7.10579/198.17
Eval Ebkt times:         71.3668/1959.31
PiPjPk times:            19.694/543.98
Eval PiPjPk times:       3.36575/91.57
L2prod times:            11.1406/308.4
Total time:              137.83/3786.6
[main] Time assemble (wall/proc) 16.4998/161.37
[main] Time solve (wall/proc) 6.54699/95.65
[main] Stop crit:        1.57913e-11
[main] Stop crit:        0.00758596
Ebkt times:              7.09722/197.45
Eval Ebkt times:         71.6986/1974.53
PiPjPk times:            19.8176/547.1
Eval PiPjPk times:       3.54312/94.07
L2prod times:            11.2113/306.97
Total time:              139.007/3824.11
[main] Time assemble (wall/proc) 16.4475/162.04
[main] Time solve (wall/proc) 6.58246/95.41
[main] Stop crit:        1.56991e-11
[main] Stop crit:        0.00756828
Ebkt times:              7.02144/195.49
Eval Ebkt times:         71.024/1954.29
PiPjPk times:            19.6709/540.99
Eval PiPjPk times:       3.44206/92.04
L2prod times:            11.0965/305.96
Total time:              137.801/3782.54
[main] Time assemble (wall/proc) 16.4793/160.8
[main] Time solve (wall/proc) 6.59675/95.78
[main] Stop crit:        1.56203e-11
[main] Stop crit:        0.00755118
Ebkt times:              7.04738/192.16
Eval Ebkt times:         71.3078/1955.32
PiPjPk times:            19.8075/545.39
Eval PiPjPk times:       3.45191/90.89
L2prod times:            11.2373/308.41
Total time:              138.76/3796.37
[main] Time assemble (wall/proc) 16.3992/161.51
[main] Time solve (wall/proc) 6.52651/95.75
[main] Stop crit:        1.55531e-11
[main] Stop crit:        0.00753455
Ebkt times:              7.03954/196
Eval Ebkt times:         71.3228/1965.43
PiPjPk times:            19.7618/548.93
Eval PiPjPk times:       3.26856/87.55
L2prod times:            11.1753/308.2
Total time:              137.597/3787.02
[main] Time assemble (wall/proc) 16.4089/161.15
[main] Time solve (wall/proc) 6.5582/95.2
[main] Stop crit:        1.54958e-11
[main] Stop crit:        0.0075183
Ebkt times:              7.1201/195.25
Eval Ebkt times:         72.0154/1976.1
PiPjPk times:            19.8159/546.28
Eval PiPjPk times:       3.44761/97.12
L2prod times:            11.2058/309.77
Total time:              139.482/3824.52
[main] Time assemble (wall/proc) 16.4379/162.42
[main] Time solve (wall/proc) 6.52668/95.44
[main] Stop crit:        1.54463e-11
[main] Stop crit:        0.0075023
Ebkt times:              7.09339/196.15
Eval Ebkt times:         71.4929/1961.51
PiPjPk times:            19.808/545.81
Eval PiPjPk times:       3.51774/91.12
L2prod times:            11.276/309.06
Total time:              139.186/3806.37
[main] Time assemble (wall/proc) 16.4712/161.85
[main] Time solve (wall/proc) 6.59313/95.65
[main] Stop crit:        1.54033e-11
[main] Stop crit:        0.00748646
Ebkt times:              7.10443/196.61
Eval Ebkt times:         71.2582/1947.96
PiPjPk times:            19.7349/542.18
Eval PiPjPk times:       3.64245/94.83
L2prod times:            11.1203/304.05
Total time:              139.144/3796.34
[main] Time assemble (wall/proc) 16.4425/161.22
[main] Time solve (wall/proc) 6.60181/96.02
[main] Stop crit:        1.53653e-11
[main] Stop crit:        0.00747068
Ebkt times:              7.03737/193.41
Eval Ebkt times:         71.1622/1959.01
PiPjPk times:            19.7433/542.55
Eval PiPjPk times:       3.42579/96.19
L2prod times:            11.1746/308.06
Total time:              138.058/3795.72
[main] Time assemble (wall/proc) 16.5076/161.15
[main] Time solve (wall/proc) 6.53708/95.9
[main] Stop crit:        1.53312e-11
[main] Stop crit:        0.00745487
Ebkt times:              7.05073/193.93
Eval Ebkt times:         71.2409/1967.31
PiPjPk times:            19.722/543.07
Eval PiPjPk times:       3.37995/92.84
L2prod times:            11.1832/306.91
Total time:              137.883/3797.14
[main] Time assemble (wall/proc) 16.4505/161.43
[main] Time solve (wall/proc) 6.53818/95.51
[main] Stop crit:        1.53004e-11
[main] Stop crit:        0.00743895
Ebkt times:              7.00846/193.77
Eval Ebkt times:         71.4423/1967.89
PiPjPk times:            19.7608/546.52
Eval PiPjPk times:       3.38832/90.32
L2prod times:            11.1993/307.9
Total time:              137.944/3796.9
[main] Time assemble (wall/proc) 16.4636/161.47
[main] Time solve (wall/proc) 6.58756/95.66
[main] Stop crit:        1.52726e-11
[main] Stop crit:        0.00742286
Ebkt times:              7.09516/195.08
Eval Ebkt times:         71.3638/1972.38
PiPjPk times:            19.7727/548.01
Eval PiPjPk times:       3.43893/91.62
L2prod times:            11.1271/306.23
Total time:              138.033/3806.56
[main] Time assemble (wall/proc) 16.4165/161.62
[main] Time solve (wall/proc) 6.55727/95.56
[main] Stop crit:        1.52479e-11
[main] 40%...
[main] Stop crit:        0.00740657
Ebkt times:              7.17748/197.01
Eval Ebkt times:         71.8672/1959.33
PiPjPk times:            19.7688/542.65
Eval PiPjPk times:       3.58446/92.39
L2prod times:            11.2611/309.41
Total time:              140.126/3809.83
[main] Time assemble (wall/proc) 16.7226/162.08
[main] Time solve (wall/proc) 6.5737/95.41
[main] Stop crit:        1.52266e-11
[main] Stop crit:        0.00739004
Ebkt times:              7.13366/195.98
Eval Ebkt times:         71.4816/1953.7
PiPjPk times:            19.7355/541.63
Eval PiPjPk times:       3.54971/94.15
L2prod times:            11.2019/306.27
Total time:              139.082/3797.13
[main] Time assemble (wall/proc) 16.4494/161.29
[main] Time solve (wall/proc) 6.53565/95.59
[main] Stop crit:        1.52092e-11
[main] Stop crit:        0.00737325
Ebkt times:              7.11358/196.79
Eval Ebkt times:         71.1998/1940.44
PiPjPk times:            19.6648/538.65
Eval PiPjPk times:       3.54552/91.43
L2prod times:            11.1557/305.7
Total time:              138.776/3777.18
[main] Time assemble (wall/proc) 16.4975/160.64
[main] Time solve (wall/proc) 6.64944/96.55
[main] Stop crit:        1.51961e-11
[main] Stop crit:        0.0073562
Ebkt times:              7.13922/196.7
Eval Ebkt times:         71.5763/1952.89
PiPjPk times:            19.7918/541.36
Eval PiPjPk times:       3.48255/91.98
L2prod times:            11.2561/309.08
Total time:              139.145/3790.39
[main] Time assemble (wall/proc) 16.6345/161.38
[main] Time solve (wall/proc) 6.62678/95.39
[main] Stop crit:        1.51876e-11
[main] Stop crit:        0.00733891
Ebkt times:              7.36372/185.93
Eval Ebkt times:         71.5346/1795.55
PiPjPk times:            19.7786/497.83
Eval PiPjPk times:       6.31259/137.96
L2prod times:            11.2931/284.28
Total time:              154.32/3775.02
[main] Time assemble (wall/proc) 17.1343/159.9
[main] Time solve (wall/proc) 6.56927/96.31
[main] Stop crit:        1.51837e-11
[main] Stop crit:        0.00732139
Ebkt times:              7.11695/199.56
Eval Ebkt times:         71.6604/1958.75
PiPjPk times:            19.6994/540.14
Eval PiPjPk times:       3.44856/93.76
L2prod times:            11.2171/307.55
Total time:              138.931/3800.07
[main] Time assemble (wall/proc) 16.3694/161.36
[main] Time solve (wall/proc) 6.49015/95.26
[main] Stop crit:        1.51843e-11
[main] Stop crit:        0.00730367
Ebkt times:              7.07834/195.35
Eval Ebkt times:         71.3776/1961.6
PiPjPk times:            19.7122/542.48
Eval PiPjPk times:       3.35218/90.15
L2prod times:            11.1831/307.05
Total time:              138.259/3797.46
[main] Time assemble (wall/proc) 16.5146/161.62
[main] Time solve (wall/proc) 6.6114/96.51
[main] Stop crit:        1.51886e-11
[main] Stop crit:        0.00728578
Ebkt times:              7.08981/194.86
Eval Ebkt times:         71.3377/1952.91
PiPjPk times:            19.7935/541.61
Eval PiPjPk times:       3.45325/94.11
L2prod times:            11.1791/308.07
Total time:              138.765/3792.51
[main] Time assemble (wall/proc) 16.4203/161.22
[main] Time solve (wall/proc) 6.51492/95.07
[main] Stop crit:        1.51957e-11
[main] Stop crit:        0.00726775
Ebkt times:              7.08583/193.79
Eval Ebkt times:         71.4893/1955.62
PiPjPk times:            19.7572/544.18
Eval PiPjPk times:       3.49788/91.69
L2prod times:            11.2083/307.31
Total time:              139.058/3795.21
[main] Time assemble (wall/proc) 16.5621/161.5
[main] Time solve (wall/proc) 6.51259/95.02
[main] Stop crit:        1.52047e-11
[main] Stop crit:        0.0072496
Ebkt times:              7.07728/194.91
Eval Ebkt times:         71.6052/1973.21
PiPjPk times:            19.8084/548.95
Eval PiPjPk times:       3.30701/88.92
L2prod times:            11.2605/311.73
Total time:              138.434/3813.61
[main] Time assemble (wall/proc) 16.4286/161.95
[main] Time solve (wall/proc) 6.49998/96.48
[main] Stop crit:        1.52143e-11
[main] Stop crit:        0.00723138
Ebkt times:              7.12277/198.14
Eval Ebkt times:         71.1842/1944.57
PiPjPk times:            19.6581/536.86
Eval PiPjPk times:       3.56571/94.4
L2prod times:            11.1322/306.89
Total time:              138.95/3789.41
[main] Time assemble (wall/proc) 16.4736/161.09
[main] Time solve (wall/proc) 6.59304/95.77
[main] Stop crit:        1.52236e-11
[main] Stop crit:        0.0072131
Ebkt times:              7.07756/196.02
Eval Ebkt times:         71.7939/1978.2
PiPjPk times:            19.8081/546.28
Eval PiPjPk times:       3.46146/95.19
L2prod times:            11.1923/307.96
Total time:              138.753/3817.13
[main] Time assemble (wall/proc) 16.3985/161.98
[main] Time solve (wall/proc) 6.57783/96.63
[main] Stop crit:        1.52317e-11
[main] Stop crit:        0.00719478
Ebkt times:              7.13356/196.28
Eval Ebkt times:         71.3842/1956.65
PiPjPk times:            19.748/540.36
Eval PiPjPk times:       3.43465/95.51
L2prod times:            11.2387/309.76
Total time:              138.616/3798.47
[main] Time assemble (wall/proc) 16.5204/161.68
[main] Time solve (wall/proc) 6.53205/95.06
[main] Stop crit:        1.52381e-11
[main] Stop crit:        0.00717644
Ebkt times:              7.06923/195.81
Eval Ebkt times:         71.5862/1969.94
PiPjPk times:            19.8053/542.3
Eval PiPjPk times:       3.34515/92.77
L2prod times:            11.2373/310.39
Total time:              138.754/3807.35
[main] Time assemble (wall/proc) 16.5629/162.16
[main] Time solve (wall/proc) 6.5914/95.43
[main] Stop crit:        1.52424e-11
[main] Stop crit:        0.00715807
Ebkt times:              7.10097/197.46
Eval Ebkt times:         71.6328/1973.03
PiPjPk times:            19.8505/550.38
Eval PiPjPk times:       3.37896/92.83
L2prod times:            11.1625/306.6
Total time:              138.559/3812.73
[main] Time assemble (wall/proc) 16.4787/161.93
[main] Time solve (wall/proc) 6.52126/95.22
[main] Stop crit:        1.52445e-11
[main] Stop crit:        0.00713969
Ebkt times:              7.10914/195.55
Eval Ebkt times:         72.1452/1988.76
PiPjPk times:            19.8872/548.11
Eval PiPjPk times:       3.29413/90.56
L2prod times:            11.3035/312.96
Total time:              139.6/3834.74
[main] Time assemble (wall/proc) 16.5416/162.99
[main] Time solve (wall/proc) 6.52772/95.4
[main] Stop crit:        1.52443e-11
[main] 50%...
[main] Stop crit:        0.00712129
Ebkt times:              7.07769/194.57
Eval Ebkt times:         71.913/1984.02
PiPjPk times:            19.7417/545.7
Eval PiPjPk times:       3.4436/93.91
L2prod times:            11.2338/311.83
Total time:              138.675/3820.69
[main] Time assemble (wall/proc) 16.4243/162.32
[main] Time solve (wall/proc) 6.57466/95.31
[main] Stop crit:        1.52416e-11
[main] Stop crit:        0.00710285
Ebkt times:              7.02286/193.42
Eval Ebkt times:         70.8118/1942.62
PiPjPk times:            19.567/533.85
Eval PiPjPk times:       3.52449/94.71
L2prod times:            11.1178/304.81
Total time:              138.043/3773.59
[main] Time assemble (wall/proc) 16.4563/160.38
[main] Time solve (wall/proc) 6.5686/95.9
[main] Stop crit:        1.52361e-11
[main] Stop crit:        0.00708438
Ebkt times:              7.05463/195.42
Eval Ebkt times:         71.3611/1963.82
PiPjPk times:            19.8441/547.11
Eval PiPjPk times:       3.41281/94.31
L2prod times:            11.1318/308.5
Total time:              138.66/3807.04
[main] Time assemble (wall/proc) 16.4918/161.6
[main] Time solve (wall/proc) 6.52955/94.79
[main] Stop crit:        1.52277e-11
[main] Stop crit:        0.00706585
Ebkt times:              7.0411/194.67
Eval Ebkt times:         71.3159/1959.96
PiPjPk times:            19.7668/545.25
Eval PiPjPk times:       3.38151/94.41
L2prod times:            11.1857/309.47
Total time:              138.188/3797.65
[main] Time assemble (wall/proc) 16.3497/161.32
[main] Time solve (wall/proc) 6.49031/94.9
[main] Stop crit:        1.52157e-11
[main] Stop crit:        0.00704726
Ebkt times:              7.06301/195.14
Eval Ebkt times:         71.2354/1964.52
PiPjPk times:            19.7437/543.01
Eval PiPjPk times:       3.38683/91.56
L2prod times:            11.1596/309.04
Total time:              138.267/3801.7
[main] Time assemble (wall/proc) 16.3648/161.29
[main] Time solve (wall/proc) 6.53388/95.74
[main] Stop crit:        1.51998e-11
[main] Stop crit:        0.00702859
Ebkt times:              7.08566/196.63
Eval Ebkt times:         71.4137/1963.16
PiPjPk times:            19.7738/545.09
Eval PiPjPk times:       3.46268/90.77
L2prod times:            11.1475/309
Total time:              138.673/3805.53
[main] Time assemble (wall/proc) 16.4477/161.67
[main] Time solve (wall/proc) 6.55633/95.89
[main] Stop crit:        1.51795e-11
[main] Stop crit:        0.00700981
Ebkt times:              7.12412/197.47
Eval Ebkt times:         71.4589/1966.84
PiPjPk times:            19.8748/551.33
Eval PiPjPk times:       3.34482/92.33
L2prod times:            11.1387/305.76
Total time:              138.644/3809.89
[main] Time assemble (wall/proc) 16.4768/161.7
[main] Time solve (wall/proc) 6.54752/95.75
[main] Stop crit:        1.51545e-11
[main] Stop crit:        0.00699091
Ebkt times:              7.08916/196.15
Eval Ebkt times:         71.6399/1979.21
PiPjPk times:            19.7638/547.13
Eval PiPjPk times:       3.33401/90.32
L2prod times:            11.2405/309.03
Total time:              138.311/3815.74
[main] Time assemble (wall/proc) 16.3461/161.95
[main] Time solve (wall/proc) 6.54107/96.14
[main] Stop crit:        1.51246e-11
[main] Stop crit:        0.00697186
Ebkt times:              7.1331/196.8
Eval Ebkt times:         71.9748/1989.45
PiPjPk times:            19.9079/552.58
Eval PiPjPk times:       3.20001/88.96
L2prod times:            11.2748/311.65
Total time:              138.693/3834.32
[main] Time assemble (wall/proc) 16.3782/162.73
[main] Time solve (wall/proc) 6.52969/96.15
[main] Stop crit:        1.50902e-11
[main] Stop crit:        0.00695265
Ebkt times:              6.9968/195.66
Eval Ebkt times:         71.2435/1965.38
PiPjPk times:            19.805/549.63
Eval PiPjPk times:       3.3395/91.28
L2prod times:            11.1062/306.8
Total time:              137.772/3801.09
[main] Time assemble (wall/proc) 16.4207/161.16
[main] Time solve (wall/proc) 6.53122/95.2
[main] Stop crit:        1.50517e-11
[main] Stop crit:        0.00693326
Ebkt times:              7.11898/196.14
Eval Ebkt times:         72.065/1993.94
PiPjPk times:            19.8528/547.04
Eval PiPjPk times:       3.28222/91.84
L2prod times:            11.2382/308.87
Total time:              139.031/3833.02
[main] Time assemble (wall/proc) 16.4438/162.76
[main] Time solve (wall/proc) 6.5109/95.41
[main] Stop crit:        1.50097e-11
[main] Stop crit:        0.00691366
Ebkt times:              7.05227/195.05
Eval Ebkt times:         71.3646/1968.4
PiPjPk times:            19.7036/542.42
Eval PiPjPk times:       3.32032/91.69
L2prod times:            11.2293/310.25
Total time:              137.571/3793.03
[main] Time assemble (wall/proc) 16.3951/161.18
[main] Time solve (wall/proc) 6.60661/96.13
[main] Stop crit:        1.49652e-11
[main] Stop crit:        0.00689383
Ebkt times:              7.01713/193.19
Eval Ebkt times:         71.291/1960.52
PiPjPk times:            19.7388/542.87
Eval PiPjPk times:       3.43381/93.79
L2prod times:            11.1667/309.2
Total time:              138.175/3794.05
[main] Time assemble (wall/proc) 16.3761/161.2
[main] Time solve (wall/proc) 6.55573/95.67
[main] Stop crit:        1.49191e-11
[main] Stop crit:        0.00687376
Ebkt times:              7.05032/195.33
Eval Ebkt times:         71.5663/1969.01
PiPjPk times:            19.7489/545.11
Eval PiPjPk times:       3.48663/94.16
L2prod times:            11.2043/308.96
Total time:              138.669/3806.19
[main] Time assemble (wall/proc) 16.3958/161.75
[main] Time solve (wall/proc) 6.56502/95.82
[main] Stop crit:        1.48724e-11
[main] Stop crit:        0.00685344
Ebkt times:              7.10007/197.63
Eval Ebkt times:         71.4511/1970.2
PiPjPk times:            19.8394/544.08
Eval PiPjPk times:       3.42356/94
L2prod times:            11.2016/308.06
Total time:              138.418/3806.92
[main] Time assemble (wall/proc) 16.3519/161.47
[main] Time solve (wall/proc) 6.50421/95.2
[main] Stop crit:        1.4826e-11
[main] Stop crit:        0.00683286
Ebkt times:              7.07193/193.15
Eval Ebkt times:         71.4838/1970.26
PiPjPk times:            19.7685/546.81
Eval PiPjPk times:       3.39544/92.37
L2prod times:            11.1867/309.87
Total time:              138.387/3807.74
[main] Time assemble (wall/proc) 16.4728/161.58
[main] Time solve (wall/proc) 6.53573/95.61
[main] Stop crit:        1.47807e-11
[main] 60%...
[main] Stop crit:        0.00681202
Ebkt times:              7.07809/192.54
Eval Ebkt times:         71.9722/1988.06
PiPjPk times:            19.8867/550.26
Eval PiPjPk times:       3.37579/89.06
L2prod times:            11.2412/310.58
Total time:              139.024/3829.82
[main] Time assemble (wall/proc) 16.4891/162.65
[main] Time solve (wall/proc) 6.54104/96.11
[main] Stop crit:        1.47372e-11
[main] Stop crit:        0.00679093
Ebkt times:              7.07475/196.11
Eval Ebkt times:         71.5731/1974.88
PiPjPk times:            19.8613/548.48
Eval PiPjPk times:       3.28084/88.42
L2prod times:            11.2293/311.35
Total time:              138/3811.13
[main] Time assemble (wall/proc) 16.351/161.92
[main] Time solve (wall/proc) 6.53209/96.06
[main] Stop crit:        1.46957e-11
[main] Stop crit:        0.00676958
Ebkt times:              7.04908/193.55
Eval Ebkt times:         71.2481/1956.69
PiPjPk times:            19.7974/544.73
Eval PiPjPk times:       3.43264/93.21
L2prod times:            11.1376/307.92
Total time:              138.512/3794.21
[main] Time assemble (wall/proc) 16.4683/161.28
[main] Time solve (wall/proc) 6.56954/96.1
[main] Stop crit:        1.46567e-11
[main] Stop crit:        0.00674801
Ebkt times:              7.10299/195.57
Eval Ebkt times:         71.2911/1966.2
PiPjPk times:            19.7329/544.24
Eval PiPjPk times:       3.46144/94.59
L2prod times:            11.2247/309.25
Total time:              138.088/3791.71
[main] Time assemble (wall/proc) 16.3366/161.22
[main] Time solve (wall/proc) 6.49207/95.22
[main] Stop crit:        1.46201e-11
[main] Stop crit:        0.00672622
Ebkt times:              7.10908/197.78
Eval Ebkt times:         71.6179/1973.91
PiPjPk times:            19.705/543.77
Eval PiPjPk times:       3.4238/89.37
L2prod times:            11.2197/310.36
Total time:              138.697/3813.65
[main] Time assemble (wall/proc) 16.509/161.84
[main] Time solve (wall/proc) 6.5305/95.33
[main] Stop crit:        1.45859e-11
[main] Stop crit:        0.00670424
Ebkt times:              7.10162/198.02
Eval Ebkt times:         71.6559/1974.45
PiPjPk times:            19.7171/545.13
Eval PiPjPk times:       3.30046/89.42
L2prod times:            11.2489/312.05
Total time:              138.396/3809.87
[main] Time assemble (wall/proc) 16.4457/161.73
[main] Time solve (wall/proc) 6.5728/95.51
[main] Stop crit:        1.45539e-11
[main] Stop crit:        0.00668212
Ebkt times:              7.09145/196.32
Eval Ebkt times:         71.0623/1950.85
PiPjPk times:            19.6775/540.67
Eval PiPjPk times:       3.50719/92.21
L2prod times:            11.1038/306.62
Total time:              138.191/3788.92
[main] Time assemble (wall/proc) 16.4413/160.83
[main] Time solve (wall/proc) 6.54131/95.66
[main] Stop crit:        1.45236e-11
[main] Stop crit:        0.00665986
Ebkt times:              7.04829/196.01
Eval Ebkt times:         71.2824/1952.17
PiPjPk times:            19.7298/541.44
Eval PiPjPk times:       3.46231/91.16
L2prod times:            11.2178/307.32
Total time:              138.523/3791.27
[main] Time assemble (wall/proc) 16.4936/161.12
[main] Time solve (wall/proc) 6.52602/94.77
[main] Stop crit:        1.4495e-11
[main] Stop crit:        0.00663752
Ebkt times:              7.11038/196.78
Eval Ebkt times:         71.798/1972.1
PiPjPk times:            19.7735/546.65
Eval PiPjPk times:       3.54325/92.06
L2prod times:            11.2031/310.88
Total time:              139.182/3826.02
[main] Time assemble (wall/proc) 16.3817/162.29
[main] Time solve (wall/proc) 6.49036/95.93
[main] Stop crit:        1.44675e-11
[main] Stop crit:        0.00661512
Ebkt times:              7.08688/197.87
Eval Ebkt times:         71.6518/1977.29
PiPjPk times:            19.8244/546.99
Eval PiPjPk times:       3.35417/92.21
L2prod times:            11.2117/309.74
Total time:              138.591/3821.71
[main] Time assemble (wall/proc) 16.4425/162.2
[main] Time solve (wall/proc) 6.54361/95.56
[main] Stop crit:        1.44409e-11
[main] Stop crit:        0.0065927
Ebkt times:              7.12262/196.64
Eval Ebkt times:         71.6426/1975.54
PiPjPk times:            19.8108/547
Eval PiPjPk times:       3.36001/89.35
L2prod times:            11.2524/311.42
Total time:              138.45/3812.77
[main] Time assemble (wall/proc) 16.3986/161.91
[main] Time solve (wall/proc) 6.58616/96.16
[main] Stop crit:        1.44148e-11
[main] Stop crit:        0.0065703
Ebkt times:              7.07046/195.23
Eval Ebkt times:         71.4088/1958.49
PiPjPk times:            19.7853/546.99
Eval PiPjPk times:       3.42004/91.57
L2prod times:            11.2014/310.25
Total time:              138.516/3807.21
[main] Time assemble (wall/proc) 16.4561/161.65
[main] Time solve (wall/proc) 6.56586/95.17
[main] Stop crit:        1.4389e-11
[main] Stop crit:        0.00654793
Ebkt times:              7.00043/193.75
Eval Ebkt times:         70.8975/1947.48
PiPjPk times:            19.6188/538.91
Eval PiPjPk times:       3.46254/91.94
L2prod times:            11.1/302.51
Total time:              138.028/3777.56
[main] Time assemble (wall/proc) 16.3832/160.28
[main] Time solve (wall/proc) 6.56445/95.16
[main] Stop crit:        1.43632e-11
[main] Stop crit:        0.00652564
Ebkt times:              7.07663/194.58
Eval Ebkt times:         71.436/1968.83
PiPjPk times:            19.8355/548.23
Eval PiPjPk times:       3.27101/88.82
L2prod times:            11.2218/309.81
Total time:              138.169/3804.47
[main] Time assemble (wall/proc) 16.4033/161.58
[main] Time solve (wall/proc) 6.5471/95.33
[main] Stop crit:        1.43375e-11
[main] Stop crit:        0.00650343
Ebkt times:              7.01846/194.77
Eval Ebkt times:         71.2508/1961.41
PiPjPk times:            19.6753/544.12
Eval PiPjPk times:       3.36295/89.25
L2prod times:            11.1052/305.9
Total time:              138.059/3792.21
[main] Time assemble (wall/proc) 16.3746/161.12
[main] Time solve (wall/proc) 6.54347/96.09
[main] Stop crit:        1.43117e-11
[main] Stop crit:        0.00648134
Ebkt times:              7.09597/199.03
Eval Ebkt times:         71.9576/1980.66
PiPjPk times:            19.8034/544.34
Eval PiPjPk times:       3.34495/90.61
L2prod times:            11.2624/311.92
Total time:              139.046/3825.25
[main] Time assemble (wall/proc) 16.4681/162.35
[main] Time solve (wall/proc) 6.5352/95.28
[main] Stop crit:        1.42859e-11
[main] Stop crit:        0.00645938
Ebkt times:              7.02564/191.54
Eval Ebkt times:         71.162/1950.92
PiPjPk times:            19.6543/537.94
Eval PiPjPk times:       3.48701/94.05
L2prod times:            11.188/307.81
Total time:              138.791/3788.42
[main] Time assemble (wall/proc) 16.475/160.96
[main] Time solve (wall/proc) 6.52484/95.4
[main] Stop crit:        1.426e-11
[main] 70%...
[main] Stop crit:        0.00643756
Ebkt times:              7.17338/200.01
Eval Ebkt times:         72.2945/1995.35
PiPjPk times:            19.7914/545.14
Eval PiPjPk times:       3.44128/90.69
L2prod times:            11.2875/312.92
Total time:              139.919/3852.83
[main] Time assemble (wall/proc) 16.5058/163.2
[main] Time solve (wall/proc) 6.5458/95.54
[main] Stop crit:        1.42343e-11
[main] Stop crit:        0.00641588
Ebkt times:              7.1056/194.85
Eval Ebkt times:         71.9014/1982.5
PiPjPk times:            19.7374/543.77
Eval PiPjPk times:       3.31003/92.87
L2prod times:            11.2233/309.61
Total time:              139.126/3822.68
[main] Time assemble (wall/proc) 16.39/162.39
[main] Time solve (wall/proc) 6.50417/95.13
[main] Stop crit:        1.42087e-11
[main] Stop crit:        0.00639435
Ebkt times:              7.00968/193.42
Eval Ebkt times:         71.2469/1960.64
PiPjPk times:            19.693/541.48
Eval PiPjPk times:       3.41249/92.33
L2prod times:            11.1441/307.76
Total time:              137.85/3786.93
[main] Time assemble (wall/proc) 16.3743/160.89
[main] Time solve (wall/proc) 6.55425/95.51
[main] Stop crit:        1.41833e-11
[main] Stop crit:        0.00637297
Ebkt times:              7.04688/195.29
Eval Ebkt times:         71.5837/1971.91
PiPjPk times:            19.8275/546.54
Eval PiPjPk times:       3.4719/93.96
L2prod times:            11.2496/309.16
Total time:              138.799/3813.81
[main] Time assemble (wall/proc) 16.4766/162.05
[main] Time solve (wall/proc) 6.61438/96.28
[main] Stop crit:        1.41582e-11
[main] Stop crit:        0.00635173
Ebkt times:              7.17561/197.15
Eval Ebkt times:         71.6165/1970.28
PiPjPk times:            19.7741/546.93
Eval PiPjPk times:       3.3716/92.35
L2prod times:            11.219/308.8
Total time:              138.775/3814.72
[main] Time assemble (wall/proc) 16.4253/162.04
[main] Time solve (wall/proc) 6.53572/94.82
[main] Stop crit:        1.41333e-11
[main] Stop crit:        0.00633062
Ebkt times:              7.08147/197.54
Eval Ebkt times:         71.3974/1961.56
PiPjPk times:            19.7264/543.97
Eval PiPjPk times:       3.35231/89.47
L2prod times:            11.1652/306.66
Total time:              138.309/3794.02
[main] Time assemble (wall/proc) 16.368/161.64
[main] Time solve (wall/proc) 6.54775/96.26
[main] Stop crit:        1.41085e-11
[main] Stop crit:        0.00630963
Ebkt times:              7.04522/194.97
Eval Ebkt times:         71.256/1963.96
PiPjPk times:            19.7236/545.27
Eval PiPjPk times:       3.33436/89.69
L2prod times:            11.1966/308.4
Total time:              137.698/3792.7
[main] Time assemble (wall/proc) 16.3904/161.07
[main] Time solve (wall/proc) 6.51203/95.44
[main] Stop crit:        1.40837e-11
[main] Stop crit:        0.00628876
Ebkt times:              7.34681/200.16
Eval Ebkt times:         70.9991/1903.89
PiPjPk times:            19.6738/531.09
Eval PiPjPk times:       4.17152/106.21
L2prod times:            11.1194/300.29
Total time:              140.916/3775.74
[main] Time assemble (wall/proc) 16.5712/160.28
[main] Time solve (wall/proc) 6.59943/95.78
[main] Stop crit:        1.40588e-11
[main] Stop crit:        0.00626798
Ebkt times:              7.10535/196.27
Eval Ebkt times:         71.4448/1970.11
PiPjPk times:            19.7762/548.56
Eval PiPjPk times:       3.40869/92.64
L2prod times:            11.1809/308.27
Total time:              138.216/3807.46
[main] Time assemble (wall/proc) 16.4112/161.63
[main] Time solve (wall/proc) 6.53289/95.4
[main] Stop crit:        1.40335e-11
[main] Stop crit:        0.00624728
Ebkt times:              7.05367/196.86
Eval Ebkt times:         71.2611/1956.98
PiPjPk times:            19.7804/547.98
Eval PiPjPk times:       3.33114/89.13
L2prod times:            11.208/311.25
Total time:              137.887/3794.41
[main] Time assemble (wall/proc) 16.4273/161.33
[main] Time solve (wall/proc) 6.53578/95.45
[main] Stop crit:        1.40077e-11
[main] Stop crit:        0.00622666
Ebkt times:              7.08692/195.52
Eval Ebkt times:         71.1876/1959.38
PiPjPk times:            19.7293/539.01
Eval PiPjPk times:       3.38243/93.46
L2prod times:            11.1421/306.23
Total time:              138.22/3784.02
[main] Time assemble (wall/proc) 16.4295/161.12
[main] Time solve (wall/proc) 6.55006/95.81
[main] Stop crit:        1.39812e-11
[main] Stop crit:        0.00620609
Ebkt times:              7.15029/196.92
Eval Ebkt times:         71.9742/1981.6
PiPjPk times:            19.7867/544.96
Eval PiPjPk times:       3.3846/92.9
L2prod times:            11.2596/311.08
Total time:              139.158/3826.13
[main] Time assemble (wall/proc) 16.3934/162.53
[main] Time solve (wall/proc) 6.59693/95.9
[main] Stop crit:        1.39537e-11
[main] Stop crit:        0.00618557
Ebkt times:              7.0493/196.66
Eval Ebkt times:         71.4358/1968.78
PiPjPk times:            19.7252/545.17
Eval PiPjPk times:       3.41923/90.3
L2prod times:            11.187/309.35
Total time:              138.393/3805.87
[main] Time assemble (wall/proc) 16.4728/161.86
[main] Time solve (wall/proc) 6.50802/95.29
[main] Stop crit:        1.39252e-11
[main] Stop crit:        0.00616507
Ebkt times:              7.03811/194.29
Eval Ebkt times:         71.4823/1962.06
PiPjPk times:            19.7428/538.74
Eval PiPjPk times:       3.50926/90.83
L2prod times:            11.1922/308.37
Total time:              139.053/3797.62
[main] Time assemble (wall/proc) 16.4888/161.71
[main] Time solve (wall/proc) 6.58713/95.7
[main] Stop crit:        1.38954e-11
[main] Stop crit:        0.0061446
Ebkt times:              7.12368/197.27
Eval Ebkt times:         71.7012/1983.58
PiPjPk times:            19.8374/550.55
Eval PiPjPk times:       3.24851/88.35
L2prod times:            11.2944/312.17
Total time:              138.159/3821.23
[main] Time assemble (wall/proc) 16.4325/162.16
[main] Time solve (wall/proc) 6.55295/96.1
[main] Stop crit:        1.38643e-11
[main] Stop crit:        0.00612413
Ebkt times:              7.10713/195.52
Eval Ebkt times:         71.8043/1975.98
PiPjPk times:            19.8046/546.81
Eval PiPjPk times:       3.50307/90.93
L2prod times:            11.1925/308.27
Total time:              139.148/3822.86
[main] Time assemble (wall/proc) 16.3367/161.95
[main] Time solve (wall/proc) 6.50729/95.15
[main] Stop crit:        1.38319e-11
[main] 80%...
[main] Stop crit:        0.00610368
Ebkt times:              7.0489/194.05
Eval Ebkt times:         71.5499/1969.7
PiPjPk times:            19.7194/544.26
Eval PiPjPk times:       3.41542/92.59
L2prod times:            11.167/308.28
Total time:              138.893/3812.61
[main] Time assemble (wall/proc) 16.4614/161.75
[main] Time solve (wall/proc) 6.51482/95.1
[main] Stop crit:        1.37981e-11
[main] Stop crit:        0.00608322
Ebkt times:              7.11341/197.79
Eval Ebkt times:         71.4643/1961.11
PiPjPk times:            19.7197/540.63
Eval PiPjPk times:       3.5295/93.59
L2prod times:            11.0811/304.43
Total time:              138.945/3808.22
[main] Time assemble (wall/proc) 16.4487/161.7
[main] Time solve (wall/proc) 6.58178/96.67
[main] Stop crit:        1.37629e-11
[main] Stop crit:        0.00606277
Ebkt times:              7.1273/196.5
Eval Ebkt times:         72.0553/1980.6
PiPjPk times:            19.8413/546.09
Eval PiPjPk times:       3.31606/87.09
L2prod times:            11.2606/310.98
Total time:              139.301/3821.49
[main] Time assemble (wall/proc) 16.4992/162.59
[main] Time solve (wall/proc) 6.60488/96.77
[main] Stop crit:        1.37264e-11
[main] Stop crit:        0.00604231
Ebkt times:              7.10523/195.43
Eval Ebkt times:         71.919/1985.47
PiPjPk times:            19.8403/544.11
Eval PiPjPk times:       3.37413/92.05
L2prod times:            11.3056/314.32
Total time:              139.413/3836.02
[main] Time assemble (wall/proc) 16.5272/162.67
[main] Time solve (wall/proc) 6.52354/95.29
[main] Stop crit:        1.36886e-11
[main] Stop crit:        0.00602185
Ebkt times:              6.99799/195.6
Eval Ebkt times:         71.758/1984.86
PiPjPk times:            19.822/550.2
Eval PiPjPk times:       3.2189/89.58
L2prod times:            11.2409/311.58
Total time:              137.895/3816.07
[main] Time assemble (wall/proc) 16.4503/162.4
[main] Time solve (wall/proc) 6.5317/95.25
[main] Stop crit:        1.36496e-11
[main] Stop crit:        0.00600139
Ebkt times:              7.05974/195.54
Eval Ebkt times:         71.1567/1949.89
PiPjPk times:            19.6861/540.18
Eval PiPjPk times:       3.49578/94.12
L2prod times:            11.1795/308.18
Total time:              138.364/3791.43
[main] Time assemble (wall/proc) 16.3636/160.9
[main] Time solve (wall/proc) 6.58848/96.02
[main] Stop crit:        1.36095e-11
[main] Stop crit:        0.00598094
Ebkt times:              7.03895/194.6
Eval Ebkt times:         71.1787/1953.01
PiPjPk times:            19.6639/542.43
Eval PiPjPk times:       3.36761/91.46
L2prod times:            11.2179/308.9
Total time:              137.924/3781.38
[main] Time assemble (wall/proc) 16.3122/160.77
[main] Time solve (wall/proc) 6.61491/96.65
[main] Stop crit:        1.35684e-11
[main] Stop crit:        0.0059605
Ebkt times:              7.13654/201.2
Eval Ebkt times:         71.7045/1977.72
PiPjPk times:            19.8333/548.09
Eval PiPjPk times:       3.43061/93.27
L2prod times:            11.1733/310.83
Total time:              138.875/3829.94
[main] Time assemble (wall/proc) 16.4404/162.19
[main] Time solve (wall/proc) 6.52019/95.19
[main] Stop crit:        1.35265e-11
[main] Stop crit:        0.00594007
Ebkt times:              7.15061/197.75
Eval Ebkt times:         72.1/1978.89
PiPjPk times:            19.809/548.51
Eval PiPjPk times:       3.48028/95.38
L2prod times:            11.2527/309.01
Total time:              139.751/3837.84
[main] Time assemble (wall/proc) 16.5127/162.81
[main] Time solve (wall/proc) 6.56972/96.31
[main] Stop crit:        1.34839e-11
[main] Stop crit:        0.00591968
Ebkt times:              7.07658/197.56
Eval Ebkt times:         71.7561/1973.93
PiPjPk times:            19.8174/549.81
Eval PiPjPk times:       3.38332/90.51
L2prod times:            11.2332/310.2
Total time:              138.697/3820.95
[main] Time assemble (wall/proc) 16.4986/162.27
[main] Time solve (wall/proc) 6.56852/96.06
[main] Stop crit:        1.34407e-11
[main] Stop crit:        0.00589931
Ebkt times:              7.09107/195.65
Eval Ebkt times:         71.6763/1972.18
PiPjPk times:            19.8121/546.57
Eval PiPjPk times:       3.35297/93.48
L2prod times:            11.2405/308.61
Total time:              138.822/3809.77
[main] Time assemble (wall/proc) 16.4459/161.9
[main] Time solve (wall/proc) 6.58221/96.47
[main] Stop crit:        1.33971e-11
[main] Stop crit:        0.00587898
Ebkt times:              7.06522/194.53
Eval Ebkt times:         71.1855/1951.03
PiPjPk times:            19.7303/539.77
Eval PiPjPk times:       3.46868/95.43
L2prod times:            11.091/305.68
Total time:              138.553/3788.53
[main] Time assemble (wall/proc) 16.5073/161.04
[main] Time solve (wall/proc) 6.54493/95.79
[main] Stop crit:        1.33533e-11
[main] Stop crit:        0.00585871
Ebkt times:              7.03956/195.43
Eval Ebkt times:         71.7001/1971.88
PiPjPk times:            19.8192/546.95
Eval PiPjPk times:       3.46341/97.13
L2prod times:            11.2356/309.82
Total time:              139.008/3817.54
[main] Time assemble (wall/proc) 16.3914/162.21
[main] Time solve (wall/proc) 6.63965/96.93
[main] Stop crit:        1.33096e-11
[main] Stop crit:        0.0058385
Ebkt times:              7.05621/192.74
Eval Ebkt times:         71.6198/1975.45
PiPjPk times:            19.7912/548.2
Eval PiPjPk times:       3.36055/89.09
L2prod times:            11.2508/312.2
Total time:              138.618/3816.3
[main] Time assemble (wall/proc) 16.4696/161.97
[main] Time solve (wall/proc) 6.53025/95.39
[main] Stop crit:        1.32662e-11
[main] Stop crit:        0.00581837
Ebkt times:              7.12525/200.96
Eval Ebkt times:         71.5591/1970.08
PiPjPk times:            19.7266/543.77
Eval PiPjPk times:       3.40464/92.8
L2prod times:            11.2349/306.48
Total time:              138.666/3814.99
[main] Time assemble (wall/proc) 16.3654/161.67
[main] Time solve (wall/proc) 6.54853/95.75
[main] Stop crit:        1.32233e-11
[main] Stop crit:        0.00579831
Ebkt times:              7.07107/195.65
Eval Ebkt times:         71.4123/1952.9
PiPjPk times:            19.7282/539.33
Eval PiPjPk times:       3.53705/94.5
L2prod times:            11.1842/307.68
Total time:              139.188/3802.44
[main] Time assemble (wall/proc) 16.4835/161.61
[main] Time solve (wall/proc) 6.52734/95.42
[main] Stop crit:        1.31813e-11
[main] 90%...
[main] Stop crit:        0.00577836
Ebkt times:              7.10998/194.95
Eval Ebkt times:         71.6788/1975.96
PiPjPk times:            19.8561/549.84
Eval PiPjPk times:       3.37237/89.2
L2prod times:            11.2243/308.97
Total time:              138.487/3816.65
[main] Time assemble (wall/proc) 16.3169/161.97
[main] Time solve (wall/proc) 6.54178/96.16
[main] Stop crit:        1.31402e-11
[main] Stop crit:        0.0057585
Ebkt times:              7.12369/196.97
Eval Ebkt times:         71.6425/1967.63
PiPjPk times:            19.7605/545.3
Eval PiPjPk times:       3.49436/92.79
L2prod times:            11.1778/308.39
Total time:              139.445/3821.47
[main] Time assemble (wall/proc) 16.4552/162.03
[main] Time solve (wall/proc) 6.54547/95.71
[main] Stop crit:        1.31005e-11
[main] Stop crit:        0.00573877
Ebkt times:              7.15984/198.61
Eval Ebkt times:         72.1587/1986.64
PiPjPk times:            19.834/544.88
Eval PiPjPk times:       3.31561/90.73
L2prod times:            11.2855/312.41
Total time:              139.29/3834
[main] Time assemble (wall/proc) 16.5531/162.98
[main] Time solve (wall/proc) 6.53016/95.41
[main] Stop crit:        1.30624e-11
[main] Stop crit:        0.00571916
Ebkt times:              7.08565/193.87
Eval Ebkt times:         71.023/1942.66
PiPjPk times:            19.6883/539.52
Eval PiPjPk times:       3.60009/96.62
L2prod times:            11.1963/310.09
Total time:              138.754/3788.95
[main] Time assemble (wall/proc) 16.4668/160.99
[main] Time solve (wall/proc) 6.55993/95.7
[main] Stop crit:        1.30261e-11
[main] Stop crit:        0.00569969
Ebkt times:              7.1317/195.97
Eval Ebkt times:         72.0255/1983.78
PiPjPk times:            19.7703/545.9
Eval PiPjPk times:       3.29718/89.37
L2prod times:            11.246/312.01
Total time:              139.019/3833.74
[main] Time assemble (wall/proc) 16.4169/162.57
[main] Time solve (wall/proc) 6.54544/96.33
[main] Stop crit:        1.29917e-11
[main] Stop crit:        0.00568036
Ebkt times:              7.04058/194.74
Eval Ebkt times:         71.2542/1961.67
PiPjPk times:            19.764/545.06
Eval PiPjPk times:       3.42707/92.49
L2prod times:            11.2156/307.7
Total time:              138.122/3795.77
[main] Time assemble (wall/proc) 16.3936/161.28
[main] Time solve (wall/proc) 6.5805/95.26
[main] Stop crit:        1.29594e-11
[main] Stop crit:        0.00566119
Ebkt times:              7.01258/192.86
Eval Ebkt times:         70.96/1945.04
PiPjPk times:            19.6895/540.8
Eval PiPjPk times:       3.59102/96.21
L2prod times:            11.1559/306.35
Total time:              137.941/3773.39
[main] Time assemble (wall/proc) 16.348/160.52
[main] Time solve (wall/proc) 6.51283/95.72
[main] Stop crit:        1.29293e-11
[main] Stop crit:        0.00564217
Ebkt times:              7.11869/192.27
Eval Ebkt times:         71.6933/1979.71
PiPjPk times:            19.7801/546.3
Eval PiPjPk times:       3.30072/94.2
L2prod times:            11.2448/312.11
Total time:              138.412/3815.56
[main] Time assemble (wall/proc) 16.4679/162.09
[main] Time solve (wall/proc) 6.46554/95
[main] Stop crit:        1.29015e-11
[main] Stop crit:        0.00562332
Ebkt times:              7.04279/194.07
Eval Ebkt times:         71.2882/1958.54
PiPjPk times:            19.7916/544
Eval PiPjPk times:       3.47811/93.52
L2prod times:            11.1963/308.14
Total time:              138.672/3796.58
[main] Time assemble (wall/proc) 16.5394/161.48
[main] Time solve (wall/proc) 6.53888/95.52
[main] Stop crit:        1.2876e-11
[main] Stop crit:        0.00560465
Ebkt times:              7.16742/196.66
Eval Ebkt times:         72.1258/1977.49
PiPjPk times:            19.7904/544.06
Eval PiPjPk times:       3.48638/91.98
L2prod times:            11.292/311.93
Total time:              140.188/3832.53
[main] Time assemble (wall/proc) 16.541/162.77
[main] Time solve (wall/proc) 6.57359/94.98
[main] Stop crit:        1.28526e-11
[main] Stop crit:        0.00558614
Ebkt times:              7.06094/194.53
Eval Ebkt times:         71.2856/1961.74
PiPjPk times:            19.7166/545.04
Eval PiPjPk times:       3.46543/96.69
L2prod times:            11.1388/307.73
Total time:              138.105/3796.88
[main] Time assemble (wall/proc) 16.4109/161.35
[main] Time solve (wall/proc) 6.56291/96.67
[main] Stop crit:        1.28313e-11
[main] Stop crit:        0.00556782
Ebkt times:              7.09781/196.45
Eval Ebkt times:         71.8472/1978.83
PiPjPk times:            19.8872/548.09
Eval PiPjPk times:       3.33721/90.3
L2prod times:            11.2315/310.03
Total time:              138.733/3819.4
[main] Time assemble (wall/proc) 16.5268/162.56
[main] Time solve (wall/proc) 6.50661/94.86
[main] Stop crit:        1.2812e-11
[main] Stop crit:        0.00554967
Ebkt times:              7.07518/193.83
Eval Ebkt times:         71.952/1987.9
PiPjPk times:            19.8089/545.65
Eval PiPjPk times:       3.36674/92.82
L2prod times:            11.2742/310
Total time:              138.984/3830.66
[main] Time assemble (wall/proc) 16.3669/162.49
[main] Time solve (wall/proc) 6.50128/95.39
[main] Stop crit:        1.27943e-11
[main] Stop crit:        0.0055317
Ebkt times:              6.99338/191.81
Eval Ebkt times:         71.2832/1959.66
PiPjPk times:            19.7022/541.76
Eval PiPjPk times:       3.5097/94.93
L2prod times:            11.1623/306.59
Total time:              138.482/3798.17
[main] Time assemble (wall/proc) 16.3916/161.17
[main] Time solve (wall/proc) 6.5809/95.19
[main] Stop crit:        1.27782e-11
[main] Stop crit:        0.0055139
Ebkt times:              7.07407/195.53
Eval Ebkt times:         71.2702/1965.59
PiPjPk times:            19.7808/545.79
Eval PiPjPk times:       3.34477/91.91
L2prod times:            11.2132/308.27
Total time:              137.992/3794.54
[main] Time assemble (wall/proc) 16.4401/161.28
[main] Time solve (wall/proc) 6.61007/95.48
[main] Stop crit:        1.27633e-11
[main] Stop crit:        0.00549629
Ebkt times:              7.12143/192.85
Eval Ebkt times:         71.3811/1948.4
PiPjPk times:            19.8748/538.26
Eval PiPjPk times:       3.56601/98.31
L2prod times:            11.1776/306.77
Total time:              139.332/3789.06
[main] Time assemble (wall/proc) 16.6062/160.99
[main] Time solve (wall/proc) 6.5692/95.13
[main] Stop crit:        1.27494e-11
[main] Time run (wall/proc) 6121.38/99531.4
[main] Compute errors
[main] Electric field error = 0.0055856
[main] Potential error = 0.00265146
[main] Lambda = 0.0347922
[main] Maximum residual = 2.70929e-15
[main] Maximum constraint difference = 8.46186
[main] Time norms (wall/proc) 0.354853/9.63
[main] Mesh diameter 0.313068
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 2925 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00337838
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.913285/24.18
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 40.6863/135.15
[main] Initial constraint norm: 7.48889
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00513882
Ebkt times:              14.3353/383.19
Eval Ebkt times:         167.012/4430.2
PiPjPk times:            39.4222/1056.98
Eval PiPjPk times:       6.38434/171.92
L2prod times:            22.6699/603.34
Total time:              314.241/8321.2
[main] Time assemble (wall/proc) 34.8147/349.9
[main] Time solve (wall/proc) 17.355/293.43
[main] Stop crit:        8.68401e-12
[main] Stop crit:        0.00489963
Ebkt times:              14.1316/391.86
Eval Ebkt times:         165.639/4577.79
PiPjPk times:            39.5818/1091.92
Eval PiPjPk times:       6.30922/174.31
L2prod times:            22.619/621.37
Total time:              308.076/8498.78
[main] Time assemble (wall/proc) 34.3753/356.09
[main] Time solve (wall/proc) 16.9649/291.07
[main] Stop crit:        6.22444e-12
[main] Stop crit:        0.00474031
Ebkt times:              14.1209/389.21
Eval Ebkt times:         165.374/4562.23
PiPjPk times:            39.4483/1093.43
Eval PiPjPk times:       6.34179/173.72
L2prod times:            22.5121/620.65
Total time:              307.346/8478.44
[main] Time assemble (wall/proc) 34.3493/355.34
[main] Time solve (wall/proc) 16.9383/289.42
[main] Stop crit:        4.3127e-12
[main] Stop crit:        0.00467302
Ebkt times:              14.043/386.55
Eval Ebkt times:         165.062/4551.06
PiPjPk times:            39.4266/1093.31
Eval PiPjPk times:       6.30442/171.55
L2prod times:            22.5484/620.75
Total time:              307.538/8475.49
[main] Time assemble (wall/proc) 34.4354/355.25
[main] Time solve (wall/proc) 17.0519/291.22
[main] Stop crit:        3.55792e-12
[main] Stop crit:        0.00465135
Ebkt times:              14.1479/394.75
Eval Ebkt times:         165.681/4579.32
PiPjPk times:            39.3962/1089.18
Eval PiPjPk times:       6.354/179.69
L2prod times:            22.5331/623.66
Total time:              307.828/8510.04
[main] Time assemble (wall/proc) 34.0733/356.15
[main] Time solve (wall/proc) 16.8578/289.5
[main] Stop crit:        3.57906e-12
[main] Stop crit:        0.00463308
Ebkt times:              14.085/389.42
Eval Ebkt times:         166.34/4594.83
PiPjPk times:            39.5144/1094.85
Eval PiPjPk times:       6.30127/174.2
L2prod times:            22.5836/625.18
Total time:              308.585/8524.26
[main] Time assemble (wall/proc) 34.312/357.05
[main] Time solve (wall/proc) 16.9864/289.72
[main] Stop crit:        3.6697e-12
[main] Stop crit:        0.00460552
Ebkt times:              14.1115/395.99
Eval Ebkt times:         164.81/4557.48
PiPjPk times:            39.4501/1092.99
Eval PiPjPk times:       6.36941/174.08
L2prod times:            22.6279/626.25
Total time:              306.867/8485
[main] Time assemble (wall/proc) 34.1247/355.39
[main] Time solve (wall/proc) 16.9418/290
[main] Stop crit:        3.68313e-12
[main] Stop crit:        0.00457441
Ebkt times:              14.0667/390.03
Eval Ebkt times:         165.729/4563.86
PiPjPk times:            39.4213/1087.65
Eval PiPjPk times:       6.3101/175.63
L2prod times:            22.4828/619.12
Total time:              308.08/8478.98
[main] Time assemble (wall/proc) 34.3101/355.82
[main] Time solve (wall/proc) 16.8976/289.3
[main] Stop crit:        3.74577e-12
[main] Stop crit:        0.00454714
Ebkt times:              14.0969/395.79
Eval Ebkt times:         165.594/4580.03
PiPjPk times:            39.5038/1093.16
Eval PiPjPk times:       6.2584/170.86
L2prod times:            22.6183/624.38
Total time:              307.47/8508.5
[main] Time assemble (wall/proc) 34.0079/356.4
[main] Time solve (wall/proc) 16.9503/291.88
[main] Stop crit:        3.88193e-12
[main] Stop crit:        0.00452589
Ebkt times:              14.0604/389.12
Eval Ebkt times:         164.646/4552.79
PiPjPk times:            39.5378/1095.63
Eval PiPjPk times:       6.41128/175.41
L2prod times:            22.6431/625.64
Total time:              306.82/8484.64
[main] Time assemble (wall/proc) 34.1643/355.18
[main] Time solve (wall/proc) 16.9012/289.38
[main] Stop crit:        3.99e-12
[main] Stop crit:        0.00450923
Ebkt times:              14.1709/395.9
Eval Ebkt times:         166.05/4583.87
PiPjPk times:            39.554/1095.16
Eval PiPjPk times:       6.32714/178.26
L2prod times:            22.5761/626.05
Total time:              308.331/8527.44
[main] Time assemble (wall/proc) 34.0845/356.64
[main] Time solve (wall/proc) 16.8608/288.16
[main] Stop crit:        3.97226e-12
[main] Stop crit:        0.00449538
Ebkt times:              14.0454/391.2
Eval Ebkt times:         164.406/4541.98
PiPjPk times:            39.4429/1094.69
Eval PiPjPk times:       6.36183/177.42
L2prod times:            22.6166/625.04
Total time:              306.258/8459.63
[main] Time assemble (wall/proc) 34.1916/354.72
[main] Time solve (wall/proc) 16.9392/290.01
[main] Stop crit:        3.79395e-12
[main] Stop crit:        0.00448335
Ebkt times:              14.2147/395.11
Eval Ebkt times:         165.807/4574.88
PiPjPk times:            39.6257/1095.43
Eval PiPjPk times:       6.20923/170.18
L2prod times:            22.6605/626.64
Total time:              308.415/8512.65
[main] Time assemble (wall/proc) 34.0401/356.68
[main] Time solve (wall/proc) 16.8351/288.81
[main] Stop crit:        3.47667e-12
[main] Stop crit:        0.00447257
Ebkt times:              14.1772/396.3
Eval Ebkt times:         166.151/4599.08
PiPjPk times:            39.5599/1096.41
Eval PiPjPk times:       6.41383/178.45
L2prod times:            22.5992/624.25
Total time:              308.756/8544.35
[main] Time assemble (wall/proc) 34.3364/357.66
[main] Time solve (wall/proc) 16.9971/291.19
[main] Stop crit:        3.07681e-12
[main] Stop crit:        0.00446258
Ebkt times:              14.0961/397.5
Eval Ebkt times:         164.835/4565.93
PiPjPk times:            39.5431/1096.69
Eval PiPjPk times:       6.33914/177.07
L2prod times:            22.5876/625.41
Total time:              306.947/8497.86
[main] Time assemble (wall/proc) 34.0914/355.68
[main] Time solve (wall/proc) 16.9481/291.7
[main] Stop crit:        2.666e-12
[main] Stop crit:        0.00445316
Ebkt times:              14.1178/391.39
Eval Ebkt times:         166.247/4592.16
PiPjPk times:            39.399/1086.58
Eval PiPjPk times:       6.23822/172.56
L2prod times:            22.5559/623.91
Total time:              308.452/8517.24
[main] Time assemble (wall/proc) 34.1681/356.87
[main] Time solve (wall/proc) 16.8713/289.87
[main] Stop crit:        2.31523e-12
[main] Stop crit:        0.00444454
Ebkt times:              14.1497/393.4
Eval Ebkt times:         165.674/4577.08
PiPjPk times:            39.4043/1087.91
Eval PiPjPk times:       6.33304/175.23
L2prod times:            22.5342/621.41
Total time:              308.928/8516.99
[main] Time assemble (wall/proc) 34.3635/356.6
[main] Time solve (wall/proc) 17.003/290.33
[main] Stop crit:        2.07553e-12
[main] Stop crit:        0.00443733
Ebkt times:              14.007/389.99
Eval Ebkt times:         164.833/4545.96
PiPjPk times:            39.3702/1087.67
Eval PiPjPk times:       6.46434/181.39
L2prod times:            22.4232/614.06
Total time:              306.571/8450.69
[main] Time assemble (wall/proc) 34.0169/353.63
[main] Time solve (wall/proc) 16.8444/288.8
[main] Stop crit:        1.9572e-12
[main] Stop crit:        0.00443208
Ebkt times:              14.1449/391.58
Eval Ebkt times:         166.654/4603.75
PiPjPk times:            39.3656/1088.45
Eval PiPjPk times:       6.34711/173.86
L2prod times:            22.5357/621.25
Total time:              309.755/8540.97
[main] Time assemble (wall/proc) 34.4732/357.6
[main] Time solve (wall/proc) 16.9312/290.08
[main] Stop crit:        1.92589e-12
[main] Stop crit:        0.00442899
Ebkt times:              14.1224/391.03
Eval Ebkt times:         165.753/4592.98
PiPjPk times:            39.5353/1096.3
Eval PiPjPk times:       6.40124/180.35
L2prod times:            22.5211/621.43
Total time:              308.212/8529.66
[main] Time assemble (wall/proc) 34.3683/357.14
[main] Time solve (wall/proc) 16.9396/289.98
[main] Stop crit:        1.92751e-12
[main] Stop crit:        0.00442786
Ebkt times:              14.1148/393
Eval Ebkt times:         166.725/4600.11
PiPjPk times:            39.5562/1098.35
Eval PiPjPk times:       6.31746/175.98
L2prod times:            22.641/628.06
Total time:              309.237/8536.78
[main] Time assemble (wall/proc) 34.558/357.59
[main] Time solve (wall/proc) 16.9003/289.22
[main] Stop crit:        1.91877e-12
[main] Stop crit:        0.00442825
Ebkt times:              14.1137/392.71
Eval Ebkt times:         165.573/4571.97
PiPjPk times:            39.4389/1090.07
Eval PiPjPk times:       6.35953/178.7
L2prod times:            22.5146/620.05
Total time:              308.14/8501.5
[main] Time assemble (wall/proc) 34.4748/356.3
[main] Time solve (wall/proc) 16.8947/289.6
[main] Stop crit:        1.87945e-12
[main] Stop crit:        0.0044297
Ebkt times:              14.1138/392.93
Eval Ebkt times:         165.733/4583.49
PiPjPk times:            39.6056/1097.56
Eval PiPjPk times:       6.27817/173.48
L2prod times:            22.6061/624.27
Total time:              308.207/8514.58
[main] Time assemble (wall/proc) 34.0912/356.75
[main] Time solve (wall/proc) 16.8454/289.35
[main] Stop crit:        1.80963e-12
[main] Stop crit:        0.00443182
Ebkt times:              14.1832/393.29
Eval Ebkt times:         165.388/4572.34
PiPjPk times:            39.7003/1098.46
Eval PiPjPk times:       6.3202/179.26
L2prod times:            22.7162/628.95
Total time:              308.04/8511.14
[main] Time assemble (wall/proc) 34.1899/356.46
[main] Time solve (wall/proc) 17.0155/290.02
[main] Stop crit:        1.72155e-12
[main] Stop crit:        0.00443434
Ebkt times:              14.12/392.7
Eval Ebkt times:         164.879/4557.89
PiPjPk times:            39.4729/1092.17
Eval PiPjPk times:       6.36959/170.88
L2prod times:            22.5653/624
Total time:              307.082/8482.78
[main] Time assemble (wall/proc) 34.303/355.56
[main] Time solve (wall/proc) 16.8939/289
[main] Stop crit:        1.63034e-12
[main] Stop crit:        0.00443706
Ebkt times:              14.0352/390.45
Eval Ebkt times:         164.737/4543.93
PiPjPk times:            39.4744/1094.7
Eval PiPjPk times:       6.30283/179.28
L2prod times:            22.5378/621.59
Total time:              307.021/8473.67
[main] Time assemble (wall/proc) 34.1486/354.82
[main] Time solve (wall/proc) 16.9253/290.1
[main] Stop crit:        1.5472e-12
[main] Stop crit:        0.00443986
Ebkt times:              14.0803/387.92
Eval Ebkt times:         166.209/4583.63
PiPjPk times:            39.3241/1085.96
Eval PiPjPk times:       6.3096/172.12
L2prod times:            22.5024/622.58
Total time:              308.125/8494.65
[main] Time assemble (wall/proc) 34.2502/355.91
[main] Time solve (wall/proc) 16.8408/289.13
[main] Stop crit:        1.47651e-12
[main] Stop crit:        0.00444266
Ebkt times:              14.1627/393.85
Eval Ebkt times:         165.753/4592.99
PiPjPk times:            39.5535/1091.58
Eval PiPjPk times:       6.30158/174.21
L2prod times:            22.6894/629.49
Total time:              308.034/8529.25
[main] Time assemble (wall/proc) 33.9965/356.67
[main] Time solve (wall/proc) 16.941/290.14
[main] Stop crit:        1.41795e-12
[main] Stop crit:        0.00444543
Ebkt times:              14.0426/388.73
Eval Ebkt times:         164.942/4549.67
PiPjPk times:            39.3738/1086.7
Eval PiPjPk times:       6.36657/174.17
L2prod times:            22.5671/620.52
Total time:              307.344/8469.86
[main] Time assemble (wall/proc) 33.918/354.23
[main] Time solve (wall/proc) 16.8471/289.56
[main] Stop crit:        1.37033e-12
[main] Stop crit:        0.00444814
Ebkt times:              14.1487/393.38
Eval Ebkt times:         166.358/4603.45
PiPjPk times:            39.5045/1094.42
Eval PiPjPk times:       6.29168/172.77
L2prod times:            22.5786/624.34
Total time:              308.55/8531.58
[main] Time assemble (wall/proc) 34.1685/357.38
[main] Time solve (wall/proc) 16.9051/289.26
[main] Stop crit:        1.33355e-12
[main] 10%...
[main] Stop crit:        0.00445076
Ebkt times:              14.175/392.8
Eval Ebkt times:         166.026/4591.77
PiPjPk times:            39.4855/1093.53
Eval PiPjPk times:       6.30475/173.47
L2prod times:            22.5563/623.41
Total time:              308.694/8533.37
[main] Time assemble (wall/proc) 34.3581/357.41
[main] Time solve (wall/proc) 16.9676/291.46
[main] Stop crit:        1.30812e-12
[main] Stop crit:        0.00445323
Ebkt times:              14.0722/394.68
Eval Ebkt times:         166.427/4584.58
PiPjPk times:            39.3967/1087.38
Eval PiPjPk times:       6.28251/169.84
L2prod times:            22.6237/625.4
Total time:              308.175/8497.5
[main] Time assemble (wall/proc) 34.352/356.23
[main] Time solve (wall/proc) 16.9089/289.67
[main] Stop crit:        1.29301e-12
[main] Stop crit:        0.00445552
Ebkt times:              14.103/391.5
Eval Ebkt times:         166.189/4592.05
PiPjPk times:            39.4047/1090.28
Eval PiPjPk times:       6.21537/168.44
L2prod times:            22.6142/624.51
Total time:              308.288/8509.22
[main] Time assemble (wall/proc) 34.2524/356.62
[main] Time solve (wall/proc) 16.9819/290.77
[main] Stop crit:        1.28487e-12
[main] Stop crit:        0.00445762
Ebkt times:              14.1462/392.49
Eval Ebkt times:         164.901/4555.42
PiPjPk times:            39.5746/1093.34
Eval PiPjPk times:       6.40554/182.32
L2prod times:            22.5549/622.52
Total time:              307.297/8490.62
[main] Time assemble (wall/proc) 34.065/355.05
[main] Time solve (wall/proc) 16.9306/291.2
[main] Stop crit:        1.27866e-12
[main] Stop crit:        0.00445952
Ebkt times:              14.0176/388.28
Eval Ebkt times:         164.238/4531.92
PiPjPk times:            39.384/1089.65
Eval PiPjPk times:       6.29018/175.53
L2prod times:            22.5548/621.89
Total time:              306.171/8454.42
[main] Time assemble (wall/proc) 34.1967/354.33
[main] Time solve (wall/proc) 16.9433/289.32
[main] Stop crit:        1.26971e-12
[main] Stop crit:        0.00446122
Ebkt times:              14.0212/390.97
Eval Ebkt times:         164.219/4529.92
PiPjPk times:            39.3359/1083.37
Eval PiPjPk times:       6.32229/172.05
L2prod times:            22.527/621.44
Total time:              306.069/8440.63
[main] Time assemble (wall/proc) 34.0415/353.66
[main] Time solve (wall/proc) 16.88/290.07
[main] Stop crit:        1.25541e-12
[main] Stop crit:        0.00446271
Ebkt times:              14.1041/388.4
Eval Ebkt times:         166.373/4590.14
PiPjPk times:            39.4737/1092.65
Eval PiPjPk times:       6.32172/170.39
L2prod times:            22.5063/619
Total time:              309.142/8512
[main] Time assemble (wall/proc) 34.1448/356.15
[main] Time solve (wall/proc) 16.9135/289.68
[main] Stop crit:        1.23593e-12
[main] Stop crit:        0.00446395
Ebkt times:              14.1238/393.47
Eval Ebkt times:         165.328/4567.66
PiPjPk times:            39.4616/1091.24
Eval PiPjPk times:       6.27769/175.02
L2prod times:            22.5577/624.44
Total time:              307.289/8492
[main] Time assemble (wall/proc) 34.0329/355.56
[main] Time solve (wall/proc) 16.9137/290.1
[main] Stop crit:        1.2138e-12
[main] Stop crit:        0.00446491
Ebkt times:              14.1069/392.89
Eval Ebkt times:         165.608/4582.4
PiPjPk times:            39.4368/1091.28
Eval PiPjPk times:       6.326/176.98
L2prod times:            22.5289/623.11
Total time:              307.642/8501.57
[main] Time assemble (wall/proc) 34.5355/356.41
[main] Time solve (wall/proc) 16.9059/289.63
[main] Stop crit:        1.19247e-12
[main] Stop crit:        0.00446551
Ebkt times:              14.2009/393.34
Eval Ebkt times:         166.203/4604.2
PiPjPk times:            39.456/1092.1
Eval PiPjPk times:       6.25832/176.29
L2prod times:            22.6082/626.43
Total time:              308.669/8534.87
[main] Time assemble (wall/proc) 34.4737/357.79
[main] Time solve (wall/proc) 17.053/290.46
[main] Stop crit:        1.17486e-12
[main] Stop crit:        0.00446568
Ebkt times:              14.0617/387.64
Eval Ebkt times:         165.787/4577.36
PiPjPk times:            39.3921/1084.86
Eval PiPjPk times:       6.32855/178.47
L2prod times:            22.5034/622.12
Total time:              308.341/8503.02
[main] Time assemble (wall/proc) 34.387/356.31
[main] Time solve (wall/proc) 16.9981/290.69
[main] Stop crit:        1.16219e-12
[main] Stop crit:        0.00446535
Ebkt times:              14.107/392
Eval Ebkt times:         165.008/4546.05
PiPjPk times:            39.7376/1094.87
Eval PiPjPk times:       6.40114/175.43
L2prod times:            22.6644/624.7
Total time:              307.817/8474.08
[main] Time assemble (wall/proc) 34.4815/355.2
[main] Time solve (wall/proc) 17.0491/290.82
[main] Stop crit:        1.1538e-12
[main] Stop crit:        0.00446447
Ebkt times:              14.1379/391.96
Eval Ebkt times:         166.171/4562.67
PiPjPk times:            39.5721/1084.2
Eval PiPjPk times:       6.29393/176.12
L2prod times:            22.5663/622.42
Total time:              308.893/8480.82
[main] Time assemble (wall/proc) 34.6102/355.6
[main] Time solve (wall/proc) 17.0968/292.92
[main] Stop crit:        1.14785e-12
[main] Stop crit:        0.00446301
Ebkt times:              14.1248/387.37
Eval Ebkt times:         165.139/4511.84
PiPjPk times:            39.647/1086.58
Eval PiPjPk times:       6.33188/175.44
L2prod times:            22.6814/619.2
Total time:              307.513/8400.62
[main] Time assemble (wall/proc) 34.1343/352.05
[main] Time solve (wall/proc) 16.9129/288.27
[main] Stop crit:        1.14226e-12
[main] Stop crit:        0.00446095
Ebkt times:              14.097/392.57
Eval Ebkt times:         165.039/4564.21
PiPjPk times:            39.4942/1093.76
Eval PiPjPk times:       6.32789/178.23
L2prod times:            22.552/625.02
Total time:              307.306/8494.22
[main] Time assemble (wall/proc) 34.0271/355.75
[main] Time solve (wall/proc) 16.8472/289.83
[main] Stop crit:        1.13552e-12
[main] Stop crit:        0.00445827
Ebkt times:              14.0705/394.3
Eval Ebkt times:         165.49/4580.87
PiPjPk times:            39.4732/1093.25
Eval PiPjPk times:       6.40642/179.26
L2prod times:            22.6146/623.54
Total time:              308.174/8519.14
[main] Time assemble (wall/proc) 34.3716/356.83
[main] Time solve (wall/proc) 17.003/290.6
[main] Stop crit:        1.12697e-12
[main] Stop crit:        0.00445499
Ebkt times:              14.1151/390.39
Eval Ebkt times:         165.263/4567.18
PiPjPk times:            39.5702/1095.21
Eval PiPjPk times:       6.32095/171.5
L2prod times:            22.581/625.21
Total time:              307.451/8496.15
[main] Time assemble (wall/proc) 34.1875/355.77
[main] Time solve (wall/proc) 16.9295/290.16
[main] Stop crit:        1.11691e-12
[main] Stop crit:        0.00445112
Ebkt times:              14.136/391.8
Eval Ebkt times:         165.75/4576.57
PiPjPk times:            39.5268/1091.62
Eval PiPjPk times:       6.31289/174.66
L2prod times:            22.58/624.91
Total time:              308.427/8506.17
[main] Time assemble (wall/proc) 34.1126/355.97
[main] Time solve (wall/proc) 16.9021/289.3
[main] Stop crit:        1.10597e-12
[main] Stop crit:        0.00444668
Ebkt times:              14.0109/388.91
Eval Ebkt times:         164.786/4553.14
PiPjPk times:            39.4804/1094.72
Eval PiPjPk times:       6.35947/179.71
L2prod times:            22.4998/623.87
Total time:              306.555/8475.3
[main] Time assemble (wall/proc) 34.0719/355.11
[main] Time solve (wall/proc) 16.8945/290.12
[main] Stop crit:        1.09493e-12
[main] Stop crit:        0.00444173
Ebkt times:              14.0446/387.5
Eval Ebkt times:         166.192/4572.86
PiPjPk times:            39.3494/1082.22
Eval PiPjPk times:       6.29547/176.2
L2prod times:            22.5193/621.17
Total time:              308.13/8481.03
[main] Time assemble (wall/proc) 34.2178/355.55
[main] Time solve (wall/proc) 16.8862/288.76
[main] Stop crit:        1.08422e-12
[main] Stop crit:        0.00443631
Ebkt times:              14.1166/395.73
Eval Ebkt times:         164.938/4563.23
PiPjPk times:            39.5054/1094.55
Eval PiPjPk times:       6.32508/174.82
L2prod times:            22.5112/624.76
Total time:              306.592/8488.98
[main] Time assemble (wall/proc) 34.096/355.28
[main] Time solve (wall/proc) 16.9728/291.21
[main] Stop crit:        1.0738e-12
[main] Stop crit:        0.0044305
Ebkt times:              14.0657/390.55
Eval Ebkt times:         165.521/4558.7
PiPjPk times:            39.413/1085.36
Eval PiPjPk times:       6.29614/171.59
L2prod times:            22.5599/621.99
Total time:              308.106/8486.46
[main] Time assemble (wall/proc) 34.1181/355.59
[main] Time solve (wall/proc) 16.8975/289.94
[main] Stop crit:        1.06328e-12
[main] Stop crit:        0.00442435
Ebkt times:              14.0784/395.83
Eval Ebkt times:         164.622/4560.69
PiPjPk times:            39.5168/1097.23
Eval PiPjPk times:       6.4872/185.06
L2prod times:            22.5522/626.21
Total time:              306.72/8498.6
[main] Time assemble (wall/proc) 34.2369/355.56
[main] Time solve (wall/proc) 17.0099/290.88
[main] Stop crit:        1.05215e-12
[main] Stop crit:        0.00441793
Ebkt times:              14.1243/388.76
Eval Ebkt times:         165.467/4570.72
PiPjPk times:            39.3437/1081.7
Eval PiPjPk times:       6.32254/175.22
L2prod times:            22.5151/620.61
Total time:              307.877/8491.34
[main] Time assemble (wall/proc) 34.3195/355.82
[main] Time solve (wall/proc) 17.0046/292.31
[main] Stop crit:        1.04002e-12
[main] Stop crit:        0.00441131
Ebkt times:              14.0419/388.46
Eval Ebkt times:         165.764/4574.79
PiPjPk times:            39.4681/1094.72
Eval PiPjPk times:       6.41451/178.74
L2prod times:            22.5224/622.41
Total time:              307.71/8498.67
[main] Time assemble (wall/proc) 34.3167/356.21
[main] Time solve (wall/proc) 16.9753/290.28
[main] Stop crit:        1.02675e-12
[main] Stop crit:        0.00440455
Ebkt times:              14.1547/394.28
Eval Ebkt times:         165.363/4576.87
PiPjPk times:            39.5232/1094.26
Eval PiPjPk times:       6.29562/177.47
L2prod times:            22.6405/626.78
Total time:              307.312/8510.45
[main] Time assemble (wall/proc) 34.2929/356.78
[main] Time solve (wall/proc) 16.9422/290.01
[main] Stop crit:        1.01262e-12
[main] Stop crit:        0.00439768
Ebkt times:              14.0959/391.16
Eval Ebkt times:         164.861/4572.55
PiPjPk times:            39.5054/1095.87
Eval PiPjPk times:       6.36246/178.16
L2prod times:            22.5654/625.93
Total time:              306.872/8503.87
[main] Time assemble (wall/proc) 34.0567/356
[main] Time solve (wall/proc) 16.8752/290.62
[main] Stop crit:        9.98168e-13
[main] Stop crit:        0.00439074
Ebkt times:              14.0962/392.8
Eval Ebkt times:         165.117/4554.13
PiPjPk times:            39.3426/1089.69
Eval PiPjPk times:       6.27825/172.72
L2prod times:            22.5507/623.68
Total time:              306.442/8454.67
[main] Time assemble (wall/proc) 34.1538/354.3
[main] Time solve (wall/proc) 17.0581/293.4
[main] Stop crit:        9.84153e-13
[main] Stop crit:        0.00438378
Ebkt times:              14.1563/393.27
Eval Ebkt times:         166.042/4587.75
PiPjPk times:            39.4445/1089.71
Eval PiPjPk times:       6.39659/175.54
L2prod times:            22.4716/617.29
Total time:              308.603/8516.41
[main] Time assemble (wall/proc) 34.0211/356.56
[main] Time solve (wall/proc) 16.9276/290.41
[main] Stop crit:        9.71222e-13
[main] Stop crit:        0.00437682
Ebkt times:              14.0845/392.14
Eval Ebkt times:         166.707/4595.38
PiPjPk times:            39.4962/1091.95
Eval PiPjPk times:       6.27432/170.13
L2prod times:            22.5628/621.53
Total time:              309.689/8536.28
[main] Time assemble (wall/proc) 34.1101/357.61
[main] Time solve (wall/proc) 16.8676/289.58
[main] Stop crit:        9.59809e-13
[main] 20%...
[main] Stop crit:        0.00436988
Ebkt times:              14.1311/392.33
Eval Ebkt times:         165.445/4566.15
PiPjPk times:            39.4958/1092.7
Eval PiPjPk times:       6.32754/172.75
L2prod times:            22.5787/621.02
Total time:              307.664/8491.99
[main] Time assemble (wall/proc) 34.2041/355.89
[main] Time solve (wall/proc) 16.8436/289.15
[main] Stop crit:        9.50019e-13
[main] Stop crit:        0.00436299
Ebkt times:              14.1211/393.35
Eval Ebkt times:         165.898/4580.69
PiPjPk times:            39.5117/1093.76
Eval PiPjPk times:       6.37851/177.21
L2prod times:            22.5247/620.29
Total time:              308.526/8519.54
[main] Time assemble (wall/proc) 34.4121/356.71
[main] Time solve (wall/proc) 16.9086/289.28
[main] Stop crit:        9.41553e-13
[main] Stop crit:        0.00435618
Ebkt times:              14.1535/394.84
Eval Ebkt times:         165.539/4566.77
PiPjPk times:            39.5039/1090.78
Eval PiPjPk times:       6.39968/180.8
L2prod times:            22.5682/623.48
Total time:              308.116/8502.63
[main] Time assemble (wall/proc) 34.2235/355.86
[main] Time solve (wall/proc) 16.8857/289.53
[main] Stop crit:        9.33882e-13
[main] Stop crit:        0.00434945
Ebkt times:              14.1239/392.53
Eval Ebkt times:         165.79/4578.37
PiPjPk times:            39.4036/1092.93
Eval PiPjPk times:       6.49277/181.81
L2prod times:            22.4638/622.67
Total time:              308.113/8508.88
[main] Time assemble (wall/proc) 33.9814/355.96
[main] Time solve (wall/proc) 16.9708/290.55
[main] Stop crit:        9.26316e-13
[main] Stop crit:        0.00434284
Ebkt times:              14.0645/390.7
Eval Ebkt times:         164.602/4544.77
PiPjPk times:            39.4524/1092.53
Eval PiPjPk times:       6.34683/176.45
L2prod times:            22.59/622.92
Total time:              306.722/8468.44
[main] Time assemble (wall/proc) 34.3577/355
[main] Time solve (wall/proc) 17.0233/291.33
[main] Stop crit:        9.18295e-13
[main] Stop crit:        0.00433637
Ebkt times:              14.0565/394.83
Eval Ebkt times:         165.182/4560.27
PiPjPk times:            39.5278/1091.8
Eval PiPjPk times:       6.28742/177.05
L2prod times:            22.6837/626.32
Total time:              306.923/8477.86
[main] Time assemble (wall/proc) 34.2242/355.48
[main] Time solve (wall/proc) 16.988/290.55
[main] Stop crit:        9.0942e-13
[main] Stop crit:        0.00433004
Ebkt times:              14.1261/393.43
Eval Ebkt times:         165.585/4573.81
PiPjPk times:            39.6606/1098.66
Eval PiPjPk times:       6.31443/175.44
L2prod times:            22.6837/625.73
Total time:              307.652/8502.63
[main] Time assemble (wall/proc) 34.3428/356.32
[main] Time solve (wall/proc) 16.9584/289.27
[main] Stop crit:        8.99623e-13
[main] Stop crit:        0.00432388
Ebkt times:              14.0234/387.44
Eval Ebkt times:         165.472/4555.23
PiPjPk times:            39.2589/1082.77
Eval PiPjPk times:       6.34954/178.83
L2prod times:            22.4464/618.54
Total time:              308.124/8481.31
[main] Time assemble (wall/proc) 34.6286/355.68
[main] Time solve (wall/proc) 16.8784/288.78
[main] Stop crit:        8.89136e-13
[main] Stop crit:        0.00431789
Ebkt times:              14.1059/391.3
Eval Ebkt times:         165.457/4565.86
PiPjPk times:            39.4926/1092.64
Eval PiPjPk times:       6.34176/177.59
L2prod times:            22.5793/621.07
Total time:              307.547/8488.16
[main] Time assemble (wall/proc) 34.1635/355.59
[main] Time solve (wall/proc) 16.9741/290.18
[main] Stop crit:        8.78398e-13
[main] Stop crit:        0.00431209
Ebkt times:              14.1573/391.16
Eval Ebkt times:         165.299/4544.02
PiPjPk times:            39.5318/1092.14
Eval PiPjPk times:       6.33062/172.93
L2prod times:            22.6388/621.24
Total time:              307.21/8449.84
[main] Time assemble (wall/proc) 34.054/353.98
[main] Time solve (wall/proc) 16.9059/290.56
[main] Stop crit:        8.67982e-13
[main] Stop crit:        0.00430648
Ebkt times:              14.0574/391.57
Eval Ebkt times:         164.467/4544.1
PiPjPk times:            39.4554/1094.97
Eval PiPjPk times:       6.3133/176.53
L2prod times:            22.5517/623.05
Total time:              306.073/8460.14
[main] Time assemble (wall/proc) 34.2372/354.58
[main] Time solve (wall/proc) 16.8493/288.44
[main] Stop crit:        8.58434e-13
[main] Stop crit:        0.00430106
Ebkt times:              14.1388/392.92
Eval Ebkt times:         165.117/4561.94
PiPjPk times:            39.5779/1096.05
Eval PiPjPk times:       6.35442/175.28
L2prod times:            22.5595/623.57
Total time:              307.169/8485.73
[main] Time assemble (wall/proc) 34.1801/355.5
[main] Time solve (wall/proc) 16.9069/289.33
[main] Stop crit:        8.50202e-13
[main] Stop crit:        0.00429584
Ebkt times:              14.16/391.67
Eval Ebkt times:         165.932/4584.31
PiPjPk times:            39.4602/1084.4
Eval PiPjPk times:       6.33492/177.68
L2prod times:            22.5114/617.18
Total time:              308.629/8506.61
[main] Time assemble (wall/proc) 34.1072/355.98
[main] Time solve (wall/proc) 16.89/289.33
[main] Stop crit:        8.43557e-13
[main] Stop crit:        0.00429081
Ebkt times:              14.1902/394.21
Eval Ebkt times:         166.807/4609.28
PiPjPk times:            39.6157/1096.01
Eval PiPjPk times:       6.36122/174.79
L2prod times:            22.5892/623.13
Total time:              309.51/8552.32
[main] Time assemble (wall/proc) 34.1344/358.02
[main] Time solve (wall/proc) 16.871/290.23
[main] Stop crit:        8.3846e-13
[main] Stop crit:        0.00428596
Ebkt times:              14.1038/390.97
Eval Ebkt times:         166.149/4570.27
PiPjPk times:            39.6067/1095.66
Eval PiPjPk times:       6.31549/173.38
L2prod times:            22.663/623.11
Total time:              308.722/8497.49
[main] Time assemble (wall/proc) 34.3702/356.25
[main] Time solve (wall/proc) 16.9555/290.09
[main] Stop crit:        8.34713e-13
[main] Stop crit:        0.00428129
Ebkt times:              14.2008/394.72
Eval Ebkt times:         166.16/4580.69
PiPjPk times:            39.56/1092.58
Eval PiPjPk times:       6.26612/177.27
L2prod times:            22.6569/627.27
Total time:              308.785/8527.47
[main] Time assemble (wall/proc) 34.2378/357.25
[main] Time solve (wall/proc) 16.8483/288.71
[main] Stop crit:        8.31994e-13
[main] Stop crit:        0.00427677
Ebkt times:              14.139/392.5
Eval Ebkt times:         164.103/4552.78
PiPjPk times:            39.6684/1098.14
Eval PiPjPk times:       6.40025/177.55
L2prod times:            22.665/627.84
Total time:              306.084/8480.07
[main] Time assemble (wall/proc) 34.1657/355.43
[main] Time solve (wall/proc) 16.8962/289.3
[main] Stop crit:        8.29845e-13
[main] Stop crit:        0.00427239
Ebkt times:              14.0164/387.41
Eval Ebkt times:         165.698/4567.86
PiPjPk times:            39.5852/1089.65
Eval PiPjPk times:       6.42593/181.69
L2prod times:            22.6279/623.59
Total time:              307.947/8483.45
[main] Time assemble (wall/proc) 34.1894/355.3
[main] Time solve (wall/proc) 16.9701/290.74
[main] Stop crit:        8.27889e-13
[main] Stop crit:        0.00426815
Ebkt times:              14.1519/393.15
Eval Ebkt times:         166.393/4597.55
PiPjPk times:            39.399/1089.24
Eval PiPjPk times:       6.30027/176.96
L2prod times:            22.5478/621.4
Total time:              309.059/8533.55
[main] Time assemble (wall/proc) 34.1861/357.01
[main] Time solve (wall/proc) 16.9434/291.15
[main] Stop crit:        8.25795e-13
[main] Stop crit:        0.00426402
Ebkt times:              14.1037/389.21
Eval Ebkt times:         164.939/4555.96
PiPjPk times:            39.546/1095.69
Eval PiPjPk times:       6.39584/181.79
L2prod times:            22.5103/623.75
Total time:              307.435/8491.36
[main] Time assemble (wall/proc) 34.3498/355.81
[main] Time solve (wall/proc) 16.942/290.07
[main] Stop crit:        8.23374e-13
[main] Stop crit:        0.00425998
Ebkt times:              14.076/392.15
Eval Ebkt times:         164.837/4554.31
PiPjPk times:            39.597/1097.63
Eval PiPjPk times:       6.31472/178.55
L2prod times:            22.6375/622.93
Total time:              306.628/8473.81
[main] Time assemble (wall/proc) 34.1281/354.79
[main] Time solve (wall/proc) 16.9065/290.81
[main] Stop crit:        8.2057e-13
[main] Stop crit:        0.00425603
Ebkt times:              14.1425/390.58
Eval Ebkt times:         165.007/4553.22
PiPjPk times:            39.5846/1100.96
Eval PiPjPk times:       6.36377/173.81
L2prod times:            22.6083/625.63
Total time:              307.185/8481.23
[main] Time assemble (wall/proc) 34.2372/355.33
[main] Time solve (wall/proc) 17.0125/291.82
[main] Stop crit:        8.1745e-13
[main] Stop crit:        0.00425214
Ebkt times:              14.1146/391.34
Eval Ebkt times:         166.801/4605.32
PiPjPk times:            39.5562/1097.4
Eval PiPjPk times:       6.28341/172.28
L2prod times:            22.6583/626.46
Total time:              309.444/8541.26
[main] Time assemble (wall/proc) 34.3181/357.48
[main] Time solve (wall/proc) 16.967/291.03
[main] Stop crit:        8.14152e-13
[main] Stop crit:        0.0042483
Ebkt times:              14.164/392.77
Eval Ebkt times:         165.992/4585.47
PiPjPk times:            39.5042/1088.65
Eval PiPjPk times:       6.28449/169.31
L2prod times:            22.6341/624.76
Total time:              308.395/8501.96
[main] Time assemble (wall/proc) 34.6228/356.67
[main] Time solve (wall/proc) 16.9967/289.35
[main] Stop crit:        8.10807e-13
[main] Stop crit:        0.0042445
Ebkt times:              14.16/385.85
Eval Ebkt times:         164.942/4518.48
PiPjPk times:            39.7535/1091.81
Eval PiPjPk times:       6.346/175.63
L2prod times:            22.649/618.48
Total time:              307.3/8420.35
[main] Time assemble (wall/proc) 34.4866/353.77
[main] Time solve (wall/proc) 16.9974/290.09
[main] Stop crit:        8.07589e-13
[main] Stop crit:        0.00424071
Ebkt times:              14.1994/391.33
Eval Ebkt times:         165.916/4527.5
PiPjPk times:            39.6628/1081.12
Eval PiPjPk times:       6.39689/176.96
L2prod times:            22.7859/621.4
Total time:              309.517/8438.11
[main] Time assemble (wall/proc) 34.8179/353.97
[main] Time solve (wall/proc) 16.9167/290.4
[main] Stop crit:        8.04584e-13
[main] Stop crit:        0.00423693
Ebkt times:              14.1303/391.82
Eval Ebkt times:         167.456/4612.27
PiPjPk times:            39.4423/1085.17
Eval PiPjPk times:       6.26092/171.32
L2prod times:            22.5716/621.39
Total time:              310.579/8544.46
[main] Time assemble (wall/proc) 34.2646/357.77
[main] Time solve (wall/proc) 16.9386/290.67
[main] Stop crit:        8.01878e-13
[main] Stop crit:        0.00423314
Ebkt times:              14.1197/394.69
Eval Ebkt times:         165.506/4575.29
PiPjPk times:            39.5251/1093.77
Eval PiPjPk times:       6.33694/174.85
L2prod times:            22.6091/624.44
Total time:              307.994/8516.72
[main] Time assemble (wall/proc) 34.3413/356.61
[main] Time solve (wall/proc) 16.9193/290.35
[main] Stop crit:        7.99492e-13
[main] Stop crit:        0.00422932
Ebkt times:              14.0965/390.85
Eval Ebkt times:         166.221/4587.65
PiPjPk times:            39.5548/1090.94
Eval PiPjPk times:       6.31076/170.05
L2prod times:            22.686/624.18
Total time:              308.593/8509.35
[main] Time assemble (wall/proc) 34.1362/356.26
[main] Time solve (wall/proc) 17.0851/290.93
[main] Stop crit:        7.97398e-13
[main] 30%...
[main] Stop crit:        0.00422547
Ebkt times:              14.0383/390.37
Eval Ebkt times:         164.565/4547.58
PiPjPk times:            39.4312/1089.04
Eval PiPjPk times:       6.3915/177.8
L2prod times:            22.5439/621.2
Total time:              306.518/8468.3
[main] Time assemble (wall/proc) 34.0356/354.65
[main] Time solve (wall/proc) 16.9142/289.6
[main] Stop crit:        7.95601e-13
[main] Stop crit:        0.00422156
Ebkt times:              14.0569/389.83
Eval Ebkt times:         165.489/4573.78
PiPjPk times:            39.4208/1084.13
Eval PiPjPk times:       6.30154/178.05
L2prod times:            22.5537/623.92
Total time:              307.793/8494.7
[main] Time assemble (wall/proc) 34.2262/355.66
[main] Time solve (wall/proc) 16.827/289.69
[main] Stop crit:        7.94061e-13
[main] Stop crit:        0.00421758
Ebkt times:              14.1575/391.91
Eval Ebkt times:         165.712/4585.31
PiPjPk times:            39.4384/1087.66
Eval PiPjPk times:       6.28766/175.84
L2prod times:            22.5851/625
Total time:              308.084/8515.67
[main] Time assemble (wall/proc) 34.2453/356.68
[main] Time solve (wall/proc) 16.9485/290.83
[main] Stop crit:        7.92752e-13
[main] Stop crit:        0.00421353
Ebkt times:              14.1267/392.37
Eval Ebkt times:         166.077/4580.64
PiPjPk times:            39.4226/1090.23
Eval PiPjPk times:       6.26628/170.13
L2prod times:            22.5211/620.5
Total time:              308.504/8515.16
[main] Time assemble (wall/proc) 34.1824/356.47
[main] Time solve (wall/proc) 16.8477/289.18
[main] Stop crit:        7.91657e-13
[main] Stop crit:        0.00420938
Ebkt times:              14.0103/386.15
Eval Ebkt times:         163.922/4531.81
PiPjPk times:            39.3762/1087.12
Eval PiPjPk times:       6.32515/174.48
L2prod times:            22.5057/621.67
Total time:              305.761/8440.69
[main] Time assemble (wall/proc) 34.4852/354.09
[main] Time solve (wall/proc) 16.9189/289.26
[main] Stop crit:        7.90736e-13
[main] Stop crit:        0.00420515
Ebkt times:              14.1199/395.25
Eval Ebkt times:         164.966/4558.32
PiPjPk times:            39.4928/1090.32
Eval PiPjPk times:       6.26289/172.04
L2prod times:            22.5725/623.96
Total time:              307.157/8485.14
[main] Time assemble (wall/proc) 34.1253/355.4
[main] Time solve (wall/proc) 16.928/288.84
[main] Stop crit:        7.89961e-13
[main] Stop crit:        0.00420081
Ebkt times:              14.0736/389.68
Eval Ebkt times:         164.124/4516.55
PiPjPk times:            39.2112/1082.62
Eval PiPjPk times:       6.35536/175.52
L2prod times:            22.4403/616.27
Total time:              306.072/8422.86
[main] Time assemble (wall/proc) 34.1529/353.1
[main] Time solve (wall/proc) 16.9153/290.6
[main] Stop crit:        7.89292e-13
[main] Stop crit:        0.00419636
Ebkt times:              14.1277/395.58
Eval Ebkt times:         165.684/4583.33
PiPjPk times:            39.5905/1099.06
Eval PiPjPk times:       6.31438/171.89
L2prod times:            22.643/626.06
Total time:              308.105/8522.08
[main] Time assemble (wall/proc) 34.1632/356.78
[main] Time solve (wall/proc) 16.9235/291.23
[main] Stop crit:        7.88679e-13
[main] Stop crit:        0.00419181
Ebkt times:              14.0665/390.74
Eval Ebkt times:         163.982/4526.3
PiPjPk times:            39.5058/1093.05
Eval PiPjPk times:       6.35644/176.06
L2prod times:            22.5944/624.42
Total time:              305.715/8433.11
[main] Time assemble (wall/proc) 34.0294/353.68
[main] Time solve (wall/proc) 16.94/290.02
[main] Stop crit:        7.88086e-13
[main] Stop crit:        0.00418714
Ebkt times:              14.096/394.43
Eval Ebkt times:         165.55/4578.35
PiPjPk times:            39.5132/1095.52
Eval PiPjPk times:       6.2927/174.95
L2prod times:            22.6739/626.5
Total time:              307.441/8503.59
[main] Time assemble (wall/proc) 34.2555/356.09
[main] Time solve (wall/proc) 16.9819/291.25
[main] Stop crit:        7.8746e-13
[main] Stop crit:        0.00418237
Ebkt times:              14.1697/399
Eval Ebkt times:         166.569/4610.43
PiPjPk times:            39.6213/1103.93
Eval PiPjPk times:       6.40103/177.61
L2prod times:            22.5256/623.9
Total time:              309.005/8566.4
[main] Time assemble (wall/proc) 34.0194/357.96
[main] Time solve (wall/proc) 16.8888/289.12
[main] Stop crit:        7.86795e-13
[main] Stop crit:        0.00417749
Ebkt times:              14.0628/389.68
Eval Ebkt times:         164.876/4548.63
PiPjPk times:            39.4809/1089.65
Eval PiPjPk times:       6.36376/178.07
L2prod times:            22.5136/621.68
Total time:              307.057/8465.52
[main] Time assemble (wall/proc) 34.176/354.52
[main] Time solve (wall/proc) 16.9843/291.04
[main] Stop crit:        7.86038e-13
[main] Stop crit:        0.00417251
Ebkt times:              14.1612/392.74
Eval Ebkt times:         165.323/4572.89
PiPjPk times:            39.527/1094.25
Eval PiPjPk times:       6.31439/176.18
L2prod times:            22.6314/625.91
Total time:              307.599/8501.9
[main] Time assemble (wall/proc) 34.4803/356.6
[main] Time solve (wall/proc) 16.9105/289.86
[main] Stop crit:        7.85235e-13
[main] Stop crit:        0.00416744
Ebkt times:              14.14/388.78
Eval Ebkt times:         166.008/4595.12
PiPjPk times:            39.5496/1093.89
Eval PiPjPk times:       6.38287/177.39
L2prod times:            22.5639/623.97
Total time:              308.834/8535.71
[main] Time assemble (wall/proc) 34.2481/357.3
[main] Time solve (wall/proc) 16.9233/289.99
[main] Stop crit:        7.84365e-13
[main] Stop crit:        0.00416228
Ebkt times:              14.1195/394.31
Eval Ebkt times:         165.217/4561.08
PiPjPk times:            39.4813/1088.63
Eval PiPjPk times:       6.35078/174.81
L2prod times:            22.5283/620.17
Total time:              307.809/8489
[main] Time assemble (wall/proc) 34.3364/355.74
[main] Time solve (wall/proc) 16.9057/289.26
[main] Stop crit:        7.83492e-13
[main] Stop crit:        0.00415704
Ebkt times:              14.1563/392.9
Eval Ebkt times:         164.912/4548.66
PiPjPk times:            39.5427/1088.67
Eval PiPjPk times:       6.29532/175.84
L2prod times:            22.7081/625.94
Total time:              307.155/8466.67
[main] Time assemble (wall/proc) 34.1471/354.75
[main] Time solve (wall/proc) 16.9048/289.6
[main] Stop crit:        7.8263e-13
[main] Stop crit:        0.00415174
Ebkt times:              14.2375/388.94
Eval Ebkt times:         165.547/4561.62
PiPjPk times:            39.7192/1096.02
Eval PiPjPk times:       6.32183/173.84
L2prod times:            22.6402/626.01
Total time:              307.812/8483.34
[main] Time assemble (wall/proc) 34.2656/355.59
[main] Time solve (wall/proc) 16.9218/288.33
[main] Stop crit:        7.81827e-13
[main] Stop crit:        0.00414638
Ebkt times:              14.0959/393.23
Eval Ebkt times:         165.321/4565.09
PiPjPk times:            39.7165/1097.36
Eval PiPjPk times:       6.28182/173.93
L2prod times:            22.6507/626.56
Total time:              307.599/8493.83
[main] Time assemble (wall/proc) 34.1719/355.91
[main] Time solve (wall/proc) 16.9483/290.46
[main] Stop crit:        7.81143e-13
[main] Stop crit:        0.00414097
Ebkt times:              14.1761/399.56
Eval Ebkt times:         165.471/4587.95
PiPjPk times:            39.5853/1093.44
Eval PiPjPk times:       6.31188/179.07
L2prod times:            22.6212/626.91
Total time:              307.733/8530.8
[main] Time assemble (wall/proc) 34.1186/357.13
[main] Time solve (wall/proc) 16.9278/289.69
[main] Stop crit:        7.80564e-13
[main] Stop crit:        0.00413553
Ebkt times:              14.1481/394.09
Eval Ebkt times:         166.487/4597.74
PiPjPk times:            39.4112/1087.74
Eval PiPjPk times:       6.23223/177.3
L2prod times:            22.5858/624.04
Total time:              309.05/8535.86
[main] Time assemble (wall/proc) 34.4231/357.28
[main] Time solve (wall/proc) 16.9027/290.2
[main] Stop crit:        7.80118e-13
[main] Stop crit:        0.00413006
Ebkt times:              14.1413/395.75
Eval Ebkt times:         165.121/4571.09
PiPjPk times:            39.6236/1090.45
Eval PiPjPk times:       6.37599/177.9
L2prod times:            22.582/624.69
Total time:              307.462/8503.16
[main] Time assemble (wall/proc) 34.538/356.5
[main] Time solve (wall/proc) 16.9224/289.46
[main] Stop crit:        7.79784e-13
[main] Stop crit:        0.00412457
Ebkt times:              14.1091/389.55
Eval Ebkt times:         165.576/4573.03
PiPjPk times:            39.4995/1089.17
Eval PiPjPk times:       6.29536/174.79
L2prod times:            22.6191/624.54
Total time:              307.898/8498.39
[main] Time assemble (wall/proc) 34.3406/356.06
[main] Time solve (wall/proc) 17.0168/291.42
[main] Stop crit:        7.79548e-13
[main] Stop crit:        0.00411908
Ebkt times:              14.1334/395.67
Eval Ebkt times:         165.897/4584.59
PiPjPk times:            39.5911/1101.88
Eval PiPjPk times:       6.38316/174.86
L2prod times:            22.6552/626.01
Total time:              308.375/8528.13
[main] Time assemble (wall/proc) 34.2074/356.83
[main] Time solve (wall/proc) 17.021/291.25
[main] Stop crit:        7.79386e-13
[main] Stop crit:        0.00411358
Ebkt times:              14.132/394.77
Eval Ebkt times:         165.526/4588.16
PiPjPk times:            39.5048/1091.2
Eval PiPjPk times:       6.35635/175.48
L2prod times:            22.5733/623.77
Total time:              307.532/8515.07
[main] Time assemble (wall/proc) 34.1965/356.39
[main] Time solve (wall/proc) 16.8566/289.64
[main] Stop crit:        7.7923e-13
[main] Stop crit:        0.0041081
Ebkt times:              14.0205/393.67
Eval Ebkt times:         164.416/4550
PiPjPk times:            39.5118/1092.18
Eval PiPjPk times:       6.36236/175.82
L2prod times:            22.6182/625.82
Total time:              306.229/8465.09
[main] Time assemble (wall/proc) 34.2986/354.67
[main] Time solve (wall/proc) 16.8846/288.68
[main] Stop crit:        7.79033e-13
[main] Stop crit:        0.00410262
Ebkt times:              14.1389/394.58
Eval Ebkt times:         167.055/4600.37
PiPjPk times:            39.4814/1088.95
Eval PiPjPk times:       6.43085/173.56
L2prod times:            22.5668/624.14
Total time:              309.659/8526.33
[main] Time assemble (wall/proc) 34.3669/356.98
[main] Time solve (wall/proc) 16.9004/289.48
[main] Stop crit:        7.78763e-13
[main] Stop crit:        0.00409716
Ebkt times:              14.1305/395.03
Eval Ebkt times:         165.87/4578.85
PiPjPk times:            39.5523/1096.43
Eval PiPjPk times:       6.28799/174.23
L2prod times:            22.6275/625.68
Total time:              308.211/8520.31
[main] Time assemble (wall/proc) 33.9137/356.43
[main] Time solve (wall/proc) 16.997/291.65
[main] Stop crit:        7.78353e-13
[main] Stop crit:        0.00409172
Ebkt times:              14.1286/392.24
Eval Ebkt times:         165.069/4571.33
PiPjPk times:            39.6278/1098.51
Eval PiPjPk times:       6.35059/177.99
L2prod times:            22.6253/624.98
Total time:              307.305/8514.14
[main] Time assemble (wall/proc) 34.1853/356.46
[main] Time solve (wall/proc) 16.923/289.75
[main] Stop crit:        7.77804e-13
[main] Stop crit:        0.00408629
Ebkt times:              14.15/396.15
Eval Ebkt times:         165.333/4587.18
PiPjPk times:            39.5557/1092.78
Eval PiPjPk times:       6.22992/179.06
L2prod times:            22.6089/623.94
Total time:              307.43/8517.51
[main] Time assemble (wall/proc) 34.1737/356.73
[main] Time solve (wall/proc) 16.895/289.31
[main] Stop crit:        7.77064e-13
[main] Stop crit:        0.00408088
Ebkt times:              14.1587/397.89
Eval Ebkt times:         166.47/4594.85
PiPjPk times:            39.4451/1094.05
Eval PiPjPk times:       6.27848/174.94
L2prod times:            22.5651/625.74
Total time:              308.511/8528.96
[main] Time assemble (wall/proc) 34.289/357.37
[main] Time solve (wall/proc) 16.9738/290.6
[main] Stop crit:        7.76186e-13
[main] 40%...
[main] Stop crit:        0.00407549
Ebkt times:              14.0718/389.67
Eval Ebkt times:         165.917/4580.37
PiPjPk times:            39.5129/1088.92
Eval PiPjPk times:       6.35162/174.25
L2prod times:            22.5192/622.91
Total time:              308.993/8516.73
[main] Time assemble (wall/proc) 34.3696/356.84
[main] Time solve (wall/proc) 16.8956/288.59
[main] Stop crit:        7.75137e-13
[main] Stop crit:        0.00407012
Ebkt times:              14.1125/392.38
Eval Ebkt times:         165.398/4579.48
PiPjPk times:            39.6119/1097.01
Eval PiPjPk times:       6.34668/177.72
L2prod times:            22.6465/629.14
Total time:              307.402/8516.29
[main] Time assemble (wall/proc) 33.9344/356.34
[main] Time solve (wall/proc) 16.9515/290.67
[main] Stop crit:        7.73975e-13
[main] Stop crit:        0.00406476
Ebkt times:              14.1011/394.23
Eval Ebkt times:         165.217/4570.93
PiPjPk times:            39.5535/1094.38
Eval PiPjPk times:       6.35427/175.26
L2prod times:            22.6652/626.49
Total time:              307.372/8500.09
[main] Time assemble (wall/proc) 34.371/356.26
[main] Time solve (wall/proc) 16.9064/289.81
[main] Stop crit:        7.72709e-13
[main] Stop crit:        0.00405941
Ebkt times:              14.1296/394.03
Eval Ebkt times:         165.202/4562.33
PiPjPk times:            39.4602/1091.02
Eval PiPjPk times:       6.28336/174.07
L2prod times:            22.6133/624.48
Total time:              307.49/8489.9
[main] Time assemble (wall/proc) 34.1941/355.49
[main] Time solve (wall/proc) 16.9376/289.01
[main] Stop crit:        7.71402e-13
[main] Stop crit:        0.00405408
Ebkt times:              14.1093/390.52
Eval Ebkt times:         165.491/4566.3
PiPjPk times:            39.5169/1088.1
Eval PiPjPk times:       6.31486/182.01
L2prod times:            22.5396/622.3
Total time:              308.012/8486.56
[main] Time assemble (wall/proc) 34.2999/355.74
[main] Time solve (wall/proc) 16.8922/290.23
[main] Stop crit:        7.70081e-13
[main] Stop crit:        0.00404875
Ebkt times:              14.0697/390.13
Eval Ebkt times:         164.495/4562.75
PiPjPk times:            39.5852/1095.51
Eval PiPjPk times:       6.4903/180.43
L2prod times:            22.6276/625.46
Total time:              306.104/8476.49
[main] Time assemble (wall/proc) 34.1876/355.02
[main] Time solve (wall/proc) 16.9723/290.86
[main] Stop crit:        7.6879e-13
[main] Stop crit:        0.00404343
Ebkt times:              14.0822/395.45
Eval Ebkt times:         165.54/4578.51
PiPjPk times:            39.4453/1094.14
Eval PiPjPk times:       6.37424/178.32
L2prod times:            22.5618/623.07
Total time:              307.876/8515.78
[main] Time assemble (wall/proc) 34.4123/356.65
[main] Time solve (wall/proc) 16.9078/288.65
[main] Stop crit:        7.67514e-13
[main] Stop crit:        0.00403812
Ebkt times:              14.1863/391.37
Eval Ebkt times:         165.51/4545.99
PiPjPk times:            39.4756/1084.19
Eval PiPjPk times:       6.29644/175.42
L2prod times:            22.5715/622.32
Total time:              308.143/8465.93
[main] Time assemble (wall/proc) 34.4121/354.72
[main] Time solve (wall/proc) 16.978/289.31
[main] Stop crit:        7.66326e-13
[main] Stop crit:        0.0040328
Ebkt times:              14.8274/380.95
Eval Ebkt times:         172.172/4419.25
PiPjPk times:            40.6065/1044.46
Eval PiPjPk times:       6.61308/171.14
L2prod times:            23.6542/608.55
Total time:              324.121/8298.71
[main] Time assemble (wall/proc) 35.1514/348.86
[main] Time solve (wall/proc) 16.9087/289.84
[main] Stop crit:        7.65191e-13
[main] Stop crit:        0.00402748
Ebkt times:              14.0914/391.13
Eval Ebkt times:         165.53/4555.39
PiPjPk times:            39.3602/1087.29
Eval PiPjPk times:       6.34485/178.02
L2prod times:            22.5412/619.82
Total time:              307.879/8473.49
[main] Time assemble (wall/proc) 34.2036/355.1
[main] Time solve (wall/proc) 16.8794/289.12
[main] Stop crit:        7.64133e-13
[main] Stop crit:        0.00402216
Ebkt times:              14.1923/392.07
Eval Ebkt times:         167.03/4593.56
PiPjPk times:            39.4837/1086.91
Eval PiPjPk times:       6.33845/174.94
L2prod times:            22.6284/621.7
Total time:              310.462/8532.42
[main] Time assemble (wall/proc) 34.5704/357.43
[main] Time solve (wall/proc) 17.0195/291.25
[main] Stop crit:        7.63131e-13
[main] Stop crit:        0.00401683
Ebkt times:              14.0214/389.65
Eval Ebkt times:         164.77/4542.59
PiPjPk times:            39.373/1085.08
Eval PiPjPk times:       6.38001/178.68
L2prod times:            22.4982/620.03
Total time:              306.866/8462.75
[main] Time assemble (wall/proc) 34.2448/354.54
[main] Time solve (wall/proc) 16.9001/289.61
[main] Stop crit:        7.62203e-13
[main] Stop crit:        0.00401148
Ebkt times:              14.1076/394.51
Eval Ebkt times:         164.859/4563.23
PiPjPk times:            39.4231/1091.55
Eval PiPjPk times:       6.41785/180.07
L2prod times:            22.4994/623.69
Total time:              306.695/8488.53
[main] Time assemble (wall/proc) 34.0112/355.24
[main] Time solve (wall/proc) 16.8601/289.5
[main] Stop crit:        7.61309e-13
[main] Stop crit:        0.00400611
Ebkt times:              13.9589/383.88
Eval Ebkt times:         164.787/4559.04
PiPjPk times:            39.3765/1093.47
Eval PiPjPk times:       6.37109/176.07
L2prod times:            22.5031/620.3
Total time:              306.793/8483.76
[main] Time assemble (wall/proc) 34.3589/355.31
[main] Time solve (wall/proc) 16.8869/288.84
[main] Stop crit:        7.60476e-13
[main] Stop crit:        0.00400073
Ebkt times:              14.1417/393.33
Eval Ebkt times:         164.919/4567.77
PiPjPk times:            39.6128/1094.4
Eval PiPjPk times:       6.29376/173.7
L2prod times:            22.6387/627.2
Total time:              307.173/8494.02
[main] Time assemble (wall/proc) 34.3401/356.12
[main] Time solve (wall/proc) 16.9543/290.48
[main] Stop crit:        7.59681e-13
[main] Stop crit:        0.00399531
Ebkt times:              14.2274/398.67
Eval Ebkt times:         166.595/4588.19
PiPjPk times:            39.4571/1094.88
Eval PiPjPk times:       6.2823/171.11
L2prod times:            22.6042/622.17
Total time:              309.227/8521.64
[main] Time assemble (wall/proc) 34.1453/356.95
[main] Time solve (wall/proc) 16.9408/290.45
[main] Stop crit:        7.58922e-13
[main] Stop crit:        0.00398987
Ebkt times:              14.1554/394.45
Eval Ebkt times:         165.706/4578.28
PiPjPk times:            39.4822/1091.45
Eval PiPjPk times:       6.28622/174.33
L2prod times:            22.5781/624.41
Total time:              307.919/8505.44
[main] Time assemble (wall/proc) 34.3555/356.46
[main] Time solve (wall/proc) 16.9929/291.61
[main] Stop crit:        7.5819e-13
[main] Stop crit:        0.00398439
Ebkt times:              14.1881/391.89
Eval Ebkt times:         165.685/4574.75
PiPjPk times:            39.449/1085.23
Eval PiPjPk times:       6.31455/176.43
L2prod times:            22.5434/618.76
Total time:              308.219/8497.78
[main] Time assemble (wall/proc) 34.0534/355.8
[main] Time solve (wall/proc) 16.9625/290.7
[main] Stop crit:        7.57494e-13
[main] Stop crit:        0.00397887
Ebkt times:              14.1785/393.26
Eval Ebkt times:         166.286/4602.65
PiPjPk times:            39.571/1099.03
Eval PiPjPk times:       6.3543/173.53
L2prod times:            22.5856/623.16
Total time:              308.726/8546.09
[main] Time assemble (wall/proc) 34.3402/357.84
[main] Time solve (wall/proc) 16.9352/289.98
[main] Stop crit:        7.56825e-13
[main] Stop crit:        0.00397332
Ebkt times:              14.1035/393.48
Eval Ebkt times:         166.054/4582.69
PiPjPk times:            39.5517/1094.28
Eval PiPjPk times:       6.32147/177.47
L2prod times:            22.6103/624.59
Total time:              308.491/8521.5
[main] Time assemble (wall/proc) 34.4484/357.28
[main] Time solve (wall/proc) 16.9741/290.27
[main] Stop crit:        7.56174e-13
[main] Stop crit:        0.00396772
Ebkt times:              14.1556/392.59
Eval Ebkt times:         166.034/4589.11
PiPjPk times:            39.5105/1094.37
Eval PiPjPk times:       6.30806/170.51
L2prod times:            22.587/625.05
Total time:              308.558/8523.3
[main] Time assemble (wall/proc) 34.1717/356.71
[main] Time solve (wall/proc) 16.9439/290.49
[main] Stop crit:        7.55553e-13
[main] Stop crit:        0.00396207
Ebkt times:              14.007/388.63
Eval Ebkt times:         164.763/4557.34
PiPjPk times:            39.3877/1086.49
Eval PiPjPk times:       6.32235/179.58
L2prod times:            22.5563/624.01
Total time:              306.665/8480.54
[main] Time assemble (wall/proc) 33.8697/355.07
[main] Time solve (wall/proc) 16.9366/291.21
[main] Stop crit:        7.54918e-13
[main] Stop crit:        0.00395638
Ebkt times:              14.095/390.63
Eval Ebkt times:         165.796/4577.91
PiPjPk times:            39.392/1088.81
Eval PiPjPk times:       6.3329/173.83
L2prod times:            22.561/622.81
Total time:              308.283/8510.42
[main] Time assemble (wall/proc) 34.1348/356.25
[main] Time solve (wall/proc) 16.9663/290.01
[main] Stop crit:        7.54298e-13
[main] Stop crit:        0.00395063
Ebkt times:              14.106/391.73
Eval Ebkt times:         166.22/4596.83
PiPjPk times:            39.5715/1097.71
Eval PiPjPk times:       6.29811/172.13
L2prod times:            22.6145/627.61
Total time:              309.009/8542.83
[main] Time assemble (wall/proc) 33.9756/357.42
[main] Time solve (wall/proc) 16.8843/289.74
[main] Stop crit:        7.53659e-13
[main] Stop crit:        0.00394483
Ebkt times:              14.0721/392.85
Eval Ebkt times:         164.335/4529.9
PiPjPk times:            39.3676/1084.58
Eval PiPjPk times:       6.32282/175.81
L2prod times:            22.4551/618.39
Total time:              306.311/8443.07
[main] Time assemble (wall/proc) 34.0524/353.65
[main] Time solve (wall/proc) 16.8957/290.39
[main] Stop crit:        7.52999e-13
[main] Stop crit:        0.00393898
Ebkt times:              14.1109/393.74
Eval Ebkt times:         166.569/4587.78
PiPjPk times:            39.4759/1087.73
Eval PiPjPk times:       6.35762/176.34
L2prod times:            22.4789/621.27
Total time:              309.238/8521.23
[main] Time assemble (wall/proc) 34.2575/356.77
[main] Time solve (wall/proc) 16.9452/289.63
[main] Stop crit:        7.52314e-13
[main] Stop crit:        0.00393307
Ebkt times:              14.1413/392.06
Eval Ebkt times:         166.814/4621.59
PiPjPk times:            39.5736/1096.28
Eval PiPjPk times:       6.26285/171.65
L2prod times:            22.6153/626.14
Total time:              309.457/8567.32
[main] Time assemble (wall/proc) 33.9737/358.15
[main] Time solve (wall/proc) 17.0205/291.96
[main] Stop crit:        7.51599e-13
[main] Stop crit:        0.00392711
Ebkt times:              14.0843/392.56
Eval Ebkt times:         166.212/4584.5
PiPjPk times:            39.389/1087.92
Eval PiPjPk times:       6.24116/172.05
L2prod times:            22.536/622.04
Total time:              308.153/8500.51
[main] Time assemble (wall/proc) 34.2828/356.36
[main] Time solve (wall/proc) 16.9168/288.68
[main] Stop crit:        7.50832e-13
[main] Stop crit:        0.0039211
Ebkt times:              14.1726/393.11
Eval Ebkt times:         164.784/4556.91
PiPjPk times:            39.4105/1091.65
Eval PiPjPk times:       6.30692/176.05
L2prod times:            22.541/620.22
Total time:              306.507/8471.28
[main] Time assemble (wall/proc) 34.3625/355.06
[main] Time solve (wall/proc) 16.9103/289.83
[main] Stop crit:        7.50037e-13
[main] 50%...
[main] Stop crit:        0.00391504
Ebkt times:              14.0791/394.3
Eval Ebkt times:         164.065/4543.38
PiPjPk times:            39.5442/1094.11
Eval PiPjPk times:       6.38959/180.3
L2prod times:            22.6124/626.28
Total time:              305.743/8464.61
[main] Time assemble (wall/proc) 34.5475/355.16
[main] Time solve (wall/proc) 16.8905/289.13
[main] Stop crit:        7.49219e-13
[main] Stop crit:        0.00390893
Ebkt times:              14.1016/395.64
Eval Ebkt times:         164.481/4532.87
PiPjPk times:            39.3194/1088.11
Eval PiPjPk times:       6.35288/176.41
L2prod times:            22.5538/620.47
Total time:              306.642/8452.7
[main] Time assemble (wall/proc) 34.0811/354.1
[main] Time solve (wall/proc) 16.9066/289.96
[main] Stop crit:        7.48358e-13
[main] Stop crit:        0.00390277
Ebkt times:              14.1309/392.63
Eval Ebkt times:         165.057/4558.83
PiPjPk times:            39.4408/1090.15
Eval PiPjPk times:       6.31991/173.16
L2prod times:            22.4942/620.96
Total time:              306.866/8467.53
[main] Time assemble (wall/proc) 34.1153/354.71
[main] Time solve (wall/proc) 16.9652/292.25
[main] Stop crit:        7.47477e-13
[main] Stop crit:        0.00389657
Ebkt times:              14.0768/385.83
Eval Ebkt times:         164.492/4543.54
PiPjPk times:            39.3003/1090.96
Eval PiPjPk times:       6.23065/174.15
L2prod times:            22.5146/622.58
Total time:              306.06/8441.66
[main] Time assemble (wall/proc) 34.1011/353.99
[main] Time solve (wall/proc) 16.9079/290.31
[main] Stop crit:        7.46597e-13
[main] Stop crit:        0.00389032
Ebkt times:              14.0735/393.79
Eval Ebkt times:         165.504/4567.13
PiPjPk times:            39.3388/1084.52
Eval PiPjPk times:       6.34504/176.16
L2prod times:            22.4302/618.18
Total time:              307.822/8490.51
[main] Time assemble (wall/proc) 34.1207/355.51
[main] Time solve (wall/proc) 16.9814/290.86
[main] Stop crit:        7.45715e-13
[main] Stop crit:        0.00388404
Ebkt times:              14.0909/392.31
Eval Ebkt times:         165.427/4574.77
PiPjPk times:            39.484/1091.24
Eval PiPjPk times:       6.31009/174.96
L2prod times:            22.5356/620.85
Total time:              307.823/8504.33
[main] Time assemble (wall/proc) 34.1656/356.22
[main] Time solve (wall/proc) 16.9388/290.41
[main] Stop crit:        7.4485e-13
[main] Stop crit:        0.00387772
Ebkt times:              14.0913/390.7
Eval Ebkt times:         165.746/4572.47
PiPjPk times:            39.4343/1091.35
Eval PiPjPk times:       6.27779/172.45
L2prod times:            22.5431/620.17
Total time:              308.372/8503.28
[main] Time assemble (wall/proc) 34.2623/356.03
[main] Time solve (wall/proc) 16.8859/289.99
[main] Stop crit:        7.44021e-13
[main] Stop crit:        0.00387137
Ebkt times:              14.0416/388.31
Eval Ebkt times:         165.298/4559.61
PiPjPk times:            39.4365/1087.54
Eval PiPjPk times:       6.29919/176.88
L2prod times:            22.5988/622.31
Total time:              307.584/8478.8
[main] Time assemble (wall/proc) 34.2317/355.47
[main] Time solve (wall/proc) 16.9069/289.65
[main] Stop crit:        7.43222e-13
[main] Stop crit:        0.003865
Ebkt times:              14.0729/391.25
Eval Ebkt times:         165.293/4565
PiPjPk times:            39.4285/1091.2
Eval PiPjPk times:       6.35054/174.38
L2prod times:            22.5673/622.86
Total time:              307.309/8484.28
[main] Time assemble (wall/proc) 34.2159/355.82
[main] Time solve (wall/proc) 16.8971/290.55
[main] Stop crit:        7.42466e-13
[main] Stop crit:        0.0038586
Ebkt times:              14.0618/392.94
Eval Ebkt times:         164.636/4539.87
PiPjPk times:            39.3471/1085.13
Eval PiPjPk times:       6.2879/175.04
L2prod times:            22.4871/620.53
Total time:              306.399/8444.04
[main] Time assemble (wall/proc) 33.9485/353.65
[main] Time solve (wall/proc) 16.9317/291.41
[main] Stop crit:        7.41766e-13
[main] Stop crit:        0.00385218
Ebkt times:              14.1456/392.17
Eval Ebkt times:         164.599/4559.6
PiPjPk times:            39.575/1099.46
Eval PiPjPk times:       6.3935/175.6
L2prod times:            22.6858/629.42
Total time:              306.485/8488.19
[main] Time assemble (wall/proc) 33.9435/355.23
[main] Time solve (wall/proc) 17.0223/292.13
[main] Stop crit:        7.41116e-13
[main] Stop crit:        0.00384574
Ebkt times:              14.0326/389.06
Eval Ebkt times:         165.008/4551.23
PiPjPk times:            39.4367/1093.32
Eval PiPjPk times:       6.36299/177.24
L2prod times:            22.553/623.7
Total time:              307.498/8487.47
[main] Time assemble (wall/proc) 34.2866/355.51
[main] Time solve (wall/proc) 17.0041/290.95
[main] Stop crit:        7.40494e-13
[main] Stop crit:        0.00383929
Ebkt times:              14.0903/390
Eval Ebkt times:         164.423/4540.77
PiPjPk times:            39.5068/1091.03
Eval PiPjPk times:       6.35696/176.46
L2prod times:            22.5784/623.77
Total time:              306.152/8451.85
[main] Time assemble (wall/proc) 34.0203/354.3
[main] Time solve (wall/proc) 16.9075/290.25
[main] Stop crit:        7.39907e-13
[main] Stop crit:        0.00383282
Ebkt times:              14.0925/393.37
Eval Ebkt times:         165.476/4566.97
PiPjPk times:            39.5052/1097.93
Eval PiPjPk times:       6.30957/174.92
L2prod times:            22.5867/623.01
Total time:              307.585/8497.68
[main] Time assemble (wall/proc) 34.2485/355.86
[main] Time solve (wall/proc) 16.9001/289.59
[main] Stop crit:        7.39331e-13
[main] Stop crit:        0.00382634
Ebkt times:              14.1577/396.41
Eval Ebkt times:         165.836/4584.58
PiPjPk times:            39.5114/1092.83
Eval PiPjPk times:       6.29483/175.24
L2prod times:            22.641/626.8
Total time:              307.744/8508.49
[main] Time assemble (wall/proc) 34.2006/356.94
[main] Time solve (wall/proc) 16.9167/289.91
[main] Stop crit:        7.3876e-13
[main] Stop crit:        0.00381985
Ebkt times:              14.1048/387.95
Eval Ebkt times:         166.005/4595.26
PiPjPk times:            39.4576/1089.32
Eval PiPjPk times:       6.35304/179.03
L2prod times:            22.5029/619.19
Total time:              308.498/8527.03
[main] Time assemble (wall/proc) 34.3837/357.19
[main] Time solve (wall/proc) 17.0012/291.04
[main] Stop crit:        7.38178e-13
[main] Stop crit:        0.00381336
Ebkt times:              14.0495/388.2
Eval Ebkt times:         165.579/4563.74
PiPjPk times:            39.4041/1085.73
Eval PiPjPk times:       6.25553/177.5
L2prod times:            22.5668/624.54
Total time:              307.812/8484.22
[main] Time assemble (wall/proc) 34.1901/355.55
[main] Time solve (wall/proc) 16.9354/290.58
[main] Stop crit:        7.37554e-13
[main] Stop crit:        0.00380686
Ebkt times:              14.1801/395.16
Eval Ebkt times:         165.33/4562.78
PiPjPk times:            39.4481/1088.19
Eval PiPjPk times:       6.22842/168.91
L2prod times:            22.5586/622.42
Total time:              307.756/8487.93
[main] Time assemble (wall/proc) 34.3275/355.95
[main] Time solve (wall/proc) 16.9244/289.89
[main] Stop crit:        7.36882e-13
[main] Stop crit:        0.00380035
Ebkt times:              14.0377/388.35
Eval Ebkt times:         165.31/4566.29
PiPjPk times:            39.4018/1090.5
Eval PiPjPk times:       6.35493/174.95
L2prod times:            22.4674/620.57
Total time:              307.685/8489.89
[main] Time assemble (wall/proc) 34.2048/355.42
[main] Time solve (wall/proc) 16.9378/290.06
[main] Stop crit:        7.36168e-13
[main] Stop crit:        0.00379384
Ebkt times:              14.1895/396.04
Eval Ebkt times:         166.246/4594.1
PiPjPk times:            39.5028/1097.55
Eval PiPjPk times:       6.24609/171.51
L2prod times:            22.5623/621.28
Total time:              308.233/8512.69
[main] Time assemble (wall/proc) 34.2482/356.6
[main] Time solve (wall/proc) 17.0037/290.76
[main] Stop crit:        7.35382e-13
[main] Stop crit:        0.00378732
Ebkt times:              14.1126/391.33
Eval Ebkt times:         165.401/4530.63
PiPjPk times:            39.4868/1086.07
Eval PiPjPk times:       6.37617/176.13
L2prod times:            22.6771/622.13
Total time:              308.068/8444.84
[main] Time assemble (wall/proc) 34.3582/354.33
[main] Time solve (wall/proc) 16.9684/290.45
[main] Stop crit:        7.34534e-13
[main] Stop crit:        0.0037808
Ebkt times:              14.0831/386.92
Eval Ebkt times:         165.263/4543.73
PiPjPk times:            39.4032/1086.33
Eval PiPjPk times:       6.23214/177.08
L2prod times:            22.5834/621.24
Total time:              307.469/8461
[main] Time assemble (wall/proc) 34.4472/354.83
[main] Time solve (wall/proc) 17.2539/287.82
[main] Stop crit:        7.33605e-13
[main] Stop crit:        0.00377429
Ebkt times:              14.9764/393.28
Eval Ebkt times:         170.765/4492.29
PiPjPk times:            40.2945/1062.16
Eval PiPjPk times:       6.54228/172.66
L2prod times:            23.5311/615.82
Total time:              321.557/8424.85
[main] Time assemble (wall/proc) 35.2942/353.29
[main] Time solve (wall/proc) 16.9125/289.61
[main] Stop crit:        7.32608e-13
[main] Stop crit:        0.00376777
Ebkt times:              14.1025/391.86
Eval Ebkt times:         164.984/4544.55
PiPjPk times:            39.6016/1093.22
Eval PiPjPk times:       6.29717/175.07
L2prod times:            22.5712/623.49
Total time:              307.26/8477.51
[main] Time assemble (wall/proc) 33.9317/355.01
[main] Time solve (wall/proc) 16.9592/290.04
[main] Stop crit:        7.31557e-13
[main] Stop crit:        0.00376124
Ebkt times:              14.2458/393.49
Eval Ebkt times:         167.162/4573.4
PiPjPk times:            39.5332/1082.11
Eval PiPjPk times:       6.26275/168.73
L2prod times:            22.6587/620.71
Total time:              310.726/8490.54
[main] Time assemble (wall/proc) 34.2224/355.45
[main] Time solve (wall/proc) 16.9904/291.02
[main] Stop crit:        7.30453e-13
[main] Stop crit:        0.00375472
Ebkt times:              14.1546/392.2
Eval Ebkt times:         165.831/4598.09
PiPjPk times:            39.568/1099.44
Eval PiPjPk times:       6.26159/171.18
L2prod times:            22.619/625.93
Total time:              308.334/8541.87
[main] Time assemble (wall/proc) 34.1239/357.27
[main] Time solve (wall/proc) 16.8569/288.29
[main] Stop crit:        7.29289e-13
[main] Stop crit:        0.0037482
Ebkt times:              14.0822/390.86
Eval Ebkt times:         165.979/4567.57
PiPjPk times:            39.338/1082.51
Eval PiPjPk times:       6.31701/176.48
L2prod times:            22.4964/617.47
Total time:              309.166/8499.14
[main] Time assemble (wall/proc) 34.4162/356.23
[main] Time solve (wall/proc) 16.9207/289.78
[main] Stop crit:        7.28115e-13
[main] Stop crit:        0.00374168
Ebkt times:              14.0541/389.5
Eval Ebkt times:         166.199/4584.06
PiPjPk times:            39.39/1084.48
Eval PiPjPk times:       6.29871/178.15
L2prod times:            22.4683/619.92
Total time:              308.691/8514.84
[main] Time assemble (wall/proc) 34.1547/356.4
[main] Time solve (wall/proc) 16.7738/288.59
[main] Stop crit:        7.26892e-13
[main] Stop crit:        0.00373515
Ebkt times:              14.1758/393.51
Eval Ebkt times:         166.545/4615.16
PiPjPk times:            39.5803/1095.98
Eval PiPjPk times:       6.36146/179.18
L2prod times:            22.5921/623.52
Total time:              309.253/8557.16
[main] Time assemble (wall/proc) 34.0773/357.84
[main] Time solve (wall/proc) 16.8999/290.55
[main] Stop crit:        7.25668e-13
[main] Stop crit:        0.00372863
Ebkt times:              14.0995/388.23
Eval Ebkt times:         165.061/4570.61
PiPjPk times:            39.3965/1089.15
Eval PiPjPk times:       6.3844/175.37
L2prod times:            22.5285/622.62
Total time:              306.923/8493.1
[main] Time assemble (wall/proc) 34.2463/355.86
[main] Time solve (wall/proc) 17.0008/291.81
[main] Stop crit:        7.24436e-13
[main] 60%...
[main] Stop crit:        0.00372211
Ebkt times:              14.1307/389.82
Eval Ebkt times:         165.356/4567.26
PiPjPk times:            39.4287/1091.22
Eval PiPjPk times:       6.29587/178.28
L2prod times:            22.6098/623.13
Total time:              308.089/8502.12
[main] Time assemble (wall/proc) 34.0003/356.32
[main] Time solve (wall/proc) 16.9949/291.75
[main] Stop crit:        7.23199e-13
[main] Stop crit:        0.00371559
Ebkt times:              14.0735/394.06
Eval Ebkt times:         165.888/4589.26
PiPjPk times:            39.3608/1090.83
Eval PiPjPk times:       6.44303/178.67
L2prod times:            22.4665/617.07
Total time:              308.471/8524.05
[main] Time assemble (wall/proc) 34.0798/356.53
[main] Time solve (wall/proc) 16.8976/289.19
[main] Stop crit:        7.2197e-13
[main] Stop crit:        0.00370907
Ebkt times:              14.1638/394.28
Eval Ebkt times:         165.946/4594.57
PiPjPk times:            39.5417/1094.25
Eval PiPjPk times:       6.25615/175.28
L2prod times:            22.5982/626.47
Total time:              308.34/8533.09
[main] Time assemble (wall/proc) 34.4064/357.4
[main] Time solve (wall/proc) 16.9862/289.69
[main] Stop crit:        7.2075e-13
[main] Stop crit:        0.00370255
Ebkt times:              14.0583/393.81
Eval Ebkt times:         164.411/4537.37
PiPjPk times:            39.1995/1083.3
Eval PiPjPk times:       6.34915/174.15
L2prod times:            22.4171/617.28
Total time:              306.014/8446.59
[main] Time assemble (wall/proc) 34.1226/353.91
[main] Time solve (wall/proc) 16.9904/290.62
[main] Stop crit:        7.19542e-13
[main] Stop crit:        0.00369603
Ebkt times:              14.0201/386.69
Eval Ebkt times:         165.833/4579.77
PiPjPk times:            39.4047/1086.26
Eval PiPjPk times:       6.3843/176.13
L2prod times:            22.5334/619.41
Total time:              308.74/8508.79
[main] Time assemble (wall/proc) 34.1466/356.21
[main] Time solve (wall/proc) 16.9641/289.88
[main] Stop crit:        7.18347e-13
[main] Stop crit:        0.00368952
Ebkt times:              14.1868/395.79
Eval Ebkt times:         166.252/4589.73
PiPjPk times:            39.4748/1095.33
Eval PiPjPk times:       6.23648/170.19
L2prod times:            22.5632/621.07
Total time:              308.852/8521.42
[main] Time assemble (wall/proc) 34.2538/357.28
[main] Time solve (wall/proc) 16.8987/290.48
[main] Stop crit:        7.17155e-13
[main] Stop crit:        0.00368301
Ebkt times:              14.1684/397.53
Eval Ebkt times:         165.864/4589.04
PiPjPk times:            39.5043/1095.54
Eval PiPjPk times:       6.23549/175.35
L2prod times:            22.661/627.76
Total time:              308.09/8530.92
[main] Time assemble (wall/proc) 34.3164/357.07
[main] Time solve (wall/proc) 16.9769/290.14
[main] Stop crit:        7.15965e-13
[main] Stop crit:        0.0036765
Ebkt times:              14.1224/389.64
Eval Ebkt times:         166.578/4604.12
PiPjPk times:            39.5081/1094.75
Eval PiPjPk times:       6.23184/171.66
L2prod times:            22.5475/625.12
Total time:              309.035/8537.26
[main] Time assemble (wall/proc) 34.1343/357.74
[main] Time solve (wall/proc) 16.9955/291.51
[main] Stop crit:        7.14791e-13
[main] Stop crit:        0.00367
Ebkt times:              14.0629/392.46
Eval Ebkt times:         165.462/4577.58
PiPjPk times:            39.4407/1092.98
Eval PiPjPk times:       6.35632/174.86
L2prod times:            22.5471/624.79
Total time:              307.701/8506.05
[main] Time assemble (wall/proc) 34.2303/356.24
[main] Time solve (wall/proc) 16.9096/289.78
[main] Stop crit:        7.13617e-13
[main] Stop crit:        0.0036635
Ebkt times:              14.1398/394.98
Eval Ebkt times:         165.471/4576.07
PiPjPk times:            39.4076/1090.35
Eval PiPjPk times:       6.30088/176.22
L2prod times:            22.5839/624.34
Total time:              307.605/8505.68
[main] Time assemble (wall/proc) 34.2978/356.46
[main] Time solve (wall/proc) 16.9039/289.65
[main] Stop crit:        7.12459e-13
[main] Stop crit:        0.00365701
Ebkt times:              14.1229/390.95
Eval Ebkt times:         165.008/4553.65
PiPjPk times:            39.433/1087.94
Eval PiPjPk times:       6.29386/178.56
L2prod times:            22.5742/624.18
Total time:              307.49/8486.23
[main] Time assemble (wall/proc) 33.9638/354.93
[main] Time solve (wall/proc) 16.8381/289.2
[main] Stop crit:        7.11277e-13
[main] Stop crit:        0.00365052
Ebkt times:              14.1836/393.94
Eval Ebkt times:         165.619/4580.8
PiPjPk times:            39.5942/1090.95
Eval PiPjPk times:       6.32894/177.05
L2prod times:            22.7011/628.05
Total time:              307.924/8508.66
[main] Time assemble (wall/proc) 34.2806/356.4
[main] Time solve (wall/proc) 16.909/289.71
[main] Stop crit:        7.10102e-13
[main] Stop crit:        0.00364404
Ebkt times:              14.1389/392.88
Eval Ebkt times:         165.646/4587.36
PiPjPk times:            39.5368/1093.51
Eval PiPjPk times:       6.34976/181.31
L2prod times:            22.5876/626.54
Total time:              307.999/8520.89
[main] Time assemble (wall/proc) 34.2836/356.95
[main] Time solve (wall/proc) 16.9033/289.47
[main] Stop crit:        7.08909e-13
[main] Stop crit:        0.00363757
Ebkt times:              14.136/392.91
Eval Ebkt times:         165.488/4581.6
PiPjPk times:            39.5143/1094.91
Eval PiPjPk times:       6.41912/181.09
L2prod times:            22.4402/619.39
Total time:              307.823/8516.62
[main] Time assemble (wall/proc) 34.2639/356.45
[main] Time solve (wall/proc) 16.9231/290.37
[main] Stop crit:        7.07735e-13
[main] Stop crit:        0.00363111
Ebkt times:              14.095/390.51
Eval Ebkt times:         165.921/4578.7
PiPjPk times:            39.4439/1090.44
Eval PiPjPk times:       6.36928/181.52
L2prod times:            22.5038/621.91
Total time:              308.15/8505.76
[main] Time assemble (wall/proc) 34.3551/356.25
[main] Time solve (wall/proc) 16.9645/291.08
[main] Stop crit:        7.0655e-13
[main] Stop crit:        0.00362465
Ebkt times:              14.0643/391.84
Eval Ebkt times:         165.966/4581.04
PiPjPk times:            39.4477/1093.69
Eval PiPjPk times:       6.33134/175.84
L2prod times:            22.544/624.37
Total time:              308.86/8533.44
[main] Time assemble (wall/proc) 34.3449/357.2
[main] Time solve (wall/proc) 16.9247/290.04
[main] Stop crit:        7.05367e-13
[main] Stop crit:        0.00361821
Ebkt times:              14.0691/391.28
Eval Ebkt times:         164.814/4558.39
PiPjPk times:            39.5084/1091.16
Eval PiPjPk times:       6.29722/175.03
L2prod times:            22.6149/623.54
Total time:              306.756/8476.17
[main] Time assemble (wall/proc) 34.3923/355.41
[main] Time solve (wall/proc) 16.9075/289.67
[main] Stop crit:        7.04198e-13
[main] Stop crit:        0.00361177
Ebkt times:              14.1748/392.17
Eval Ebkt times:         164.856/4557.8
PiPjPk times:            39.5937/1093.83
Eval PiPjPk times:       6.30657/175.28
L2prod times:            22.6056/625.81
Total time:              307.001/8479.82
[main] Time assemble (wall/proc) 34.1049/355.36
[main] Time solve (wall/proc) 16.8824/290.44
[main] Stop crit:        7.03043e-13
[main] Stop crit:        0.00360535
Ebkt times:              14.0503/390.83
Eval Ebkt times:         164.579/4557.28
PiPjPk times:            39.4492/1095.44
Eval PiPjPk times:       6.34374/173.04
L2prod times:            22.5052/623.88
Total time:              307.013/8491.95
[main] Time assemble (wall/proc) 34.2839/355.55
[main] Time solve (wall/proc) 16.8702/289.33
[main] Stop crit:        7.01916e-13
[main] Stop crit:        0.00359894
Ebkt times:              14.2289/395.25
Eval Ebkt times:         165.853/4597.92
PiPjPk times:            39.6747/1097.99
Eval PiPjPk times:       6.26208/173.23
L2prod times:            22.6586/630.29
Total time:              307.942/8534.35
[main] Time assemble (wall/proc) 34.399/357.65
[main] Time solve (wall/proc) 16.9049/287.79
[main] Stop crit:        7.008e-13
[main] Stop crit:        0.00359253
Ebkt times:              14.0702/390.41
Eval Ebkt times:         165.018/4566.39
PiPjPk times:            39.6061/1097.23
Eval PiPjPk times:       6.22608/172.72
L2prod times:            22.6509/628.81
Total time:              306.837/8487.69
[main] Time assemble (wall/proc) 34.353/355.91
[main] Time solve (wall/proc) 16.914/289.73
[main] Stop crit:        6.99715e-13
[main] Stop crit:        0.00358614
Ebkt times:              14.1464/393.8
Eval Ebkt times:         165.658/4581.28
PiPjPk times:            39.5744/1093.45
Eval PiPjPk times:       6.26092/181.11
L2prod times:            22.6419/626.45
Total time:              307.674/8509.98
[main] Time assemble (wall/proc) 34.3814/356.76
[main] Time solve (wall/proc) 16.9059/289.14
[main] Stop crit:        6.98684e-13
[main] Stop crit:        0.00357975
Ebkt times:              14.1116/395.4
Eval Ebkt times:         165.061/4564.83
PiPjPk times:            39.4765/1094.56
Eval PiPjPk times:       6.30974/177.36
L2prod times:            22.5763/625.68
Total time:              307.164/8500.41
[main] Time assemble (wall/proc) 34.121/355.81
[main] Time solve (wall/proc) 16.9325/289.01
[main] Stop crit:        6.9767e-13
[main] Stop crit:        0.00357338
Ebkt times:              14.1334/393.36
Eval Ebkt times:         166.492/4593.08
PiPjPk times:            39.4897/1096.07
Eval PiPjPk times:       6.34088/179.48
L2prod times:            22.595/623.63
Total time:              309.475/8543.54
[main] Time assemble (wall/proc) 34.414/357.47
[main] Time solve (wall/proc) 17.0054/291.15
[main] Stop crit:        6.96717e-13
[main] Stop crit:        0.00356702
Ebkt times:              14.0769/390.33
Eval Ebkt times:         164.2/4539.01
PiPjPk times:            39.47/1094.13
Eval PiPjPk times:       6.32248/171.58
L2prod times:            22.5659/624.07
Total time:              305.99/8459.68
[main] Time assemble (wall/proc) 34.1384/354.58
[main] Time solve (wall/proc) 16.9828/290.61
[main] Stop crit:        6.95812e-13
[main] Stop crit:        0.00356066
Ebkt times:              14.139/394.41
Eval Ebkt times:         165.574/4580.23
PiPjPk times:            39.4886/1094.34
Eval PiPjPk times:       6.36507/178.84
L2prod times:            22.6095/626.12
Total time:              308.041/8521.44
[main] Time assemble (wall/proc) 34.164/356.6
[main] Time solve (wall/proc) 17.0199/291.07
[main] Stop crit:        6.94951e-13
[main] Stop crit:        0.00355432
Ebkt times:              14.1267/393.54
Eval Ebkt times:         165.11/4538.58
PiPjPk times:            39.4773/1091.76
Eval PiPjPk times:       6.32113/181.81
L2prod times:            22.5101/618.9
Total time:              307.345/8466.29
[main] Time assemble (wall/proc) 34.0926/354.61
[main] Time solve (wall/proc) 16.9331/289.07
[main] Stop crit:        6.94142e-13
[main] Stop crit:        0.00354798
Ebkt times:              14.0235/388.89
Eval Ebkt times:         164.795/4559.49
PiPjPk times:            39.4057/1088.99
Eval PiPjPk times:       6.31882/176.5
L2prod times:            22.4859/621.07
Total time:              306.157/8468.33
[main] Time assemble (wall/proc) 33.9637/354.4
[main] Time solve (wall/proc) 16.8058/287.85
[main] Stop crit:        6.93373e-13
[main] Stop crit:        0.00354166
Ebkt times:              14.0105/388.84
Eval Ebkt times:         165.146/4568.57
PiPjPk times:            39.5028/1095.85
Eval PiPjPk times:       6.40421/179.03
L2prod times:            22.4984/623.25
Total time:              307.474/8503.03
[main] Time assemble (wall/proc) 34.1866/355.95
[main] Time solve (wall/proc) 16.9147/289.23
[main] Stop crit:        6.92651e-13
[main] Stop crit:        0.00353534
Ebkt times:              13.9691/384.91
Eval Ebkt times:         165.719/4567.55
PiPjPk times:            39.2903/1083.29
Eval PiPjPk times:       6.23742/169.37
L2prod times:            22.5817/623.51
Total time:              307.587/8472.07
[main] Time assemble (wall/proc) 34.1299/354.85
[main] Time solve (wall/proc) 16.8631/289.09
[main] Stop crit:        6.91982e-13
[main] 70%...
[main] Stop crit:        0.00352903
Ebkt times:              14.1178/391.58
Eval Ebkt times:         164.462/4539.42
PiPjPk times:            39.4424/1089.4
Eval PiPjPk times:       6.24977/176.03
L2prod times:            22.5756/624.24
Total time:              306.366/8456.52
[main] Time assemble (wall/proc) 33.9754/354.17
[main] Time solve (wall/proc) 17.0373/291.74
[main] Stop crit:        6.91332e-13
[main] Stop crit:        0.00352272
Ebkt times:              14.1904/394.49
Eval Ebkt times:         165.603/4566.18
PiPjPk times:            39.4234/1090.16
Eval PiPjPk times:       6.23968/170.64
L2prod times:            22.6124/623.71
Total time:              307.332/8476.15
[main] Time assemble (wall/proc) 34.1501/355.36
[main] Time solve (wall/proc) 16.9121/289.69
[main] Stop crit:        6.90731e-13
[main] Stop crit:        0.00351642
Ebkt times:              14.1222/391.49
Eval Ebkt times:         165.681/4576.07
PiPjPk times:            39.5142/1097.26
Eval PiPjPk times:       6.33225/172.24
L2prod times:            22.6161/625.26
Total time:              308.213/8509.13
[main] Time assemble (wall/proc) 34.7293/356.68
[main] Time solve (wall/proc) 16.9907/289.1
[main] Stop crit:        6.90141e-13
[main] Stop crit:        0.00351013
Ebkt times:              14.2259/392.3
Eval Ebkt times:         166.173/4575.89
PiPjPk times:            39.6124/1094.07
Eval PiPjPk times:       6.3958/178.88
L2prod times:            22.721/623.46
Total time:              309.052/8506.85
[main] Time assemble (wall/proc) 34.6586/357.01
[main] Time solve (wall/proc) 16.9664/289.79
[main] Stop crit:        6.89585e-13
[main] Stop crit:        0.00350385
Ebkt times:              14.2417/394.36
Eval Ebkt times:         165.634/4542.09
PiPjPk times:            39.7566/1089.73
Eval PiPjPk times:       6.23946/177.33
L2prod times:            22.6653/623.93
Total time:              308.174/8452.98
[main] Time assemble (wall/proc) 34.6002/354.78
[main] Time solve (wall/proc) 17.2677/292.24
[main] Stop crit:        6.89046e-13
[main] Stop crit:        0.00349756
Ebkt times:              14.0934/393.7
Eval Ebkt times:         164.78/4559.65
PiPjPk times:            39.4817/1093.71
Eval PiPjPk times:       6.37388/174.56
L2prod times:            22.5548/623.74
Total time:              306.731/8475.86
[main] Time assemble (wall/proc) 34.279/355.18
[main] Time solve (wall/proc) 16.9684/291.13
[main] Stop crit:        6.88511e-13
[main] Stop crit:        0.00349129
Ebkt times:              14.1115/388.16
Eval Ebkt times:         165.326/4573.06
PiPjPk times:            39.5878/1092.2
Eval PiPjPk times:       6.27739/172.06
L2prod times:            22.6607/626.89
Total time:              307.693/8497.28
[main] Time assemble (wall/proc) 34.3016/356.24
[main] Time solve (wall/proc) 16.9164/289.81
[main] Stop crit:        6.87971e-13
[main] Stop crit:        0.00348502
Ebkt times:              14.0127/391.24
Eval Ebkt times:         164.351/4542.98
PiPjPk times:            39.4461/1089.27
Eval PiPjPk times:       6.50688/182.82
L2prod times:            22.5008/621.27
Total time:              306.722/8473.49
[main] Time assemble (wall/proc) 33.9204/354.46
[main] Time solve (wall/proc) 16.9533/291.54
[main] Stop crit:        6.87459e-13
[main] Stop crit:        0.00347875
Ebkt times:              14.0432/386.74
Eval Ebkt times:         164.384/4538.65
PiPjPk times:            39.4538/1089.96
Eval PiPjPk times:       6.37329/178.41
L2prod times:            22.5666/622.12
Total time:              306.383/8453.71
[main] Time assemble (wall/proc) 34.1182/354.29
[main] Time solve (wall/proc) 16.9607/290.9
[main] Stop crit:        6.86929e-13
[main] Stop crit:        0.00347248
Ebkt times:              14.1094/393.19
Eval Ebkt times:         165.337/4579.33
PiPjPk times:            39.5424/1098.66
Eval PiPjPk times:       6.28142/169.89
L2prod times:            22.6265/625.41
Total time:              307.937/8516.6
[main] Time assemble (wall/proc) 34.0743/356.66
[main] Time solve (wall/proc) 16.9645/290.37
[main] Stop crit:        6.86398e-13
[main] Stop crit:        0.00346622
Ebkt times:              14.1157/394.24
Eval Ebkt times:         164.787/4564.81
PiPjPk times:            39.5539/1098.43
Eval PiPjPk times:       6.32372/174.9
L2prod times:            22.641/626.97
Total time:              306.422/8494.69
[main] Time assemble (wall/proc) 34.4198/356.13
[main] Time solve (wall/proc) 16.9704/290.9
[main] Stop crit:        6.85862e-13
[main] Stop crit:        0.00345997
Ebkt times:              14.1001/395.15
Eval Ebkt times:         164.527/4541.75
PiPjPk times:            39.5258/1088.79
Eval PiPjPk times:       6.3351/176.89
L2prod times:            22.6144/623.62
Total time:              306.628/8454.36
[main] Time assemble (wall/proc) 34.3087/354.59
[main] Time solve (wall/proc) 16.9705/290.43
[main] Stop crit:        6.85316e-13
[main] Stop crit:        0.00345371
Ebkt times:              14.1025/393.58
Eval Ebkt times:         165.346/4565.52
PiPjPk times:            39.3784/1089
Eval PiPjPk times:       6.30864/180.61
L2prod times:            22.5012/620.98
Total time:              307.452/8491.63
[main] Time assemble (wall/proc) 34.3157/355.82
[main] Time solve (wall/proc) 17.0133/290.18
[main] Stop crit:        6.84765e-13
[main] Stop crit:        0.00344746
Ebkt times:              14.0995/389.29
Eval Ebkt times:         165.934/4586.31
PiPjPk times:            39.4596/1088.39
Eval PiPjPk times:       6.31079/175.76
L2prod times:            22.5306/621.31
Total time:              308.112/8510.07
[main] Time assemble (wall/proc) 34.2655/356.52
[main] Time solve (wall/proc) 17.0166/291.45
[main] Stop crit:        6.84198e-13
[main] Stop crit:        0.00344121
Ebkt times:              14.0884/392.7
Eval Ebkt times:         166.201/4586.15
PiPjPk times:            39.4864/1091.21
Eval PiPjPk times:       6.32458/175.31
L2prod times:            22.5511/623.05
Total time:              308.898/8527.67
[main] Time assemble (wall/proc) 34.1917/356.94
[main] Time solve (wall/proc) 16.8918/289.18
[main] Stop crit:        6.8362e-13
[main] Stop crit:        0.00343496
Ebkt times:              14.11/392.03
Eval Ebkt times:         166.335/4591.45
PiPjPk times:            39.4261/1090.17
Eval PiPjPk times:       6.31793/177.64
L2prod times:            22.5149/623.82
Total time:              308.919/8532.71
[main] Time assemble (wall/proc) 34.5126/357.43
[main] Time solve (wall/proc) 16.9892/289.93
[main] Stop crit:        6.83033e-13
[main] Stop crit:        0.00342872
Ebkt times:              14.1274/389.96
Eval Ebkt times:         166.941/4614.55
PiPjPk times:            39.464/1092.65
Eval PiPjPk times:       6.25562/168.39
L2prod times:            22.5543/622.74
Total time:              309.613/8547.34
[main] Time assemble (wall/proc) 34.5809/358.33
[main] Time solve (wall/proc) 16.9421/289.48
[main] Stop crit:        6.82423e-13
[main] Stop crit:        0.00342248
Ebkt times:              14.0942/390.79
Eval Ebkt times:         165.07/4561.6
PiPjPk times:            39.4614/1092.79
Eval PiPjPk times:       6.406/181.1
L2prod times:            22.5078/623.66
Total time:              306.975/8485
[main] Time assemble (wall/proc) 34.2587/355.45
[main] Time solve (wall/proc) 16.9096/289.62
[main] Stop crit:        6.81803e-13
[main] Stop crit:        0.00341625
Ebkt times:              14.0448/387.74
Eval Ebkt times:         166.064/4578.75
PiPjPk times:            39.3595/1085.28
Eval PiPjPk times:       6.23944/172.58
L2prod times:            22.4725/620.24
Total time:              308.084/8492.96
[main] Time assemble (wall/proc) 34.2725/356.16
[main] Time solve (wall/proc) 16.8984/289.24
[main] Stop crit:        6.81166e-13
[main] Stop crit:        0.00341001
Ebkt times:              14.1173/388.45
Eval Ebkt times:         165.466/4560.83
PiPjPk times:            39.4112/1089.86
Eval PiPjPk times:       6.28135/173.73
L2prod times:            22.5582/620.38
Total time:              307.466/8478.63
[main] Time assemble (wall/proc) 34.267/355.55
[main] Time solve (wall/proc) 16.9002/289.39
[main] Stop crit:        6.80531e-13
[main] Stop crit:        0.00340378
Ebkt times:              14.1847/394.03
Eval Ebkt times:         165.756/4574.91
PiPjPk times:            39.4867/1095.01
Eval PiPjPk times:       6.29909/169.02
L2prod times:            22.5574/622.42
Total time:              308.209/8505.28
[main] Time assemble (wall/proc) 34.1043/355.96
[main] Time solve (wall/proc) 16.8897/289.71
[main] Stop crit:        6.79881e-13
[main] Stop crit:        0.00339756
Ebkt times:              14.0275/386.46
Eval Ebkt times:         165.247/4567.48
PiPjPk times:            39.4286/1093.24
Eval PiPjPk times:       6.37828/179.54
L2prod times:            22.5451/625.02
Total time:              307.67/8500.18
[main] Time assemble (wall/proc) 34.0817/355.67
[main] Time solve (wall/proc) 16.9003/289.64
[main] Stop crit:        6.79212e-13
[main] Stop crit:        0.00339134
Ebkt times:              14.126/396.09
Eval Ebkt times:         166.004/4584.34
PiPjPk times:            39.4361/1086.68
Eval PiPjPk times:       6.39352/172.79
L2prod times:            22.5364/620.66
Total time:              309.06/8517.79
[main] Time assemble (wall/proc) 34.4301/357.22
[main] Time solve (wall/proc) 16.9768/291.68
[main] Stop crit:        6.78535e-13
[main] Stop crit:        0.00338512
Ebkt times:              14.1211/393.97
Eval Ebkt times:         165.742/4586.32
PiPjPk times:            39.3718/1092.41
Eval PiPjPk times:       6.43261/175.25
L2prod times:            22.487/622.36
Total time:              308.62/8528.46
[main] Time assemble (wall/proc) 34.0753/356.92
[main] Time solve (wall/proc) 16.8769/289.97
[main] Stop crit:        6.77875e-13
[main] Stop crit:        0.00337891
Ebkt times:              14.1523/389.42
Eval Ebkt times:         165.648/4585.42
PiPjPk times:            39.537/1097.11
Eval PiPjPk times:       6.35412/172.37
L2prod times:            22.6546/628.1
Total time:              308.088/8515.78
[main] Time assemble (wall/proc) 34.2487/356.63
[main] Time solve (wall/proc) 16.929/289
[main] Stop crit:        6.77188e-13
[main] Stop crit:        0.00337271
Ebkt times:              14.0297/391.7
Eval Ebkt times:         164.438/4555.04
PiPjPk times:            39.5439/1096.99
Eval PiPjPk times:       6.51735/181.55
L2prod times:            22.5325/623.14
Total time:              306.414/8481.92
[main] Time assemble (wall/proc) 34.0569/354.86
[main] Time solve (wall/proc) 16.9716/290.83
[main] Stop crit:        6.76508e-13
[main] Stop crit:        0.00336651
Ebkt times:              14.1903/392.1
Eval Ebkt times:         166.307/4587.57
PiPjPk times:            39.4483/1089.21
Eval PiPjPk times:       6.33031/175.6
L2prod times:            22.5705/625.58
Total time:              309.382/8536.24
[main] Time assemble (wall/proc) 34.5945/357.59
[main] Time solve (wall/proc) 16.9713/290.64
[main] Stop crit:        6.75838e-13
[main] Stop crit:        0.00336031
Ebkt times:              14.1451/394.9
Eval Ebkt times:         166.054/4586.78
PiPjPk times:            39.4684/1093.63
Eval PiPjPk times:       6.34079/179.39
L2prod times:            22.5256/622.59
Total time:              308.293/8515.18
[main] Time assemble (wall/proc) 34.2206/356.69
[main] Time solve (wall/proc) 16.9447/290.69
[main] Stop crit:        6.75154e-13
[main] Stop crit:        0.00335412
Ebkt times:              14.1102/394.61
Eval Ebkt times:         165.662/4591.82
PiPjPk times:            39.5437/1097.53
Eval PiPjPk times:       6.35542/179.23
L2prod times:            22.585/622.59
Total time:              308.145/8541.33
[main] Time assemble (wall/proc) 34.1922/357.29
[main] Time solve (wall/proc) 16.9284/290.18
[main] Stop crit:        6.74478e-13
[main] 80%...
[main] Stop crit:        0.00334794
Ebkt times:              14.1421/390.62
Eval Ebkt times:         166.546/4595.68
PiPjPk times:            39.4706/1090.64
Eval PiPjPk times:       6.29274/172.96
L2prod times:            22.588/621.53
Total time:              309.027/8522.07
[main] Time assemble (wall/proc) 34.3874/357.38
[main] Time solve (wall/proc) 16.9436/290.06
[main] Stop crit:        6.7381e-13
[main] Stop crit:        0.00334177
Ebkt times:              14.0805/389.32
Eval Ebkt times:         165.441/4576.71
PiPjPk times:            39.3251/1085.79
Eval PiPjPk times:       6.32919/176.19
L2prod times:            22.5336/625.48
Total time:              308.034/8511.69
[main] Time assemble (wall/proc) 34.1878/356.37
[main] Time solve (wall/proc) 16.9463/290.12
[main] Stop crit:        6.73129e-13
[main] Stop crit:        0.0033356
Ebkt times:              14.139/393.47
Eval Ebkt times:         165.15/4563.85
PiPjPk times:            39.5146/1092.18
Eval PiPjPk times:       6.30972/173.27
L2prod times:            22.5986/623.85
Total time:              307.156/8483.24
[main] Time assemble (wall/proc) 34.032/355.34
[main] Time solve (wall/proc) 16.9685/291.03
[main] Stop crit:        6.72466e-13
[main] Stop crit:        0.00332944
Ebkt times:              14.1158/390.14
Eval Ebkt times:         165.746/4595.21
PiPjPk times:            39.539/1095.7
Eval PiPjPk times:       6.31909/174.78
L2prod times:            22.629/625.93
Total time:              308.25/8533.76
[main] Time assemble (wall/proc) 34.1942/357.28
[main] Time solve (wall/proc) 16.8977/290.3
[main] Stop crit:        6.7179e-13
[main] Stop crit:        0.00332329
Ebkt times:              13.9954/391.54
Eval Ebkt times:         164.987/4558.51
PiPjPk times:            39.406/1091.89
Eval PiPjPk times:       6.45481/184.46
L2prod times:            22.4718/619.65
Total time:              307.283/8495.63
[main] Time assemble (wall/proc) 34.1712/355.42
[main] Time solve (wall/proc) 16.9236/290.8
[main] Stop crit:        6.71121e-13
[main] Stop crit:        0.00331715
Ebkt times:              14.184/397.45
Eval Ebkt times:         165.557/4551.78
PiPjPk times:            39.3773/1086.52
Eval PiPjPk times:       6.21172/173.1
L2prod times:            22.5853/621.37
Total time:              308.461/8485.65
[main] Time assemble (wall/proc) 34.3689/355.85
[main] Time solve (wall/proc) 16.9251/289.61
[main] Stop crit:        6.70458e-13
[main] Stop crit:        0.00331101
Ebkt times:              14.1997/394.85
Eval Ebkt times:         167.32/4614.7
PiPjPk times:            39.6885/1093.37
Eval PiPjPk times:       6.29621/179.02
L2prod times:            22.6682/625.56
Total time:              309.936/8546.32
[main] Time assemble (wall/proc) 34.3507/357.74
[main] Time solve (wall/proc) 16.8761/289.13
[main] Stop crit:        6.69774e-13
[main] Stop crit:        0.00330489
Ebkt times:              14.1112/393.53
Eval Ebkt times:         166.057/4582.99
PiPjPk times:            39.4625/1092.14
Eval PiPjPk times:       6.26468/169.71
L2prod times:            22.6046/623.76
Total time:              308.054/8508.86
[main] Time assemble (wall/proc) 34.1137/355.99
[main] Time solve (wall/proc) 17.0108/290.62
[main] Stop crit:        6.69097e-13
[main] Stop crit:        0.00329877
Ebkt times:              14.101/387.94
Eval Ebkt times:         165.248/4577.56
PiPjPk times:            39.4809/1095.38
Eval PiPjPk times:       6.26635/173.28
L2prod times:            22.5658/625.82
Total time:              307.111/8501.97
[main] Time assemble (wall/proc) 33.9841/355.93
[main] Time solve (wall/proc) 16.9298/290.31
[main] Stop crit:        6.68411e-13
[main] Stop crit:        0.00329267
Ebkt times:              14.1221/391.04
Eval Ebkt times:         166.127/4583.25
PiPjPk times:            39.5045/1089.43
Eval PiPjPk times:       6.3362/175.01
L2prod times:            22.6399/625.37
Total time:              308.901/8518.9
[main] Time assemble (wall/proc) 34.1546/356.47
[main] Time solve (wall/proc) 16.8217/288.94
[main] Stop crit:        6.67706e-13
[main] Stop crit:        0.00328657
Ebkt times:              14.0925/389.49
Eval Ebkt times:         165.522/4573.55
PiPjPk times:            39.4108/1089.68
Eval PiPjPk times:       6.27018/174.28
L2prod times:            22.5683/622.52
Total time:              307.935/8503.86
[main] Time assemble (wall/proc) 34.101/356.25
[main] Time solve (wall/proc) 16.8496/289.28
[main] Stop crit:        6.67007e-13
[main] Stop crit:        0.00328049
Ebkt times:              14.0825/391.19
Eval Ebkt times:         165.375/4583.49
PiPjPk times:            39.632/1097.02
Eval PiPjPk times:       6.3233/174.58
L2prod times:            22.6191/622.16
Total time:              307.458/8509.01
[main] Time assemble (wall/proc) 33.9236/355.9
[main] Time solve (wall/proc) 16.9313/290.24
[main] Stop crit:        6.66289e-13
[main] Stop crit:        0.00327442
Ebkt times:              14.0982/394.44
Eval Ebkt times:         164.591/4542.84
PiPjPk times:            39.2574/1085.1
Eval PiPjPk times:       6.27211/175.68
L2prod times:            22.4345/618.73
Total time:              305.956/8443.21
[main] Time assemble (wall/proc) 34.1307/353.74
[main] Time solve (wall/proc) 16.9541/290.54
[main] Stop crit:        6.65571e-13
[main] Stop crit:        0.00326836
Ebkt times:              14.0949/392.38
Eval Ebkt times:         164.796/4560.2
PiPjPk times:            39.2782/1083.32
Eval PiPjPk times:       6.3491/176.24
L2prod times:            22.4786/621.14
Total time:              306.086/8465.35
[main] Time assemble (wall/proc) 34.1208/354.7
[main] Time solve (wall/proc) 16.9042/289.87
[main] Stop crit:        6.6484e-13
[main] Stop crit:        0.00326231
Ebkt times:              14.1381/392.19
Eval Ebkt times:         165.568/4576.19
PiPjPk times:            39.5414/1097.52
Eval PiPjPk times:       6.26619/171.3
L2prod times:            22.6427/624.53
Total time:              308.038/8513.14
[main] Time assemble (wall/proc) 34.2812/356.87
[main] Time solve (wall/proc) 16.8913/288.83
[main] Stop crit:        6.64105e-13
[main] Stop crit:        0.00325628
Ebkt times:              14.1097/394.2
Eval Ebkt times:         165.875/4580.88
PiPjPk times:            39.4314/1092.65
Eval PiPjPk times:       6.34052/176.91
L2prod times:            22.6138/626.1
Total time:              308.53/8524.1
[main] Time assemble (wall/proc) 34.3249/357.27
[main] Time solve (wall/proc) 16.9762/289.79
[main] Stop crit:        6.63365e-13
[main] Stop crit:        0.00325026
Ebkt times:              14.2509/390.37
Eval Ebkt times:         165.808/4548.83
PiPjPk times:            39.6085/1089.96
Eval PiPjPk times:       6.26947/173.86
L2prod times:            22.6769/621.95
Total time:              308.704/8469.58
[main] Time assemble (wall/proc) 34.3555/354.81
[main] Time solve (wall/proc) 16.9659/288.98
[main] Stop crit:        6.6262e-13
[main] Stop crit:        0.00324425
Ebkt times:              14.2669/391.03
Eval Ebkt times:         165.733/4548.08
PiPjPk times:            39.7018/1090.05
Eval PiPjPk times:       6.20879/169.09
L2prod times:            22.8221/626.65
Total time:              308.562/8465.09
[main] Time assemble (wall/proc) 34.9062/355.29
[main] Time solve (wall/proc) 17.0669/291.12
[main] Stop crit:        6.61867e-13
[main] Stop crit:        0.00323825
Ebkt times:              14.1096/390.88
Eval Ebkt times:         165.419/4581.43
PiPjPk times:            39.4317/1089.97
Eval PiPjPk times:       6.33627/175.97
L2prod times:            22.5257/623.6
Total time:              307.165/8502.61
[main] Time assemble (wall/proc) 34.1494/356.07
[main] Time solve (wall/proc) 16.9133/290.12
[main] Stop crit:        6.61124e-13
[main] Stop crit:        0.00323227
Ebkt times:              14.151/393.12
Eval Ebkt times:         165.134/4566.53
PiPjPk times:            39.5156/1095.39
Eval PiPjPk times:       6.31397/172.06
L2prod times:            22.6287/625.45
Total time:              307.157/8496.76
[main] Time assemble (wall/proc) 34.3866/356.13
[main] Time solve (wall/proc) 16.9131/290
[main] Stop crit:        6.60383e-13
[main] Stop crit:        0.00322631
Ebkt times:              14.1349/390.1
Eval Ebkt times:         165.986/4563.48
PiPjPk times:            39.5296/1092.26
Eval PiPjPk times:       6.28856/174.06
L2prod times:            22.6828/621.96
Total time:              309.145/8489.38
[main] Time assemble (wall/proc) 34.2082/355.74
[main] Time solve (wall/proc) 16.8909/290.77
[main] Stop crit:        6.59631e-13
[main] Stop crit:        0.00322035
Ebkt times:              14.0442/390.15
Eval Ebkt times:         164.11/4558.92
PiPjPk times:            39.5059/1093.8
Eval PiPjPk times:       6.43783/178.32
L2prod times:            22.536/621.35
Total time:              305.474/8468.34
[main] Time assemble (wall/proc) 33.826/354.18
[main] Time solve (wall/proc) 16.8849/290.03
[main] Stop crit:        6.58897e-13
[main] Stop crit:        0.00321442
Ebkt times:              14.125/393.2
Eval Ebkt times:         165.879/4588.03
PiPjPk times:            39.5474/1095.56
Eval PiPjPk times:       6.32247/179.42
L2prod times:            22.6184/629.5
Total time:              307.992/8522.34
[main] Time assemble (wall/proc) 34.3599/357.2
[main] Time solve (wall/proc) 16.902/289.77
[main] Stop crit:        6.58167e-13
[main] Stop crit:        0.00320849
Ebkt times:              14.1406/393.03
Eval Ebkt times:         165.836/4590.64
PiPjPk times:            39.492/1095.93
Eval PiPjPk times:       6.35861/172.89
L2prod times:            22.6415/624.79
Total time:              308.444/8527.52
[main] Time assemble (wall/proc) 34.0185/356.8
[main] Time solve (wall/proc) 16.9527/290.2
[main] Stop crit:        6.57448e-13
[main] Stop crit:        0.00320259
Ebkt times:              14.0697/389.66
Eval Ebkt times:         166.03/4581.04
PiPjPk times:            39.4182/1089.06
Eval PiPjPk times:       6.31585/174.37
L2prod times:            22.5403/622.63
Total time:              308.921/8515.92
[main] Time assemble (wall/proc) 34.2107/356.8
[main] Time solve (wall/proc) 16.8875/290.22
[main] Stop crit:        6.56724e-13
[main] Stop crit:        0.00319669
Ebkt times:              14.0829/390.81
Eval Ebkt times:         164.726/4552.65
PiPjPk times:            39.3313/1092.9
Eval PiPjPk times:       6.32566/173
L2prod times:            22.469/617.4
Total time:              306.968/8476.44
[main] Time assemble (wall/proc) 34.1611/355.07
[main] Time solve (wall/proc) 16.9974/291.45
[main] Stop crit:        6.56032e-13
[main] Stop crit:        0.00319082
Ebkt times:              14.1006/391.22
Eval Ebkt times:         166.384/4597.99
PiPjPk times:            39.5368/1092.28
Eval PiPjPk times:       6.40408/176.73
L2prod times:            22.6033/624.03
Total time:              309.056/8532.44
[main] Time assemble (wall/proc) 34.0907/357.02
[main] Time solve (wall/proc) 16.8909/289.64
[main] Stop crit:        6.55341e-13
[main] Stop crit:        0.00318496
Ebkt times:              14.1845/394.27
Eval Ebkt times:         166.624/4607.37
PiPjPk times:            39.6/1091.93
Eval PiPjPk times:       6.303/175.91
L2prod times:            22.6201/625.64
Total time:              309.534/8547.8
[main] Time assemble (wall/proc) 34.3458/357.96
[main] Time solve (wall/proc) 16.926/290.04
[main] Stop crit:        6.5467e-13
[main] Stop crit:        0.00317912
Ebkt times:              14.1213/389.8
Eval Ebkt times:         165.357/4560.14
PiPjPk times:            39.3925/1086.7
Eval PiPjPk times:       6.32024/174.65
L2prod times:            22.5114/620.9
Total time:              307.833/8485.88
[main] Time assemble (wall/proc) 34.2011/355.58
[main] Time solve (wall/proc) 16.8834/289.03
[main] Stop crit:        6.54005e-13
[main] Stop crit:        0.00317329
Ebkt times:              14.0845/391.37
Eval Ebkt times:         164.564/4541.58
PiPjPk times:            39.4285/1088.64
Eval PiPjPk times:       6.22673/173.72
L2prod times:            22.5921/623.53
Total time:              306.616/8461.7
[main] Time assemble (wall/proc) 34.4126/355.14
[main] Time solve (wall/proc) 16.9222/289.8
[main] Stop crit:        6.53354e-13
[main] 90%...
[main] Stop crit:        0.00316748
Ebkt times:              14.0787/389.86
Eval Ebkt times:         164.425/4553.05
PiPjPk times:            39.5107/1093.75
Eval PiPjPk times:       6.29716/173.83
L2prod times:            22.6553/627.33
Total time:              306.293/8476.02
[main] Time assemble (wall/proc) 34.1723/355.13
[main] Time solve (wall/proc) 16.9389/290.52
[main] Stop crit:        6.52723e-13
[main] Stop crit:        0.00316169
Ebkt times:              14.0743/392.51
Eval Ebkt times:         165.913/4580.65
PiPjPk times:            39.5418/1093.23
Eval PiPjPk times:       6.34172/181.11
L2prod times:            22.5991/624.36
Total time:              308.443/8513.78
[main] Time assemble (wall/proc) 34.494/356.61
[main] Time solve (wall/proc) 16.9586/290.85
[main] Stop crit:        6.52104e-13
[main] Stop crit:        0.00315591
Ebkt times:              14.1556/394.37
Eval Ebkt times:         166.513/4607.75
PiPjPk times:            39.5583/1090.85
Eval PiPjPk times:       6.32927/175.4
L2prod times:            22.5546/625.38
Total time:              308.886/8542.91
[main] Time assemble (wall/proc) 34.0875/357.62
[main] Time solve (wall/proc) 16.8685/289.57
[main] Stop crit:        6.51501e-13
[main] Stop crit:        0.00315015
Ebkt times:              14.1295/394.25
Eval Ebkt times:         164.983/4566.75
PiPjPk times:            39.5339/1095.79
Eval PiPjPk times:       6.31125/173.74
L2prod times:            22.5938/622.91
Total time:              307.226/8497.93
[main] Time assemble (wall/proc) 33.9998/355.53
[main] Time solve (wall/proc) 16.8948/290.2
[main] Stop crit:        6.50921e-13
[main] Stop crit:        0.00314442
Ebkt times:              14.1514/391.5
Eval Ebkt times:         166.497/4609.03
PiPjPk times:            39.404/1092.3
Eval PiPjPk times:       6.32286/179.2
L2prod times:            22.5409/622.56
Total time:              308.904/8547.24
[main] Time assemble (wall/proc) 34.1111/357.47
[main] Time solve (wall/proc) 16.8975/290.28
[main] Stop crit:        6.50346e-13
[main] Stop crit:        0.00313869
Ebkt times:              14.0358/386.67
Eval Ebkt times:         164.831/4554.74
PiPjPk times:            39.516/1096.98
Eval PiPjPk times:       6.32717/177.45
L2prod times:            22.5983/626.31
Total time:              306.793/8472.18
[main] Time assemble (wall/proc) 34.1032/354.96
[main] Time solve (wall/proc) 16.917/289.44
[main] Stop crit:        6.49795e-13
[main] Stop crit:        0.00313299
Ebkt times:              14.1719/392.04
Eval Ebkt times:         165.817/4589.53
PiPjPk times:            39.4783/1088.67
Eval PiPjPk times:       6.30554/178.2
L2prod times:            22.5699/624.35
Total time:              308.373/8515.14
[main] Time assemble (wall/proc) 34.0544/356.65
[main] Time solve (wall/proc) 16.8719/289.88
[main] Stop crit:        6.49257e-13
[main] Stop crit:        0.00312731
Ebkt times:              14.0293/389.67
Eval Ebkt times:         164.211/4536.25
PiPjPk times:            39.4514/1087.9
Eval PiPjPk times:       6.37952/178.71
L2prod times:            22.4904/618.69
Total time:              306.13/8447.86
[main] Time assemble (wall/proc) 34.1564/353.86
[main] Time solve (wall/proc) 17.0282/291.33
[main] Stop crit:        6.4874e-13
[main] Stop crit:        0.00312165
Ebkt times:              14.1654/395.14
Eval Ebkt times:         165.788/4582.84
PiPjPk times:            39.5088/1093.61
Eval PiPjPk times:       6.38012/178.29
L2prod times:            22.5118/621.12
Total time:              308.204/8515.65
[main] Time assemble (wall/proc) 34.0463/356.34
[main] Time solve (wall/proc) 16.9084/289.8
[main] Stop crit:        6.48231e-13
[main] Stop crit:        0.003116
Ebkt times:              14.0466/386.97
Eval Ebkt times:         167.427/4620.32
PiPjPk times:            39.2806/1080.15
Eval PiPjPk times:       6.32232/179.51
L2prod times:            22.4806/620.08
Total time:              310.091/8551.65
[main] Time assemble (wall/proc) 34.4566/358.05
[main] Time solve (wall/proc) 16.9407/290.68
[main] Stop crit:        6.47741e-13
[main] Stop crit:        0.00311038
Ebkt times:              14.1151/391.79
Eval Ebkt times:         166.374/4603.56
PiPjPk times:            39.5642/1098.75
Eval PiPjPk times:       6.33605/172.69
L2prod times:            22.5951/623.4
Total time:              308.927/8546.91
[main] Time assemble (wall/proc) 34.3333/357.98
[main] Time solve (wall/proc) 16.9973/290.51
[main] Stop crit:        6.47261e-13
[main] Stop crit:        0.00310478
Ebkt times:              14.1414/390.56
Eval Ebkt times:         164.176/4523.76
PiPjPk times:            39.5748/1089.43
Eval PiPjPk times:       6.38057/178.64
L2prod times:            22.6376/622.08
Total time:              306.248/8428.03
[main] Time assemble (wall/proc) 34.2095/353.23
[main] Time solve (wall/proc) 16.9049/289.64
[main] Stop crit:        6.46787e-13
[main] Stop crit:        0.0030992
Ebkt times:              14.05/391.96
Eval Ebkt times:         164.86/4558.79
PiPjPk times:            39.465/1090.06
Eval PiPjPk times:       6.27918/171.84
L2prod times:            22.5382/622.21
Total time:              306.407/8466.29
[main] Time assemble (wall/proc) 33.9546/354.6
[main] Time solve (wall/proc) 16.788/288.81
[main] Stop crit:        6.46346e-13
[main] Stop crit:        0.00309364
Ebkt times:              14.1366/393.11
Eval Ebkt times:         165.583/4577.62
PiPjPk times:            39.5013/1095.28
Eval PiPjPk times:       6.33629/174.73
L2prod times:            22.6119/622.97
Total time:              307.609/8502.12
[main] Time assemble (wall/proc) 34.1098/356.35
[main] Time solve (wall/proc) 16.8981/290.34
[main] Stop crit:        6.45896e-13
[main] Stop crit:        0.0030881
Ebkt times:              14.0562/391.04
Eval Ebkt times:         164.483/4557.49
PiPjPk times:            39.5174/1093.29
Eval PiPjPk times:       6.3108/173
L2prod times:            22.6031/624.7
Total time:              306.377/8479.63
[main] Time assemble (wall/proc) 34.1092/355.22
[main] Time solve (wall/proc) 16.9553/290.92
[main] Stop crit:        6.45475e-13
[main] Stop crit:        0.00308258
Ebkt times:              14.0861/390.18
Eval Ebkt times:         165.894/4590.12
PiPjPk times:            39.474/1093.59
Eval PiPjPk times:       6.28694/174.29
L2prod times:            22.571/623.89
Total time:              308.649/8530.72
[main] Time assemble (wall/proc) 34.2545/357.29
[main] Time solve (wall/proc) 16.9386/289.16
[main] Stop crit:        6.4504e-13
[main] Stop crit:        0.00307709
Ebkt times:              14.075/388.28
Eval Ebkt times:         165.099/4551.96
PiPjPk times:            39.4393/1086.77
Eval PiPjPk times:       6.3175/175.08
L2prod times:            22.5898/621.18
Total time:              307.933/8472.17
[main] Time assemble (wall/proc) 34.0523/354.97
[main] Time solve (wall/proc) 16.8792/289.87
[main] Stop crit:        6.44612e-13
[main] Stop crit:        0.00307162
Ebkt times:              14.1425/390.45
Eval Ebkt times:         165.176/4567.87
PiPjPk times:            39.4678/1088.87
Eval PiPjPk times:       6.26246/176.27
L2prod times:            22.5903/623.79
Total time:              307.11/8482.38
[main] Time assemble (wall/proc) 34.2013/355.68
[main] Time solve (wall/proc) 16.905/289.52
[main] Stop crit:        6.44203e-13
[main] Stop crit:        0.00306617
Ebkt times:              14.2147/396.9
Eval Ebkt times:         165.219/4568.24
PiPjPk times:            39.4514/1091.83
Eval PiPjPk times:       6.30088/177.98
L2prod times:            22.5616/621.62
Total time:              307.458/8501.14
[main] Time assemble (wall/proc) 34.1668/355.85
[main] Time solve (wall/proc) 16.9348/290.48
[main] Stop crit:        6.43777e-13
[main] Stop crit:        0.00306075
Ebkt times:              14.0875/392.32
Eval Ebkt times:         166.053/4585.2
PiPjPk times:            39.5273/1090.84
Eval PiPjPk times:       6.35338/174.59
L2prod times:            22.535/621.35
Total time:              308.416/8515.35
[main] Time assemble (wall/proc) 34.3651/356.8
[main] Time solve (wall/proc) 16.8831/289.74
[main] Stop crit:        6.43363e-13
[main] Stop crit:        0.00305535
Ebkt times:              14.1025/392.51
Eval Ebkt times:         165.648/4575.14
PiPjPk times:            39.3825/1089.46
Eval PiPjPk times:       6.3844/177.52
L2prod times:            22.5432/620.39
Total time:              307.786/8492.07
[main] Time assemble (wall/proc) 34.0032/355.58
[main] Time solve (wall/proc) 16.9212/290.21
[main] Stop crit:        6.42939e-13
[main] Stop crit:        0.00304997
Ebkt times:              14.0957/391.48
Eval Ebkt times:         165.597/4560.11
PiPjPk times:            39.3744/1087.48
Eval PiPjPk times:       6.2796/176.2
L2prod times:            22.5277/623.07
Total time:              307.97/8479.15
[main] Time assemble (wall/proc) 34.1808/355.41
[main] Time solve (wall/proc) 17.0491/290.97
[main] Stop crit:        6.42512e-13
[main] Stop crit:        0.00304462
Ebkt times:              14.0869/387.64
Eval Ebkt times:         165.805/4571.8
PiPjPk times:            39.3974/1084.26
Eval PiPjPk times:       6.3082/174.52
L2prod times:            22.5719/620.98
Total time:              308.811/8504.6
[main] Time assemble (wall/proc) 34.4548/356.39
[main] Time solve (wall/proc) 16.9567/289.8
[main] Stop crit:        6.42091e-13
[main] Stop crit:        0.00303929
Ebkt times:              14.1456/392.95
Eval Ebkt times:         165.028/4563.76
PiPjPk times:            39.4128/1090.52
Eval PiPjPk times:       6.38871/176.51
L2prod times:            22.5557/624.68
Total time:              307.112/8489.93
[main] Time assemble (wall/proc) 34.356/355.67
[main] Time solve (wall/proc) 16.9394/290.11
[main] Stop crit:        6.41646e-13
[main] Stop crit:        0.00303398
Ebkt times:              14.033/388.84
Eval Ebkt times:         164.523/4534.72
PiPjPk times:            39.2143/1080.6
Eval PiPjPk times:       6.24151/173.02
L2prod times:            22.4938/619.36
Total time:              306.848/8449.54
[main] Time assemble (wall/proc) 34.2615/354.05
[main] Time solve (wall/proc) 16.8907/289.29
[main] Stop crit:        6.41209e-13
[main] Stop crit:        0.0030287
Ebkt times:              14.0751/390.77
Eval Ebkt times:         164.231/4531.85
PiPjPk times:            39.4734/1092.51
Eval PiPjPk times:       6.30936/171.29
L2prod times:            22.5246/621.51
Total time:              306.62/8455.67
[main] Time assemble (wall/proc) 34.3213/354.6
[main] Time solve (wall/proc) 16.9474/290.32
[main] Stop crit:        6.40747e-13
[main] Stop crit:        0.00302345
Ebkt times:              14.0607/392.79
Eval Ebkt times:         165.114/4568.37
PiPjPk times:            39.4123/1092.09
Eval PiPjPk times:       6.32131/173.3
L2prod times:            22.485/624.47
Total time:              306.972/8496.85
[main] Time assemble (wall/proc) 34.3672/356.02
[main] Time solve (wall/proc) 16.9852/290.85
[main] Stop crit:        6.40295e-13
[main] Stop crit:        0.00301822
Ebkt times:              14.1495/392.86
Eval Ebkt times:         165.839/4582.81
PiPjPk times:            39.5603/1092.75
Eval PiPjPk times:       6.33896/177.75
L2prod times:            22.6371/625.22
Total time:              307.935/8506.13
[main] Time assemble (wall/proc) 34.2294/356.38
[main] Time solve (wall/proc) 16.9489/289.57
[main] Stop crit:        6.39825e-13
[main] Stop crit:        0.00301301
Ebkt times:              14.1459/392.71
Eval Ebkt times:         165.716/4577.13
PiPjPk times:            39.51/1093.27
Eval PiPjPk times:       6.29197/177.07
L2prod times:            22.5466/621.34
Total time:              307.948/8503.08
[main] Time assemble (wall/proc) 34.2294/356.21
[main] Time solve (wall/proc) 16.9503/290.44
[main] Stop crit:        6.39339e-13
[main] Time run (wall/proc) 25170.7/422143
[main] Compute errors
[main] Electric field error = 0.00262897
[main] Potential error = 0.00141244
[main] Lambda = 0.018721
[main] Maximum residual = 3.13852e-15
[main] Maximum constraint difference = 9.5315
[main] Time norms (wall/proc) 1.06725/29.57
[main] Mesh diameter 0.256759
[main] Done
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
2    0.558943  0.0344828   0.04182     --        0.0260589   --       2.24871e-15  6.30135
2    0.499828  0.0243902   0.0237464   5.06      0.0138041   5.68     2.22601e-15  6.97227
2    0.39203   0.0120482   0.0144397   2.05      0.00632666  3.21     2.63648e-15  7.86078
2    0.313068  0.00613497  0.0055856   4.22      0.00265146  3.87     2.70929e-15  8.46186
2    0.256759  0.00337838  0.00262897  3.80      0.00141244  3.18     3.13852e-15  9.5315
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0998356     2.19          2.97611     9.06        2.09826        21.0203        0.812594    6.90103     145.176   2291.23
0.147521      3.62          6.16983     18.09       4.51679        40.7256        1.19297     13.1873     382.648   5975.88
0.272628      7.06          12.2186     38.33       9.58441        84.2289        2.66749     31.8827     1626.52   24994
0.490821      12.36         23.7383     72.87       16.4494        161.681        6.55196     95.6715     6121.38   99531.4
0.913285      24.18         40.6863     135.15      34.2385        355.91         16.936      290.099     25170.7   422143


==> outputs/N1/Tetgen-Cube-0_k2/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXGrad: 1279
DimSXCurl: 6414
DimSXDiv: 7296
DimLieAlg: 3
DimLASXGrad: 3837
DimLASXCurl: 19242
DimLASXDiv: 21888
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.24871e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.83279
MaxConstraintDiff: 6.30135
OuterIterations: 29
AvgNonlinearIterations: 1
E_L2Elec: 0.04182
E_L2Pot: 0.0260589
absE_L2Elec: 0.0298178
absE_L2Pot: 0.0170941
absE_L2Lambda: 0.273956
N_L2Elec: 0.713002
N_L2Pot: 0.65598
TwallDDRCore: 0.0998356
TprocDDRCore: 2.19
TwallModel: 2.97611
TprocModel: 9.06
TwallAssemble: 2.09826
TprocAssemble: 21.0203
TwallSolve: 0.812594
TprocSolve: 6.90103
TwallRun: 145.176
TprocRun: 2291.23
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k2/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 2293
DimSXCurl: 11850
DimSXDiv: 13638
DimLieAlg: 3
DimLASXGrad: 6879
DimLASXCurl: 35550
DimLASXDiv: 40914
InitialTime: 0
FinalTime: 1
Timestep: 0.0243902
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.22601e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.27242
MaxConstraintDiff: 6.97227
OuterIterations: 41
AvgNonlinearIterations: 1
E_L2Elec: 0.0237464
E_L2Pot: 0.0138041
absE_L2Elec: 0.016925
absE_L2Pot: 0.00905118
absE_L2Lambda: 0.154616
N_L2Elec: 0.712737
N_L2Pot: 0.655687
TwallDDRCore: 0.147521
TprocDDRCore: 3.62
TwallModel: 6.16983
TprocModel: 18.09
TwallAssemble: 4.51679
TprocAssemble: 40.7256
TwallSolve: 1.19297
TprocSolve: 13.1873
TwallRun: 382.648
TprocRun: 5975.88
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k2/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXGrad: 4468
DimSXCurl: 23457
DimSXDiv: 27150
DimLieAlg: 3
DimLASXGrad: 13404
DimLASXCurl: 70371
DimLASXDiv: 81450
InitialTime: 0
FinalTime: 1
Timestep: 0.0120482
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.63648e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.15839
MaxConstraintDiff: 7.86078
OuterIterations: 83
AvgNonlinearIterations: 1
E_L2Elec: 0.0144397
E_L2Pot: 0.00632666
absE_L2Elec: 0.01029
absE_L2Pot: 0.00414766
absE_L2Lambda: 0.0720197
N_L2Elec: 0.712622
N_L2Pot: 0.655585
TwallDDRCore: 0.272628
TprocDDRCore: 7.06
TwallModel: 12.2186
TprocModel: 38.33
TwallAssemble: 9.58441
TprocAssemble: 84.2289
TwallSolve: 2.66749
TprocSolve: 31.8827
TwallRun: 1626.52
TprocRun: 24994
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k2/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 7922
DimSXCurl: 42527
DimSXDiv: 49646
DimLieAlg: 3
DimLASXGrad: 23766
DimLASXCurl: 127581
DimLASXDiv: 148938
InitialTime: 0
FinalTime: 1
Timestep: 0.00613497
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.70929e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.69655
MaxConstraintDiff: 8.46186
OuterIterations: 163
AvgNonlinearIterations: 1
E_L2Elec: 0.0055856
E_L2Pot: 0.00265146
absE_L2Elec: 0.00398021
absE_L2Pot: 0.00173817
absE_L2Lambda: 0.0347922
N_L2Elec: 0.712584
N_L2Pot: 0.655551
TwallDDRCore: 0.490821
TprocDDRCore: 12.36
TwallModel: 23.7383
TprocModel: 72.87
TwallAssemble: 16.4494
TprocAssemble: 161.681
TwallSolve: 6.55196
TprocSolve: 95.6715
TwallRun: 6121.38
TprocRun: 99531.4
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k2/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXGrad: 14821
DimSXCurl: 81438
DimSXDiv: 95868
DimLieAlg: 3
DimLASXGrad: 44463
DimLASXCurl: 244314
DimLASXDiv: 287604
InitialTime: 0
FinalTime: 1
Timestep: 0.00337838
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.13852e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 7.48889
MaxConstraintDiff: 9.5315
OuterIterations: 296
AvgNonlinearIterations: 1
E_L2Elec: 0.00262897
E_L2Pot: 0.00141244
absE_L2Elec: 0.00187335
absE_L2Pot: 0.000925916
absE_L2Lambda: 0.018721
N_L2Elec: 0.712578
N_L2Pot: 0.655545
TwallDDRCore: 0.913285
TprocDDRCore: 24.18
TwallModel: 40.6863
TprocModel: 135.15
TwallAssemble: 34.2385
TprocAssemble: 355.91
TwallSolve: 16.936
TprocSolve: 290.099
TwallRun: 25170.7
TprocRun: 422143
Solver: Pardiso


==> outputs/N1/Tetgen-Cube-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0998356     2.19          2.97611     9.06        2.09826        21.0203        0.812594    6.90103     145.176   2291.23
0.147521      3.62          6.16983     18.09       4.51679        40.7256        1.19297     13.1873     382.648   5975.88
0.272628      7.06          12.2186     38.33       9.58441        84.2289        2.66749     31.8827     1626.52   24994
0.490821      12.36         23.7383     72.87       16.4494        161.681        6.55196     95.6715     6121.38   99531.4
0.913285      24.18         40.6863     135.15      34.2385        355.91         16.936      290.099     25170.7   422143


==> outputs/N1/Voro-small-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k0/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k0/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k0/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.392447   --        0.415518   --       3.31505e-15  3.38076
0    0.454124  0.0833333  0.0623868  3.07      0.10567    2.29     1.97516e-15  4.27797
0    0.305313  0.0588235  0.0343602  1.50      0.0345408  2.82     1.30682e-15  5.22178
0    0.221382  0.0434783  0.0235318  1.18      0.0263158  0.85     1.58592e-15  5.96425
0    0.176754  0.0344828  0.0178999  1.22      0.0178923  1.71     1.30208e-15  6.67419


==> outputs/N1/Voro-small-0_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
rm: cannot remove '/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/*': No such file or directory
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0178062/0.16
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.142574/0.55
[main] Initial constraint norm: 2.6758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.601288
Ebkt times:              0.00532683/0.12
Eval Ebkt times:         0.0984339/2.14
PiPjPk times:            0.0184435/0.41
Eval PiPjPk times:       0.0351519/0.75
L2prod times:            0.0534431/1.33
Total time:              0.292663/6.5
[main] Time assemble (wall/proc) 0.131374/1.66
[main] Time solve (wall/proc) 0.0493903/0.53
[main] Stop crit:        0.000223601
Ebkt times:              0.0118699/0.29
Eval Ebkt times:         0.15516/4.17
PiPjPk times:            0.0541455/1.4
Eval PiPjPk times:       0.115433/3.07
L2prod times:            0.0800494/2.07
Total time:              0.787121/20.59
[main] Time assemble (wall/proc) 0.172093/2.44
[main] Time solve (wall/proc) 0.0536533/0.62
[main] Stop crit:        1.03107e-10
[main] 10%...
[main] Stop crit:        0.203307
Ebkt times:              0.0501191/1.42
Eval Ebkt times:         0.134614/3.56
PiPjPk times:            0.0180657/0.46
Eval PiPjPk times:       0.0591956/1.57
L2prod times:            0.109995/2.99
Total time:              0.612039/16.29
[main] Time assemble (wall/proc) 0.152877/2.34
[main] Time solve (wall/proc) 0.0418097/0.44
[main] Stop crit:        5.57857e-05
Ebkt times:              0.000183446/0
Eval Ebkt times:         0.0916453/2.57
PiPjPk times:            0.0177137/0.45
Eval PiPjPk times:       0.0212115/0.64
L2prod times:            0.0653802/1.8
Total time:              0.237519/6.51
[main] Time assemble (wall/proc) 0.13678/2.97
[main] Time solve (wall/proc) 0.0445884/0.49
[main] Stop crit:        7.71852e-12
[main] 20%...
[main] Stop crit:        0.16396
Ebkt times:              0.000213117/0.02
Eval Ebkt times:         0.0921451/2.45
PiPjPk times:            0.0231906/0.57
Eval PiPjPk times:       0.0193454/0.61
L2prod times:            0.0722043/1.89
Total time:              0.236245/6.36
[main] Time assemble (wall/proc) 0.123974/2.82
[main] Time solve (wall/proc) 0.0420878/0.43
[main] Stop crit:        4.51817e-05
Ebkt times:              0.000195619/0.01
Eval Ebkt times:         0.0847518/2.27
PiPjPk times:            0.0273264/0.7
Eval PiPjPk times:       0.0179078/0.58
L2prod times:            0.0614894/1.63
Total time:              0.223658/6.11
[main] Time assemble (wall/proc) 0.137664/3.51
[main] Time solve (wall/proc) 0.0429927/0.44
[main] Stop crit:        3.4074e-12
[main] 30%...
[main] Stop crit:        0.162272
Ebkt times:              0.000204809/0.01
Eval Ebkt times:         0.101346/2.82
PiPjPk times:            0.0319379/0.87
Eval PiPjPk times:       0.0171229/0.55
L2prod times:            0.0614492/1.65
Total time:              0.24647/6.84
[main] Time assemble (wall/proc) 0.127588/2.9
[main] Time solve (wall/proc) 0.0446608/0.49
[main] Stop crit:        4.05958e-05
Ebkt times:              0.000240391/0
Eval Ebkt times:         0.0987788/2.72
PiPjPk times:            0.0177293/0.45
Eval PiPjPk times:       0.0224982/0.74
L2prod times:            0.0619444/1.58
Total time:              0.231511/6.3
[main] Time assemble (wall/proc) 0.139351/3.57
[main] Time solve (wall/proc) 0.0420206/0.42
[main] Stop crit:        3.76768e-12
[main] 40%...
[main] Stop crit:        0.186995
Ebkt times:              0.000198245/0
Eval Ebkt times:         0.101055/2.66
PiPjPk times:            0.0178889/0.53
Eval PiPjPk times:       0.0144603/0.49
L2prod times:            0.0688454/1.72
Total time:              0.240491/6.56
[main] Time assemble (wall/proc) 0.131978/2.9
[main] Time solve (wall/proc) 0.0432267/0.46
[main] Stop crit:        6.34375e-05
Ebkt times:              0.000192433/0
Eval Ebkt times:         0.0884729/2.39
PiPjPk times:            0.0320735/0.93
Eval PiPjPk times:       0.0140354/0.42
L2prod times:            0.0617095/1.6
Total time:              0.230879/6.34
[main] Time assemble (wall/proc) 0.138658/3.57
[main] Time solve (wall/proc) 0.0390022/0.37
[main] Stop crit:        1.27114e-11
[main] 50%...
[main] Stop crit:        0.213182
Ebkt times:              0.000191375/0.01
Eval Ebkt times:         0.0922654/2.46
PiPjPk times:            0.0222821/0.58
Eval PiPjPk times:       0.0144632/0.39
L2prod times:            0.0667385/1.76
Total time:              0.224345/6.12
[main] Time assemble (wall/proc) 0.130902/2.92
[main] Time solve (wall/proc) 0.0533166/0.43
[main] Stop crit:        8.00109e-05
Ebkt times:              0.000188563/0.01
Eval Ebkt times:         0.0924604/2.43
PiPjPk times:            0.0182981/0.55
Eval PiPjPk times:       0.0144719/0.42
L2prod times:            0.0558678/1.5
Total time:              0.207139/5.61
[main] Time assemble (wall/proc) 0.135842/3.55
[main] Time solve (wall/proc) 0.0476489/0.5
[main] Stop crit:        2.1467e-11
[main] 60%...
[main] Stop crit:        0.217218
Ebkt times:              0.000188467/0.01
Eval Ebkt times:         0.112472/3.09
PiPjPk times:            0.0195431/0.55
Eval PiPjPk times:       0.01406/0.42
L2prod times:            0.061143/1.7
Total time:              0.242357/6.63
[main] Time assemble (wall/proc) 0.126893/2.84
[main] Time solve (wall/proc) 0.0543371/0.45
[main] Stop crit:        7.38306e-05
Ebkt times:              0.000195033/0.01
Eval Ebkt times:         0.0939012/2.47
PiPjPk times:            0.0177979/0.48
Eval PiPjPk times:       0.0227381/0.65
L2prod times:            0.0636119/1.64
Total time:              0.232856/6.33
[main] Time assemble (wall/proc) 0.140561/3.58
[main] Time solve (wall/proc) 0.0442658/0.47
[main] Stop crit:        1.31172e-11
[main] 70%...
[main] Stop crit:        0.19704
Ebkt times:              0.000198364/0.01
Eval Ebkt times:         0.0980515/2.61
PiPjPk times:            0.0178588/0.48
Eval PiPjPk times:       0.0141042/0.46
L2prod times:            0.0663787/1.82
Total time:              0.224663/6.11
[main] Time assemble (wall/proc) 0.130061/2.78
[main] Time solve (wall/proc) 0.0582841/0.45
[main] Stop crit:        6.15137e-05
Ebkt times:              0.000210419/0
Eval Ebkt times:         0.102434/2.73
PiPjPk times:            0.0215599/0.62
Eval PiPjPk times:       0.0145153/0.37
L2prod times:            0.0648818/1.62
Total time:              0.246107/6.7
[main] Time assemble (wall/proc) 0.14033/3.5
[main] Time solve (wall/proc) 0.0451007/0.48
[main] Stop crit:        4.94079e-12
[main] 80%...
[main] Stop crit:        0.164449
Ebkt times:              0.000180721/0.01
Eval Ebkt times:         0.0972103/2.65
PiPjPk times:            0.0259905/0.68
Eval PiPjPk times:       0.014046/0.45
L2prod times:            0.0681483/1.8
Total time:              0.238494/6.61
[main] Time assemble (wall/proc) 0.127833/2.84
[main] Time solve (wall/proc) 0.0560182/0.48
[main] Stop crit:        4.98331e-05
Ebkt times:              0.000204326/0
Eval Ebkt times:         0.100083/2.78
PiPjPk times:            0.0272357/0.77
Eval PiPjPk times:       0.0140386/0.39
L2prod times:            0.0588518/1.53
Total time:              0.225903/6.17
[main] Time assemble (wall/proc) 0.137975/3.59
[main] Time solve (wall/proc) 0.0438466/0.45
[main] Stop crit:        1.11082e-11
[main] 90%...
[main] Stop crit:        0.132509
Ebkt times:              0.00018041/0
Eval Ebkt times:         0.0878526/2.39
PiPjPk times:            0.0219528/0.61
Eval PiPjPk times:       0.0221356/0.64
L2prod times:            0.0555431/1.43
Total time:              0.217252/5.9
[main] Time assemble (wall/proc) 0.127734/2.94
[main] Time solve (wall/proc) 0.0450658/0.51
[main] Stop crit:        3.502e-05
Ebkt times:              0.000190465/0
Eval Ebkt times:         0.084612/2.2
PiPjPk times:            0.0312873/0.87
Eval PiPjPk times:       0.0139372/0.38
L2prod times:            0.053937/1.51
Total time:              0.211071/5.78
[main] Time assemble (wall/proc) 0.136566/3.56
[main] Time solve (wall/proc) 0.0494279/0.55
[main] Stop crit:        7.55657e-12
[main] Time run (wall/proc) 5.27214/111.37
[main] Compute errors
[main] Electric field error = 0.392447
[main] Potential error = 0.415518
[main] Lambda = 17.4354
[main] Maximum residual = 3.31505e-15
[main] Maximum constraint difference = 3.38076
[main] Time norms (wall/proc) 0.00980172/0.28
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0833333
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0441461/0.73
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.548878/2.42
[main] Initial constraint norm: 3.35245
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.391831
Ebkt times:              0.000932324/0.05
Eval Ebkt times:         0.573452/12.97
PiPjPk times:            0.117173/2.5
Eval PiPjPk times:       0.11272/2.5
L2prod times:            0.324662/7.68
Total time:              1.3437/30.24
[main] Time assemble (wall/proc) 0.594435/2.17
[main] Time solve (wall/proc) 0.422972/4.62
[main] Stop crit:        0.000116665
Ebkt times:              0.00105421/0.02
Eval Ebkt times:         0.611831/13.59
PiPjPk times:            0.130855/3
Eval PiPjPk times:       0.121821/2.78
L2prod times:            0.36014/8.8
Total time:              1.45315/32.93
[main] Time assemble (wall/proc) 0.532086/2.22
[main] Time solve (wall/proc) 0.41352/4.65
[main] Stop crit:        4.80377e-12
[main] Stop crit:        0.227198
Ebkt times:              0.000996606/0.01
Eval Ebkt times:         0.596897/13.82
PiPjPk times:            0.125111/2.79
Eval PiPjPk times:       0.108565/2.35
L2prod times:            0.343281/8.08
Total time:              1.38195/31.58
[main] Time assemble (wall/proc) 0.51394/2.16
[main] Time solve (wall/proc) 0.369917/4.14
[main] Stop crit:        2.81476e-05
Ebkt times:              0.000913804/0.01
Eval Ebkt times:         0.666924/14.83
PiPjPk times:            0.14431/3.16
Eval PiPjPk times:       0.123252/2.77
L2prod times:            0.371187/9.02
Total time:              1.53335/34.84
[main] Time assemble (wall/proc) 0.54544/2.43
[main] Time solve (wall/proc) 0.377247/4.3
[main] Stop crit:        3.54588e-13
[main] 16%...
[main] Stop crit:        0.194861
Ebkt times:              0.00111382/0.04
Eval Ebkt times:         0.642244/15.38
PiPjPk times:            0.132451/3.2
Eval PiPjPk times:       0.112988/2.37
L2prod times:            0.395314/9.54
Total time:              1.50161/35.07
[main] Time assemble (wall/proc) 0.512543/2.27
[main] Time solve (wall/proc) 0.37383/4.19
[main] Stop crit:        2.86276e-05
Ebkt times:              0.000910846/0
Eval Ebkt times:         0.655675/15.43
PiPjPk times:            0.141093/3.21
Eval PiPjPk times:       0.140866/3.49
L2prod times:            0.393281/9.67
Total time:              1.56781/37.1
[main] Time assemble (wall/proc) 0.514889/2.44
[main] Time solve (wall/proc) 0.369791/4.07
[main] Stop crit:        2.7468e-13
[main] Stop crit:        0.134282
Ebkt times:              0.00104952/0.02
Eval Ebkt times:         0.613729/14.19
PiPjPk times:            0.125483/3.16
Eval PiPjPk times:       0.109497/2.81
L2prod times:            0.362677/8.58
Total time:              1.42027/33.07
[main] Time assemble (wall/proc) 0.534479/2.21
[main] Time solve (wall/proc) 0.388188/4.45
[main] Stop crit:        1.42234e-05
Ebkt times:              0.000931017/0
Eval Ebkt times:         0.63283/14.72
PiPjPk times:            0.17896/4.55
Eval PiPjPk times:       0.141054/3.24
L2prod times:            0.370291/9.12
Total time:              1.56385/37.02
[main] Time assemble (wall/proc) 0.550252/2.61
[main] Time solve (wall/proc) 0.402284/4.65
[main] Stop crit:        1.17821e-13
[main] 33%...
[main] Stop crit:        0.11952
Ebkt times:              0.00110333/0
Eval Ebkt times:         0.63133/14.37
PiPjPk times:            0.128774/3.04
Eval PiPjPk times:       0.11042/2.81
L2prod times:            0.379505/8.8
Total time:              1.46286/34.03
[main] Time assemble (wall/proc) 0.518987/2.23
[main] Time solve (wall/proc) 0.37327/4.21
[main] Stop crit:        1.2544e-05
Ebkt times:              0.000868927/0.05
Eval Ebkt times:         0.702375/16.36
PiPjPk times:            0.182567/4.43
Eval PiPjPk times:       0.162235/3.85
L2prod times:            0.424181/10.57
Total time:              1.73577/41.39
[main] Time assemble (wall/proc) 0.545714/2.76
[main] Time solve (wall/proc) 0.401162/4.57
[main] Stop crit:        1.55276e-13
[main] Stop crit:        0.12112
Ebkt times:              0.00104492/0.04
Eval Ebkt times:         0.596301/13.35
PiPjPk times:            0.119744/2.84
Eval PiPjPk times:       0.103712/2.37
L2prod times:            0.356591/8.55
Total time:              1.37488/31.76
[main] Time assemble (wall/proc) 0.510432/2.14
[main] Time solve (wall/proc) 0.376157/4.31
[main] Stop crit:        1.32998e-05
Ebkt times:              0.000881932/0.01
Eval Ebkt times:         0.640093/14.24
PiPjPk times:            0.133877/3.28
Eval PiPjPk times:       0.113443/2.66
L2prod times:            0.331758/7.9
Total time:              1.46604/33.69
[main] Time assemble (wall/proc) 0.536669/2.38
[main] Time solve (wall/proc) 0.378815/4.31
[main] Stop crit:        1.86212e-13
[main] 50%...
[main] Stop crit:        0.117749
Ebkt times:              0.00100158/0.01
Eval Ebkt times:         0.601216/14.09
PiPjPk times:            0.127344/2.93
Eval PiPjPk times:       0.107994/2.56
L2prod times:            0.353798/8.33
Total time:              1.39472/32.56
[main] Time assemble (wall/proc) 0.51532/2.17
[main] Time solve (wall/proc) 0.376556/4.31
[main] Stop crit:        1.23326e-05
Ebkt times:              0.000927201/0.02
Eval Ebkt times:         0.709854/16.63
PiPjPk times:            0.131079/2.74
Eval PiPjPk times:       0.137628/3.24
L2prod times:            0.377991/8.96
Total time:              1.58395/36.53
[main] Time assemble (wall/proc) 0.560364/2.52
[main] Time solve (wall/proc) 0.377189/4.27
[main] Stop crit:        1.39294e-13
[main] Stop crit:        0.109567
Ebkt times:              0.00108148/0.04
Eval Ebkt times:         0.658253/15.08
PiPjPk times:            0.133311/3.27
Eval PiPjPk times:       0.116353/2.67
L2prod times:            0.388585/9.59
Total time:              1.5175/35.81
[main] Time assemble (wall/proc) 0.522394/2.31
[main] Time solve (wall/proc) 0.409001/4.81
[main] Stop crit:        1.05067e-05
Ebkt times:              0.000948127/0.02
Eval Ebkt times:         0.596005/13.15
PiPjPk times:            0.142204/3.48
Eval PiPjPk times:       0.108725/2.52
L2prod times:            0.350869/8.45
Total time:              1.45193/33.34
[main] Time assemble (wall/proc) 0.528824/2.34
[main] Time solve (wall/proc) 0.373205/4.15
[main] Stop crit:        6.90409e-14
[main] 66%...
[main] Stop crit:        0.0991605
Ebkt times:              0.00100692/0.01
Eval Ebkt times:         0.592338/13.04
PiPjPk times:            0.122173/2.58
Eval PiPjPk times:       0.104285/2.52
L2prod times:            0.351334/8.36
Total time:              1.37068/31.22
[main] Time assemble (wall/proc) 0.514963/2.13
[main] Time solve (wall/proc) 0.40989/4.87
[main] Stop crit:        8.75255e-06
Ebkt times:              0.000871765/0
Eval Ebkt times:         0.628921/14.54
PiPjPk times:            0.170054/4.11
Eval PiPjPk times:       0.099487/2.08
L2prod times:            0.375507/9.08
Total time:              1.4966/34.36
[main] Time assemble (wall/proc) 0.538722/2.4
[main] Time solve (wall/proc) 0.375912/4.29
[main] Stop crit:        3.42118e-14
[main] Stop crit:        0.0886303
Ebkt times:              0.00106504/0.07
Eval Ebkt times:         0.617937/13.53
PiPjPk times:            0.126355/2.9
Eval PiPjPk times:       0.114492/2.79
L2prod times:            0.36506/8.85
Total time:              1.43292/33.16
[main] Time assemble (wall/proc) 0.536156/2.23
[main] Time solve (wall/proc) 0.376999/4.27
[main] Stop crit:        6.93659e-06
Ebkt times:              0.000889584/0.03
Eval Ebkt times:         0.673246/14.53
PiPjPk times:            0.132368/2.84
Eval PiPjPk times:       0.0966923/2
L2prod times:            0.355048/8.48
Total time:              1.4905/33.27
[main] Time assemble (wall/proc) 0.510317/2.42
[main] Time solve (wall/proc) 0.372629/4.2
[main] Stop crit:        2.57181e-14
[main] 83%...
[main] Stop crit:        0.0796554
Ebkt times:              0.00116431/0.06
Eval Ebkt times:         0.638231/14.37
PiPjPk times:            0.127725/2.75
Eval PiPjPk times:       0.109392/2.52
L2prod times:            0.383679/9.15
Total time:              1.47299/33.76
[main] Time assemble (wall/proc) 0.525071/2.27
[main] Time solve (wall/proc) 0.375664/4.16
[main] Stop crit:        4.99937e-06
Ebkt times:              0.000918433/0
Eval Ebkt times:         0.652503/14.69
PiPjPk times:            0.126588/2.99
Eval PiPjPk times:       0.117869/2.76
L2prod times:            0.371683/9.18
Total time:              1.50377/35.15
[main] Time assemble (wall/proc) 0.535451/2.54
[main] Time solve (wall/proc) 0.376679/4.31
[main] Stop crit:        1.51409e-14
[main] Stop crit:        0.0730685
Ebkt times:              0.00107172/0.01
Eval Ebkt times:         0.622733/13.42
PiPjPk times:            0.121409/2.74
Eval PiPjPk times:       0.10707/2.46
L2prod times:            0.412808/9.76
Total time:              1.47/32.81
[main] Time assemble (wall/proc) 0.523746/2.21
[main] Time solve (wall/proc) 0.377065/4.34
[main] Stop crit:        3.28592e-06
Ebkt times:              0.0418621/1.15
Eval Ebkt times:         0.615033/13.73
PiPjPk times:            0.129779/3.03
Eval PiPjPk times:       0.122814/2.76
L2prod times:            0.400406/9.69
Total time:              1.56828/36.35
[main] Time assemble (wall/proc) 0.547414/2.43
[main] Time solve (wall/proc) 0.374712/4.16
[main] Stop crit:        6.69521e-15
[main] Time run (wall/proc) 29.0786/331.25
[main] Compute errors
[main] Electric field error = 0.0623868
[main] Potential error = 0.10567
[main] Lambda = 4.41891
[main] Maximum residual = 1.98356e-15
[main] Maximum constraint difference = 4.27797
[main] Time norms (wall/proc) 0.0354496/0.98
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0588235
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.071512/1.4
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.57554/5.11
[main] Initial constraint norm: 4.19987
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.286603
Ebkt times:              0.00351498/0.11
Eval Ebkt times:         2.3168/51.69
PiPjPk times:            0.465497/10.79
Eval PiPjPk times:       0.548199/11.62
L2prod times:            1.15251/26.51
Total time:              5.67746/124.73
[main] Time assemble (wall/proc) 2.04369/8.41
[main] Time solve (wall/proc) 1.63873/23.07
[main] Stop crit:        2.48813e-05
Ebkt times:              0.0036846/0.03
Eval Ebkt times:         2.31589/55.65
PiPjPk times:            0.465374/11.02
Eval PiPjPk times:       0.494361/11.67
L2prod times:            1.16185/28.08
Total time:              5.40378/128.82
[main] Time assemble (wall/proc) 1.9749/8.45
[main] Time solve (wall/proc) 1.64108/23.08
[main] Stop crit:        1.16743e-13
[main] Stop crit:        0.179858
Ebkt times:              0.00368683/0.1
Eval Ebkt times:         2.32331/54.16
PiPjPk times:            0.469773/10.74
Eval PiPjPk times:       0.474926/11.08
L2prod times:            1.18504/28.85
Total time:              5.37387/127.23
[main] Time assemble (wall/proc) 1.97861/8.47
[main] Time solve (wall/proc) 1.6517/23.19
[main] Stop crit:        8.1578e-06
Ebkt times:              0.00362614/0.11
Eval Ebkt times:         2.24256/52.47
PiPjPk times:            0.450736/11.22
Eval PiPjPk times:       0.456567/10.76
L2prod times:            1.12097/27.43
Total time:              5.1549/122.1
[main] Time assemble (wall/proc) 1.98774/8.25
[main] Time solve (wall/proc) 1.61683/22.96
[main] Stop crit:        1.50148e-14
[main] 11%...
[main] Stop crit:        0.142384
Ebkt times:              0.00363068/0
Eval Ebkt times:         2.2855/53.81
PiPjPk times:            0.457781/10.77
Eval PiPjPk times:       0.461626/11.12
L2prod times:            1.16182/29.14
Total time:              5.25956/125.33
[main] Time assemble (wall/proc) 1.98494/8.34
[main] Time solve (wall/proc) 1.64103/23.29
[main] Stop crit:        5.88633e-06
Ebkt times:              0.00354109/0.06
Eval Ebkt times:         2.24545/52.8
PiPjPk times:            0.459691/11.25
Eval PiPjPk times:       0.460125/10.9
L2prod times:            1.12585/27.26
Total time:              5.18033/122.65
[main] Time assemble (wall/proc) 1.9849/8.24
[main] Time solve (wall/proc) 1.60457/22.83
[main] Stop crit:        1.18804e-14
[main] Stop crit:        0.0906992
Ebkt times:              0.0037813/0.12
Eval Ebkt times:         2.32217/55.18
PiPjPk times:            0.469172/10.81
Eval PiPjPk times:       0.469795/10.95
L2prod times:            1.18407/29.29
Total time:              5.35831/127.08
[main] Time assemble (wall/proc) 2.00841/8.47
[main] Time solve (wall/proc) 1.62518/22.82
[main] Stop crit:        2.51047e-06
Ebkt times:              0.00357846/0.05
Eval Ebkt times:         2.28631/54
PiPjPk times:            0.46113/11.32
Eval PiPjPk times:       0.462868/10.97
L2prod times:            1.13356/27.59
Total time:              5.2375/123.74
[main] Time assemble (wall/proc) 2.00152/8.32
[main] Time solve (wall/proc) 1.61535/23
[main] Stop crit:        1.64138e-15
[main] 23%...
[main] Stop crit:        0.0744076
Ebkt times:              0.00358497/0.1
Eval Ebkt times:         2.29931/54.41
PiPjPk times:            0.468899/11.41
Eval PiPjPk times:       0.468893/11.03
L2prod times:            1.16657/28.62
Total time:              5.30542/125.95
[main] Time assemble (wall/proc) 1.99135/8.41
[main] Time solve (wall/proc) 1.62722/23.01
[main] Stop crit:        1.64335e-06
Ebkt times:              0.00372242/0.07
Eval Ebkt times:         2.3232/54.4
PiPjPk times:            0.475145/11.38
Eval PiPjPk times:       0.466633/11.16
L2prod times:            1.18981/28.81
Total time:              5.35428/125.24
[main] Time assemble (wall/proc) 2.01963/8.41
[main] Time solve (wall/proc) 1.61631/22.99
[main] Stop crit:        1.20516e-15
[main] Stop crit:        0.0724037
Ebkt times:              0.00365763/0.13
Eval Ebkt times:         2.32005/54.1
PiPjPk times:            0.466316/11.41
Eval PiPjPk times:       0.46871/11.03
L2prod times:            1.19084/29.41
Total time:              5.35277/127.77
[main] Time assemble (wall/proc) 2.00222/8.48
[main] Time solve (wall/proc) 1.64029/23.06
[main] Stop crit:        1.55048e-06
Ebkt times:              0.00364065/0.07
Eval Ebkt times:         2.30199/53.89
PiPjPk times:            0.465237/11.34
Eval PiPjPk times:       0.464304/11.31
L2prod times:            1.17453/29.04
Total time:              5.30502/125.77
[main] Time assemble (wall/proc) 1.98241/8.39
[main] Time solve (wall/proc) 1.63712/22.55
[main] Stop crit:        1.06356e-15
[main] 35%...
[main] Stop crit:        0.0711605
Ebkt times:              0.00360315/0.07
Eval Ebkt times:         2.28877/53.26
PiPjPk times:            0.471606/10.52
Eval PiPjPk times:       0.46808/11.14
L2prod times:            1.15987/28.16
Total time:              5.29268/124.51
[main] Time assemble (wall/proc) 2.01023/8.42
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0281669/0.05
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[main] Time solve (wall/proc) 1.61169/22.73
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.238904/0.26
[main] Stop crit:        1.49344e-06
[main] Initial constraint norm: 2.6758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.601288
Ebkt times:              0.000285848/0
Eval Ebkt times:         0.0909424/1.37
PiPjPk times:            0.0172276/0.27
Eval PiPjPk times:       0.0165833/0.24
L2prod times:            0.0622361/1.18
Total time:              0.218255/3.54
[main] Time assemble (wall/proc) 0.13286/0.36
[main] Time solve (wall/proc) 0.0541144/0.65
[main] Stop crit:        0.000223601
Ebkt times:              0.0382497/1.01
Eval Ebkt times:         0.162468/4.13
PiPjPk times:            0.0578856/1.51
Eval PiPjPk times:       0.185447/4.81
L2prod times:            0.100718/2.67
Total time:              0.915409/23.8
[main] Time assemble (wall/proc) 0.17733/2.44
[main] Time solve (wall/proc) 0.0489235/0.56
[main] Stop crit:        1.03107e-10
[main] 10%...
[main] Stop crit:        0.203307
Ebkt times:              0.0168815/0.47
Eval Ebkt times:         0.148916/3.83
PiPjPk times:            0.0222326/0.58
Eval PiPjPk times:       0.0832942/2.18
L2prod times:            0.0993949/2.64
Total time:              0.589752/15.55
[main] Time assemble (wall/proc) 0.149086/2.72
[main] Time solve (wall/proc) 0.0426543/0.45
[main] Stop crit:        5.57857e-05
Ebkt times:              0.000200789/0
Eval Ebkt times:         0.115636/3.17
PiPjPk times:            0.0183596/0.45
Eval PiPjPk times:       0.0147771/0.41
L2prod times:            0.0532282/1.42
Total time:              0.228981/6.15
[main] Time assemble (wall/proc) 0.142662/3.4
[main] Time solve (wall/proc) 0.0473259/0.53
[main] Stop crit:        7.71852e-12
[main] 20%...
[main] Stop crit:        0.16396
Ebkt times:              0.000205389/0
Eval Ebkt times:         0.0889399/2.32
PiPjPk times:            0.0188849/0.53
Eval PiPjPk times:       0.0366737/0.98
L2prod times:            0.0694589/1.74
Total time:              0.252198/6.61
[main] Time assemble (wall/proc) 0.138208/2.83
[main] Time solve (wall/proc) 0.0448088/0.48
[main] Stop crit:        4.51817e-05
Ebkt times:              0.00019445/0.01
Eval Ebkt times:         0.10156/2.63
PiPjPk times:            0.0324486/0.87
Eval PiPjPk times:       0.02322/0.63
L2prod times:            0.0545848/1.36
Total time:              0.249935/6.5
[main] Time assemble (wall/proc) 0.142507/3.55
[main] Time solve (wall/proc) 0.0508403/0.59
[main] Stop crit:        3.4074e-12
[main] 30%...
[main] Stop crit:        0.162272
Ebkt times:              0.000201952/0.01
Eval Ebkt times:         0.0981552/2.59
PiPjPk times:            0.0278982/0.77
Eval PiPjPk times:       0.0143816/0.43
L2prod times:            0.0632079/1.69
Total time:              0.234551/6.3
[main] Time assemble (wall/proc) 0.132674/2.97
[main] Time solve (wall/proc) 0.0463905/0.51
[main] Stop crit:        4.05958e-05
Ebkt times:              0.000185151/0.02
Eval Ebkt times:         0.106291/2.78
PiPjPk times:            0.0189685/0.51
Eval PiPjPk times:       0.0286185/0.92
L2prod times:            0.0594858/1.47
Total time:              0.250593/6.76
[main] Time assemble (wall/proc) 0.139262/3.65
[main] Time solve (wall/proc) 0.0437718/0.54
[main] Stop crit:        3.76768e-12
[main] 40%...
[main] Stop crit:        0.186995
Ebkt times:              0.000193251/0
Eval Ebkt times:         0.109013/2.88
PiPjPk times:            0.0303324/0.83
Eval PiPjPk times:       0.0147186/0.44
L2prod times:            0.0572126/1.42
Total time:              0.243178/6.48
[main] Time assemble (wall/proc) 0.12992/2.67
Ebkt times:              0.00363359/0.1
Eval Ebkt times:         2.78186/55.4
PiPjPk times:            0.660125/12.57
Eval PiPjPk times:       0.623737/12.09
L2prod times:            1.4702/29.76
Total time:              6.62287/131.67
[main] Time assemble (wall/proc) 2.79199/9.29
[main] Time solve (wall/proc) 0.064716/0.55
[main] Stop crit:        6.34375e-05
Ebkt times:              0.000221075/0
Eval Ebkt times:         0.118726/3.12
PiPjPk times:            0.0186377/0.48
Eval PiPjPk times:       0.0148567/0.45
L2prod times:            0.0669351/1.52
Total time:              0.263107/6.85
[main] Time assemble (wall/proc) 0.143736/3.6
[main] Time solve (wall/proc) 0.0454845/0.5
[main] Stop crit:        1.27114e-11
[main] 50%...
[main] Stop crit:        0.213182
Ebkt times:              0.000207628/0
Eval Ebkt times:         0.11526/3.12
PiPjPk times:            0.0183958/0.49
Eval PiPjPk times:       0.0146087/0.38
L2prod times:            0.0600209/1.5
Total time:              0.237079/6.19
[main] Time assemble (wall/proc) 0.132757/2.82
[main] Time solve (wall/proc) 0.0568494/0.47
[main] Stop crit:        8.00109e-05
Ebkt times:              0.000191183/0.01
Eval Ebkt times:         0.0867003/2.44
PiPjPk times:            0.02847/0.79
Eval PiPjPk times:       0.0141933/0.35
L2prod times:            0.0572961/1.45
Total time:              0.220373/5.85
[main] Time assemble (wall/proc) 0.139042/3.59
[main] Time solve (wall/proc) 0.0588196/0.5
[main] Stop crit:        2.1467e-11
[main] 60%...
[main] Stop crit:        0.217218
Ebkt times:              0.00017714/0
Eval Ebkt times:         0.103146/2.8
PiPjPk times:            0.0202535/0.55
Eval PiPjPk times:       0.0138074/0.4
L2prod times:            0.052054/1.32
Total time:              0.231526/6.12
[main] Time assemble (wall/proc) 0.111413/1.36
[main] Time solve (wall/proc) 0.0479856/0.57
[main] Stop crit:        7.38306e-05
Ebkt times:              0.0001791/0
Eval Ebkt times:         0.109908/2.87
PiPjPk times:            0.0175433/0.47
Eval PiPjPk times:       0.0255284/0.63
L2prod times:            0.0515802/1.39
Total time:              0.229957/6.12
[main] Time assemble (wall/proc) 0.193344/3.04
[main] Time solve (wall/proc) 0.211659/1.62
[main] Stop crit:        1.31172e-11
[main] 70%...
[main] Stop crit:        0.19704
[main] Time solve (wall/proc) 2.25558/21.96
Ebkt times:              0.00021368/0
Eval Ebkt times:         0.122849/1.38
PiPjPk times:            0.0184735/0.22
Eval PiPjPk times:       0.0179814/0.17
L2prod times:            0.0683261/0.89
Total time:              0.275174/3
[main] Time assemble (wall/proc) 0.161955/0.35
[main] Time solve (wall/proc) 0.212301/2.16
[main] Stop crit:        6.15137e-05
[main] Stop crit:        1.00997e-15
Ebkt times:              0.000216216/0
Eval Ebkt times:         0.114654/2.62
PiPjPk times:            0.0189365/0.39
Eval PiPjPk times:       0.0150648/0.37
L2prod times:            0.0583495/1.21
Total time:              0.238515/5.22
[main] Time assemble (wall/proc) 0.15063/2.65
[main] Time solve (wall/proc) 0.0570908/0.52
[main] Stop crit:        4.94079e-12
[main] 80%...
[main] Stop crit:        0.164449
Ebkt times:              0.000196043/0
Eval Ebkt times:         0.135628/1.09
PiPjPk times:            0.0181918/0.14
Eval PiPjPk times:       0.0140437/0.14
L2prod times:            0.0887848/0.89
Total time:              0.298487/2.63
[main] Time assemble (wall/proc) 0.157996/0.34
[main] Time solve (wall/proc) 0.141834/1.74
[main] Stop crit:        4.98331e-05
Ebkt times:              0.000194022/0
Eval Ebkt times:         0.178215/3.09
PiPjPk times:            0.0324408/0.54
Eval PiPjPk times:       0.0363684/0.59
L2prod times:            0.0686857/1.18
Total time:              0.39475/6.69
[main] Time assemble (wall/proc) 0.198234/2.03
[main] Time solve (wall/proc) 0.0594598/0.58
[main] Stop crit:        1.11082e-11
[main] Stop crit:        0.0699844
[main] 90%...
[main] Stop crit:        0.132509
Ebkt times:              0.000252655/0
Eval Ebkt times:         0.0920805/1.26
PiPjPk times:            0.0195721/0.27
Eval PiPjPk times:       0.0164568/0.15
L2prod times:            0.059476/1.03
Total time:              0.218818/3.02
[main] Time assemble (wall/proc) 0.145099/0.37
[main] Time solve (wall/proc) 0.0436022/0.45
[main] Stop crit:        3.502e-05
Ebkt times:              0.000198519/0
Eval Ebkt times:         0.137108/3.68
PiPjPk times:            0.0348855/0.91
Eval PiPjPk times:       0.014463/0.41
L2prod times:            0.0651731/1.73
Total time:              0.288588/7.74
[main] Time assemble (wall/proc) 0.132289/2.92
[main] Time solve (wall/proc) 0.0447357/0.46
[main] Stop crit:        7.55657e-12
[main] Time run (wall/proc) 7.49346/116.78
[main] Compute errors
[main] Electric field error = 0.392447
[main] Potential error = 0.415518
[main] Lambda = 17.4354
[main] Maximum residual = 3.31505e-15
[main] Maximum constraint difference = 3.38076
[main] Time norms (wall/proc) 0.00896026/0.23
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0833333
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0470841/0.66
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.540223/2.19
[main] Initial constraint norm: 3.35245
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.391831
Ebkt times:              0.00305241/0.02
Eval Ebkt times:         3.73647/46.33
PiPjPk times:            0.807446/9.86
Eval PiPjPk times:       0.831594/10.16
L2prod times:            2.0097/25.11
Total time:              8.80014/108.96
Ebkt times:              0.000989391/0
Eval Ebkt times:         0.608683/13.4
PiPjPk times:            0.136374/3.06
Eval PiPjPk times:       0.131022/2.69
L2prod times:            0.351976/8.07
Total time:              1.47068/32.61
[main] Time assemble (wall/proc) 0.576331/2.27
[main] Time assemble (wall/proc) 2.52638/8.23
[main] Time solve (wall/proc) 0.471588/5.28
[main] Stop crit:        0.000116665
[main] Time solve (wall/proc) 1.80926/23.66
Ebkt times:              0.0571675/0.45
Eval Ebkt times:         0.633312/9.12
PiPjPk times:            0.117262/1.61
Eval PiPjPk times:       0.334757/2.79
L2prod times:            0.368712/5.44
Total time:              2.1928/24.86
[main] Time assemble (wall/proc) 1.15472/2.62
[main] Stop crit:        1.44456e-06
[main] Time solve (wall/proc) 0.723748/6.85
[main] Stop crit:        4.80377e-12
[main] Stop crit:        0.227198
Ebkt times:              0.00116953/0.01
Eval Ebkt times:         0.652516/15.28
PiPjPk times:            0.125005/2.41
Eval PiPjPk times:       0.111473/2.56
L2prod times:            0.379605/8.46
Total time:              1.49678/33.36
[main] Time assemble (wall/proc) 0.563884/2.28
[main] Time solve (wall/proc) 0.399749/4.58
[main] Stop crit:        2.81476e-05
Ebkt times:              0.00367939/0.06
Eval Ebkt times:         3.08372/55.21
PiPjPk times:            0.776299/12.94
Eval PiPjPk times:       0.621106/11.49
L2prod times:            1.57127/29.98
Total time:              7.2427/130.64
[main] Time assemble (wall/proc) 2.6089/9.41
Ebkt times:              0.000936623/0.03
Eval Ebkt times:         0.645873/14.79
PiPjPk times:            0.162097/3.89
Eval PiPjPk times:       0.107775/2.43
L2prod times:            0.340513/8.15
Total time:              1.47097/34
[main] Time assemble (wall/proc) 0.548572/2.4
[main] Time solve (wall/proc) 0.387746/4.39
[main] Stop crit:        3.54587e-13
[main] 16%...
[main] Stop crit:        0.194861
[main] Time solve (wall/proc) 1.92735/22.42
Ebkt times:              0.00104523/0.01
Eval Ebkt times:         0.630767/13.79
PiPjPk times:            0.128825/3.13
Eval PiPjPk times:       0.11187/2.3
L2prod times:            0.363131/8.47
Total time:              1.45837/32.45
[main] Time assemble (wall/proc) 1.10584/2.78
[main] Stop crit:        1.04068e-15
[main] 47%...
[main] Time solve (wall/proc) 0.672121/6.56
[main] Stop crit:        2.86276e-05
[main] Stop crit:        0.068936
Ebkt times:              0.00107474/0.01
Eval Ebkt times:         0.939934/11.2
PiPjPk times:            0.225896/2.85
Eval PiPjPk times:       0.217837/2.37
L2prod times:            0.588967/6.89
Total time:              2.36316/28.05
[main] Time assemble (wall/proc) 0.792922/2.39
[main] Time solve (wall/proc) 0.385481/4.34
[main] Stop crit:        2.74676e-13
[main] Stop crit:        0.134282
Ebkt times:              0.00106584/0.03
Eval Ebkt times:         0.630573/13.9
PiPjPk times:            0.128582/2.87
Eval PiPjPk times:       0.108935/2.53
L2prod times:            0.399195/9.27
Total time:              1.47707/32.81
[main] Time assemble (wall/proc) 0.549205/2.26
[main] Time solve (wall/proc) 0.38631/4.4
[main] Stop crit:        1.42234e-05
Ebkt times:              0.00379661/0.03
Eval Ebkt times:         2.36453/53.96
PiPjPk times:            0.495602/11.18
Eval PiPjPk times:       0.476152/11.07
L2prod times:            1.2314/29.59
Total time:              5.54323/128.96
[main] Time assemble (wall/proc) 2.56199/8.98
Ebkt times:              0.000959493/0.01
Eval Ebkt times:         0.679182/15
PiPjPk times:            0.127788/3.05
Eval PiPjPk times:       0.145897/3.34
L2prod times:            0.354115/8.48
Total time:              1.52794/34.28
[main] Time assemble (wall/proc) 0.543615/2.49
[main] Time solve (wall/proc) 0.476062/5.27
[main] Stop crit:        1.17816e-13
[main] 33%...
[main] Stop crit:        0.11952
[main] Time solve (wall/proc) 1.98336/22.72
[main] Stop crit:        1.40999e-06
Ebkt times:              0.00153785/0
Eval Ebkt times:         1.30077/12.99
PiPjPk times:            0.301167/3.14
Eval PiPjPk times:       0.292162/2.95
L2prod times:            0.710143/7.6
Total time:              3.16883/31.97
[main] Time assemble (wall/proc) 1.17206/3.04
[main] Time solve (wall/proc) 0.424672/4.47
[main] Stop crit:        1.2544e-05
Ebkt times:              0.000952157/0.05
Eval Ebkt times:         0.551676/11.95
PiPjPk times:            0.114225/2.23
Eval PiPjPk times:       0.100381/2.34
L2prod times:            0.312096/7.15
Total time:              1.28783/28.35
[main] Time assemble (wall/proc) 0.541653/2.2
[main] Time solve (wall/proc) 0.41731/4.77
[main] Stop crit:        1.55268e-13
[main] Stop crit:        0.12112
Ebkt times:              0.00383482/0.08
Eval Ebkt times:         2.39331/56.37
PiPjPk times:            0.470332/11.03
Eval PiPjPk times:       0.471745/10.73
L2prod times:            1.21028/29.23
Total time:              5.4852/129.14
[main] Time assemble (wall/proc) 2.58716/9.02
Ebkt times:              0.00105502/0
Eval Ebkt times:         0.640858/14.61
PiPjPk times:            0.137317/2.97
Eval PiPjPk times:       0.112186/2.4
L2prod times:            0.369749/8.56
Total time:              1.49336/33.79
[main] Time assemble (wall/proc) 0.552191/2.29
[main] Time solve (wall/proc) 0.414598/4.82
[main] Stop crit:        1.32998e-05
Ebkt times:              0.000900976/0
Eval Ebkt times:         0.945122/12.36
PiPjPk times:            0.185736/2.37
Eval PiPjPk times:       0.259713/3.49
L2prod times:            0.418595/5.5
Total time:              2.11661/27.7
[main] Time assemble (wall/proc) 1.00427/2.59
[main] Time solve (wall/proc) 1.81717/22.93
[main] Stop crit:        1.04501e-15
[main] Time solve (wall/proc) 0.593956/5
[main] Stop crit:        1.86217e-13
[main] 50%...
[main] Stop crit:        0.117749
[main] Stop crit:        0.0676975
Ebkt times:              0.00104121/0.01
Eval Ebkt times:         0.88264/11.44
PiPjPk times:            0.163879/2.41
Eval PiPjPk times:       0.181623/2.21
L2prod times:            0.55216/7.52
Total time:              2.10918/27.91
[main] Time assemble (wall/proc) 0.708982/2.32
[main] Time solve (wall/proc) 0.396647/4.52
[main] Stop crit:        1.23326e-05
Ebkt times:              0.000983063/0.02
Eval Ebkt times:         0.573154/12
PiPjPk times:            0.131207/2.83
Eval PiPjPk times:       0.105229/2.28
L2prod times:            0.340686/7.51
Total time:              1.35803/29.1
[main] Time assemble (wall/proc) 0.560536/2.27
[main] Time solve (wall/proc) 0.385495/4.28
[main] Stop crit:        1.39283e-13
[main] Stop crit:        0.109567
Ebkt times:              0.00362522/0.08
Eval Ebkt times:         2.37941/56.04
PiPjPk times:            0.494431/11.81
Eval PiPjPk times:       0.476263/10.64
L2prod times:            1.18297/27.52
Total time:              5.46394/126.52
[main] Time assemble (wall/proc) 2.54834/9.02
Ebkt times:              0.00104286/0.01
Eval Ebkt times:         0.62017/13.48
PiPjPk times:            0.129917/2.82
Eval PiPjPk times:       0.125816/2.84
L2prod times:            0.357938/8.31
Total time:              1.4475/31.69
[main] Time assemble (wall/proc) 0.55908/2.23
[main] Time solve (wall/proc) 0.438898/4.92
[main] Stop crit:        1.05067e-05
[main] Time solve (wall/proc) 1.88487/23.83
[main] Stop crit:        1.38101e-06
Ebkt times:              0.00126832/0
Eval Ebkt times:         1.0673/11.27
PiPjPk times:            0.339246/3.45
Eval PiPjPk times:       0.246755/2.2
L2prod times:            0.780347/8.47
Total time:              2.89428/30.08
[main] Time assemble (wall/proc) 1.1181/2.87
[main] Time solve (wall/proc) 0.49914/5
[main] Stop crit:        6.90479e-14
[main] 66%...
[main] Stop crit:        0.0991605
Ebkt times:              0.00104601/0.03
Eval Ebkt times:         0.619705/13.48
PiPjPk times:            0.118819/2.81
Eval PiPjPk times:       0.1083/2.16
L2prod times:            0.347829/8.07
Total time:              1.40616/31.29
[main] Time assemble (wall/proc) 0.547366/2.16
[main] Time solve (wall/proc) 0.411485/4.91
[main] Stop crit:        8.75255e-06
Ebkt times:              0.000938834/0
Eval Ebkt times:         0.612655/13.76
PiPjPk times:            0.152242/3.67
Eval PiPjPk times:       0.114531/2.8
L2prod times:            0.327459/7.89
Total time:              1.40668/32.41
Ebkt times:              0.00392/0.07
Eval Ebkt times:         2.45664/55.56
PiPjPk times:            0.513728/11.46
Eval PiPjPk times:       0.486496/11.32
L2prod times:            1.23462/29.31
Total time:              5.65857/129.53
[main] Time assemble (wall/proc) 0.536349/2.31
[main] Time assemble (wall/proc) 2.63739/9.2
[main] Time solve (wall/proc) 0.393342/4.43
[main] Stop crit:        3.42121e-14
[main] Stop crit:        0.0886303
Ebkt times:              0.00100265/0.01
Eval Ebkt times:         0.723254/11.03
PiPjPk times:            0.139996/2.23
Eval PiPjPk times:       0.131196/1.85
L2prod times:            0.42065/6.39
Total time:              1.64066/25.01
[main] Time assemble (wall/proc) 0.981685/2.44
[main] Time solve (wall/proc) 1.92146/22.43
[main] Stop crit:        9.65257e-16
[main] Time solve (wall/proc) 0.579737/5.46
[main] Stop crit:        6.93659e-06
[main] 58%...
[main] Stop crit:        0.066083
Ebkt times:              0.000908261/0.02
Eval Ebkt times:         1.1732/12.04
PiPjPk times:            0.199229/2.01
Eval PiPjPk times:       0.249008/2.49
L2prod times:            0.666045/6.93
Total time:              2.72585/28.08
[main] Time assemble (wall/proc) 0.866028/2.4
[main] Time solve (wall/proc) 0.421374/4.18
[main] Stop crit:        2.57169e-14
[main] 83%...
[main] Stop crit:        0.0796554
Ebkt times:              0.00106342/0.01
Eval Ebkt times:         0.604407/13.07
PiPjPk times:            0.12655/3
Eval PiPjPk times:       0.107306/2.33
L2prod times:            0.34414/8.1
Total time:              1.38706/30.97
[main] Time assemble (wall/proc) 0.553694/2.18
[main] Time solve (wall/proc) 0.388769/4.4
[main] Stop crit:        4.99937e-06
Ebkt times:              0.00383482/0.04
Eval Ebkt times:         2.39815/54.34
PiPjPk times:            0.480525/11.37
Eval PiPjPk times:       0.478483/11.01
L2prod times:            1.21813/29.13
Total time:              5.54538/127.01
[main] Time assemble (wall/proc) 2.59417/9.07
Ebkt times:              0.00094009/0.01
Eval Ebkt times:         0.659126/14.65
PiPjPk times:            0.132431/3.01
Eval PiPjPk times:       0.133418/2.95
L2prod times:            0.37793/8.67
Total time:              1.51409/33.8
[main] Time assemble (wall/proc) 0.55124/2.38
[main] Time solve (wall/proc) 0.384948/4.33
[main] Stop crit:        1.51615e-14
[main] Stop crit:        0.0730685
[main] Time solve (wall/proc) 1.86805/22.46
Ebkt times:              0.00109775/0.01
Eval Ebkt times:         0.647984/14.67
PiPjPk times:            0.129367/2.98
Eval PiPjPk times:       0.111107/2.29
L2prod times:            0.367758/8.39
Total time:              1.47351/33.07
[main] Time assemble (wall/proc) 1.10861/2.78
[main] Stop crit:        1.35326e-06
[main] Time solve (wall/proc) 0.526041/4.99
[main] Stop crit:        3.28592e-06
Ebkt times:              0.000969777/0.03
Eval Ebkt times:         0.625723/13.8
PiPjPk times:            0.130187/2.93
Eval PiPjPk times:       0.122992/2.61
L2prod times:            0.319139/7.39
Total time:              1.42317/31.84
[main] Time assemble (wall/proc) 0.546796/2.3
[main] Time solve (wall/proc) 0.420293/4.94
[main] Stop crit:        6.68775e-15
[main] Time run (wall/proc) 36.7422/340.69
[main] Compute errors
[main] Electric field error = 0.0623868
[main] Potential error = 0.10567
[main] Lambda = 4.41891
[main] Maximum residual = 1.86185e-15
[main] Maximum constraint difference = 4.27797
[main] Time norms (wall/proc) 0.0403799/1.09
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0588235
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0730627/1.31
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
Ebkt times:              0.00396164/0.07
Eval Ebkt times:         2.50474/54.8
PiPjPk times:            0.549579/11.76
Eval PiPjPk times:       0.52017/11.6
L2prod times:            1.27787/28.97
Total time:              5.85775/128.67
[main] Time assemble (wall/proc) 2.54734/9.5
[main] Time solve (wall/proc) 1.63842/23
[main] Time model (wall/proc) 2.15032/5.58
[main] Stop crit:        8.34743e-16
[main] Initial constraint norm: 4.19987
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.286603
[main] Stop crit:        0.0640701
Ebkt times:              0.00358511/0.07
Eval Ebkt times:         2.89729/51.87
PiPjPk times:            0.57574/9.92
Eval PiPjPk times:       0.537456/9.53
L2prod times:            1.23889/22.74
Total time:              6.38375/114.52
[main] Time assemble (wall/proc) 2.20001/8.5
Ebkt times:              0.0871212/1.53
Eval Ebkt times:         3.09965/39.71
PiPjPk times:            1.04931/10.73
Eval PiPjPk times:       2.84764/21.41
L2prod times:            1.41457/20.22
Total time:              13.6727/134.5
[main] Time assemble (wall/proc) 2.41577/8.55
[main] Time solve (wall/proc) 1.92656/24.96
[main] Stop crit:        1.32081e-06
[main] Time solve (wall/proc) 2.98853/30.43
[main] Stop crit:        2.48813e-05
Ebkt times:              0.00380369/0.04
Eval Ebkt times:         4.53112/54.75
PiPjPk times:            0.985986/11.59
Eval PiPjPk times:       0.948922/11.75
L2prod times:            2.06677/24.85
Total time:              10.2323/123.7
[main] Time assemble (wall/proc) 2.66471/9.06
Ebkt times:              0.00371158/0.15
Eval Ebkt times:         2.34522/50.21
PiPjPk times:            0.474358/10.39
Eval PiPjPk times:       0.623214/12.83
L2prod times:            1.13551/25.66
Total time:              5.81042/124.9
[main] Time assemble (wall/proc) 2.18085/8.55
[main] Time solve (wall/proc) 1.72127/23.61
[main] Stop crit:        7.39325e-16
[main] 70%...
[main] Time solve (wall/proc) 2.62948/21.51
[main] Stop crit:        1.16748e-13
[main] Stop crit:        0.0617738
[main] Stop crit:        0.179858
Ebkt times:              0.0036759/0.14
Eval Ebkt times:         2.78003/53
PiPjPk times:            0.618185/11.53
Eval PiPjPk times:       0.569107/11.08
L2prod times:            1.29189/25.87
Total time:              6.33509/122.32
[main] Time assemble (wall/proc) 2.46561/9.09
Ebkt times:              0.00375731/0.02
Eval Ebkt times:         2.45771/56.65
PiPjPk times:            0.509727/11.43
Eval PiPjPk times:       0.497099/11.44
L2prod times:            1.22493/28.9
Total time:              5.65171/129.38
[main] Time assemble (wall/proc) 2.19602/8.87
[main] Time solve (wall/proc) 1.63347/22.96
[main] Stop crit:        1.27736e-06
[main] Time solve (wall/proc) 2.31961/22.91
[main] Stop crit:        8.1578e-06
Ebkt times:              0.00366706/0.06
Eval Ebkt times:         2.38741/55.15
PiPjPk times:            0.489415/11.13
Eval PiPjPk times:       0.471584/10.81
L2prod times:            1.17729/27.88
Total time:              5.46478/126.48
[main] Time assemble (wall/proc) 2.72239/9.13
Ebkt times:              0.00372695/0.08
Eval Ebkt times:         2.39251/55.5
PiPjPk times:            0.484466/11.31
Eval PiPjPk times:       0.477676/10.73
L2prod times:            1.18927/28.05
Total time:              5.4866/126.78
[main] Time assemble (wall/proc) 2.1517/8.65
[main] Time solve (wall/proc) 1.64306/22.63
[main] Stop crit:        6.96505e-16
[main] Stop crit:        0.0593883
[main] Time solve (wall/proc) 2.97128/29.85
[main] Stop crit:        1.50151e-14
[main] 11%...
[main] Stop crit:        0.142384
./runseries.sh: line 46: 643311 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0434783
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.122651/2.33
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
Ebkt times:              0.00375536/0.08
Eval Ebkt times:         2.41976/54.47
PiPjPk times:            0.485078/10.96
Eval PiPjPk times:       0.506217/11.45
L2prod times:            1.26017/29.11
Total time:              5.63009/126.72
[main] Time assemble (wall/proc) 2.31857/8.79
[main] Time solve (wall/proc) 1.65958/23.42
[main] Stop crit:        5.88633e-06
[main] Time model (wall/proc) 4.77647/13.14
[main] Initial constraint norm: 4.75506
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              0.00372663/0.07
Eval Ebkt times:         2.34726/54.29
PiPjPk times:            0.471161/10.5
Eval PiPjPk times:       0.487799/11.59
L2prod times:            1.19064/28.36
Total time:              5.45707/126.2
[main] Time assemble (wall/proc) 2.37113/8.84
[main] Stop crit:        0.186615
[main] Time solve (wall/proc) 2.27688/26.49
[main] Stop crit:        1.18793e-14
[main] Stop crit:        0.0906992
Ebkt times:              0.0037909/0.09
Eval Ebkt times:         2.43833/55.64
PiPjPk times:            0.500814/11.17
Eval PiPjPk times:       0.497872/11.42
L2prod times:            1.22539/28.92
Total time:              5.63379/128.36
[main] Time assemble (wall/proc) 2.136/8.79
[main] Time solve (wall/proc) 1.62609/22.78
[main] Stop crit:        2.51047e-06
Ebkt times:              0.00941178/0.18
Eval Ebkt times:         7.8906/131.67
PiPjPk times:            1.9874/28.38
Eval PiPjPk times:       4.03856/48.57
L2prod times:            2.99059/55.29
Total time:              26.0327/363.53
[main] Time assemble (wall/proc) 7.23247/24.26
Ebkt times:              0.00384513/0.08
Eval Ebkt times:         2.40143/56.58
PiPjPk times:            0.477905/10.79
Eval PiPjPk times:       0.487428/11.2
L2prod times:            1.20578/28.39
Total time:              5.52945/128.21
[main] Time assemble (wall/proc) 2.15527/8.69
./runseries.sh: line 46: 664073 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0434783
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 1.01832/2.65
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time solve (wall/proc) 6.13451/92.78
[main] Stop crit:        4.77359e-06
[main] Time model (wall/proc) 5.47315/10.73
[main] Initial constraint norm: 4.75506
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              0.0089924/0.1
Eval Ebkt times:         6.38104/145.37
PiPjPk times:            1.19366/26.56
Eval PiPjPk times:       2.0163/44.51
L2prod times:            2.56952/57.46
Total time:              15.9581/359.07
[main] Time assemble (wall/proc) 5.76037/22.9
[main] Stop crit:        0.186615
./runseries.sh: line 46: 668051 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0344828
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.22141/3.94
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
Ebkt times:              0.00875826/0.26
Eval Ebkt times:         6.3368/143.26
PiPjPk times:            1.15484/26.76
Eval PiPjPk times:       1.89422/43.17
L2prod times:            2.59672/60.01
Total time:              15.9494/363.39
[main] Time assemble (wall/proc) 7.66259/24.88
[main] Time solve (wall/proc) 5.84485/98.18
[main] Stop crit:        4.77359e-06
[main] Time model (wall/proc) 10.7554/27.17
[main] Initial constraint norm: 5.34287
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              0.00953733/0.21
Eval Ebkt times:         6.23702/142.12
PiPjPk times:            1.21177/27.76
Eval PiPjPk times:       1.9333/42.64
L2prod times:            2.553/58.86
Total time:              15.52/352.76
[main] Time assemble (wall/proc) 6.13327/22.99
[main] Stop crit:        0.149585
./runseries.sh: line 46: 670014 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0344828
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.243203/3.73
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 7.96852/24.49
Ebkt times:              0.0187099/0.3
Eval Ebkt times:         16.7632/363.37
PiPjPk times:            2.64216/54.37
Eval PiPjPk times:       6.56454/124.14
L2prod times:            5.13263/114.41
Total time:              43.9111/906.56
[main] Time assemble (wall/proc) 11.0374/52.09
[main] Initial constraint norm: 5.34287
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.149585
./runseries.sh: line 46: 671432 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.392447   --        0.415518  --       3.31505e-15  3.38076
0    0.454124  0.0833333  0.0623868  3.07      0.10567   2.29     1.86185e-15  4.27797
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0281669     0.05          0.238904    0.26        0.14755        2.383          0.0711684   0.7215      7.49346   116.78
0.0470841     0.66          0.540223    2.19        0.739322       2.42708        0.458313    4.87875     36.7422   340.69
Ebkt times:              0.0188471/0.36
Eval Ebkt times:         16.9461/355.89
PiPjPk times:            2.6628/54.87
Eval PiPjPk times:       7.20271/126.52
L2prod times:            4.92471/110.37
Total time:              45.4475/891.2
[main] Time assemble (wall/proc) 12.334/52.75
./runseries.sh: line 46: 672862 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-3.txt' for reading: No such file or directory
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0/results-4.txt' for reading: No such file or directory
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
Unmatched ) in regex; marked by <-- HERE in m/) <-- HERE / at -e line 1.
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.392447   --        0.415518  --       3.31505e-15  3.38076
0    0.454124  0.0833333  0.0623868  3.07      0.10567   2.29     1.86185e-15  4.27797
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0281669     0.05          0.238904    0.26        0.14755        2.383          0.0711684   0.7215      7.49346   116.78
0.0470841     0.66          0.540223    2.19        0.739322       2.42708        0.458313    4.87875     36.7422   340.69
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0175228/0.16
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.1496/0.57
[main] Initial constraint norm: 2.6758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.601288
Ebkt times:              0.00200291/0.06
Eval Ebkt times:         0.0911906/2.19
PiPjPk times:            0.0245214/0.57
Eval PiPjPk times:       0.0393753/0.92
L2prod times:            0.0533139/1.35
Total time:              0.274145/6.52
[main] Time assemble (wall/proc) 0.127012/1.19
[main] Time solve (wall/proc) 0.0607377/0.77
[main] Stop crit:        0.000223601
Ebkt times:              0.0103789/0.29
Eval Ebkt times:         0.15756/4.21
PiPjPk times:            0.0402434/1.08
Eval PiPjPk times:       0.12459/3.31
L2prod times:            0.0890906/2.26
Total time:              0.648291/16.99
[main] Time assemble (wall/proc) 0.15107/2.12
[main] Time solve (wall/proc) 0.047649/0.55
[main] Stop crit:        1.03107e-10
[main] 10%...
[main] Stop crit:        0.203307
Ebkt times:              0.0597053/1.63
Eval Ebkt times:         0.109191/2.91
PiPjPk times:            0.0421327/1.15
Eval PiPjPk times:       0.0440645/1.17
L2prod times:            0.101667/2.8
Total time:              0.661967/17.92
[main] Time assemble (wall/proc) 0.148223/1.86
[main] Time solve (wall/proc) 0.0457721/0.55
[main] Stop crit:        5.57857e-05
Ebkt times:              0.000191467/0
Eval Ebkt times:         0.108418/2.98
PiPjPk times:            0.0230424/0.68
Eval PiPjPk times:       0.0224504/0.65
L2prod times:            0.0624891/1.64
Total time:              0.255433/6.99
[main] Time assemble (wall/proc) 0.123327/1.97
[main] Time solve (wall/proc) 0.0439546/0.49
[main] Stop crit:        7.71852e-12
[main] 20%...
[main] Stop crit:        0.16396
Ebkt times:              0.000182984/0.01
Eval Ebkt times:         0.100134/2.81
PiPjPk times:            0.0176853/0.49
Eval PiPjPk times:       0.0420561/1.1
L2prod times:            0.0726045/1.89
Total time:              0.257961/6.97
[main] Time assemble (wall/proc) 0.12354/1.95
[main] Time solve (wall/proc) 0.0435363/0.49
[main] Stop crit:        4.51817e-05
Ebkt times:              0.000204216/0
Eval Ebkt times:         0.0975536/2.6
PiPjPk times:            0.0183239/0.54
Eval PiPjPk times:       0.0245374/0.7
L2prod times:            0.0647705/1.71
Total time:              0.239255/6.44
[main] Time assemble (wall/proc) 0.128231/2.69
[main] Time solve (wall/proc) 0.0438462/0.47
[main] Stop crit:        3.4074e-12
[main] 30%...
[main] Stop crit:        0.162272
Ebkt times:              0.00017182/0
Eval Ebkt times:         0.0959311/2.69
PiPjPk times:            0.0172683/0.48
Eval PiPjPk times:       0.0266718/0.75
L2prod times:            0.059155/1.57
Total time:              0.226849/6.31
[main] Time assemble (wall/proc) 0.126217/2.06
[main] Time solve (wall/proc) 0.0429141/0.49
[main] Stop crit:        4.05958e-05
Ebkt times:              0.00149249/0.03
Eval Ebkt times:         0.0904755/2.5
PiPjPk times:            0.0334438/0.87
Eval PiPjPk times:       0.0192887/0.58
L2prod times:            0.0769282/2.07
Total time:              0.256878/7.05
[main] Time assemble (wall/proc) 0.137718/2.74
[main] Time solve (wall/proc) 0.0612118/0.54
[main] Stop crit:        3.76768e-12
[main] 40%...
[main] Stop crit:        0.186995
Ebkt times:              0.000186917/0
Eval Ebkt times:         0.0886693/2.44
PiPjPk times:            0.0250235/0.67
Eval PiPjPk times:       0.0161681/0.46
L2prod times:            0.0597642/1.66
Total time:              0.226971/6.25
[main] Time assemble (wall/proc) 0.114347/1.79
[main] Time solve (wall/proc) 0.0431235/0.49
[main] Stop crit:        6.34375e-05
Ebkt times:              0.000201116/0.01
Eval Ebkt times:         0.105399/2.8
PiPjPk times:            0.0178686/0.54
Eval PiPjPk times:       0.0193393/0.56
L2prod times:            0.0753768/2.01
Total time:              0.260549/7.09
[main] Time assemble (wall/proc) 0.12857/2.73
[main] Time solve (wall/proc) 0.063169/0.52
[main] Stop crit:        1.27114e-11
[main] 50%...
[main] Stop crit:        0.213182
Ebkt times:              0.000205662/0.01
Eval Ebkt times:         0.0948538/2.58
PiPjPk times:            0.0271541/0.8
Eval PiPjPk times:       0.0141038/0.36
L2prod times:            0.0674511/1.81
Total time:              0.228908/6.23
[main] Time assemble (wall/proc) 0.118499/1.77
[main] Time solve (wall/proc) 0.0450344/0.51
[main] Stop crit:        8.00109e-05
Ebkt times:              0.000187386/0
Eval Ebkt times:         0.0981296/2.69
PiPjPk times:            0.0177785/0.5
Eval PiPjPk times:       0.0245953/0.64
L2prod times:            0.0617198/1.67
Total time:              0.227136/6.2
[main] Time assemble (wall/proc) 0.126242/2.55
[main] Time solve (wall/proc) 0.0434559/0.47
[main] Stop crit:        2.1467e-11
[main] 60%...
[main] Stop crit:        0.217218
Ebkt times:              0.0390258/1.09
Eval Ebkt times:         0.0856599/2.37
PiPjPk times:            0.0210663/0.59
Eval PiPjPk times:       0.0135785/0.33
L2prod times:            0.0861861/2.36
Total time:              0.339076/9.3
[main] Time assemble (wall/proc) 0.136364/1.94
[main] Time solve (wall/proc) 0.044704/0.47
[main] Stop crit:        7.38306e-05
Ebkt times:              0.000175868/0
Eval Ebkt times:         0.105766/2.83
PiPjPk times:            0.018039/0.51
Eval PiPjPk times:       0.0144054/0.38
L2prod times:            0.0539422/1.51
Total time:              0.24248/6.72
[main] Time assemble (wall/proc) 0.122826/2.74
[main] Time solve (wall/proc) 0.0427923/0.44
[main] Stop crit:        1.31172e-11
[main] 70%...
[main] Stop crit:        0.19704
Ebkt times:              0.000185935/0
Eval Ebkt times:         0.0925287/2.52
PiPjPk times:            0.0188197/0.49
Eval PiPjPk times:       0.0285267/0.83
L2prod times:            0.0521542/1.44
Total time:              0.232493/6.43
[main] Time assemble (wall/proc) 0.118705/2.08
[main] Time solve (wall/proc) 0.0430332/0.47
[main] Stop crit:        6.15137e-05
Ebkt times:              0.000180793/0
Eval Ebkt times:         0.0884642/2.49
PiPjPk times:            0.0179509/0.5
Eval PiPjPk times:       0.0139524/0.34
L2prod times:            0.0530988/1.38
Total time:              0.206166/5.63
[main] Time assemble (wall/proc) 0.128242/2.8
[main] Time solve (wall/proc) 0.0424617/0.46
[main] Stop crit:        4.94079e-12
[main] 80%...
[main] Stop crit:        0.164449
Ebkt times:              0.0001833/0.01
Eval Ebkt times:         0.114282/3.17
PiPjPk times:            0.0268737/0.77
Eval PiPjPk times:       0.0136372/0.38
L2prod times:            0.0553467/1.48
Total time:              0.234241/6.47
[main] Time assemble (wall/proc) 0.115845/1.99
[main] Time solve (wall/proc) 0.0477489/0.56
[main] Stop crit:        4.98331e-05
Ebkt times:              0.000203042/0
Eval Ebkt times:         0.0946539/2.6
PiPjPk times:            0.0178391/0.5
Eval PiPjPk times:       0.0199056/0.53
L2prod times:            0.0591043/1.6
Total time:              0.216654/5.96
[main] Time assemble (wall/proc) 0.127517/2.7
[main] Time solve (wall/proc) 0.0418088/0.42
[main] Stop crit:        1.11082e-11
[main] 90%...
[main] Stop crit:        0.132509
Ebkt times:              0.000177212/0.01
Eval Ebkt times:         0.140263/3.92
PiPjPk times:            0.0201376/0.58
Eval PiPjPk times:       0.0136507/0.35
L2prod times:            0.0634807/1.68
Total time:              0.261762/7.25
[main] Time assemble (wall/proc) 0.119949/2.03
[main] Time solve (wall/proc) 0.0626525/0.52
[main] Stop crit:        3.502e-05
Ebkt times:              0.000178818/0
Eval Ebkt times:         0.082351/2.31
PiPjPk times:            0.0177601/0.52
Eval PiPjPk times:       0.0136018/0.39
L2prod times:            0.0514482/1.35
Total time:              0.203162/5.59
[main] Time assemble (wall/proc) 0.127412/2.74
[main] Time solve (wall/proc) 0.0402435/0.4
[main] Stop crit:        7.55657e-12
[main] Time run (wall/proc) 5.10448/95.88
[main] Compute errors
[main] Electric field error = 0.392447
[main] Potential error = 0.415518
[main] Lambda = 17.4354
[main] Maximum residual = 3.31505e-15
[main] Maximum constraint difference = 3.38076
[main] Time norms (wall/proc) 0.00748385/0.21
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0833333
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0401707/0.68
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.565022/2.42
[main] Initial constraint norm: 3.35245
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.391831
Ebkt times:              0.000968303/0.02
Eval Ebkt times:         0.585613/13.19
PiPjPk times:            0.123566/2.77
Eval PiPjPk times:       0.114433/2.66
L2prod times:            0.334714/7.77
Total time:              1.37847/31.02
[main] Time assemble (wall/proc) 0.567139/2.2
[main] Time solve (wall/proc) 0.446261/4.96
[main] Stop crit:        0.000116665
Ebkt times:              0.00106212/0
Eval Ebkt times:         0.608987/13.21
PiPjPk times:            0.12769/2.9
Eval PiPjPk times:       0.125315/2.75
L2prod times:            0.359243/8.51
Total time:              1.45767/32.52
[main] Time assemble (wall/proc) 0.564709/2.22
[main] Time solve (wall/proc) 0.391742/4.53
[main] Stop crit:        4.80377e-12
[main] Stop crit:        0.227198
Ebkt times:              0.0010868/0.01
Eval Ebkt times:         0.624313/14.73
PiPjPk times:            0.129767/3
Eval PiPjPk times:       0.111826/2.42
L2prod times:            0.375206/9.11
Total time:              1.45519/33.9
[main] Time assemble (wall/proc) 0.5226/2.23
[main] Time solve (wall/proc) 0.407137/4.74
[main] Stop crit:        2.81476e-05
Ebkt times:              0.000922111/0.03
Eval Ebkt times:         0.649752/14.67
PiPjPk times:            0.148315/3.37
Eval PiPjPk times:       0.133211/3.27
L2prod times:            0.425891/10.41
Total time:              1.6121/37.46
[main] Time assemble (wall/proc) 0.557059/2.61
[main] Time solve (wall/proc) 0.384019/4.4
[main] Stop crit:        3.54588e-13
[main] 16%...
[main] Stop crit:        0.194861
Ebkt times:              0.00112694/0.03
Eval Ebkt times:         0.638291/14.58
PiPjPk times:            0.125445/2.82
Eval PiPjPk times:       0.111072/2.87
L2prod times:            0.396983/9.65
Total time:              1.48822/34.62
[main] Time assemble (wall/proc) 0.536463/2.28
[main] Time solve (wall/proc) 0.380705/4.28
[main] Stop crit:        2.86276e-05
Ebkt times:              0.000897886/0.04
Eval Ebkt times:         0.662832/14.78
PiPjPk times:            0.1362/2.85
Eval PiPjPk times:       0.101526/1.99
L2prod times:            0.328883/7.58
Total time:              1.48135/32.86
[main] Time assemble (wall/proc) 0.557914/2.35
[main] Time solve (wall/proc) 0.378433/4.21
[main] Stop crit:        2.74668e-13
[main] Stop crit:        0.134282
Ebkt times:              0.00125019/0.01
Eval Ebkt times:         0.66741/15.38
PiPjPk times:            0.133156/3.21
Eval PiPjPk times:       0.115678/2.54
L2prod times:            0.414664/10.29
Total time:              1.55427/35.87
[main] Time assemble (wall/proc) 0.562053/2.36
[main] Time solve (wall/proc) 0.383671/4.38
[main] Stop crit:        1.42234e-05
Ebkt times:              0.00462227/0.13
Eval Ebkt times:         0.677972/15.02
PiPjPk times:            0.145423/3.41
Eval PiPjPk times:       0.0980557/1.85
L2prod times:            0.391238/8.85
Total time:              1.56519/34.7
[main] Time assemble (wall/proc) 0.552506/2.42
[main] Time solve (wall/proc) 0.39631/4.4
[main] Stop crit:        1.17821e-13
[main] 33%...
[main] Stop crit:        0.11952
Ebkt times:              0.00108971/0.01
Eval Ebkt times:         0.640538/14.26
PiPjPk times:            0.13264/3.12
Eval PiPjPk times:       0.111403/2.55
L2prod times:            0.383009/9.09
Total time:              1.48187/33.73
[main] Time assemble (wall/proc) 0.533156/2.28
[main] Time solve (wall/proc) 0.389231/4.25
[main] Stop crit:        1.2544e-05
Ebkt times:              0.000909639/0
Eval Ebkt times:         0.691772/15.93
PiPjPk times:            0.145309/3.21
Eval PiPjPk times:       0.114727/2.71
L2prod times:            0.375827/8.96
Total time:              1.56676/36.43
[main] Time assemble (wall/proc) 0.569129/2.58
[main] Time solve (wall/proc) 0.417164/4.9
[main] Stop crit:        1.55275e-13
[main] Stop crit:        0.12112
Ebkt times:              0.00105079/0
Eval Ebkt times:         0.627897/14.1
PiPjPk times:            0.124748/2.9
Eval PiPjPk times:       0.109322/2.5
L2prod times:            0.384042/9.49
Total time:              1.45633/33.67
[main] Time assemble (wall/proc) 0.518669/2.23
[main] Time solve (wall/proc) 0.38363/4.36
[main] Stop crit:        1.32998e-05
Ebkt times:              0.118856/3.19
Eval Ebkt times:         0.548123/10.77
PiPjPk times:            0.119234/2.57
Eval PiPjPk times:       0.109123/2.26
L2prod times:            0.337305/7.48
Total time:              1.53087/32.6
[main] Time assemble (wall/proc) 0.532537/2.44
[main] Time solve (wall/proc) 0.376422/4.24
[main] Stop crit:        1.8621e-13
[main] 50%...
[main] Stop crit:        0.117749
Ebkt times:              0.0010897/0.03
Eval Ebkt times:         0.629658/13.78
PiPjPk times:            0.131802/3.05
Eval PiPjPk times:       0.110216/2.43
L2prod times:            0.36998/9.03
Total time:              1.45356/33.34
[main] Time assemble (wall/proc) 0.546096/2.25
[main] Time solve (wall/proc) 0.3812/4.27
[main] Stop crit:        1.23326e-05
Ebkt times:              0.000889143/0.01
Eval Ebkt times:         0.660206/15.13
PiPjPk times:            0.130594/3.12
Eval PiPjPk times:       0.132491/3.16
L2prod times:            0.334411/8.21
Total time:              1.49198/34.94
[main] Time assemble (wall/proc) 0.519118/2.43
[main] Time solve (wall/proc) 0.381275/4.3
[main] Stop crit:        1.3929e-13
[main] Stop crit:        0.109567
Ebkt times:              0.00105059/0.05
Eval Ebkt times:         0.594878/13.01
PiPjPk times:            0.12138/2.99
Eval PiPjPk times:       0.105503/2.33
L2prod times:            0.356351/8.84
Total time:              1.38109/31.41
[main] Time assemble (wall/proc) 0.510128/2.14
[main] Time solve (wall/proc) 0.372311/4.21
[main] Stop crit:        1.05067e-05
Ebkt times:              0.0008846/0.01
Eval Ebkt times:         0.667689/14.57
PiPjPk times:            0.124731/2.74
Eval PiPjPk times:       0.120845/2.82
L2prod times:            0.331236/7.94
Total time:              1.47818/33.37
[main] Time assemble (wall/proc) 0.52902/2.42
[main] Time solve (wall/proc) 0.37844/4.26
[main] Stop crit:        6.90458e-14
[main] 66%...
[main] Stop crit:        0.0991605
Ebkt times:              0.00103532/0
Eval Ebkt times:         0.609167/13.5
PiPjPk times:            0.12381/2.77
Eval PiPjPk times:       0.107759/2.92
L2prod times:            0.366162/8.92
Total time:              1.41218/32.87
[main] Time assemble (wall/proc) 0.529712/2.22
[main] Time solve (wall/proc) 0.377119/4.29
[main] Stop crit:        8.75255e-06
Ebkt times:              0.000884272/0
Eval Ebkt times:         0.682096/16.03
PiPjPk times:            0.152567/3.72
Eval PiPjPk times:       0.114841/2.68
L2prod times:            0.378249/9.36
Total time:              1.54819/36.57
[main] Time assemble (wall/proc) 0.530668/2.45
[main] Time solve (wall/proc) 0.382422/4.35
[main] Stop crit:        3.42304e-14
[main] Stop crit:        0.0886303
Ebkt times:              0.00111378/0.03
Eval Ebkt times:         0.618246/13.98
PiPjPk times:            0.124689/2.93
Eval PiPjPk times:       0.107163/2.71
L2prod times:            0.358083/8.86
Total time:              1.4153/32.91
[main] Time assemble (wall/proc) 0.516625/2.2
[main] Time solve (wall/proc) 0.370713/4.14
[main] Stop crit:        6.93659e-06
Ebkt times:              0.000924064/0.04
Eval Ebkt times:         0.809957/19.14
PiPjPk times:            0.151247/3.56
Eval PiPjPk times:       0.111145/2.41
L2prod times:            0.411585/10.07
Total time:              1.71539/40.43
[main] Time assemble (wall/proc) 0.563059/2.66
[main] Time solve (wall/proc) 0.376936/4.21
[main] Stop crit:        2.57213e-14
[main] 83%...
[main] Stop crit:        0.0796554
Ebkt times:              0.00126297/0.01
Eval Ebkt times:         0.653961/14.49
PiPjPk times:            0.133299/3.26
Eval PiPjPk times:       0.112945/2.59
L2prod times:            0.417343/10.1
Total time:              1.54204/35.76
[main] Time assemble (wall/proc) 0.522907/2.32
[main] Time solve (wall/proc) 0.379362/4.24
[main] Stop crit:        4.99937e-06
Ebkt times:              0.000909066/0
Eval Ebkt times:         0.615929/14.35
PiPjPk times:            0.184282/4.55
Eval PiPjPk times:       0.13681/3.22
L2prod times:            0.368106/9.16
Total time:              1.53907/36.45
[main] Time assemble (wall/proc) 0.519999/2.51
[main] Time solve (wall/proc) 0.377252/4.25
[main] Stop crit:        1.51485e-14
[main] Stop crit:        0.0730685
Ebkt times:              0.0012021/0.03
Eval Ebkt times:         0.666779/14.73
PiPjPk times:            0.131248/3.02
Eval PiPjPk times:       0.112932/2.66
L2prod times:            0.417252/10.2
Total time:              1.54885/35.58
[main] Time assemble (wall/proc) 0.534979/2.34
[main] Time solve (wall/proc) 0.370886/4.04
[main] Stop crit:        3.28592e-06
Ebkt times:              0.000911784/0.02
Eval Ebkt times:         0.640178/14.89
PiPjPk times:            0.132076/2.92
Eval PiPjPk times:       0.160503/3.89
L2prod times:            0.371098/8.8
Total time:              1.55418/36.65
[main] Time assemble (wall/proc) 0.540636/2.53
[main] Time solve (wall/proc) 0.376866/4.25
[main] Stop crit:        6.66373e-15
[main] Time run (wall/proc) 29.3747/332.62
[main] Compute errors
[main] Electric field error = 0.0623868
[main] Potential error = 0.10567
[main] Lambda = 4.41891
[main] Maximum residual = 1.97516e-15
[main] Maximum constraint difference = 4.27797
[main] Time norms (wall/proc) 0.0316089/0.88
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0588235
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0882406/1.6
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.53856/5.04
[main] Initial constraint norm: 4.19987
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.286603
Ebkt times:              0.00354793/0.03
Eval Ebkt times:         2.33994/54.68
PiPjPk times:            0.493518/11.38
Eval PiPjPk times:       0.526141/12.36
L2prod times:            1.19335/28.93
Total time:              5.5608/130.68
[main] Time assemble (wall/proc) 2.02253/8.66
[main] Time solve (wall/proc) 1.64644/23.25
[main] Stop crit:        2.48813e-05
Ebkt times:              0.00382028/0.07
Eval Ebkt times:         2.3473/54.48
PiPjPk times:            0.474021/11.13
Eval PiPjPk times:       0.514722/12.25
L2prod times:            1.18638/28.61
Total time:              5.51897/129.23
[main] Time assemble (wall/proc) 2.07955/8.62
[main] Time solve (wall/proc) 1.60668/22.63
[main] Stop crit:        1.1675e-13
[main] Stop crit:        0.179858
Ebkt times:              0.00365151/0.11
Eval Ebkt times:         2.30543/54.03
PiPjPk times:            0.464118/11
Eval PiPjPk times:       0.475948/10.33
L2prod times:            1.15663/28.22
Total time:              5.32118/125.55
[main] Time assemble (wall/proc) 2.0395/8.45
[main] Time solve (wall/proc) 1.61596/22.74
[main] Stop crit:        8.1578e-06
Ebkt times:              0.00361021/0.08
Eval Ebkt times:         2.26092/53.33
PiPjPk times:            0.457243/11.11
Eval PiPjPk times:       0.464886/10.45
L2prod times:            1.13295/27.99
Total time:              5.21184/123.16
[main] Time assemble (wall/proc) 2.02919/8.33
[main] Time solve (wall/proc) 1.61322/22.86
[main] Stop crit:        1.50146e-14
[main] 11%...
[main] Stop crit:        0.142384
Ebkt times:              0.00375189/0.1
Eval Ebkt times:         2.31811/53.85
PiPjPk times:            0.475312/11.36
Eval PiPjPk times:       0.507062/11.83
L2prod times:            1.17552/28.31
Total time:              5.39401/125.9
[main] Time assemble (wall/proc) 1.99863/8.48
[main] Time solve (wall/proc) 1.62027/22.86
[main] Stop crit:        5.88633e-06
Ebkt times:              0.00369393/0.03
Eval Ebkt times:         2.35669/55.51
PiPjPk times:            0.463652/10.81
Eval PiPjPk times:       0.482852/10.91
L2prod times:            1.1753/28.38
Total time:              5.3867/127.02
[main] Time assemble (wall/proc) 2.02211/8.44
[main] Time solve (wall/proc) 1.61193/22.83
[main] Stop crit:        1.18795e-14
[main] Stop crit:        0.0906992
Ebkt times:              0.00376444/0.06
Eval Ebkt times:         2.29708/55.48
PiPjPk times:            0.461498/11.39
Eval PiPjPk times:       0.463037/10.97
L2prod times:            1.15112/27.95
Total time:              5.27323/126.14
[main] Time assemble (wall/proc) 2.00575/8.38
[main] Time solve (wall/proc) 1.62307/22.95
[main] Stop crit:        2.51047e-06
Ebkt times:              0.003626/0.11
Eval Ebkt times:         2.27534/53.97
PiPjPk times:            0.461991/11.16
Eval PiPjPk times:       0.464075/10.94
L2prod times:            1.14847/28.31
Total time:              5.24472/125.07
[main] Time assemble (wall/proc) 1.99571/8.34
[main] Time solve (wall/proc) 1.61916/22.96
[main] Stop crit:        1.6484e-15
[main] 23%...
[main] Stop crit:        0.0744076
Ebkt times:              0.00384893/0.15
Eval Ebkt times:         2.33397/55.54
PiPjPk times:            0.467501/11.4
Eval PiPjPk times:       0.467209/11.36
L2prod times:            1.19188/29.32
Total time:              5.37293/128.6
[main] Time assemble (wall/proc) 1.99211/8.45
[main] Time solve (wall/proc) 1.63341/22.6
[main] Stop crit:        1.64335e-06
Ebkt times:              0.00363712/0.01
Eval Ebkt times:         2.28123/53.57
PiPjPk times:            0.465441/11.13
Eval PiPjPk times:       0.462207/10.45
L2prod times:            1.15756/28.55
Total time:              5.26678/124.24
[main] Time assemble (wall/proc) 2.00263/8.35
[main] Time solve (wall/proc) 1.66084/23.28
[main] Stop crit:        1.20569e-15
[main] Stop crit:        0.0724037
Ebkt times:              0.00357918/0.11
Eval Ebkt times:         2.25996/53.37
PiPjPk times:            0.466884/11.05
Eval PiPjPk times:       0.456678/10.77
L2prod times:            1.16837/28.15
Total time:              5.23578/123.72
[main] Time assemble (wall/proc) 2.00414/8.31
[main] Time solve (wall/proc) 1.62151/23.08
[main] Stop crit:        1.55048e-06
Ebkt times:              0.00357938/0.13
Eval Ebkt times:         2.27743/53.77
PiPjPk times:            0.462738/11.03
Eval PiPjPk times:       0.462667/10.53
L2prod times:            1.14872/28.67
Total time:              5.24493/125.34
[main] Time assemble (wall/proc) 1.98652/8.32
[main] Time solve (wall/proc) 1.64675/22.93
[main] Stop crit:        1.05885e-15
[main] 35%...
[main] Stop crit:        0.0711605
Ebkt times:              0.00370368/0.07
Eval Ebkt times:         2.27223/53.31
PiPjPk times:            0.456631/10.85
Eval PiPjPk times:       0.459954/11.56
L2prod times:            1.15028/28.6
Total time:              5.23108/124.29
[main] Time assemble (wall/proc) 2.01476/8.35
[main] Time solve (wall/proc) 1.61807/22.75
[main] Stop crit:        1.49344e-06
Ebkt times:              0.00382833/0.06
Eval Ebkt times:         2.33696/55.98
PiPjPk times:            0.467939/11.11
Eval PiPjPk times:       0.469576/10.62
L2prod times:            1.18992/28.58
Total time:              5.39202/128.37
[main] Time assemble (wall/proc) 1.98882/8.49
[main] Time solve (wall/proc) 1.61148/22.84
[main] Stop crit:        1.0052e-15
[main] Stop crit:        0.0699844
Ebkt times:              0.00360978/0.02
Eval Ebkt times:         2.31848/53.4
PiPjPk times:            0.454019/10.9
Eval PiPjPk times:       0.455787/11.03
L2prod times:            1.12679/26.9
Total time:              5.23572/120.9
[main] Time assemble (wall/proc) 2.01592/8.28
[main] Time solve (wall/proc) 1.61085/22.8
[main] Stop crit:        1.44456e-06
Ebkt times:              0.00352651/0.06
Eval Ebkt times:         2.24308/52.64
PiPjPk times:            0.449775/10.88
Eval PiPjPk times:       0.456909/11.27
L2prod times:            1.11701/26.94
Total time:              5.15674/122.19
[main] Time assemble (wall/proc) 1.9828/8.21
[main] Time solve (wall/proc) 1.61638/22.88
[main] Stop crit:        1.04198e-15
[main] 47%...
[main] Stop crit:        0.068936
Ebkt times:              0.00370302/0.09
Eval Ebkt times:         2.28117/54.09
PiPjPk times:            0.464214/10.99
Eval PiPjPk times:       0.461101/10.9
L2prod times:            1.14635/27.92
Total time:              5.25/125.04
[main] Time assemble (wall/proc) 2.00238/8.36
[main] Time solve (wall/proc) 1.61966/22.66
[main] Stop crit:        1.40999e-06
Ebkt times:              0.00361111/0.11
Eval Ebkt times:         2.24895/52.47
PiPjPk times:            0.45532/11.12
Eval PiPjPk times:       0.459503/11.2
L2prod times:            1.12745/27.99
Total time:              5.17783/123.32
[main] Time assemble (wall/proc) 2.00973/8.28
[main] Time solve (wall/proc) 1.62569/22.94
[main] Stop crit:        1.05322e-15
[main] Stop crit:        0.0676975
Ebkt times:              0.00365269/0.05
Eval Ebkt times:         2.29081/53.83
PiPjPk times:            0.461041/11.12
Eval PiPjPk times:       0.465489/11.49
L2prod times:            1.14614/27.91
Total time:              5.26808/124.69
[main] Time assemble (wall/proc) 2.01149/8.36
[main] Time solve (wall/proc) 1.6332/22.63
[main] Stop crit:        1.38101e-06
Ebkt times:              0.00359785/0.04
Eval Ebkt times:         2.30289/52.31
PiPjPk times:            0.474396/10.66
Eval PiPjPk times:       0.461929/11.1
L2prod times:            1.16455/27.33
Total time:              5.30961/122.33
[main] Time assemble (wall/proc) 2.00769/8.3
[main] Time solve (wall/proc) 1.62295/22.4
[main] Stop crit:        9.60861e-16
[main] 58%...
[main] Stop crit:        0.066083
Ebkt times:              0.00370817/0.08
Eval Ebkt times:         2.36772/54.18
PiPjPk times:            0.488109/11.27
Eval PiPjPk times:       0.479176/11.16
L2prod times:            1.17118/28.13
Total time:              5.43577/125.67
[main] Time assemble (wall/proc) 2.0285/8.38
[main] Time solve (wall/proc) 1.59469/22.36
[main] Stop crit:        1.35326e-06
Ebkt times:              0.00360892/0.08
Eval Ebkt times:         2.27944/52.82
PiPjPk times:            0.450044/10.53
Eval PiPjPk times:       0.454448/10.45
L2prod times:            1.18688/28.23
Total time:              5.26467/122.11
[main] Time assemble (wall/proc) 1.99303/8.2
[main] Time solve (wall/proc) 1.64212/22.81
[main] Stop crit:        8.44532e-16
[main] Stop crit:        0.0640701
Ebkt times:              0.00357403/0.05
Eval Ebkt times:         2.31909/53.21
PiPjPk times:            0.469738/10.99
Eval PiPjPk times:       0.45691/11.14
L2prod times:            1.12536/27.33
Total time:              5.30314/123.55
[main] Time assemble (wall/proc) 2.00804/8.27
[main] Time solve (wall/proc) 1.64416/22.54
[main] Stop crit:        1.32081e-06
Ebkt times:              0.0036559/0.11
Eval Ebkt times:         2.2804/54.35
PiPjPk times:            0.459972/10.84
Eval PiPjPk times:       0.463091/11.51
L2prod times:            1.15351/27.92
Total time:              5.25171/124.87
[main] Time assemble (wall/proc) 2.01061/8.35
[main] Time solve (wall/proc) 1.58809/22.27
[main] Stop crit:        7.38341e-16
[main] 70%...
[main] Stop crit:        0.0617738
Ebkt times:              0.00358762/0.08
Eval Ebkt times:         2.27341/53.76
PiPjPk times:            0.45781/11.21
Eval PiPjPk times:       0.46041/10.61
L2prod times:            1.15238/28.04
Total time:              5.23554/125.24
[main] Time assemble (wall/proc) 2.02455/8.35
[main] Time solve (wall/proc) 1.59307/22.42
[main] Stop crit:        1.27736e-06
Ebkt times:              0.00371425/0.16
Eval Ebkt times:         2.29751/54.37
PiPjPk times:            0.465798/11.1
Eval PiPjPk times:       0.479497/11.09
L2prod times:            1.16559/28.25
Total time:              5.31281/125.13
[main] Time assemble (wall/proc) 2.00067/8.38
[main] Time solve (wall/proc) 1.59886/22.45
[main] Stop crit:        6.99298e-16
[main] Stop crit:        0.0593883
Ebkt times:              0.00364356/0.17
Eval Ebkt times:         2.28881/53.13
PiPjPk times:            0.462646/10.6
Eval PiPjPk times:       0.465055/11.14
L2prod times:            1.15944/29.02
Total time:              5.27514/124.94
[main] Time assemble (wall/proc) 1.99037/8.37
[main] Time solve (wall/proc) 1.5947/22.2
[main] Stop crit:        1.2218e-06
Ebkt times:              0.00366023/0.09
Eval Ebkt times:         2.25044/52.52
PiPjPk times:            0.452393/11.17
Eval PiPjPk times:       0.457057/10.47
L2prod times:            1.11917/28.12
Total time:              5.163/123.7
[main] Time assemble (wall/proc) 1.95789/8.23
[main] Time solve (wall/proc) 1.59667/22.38
[main] Stop crit:        6.66693e-16
[main] 82%...
[main] Stop crit:        0.0570918
Ebkt times:              0.00366277/0.17
Eval Ebkt times:         2.31966/54.3
PiPjPk times:            0.473441/11.31
Eval PiPjPk times:       0.470504/11.08
L2prod times:            1.17611/29.25
Total time:              5.35091/126.64
[main] Time assemble (wall/proc) 2.02168/8.48
[main] Time solve (wall/proc) 1.63184/22.48
[main] Stop crit:        1.15826e-06
Ebkt times:              0.00366278/0.07
Eval Ebkt times:         2.28039/53.21
PiPjPk times:            0.461473/11.29
Eval PiPjPk times:       0.460374/10.28
L2prod times:            1.15482/28.24
Total time:              5.25071/124.01
[main] Time assemble (wall/proc) 1.97238/8.33
[main] Time solve (wall/proc) 1.6242/22.39
[main] Stop crit:        6.59899e-16
[main] Stop crit:        0.0549889
Ebkt times:              0.00360847/0.08
Eval Ebkt times:         2.24619/52.89
PiPjPk times:            0.455022/10.63
Eval PiPjPk times:       0.456648/11.55
L2prod times:            1.11656/27.25
Total time:              5.17068/123.5
[main] Time assemble (wall/proc) 1.98019/8.21
[main] Time solve (wall/proc) 1.59338/22.3
[main] Stop crit:        1.09346e-06
Ebkt times:              0.00363709/0.1
Eval Ebkt times:         2.28615/54.29
PiPjPk times:            0.457875/11.27
Eval PiPjPk times:       0.459946/10.33
L2prod times:            1.13838/27.7
Total time:              5.23344/124.71
[main] Time assemble (wall/proc) 1.98585/8.28
[main] Time solve (wall/proc) 1.60807/22.69
[main] Stop crit:        6.39307e-16
[main] 94%...
[main] Stop crit:        0.0531187
Ebkt times:              0.00359025/0.07
Eval Ebkt times:         2.30674/53.85
PiPjPk times:            0.466165/11.01
Eval PiPjPk times:       0.467264/10.58
L2prod times:            1.16601/28.33
Total time:              5.32201/126.57
[main] Time assemble (wall/proc) 2.00233/8.41
[main] Time solve (wall/proc) 1.59577/22.35
[main] Stop crit:        1.03431e-06
Ebkt times:              0.00361527/0.05
Eval Ebkt times:         2.29701/53.96
PiPjPk times:            0.46687/11.29
Eval PiPjPk times:       0.466041/10.6
L2prod times:            1.16285/28.07
Total time:              5.29259/124.69
[main] Time assemble (wall/proc) 2.04263/8.45
[main] Time solve (wall/proc) 1.62322/22.38
[main] Stop crit:        6.3724e-16
[main] Time run (wall/proc) 145.414/1475.31
[main] Compute errors
[main] Electric field error = 0.0343602
[main] Potential error = 0.0345408
[main] Lambda = 0.960107
[main] Maximum residual = 1.30682e-15
[main] Maximum constraint difference = 5.22178
[main] Time norms (wall/proc) 0.105309/2.93
[main] Mesh diameter 0.305313
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0434783
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.111835/2.47
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.77975/11.76
[main] Initial constraint norm: 4.75506
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.186615
Ebkt times:              0.00865742/0.3
Eval Ebkt times:         6.21532/147.83
PiPjPk times:            1.14463/27.65
Eval PiPjPk times:       1.57164/38.54
L2prod times:            2.58935/63.01
Total time:              14.6419/350.02
[main] Time assemble (wall/proc) 4.91991/22.14
[main] Time solve (wall/proc) 5.54171/93.6
[main] Stop crit:        4.77359e-06
Ebkt times:              0.00907847/0.16
Eval Ebkt times:         6.2115/151.71
PiPjPk times:            1.11515/27.6
Eval PiPjPk times:       1.50418/36.18
L2prod times:            2.58658/64.08
Total time:              14.3526/350.79
[main] Time assemble (wall/proc) 4.87622/21.96
[main] Time solve (wall/proc) 5.59529/93.68
[main] Stop crit:        3.37335e-15
[main] Stop crit:        0.12465
Ebkt times:              0.00906541/0.17
Eval Ebkt times:         6.17773/151.53
PiPjPk times:            1.0913/27.27
Eval PiPjPk times:       1.43185/34.78
L2prod times:            2.55728/63.44
Total time:              14.0152/343.74
[main] Time assemble (wall/proc) 4.87149/21.75
[main] Time solve (wall/proc) 5.57496/94
[main] Stop crit:        1.72831e-06
Ebkt times:              0.00925344/0.2
Eval Ebkt times:         6.17888/151.37
PiPjPk times:            1.09473/27.76
Eval PiPjPk times:       1.41402/33.77
L2prod times:            2.542/63.54
Total time:              13.96/344.31
[main] Time assemble (wall/proc) 4.83761/21.66
[main] Time solve (wall/proc) 5.57213/93.95
[main] Stop crit:        9.27984e-16
[main] Stop crit:        0.0921905
Ebkt times:              0.00907524/0.17
Eval Ebkt times:         6.1453/152.62
PiPjPk times:            1.08377/27.51
Eval PiPjPk times:       1.42041/35
L2prod times:            2.54195/63.52
Total time:              13.9287/345.06
[main] Time assemble (wall/proc) 4.81304/21.63
[main] Time solve (wall/proc) 5.58955/93.91
[main] Stop crit:        1.16459e-06
Ebkt times:              0.00923995/0.17
Eval Ebkt times:         6.13894/151.36
PiPjPk times:            1.07795/26.7
Eval PiPjPk times:       1.41724/35.24
L2prod times:            2.53843/63.99
Total time:              13.9076/343.33
[main] Time assemble (wall/proc) 4.77743/21.57
[main] Time solve (wall/proc) 5.59578/93.92
[main] Stop crit:        6.79522e-16
[main] 13%...
[main] Stop crit:        0.0649539
Ebkt times:              0.00916215/0.19
Eval Ebkt times:         6.33431/152.38
PiPjPk times:            1.12168/27.58
Eval PiPjPk times:       1.46287/34.47
L2prod times:            2.61985/65.57
Total time:              14.3208/348.63
[main] Time assemble (wall/proc) 4.82097/21.93
[main] Time solve (wall/proc) 5.56264/93.93
[main] Stop crit:        5.13808e-07
[main] Stop crit:        0.054737
Ebkt times:              0.00916344/0.23
Eval Ebkt times:         6.20061/151.77
PiPjPk times:            1.09119/26.78
Eval PiPjPk times:       1.4283/35.2
L2prod times:            2.57363/65.12
Total time:              14.0594/347.06
[main] Time assemble (wall/proc) 4.82876/21.77
[main] Time solve (wall/proc) 5.58336/93.82
[main] Stop crit:        3.40767e-07
[main] Stop crit:        0.0534274
Ebkt times:              0.00918678/0.24
Eval Ebkt times:         6.20074/149.68
PiPjPk times:            1.12283/27.39
Eval PiPjPk times:       1.4392/35.73
L2prod times:            2.628/65.06
Total time:              14.1592/345.39
[main] Time assemble (wall/proc) 4.88476/21.74
[main] Time solve (wall/proc) 5.57921/93.98
[main] Stop crit:        3.21206e-07
[main] 26%...
[main] Stop crit:        0.0532612
Ebkt times:              0.00912793/0.16
Eval Ebkt times:         6.16724/151.07
PiPjPk times:            1.08608/26.81
Eval PiPjPk times:       1.42512/34.24
L2prod times:            2.5611/64.64
Total time:              13.9836/343.36
[main] Time assemble (wall/proc) 4.90964/21.79
[main] Time solve (wall/proc) 5.60831/94.1
[main] Stop crit:        3.3343e-07
[main] Stop crit:        0.0529556
Ebkt times:              0.0092982/0.17
Eval Ebkt times:         6.25008/153.84
PiPjPk times:            1.10672/27.83
Eval PiPjPk times:       1.45106/35.13
L2prod times:            2.6351/65.44
Total time:              14.2293/350.54
[main] Time assemble (wall/proc) 4.82156/21.93
[main] Time solve (wall/proc) 5.55702/93.61
[main] Stop crit:        3.39024e-07
[main] Stop crit:        0.0527074
Ebkt times:              0.00924558/0.17
Eval Ebkt times:         6.21189/153.93
PiPjPk times:            1.09986/27.2
Eval PiPjPk times:       1.45218/35.61
L2prod times:            2.58602/63.46
Total time:              14.1259/347.89
[main] Time assemble (wall/proc) 4.83486/21.83
[main] Time solve (wall/proc) 5.58855/94.28
[main] Stop crit:        3.43998e-07
[main] 39%...
[main] Stop crit:        0.0524263
Ebkt times:              0.00910181/0.06
Eval Ebkt times:         6.16565/149.39
PiPjPk times:            1.08811/27.86
Eval PiPjPk times:       1.42075/35.4
L2prod times:            2.55378/64.39
Total time:              13.9669/342.93
[main] Time assemble (wall/proc) 4.90192/21.71
[main] Time solve (wall/proc) 5.57288/94.15
[main] Stop crit:        3.49461e-07
[main] Stop crit:        0.0519784
Ebkt times:              0.00920447/0.31
Eval Ebkt times:         6.19538/152.07
PiPjPk times:            1.09656/27.84
Eval PiPjPk times:       1.43039/34.47
L2prod times:            2.5791/63.47
Total time:              14.0538/345.2
[main] Time assemble (wall/proc) 4.86295/21.8
[main] Time solve (wall/proc) 5.55015/93.76
[main] Stop crit:        3.5253e-07
[main] Stop crit:        0.0513289
Ebkt times:              0.00934644/0.28
Eval Ebkt times:         6.22471/153.58
PiPjPk times:            1.10043/27.28
Eval PiPjPk times:       1.4299/34.58
L2prod times:            2.57641/63.47
Total time:              14.0948/346.37
[main] Time assemble (wall/proc) 4.84546/21.84
[main] Time solve (wall/proc) 5.56839/94.2
[main] Stop crit:        3.52449e-07
[main] 52%...
[main] Stop crit:        0.0504914
Ebkt times:              0.00919152/0.3
Eval Ebkt times:         6.17233/151.64
PiPjPk times:            1.09261/27.24
Eval PiPjPk times:       1.42466/35.73
L2prod times:            2.5566/63.94
Total time:              13.9844/344.76
[main] Time assemble (wall/proc) 4.82204/21.69
[main] Time solve (wall/proc) 5.52906/93.72
[main] Stop crit:        3.49436e-07
[main] Stop crit:        0.0494882
Ebkt times:              0.00921834/0.25
Eval Ebkt times:         6.2203/152
PiPjPk times:            1.10637/27.75
Eval PiPjPk times:       1.42846/35.61
L2prod times:            2.61164/65.62
Total time:              14.1112/345.78
[main] Time assemble (wall/proc) 4.81083/21.8
[main] Time solve (wall/proc) 5.62537/94.61
[main] Stop crit:        3.44165e-07
[main] Stop crit:        0.0483429
Ebkt times:              0.00915761/0.37
Eval Ebkt times:         6.18225/151.02
PiPjPk times:            1.09353/27.84
Eval PiPjPk times:       1.42829/33.59
L2prod times:            2.5779/65.21
Total time:              14.02/345.71
[main] Time assemble (wall/proc) 4.82917/21.74
[main] Time solve (wall/proc) 5.54312/93.49
[main] Stop crit:        3.37211e-07
[main] 65%...
[main] Stop crit:        0.0470858
Ebkt times:              0.0092394/0.12
Eval Ebkt times:         6.19439/154.73
PiPjPk times:            1.092/27.23
Eval PiPjPk times:       1.4222/33.77
L2prod times:            2.55744/65.39
Total time:              14.0121/347.98
[main] Time assemble (wall/proc) 4.85769/21.74
[main] Time solve (wall/proc) 5.62762/94.28
[main] Stop crit:        3.28597e-07
[main] Stop crit:        0.0457571
Ebkt times:              0.00910834/0.22
Eval Ebkt times:         6.20187/153.99
PiPjPk times:            1.09628/26.79
Eval PiPjPk times:       1.4295/34.76
L2prod times:            2.58203/65.05
Total time:              14.0642/347.22
[main] Time assemble (wall/proc) 4.83639/21.8
[main] Time solve (wall/proc) 5.60068/93.99
[main] Stop crit:        3.18319e-07
[main] Stop crit:        0.0444031
Ebkt times:              0.00921371/0.24
Eval Ebkt times:         6.21472/152.51
PiPjPk times:            1.09716/26.92
Eval PiPjPk times:       1.42755/35.58
L2prod times:            2.58722/65.15
Total time:              14.0744/347.04
[main] Time assemble (wall/proc) 4.87244/21.87
[main] Time solve (wall/proc) 5.59032/94.29
[main] Stop crit:        3.06633e-07
[main] 78%...
[main] Stop crit:        0.0430678
Ebkt times:              0.00907176/0.13
Eval Ebkt times:         6.20049/152.13
PiPjPk times:            1.08986/27.16
Eval PiPjPk times:       1.44011/34.62
L2prod times:            2.56355/63.77
Total time:              14.0536/346.21
[main] Time assemble (wall/proc) 4.87759/21.77
[main] Time solve (wall/proc) 5.56076/93.77
[main] Stop crit:        2.93987e-07
[main] Stop crit:        0.0417865
Ebkt times:              0.00924587/0.27
Eval Ebkt times:         6.28865/151.21
PiPjPk times:            1.11548/26.34
Eval PiPjPk times:       1.45712/35.11
L2prod times:            2.67697/64.85
Total time:              14.3362/344.81
[main] Time assemble (wall/proc) 4.88788/21.81
[main] Time solve (wall/proc) 5.62603/94.41
[main] Stop crit:        2.80944e-07
[main] Stop crit:        0.0405838
Ebkt times:              0.00930445/0.29
Eval Ebkt times:         6.25274/153.58
PiPjPk times:            1.10474/27.72
Eval PiPjPk times:       1.43052/35.34
L2prod times:            2.59815/64.52
Total time:              14.1468/347.2
[main] Time assemble (wall/proc) 4.87182/21.93
[main] Time solve (wall/proc) 5.6201/94.36
[main] Stop crit:        2.6813e-07
[main] 91%...
[main] Stop crit:        0.0394754
Ebkt times:              0.00913435/0.23
Eval Ebkt times:         6.30854/154.45
PiPjPk times:            1.08814/26.5
Eval PiPjPk times:       1.42238/34.45
L2prod times:            2.56739/63.38
Total time:              14.1164/345
[main] Time assemble (wall/proc) 4.84388/21.72
[main] Time solve (wall/proc) 5.5758/94.1
[main] Stop crit:        2.56201e-07
[main] Stop crit:        0.038471
Ebkt times:              0.00915656/0.3
Eval Ebkt times:         6.22608/152.18
PiPjPk times:            1.09532/26.21
Eval PiPjPk times:       1.43068/36.45
L2prod times:            2.60898/65.89
Total time:              14.1146/347.92
[main] Time assemble (wall/proc) 4.80868/21.84
[main] Time solve (wall/proc) 5.56969/94.26
[main] Stop crit:        2.45789e-07
[main] Time run (wall/proc) 324.036/4069.72
[main] Compute errors
[main] Electric field error = 0.0235318
[main] Potential error = 0.0263158
[main] Lambda = 0.822878
[main] Maximum residual = 1.58592e-15
[main] Maximum constraint difference = 5.96425
[main] Time norms (wall/proc) 0.201733/4.41
[main] Mesh diameter 0.221382
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0344828
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.179208/4.18
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 7.61513/24.64
[main] Initial constraint norm: 5.34287
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.149585
Ebkt times:              0.0190828/0.3
Eval Ebkt times:         15.9495/390.25
PiPjPk times:            2.36647/58.64
Eval PiPjPk times:       4.5086/107.26
L2prod times:            5.20308/130.04
Total time:              36.5842/894.44
[main] Time assemble (wall/proc) 10.1004/52.11
[main] Time solve (wall/proc) 16.8814/330.51
[main] Stop crit:        2.24899e-06
Ebkt times:              0.0200463/0.39
Eval Ebkt times:         15.7327/390.83
PiPjPk times:            2.35564/60.11
Eval PiPjPk times:       4.33174/107.44
L2prod times:            5.1217/130.33
Total time:              35.8084/893.61
[main] Time assemble (wall/proc) 9.77083/51.25
[main] Time solve (wall/proc) 16.9035/331.68
[main] Stop crit:        7.48208e-16
[main] Stop crit:        0.10073
Ebkt times:              0.0205772/0.55
Eval Ebkt times:         15.844/399.26
PiPjPk times:            2.30441/58.64
Eval PiPjPk times:       4.20501/106.02
L2prod times:            5.2009/132.97
Total time:              35.625/898.69
[main] Time assemble (wall/proc) 9.81254/51.74
[main] Time solve (wall/proc) 16.8207/328.26
[main] Stop crit:        1.16478e-06
Ebkt times:              0.0205086/0.27
Eval Ebkt times:         15.9213/400.6
PiPjPk times:            2.32057/57.7
Eval PiPjPk times:       4.29045/107.85
L2prod times:            5.2038/133.62
Total time:              35.9565/904.47
[main] Time assemble (wall/proc) 9.7443/51.79
[main] Time solve (wall/proc) 16.8487/330.56
[main] Stop crit:        7.23159e-16
[main] Stop crit:        0.0731312
Ebkt times:              0.0204681/0.37
Eval Ebkt times:         15.8886/398.49
PiPjPk times:            2.30202/59.16
Eval PiPjPk times:       4.21634/105.99
L2prod times:            5.15661/132.63
Total time:              35.6782/898.21
[main] Time assemble (wall/proc) 9.8397/51.73
[main] Time solve (wall/proc) 16.8665/329.58
[main] Stop crit:        4.60167e-07
[main] 10%...
[main] Stop crit:        0.0519454
Ebkt times:              0.0201161/0.49
Eval Ebkt times:         15.7705/395.69
PiPjPk times:            2.29247/57.41
Eval PiPjPk times:       4.16871/105.2
L2prod times:            5.10899/130.96
Total time:              35.3012/888.16
[main] Time assemble (wall/proc) 9.81628/51.42
[main] Time solve (wall/proc) 16.9732/333.87
[main] Stop crit:        2.04873e-07
[main] Stop crit:        0.0442791
Ebkt times:              0.0202802/0.35
Eval Ebkt times:         15.8882/401.62
PiPjPk times:            2.312/58.45
Eval PiPjPk times:       4.23941/105
L2prod times:            5.15989/133.01
Total time:              35.5826/896.68
[main] Time assemble (wall/proc) 9.83787/51.71
[main] Time solve (wall/proc) 16.8597/329.32
[main] Stop crit:        1.22528e-07
[main] Stop crit:        0.0429309
Ebkt times:              0.0203792/0.62
Eval Ebkt times:         15.7956/398.59
PiPjPk times:            2.28337/57.44
Eval PiPjPk times:       4.19879/106
L2prod times:            5.15105/132.24
Total time:              35.4389/894.42
[main] Time assemble (wall/proc) 9.89827/51.75
[main] Time solve (wall/proc) 16.8651/330.95
[main] Stop crit:        1.0584e-07
[main] 20%...
[main] Stop crit:        0.0425364
Ebkt times:              0.0201623/0.51
Eval Ebkt times:         15.8952/396.26
PiPjPk times:            2.32856/60.26
Eval PiPjPk times:       4.27393/105.33
L2prod times:            5.18184/131.93
Total time:              35.9616/897.43
[main] Time assemble (wall/proc) 9.86396/51.76
[main] Time solve (wall/proc) 16.8916/330.23
[main] Stop crit:        1.06426e-07
[main] Stop crit:        0.0421412
Ebkt times:              0.0204922/0.45
Eval Ebkt times:         15.8633/400.76
PiPjPk times:            2.30935/59.11
Eval PiPjPk times:       4.14225/103.41
L2prod times:            5.21772/133.6
Total time:              35.5183/897.1
[main] Time assemble (wall/proc) 9.78583/51.79
[main] Time solve (wall/proc) 16.7899/328.71
[main] Stop crit:        1.05739e-07
[main] Stop crit:        0.0418624
Ebkt times:              0.0207046/0.4
Eval Ebkt times:         15.976/404.01
PiPjPk times:            2.33065/58.55
Eval PiPjPk times:       4.18694/106.84
L2prod times:            5.20506/133.49
Total time:              35.761/905.64
[main] Time assemble (wall/proc) 10.1122/52.3
[main] Time solve (wall/proc) 16.8928/331.39
[main] Stop crit:        1.05273e-07
[main] 31%...
[main] Stop crit:        0.0416644
Ebkt times:              0.0205599/0.51
Eval Ebkt times:         15.9323/402.21
PiPjPk times:            2.35286/59.65
Eval PiPjPk times:       4.22969/107.53
L2prod times:            5.17073/131.45
Total time:              35.7307/901.34
[main] Time assemble (wall/proc) 9.81628/51.87
[main] Time solve (wall/proc) 16.8374/329.21
[main] Stop crit:        1.05926e-07
[main] Stop crit:        0.0414588
Ebkt times:              0.0200858/0.26
Eval Ebkt times:         15.8375/398.1
PiPjPk times:            2.31577/59.84
Eval PiPjPk times:       4.20131/104.47
L2prod times:            5.18907/133.59
Total time:              35.5591/898.5
[main] Time assemble (wall/proc) 9.77843/51.75
[main] Time solve (wall/proc) 16.8786/330.92
[main] Stop crit:        1.06954e-07
[main] Stop crit:        0.0412043
Ebkt times:              0.0206556/0.33
Eval Ebkt times:         15.8268/399.72
PiPjPk times:            2.30283/58.73
Eval PiPjPk times:       4.12881/103.69
L2prod times:            5.17967/130.99
Total time:              35.3822/892.42
[main] Time assemble (wall/proc) 9.78185/51.58
[main] Time solve (wall/proc) 16.9385/331.32
[main] Stop crit:        1.0784e-07
[main] 41%...
[main] Stop crit:        0.040889
Ebkt times:              0.0206857/0.34
Eval Ebkt times:         15.844/402.04
PiPjPk times:            2.29054/57.41
Eval PiPjPk times:       4.15872/104.47
L2prod times:            5.1667/131.83
Total time:              35.459/897.59
[main] Time assemble (wall/proc) 9.73952/51.66
[main] Time solve (wall/proc) 16.9247/331.28
[main] Stop crit:        1.08477e-07
[main] Stop crit:        0.0405092
Ebkt times:              0.0205369/0.37
Eval Ebkt times:         15.7874/395.71
PiPjPk times:            2.30001/57.26
Eval PiPjPk times:       4.16344/103.76
L2prod times:            5.1299/129.75
Total time:              35.4375/888.52
[main] Time assemble (wall/proc) 9.80723/51.43
[main] Time solve (wall/proc) 16.9482/332.5
[main] Stop crit:        1.08849e-07
[main] Stop crit:        0.0400657
Ebkt times:              0.0202445/0.58
Eval Ebkt times:         15.7832/394.15
PiPjPk times:            2.29744/57.86
Eval PiPjPk times:       4.22451/105.36
L2prod times:            5.14848/130.67
Total time:              35.5699/887.02
[main] Time assemble (wall/proc) 9.84755/51.52
[main] Time solve (wall/proc) 16.9578/331.97
[main] Stop crit:        1.08966e-07
[main] 51%...
[main] Stop crit:        0.039562
Ebkt times:              0.0203265/0.27
Eval Ebkt times:         15.9274/402.71
PiPjPk times:            2.33145/58.59
Eval PiPjPk times:       4.15047/105.49
L2prod times:            5.18877/132.91
Total time:              35.6046/898.6
[main] Time assemble (wall/proc) 9.85503/51.77
[main] Time solve (wall/proc) 16.9749/332.44
[main] Stop crit:        1.08871e-07
[main] Stop crit:        0.0390023
Ebkt times:              0.0202353/0.49
Eval Ebkt times:         15.8648/401.13
PiPjPk times:            2.31629/58.38
Eval PiPjPk times:       4.21548/106.02
L2prod times:            5.18738/134.12
Total time:              35.603/898.47
[main] Time assemble (wall/proc) 9.84862/51.74
[main] Time solve (wall/proc) 16.9956/333.11
[main] Stop crit:        1.08592e-07
[main] Stop crit:        0.0383911
Ebkt times:              0.0202087/0.52
Eval Ebkt times:         15.834/399.15
PiPjPk times:            2.2938/58.63
Eval PiPjPk times:       4.19585/105.99
L2prod times:            5.16072/132.16
Total time:              35.5487/897.25
[main] Time assemble (wall/proc) 9.91817/51.77
[main] Time solve (wall/proc) 16.8844/331.64
[main] Stop crit:        1.08107e-07
[main] 62%...
[main] Stop crit:        0.0377349
Ebkt times:              0.0203292/0.5
Eval Ebkt times:         15.8216/394.53
PiPjPk times:            2.36197/58.97
Eval PiPjPk times:       4.27638/105.86
L2prod times:            5.15394/129.33
Total time:              35.6974/892.08
[main] Time assemble (wall/proc) 9.93798/51.69
[main] Time solve (wall/proc) 17.0092/332.68
[main] Stop crit:        1.07368e-07
[main] Stop crit:        0.0370422
Ebkt times:              0.020365/0.36
Eval Ebkt times:         15.8464/402.91
PiPjPk times:            2.32857/59.5
Eval PiPjPk times:       4.1856/103.74
L2prod times:            5.15215/130.57
Total time:              35.6355/897.17
[main] Time assemble (wall/proc) 9.91636/51.71
[main] Time solve (wall/proc) 16.9903/332.09
[main] Stop crit:        1.06346e-07
[main] Stop crit:        0.0363235
Ebkt times:              0.0202464/0.2
Eval Ebkt times:         15.843/399.69
PiPjPk times:            2.29806/58.85
Eval PiPjPk times:       4.12637/103.16
L2prod times:            5.19484/133.16
Total time:              35.4128/895.23
[main] Time assemble (wall/proc) 9.7441/51.6
[main] Time solve (wall/proc) 16.97/332.31
[main] Stop crit:        1.0505e-07
[main] 72%...
[main] Stop crit:        0.0355901
Ebkt times:              0.0202364/0.37
Eval Ebkt times:         15.7296/396.2
PiPjPk times:            2.28839/56.12
Eval PiPjPk times:       4.19317/105.1
L2prod times:            5.11984/130.49
Total time:              35.3605/886.64
[main] Time assemble (wall/proc) 9.83036/51.43
[main] Time solve (wall/proc) 17.0159/332.86
[main] Stop crit:        1.03508e-07
[main] Stop crit:        0.034853
Ebkt times:              0.0204388/0.38
Eval Ebkt times:         15.8755/402.82
PiPjPk times:            2.30296/60.12
Eval PiPjPk times:       4.13976/101.94
L2prod times:            5.14725/130.76
Total time:              35.4663/896.64
[main] Time assemble (wall/proc) 10.0229/51.89
[main] Time solve (wall/proc) 17.0035/333.14
[main] Stop crit:        1.01756e-07
[main] Stop crit:        0.0341219
Ebkt times:              0.0206234/0.43
Eval Ebkt times:         15.982/406.29
PiPjPk times:            2.32868/57.48
Eval PiPjPk times:       4.15685/104.5
L2prod times:            5.23589/134.31
Total time:              35.7341/906.29
[main] Time assemble (wall/proc) 9.82169/52.23
[main] Time solve (wall/proc) 16.9664/331.76
[main] Stop crit:        9.98323e-08
[main] 82%...
[main] Stop crit:        0.0334052
Ebkt times:              0.0202947/0.66
Eval Ebkt times:         15.9047/401.86
PiPjPk times:            2.32289/59.44
Eval PiPjPk times:       4.22025/103.47
L2prod times:            5.18658/132.68
Total time:              35.6802/901.01
[main] Time assemble (wall/proc) 9.76651/51.82
[main] Time solve (wall/proc) 16.9693/332.72
[main] Stop crit:        9.77829e-08
[main] Stop crit:        0.0327101
Ebkt times:              0.0205452/0.43
Eval Ebkt times:         15.9426/405.44
PiPjPk times:            2.30788/59.83
Eval PiPjPk times:       4.16023/102.12
L2prod times:            5.20038/133.61
Total time:              35.6597/900.84
[main] Time assemble (wall/proc) 9.78998/51.82
[main] Time solve (wall/proc) 16.8662/330.03
[main] Stop crit:        9.56667e-08
[main] Stop crit:        0.0320429
Ebkt times:              0.0205263/0.38
Eval Ebkt times:         15.9154/403.17
PiPjPk times:            2.38681/60.19
Eval PiPjPk times:       4.17735/103.44
L2prod times:            5.19243/131.87
Total time:              35.784/900.42
[main] Time assemble (wall/proc) 9.87361/51.9
[main] Time solve (wall/proc) 16.9939/332.73
[main] Stop crit:        9.35527e-08
[main] 93%...
[main] Stop crit:        0.0314089
Ebkt times:              0.0202896/0.43
Eval Ebkt times:         15.8802/397.63
PiPjPk times:            2.31688/58.1
Eval PiPjPk times:       4.26385/105.41
L2prod times:            5.15312/130.81
Total time:              35.8876/896.31
[main] Time assemble (wall/proc) 9.96096/51.72
[main] Time solve (wall/proc) 16.9738/332.25
[main] Stop crit:        9.15158e-08
[main] Stop crit:        0.0308125
Ebkt times:              0.0205223/0.52
Eval Ebkt times:         15.9387/401.91
PiPjPk times:            2.32884/59.04
Eval PiPjPk times:       4.21828/104.85
L2prod times:            5.17126/132.14
Total time:              35.7387/901.47
[main] Time assemble (wall/proc) 9.75356/51.71
[main] Time solve (wall/proc) 17.0039/332.97
[main] Stop crit:        8.96306e-08
[main] Time run (wall/proc) 985.206/15175.5
[main] Compute errors
[main] Electric field error = 0.0178999
[main] Potential error = 0.0178923
[main] Lambda = 0.481285
[main] Maximum residual = 1.30208e-15
[main] Maximum constraint difference = 6.67419
[main] Time norms (wall/proc) 0.330422/7.49
[main] Mesh diameter 0.176754
[main] Done
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.392447   --        0.415518   --       3.31505e-15  3.38076
0    0.454124  0.0833333  0.0623868  3.07      0.10567    2.29     1.97516e-15  4.27797
0    0.305313  0.0588235  0.0343602  1.50      0.0345408  2.82     1.30682e-15  5.22178
0    0.221382  0.0434783  0.0235318  1.18      0.0263158  0.85     1.58592e-15  5.96425
0    0.176754  0.0344828  0.0178999  1.22      0.0178923  1.71     1.30208e-15  6.67419
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0175228     0.16          0.1496      0.57        0.127493       2.222          0.0474925   0.504       5.10448   95.88
0.0401707     0.68          0.565022    2.42        0.539037       2.36125        0.385813    4.3525      29.3747   332.62
0.0882406     1.6           1.53856     5.04        2.00678        8.36618        1.61783     22.6732     145.414   1475.31
0.111835      2.47          3.77975     11.76       4.85096        21.7985        5.58109     94.0065     324.036   4069.72
0.179208      4.18          7.61513     24.64       9.85138        51.7406        16.9257     331.451     985.206   15175.5


==> outputs/N1/Voro-small-0_k0/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 138
DimSXCurl: 272
DimSXDiv: 162
DimLieAlg: 3
DimLASXGrad: 414
DimLASXCurl: 816
DimLASXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.31505e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.6758
MaxConstraintDiff: 3.38076
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.392447
E_L2Pot: 0.415518
absE_L2Elec: 0.295717
absE_L2Pot: 0.280543
absE_L2Lambda: 17.4354
N_L2Elec: 0.75352
N_L2Pot: 0.675166
TwallDDRCore: 0.0175228
TprocDDRCore: 0.16
TwallModel: 0.1496
TprocModel: 0.57
TwallAssemble: 0.127493
TprocAssemble: 2.222
TwallSolve: 0.0474925
TprocSolve: 0.504
TwallRun: 5.10448
TprocRun: 95.88
Solver: Pardiso


==> outputs/N1/Voro-small-0_k0/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXGrad: 678
DimSXCurl: 1352
DimSXDiv: 800
DimLieAlg: 3
DimLASXGrad: 2034
DimLASXCurl: 4056
DimLASXDiv: 2400
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.97516e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.35245
MaxConstraintDiff: 4.27797
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 0.0623868
E_L2Pot: 0.10567
absE_L2Elec: 0.0441043
absE_L2Pot: 0.0682794
absE_L2Lambda: 4.41891
N_L2Elec: 0.70695
N_L2Pot: 0.646155
TwallDDRCore: 0.0401707
TprocDDRCore: 0.68
TwallModel: 0.565022
TprocModel: 2.42
TwallAssemble: 0.539037
TprocAssemble: 2.36125
TwallSolve: 0.385813
TprocSolve: 4.3525
TwallRun: 29.3747
TprocRun: 332.62
Solver: Pardiso


==> outputs/N1/Voro-small-0_k0/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 2011
DimSXCurl: 4018
DimSXDiv: 2351
DimLieAlg: 3
DimLASXGrad: 6033
DimLASXCurl: 12054
DimLASXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.30682e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.19987
MaxConstraintDiff: 5.22178
OuterIterations: 17
AvgNonlinearIterations: 2
E_L2Elec: 0.0343602
E_L2Pot: 0.0345408
absE_L2Elec: 0.024124
absE_L2Pot: 0.0222564
absE_L2Lambda: 0.960107
N_L2Elec: 0.702089
N_L2Pot: 0.644351
TwallDDRCore: 0.0882406
TprocDDRCore: 1.6
TwallModel: 1.53856
TprocModel: 5.04
TwallAssemble: 2.00678
TprocAssemble: 8.36618
TwallSolve: 1.61783
TprocSolve: 22.6732
TwallRun: 145.414
TprocRun: 1475.31
Solver: Pardiso


==> outputs/N1/Voro-small-0_k0/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXGrad: 4370
DimSXCurl: 8736
DimSXDiv: 5096
DimLieAlg: 3
DimLASXGrad: 13110
DimLASXCurl: 26208
DimLASXDiv: 15288
InitialTime: 0
FinalTime: 1
Timestep: 0.0434783
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.58592e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.75506
MaxConstraintDiff: 5.96425
OuterIterations: 23
AvgNonlinearIterations: 1.13043
E_L2Elec: 0.0235318
E_L2Pot: 0.0263158
absE_L2Elec: 0.0166357
absE_L2Pot: 0.0170945
absE_L2Lambda: 0.822878
N_L2Elec: 0.706947
N_L2Pot: 0.649591
TwallDDRCore: 0.111835
TprocDDRCore: 2.47
TwallModel: 3.77975
TprocModel: 11.76
TwallAssemble: 4.85096
TprocAssemble: 21.7985
TwallSolve: 5.58109
TprocSolve: 94.0065
TwallRun: 324.036
TprocRun: 4069.72
Solver: Pardiso


==> outputs/N1/Voro-small-0_k0/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXGrad: 8179
DimSXCurl: 16354
DimSXDiv: 9507
DimLieAlg: 3
DimLASXGrad: 24537
DimLASXCurl: 49062
DimLASXDiv: 28521
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.30208e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.34287
MaxConstraintDiff: 6.67419
OuterIterations: 29
AvgNonlinearIterations: 1.06897
E_L2Elec: 0.0178999
E_L2Pot: 0.0178923
absE_L2Elec: 0.0126793
absE_L2Pot: 0.011652
absE_L2Lambda: 0.481285
N_L2Elec: 0.708345
N_L2Pot: 0.651227
TwallDDRCore: 0.179208
TprocDDRCore: 4.18
TwallModel: 7.61513
TprocModel: 24.64
TwallAssemble: 9.85138
TprocAssemble: 51.7406
TwallSolve: 16.9257
TprocSolve: 331.451
TwallRun: 985.206
TprocRun: 15175.5
Solver: Pardiso


==> outputs/N1/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0175228     0.16          0.1496      0.57        0.127493       2.222          0.0474925   0.504       5.10448   95.88
0.0401707     0.68          0.565022    2.42        0.539037       2.36125        0.385813    4.3525      29.3747   332.62
0.0882406     1.6           1.53856     5.04        2.00678        8.36618        1.61783     22.6732     145.414   1475.31
0.111835      2.47          3.77975     11.76       4.85096        21.7985        5.58109     94.0065     324.036   4069.72
0.179208      4.18          7.61513     24.64       9.85138        51.7406        16.9257     331.451     985.206   15175.5


==> outputs/N1/Voro-small-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k1/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k1/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k1/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
1    0.826611  0.1         0.121929    --        0.111945    --       3.44013e-14  4.39453
1    0.454124  0.04        0.0212581   2.92      0.0211065   2.79     6.01964e-15  6.4778
1    0.305313  0.0185185   0.00873815  2.24      0.00821016  2.38     1.78277e-14  8.06623
1    0.221382  0.00970874  0.00444127  2.11      0.004225    2.07     6.76868e-13  9.30312
1    0.176754  0.00621118  0.00280273  2.04      0.00262618  2.11     4.25959e-14  10.4071


==> outputs/N1/Voro-small-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0308162/0.44
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.666678/2.6
[main] Initial constraint norm: 3.57516
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.320365
Ebkt times:              0.0574695/1.27
Eval Ebkt times:         0.616075/14.61
PiPjPk times:            0.447271/9.09
Eval PiPjPk times:       0.162796/2.63
L2prod times:            0.521123/13.94
Total time:              2.31852/51.14
[main] Time assemble (wall/proc) 0.84299/3.44
[main] Time solve (wall/proc) 0.412011/3.59
[main] Stop crit:        9.78553e-05
Ebkt times:              0.0624364/1.23
Eval Ebkt times:         0.615837/14.67
PiPjPk times:            0.44539/8.89
Eval PiPjPk times:       0.169666/2.79
L2prod times:            0.491008/13.23
Total time:              2.29199/49.97
[main] Time assemble (wall/proc) 0.816411/3.36
[main] Time solve (wall/proc) 0.338101/2.84
[main] Stop crit:        9.65701e-12
[main] 10%...
[main] Stop crit:        0.203906
Ebkt times:              0.0576986/0.98
Eval Ebkt times:         0.572464/12.99
PiPjPk times:            0.442414/8.98
Eval PiPjPk times:       0.166351/2.4
L2prod times:            0.47936/13.1
Total time:              2.20293/47.82
[main] Time assemble (wall/proc) 0.818947/3.29
[main] Time solve (wall/proc) 0.356737/3.17
[main] Stop crit:        2.19877e-05
Ebkt times:              0.0478199/0.9
Eval Ebkt times:         0.566228/12.88
PiPjPk times:            0.432228/8.46
Eval PiPjPk times:       0.160188/2.53
L2prod times:            0.453676/12.51
Total time:              2.14998/46.41
[main] Time assemble (wall/proc) 0.813866/3.24
[main] Time solve (wall/proc) 0.36243/3.28
[main] Stop crit:        3.69176e-13
[main] 20%...
[main] Stop crit:        0.153858
Ebkt times:              0.0597871/1.59
Eval Ebkt times:         0.595709/13.52
PiPjPk times:            0.437507/8.54
Eval PiPjPk times:       0.153534/2.38
L2prod times:            0.506392/14.07
Total time:              2.23542/48.8
[main] Time assemble (wall/proc) 0.844203/3.31
[main] Time solve (wall/proc) 0.336454/2.79
[main] Stop crit:        2.24948e-05
Ebkt times:              0.0682241/1.47
Eval Ebkt times:         0.598914/13.44
PiPjPk times:            0.435278/7.95
Eval PiPjPk times:       0.155232/2.61
L2prod times:            0.480292/11.96
Total time:              2.22061/45.81
[main] Time assemble (wall/proc) 0.827589/3.23
[main] Time solve (wall/proc) 0.335954/2.82
[main] Stop crit:        6.02107e-13
[main] 30%...
[main] Stop crit:        0.170415
Ebkt times:              0.0591729/1.52
Eval Ebkt times:         0.592374/14.2
PiPjPk times:            0.439415/9.04
Eval PiPjPk times:       0.158172/2.28
L2prod times:            0.508504/13.28
Total time:              2.24508/49.75
[main] Time assemble (wall/proc) 0.815861/3.34
[main] Time solve (wall/proc) 0.333903/2.76
[main] Stop crit:        2.6551e-05
Ebkt times:              0.0544098/1.05
Eval Ebkt times:         0.589858/13.69
PiPjPk times:            0.437143/8.85
Eval PiPjPk times:       0.16145/2.45
L2prod times:            0.459243/12.48
Total time:              2.19652/48.08
[main] Time assemble (wall/proc) 0.799756/3.24
[main] Time solve (wall/proc) 0.334858/2.84
[main] Stop crit:        9.03854e-13
[main] 40%...
[main] Stop crit:        0.180295
Ebkt times:              0.0560085/1.04
Eval Ebkt times:         0.599385/14.62
PiPjPk times:            0.440508/8.95
Eval PiPjPk times:       0.161634/2.43
L2prod times:            0.489311/12.97
Total time:              2.23102/49.25
[main] Time assemble (wall/proc) 0.806291/3.3
[main] Time solve (wall/proc) 0.335385/2.83
[main] Stop crit:        2.72063e-05
Ebkt times:              0.0574728/1.08
Eval Ebkt times:         0.547741/12.61
PiPjPk times:            0.459183/9.01
Eval PiPjPk times:       0.161717/2.75
L2prod times:            0.449882/11.17
Total time:              2.16041/45.56
[main] Time assemble (wall/proc) 0.834709/3.19
[main] Time solve (wall/proc) 0.368249/3.28
[main] Stop crit:        1.29274e-12
[main] 50%...
[main] Stop crit:        0.161363
Ebkt times:              0.0603446/1.47
Eval Ebkt times:         0.617792/14.78
PiPjPk times:            0.459808/8.73
Eval PiPjPk times:       0.15101/2.03
L2prod times:            0.543841/14.24
Total time:              2.32212/50.46
[main] Time assemble (wall/proc) 0.819267/3.38
[main] Time solve (wall/proc) 0.337341/2.88
[main] Stop crit:        2.37777e-05
Ebkt times:              0.0562305/1.13
Eval Ebkt times:         0.586875/13.78
PiPjPk times:            0.433349/8.41
Eval PiPjPk times:       0.158387/3.05
L2prod times:            0.489063/12.42
Total time:              2.21085/47.08
[main] Time assemble (wall/proc) 0.856343/3.25
[main] Time solve (wall/proc) 0.336264/2.88
[main] Stop crit:        9.62855e-13
[main] 60%...
[main] Stop crit:        0.133359
Ebkt times:              0.0592293/1.17
Eval Ebkt times:         0.586483/13.64
PiPjPk times:            0.475851/9.23
Eval PiPjPk times:       0.155686/2.36
L2prod times:            0.50753/13.64
Total time:              2.26424/49.14
[main] Time assemble (wall/proc) 0.814996/3.32
[main] Time solve (wall/proc) 0.34591/2.86
[main] Stop crit:        1.89928e-05
Ebkt times:              0.051177/0.92
Eval Ebkt times:         0.57211/13.89
PiPjPk times:            0.468756/9.3
Eval PiPjPk times:       0.171562/2.82
L2prod times:            0.495594/13.63
Total time:              2.24624/48.77
[main] Time assemble (wall/proc) 0.814373/3.28
[main] Time solve (wall/proc) 0.339129/2.88
[main] Stop crit:        4.59318e-13
[main] 70%...
[main] Stop crit:        0.11078
Ebkt times:              0.0587803/1.18
Eval Ebkt times:         0.603152/14.07
PiPjPk times:            0.468741/8.74
Eval PiPjPk times:       0.160263/2.58
L2prod times:            0.53675/14.33
Total time:              2.32507/50.05
[main] Time assemble (wall/proc) 0.825362/3.38
[main] Time solve (wall/proc) 0.338485/2.93
[main] Stop crit:        1.50538e-05
Ebkt times:              0.0451264/0.82
Eval Ebkt times:         0.546182/13.11
PiPjPk times:            0.451372/8.84
Eval PiPjPk times:       0.161702/2.89
L2prod times:            0.455325/11.68
Total time:              2.14541/45.55
[main] Time assemble (wall/proc) 0.812466/3.21
[main] Time solve (wall/proc) 0.339991/2.97
[main] Stop crit:        2.42946e-13
[main] 80%...
[main] Stop crit:        0.0966955
Ebkt times:              0.0628625/1.56
Eval Ebkt times:         0.589808/13.23
PiPjPk times:            0.438364/8.53
Eval PiPjPk times:       0.159241/2.34
L2prod times:            0.491796/13.87
Total time:              2.22917/47.96
[main] Time assemble (wall/proc) 0.824408/3.31
[main] Time solve (wall/proc) 0.33777/2.89
[main] Stop crit:        1.19039e-05
Ebkt times:              0.047688/0.78
Eval Ebkt times:         0.578158/13.37
PiPjPk times:            0.43644/8.72
Eval PiPjPk times:       0.162565/2.53
L2prod times:            0.462871/12.63
Total time:              2.17238/46.97
[main] Time assemble (wall/proc) 0.819809/3.25
[main] Time solve (wall/proc) 0.338496/2.9
[main] Stop crit:        1.57745e-13
[main] 90%...
[main] Stop crit:        0.0881612
Ebkt times:              0.0607818/1.65
Eval Ebkt times:         0.601768/14.17
PiPjPk times:            0.433833/8.92
Eval PiPjPk times:       0.158367/2.83
L2prod times:            0.531896/14.13
Total time:              2.28436/50.57
[main] Time assemble (wall/proc) 0.832401/3.4
[main] Time solve (wall/proc) 0.338493/2.82
[main] Stop crit:        8.94926e-06
Ebkt times:              0.0432467/0.94
Eval Ebkt times:         0.530364/12.29
PiPjPk times:            0.436914/8.79
Eval PiPjPk times:       0.160227/2.65
L2prod times:            0.456996/12.28
Total time:              2.10844/45.8
[main] Time assemble (wall/proc) 0.809076/3.16
[main] Time solve (wall/proc) 0.333641/2.79
[main] Stop crit:        8.55312e-14
[main] Time run (wall/proc) 36.4272/310.12
[main] Compute errors
[main] Electric field error = 0.121929
[main] Potential error = 0.111945
[main] Lambda = 3.35169
[main] Maximum residual = 3.44013e-14
[main] Maximum constraint difference = 4.39453
[main] Time norms (wall/proc) 0.0514596/1.39
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.04
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0718324/1.41
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.66665/9.84
[main] Initial constraint norm: 5.07776
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0806752
Ebkt times:              0.146949/3.24
Eval Ebkt times:         2.88576/67.27
PiPjPk times:            3.32899/75.4
Eval PiPjPk times:       1.34563/28.75
L2prod times:            2.22498/53.26
Total time:              13.551/307.46
[main] Time assemble (wall/proc) 4.87878/22.37
[main] Time solve (wall/proc) 2.99039/36.55
[main] Stop crit:        1.50355e-06
Ebkt times:              0.146584/3.84
Eval Ebkt times:         2.90787/67.69
PiPjPk times:            3.39099/76.51
Eval PiPjPk times:       1.3027/28.05
L2prod times:            2.27043/54.22
Total time:              13.6014/310.14
[main] Time assemble (wall/proc) 4.94461/22.74
[main] Time solve (wall/proc) 2.9625/35.69
[main] Stop crit:        1.2025e-15
[main] Stop crit:        0.0730197
Ebkt times:              0.151584/3.79
Eval Ebkt times:         2.93429/67.17
PiPjPk times:            3.34959/74.62
Eval PiPjPk times:       1.31003/28.34
L2prod times:            2.26458/54.87
Total time:              13.6028/306.99
[main] Time assemble (wall/proc) 5.03961/22.8
[main] Time solve (wall/proc) 2.98501/35.63
[main] Stop crit:        4.29574e-07
[main] Stop crit:        0.0611929
Ebkt times:              0.151491/3.67
Eval Ebkt times:         2.8781/67.52
PiPjPk times:            3.29815/74.86
Eval PiPjPk times:       1.3238/29.5
L2prod times:            2.211/53.28
Total time:              13.4275/308.03
[main] Time assemble (wall/proc) 4.89975/22.51
[main] Time solve (wall/proc) 2.9725/35.87
[main] Stop crit:        4.37714e-07
[main] 12%...
[main] Stop crit:        0.0513497
Ebkt times:              0.150673/3.86
Eval Ebkt times:         2.89761/66.48
PiPjPk times:            3.3112/74.12
Eval PiPjPk times:       1.29401/29.1
L2prod times:            2.21323/53.22
Total time:              13.4225/304.97
[main] Time assemble (wall/proc) 4.9476/22.54
[main] Time solve (wall/proc) 2.91105/34.39
[main] Stop crit:        2.84042e-07
[main] Stop crit:        0.0517589
Ebkt times:              0.160871/3.24
Eval Ebkt times:         2.93209/67.35
PiPjPk times:            3.39913/74.73
Eval PiPjPk times:       1.29636/27.29
L2prod times:            2.30807/54.55
Total time:              13.6935/305.73
[main] Time assemble (wall/proc) 5.01408/22.84
[main] Time solve (wall/proc) 2.9972/36.37
[main] Stop crit:        2.46355e-07
[main] Stop crit:        0.0527549
Ebkt times:              0.145514/3.12
Eval Ebkt times:         2.88813/68.62
PiPjPk times:            3.24741/73.56
Eval PiPjPk times:       1.28662/28.76
L2prod times:            2.2711/54.8
Total time:              13.3543/306.63
[main] Time assemble (wall/proc) 4.89967/22.56
[main] Time solve (wall/proc) 2.9948/35.94
[main] Stop crit:        2.09255e-07
[main] 24%...
[main] Stop crit:        0.0519023
Ebkt times:              0.150656/3.47
Eval Ebkt times:         2.88604/67.25
PiPjPk times:            3.33162/75.28
Eval PiPjPk times:       1.29965/28.35
L2prod times:            2.22328/53.71
Total time:              13.4715/307.61
[main] Time assemble (wall/proc) 4.90987/22.62
[main] Time solve (wall/proc) 2.98038/36.22
[main] Stop crit:        1.86494e-07
[main] Stop crit:        0.0502674
Ebkt times:              0.150725/3.93
Eval Ebkt times:         2.90899/68.29
PiPjPk times:            3.25719/73.64
Eval PiPjPk times:       1.28608/28.15
L2prod times:            2.22567/53.7
Total time:              13.3762/307.13
[main] Time assemble (wall/proc) 4.95408/22.63
[main] Time solve (wall/proc) 2.96036/35.35
[main] Stop crit:        1.76074e-07
[main] Stop crit:        0.0488487
Ebkt times:              0.154233/3.33
Eval Ebkt times:         2.86586/67.65
PiPjPk times:            3.24678/73.86
Eval PiPjPk times:       1.2866/27.97
L2prod times:            2.19912/52.57
Total time:              13.3084/304.47
[main] Time assemble (wall/proc) 4.92692/22.39
[main] Time solve (wall/proc) 3.03475/36.25
[main] Stop crit:        1.77553e-07
[main] 36%...
[main] Stop crit:        0.0478712
Ebkt times:              0.151486/3.52
Eval Ebkt times:         2.88044/68.24
PiPjPk times:            3.2986/74.7
Eval PiPjPk times:       1.29001/28.36
L2prod times:            2.21716/53.89
Total time:              13.3791/306.52
[main] Time assemble (wall/proc) 4.93226/22.53
[main] Time solve (wall/proc) 3.03106/36.16
[main] Stop crit:        1.8441e-07
[main] Stop crit:        0.0471984
Ebkt times:              0.148662/3.59
Eval Ebkt times:         2.89547/66.04
PiPjPk times:            3.36072/73.64
Eval PiPjPk times:       1.30283/29.22
L2prod times:            2.24477/53.41
Total time:              13.5345/305.11
[main] Time assemble (wall/proc) 5.05974/22.8
[main] Time solve (wall/proc) 2.95196/35.23
[main] Stop crit:        1.90435e-07
[main] Stop crit:        0.046675
Ebkt times:              0.157871/4.67
Eval Ebkt times:         2.92525/68.04
PiPjPk times:            3.31925/74.78
Eval PiPjPk times:       1.28912/28.32
L2prod times:            2.26991/54.98
Total time:              13.5895/310.97
[main] Time assemble (wall/proc) 4.92542/22.75
[main] Time solve (wall/proc) 3.01876/35.79
[main] Stop crit:        1.93639e-07
[main] 48%...
[main] Stop crit:        0.0461969
Ebkt times:              0.142844/2.73
Eval Ebkt times:         2.86903/67.51
PiPjPk times:            3.25899/73.9
Eval PiPjPk times:       1.29055/27.92
L2prod times:            2.21764/53.66
Total time:              13.3104/303.62
[main] Time assemble (wall/proc) 4.93368/22.53
[main] Time solve (wall/proc) 2.9569/35.6
[main] Stop crit:        1.93803e-07
[main] Stop crit:        0.0456899
Ebkt times:              0.151522/3.56
Eval Ebkt times:         2.93161/67.99
PiPjPk times:            3.32058/75.32
Eval PiPjPk times:       1.3045/29.36
L2prod times:            2.27574/55.4
Total time:              13.5657/311.18
[main] Time assemble (wall/proc) 4.90524/22.75
[main] Time solve (wall/proc) 3.03749/36.32
[main] Stop crit:        1.91394e-07
[main] Stop crit:        0.0450998
Ebkt times:              0.152644/3.57
Eval Ebkt times:         2.88057/67.76
PiPjPk times:            3.26255/72.85
Eval PiPjPk times:       1.29807/27.92
L2prod times:            2.21656/53.09
Total time:              13.3593/303.32
[main] Time assemble (wall/proc) 4.90716/22.49
[main] Time solve (wall/proc) 2.97686/36.04
[main] Stop crit:        1.87193e-07
[main] 60%...
[main] Stop crit:        0.0443955
Ebkt times:              0.145848/3.74
Eval Ebkt times:         2.88913/68.42
PiPjPk times:            3.29866/74.26
Eval PiPjPk times:       1.31029/29.18
L2prod times:            2.2357/54.21
Total time:              13.4434/308.48
[main] Time assemble (wall/proc) 4.94927/22.7
[main] Time solve (wall/proc) 3.00812/36.55
[main] Stop crit:        1.82047e-07
[main] Stop crit:        0.0435686
Ebkt times:              0.152323/3.56
Eval Ebkt times:         2.88342/67.47
PiPjPk times:            3.3103/74.81
Eval PiPjPk times:       1.27438/27.09
L2prod times:            2.23979/53.76
Total time:              13.3795/304.21
[main] Time assemble (wall/proc) 4.8762/22.5
[main] Time solve (wall/proc) 2.97572/35.95
[main] Stop crit:        1.76677e-07
[main] Stop crit:        0.0426277
Ebkt times:              0.163883/3.97
Eval Ebkt times:         2.90827/67.74
PiPjPk times:            3.32667/75.73
Eval PiPjPk times:       1.28312/27.68
L2prod times:            2.27027/54.94
Total time:              13.4704/308.82
[main] Time assemble (wall/proc) 4.95379/22.56
[main] Time solve (wall/proc) 2.9884/35.75
[main] Stop crit:        1.71493e-07
[main] 72%...
[main] Stop crit:        0.0415936
Ebkt times:              0.158237/4.4
Eval Ebkt times:         2.94337/68.29
PiPjPk times:            3.29873/75.22
Eval PiPjPk times:       1.34339/29.68
L2prod times:            2.2405/54.73
Total time:              13.6371/311.61
[main] Time assemble (wall/proc) 4.93322/22.9
[main] Time solve (wall/proc) 2.97127/35.57
[main] Stop crit:        1.66535e-07
[main] Stop crit:        0.0404973
Ebkt times:              0.169571/4.28
Eval Ebkt times:         2.91313/67.8
PiPjPk times:            3.3248/74.52
Eval PiPjPk times:       1.2831/28.24
L2prod times:            2.25449/54.58
Total time:              13.4848/307.61
[main] Time assemble (wall/proc) 4.93059/22.58
[main] Time solve (wall/proc) 2.98317/35.85
[main] Stop crit:        1.6161e-07
[main] Stop crit:        0.0393782
Ebkt times:              0.153713/3.82
Eval Ebkt times:         2.93531/69.2
PiPjPk times:            3.30804/75.52
Eval PiPjPk times:       1.27397/28.19
L2prod times:            2.29463/55.25
Total time:              13.4851/309.02
[main] Time assemble (wall/proc) 4.92172/22.79
[main] Time solve (wall/proc) 3.02305/35.96
[main] Stop crit:        1.56531e-07
[main] 84%...
[main] Stop crit:        0.038279
Ebkt times:              0.153415/3.23
Eval Ebkt times:         2.90009/69.08
PiPjPk times:            3.32808/74.68
Eval PiPjPk times:       1.28551/28.99
L2prod times:            2.24605/53.77
Total time:              13.4222/307.23
[main] Time assemble (wall/proc) 4.89126/22.59
[main] Time solve (wall/proc) 2.98293/35.96
[main] Stop crit:        1.51297e-07
[main] Stop crit:        0.0372382
Ebkt times:              0.150777/3.49
Eval Ebkt times:         2.84983/66.94
PiPjPk times:            3.31435/74.88
Eval PiPjPk times:       1.2679/27.36
L2prod times:            2.19954/53
Total time:              13.2845/304.24
[main] Time assemble (wall/proc) 4.91313/22.36
[main] Time solve (wall/proc) 2.99172/36.13
[main] Stop crit:        1.46105e-07
[main] Stop crit:        0.0362819
Ebkt times:              0.152796/3
Eval Ebkt times:         2.92254/68.82
PiPjPk times:            3.2949/75.42
Eval PiPjPk times:       1.29216/28.45
L2prod times:            2.27411/55.11
Total time:              13.4979/310.93
[main] Time assemble (wall/proc) 4.9404/22.79
[main] Time solve (wall/proc) 3.00754/35.68
[main] Stop crit:        1.41246e-07
[main] 96%...
[main] Stop crit:        0.0354211
Ebkt times:              0.147555/2.99
Eval Ebkt times:         2.87044/66.66
PiPjPk times:            3.34713/74.48
Eval PiPjPk times:       1.28854/29.02
L2prod times:            2.28562/54.27
Total time:              13.4313/303.19
[main] Time assemble (wall/proc) 4.9403/22.55
[main] Time solve (wall/proc) 3.04098/35.95
[main] Stop crit:        1.36971e-07
[main] Time run (wall/proc) 281.915/2764.02
[main] Compute errors
[main] Electric field error = 0.0212581
[main] Potential error = 0.0211065
[main] Lambda = 0.518367
[main] Maximum residual = 6.01964e-15
[main] Maximum constraint difference = 6.4778
[main] Time norms (wall/proc) 0.100331/1.7
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0185185
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.159551/3.32
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 13.6264/33.32
[main] Initial constraint norm: 6.44322
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0239342
Ebkt times:              0.423092/9.22
Eval Ebkt times:         10.3593/246.61
PiPjPk times:            12.7817/297.26
Eval PiPjPk times:       5.57181/125.91
L2prod times:            7.59421/180.36
Total time:              50.9364/1185.38
[main] Time assemble (wall/proc) 16.7596/84.2
[main] Time solve (wall/proc) 18.3117/324.18
[main] Stop crit:        1.29435e-07
[main] Stop crit:        0.0248305
Ebkt times:              0.438224/9.68
Eval Ebkt times:         10.1595/241.5
PiPjPk times:            12.7007/290.53
Eval PiPjPk times:       5.52269/125.13
L2prod times:            7.54718/177.41
Total time:              50.4246/1165.53
[main] Time assemble (wall/proc) 16.4826/83.65
[main] Time solve (wall/proc) 18.3169/324.58
[main] Stop crit:        1.97204e-08
[main] Stop crit:        0.0258044
Ebkt times:              0.425684/9.15
Eval Ebkt times:         10.1954/242.54
PiPjPk times:            12.4725/287.02
Eval PiPjPk times:       5.49464/124.99
L2prod times:            7.56389/177.93
Total time:              50.2353/1168.33
[main] Time assemble (wall/proc) 16.5485/83.22
[main] Time solve (wall/proc) 18.4618/327.03
[main] Stop crit:        2.36709e-08
[main] Stop crit:        0.0240746
Ebkt times:              0.425/10.81
Eval Ebkt times:         10.1461/241.03
PiPjPk times:            12.6572/293.87
Eval PiPjPk times:       5.45785/125.8
L2prod times:            7.52309/178.58
Total time:              50.2314/1174.6
[main] Time assemble (wall/proc) 16.4099/83.31
[main] Time solve (wall/proc) 18.3513/325.15
[main] Stop crit:        2.20549e-08
[main] Stop crit:        0.0228381
Ebkt times:              0.432925/11.16
Eval Ebkt times:         10.2663/243.7
PiPjPk times:            12.5545/290.53
Eval PiPjPk times:       5.46624/123.88
L2prod times:            7.56383/178.78
Total time:              50.4884/1179.81
[main] Time assemble (wall/proc) 16.4438/83.91
[main] Time solve (wall/proc) 18.3891/325.47
[main] Stop crit:        1.95078e-08
[main] Stop crit:        0.022583
Ebkt times:              0.426331/10.53
Eval Ebkt times:         10.2661/244.99
PiPjPk times:            12.663/294.7
Eval PiPjPk times:       5.40792/124.76
L2prod times:            7.62408/181.66
Total time:              50.3794/1182.08
[main] Time assemble (wall/proc) 16.4912/83.97
[main] Time solve (wall/proc) 18.4303/325.25
[main] Stop crit:        1.76162e-08
[main] 11%...
[main] Stop crit:        0.0227038
Ebkt times:              0.428869/11.21
Eval Ebkt times:         10.3023/242.81
PiPjPk times:            12.6253/289.94
Eval PiPjPk times:       5.61817/128.76
L2prod times:            7.56489/179.37
Total time:              50.8713/1184.03
[main] Time assemble (wall/proc) 16.4567/84.03
[main] Time solve (wall/proc) 18.4349/327.9
[main] Stop crit:        1.28713e-08
[main] Stop crit:        0.0228194
Ebkt times:              0.429223/10.69
Eval Ebkt times:         10.1158/235.85
PiPjPk times:            12.5712/286.4
Eval PiPjPk times:       5.51232/126.49
L2prod times:            7.53281/176.11
Total time:              50.3112/1156.47
[main] Time assemble (wall/proc) 16.5465/82.89
[main] Time solve (wall/proc) 18.3483/325.34
[main] Stop crit:        8.65034e-09
[main] Stop crit:        0.0228287
Ebkt times:              0.425452/10.66
Eval Ebkt times:         10.3354/242.13
PiPjPk times:            12.7268/292.8
Eval PiPjPk times:       5.59808/127.09
L2prod times:            7.60532/181.97
Total time:              51.0837/1183.84
[main] Time assemble (wall/proc) 16.763/84.41
[main] Time solve (wall/proc) 18.4072/325.58
[main] Stop crit:        6.33093e-09
[main] Stop crit:        0.0227418
Ebkt times:              0.433294/10.52
Eval Ebkt times:         10.2115/241.25
PiPjPk times:            12.5735/290.27
Eval PiPjPk times:       5.39829/124.08
L2prod times:            7.66083/181.8
Total time:              50.2382/1172.45
[main] Time assemble (wall/proc) 16.4484/83.78
[main] Time solve (wall/proc) 18.3032/325.31
[main] Stop crit:        5.27964e-09
[main] Stop crit:        0.0225936
Ebkt times:              0.437749/9.27
Eval Ebkt times:         10.3413/243.65
PiPjPk times:            12.7435/291.68
Eval PiPjPk times:       5.50782/125.74
L2prod times:            7.60756/180.64
Total time:              50.8242/1177.99
[main] Time assemble (wall/proc) 16.7005/84.4
[main] Time solve (wall/proc) 18.4231/325.34
[main] Stop crit:        4.73876e-09
[main] Stop crit:        0.0224171
Ebkt times:              0.428853/10.35
Eval Ebkt times:         10.3349/245.16
PiPjPk times:            12.7361/295.59
Eval PiPjPk times:       5.47085/125.08
L2prod times:            7.58254/180.51
Total time:              50.7263/1185.31
[main] Time assemble (wall/proc) 16.6142/84.15
[main] Time solve (wall/proc) 18.303/323.54
[main] Stop crit:        4.59688e-09
[main] 22%...
[main] Stop crit:        0.0222363
Ebkt times:              0.430849/10.11
Eval Ebkt times:         10.2965/239.67
PiPjPk times:            12.792/289.23
Eval PiPjPk times:       5.51572/122.53
L2prod times:            7.62534/178.74
Total time:              51.0072/1165.96
[main] Time assemble (wall/proc) 16.7999/83.79
[main] Time solve (wall/proc) 18.484/327.3
[main] Stop crit:        4.70473e-09
[main] Stop crit:        0.022064
Ebkt times:              0.435889/10.49
Eval Ebkt times:         10.2213/238.3
PiPjPk times:            12.5567/286.98
Eval PiPjPk times:       5.46415/124.61
L2prod times:            7.51245/177.39
Total time:              50.3518/1166.61
[main] Time assemble (wall/proc) 16.5848/83.48
[main] Time solve (wall/proc) 18.4398/326.48
[main] Stop crit:        4.71408e-09
[main] Stop crit:        0.0219041
Ebkt times:              0.434979/10.75
Eval Ebkt times:         10.2458/240.17
PiPjPk times:            12.7112/290.8
Eval PiPjPk times:       5.48426/124.34
L2prod times:            7.67343/181.07
Total time:              50.849/1176.17
[main] Time assemble (wall/proc) 16.8292/83.9
[main] Time solve (wall/proc) 18.3375/324.28
[main] Stop crit:        4.53931e-09
[main] Stop crit:        0.0217575
Ebkt times:              0.435282/10.5
Eval Ebkt times:         10.3201/244.14
PiPjPk times:            12.5018/287.6
Eval PiPjPk times:       5.47666/125.06
L2prod times:            7.64507/183.27
Total time:              50.632/1178.76
[main] Time assemble (wall/proc) 16.5844/83.72
[main] Time solve (wall/proc) 18.3624/324.79
[main] Stop crit:        4.35112e-09
[main] Stop crit:        0.021626
Ebkt times:              0.445151/10.96
Eval Ebkt times:         10.2776/240.15
PiPjPk times:            12.6029/287.73
Eval PiPjPk times:       5.55943/127.97
L2prod times:            7.57188/176.33
Total time:              50.9264/1172.65
[main] Time assemble (wall/proc) 16.6018/83.53
[main] Time solve (wall/proc) 18.4356/326.39
[main] Stop crit:        4.22592e-09
[main] Stop crit:        0.0215138
Ebkt times:              0.434004/11.02
Eval Ebkt times:         10.1871/240.93
PiPjPk times:            12.3929/285.48
Eval PiPjPk times:       5.42727/124.96
L2prod times:            7.53765/179.03
Total time:              50.1561/1168.42
[main] Time assemble (wall/proc) 16.5354/83.46
[main] Time solve (wall/proc) 18.3232/323.48
[main] Stop crit:        4.12575e-09
[main] 33%...
[main] Stop crit:        0.0214245
Ebkt times:              0.426885/10.87
Eval Ebkt times:         10.1335/238.88
PiPjPk times:            12.6575/291.3
Eval PiPjPk times:       5.56702/126.56
L2prod times:            7.58794/180.24
Total time:              50.5598/1172.13
[main] Time assemble (wall/proc) 16.4129/83.62
[main] Time solve (wall/proc) 18.2754/323.4
[main] Stop crit:        4.048e-09
[main] Stop crit:        0.0213581
Ebkt times:              0.43033/9.55
Eval Ebkt times:         10.2706/242.41
PiPjPk times:            12.4129/285.38
Eval PiPjPk times:       5.46945/124.27
L2prod times:            7.56221/179.36
Total time:              50.3306/1170.27
[main] Time assemble (wall/proc) 16.5592/83.69
[main] Time solve (wall/proc) 18.4309/325.14
[main] Stop crit:        4.00039e-09
[main] Stop crit:        0.0213099
Ebkt times:              0.424137/10.13
Eval Ebkt times:         10.2714/243.26
PiPjPk times:            12.7585/295.99
Eval PiPjPk times:       5.45546/125.41
L2prod times:            7.54285/179.24
Total time:              50.5144/1180.09
[main] Time assemble (wall/proc) 16.6054/84.14
[main] Time solve (wall/proc) 18.3907/324.78
[main] Stop crit:        3.97059e-09
[main] Stop crit:        0.021271
Ebkt times:              0.438469/9.17
Eval Ebkt times:         10.317/245.29
PiPjPk times:            12.5913/288.49
Eval PiPjPk times:       5.53448/127.66
L2prod times:            7.74375/183.35
Total time:              50.9117/1182.79
[main] Time assemble (wall/proc) 16.521/84.03
[main] Time solve (wall/proc) 18.3754/324.46
[main] Stop crit:        3.95316e-09
[main] Stop crit:        0.0212317
Ebkt times:              0.422474/9.5
Eval Ebkt times:         10.3678/241.34
PiPjPk times:            12.9364/295.2
Eval PiPjPk times:       5.48484/124.58
L2prod times:            7.70011/180.78
Total time:              51.2468/1179.52
[main] Time assemble (wall/proc) 16.8227/85.04
[main] Time solve (wall/proc) 18.493/326.18
[main] Stop crit:        3.94766e-09
[main] Stop crit:        0.0211836
Ebkt times:              0.436718/11.15
Eval Ebkt times:         10.23/240.98
PiPjPk times:            12.8164/296.29
Eval PiPjPk times:       5.47789/127.89
L2prod times:            7.62447/180.73
Total time:              50.7338/1182.93
[main] Time assemble (wall/proc) 16.7361/83.96
[main] Time solve (wall/proc) 18.4117/325.22
[main] Stop crit:        3.94888e-09
[main] 44%...
[main] Stop crit:        0.0211213
Ebkt times:              0.429902/10.39
Eval Ebkt times:         10.3165/244.94
PiPjPk times:            12.5604/291.38
Eval PiPjPk times:       5.4175/124.37
L2prod times:            7.55856/180.37
Total time:              50.3657/1176.23
[main] Time assemble (wall/proc) 16.4752/83.74
[main] Time solve (wall/proc) 18.444/326.41
[main] Stop crit:        3.95328e-09
[main] Stop crit:        0.0210421
Ebkt times:              0.427035/11.11
Eval Ebkt times:         10.1177/237.12
PiPjPk times:            12.6354/292.19
Eval PiPjPk times:       5.45606/122.97
L2prod times:            7.5229/176.91
Total time:              50.3282/1165.64
[main] Time assemble (wall/proc) 16.8133/83.65
[main] Time solve (wall/proc) 18.4146/325.94
[main] Stop crit:        3.96033e-09
[main] Stop crit:        0.020946
Ebkt times:              0.426787/10.01
Eval Ebkt times:         10.3331/242.01
PiPjPk times:            12.5463/287.57
Eval PiPjPk times:       5.53439/123.44
L2prod times:            7.60671/180.46
Total time:              50.8182/1171.69
[main] Time assemble (wall/proc) 16.6054/83.35
[main] Time solve (wall/proc) 18.3632/325.05
[main] Stop crit:        3.96849e-09
[main] Stop crit:        0.0208344
Ebkt times:              0.434039/10.94
Eval Ebkt times:         10.3107/244.23
PiPjPk times:            12.6952/291.85
Eval PiPjPk times:       5.47172/124.26
L2prod times:            7.60836/180.92
Total time:              50.8358/1182.75
[main] Time assemble (wall/proc) 16.486/83.89
[main] Time solve (wall/proc) 18.2762/323.34
[main] Stop crit:        3.97571e-09
[main] Stop crit:        0.0207093
Ebkt times:              0.431228/10.9
Eval Ebkt times:         10.1984/241.56
PiPjPk times:            12.6007/296.11
Eval PiPjPk times:       5.31032/122.81
L2prod times:            7.58266/183.06
Total time:              50.0034/1182.43
[main] Time assemble (wall/proc) 16.7411/84.36
[main] Time solve (wall/proc) 18.3615/323.84
[main] Stop crit:        3.98123e-09
[main] Stop crit:        0.0205735
Ebkt times:              0.426886/9.73
Eval Ebkt times:         10.2229/239.78
PiPjPk times:            12.5112/289.52
Eval PiPjPk times:       5.46342/124.07
L2prod times:            7.57337/179.5
Total time:              50.3736/1170.4
[main] Time assemble (wall/proc) 16.7151/83.78
[main] Time solve (wall/proc) 18.3678/324.44
[main] Stop crit:        3.98484e-09
[main] 55%...
[main] Stop crit:        0.0204297
Ebkt times:              0.426424/9.59
Eval Ebkt times:         10.2066/240.63
PiPjPk times:            12.6041/289.37
Eval PiPjPk times:       5.43092/123.64
L2prod times:            7.64887/179.85
Total time:              50.8188/1179.33
[main] Time assemble (wall/proc) 16.5761/83.76
[main] Time solve (wall/proc) 18.4685/326.13
[main] Stop crit:        3.98606e-09
[main] Stop crit:        0.0202806
Ebkt times:              0.432418/10.82
Eval Ebkt times:         10.2563/241.06
PiPjPk times:            12.7698/295.95
Eval PiPjPk times:       5.77663/129.85
L2prod times:            7.56065/178.97
Total time:              51.4399/1195.83
[main] Time assemble (wall/proc) 16.4212/83.9
[main] Time solve (wall/proc) 18.3858/324.66
[main] Stop crit:        3.98441e-09
[main] Stop crit:        0.0201288
Ebkt times:              0.432417/9.92
Eval Ebkt times:         10.2359/243.22
PiPjPk times:            12.6569/294.22
Eval PiPjPk times:       5.5169/127.43
L2prod times:            7.63474/182.32
Total time:              50.7069/1186.63
[main] Time assemble (wall/proc) 16.4379/83.87
[main] Time solve (wall/proc) 18.4692/328.41
[main] Stop crit:        3.97975e-09
[main] Stop crit:        0.0199763
Ebkt times:              0.422135/9.44
Eval Ebkt times:         10.1786/238.58
PiPjPk times:            12.5905/289.67
Eval PiPjPk times:       5.50441/124.63
L2prod times:            7.52566/178.26
Total time:              50.4695/1169.55
[main] Time assemble (wall/proc) 16.575/83.66
[main] Time solve (wall/proc) 18.3696/324.41
[main] Stop crit:        3.97212e-09
[main] Stop crit:        0.0198246
Ebkt times:              0.434707/11.35
Eval Ebkt times:         10.3033/243.52
PiPjPk times:            12.657/291.78
Eval PiPjPk times:       5.581/126.35
L2prod times:            7.68118/182.4
Total time:              50.9723/1184.35
[main] Time assemble (wall/proc) 16.6301/84.25
[main] Time solve (wall/proc) 18.4079/324.66
[main] Stop crit:        3.96172e-09
[main] Stop crit:        0.0196744
Ebkt times:              0.437812/10.79
Eval Ebkt times:         10.1751/238.94
PiPjPk times:            12.6801/289.31
Eval PiPjPk times:       5.38358/123.25
L2prod times:            7.61616/180.06
Total time:              50.3228/1166.09
[main] Time assemble (wall/proc) 16.7298/83.47
[main] Time solve (wall/proc) 18.4166/325.1
[main] Stop crit:        3.94901e-09
[main] 66%...
[main] Stop crit:        0.0195256
Ebkt times:              0.430825/10.85
Eval Ebkt times:         10.254/241.9
PiPjPk times:            12.6238/288.72
Eval PiPjPk times:       5.38762/124.04
L2prod times:            7.58914/180.34
Total time:              50.4783/1172.92
[main] Time assemble (wall/proc) 16.7336/83.63
[main] Time solve (wall/proc) 18.4558/327.32
[main] Stop crit:        3.93459e-09
[main] Stop crit:        0.0193776
Ebkt times:              0.442184/11.6
Eval Ebkt times:         10.2474/242.8
PiPjPk times:            12.6737/293.36
Eval PiPjPk times:       5.57182/128.47
L2prod times:            7.59836/179.57
Total time:              50.7544/1187.07
[main] Time assemble (wall/proc) 16.4567/83.83
[main] Time solve (wall/proc) 18.4541/327.89
[main] Stop crit:        3.91893e-09
[main] Stop crit:        0.0192293
Ebkt times:              0.427128/10.2
Eval Ebkt times:         10.2267/240.2
PiPjPk times:            12.6693/291.4
Eval PiPjPk times:       5.52242/126.15
L2prod times:            7.57679/179.17
Total time:              50.5282/1170.81
[main] Time assemble (wall/proc) 16.5366/83.62
[main] Time solve (wall/proc) 18.3277/324.53
[main] Stop crit:        3.90218e-09
[main] Stop crit:        0.0190798
Ebkt times:              0.433351/11.12
Eval Ebkt times:         10.2682/243.97
PiPjPk times:            12.7084/293.33
Eval PiPjPk times:       5.47435/125.35
L2prod times:            7.52234/177.84
Total time:              50.7321/1179.49
[main] Time assemble (wall/proc) 16.4546/83.98
[main] Time solve (wall/proc) 18.3238/326.17
[main] Stop crit:        3.88423e-09
[main] Stop crit:        0.0189281
Ebkt times:              0.421111/9.11
Eval Ebkt times:         10.133/238.88
PiPjPk times:            12.6841/293.66
Eval PiPjPk times:       5.46672/125.09
L2prod times:            7.50492/178.95
Total time:              50.2797/1169.41
[main] Time assemble (wall/proc) 16.5533/83.05
[main] Time solve (wall/proc) 18.3821/325.76
[main] Stop crit:        3.86486e-09
[main] Stop crit:        0.0187737
Ebkt times:              0.443251/11
Eval Ebkt times:         10.4163/244.57
PiPjPk times:            13.0016/296.57
Eval PiPjPk times:       5.63935/129.54
L2prod times:            7.71033/182.56
Total time:              51.7266/1191.44
[main] Time assemble (wall/proc) 17.0068/84.74
[main] Time solve (wall/proc) 18.647/328.84
[main] Stop crit:        3.84392e-09
[main] 77%...
[main] Stop crit:        0.0186166
Ebkt times:              0.429239/10.12
Eval Ebkt times:         10.2864/241.39
PiPjPk times:            12.5016/286.98
Eval PiPjPk times:       5.53248/126.76
L2prod times:            7.56158/178.15
Total time:              50.8153/1177.16
[main] Time assemble (wall/proc) 16.6492/83.73
[main] Time solve (wall/proc) 18.4422/322.85
[main] Stop crit:        3.82143e-09
[main] Stop crit:        0.0184569
Ebkt times:              0.438306/11.08
Eval Ebkt times:         10.3438/242.37
PiPjPk times:            12.6626/288.33
Eval PiPjPk times:       5.6135/126.95
L2prod times:            7.60748/178.65
Total time:              51.1729/1179.27
[main] Time assemble (wall/proc) 17.1042/84.54
[main] Time solve (wall/proc) 18.4587/323.82
[main] Stop crit:        3.79757e-09
[main] Stop crit:        0.0182952
Ebkt times:              0.448985/10.48
Eval Ebkt times:         10.4215/246.39
PiPjPk times:            12.8058/294.99
Eval PiPjPk times:       5.54483/126.17
L2prod times:            7.73647/184.47
Total time:              51.3331/1192.29
[main] Time assemble (wall/proc) 16.8309/84.8
[main] Time solve (wall/proc) 18.671/326.38
[main] Stop crit:        3.77262e-09
[main] Stop crit:        0.0181321
Ebkt times:              0.42479/9.79
Eval Ebkt times:         10.2572/243.47
PiPjPk times:            12.6617/292.17
Eval PiPjPk times:       5.54216/126.59
L2prod times:            7.58362/180.84
Total time:              50.5313/1174.85
[main] Time assemble (wall/proc) 16.6348/83.58
[main] Time solve (wall/proc) 18.3442/324.47
[main] Stop crit:        3.74689e-09
[main] Stop crit:        0.0179684
Ebkt times:              0.437121/10.69
Eval Ebkt times:         10.2326/241.76
PiPjPk times:            12.6494/292.47
Eval PiPjPk times:       5.41825/123.39
L2prod times:            7.62184/180.99
Total time:              50.4582/1173.37
[main] Time assemble (wall/proc) 16.4891/84.17
[main] Time solve (wall/proc) 18.3119/324.4
[main] Stop crit:        3.72064e-09
[main] 87%...
[main] Stop crit:        0.0178048
Ebkt times:              0.426819/10.53
Eval Ebkt times:         10.1673/239.53
PiPjPk times:            12.745/294.05
Eval PiPjPk times:       5.58259/126.18
L2prod times:            7.54489/178.29
Total time:              50.5952/1174.63
[main] Time assemble (wall/proc) 16.4069/83.59
[main] Time solve (wall/proc) 18.3116/322.82
[main] Stop crit:        3.6941e-09
[main] Stop crit:        0.017642
Ebkt times:              0.432648/11.25
Eval Ebkt times:         10.2926/242.23
PiPjPk times:            12.597/290.2
Eval PiPjPk times:       5.45726/124.26
L2prod times:            7.591/179.48
Total time:              50.5108/1171.57
[main] Time assemble (wall/proc) 16.7275/83.9
[main] Time solve (wall/proc) 18.4415/326.36
[main] Stop crit:        3.66744e-09
[main] Stop crit:        0.0174808
Ebkt times:              0.424821/11.34
Eval Ebkt times:         10.2305/240.61
PiPjPk times:            12.4872/289.23
Eval PiPjPk times:       5.5149/123.14
L2prod times:            7.59287/180.31
Total time:              50.324/1171.39
[main] Time assemble (wall/proc) 16.6449/83.73
[main] Time solve (wall/proc) 18.4139/327.04
[main] Stop crit:        3.64087e-09
[main] Stop crit:        0.017322
Ebkt times:              0.432747/10.92
Eval Ebkt times:         10.3021/240.6
PiPjPk times:            12.6309/290.74
Eval PiPjPk times:       5.54056/125.17
L2prod times:            7.63267/179.28
Total time:              50.8467/1172.4
[main] Time assemble (wall/proc) 16.5857/83.79
[main] Time solve (wall/proc) 18.2637/322.43
[main] Stop crit:        3.61464e-09
[main] Stop crit:        0.017166
Ebkt times:              0.439674/10.44
Eval Ebkt times:         10.3063/245.92
PiPjPk times:            12.7039/294.97
Eval PiPjPk times:       5.41031/124.12
L2prod times:            7.62269/181.54
Total time:              50.751/1187.26
[main] Time assemble (wall/proc) 16.4989/84.23
[main] Time solve (wall/proc) 18.4392/325.42
[main] Stop crit:        3.58901e-09
[main] Stop crit:        0.0170136
Ebkt times:              0.428407/10.62
Eval Ebkt times:         10.3296/243.52
PiPjPk times:            12.8052/293.23
Eval PiPjPk times:       5.55068/126.8
L2prod times:            7.68474/182.97
Total time:              51.2613/1187.01
[main] Time assemble (wall/proc) 16.7203/84.63
[main] Time solve (wall/proc) 18.3744/324.32
[main] Stop crit:        3.56426e-09
[main] 98%...
[main] Stop crit:        0.0168653
Ebkt times:              0.448552/10.34
Eval Ebkt times:         10.2624/241.78
PiPjPk times:            12.6604/290.85
Eval PiPjPk times:       5.44341/122.55
L2prod times:            7.52143/179.26
Total time:              50.5797/1171.12
[main] Time assemble (wall/proc) 16.8996/84.01
[main] Time solve (wall/proc) 18.4262/325.95
[main] Stop crit:        3.54062e-09
[main] Time run (wall/proc) 2414.55/31404.7
[main] Compute errors
[main] Electric field error = 0.00873815
[main] Potential error = 0.00821016
[main] Lambda = 0.150941
[main] Maximum residual = 1.78277e-14
[main] Maximum constraint difference = 8.06623
[main] Time norms (wall/proc) 0.319976/6.38
[main] Mesh diameter 0.305313
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00970874
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.287696/6.61
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 30.6076/77.47
[main] Initial constraint norm: 7.36502
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0111217
Ebkt times:              0.9216/21.29
Eval Ebkt times:         26.9787/650.5
PiPjPk times:            30.8423/736.02
Eval PiPjPk times:       14.1312/336.47
L2prod times:            17.9557/433.4
Total time:              127.04/3041
[main] Time assemble (wall/proc) 38.723/206.78
[main] Time solve (wall/proc) 83.5118/1735.88
[main] Stop crit:        8.13775e-07
[main] Stop crit:        0.0122317
Ebkt times:              0.973704/24.97
Eval Ebkt times:         27.9686/673.1
PiPjPk times:            31.7161/757.3
Eval PiPjPk times:       14.7649/353.38
L2prod times:            18.7755/451.29
Total time:              131.636/3154.37
[main] Time assemble (wall/proc) 38.5276/214.47
[main] Time solve (wall/proc) 83.0285/1731.45
[main] Stop crit:        2.47455e-07
[main] Stop crit:        0.0128461
Ebkt times:              0.963572/25.56
Eval Ebkt times:         27.9432/673.54
PiPjPk times:            31.3399/750.63
Eval PiPjPk times:       14.7097/352.33
L2prod times:            18.568/449.95
Total time:              130.657/3138.13
[main] Time assemble (wall/proc) 38.2478/212.38
[main] Time solve (wall/proc) 83.1768/1735.28
[main] Stop crit:        9.5774e-08
[main] Stop crit:        0.0129198
Ebkt times:              0.988646/23.03
Eval Ebkt times:         27.812/667.77
PiPjPk times:            31.2827/745.71
Eval PiPjPk times:       14.7523/346.97
L2prod times:            18.4462/445.15
Total time:              130.738/3127.33
[main] Time assemble (wall/proc) 38.0775/211.9
[main] Time solve (wall/proc) 83.3525/1734.68
[main] Stop crit:        5.6324e-08
[main] Stop crit:        0.0126265
Ebkt times:              1.05816/24.62
Eval Ebkt times:         27.7219/663.95
PiPjPk times:            31.4163/750.48
Eval PiPjPk times:       14.9347/352.57
L2prod times:            18.3651/442.89
Total time:              130.767/3127.52
[main] Time assemble (wall/proc) 38.0049/211.51
[main] Time solve (wall/proc) 83.4325/1733.61
[main] Stop crit:        9.81765e-08
[main] Stop crit:        0.0122687
Ebkt times:              0.964258/25.19
Eval Ebkt times:         27.6933/663.22
PiPjPk times:            31.093/741.31
Eval PiPjPk times:       14.6136/347.25
L2prod times:            18.4061/443.35
Total time:              129.632/3098.05
[main] Time assemble (wall/proc) 38.4863/210.53
[main] Time solve (wall/proc) 83.0693/1729.99
[main] Stop crit:        1.42876e-07
[main] Stop crit:        0.012031
Ebkt times:              0.967483/24.23
Eval Ebkt times:         27.9592/671.6
PiPjPk times:            30.8144/734.33
Eval PiPjPk times:       14.6735/351.71
L2prod times:            18.5395/446.85
Total time:              130.198/3120.84
[main] Time assemble (wall/proc) 38.3636/211.75
[main] Time solve (wall/proc) 83.0513/1730.52
[main] Stop crit:        1.23764e-07
[main] Stop crit:        0.0119483
Ebkt times:              0.9728/23.54
Eval Ebkt times:         28.0803/675.22
PiPjPk times:            31.3217/747.96
Eval PiPjPk times:       14.7767/349.63
L2prod times:            18.8096/452.34
Total time:              131.776/3153.66
[main] Time assemble (wall/proc) 37.9551/212.89
[main] Time solve (wall/proc) 83.0544/1729.64
[main] Stop crit:        8.26289e-08
[main] Stop crit:        0.0119749
Ebkt times:              0.969588/23.64
Eval Ebkt times:         27.7988/664.82
PiPjPk times:            30.8534/732.23
Eval PiPjPk times:       14.7065/347.49
L2prod times:            18.309/439.55
Total time:              129.878/3092.18
[main] Time assemble (wall/proc) 37.7454/210.07
[main] Time solve (wall/proc) 83.3086/1731.85
[main] Stop crit:        4.85716e-08
[main] Stop crit:        0.0120498
Ebkt times:              0.977701/26.1
Eval Ebkt times:         27.919/669.4
PiPjPk times:            31.1012/739.97
Eval PiPjPk times:       14.6055/343.4
L2prod times:            18.5706/445.85
Total time:              130.743/3118.02
[main] Time assemble (wall/proc) 37.9893/211.9
[main] Time solve (wall/proc) 83.2602/1731.67
[main] Stop crit:        2.26684e-08
[main] Stop crit:        0.0121274
Ebkt times:              0.971285/22.19
Eval Ebkt times:         27.3117/659.5
PiPjPk times:            30.8429/733.92
Eval PiPjPk times:       14.4304/341.33
L2prod times:            18.3132/440.1
Total time:              128.636/3072.27
[main] Time assemble (wall/proc) 38.1678/209.88
[main] Time solve (wall/proc) 83.2672/1732.12
[main] Stop crit:        1.35112e-08
[main] 10%...
[main] Stop crit:        0.0121818
Ebkt times:              1.04715/25.62
Eval Ebkt times:         27.9017/664.88
PiPjPk times:            31.2387/743.66
Eval PiPjPk times:       14.7397/350.24
L2prod times:            18.5695/444.81
Total time:              130.815/3123.17
[main] Time assemble (wall/proc) 38.4023/212.23
[main] Time solve (wall/proc) 83.1854/1731.65
[main] Stop crit:        2.032e-08
[main] Stop crit:        0.0122036
Ebkt times:              0.990088/23.79
Eval Ebkt times:         27.9025/666.57
PiPjPk times:            31.1285/742.71
Eval PiPjPk times:       14.5981/348.97
L2prod times:            18.5583/446.36
Total time:              130.223/3113.29
[main] Time assemble (wall/proc) 38.2097/211.57
[main] Time solve (wall/proc) 83.4679/1733.89
[main] Stop crit:        2.01089e-08
[main] Stop crit:        0.0121942
Ebkt times:              0.969755/25.84
Eval Ebkt times:         28.0451/673.59
PiPjPk times:            31.4905/751.87
Eval PiPjPk times:       14.9376/352.86
L2prod times:            18.6261/450.42
Total time:              131.539/3150.13
[main] Time assemble (wall/proc) 38.6184/213.09
[main] Time solve (wall/proc) 83.3372/1733.32
[main] Stop crit:        1.35351e-08
[main] Stop crit:        0.012161
Ebkt times:              0.96072/21.68
Eval Ebkt times:         27.8719/667.26
PiPjPk times:            31.1202/740.24
Eval PiPjPk times:       15.1526/360.26
L2prod times:            18.4345/440.35
Total time:              131.544/3128.9
[main] Time assemble (wall/proc) 38.1231/211.32
[main] Time solve (wall/proc) 83.1347/1728.98
[main] Stop crit:        1.42549e-08
[main] Stop crit:        0.0121133
Ebkt times:              0.95433/22.07
Eval Ebkt times:         27.8176/668.15
PiPjPk times:            31.0519/740.43
Eval PiPjPk times:       14.7105/345.84
L2prod times:            18.4863/446.02
Total time:              130.15/3108.28
[main] Time assemble (wall/proc) 37.6817/211.06
[main] Time solve (wall/proc) 83.2501/1736.72
[main] Stop crit:        2.06467e-08
[main] Stop crit:        0.0120592
Ebkt times:              0.988584/24.06
Eval Ebkt times:         27.969/677.93
PiPjPk times:            31.3285/754.04
Eval PiPjPk times:       14.6577/349.35
L2prod times:            18.5981/450.93
Total time:              130.782/3156.3
[main] Time assemble (wall/proc) 37.8378/212.86
[main] Time solve (wall/proc) 83.3222/1730.24
[main] Stop crit:        2.03881e-08
[main] Stop crit:        0.0120044
Ebkt times:              0.977504/24.49
Eval Ebkt times:         27.6921/663.69
PiPjPk times:            31.0163/739.23
Eval PiPjPk times:       14.7354/350.06
L2prod times:            18.3455/441.47
Total time:              129.953/3104.84
[main] Time assemble (wall/proc) 38.4117/210.6
[main] Time solve (wall/proc) 83.2283/1731.42
[main] Stop crit:        1.25224e-08
[main] Stop crit:        0.0119519
Ebkt times:              0.962727/22.57
Eval Ebkt times:         27.5368/663.08
PiPjPk times:            31.1014/739.24
Eval PiPjPk times:       14.6795/349.3
L2prod times:            18.23/439.6
Total time:              129.421/3091.84
[main] Time assemble (wall/proc) 38.6163/210.48
[main] Time solve (wall/proc) 83.3536/1734.21
[main] Stop crit:        4.93763e-09
[main] Stop crit:        0.0119028
Ebkt times:              0.957521/22.8
Eval Ebkt times:         27.7028/666.84
PiPjPk times:            31.2699/745.27
Eval PiPjPk times:       14.7105/348.46
L2prod times:            18.4707/444.68
Total time:              130.496/3120.57
[main] Time assemble (wall/proc) 38.1154/211.14
[main] Time solve (wall/proc) 83.2193/1730.89
[main] Stop crit:        1.06129e-08
[main] Stop crit:        0.0118569
Ebkt times:              0.966967/23.85
Eval Ebkt times:         27.9835/672.35
PiPjPk times:            31.5374/749.5
Eval PiPjPk times:       14.8528/349.12
L2prod times:            18.4486/445.83
Total time:              131.323/3134.53
[main] Time assemble (wall/proc) 37.8081/211.29
[main] Time solve (wall/proc) 83.2939/1733.02
[main] Stop crit:        1.39092e-08
[main] 20%...
[main] Stop crit:        0.0118135
Ebkt times:              0.960927/22.9
Eval Ebkt times:         27.6325/657.87
PiPjPk times:            30.8506/725.2
Eval PiPjPk times:       14.7887/346.72
L2prod times:            18.3347/436.61
Total time:              130.013/3074.09
[main] Time assemble (wall/proc) 39.0819/210.4
[main] Time solve (wall/proc) 83.4964/1726.47
[main] Stop crit:        1.20781e-08
[main] Stop crit:        0.0117721
Ebkt times:              0.966733/22.62
Eval Ebkt times:         27.7948/665.74
PiPjPk times:            31.2095/737.07
Eval PiPjPk times:       14.584/343.17
L2prod times:            18.5554/443.31
Total time:              130.327/3095.5
[main] Time assemble (wall/proc) 37.6026/210.59
[main] Time solve (wall/proc) 83.3054/1733.94
[main] Stop crit:        7.69002e-09
[main] Stop crit:        0.0117328
Ebkt times:              0.98231/24.1
Eval Ebkt times:         27.782/669.79
PiPjPk times:            31.2246/745.26
Eval PiPjPk times:       14.595/347.09
L2prod times:            18.4875/446.5
Total time:              130.277/3124.31
[main] Time assemble (wall/proc) 38.215/211.87
[main] Time solve (wall/proc) 83.149/1731.9
[main] Stop crit:        5.10827e-09
[main] Stop crit:        0.0116961
Ebkt times:              0.998523/25.49
Eval Ebkt times:         27.8605/673.6
PiPjPk times:            31.3223/754.58
Eval PiPjPk times:       14.6348/350.96
L2prod times:            18.4875/446.81
Total time:              130.548/3145.21
[main] Time assemble (wall/proc) 37.6415/212.25
[main] Time solve (wall/proc) 83.4616/1738.24
[main] Stop crit:        6.07868e-09
[main] Stop crit:        0.0116629
Ebkt times:              0.974408/23.38
Eval Ebkt times:         27.7283/668.54
PiPjPk times:            31.2409/743.84
Eval PiPjPk times:       14.6534/350.13
L2prod times:            18.4686/444.48
Total time:              130.02/3110.3
[main] Time assemble (wall/proc) 38.8068/211.86
[main] Time solve (wall/proc) 83.4098/1733.51
[main] Stop crit:        6.65399e-09
[main] Stop crit:        0.0116342
Ebkt times:              0.963084/22.71
Eval Ebkt times:         27.6706/668.67
PiPjPk times:            31.0509/740.88
Eval PiPjPk times:       14.7312/351.44
L2prod times:            18.2667/440.97
Total time:              129.622/3108.41
[main] Time assemble (wall/proc) 38.3887/211.17
[main] Time solve (wall/proc) 83.2059/1730.89
[main] Stop crit:        5.72245e-09
[main] Stop crit:        0.0116107
Ebkt times:              0.968089/21.25
Eval Ebkt times:         27.6165/665.57
PiPjPk times:            31.0611/740.98
Eval PiPjPk times:       14.8173/348.83
L2prod times:            18.3933/442.15
Total time:              130.044/3107.54
[main] Time assemble (wall/proc) 37.8692/210.38
[main] Time solve (wall/proc) 83.2691/1729.52
[main] Stop crit:        4.037e-09
[main] Stop crit:        0.0115922
Ebkt times:              0.983406/25.05
Eval Ebkt times:         27.841/668.7
PiPjPk times:            31.1006/740.33
Eval PiPjPk times:       14.6763/344.51
L2prod times:            18.4903/444.19
Total time:              129.967/3099.08
[main] Time assemble (wall/proc) 38.7418/211.98
[main] Time solve (wall/proc) 83.3732/1733.9
[main] Stop crit:        2.72295e-09
[main] Stop crit:        0.0115784
Ebkt times:              0.969678/25.12
Eval Ebkt times:         27.5954/658.22
PiPjPk times:            31.0739/735.71
Eval PiPjPk times:       14.7229/347.59
L2prod times:            18.2887/439.78
Total time:              129.681/3084.34
[main] Time assemble (wall/proc) 38.6439/210.73
[main] Time solve (wall/proc) 83.1719/1731.28
[main] Stop crit:        2.39179e-09
[main] Stop crit:        0.0115679
Ebkt times:              0.962508/24.58
Eval Ebkt times:         27.6123/662.79
PiPjPk times:            30.9729/740.81
Eval PiPjPk times:       14.6551/346.6
L2prod times:            18.3667/442.6
Total time:              129.547/3102.09
[main] Time assemble (wall/proc) 37.3683/209.7
[main] Time solve (wall/proc) 82.8958/1727.02
[main] Stop crit:        2.39192e-09
[main] 30%...
[main] Stop crit:        0.0115592
Ebkt times:              0.956558/24
Eval Ebkt times:         27.4345/657.2
PiPjPk times:            30.9721/734.9
Eval PiPjPk times:       14.4728/340.58
L2prod times:            18.2969/440.23
Total time:              129.041/3074.06
[main] Time assemble (wall/proc) 37.8969/209.83
[main] Time solve (wall/proc) 82.979/1725.74
[main] Stop crit:        2.19744e-09
[main] Stop crit:        0.0115507
Ebkt times:              0.965437/23.99
Eval Ebkt times:         27.7586/666.7
PiPjPk times:            31.3397/745.24
Eval PiPjPk times:       14.7187/348.26
L2prod times:            18.5175/444.37
Total time:              130.742/3120.69
[main] Time assemble (wall/proc) 38.7417/212.06
[main] Time solve (wall/proc) 83.5876/1738.29
[main] Stop crit:        1.93212e-09
[main] Stop crit:        0.0115408
Ebkt times:              0.971432/21.77
Eval Ebkt times:         27.7399/668.68
PiPjPk times:            31.135/741.72
Eval PiPjPk times:       14.6334/346.43
L2prod times:            18.4663/446.15
Total time:              130.109/3108.7
[main] Time assemble (wall/proc) 38.5004/211.32
[main] Time solve (wall/proc) 83.2035/1731.27
[main] Stop crit:        1.81194e-09
[main] Stop crit:        0.0115285
Ebkt times:              0.956091/23.21
Eval Ebkt times:         27.4356/657.36
PiPjPk times:            30.997/736.28
Eval PiPjPk times:       14.6972/347.95
L2prod times:            18.2055/437.94
Total time:              129.214/3084.43
[main] Time assemble (wall/proc) 37.658/209.16
[main] Time solve (wall/proc) 83.1051/1732.11
[main] Stop crit:        1.75837e-09
[main] Stop crit:        0.0115128
Ebkt times:              0.965213/24.87
Eval Ebkt times:         27.624/661.84
PiPjPk times:            31.023/739.05
Eval PiPjPk times:       14.5685/345.51
L2prod times:            18.4096/443.67
Total time:              129.56/3094.96
[main] Time assemble (wall/proc) 38.5458/211.07
[main] Time solve (wall/proc) 83.1779/1729.94
[main] Stop crit:        1.57061e-09
[main] Stop crit:        0.0114931
Ebkt times:              0.967423/21.44
Eval Ebkt times:         27.8838/672.51
PiPjPk times:            31.2916/743.74
Eval PiPjPk times:       14.7285/349.59
L2prod times:            18.4125/441.56
Total time:              130.382/3111.49
[main] Time assemble (wall/proc) 38.4591/211.38
[main] Time solve (wall/proc) 83.468/1735.03
[main] Stop crit:        1.21235e-09
[main] Stop crit:        0.0114695
Ebkt times:              0.97257/22.42
Eval Ebkt times:         27.8072/670.92
PiPjPk times:            31.4433/752.46
Eval PiPjPk times:       14.7013/351.51
L2prod times:            18.6532/450.62
Total time:              130.882/3139.59
[main] Time assemble (wall/proc) 38.1397/212.79
[main] Time solve (wall/proc) 83.2002/1728
[main] Stop crit:        8.50177e-10
[main] Stop crit:        0.0114418
Ebkt times:              0.963046/23.23
Eval Ebkt times:         27.6906/662.23
PiPjPk times:            31.1147/744.08
Eval PiPjPk times:       14.5348/344.92
L2prod times:            18.2574/439.46
Total time:              129.309/3090.34
[main] Time assemble (wall/proc) 38.0905/210.21
[main] Time solve (wall/proc) 83.2663/1731.51
[main] Stop crit:        7.46772e-10
[main] Stop crit:        0.0114106
Ebkt times:              0.970861/22.1
Eval Ebkt times:         27.8284/669.9
PiPjPk times:            31.411/750.1
Eval PiPjPk times:       14.6087/349.71
L2prod times:            18.5336/446.72
Total time:              130.432/3127.25
[main] Time assemble (wall/proc) 38.6161/212.06
[main] Time solve (wall/proc) 83.2108/1729.2
[main] Stop crit:        8.39362e-10
[main] Stop crit:        0.0113762
Ebkt times:              0.999026/22.66
Eval Ebkt times:         27.873/666.39
PiPjPk times:            31.4707/748.04
Eval PiPjPk times:       14.653/343.84
L2prod times:            18.5927/448.4
Total time:              130.669/3109.88
[main] Time assemble (wall/proc) 38.5689/212.57
[main] Time solve (wall/proc) 83.3133/1732.58
[main] Stop crit:        8.60393e-10
[main] Stop crit:        0.0113392
Ebkt times:              1.09729/25.37
Eval Ebkt times:         27.7991/663.05
PiPjPk times:            31.1016/742.01
Eval PiPjPk times:       14.8608/349.99
L2prod times:            18.4524/442.74
Total time:              130.783/3116.85
[main] Time assemble (wall/proc) 38.3495/211.49
[main] Time solve (wall/proc) 83.3207/1732.04
[main] Stop crit:        7.52894e-10
[main] 40%...
[main] Stop crit:        0.0113003
Ebkt times:              0.973563/23.88
Eval Ebkt times:         27.8887/672.11
PiPjPk times:            31.0074/743.18
Eval PiPjPk times:       14.725/348.48
L2prod times:            18.5398/447.81
Total time:              130.131/3129.7
[main] Time assemble (wall/proc) 38.7331/212.14
[main] Time solve (wall/proc) 83.4361/1734.93
[main] Stop crit:        6.08127e-10
[main] Stop crit:        0.0112601
Ebkt times:              0.951089/24.16
Eval Ebkt times:         27.6791/662.41
PiPjPk times:            31.1931/740.8
Eval PiPjPk times:       14.6175/346.25
L2prod times:            18.448/445.95
Total time:              130.337/3115.76
[main] Time assemble (wall/proc) 37.7067/210.81
[main] Time solve (wall/proc) 83.1077/1726.88
[main] Stop crit:        5.31955e-10
[main] Stop crit:        0.0112191
Ebkt times:              0.987739/23.44
Eval Ebkt times:         27.6433/665.25
PiPjPk times:            30.957/740.84
Eval PiPjPk times:       14.4547/343.35
L2prod times:            18.4297/447.22
Total time:              129.239/3103.35
[main] Time assemble (wall/proc) 38.3274/211.53
[main] Time solve (wall/proc) 83.3312/1732.36
[main] Stop crit:        5.02512e-10
[main] Stop crit:        0.011178
Ebkt times:              0.981853/23.04
Eval Ebkt times:         27.9649/673.6
PiPjPk times:            31.584/756.52
Eval PiPjPk times:       14.5679/348.98
L2prod times:            18.5377/449.6
Total time:              130.646/3139.09
[main] Time assemble (wall/proc) 38.3277/212.78
[main] Time solve (wall/proc) 83.5567/1735.24
[main] Stop crit:        4.30603e-10
[main] Stop crit:        0.0111371
Ebkt times:              1.02597/22.85
Eval Ebkt times:         29.122/686.69
PiPjPk times:            33.8173/782.2
Eval PiPjPk times:       15.4232/357.01
L2prod times:            19.7005/462.9
Total time:              138.462/3233.88
[main] Time assemble (wall/proc) 39.8508/223.92
[main] Time solve (wall/proc) 83.7224/1736.17
[main] Stop crit:        3.03946e-10
[main] Stop crit:        0.0110968
Ebkt times:              0.972682/22.98
Eval Ebkt times:         28.0944/677.6
PiPjPk times:            31.6799/756.21
Eval PiPjPk times:       14.6233/347.43
L2prod times:            18.7407/452.55
Total time:              131.436/3147.76
[main] Time assemble (wall/proc) 38.1199/213.15
[main] Time solve (wall/proc) 83.1396/1731.63
[main] Stop crit:        2.11471e-10
[main] Stop crit:        0.0110574
Ebkt times:              0.95979/23.56
Eval Ebkt times:         27.6397/659.29
PiPjPk times:            31.1126/738.2
Eval PiPjPk times:       14.7199/346.8
L2prod times:            18.2104/433.14
Total time:              130.075/3090.17
[main] Time assemble (wall/proc) 37.5866/209.19
[main] Time solve (wall/proc) 83.2364/1735.35
[main] Stop crit:        2.47467e-10
[main] Stop crit:        0.011019
Ebkt times:              0.953795/24.3
Eval Ebkt times:         27.6886/665.47
PiPjPk times:            30.876/733.88
Eval PiPjPk times:       14.4653/343.46
L2prod times:            18.2938/442.26
Total time:              129.148/3087.27
[main] Time assemble (wall/proc) 37.4013/208.65
[main] Time solve (wall/proc) 83.0406/1729.4
[main] Stop crit:        3.03881e-10
[main] Stop crit:        0.0109816
Ebkt times:              0.968422/23.43
Eval Ebkt times:         27.7559/665.36
PiPjPk times:            31.0852/740.07
Eval PiPjPk times:       14.5054/344.27
L2prod times:            18.4997/446.56
Total time:              129.819/3105.16
[main] Time assemble (wall/proc) 38.1855/211
[main] Time solve (wall/proc) 83.3797/1733.81
[main] Stop crit:        3.04682e-10
[main] Stop crit:        0.0109454
Ebkt times:              0.966681/22.99
Eval Ebkt times:         27.8481/667.42
PiPjPk times:            31.2815/746.08
Eval PiPjPk times:       14.9055/352.13
L2prod times:            18.3928/441.86
Total time:              131.13/3127.45
[main] Time assemble (wall/proc) 38.1393/211.07
[main] Time solve (wall/proc) 83.2677/1735.96
[main] Stop crit:        2.60965e-10
[main] 50%...
[main] Stop crit:        0.01091
Ebkt times:              0.9723/22.5
Eval Ebkt times:         27.6758/663.58
PiPjPk times:            30.8747/733.55
Eval PiPjPk times:       14.9641/352.2
L2prod times:            18.3846/440.59
Total time:              130.14/3100.32
[main] Time assemble (wall/proc) 38.7152/210.64
[main] Time solve (wall/proc) 83.1689/1728.89
[main] Stop crit:        2.20144e-10
[main] Stop crit:        0.0108756
Ebkt times:              0.955517/24.27
Eval Ebkt times:         27.5532/659.55
PiPjPk times:            30.9524/738.98
Eval PiPjPk times:       14.5871/344.26
L2prod times:            18.3656/440.98
Total time:              129.315/3091.42
[main] Time assemble (wall/proc) 37.8547/210.33
[main] Time solve (wall/proc) 83.0725/1729.84
[main] Stop crit:        2.14719e-10
[main] Stop crit:        0.0108417
Ebkt times:              0.973273/23.22
Eval Ebkt times:         27.7499/667.74
PiPjPk times:            31.2044/744.48
Eval PiPjPk times:       14.4975/343.89
L2prod times:            18.5048/446.18
Total time:              129.67/3101.17
[main] Time assemble (wall/proc) 38.205/211.27
[main] Time solve (wall/proc) 83.1681/1732.67
[main] Stop crit:        2.21896e-10
[main] Stop crit:        0.0108081
Ebkt times:              0.968127/23.51
Eval Ebkt times:         28.0276/673.09
PiPjPk times:            31.256/745.03
Eval PiPjPk times:       14.736/348.24
L2prod times:            18.7445/451.71
Total time:              131.319/3137.43
[main] Time assemble (wall/proc) 38.6507/212.7
[main] Time solve (wall/proc) 83.1698/1729.12
[main] Stop crit:        2.12704e-10
[main] Stop crit:        0.0107744
Ebkt times:              0.961185/24.12
Eval Ebkt times:         27.6953/664.33
PiPjPk times:            31.1998/741.13
Eval PiPjPk times:       14.5023/343.63
L2prod times:            18.3007/438.49
Total time:              129.57/3092.56
[main] Time assemble (wall/proc) 38.2957/210.48
[main] Time solve (wall/proc) 82.9635/1726.25
[main] Stop crit:        1.88601e-10
[main] Stop crit:        0.0107405
Ebkt times:              0.979786/24.87
Eval Ebkt times:         27.8494/673.79
PiPjPk times:            31.3892/752.36
Eval PiPjPk times:       14.6854/349.75
L2prod times:            18.6718/451.2
Total time:              130.605/3134.58
[main] Time assemble (wall/proc) 38.9479/212.63
[main] Time solve (wall/proc) 83.1332/1728.24
[main] Stop crit:        1.70713e-10
[main] Stop crit:        0.0107059
Ebkt times:              0.982026/23.34
Eval Ebkt times:         27.7156/663.64
PiPjPk times:            31.2555/747.07
Eval PiPjPk times:       14.6767/346.54
L2prod times:            18.4658/445.54
Total time:              130.115/3111.85
[main] Time assemble (wall/proc) 38.3523/211.48
[main] Time solve (wall/proc) 83.0734/1730.55
[main] Stop crit:        1.72747e-10
[main] Stop crit:        0.0106703
Ebkt times:              0.975865/24.44
Eval Ebkt times:         27.9302/671.43
PiPjPk times:            31.4402/748.02
Eval PiPjPk times:       14.5221/343.24
L2prod times:            18.7321/451.46
Total time:              130.859/3128.77
[main] Time assemble (wall/proc) 38.2431/212.47
[main] Time solve (wall/proc) 83.3548/1730.85
[main] Stop crit:        1.83922e-10
[main] Stop crit:        0.0106336
Ebkt times:              0.952601/22.28
Eval Ebkt times:         27.5638/659.2
PiPjPk times:            30.9767/732.03
Eval PiPjPk times:       14.8803/351.42
L2prod times:            18.4287/442.53
Total time:              129.893/3091.57
[main] Time assemble (wall/proc) 38.4806/210.24
[main] Time solve (wall/proc) 83.4341/1736.94
[main] Stop crit:        1.89067e-10
[main] Stop crit:        0.0105957
Ebkt times:              0.971515/23.08
Eval Ebkt times:         27.9897/672.06
PiPjPk times:            31.2591/747.25
Eval PiPjPk times:       14.6243/346.81
L2prod times:            18.506/447.79
Total time:              130.856/3132.95
[main] Time assemble (wall/proc) 38.2783/212.17
[main] Time solve (wall/proc) 83.2169/1730.87
[main] Stop crit:        1.84708e-10
[main] 60%...
[main] Stop crit:        0.0105564
Ebkt times:              0.965394/24.8
Eval Ebkt times:         27.8226/670.95
PiPjPk times:            31.2506/744.39
Eval PiPjPk times:       14.5725/346.8
L2prod times:            18.4871/445.88
Total time:              130.192/3120.24
[main] Time assemble (wall/proc) 37.9175/211.47
[main] Time solve (wall/proc) 83.0113/1728.47
[main] Stop crit:        1.7612e-10
[main] Stop crit:        0.0105158
Ebkt times:              0.98885/24.28
Eval Ebkt times:         27.8775/670.67
PiPjPk times:            31.113/740.19
Eval PiPjPk times:       14.6156/347.54
L2prod times:            18.6459/450.47
Total time:              130.377/3118.69
[main] Time assemble (wall/proc) 38.1482/212.28
[main] Time solve (wall/proc) 83.0304/1727.92
[main] Stop crit:        1.69715e-10
[main] Stop crit:        0.010474
Ebkt times:              0.992196/22.85
Eval Ebkt times:         27.7773/669.44
PiPjPk times:            31.2956/750.87
Eval PiPjPk times:       14.66/350.62
L2prod times:            18.5704/452.13
Total time:              130.881/3148.16
[main] Time assemble (wall/proc) 38.259/212.17
[main] Time solve (wall/proc) 83.1559/1730.71
[main] Stop crit:        1.67739e-10
[main] Stop crit:        0.0104311
Ebkt times:              0.97032/23.37
Eval Ebkt times:         27.9126/674.21
PiPjPk times:            31.4471/751.47
Eval PiPjPk times:       14.4891/345.53
L2prod times:            18.683/449.18
Total time:              130.498/3129.77
[main] Time assemble (wall/proc) 37.9644/212.12
[main] Time solve (wall/proc) 83.3371/1730.39
[main] Stop crit:        1.68536e-10
[main] Stop crit:        0.0103874
Ebkt times:              0.984687/22.92
Eval Ebkt times:         27.8165/670.19
PiPjPk times:            31.1205/746.19
Eval PiPjPk times:       14.5555/345.66
L2prod times:            18.3428/443.43
Total time:              129.547/3111.55
[main] Time assemble (wall/proc) 38.6071/211.71
[main] Time solve (wall/proc) 83.4084/1734.24
[main] Stop crit:        1.69914e-10
[main] Stop crit:        0.010343
Ebkt times:              0.98737/23.99
Eval Ebkt times:         27.8953/674.77
PiPjPk times:            31.482/753.31
Eval PiPjPk times:       14.5921/347.53
L2prod times:            18.6521/450.28
Total time:              130.776/3143.18
[main] Time assemble (wall/proc) 37.8669/212.85
[main] Time solve (wall/proc) 83.2949/1733.39
[main] Stop crit:        1.70729e-10
[main] Stop crit:        0.010298
Ebkt times:              0.982289/24.61
Eval Ebkt times:         27.8297/665.67
PiPjPk times:            31.2701/747.16
Eval PiPjPk times:       14.7462/349.6
L2prod times:            18.4895/445.98
Total time:              130.61/3129.49
[main] Time assemble (wall/proc) 38.2413/211.66
[main] Time solve (wall/proc) 83.2104/1734.33
[main] Stop crit:        1.70456e-10
[main] Stop crit:        0.0102528
Ebkt times:              0.982181/24.91
Eval Ebkt times:         27.9949/673.4
PiPjPk times:            31.3691/750.36
Eval PiPjPk times:       14.5663/347.44
L2prod times:            18.7112/452.69
Total time:              130.715/3138.48
[main] Time assemble (wall/proc) 38.7318/213.57
[main] Time solve (wall/proc) 83.5405/1738.12
[main] Stop crit:        1.68884e-10
[main] Stop crit:        0.0102074
Ebkt times:              0.986085/24.02
Eval Ebkt times:         28.2056/681.81
PiPjPk times:            31.4902/755.33
Eval PiPjPk times:       14.6476/349.93
L2prod times:            18.6737/453.51
Total time:              131.439/3165.18
[main] Time assemble (wall/proc) 38.6603/214.47
[main] Time solve (wall/proc) 83.8219/1733.45
[main] Stop crit:        1.665e-10
[main] Stop crit:        0.0101619
Ebkt times:              0.96475/23.47
Eval Ebkt times:         27.8603/661.07
PiPjPk times:            31.2298/737.48
Eval PiPjPk times:       14.9972/353.29
L2prod times:            18.474/441.08
Total time:              131.741/3115.03
[main] Time assemble (wall/proc) 38.3316/210.38
[main] Time solve (wall/proc) 83.2842/1730.74
[main] Stop crit:        1.64476e-10
[main] Stop crit:        0.0101164
Ebkt times:              0.974845/22.86
Eval Ebkt times:         27.5989/663.2
PiPjPk times:            31.0512/742.89
Eval PiPjPk times:       14.7568/347.76
L2prod times:            18.4713/448.06
Total time:              130/3110.73
[main] Time assemble (wall/proc) 37.8101/210.69
[main] Time solve (wall/proc) 83.1167/1730.66
[main] Stop crit:        1.63689e-10
[main] 70%...
[main] Stop crit:        0.010071
Ebkt times:              0.971444/22.01
Eval Ebkt times:         27.6223/661.22
PiPjPk times:            31.0852/740.17
Eval PiPjPk times:       14.7473/350.13
L2prod times:            18.4896/442.75
Total time:              130.184/3103.6
[main] Time assemble (wall/proc) 37.7646/210.15
[main] Time solve (wall/proc) 83.4668/1738.44
[main] Stop crit:        1.63763e-10
[main] Stop crit:        0.0100257
Ebkt times:              0.971733/22.92
Eval Ebkt times:         27.7185/668.9
PiPjPk times:            30.9873/739.58
Eval PiPjPk times:       14.6789/349.35
L2prod times:            18.5253/446.17
Total time:              130.056/3118.9
[main] Time assemble (wall/proc) 37.836/211
[main] Time solve (wall/proc) 83.2336/1730.78
[main] Stop crit:        1.635e-10
[main] Stop crit:        0.00998052
Ebkt times:              0.966254/21.25
Eval Ebkt times:         27.9776/673.87
PiPjPk times:            31.3941/748.16
Eval PiPjPk times:       14.916/353.13
L2prod times:            18.5836/446.2
Total time:              131.741/3147.33
[main] Time assemble (wall/proc) 38.2444/212.29
[main] Time solve (wall/proc) 83.2295/1730.03
[main] Stop crit:        1.62335e-10
[main] Stop crit:        0.0099355
Ebkt times:              0.989413/24.53
Eval Ebkt times:         27.8683/671.06
PiPjPk times:            31.357/749.78
Eval PiPjPk times:       14.5285/346.32
L2prod times:            18.4226/441.97
Total time:              129.886/3114.15
[main] Time assemble (wall/proc) 38.7017/212.05
[main] Time solve (wall/proc) 83.1334/1725.9
[main] Stop crit:        1.61068e-10
[main] Stop crit:        0.00989063
Ebkt times:              0.971472/24.06
Eval Ebkt times:         27.9123/668.41
PiPjPk times:            31.0852/738.61
Eval PiPjPk times:       15.0751/357.82
L2prod times:            18.3891/444.04
Total time:              131.211/3131.19
[main] Time assemble (wall/proc) 38.5696/212.06
[main] Time solve (wall/proc) 83.2479/1730.75
[main] Stop crit:        1.60989e-10
[main] Stop crit:        0.00984589
Ebkt times:              0.964151/23.9
Eval Ebkt times:         27.8006/668.84
PiPjPk times:            31.243/746.63
Eval PiPjPk times:       14.629/350.68
L2prod times:            18.4942/449.43
Total time:              130.321/3132.84
[main] Time assemble (wall/proc) 38.3265/211.99
[main] Time solve (wall/proc) 83.1031/1729.22
[main] Stop crit:        1.62298e-10
[main] Stop crit:        0.00980126
Ebkt times:              0.976269/24.88
Eval Ebkt times:         27.9657/668.68
PiPjPk times:            31.3971/743.13
Eval PiPjPk times:       14.7015/345.95
L2prod times:            18.4953/443.66
Total time:              131.037/3114.76
[main] Time assemble (wall/proc) 38.3916/211.94
[main] Time solve (wall/proc) 83.1288/1730.17
[main] Stop crit:        1.63766e-10
[main] Stop crit:        0.00975672
Ebkt times:              0.990894/23.69
Eval Ebkt times:         28.0652/675.75
PiPjPk times:            31.4987/753.5
Eval PiPjPk times:       14.7627/352.37
L2prod times:            18.5936/449.68
Total time:              131.499/3159.1
[main] Time assemble (wall/proc) 38.0892/212.67
[main] Time solve (wall/proc) 83.3408/1733.65
[main] Stop crit:        1.64055e-10
[main] Stop crit:        0.00971223
Ebkt times:              0.969579/22.47
Eval Ebkt times:         27.5723/663.75
PiPjPk times:            31.056/738.29
Eval PiPjPk times:       14.6366/347.42
L2prod times:            18.5008/446.6
Total time:              129.402/3095.14
[main] Time assemble (wall/proc) 38.1433/211.24
[main] Time solve (wall/proc) 83.0881/1728.84
[main] Stop crit:        1.63074e-10
[main] Stop crit:        0.00966776
Ebkt times:              0.982645/25.15
Eval Ebkt times:         28.0022/675.58
PiPjPk times:            31.1483/744.62
Eval PiPjPk times:       14.6608/348.93
L2prod times:            18.4904/447.21
Total time:              130.551/3138.27
[main] Time assemble (wall/proc) 38.4624/212.3
[main] Time solve (wall/proc) 83.3298/1732.26
[main] Stop crit:        1.61884e-10
[main] 80%...
[main] Stop crit:        0.00962329
Ebkt times:              0.975085/23.39
Eval Ebkt times:         27.8464/674.66
PiPjPk times:            31.1595/744.09
Eval PiPjPk times:       14.7009/351.17
L2prod times:            18.5248/445.7
Total time:              130.456/3126.92
[main] Time assemble (wall/proc) 38.6244/212.01
[main] Time solve (wall/proc) 83.342/1731.74
[main] Stop crit:        1.61379e-10
[main] Stop crit:        0.0095788
Ebkt times:              0.960543/24.02
Eval Ebkt times:         27.709/664.5
PiPjPk times:            31.1726/740.89
Eval PiPjPk times:       14.7898/349.95
L2prod times:            18.409/443.8
Total time:              130.446/3113.47
[main] Time assemble (wall/proc) 38.6885/211.47
[main] Time solve (wall/proc) 83.2893/1730.88
[main] Stop crit:        1.61259e-10
[main] Stop crit:        0.00953429
Ebkt times:              0.984618/22.27
Eval Ebkt times:         27.6118/665.28
PiPjPk times:            31.049/743.35
Eval PiPjPk times:       14.527/343.53
L2prod times:            18.3567/442.14
Total time:              129.099/3094.82
[main] Time assemble (wall/proc) 37.8502/210.22
[main] Time solve (wall/proc) 83.4015/1735.1
[main] Stop crit:        1.60515e-10
[main] Stop crit:        0.00948974
Ebkt times:              1.00171/24.2
Eval Ebkt times:         27.6591/663.43
PiPjPk times:            31.1779/740.62
Eval PiPjPk times:       14.7616/348.34
L2prod times:            18.4175/440.97
Total time:              130.031/3097.92
[main] Time assemble (wall/proc) 38.8342/211.76
[main] Time solve (wall/proc) 83.025/1731.38
[main] Stop crit:        1.58777e-10
[main] Stop crit:        0.00944519
Ebkt times:              0.974511/23.51
Eval Ebkt times:         27.7444/665.3
PiPjPk times:            31.1154/743.53
Eval PiPjPk times:       14.5446/343.84
L2prod times:            18.3851/442.97
Total time:              130.02/3109.46
[main] Time assemble (wall/proc) 38.3291/211.41
[main] Time solve (wall/proc) 83.2393/1729.58
[main] Stop crit:        1.56938e-10
[main] Stop crit:        0.00940066
Ebkt times:              0.960833/23.49
Eval Ebkt times:         27.7906/670.19
PiPjPk times:            31.5261/754.64
Eval PiPjPk times:       14.4572/346.52
L2prod times:            18.5433/448.43
Total time:              130.158/3126.84
[main] Time assemble (wall/proc) 37.6039/211.95
[main] Time solve (wall/proc) 83.1488/1732.2
[main] Stop crit:        1.56346e-10
[main] Stop crit:        0.00935619
Ebkt times:              0.976519/21.17
Eval Ebkt times:         27.7432/664.55
PiPjPk times:            31.0886/738.68
Eval PiPjPk times:       14.6872/344.75
L2prod times:            18.5642/447.52
Total time:              130.16/3101.99
[main] Time assemble (wall/proc) 38.1701/211.24
[main] Time solve (wall/proc) 83.3614/1733.93
[main] Stop crit:        1.57404e-10
[main] Stop crit:        0.00931184
Ebkt times:              0.970652/23.71
Eval Ebkt times:         27.8204/667.23
PiPjPk times:            30.9507/738.77
Eval PiPjPk times:       14.652/350.23
L2prod times:            18.3824/444.8
Total time:              129.961/3114.92
[main] Time assemble (wall/proc) 38.2428/211.16
[main] Time solve (wall/proc) 82.947/1727.79
[main] Stop crit:        1.59101e-10
[main] Stop crit:        0.00926765
Ebkt times:              0.979106/21.93
Eval Ebkt times:         27.8587/673.78
PiPjPk times:            31.5413/754.42
Eval PiPjPk times:       14.8026/352.81
L2prod times:            18.5749/447.66
Total time:              130.976/3137.15
[main] Time assemble (wall/proc) 38.6563/213.03
[main] Time solve (wall/proc) 83.2895/1731.19
[main] Stop crit:        1.59986e-10
[main] Stop crit:        0.00922367
Ebkt times:              0.965045/24.53
Eval Ebkt times:         27.8062/671.27
PiPjPk times:            31.2117/747.01
Eval PiPjPk times:       14.5318/344.66
L2prod times:            18.4646/448.32
Total time:              130.154/3121.83
[main] Time assemble (wall/proc) 38.0969/211.91
[main] Time solve (wall/proc) 83.342/1732.11
[main] Stop crit:        1.59393e-10
[main] 90%...
[main] Stop crit:        0.00917996
Ebkt times:              0.971341/23.73
Eval Ebkt times:         27.6163/666.3
PiPjPk times:            31.0121/741.64
Eval PiPjPk times:       14.5784/347.86
L2prod times:            18.4228/446.57
Total time:              129.696/3117.95
[main] Time assemble (wall/proc) 38.0976/211.07
[main] Time solve (wall/proc) 83.0985/1728.32
[main] Stop crit:        1.57785e-10
[main] Stop crit:        0.00913656
Ebkt times:              0.954866/22.05
Eval Ebkt times:         27.6811/663.34
PiPjPk times:            31.2578/739.16
Eval PiPjPk times:       14.6676/346.47
L2prod times:            18.5202/444.34
Total time:              130.11/3093.97
[main] Time assemble (wall/proc) 38.6467/211.35
[main] Time solve (wall/proc) 83.0121/1728.52
[main] Stop crit:        1.56122e-10
[main] Stop crit:        0.00909351
Ebkt times:              0.980963/25.02
Eval Ebkt times:         27.9471/666.64
PiPjPk times:            31.528/745
Eval PiPjPk times:       14.6297/346.16
L2prod times:            18.5346/445.38
Total time:              131.069/3119.48
[main] Time assemble (wall/proc) 39.0019/212.17
[main] Time solve (wall/proc) 83.5568/1715.65
[main] Stop crit:        1.54981e-10
[main] Stop crit:        0.00905085
Ebkt times:              0.984372/23.55
Eval Ebkt times:         28.3598/675.95
PiPjPk times:            31.4619/741.27
Eval PiPjPk times:       15.2588/359.81
L2prod times:            18.7842/448.76
Total time:              133.678/3169.83
[main] Time assemble (wall/proc) 38.833/213.56
[main] Time solve (wall/proc) 83.1272/1732.2
[main] Stop crit:        1.54243e-10
[main] Stop crit:        0.00900859
Ebkt times:              0.965106/23.22
Eval Ebkt times:         27.8481/673.69
PiPjPk times:            31.1532/747.52
Eval PiPjPk times:       14.6415/349.42
L2prod times:            18.5777/447.1
Total time:              130.284/3134.4
[main] Time assemble (wall/proc) 37.7909/212.04
[main] Time solve (wall/proc) 83.371/1737.02
[main] Stop crit:        1.53492e-10
[main] Stop crit:        0.00896676
Ebkt times:              0.966232/23.45
Eval Ebkt times:         27.8479/666.43
PiPjPk times:            31.1889/739.63
Eval PiPjPk times:       14.8709/351.4
L2prod times:            18.3451/440.68
Total time:              130.264/3103.99
[main] Time assemble (wall/proc) 38.0334/210.82
[main] Time solve (wall/proc) 83.0638/1728.53
[main] Stop crit:        1.52566e-10
[main] Stop crit:        0.00892538
Ebkt times:              0.978479/23.65
Eval Ebkt times:         27.5561/665.63
PiPjPk times:            30.8501/737.4
Eval PiPjPk times:       14.4688/343.69
L2prod times:            18.3151/442.74
Total time:              128.724/3089.9
[main] Time assemble (wall/proc) 38.3971/210.54
[main] Time solve (wall/proc) 83.4435/1735.4
[main] Stop crit:        1.51675e-10
[main] Stop crit:        0.00888447
Ebkt times:              0.964709/25.8
Eval Ebkt times:         27.8577/671.38
PiPjPk times:            31.2306/749.16
Eval PiPjPk times:       14.687/350.35
L2prod times:            18.3989/445.8
Total time:              130.229/3127.6
[main] Time assemble (wall/proc) 37.8943/212.18
[main] Time solve (wall/proc) 83.215/1729.81
[main] Stop crit:        1.51096e-10
[main] Stop crit:        0.00884405
Ebkt times:              0.968127/24.4
Eval Ebkt times:         27.816/672.08
PiPjPk times:            31.184/742.52
Eval PiPjPk times:       14.5555/347.64
L2prod times:            18.4156/446.13
Total time:              129.916/3116.89
[main] Time assemble (wall/proc) 38.2249/211.24
[main] Time solve (wall/proc) 83.4513/1737.44
[main] Stop crit:        1.50845e-10
[main] Stop crit:        0.00880414
Ebkt times:              0.979677/23.91
Eval Ebkt times:         27.6761/663.78
PiPjPk times:            31.0831/740.04
Eval PiPjPk times:       14.7056/347.01
L2prod times:            18.371/444.85
Total time:              129.527/3097.73
[main] Time assemble (wall/proc) 38.5169/211.37
[main] Time solve (wall/proc) 83.2781/1733.51
[main] Stop crit:        1.50683e-10
[main] Time run (wall/proc) 14950.7/247182
[main] Compute errors
[main] Electric field error = 0.00444127
[main] Potential error = 0.004225
[main] Lambda = 0.0766986
[main] Maximum residual = 6.76868e-13
[main] Maximum constraint difference = 9.30312
[main] Time norms (wall/proc) 0.778052/15.42
[main] Mesh diameter 0.221382
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00621118
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.509121/12.41
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 60.7376/154.49
[main] Initial constraint norm: 8.24633
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00718322
Ebkt times:              1.91538/49.68
Eval Ebkt times:         70.3459/1738.09
PiPjPk times:            65.2152/1602.3
Eval PiPjPk times:       32.89/808.08
L2prod times:            38.3512/945.38
Total time:              291.063/7171.09
[main] Time assemble (wall/proc) 80.6494/465.47
[main] Time solve (wall/proc) 286.788/6526.78
[main] Stop crit:        9.71122e-10
[main] Stop crit:        0.00767524
Ebkt times:              1.90652/45.72
Eval Ebkt times:         69.8872/1732.67
PiPjPk times:            64.6358/1592.84
Eval PiPjPk times:       32.6749/800.3
L2prod times:            38.192/944.67
Total time:              288.976/7121.99
[main] Time assemble (wall/proc) 77.0658/459.02
[main] Time solve (wall/proc) 285.489/6492.27
[main] Stop crit:        5.33244e-10
[main] Stop crit:        0.00793391
Ebkt times:              1.90339/45.9
Eval Ebkt times:         69.9601/1728.33
PiPjPk times:            64.9429/1591.95
Eval PiPjPk times:       32.6123/796.56
L2prod times:            38.26/941.77
Total time:              289.949/7118.83
[main] Time assemble (wall/proc) 75.921/458.35
[main] Time solve (wall/proc) 285.034/6491.78
[main] Stop crit:        3.27158e-10
[main] Stop crit:        0.00807118
Ebkt times:              1.90778/47.94
Eval Ebkt times:         70.0464/1721.6
PiPjPk times:            64.7752/1584.38
Eval PiPjPk times:       32.9698/807.64
L2prod times:            38.4768/948.1
Total time:              290.514/7127.61
[main] Time assemble (wall/proc) 76.7195/460.01
[main] Time solve (wall/proc) 285.425/6493.91
[main] Stop crit:        1.65145e-10
[main] Stop crit:        0.0080707
Ebkt times:              1.89884/50.47
Eval Ebkt times:         70.1354/1732.03
PiPjPk times:            64.8162/1587.49
Eval PiPjPk times:       32.6904/800.17
L2prod times:            38.1632/940.84
Total time:              290.081/7131.38
[main] Time assemble (wall/proc) 75.9288/458.52
[main] Time solve (wall/proc) 285.557/6498.44
[main] Stop crit:        1.46511e-10
[main] Stop crit:        0.00797806
Ebkt times:              1.91226/48.23
Eval Ebkt times:         70.4089/1749.01
PiPjPk times:            65.597/1625.6
Eval PiPjPk times:       32.69/805.75
L2prod times:            38.4748/959.65
Total time:              291.206/7223.27
[main] Time assemble (wall/proc) 76.252/463.06
[main] Time solve (wall/proc) 286.15/6489.6
[main] Stop crit:        1.70572e-10
[main] Stop crit:        0.00785605
Ebkt times:              1.88987/46.75
Eval Ebkt times:         70.1583/1740.27
PiPjPk times:            64.7954/1594.58
Eval PiPjPk times:       32.4784/800.54
L2prod times:            38.2756/949.31
Total time:              289.65/7158.88
[main] Time assemble (wall/proc) 76.0425/459.82
[main] Time solve (wall/proc) 285.414/6491.06
[main] Stop crit:        3.12195e-10
[main] Stop crit:        0.00775249
Ebkt times:              1.91811/48.16
Eval Ebkt times:         69.9927/1725.78
PiPjPk times:            64.8605/1586.01
Eval PiPjPk times:       32.792/803.57
L2prod times:            38.0401/935.73
Total time:              290.321/7121.49
[main] Time assemble (wall/proc) 76.5015/458.83
[main] Time solve (wall/proc) 285.469/6487.03
[main] Stop crit:        3.95316e-10
[main] Stop crit:        0.00768953
Ebkt times:              1.90578/48.04
Eval Ebkt times:         70.013/1730.49
PiPjPk times:            64.8935/1592.22
Eval PiPjPk times:       32.5012/801.06
L2prod times:            38.1341/941.83
Total time:              289.536/7134.37
[main] Time assemble (wall/proc) 76.0703/459.72
[main] Time solve (wall/proc) 284.842/6488.09
[main] Stop crit:        3.68185e-10
[main] Stop crit:        0.00766835
Ebkt times:              1.92514/48.63
Eval Ebkt times:         70.0403/1729.36
PiPjPk times:            64.9943/1590.36
Eval PiPjPk times:       32.7594/801.7
L2prod times:            38.1775/937.48
Total time:              290.274/7126.4
[main] Time assemble (wall/proc) 76.1054/458.47
[main] Time solve (wall/proc) 285.045/6483.62
[main] Stop crit:        2.67382e-10
[main] Stop crit:        0.0076789
Ebkt times:              1.89565/47.28
Eval Ebkt times:         69.692/1726.85
PiPjPk times:            64.8102/1587.28
Eval PiPjPk times:       32.4842/800.35
L2prod times:            38.0224/938.09
Total time:              288.423/7104.25
[main] Time assemble (wall/proc) 76.2558/458.47
[main] Time solve (wall/proc) 286.686/6533.79
[main] Stop crit:        1.66457e-10
[main] Stop crit:        0.00770786
Ebkt times:              1.8965/48.5
Eval Ebkt times:         70.5967/1752.2
PiPjPk times:            65.2792/1611.95
Eval PiPjPk times:       32.631/805.1
L2prod times:            38.5352/957.96
Total time:              291.562/7214.74
[main] Time assemble (wall/proc) 76.5423/462.6
[main] Time solve (wall/proc) 285.747/6503.3
[main] Stop crit:        1.00754e-10
[main] Stop crit:        0.00774305
Ebkt times:              1.93784/49.21
Eval Ebkt times:         70.3492/1738.83
PiPjPk times:            64.9022/1595.17
Eval PiPjPk times:       32.5525/799.09
L2prod times:            38.3672/948.77
Total time:              290.704/7162.39
[main] Time assemble (wall/proc) 76.5065/460.49
[main] Time solve (wall/proc) 285.425/6489.21
[main] Stop crit:        6.267e-11
[main] Stop crit:        0.00777527
Ebkt times:              1.90776/46.92
Eval Ebkt times:         70.5587/1747.63
PiPjPk times:            65.0653/1599.24
Eval PiPjPk times:       32.7242/805.62
L2prod times:            38.3776/952.54
Total time:              291.516/7192.31
[main] Time assemble (wall/proc) 76.5059/461.68
[main] Time solve (wall/proc) 285.311/6488.44
[main] Stop crit:        5.11361e-11
[main] Stop crit:        0.00779873
Ebkt times:              1.91853/46.76
Eval Ebkt times:         70.2707/1738.15
PiPjPk times:            64.6635/1587.11
Eval PiPjPk times:       32.9186/807.67
L2prod times:            38.0449/940.49
Total time:              290.268/7144.46
[main] Time assemble (wall/proc) 75.8325/459.02
[main] Time solve (wall/proc) 285.804/6476.48
[main] Stop crit:        5.34284e-11
[main] Stop crit:        0.00781091
Ebkt times:              1.89367/45.39
Eval Ebkt times:         70.1414/1734.6
PiPjPk times:            65.205/1601.07
Eval PiPjPk times:       32.771/804.08
L2prod times:            38.2366/945.65
Total time:              290.53/7160.26
[main] Time assemble (wall/proc) 75.9031/459.78
[main] Time solve (wall/proc) 285.292/6487.8
[main] Stop crit:        4.93804e-11
[main] Stop crit:        0.00781185
Ebkt times:              1.89606/46.6
Eval Ebkt times:         69.844/1727.48
PiPjPk times:            64.6383/1590.74
Eval PiPjPk times:       32.5441/800.23
L2prod times:            38.1549/948.43
Total time:              288.036/7108.87
[main] Time assemble (wall/proc) 76.1855/458.14
[main] Time solve (wall/proc) 285.502/6492.06
[main] Stop crit:        4.03768e-11
[main] 10%...
[main] Stop crit:        0.00780335
Ebkt times:              1.89842/44.81
Eval Ebkt times:         69.3951/1710.69
PiPjPk times:            64.8033/1580.78
Eval PiPjPk times:       32.3505/791.3
L2prod times:            37.8196/929.3
Total time:              287.789/7048.83
[main] Time assemble (wall/proc) 76.2669/456.13
[main] Time solve (wall/proc) 285.628/6510.45
[main] Stop crit:        4.40662e-11
[main] Stop crit:        0.00778808
Ebkt times:              1.89352/45.59
Eval Ebkt times:         70.3197/1744.08
PiPjPk times:            65.1506/1599.73
Eval PiPjPk times:       33.2388/813.84
L2prod times:            38.3547/948.2
Total time:              291.69/7180.27
[main] Time assemble (wall/proc) 76.2832/460.74
[main] Time solve (wall/proc) 285.275/6494.22
[main] Stop crit:        6.02747e-11
[main] Stop crit:        0.0077688
Ebkt times:              1.8814/44.23
Eval Ebkt times:         70.0182/1722.52
PiPjPk times:            64.4584/1573.5
Eval PiPjPk times:       33.1988/808.97
L2prod times:            37.949/932.65
Total time:              289.748/7092.02
[main] Time assemble (wall/proc) 75.9852/456.52
[main] Time solve (wall/proc) 285.356/6498.25
[main] Stop crit:        7.06549e-11
[main] Stop crit:        0.00774789
Ebkt times:              1.88302/46.99
Eval Ebkt times:         69.7961/1724.76
PiPjPk times:            64.7487/1589.95
Eval PiPjPk times:       32.7367/803.75
L2prod times:            37.9284/935.76
Total time:              288.64/7102.19
[main] Time assemble (wall/proc) 76.3307/457.8
[main] Time solve (wall/proc) 285.359/6488.73
[main] Stop crit:        6.76114e-11
[main] Stop crit:        0.00772705
Ebkt times:              1.87366/47.51
Eval Ebkt times:         69.6611/1718.36
PiPjPk times:            64.4648/1582.85
Eval PiPjPk times:       32.4293/794.7
L2prod times:            37.9378/934.3
Total time:              288.105/7084.6
[main] Time assemble (wall/proc) 76.3154/457.29
[main] Time solve (wall/proc) 285.632/6500.98
[main] Stop crit:        5.47833e-11
[main] Stop crit:        0.00770725
Ebkt times:              1.88738/46.07
Eval Ebkt times:         69.9472/1727.95
PiPjPk times:            64.7087/1589.69
Eval PiPjPk times:       32.6242/803.54
L2prod times:            38.0571/941.61
Total time:              289.373/7131.24
[main] Time assemble (wall/proc) 75.8655/457.89
[main] Time solve (wall/proc) 285.415/6492.66
[main] Stop crit:        4.21877e-11
[main] Stop crit:        0.00768878
Ebkt times:              1.89733/47.59
Eval Ebkt times:         70.1564/1731.48
PiPjPk times:            65.4417/1601.43
Eval PiPjPk times:       33.0227/809.65
L2prod times:            38.3759/945.73
Total time:              292.657/7187.81
[main] Time assemble (wall/proc) 76.9424/461.61
[main] Time solve (wall/proc) 286.759/6499.08
[main] Stop crit:        3.67402e-11
[main] Stop crit:        0.00767146
Ebkt times:              1.91351/47.17
Eval Ebkt times:         70.54/1749.55
PiPjPk times:            65.3076/1603.8
Eval PiPjPk times:       32.6905/801.48
L2prod times:            38.3378/945.57
Total time:              291.33/7181.84
[main] Time assemble (wall/proc) 76.3059/461.48
[main] Time solve (wall/proc) 285.267/6492.44
[main] Stop crit:        3.42279e-11
[main] Stop crit:        0.00765487
Ebkt times:              1.90729/46.67
Eval Ebkt times:         70.4357/1749.36
PiPjPk times:            65.4824/1609.54
Eval PiPjPk times:       33.021/809.17
L2prod times:            38.6138/958.11
Total time:              292.11/7207.32
[main] Time assemble (wall/proc) 76.3206/463.23
[main] Time solve (wall/proc) 285.242/6497.28
[main] Stop crit:        3.00322e-11
[main] Stop crit:        0.00763858
Ebkt times:              1.92576/46.95
Eval Ebkt times:         70.9099/1762.8
PiPjPk times:            65.6698/1615.89
Eval PiPjPk times:       32.7362/809.74
L2prod times:            38.7394/958.2
Total time:              292.794/7234.99
[main] Time assemble (wall/proc) 76.9286/464.25
[main] Time solve (wall/proc) 285.843/6499.79
[main] Stop crit:        2.66301e-11
[main] Stop crit:        0.0076223
Ebkt times:              1.89809/47.48
Eval Ebkt times:         70.3043/1744.54
PiPjPk times:            65.0598/1602.56
Eval PiPjPk times:       32.5975/805.41
L2prod times:            38.3393/951.65
Total time:              290.473/7178.99
[main] Time assemble (wall/proc) 75.9855/460.39
[main] Time solve (wall/proc) 285.3/6485.34
[main] Stop crit:        2.72241e-11
[main] Stop crit:        0.00760599
Ebkt times:              1.92564/49.59
Eval Ebkt times:         70.6489/1752.63
PiPjPk times:            65.1007/1603.9
Eval PiPjPk times:       32.6791/806.35
L2prod times:            38.3714/949.16
Total time:              291.108/7191.74
[main] Time assemble (wall/proc) 76.073/462.36
[main] Time solve (wall/proc) 285.064/6485.44
[main] Stop crit:        2.93366e-11
[main] Stop crit:        0.00758983
Ebkt times:              1.89266/47.13
Eval Ebkt times:         70.0497/1725.39
PiPjPk times:            65.0086/1596.77
Eval PiPjPk times:       32.6498/800.91
L2prod times:            38.1863/940.86
Total time:              290.468/7134.29
[main] Time assemble (wall/proc) 76.2742/458.99
[main] Time solve (wall/proc) 284.602/6477.8
[main] Stop crit:        2.9849e-11
[main] Stop crit:        0.00757419
Ebkt times:              1.91276/47.43
Eval Ebkt times:         70.0872/1729.23
PiPjPk times:            64.9574/1593.97
Eval PiPjPk times:       32.7393/803.62
L2prod times:            38.3007/943.99
Total time:              290.24/7137.01
[main] Time assemble (wall/proc) 76.2026/459.63
[main] Time solve (wall/proc) 285.305/6497.68
[main] Stop crit:        2.87734e-11
[main] Stop crit:        0.00755957
Ebkt times:              1.90141/45.11
Eval Ebkt times:         70.2522/1742.06
PiPjPk times:            64.7219/1592.05
Eval PiPjPk times:       32.5974/803.52
L2prod times:            38.2341/945.01
Total time:              289.431/7147.67
[main] Time assemble (wall/proc) 76.0249/458.79
[main] Time solve (wall/proc) 285.434/6493.49
[main] Stop crit:        2.75338e-11
[main] Stop crit:        0.00754645
Ebkt times:              1.91446/47.58
Eval Ebkt times:         70.5672/1732.45
PiPjPk times:            65.029/1589.64
Eval PiPjPk times:       33.2958/812.18
L2prod times:            38.2722/942.3
Total time:              292.107/7160.86
[main] Time assemble (wall/proc) 76.9288/460.38
[main] Time solve (wall/proc) 286.283/6520.61
[main] Stop crit:        2.66859e-11
[main] 20%...
[main] Stop crit:        0.00753522
Ebkt times:              1.88925/47.65
Eval Ebkt times:         70.0974/1732.86
PiPjPk times:            64.787/1593.11
Eval PiPjPk times:       32.8852/805.68
L2prod times:            37.9078/937.01
Total time:              290.546/7155.97
[main] Time assemble (wall/proc) 75.8685/458.72
[main] Time solve (wall/proc) 284.86/6485.46
[main] Stop crit:        2.56489e-11
[main] Stop crit:        0.0075261
Ebkt times:              1.89116/49.05
Eval Ebkt times:         69.7759/1722.99
PiPjPk times:            64.5299/1583.91
Eval PiPjPk times:       32.4338/789.34
L2prod times:            37.9697/934.06
Total time:              288.64/7094.88
[main] Time assemble (wall/proc) 75.5806/457.11
[main] Time solve (wall/proc) 285.579/6492.67
[main] Stop crit:        2.40202e-11
[main] Stop crit:        0.00751912
Ebkt times:              1.9084/45.53
Eval Ebkt times:         70.054/1730.35
PiPjPk times:            64.6461/1587.25
Eval PiPjPk times:       32.8734/804.82
L2prod times:            38.2442/945.64
Total time:              289.67/7126.05
[main] Time assemble (wall/proc) 76.1333/459.07
[main] Time solve (wall/proc) 284.947/6486
[main] Stop crit:        2.2233e-11
[main] Stop crit:        0.0075141
Ebkt times:              1.91644/47.6
Eval Ebkt times:         69.7924/1729
PiPjPk times:            64.6591/1589.48
Eval PiPjPk times:       32.3627/795.07
L2prod times:            38.1222/943.17
Total time:              288.945/7119.05
[main] Time assemble (wall/proc) 76.4452/459.23
[main] Time solve (wall/proc) 285.494/6486.3
[main] Stop crit:        2.10123e-11
[main] Stop crit:        0.0075107
Ebkt times:              1.90705/46.74
Eval Ebkt times:         70.3935/1743.8
PiPjPk times:            64.8713/1597.5
Eval PiPjPk times:       32.7577/799.29
L2prod times:            38.284/946.64
Total time:              290.693/7163.95
[main] Time assemble (wall/proc) 76.0544/460.17
[main] Time solve (wall/proc) 284.788/6483.55
[main] Stop crit:        2.0516e-11
[main] Stop crit:        0.00750845
Ebkt times:              1.87234/44.61
Eval Ebkt times:         69.6521/1711.32
PiPjPk times:            64.6475/1578.75
Eval PiPjPk times:       32.6728/795.25
L2prod times:            37.864/930.43
Total time:              288.658/7073.12
[main] Time assemble (wall/proc) 76.3019/456.63
[main] Time solve (wall/proc) 285.223/6486.98
[main] Stop crit:        2.02936e-11
[main] Stop crit:        0.00750682
Ebkt times:              1.90204/48.5
Eval Ebkt times:         70.0483/1745.77
PiPjPk times:            64.949/1602.37
Eval PiPjPk times:       32.5575/803.25
L2prod times:            38.1795/945.17
Total time:              289.567/7167.05
[main] Time assemble (wall/proc) 76.653/460.05
[main] Time solve (wall/proc) 285.797/6504.19
[main] Stop crit:        1.99995e-11
[main] Stop crit:        0.00750532
Ebkt times:              1.89099/49.65
Eval Ebkt times:         69.7377/1719.42
PiPjPk times:            64.752/1580.48
Eval PiPjPk times:       32.5754/793.46
L2prod times:            38.0696/937.67
Total time:              289.076/7090.28
[main] Time assemble (wall/proc) 76.5173/458.15
[main] Time solve (wall/proc) 286.191/6483.28
[main] Stop crit:        1.97626e-11
[main] Stop crit:        0.00750345
Ebkt times:              1.90724/49.99
Eval Ebkt times:         69.8209/1733.09
PiPjPk times:            64.9765/1599.84
Eval PiPjPk times:       32.5253/801.74
L2prod times:            38.012/944.4
Total time:              289.358/7151.71
[main] Time assemble (wall/proc) 76.2036/460.05
[main] Time solve (wall/proc) 285.719/6493.55
[main] Stop crit:        1.98717e-11
[main] Stop crit:        0.00750082
Ebkt times:              1.89611/47.75
Eval Ebkt times:         70.0117/1734.26
PiPjPk times:            64.9137/1602.6
Eval PiPjPk times:       32.3668/794.82
L2prod times:            38.3866/953.27
Total time:              288.989/7144.32
[main] Time assemble (wall/proc) 75.9768/459.48
[main] Time solve (wall/proc) 285.751/6507.84
[main] Stop crit:        2.02976e-11
[main] Stop crit:        0.00749711
Ebkt times:              1.90563/45.5
Eval Ebkt times:         70.1881/1730.71
PiPjPk times:            65.0148/1589.84
Eval PiPjPk times:       32.6555/801.3
L2prod times:            38.1384/939.45
Total time:              289.834/7117.02
[main] Time assemble (wall/proc) 75.9271/459.68
[main] Time solve (wall/proc) 284.887/6489.83
[main] Stop crit:        2.06772e-11
[main] Stop crit:        0.00749209
Ebkt times:              1.88476/48.92
Eval Ebkt times:         69.6733/1711.17
PiPjPk times:            64.5975/1576.61
Eval PiPjPk times:       32.6496/795.24
L2prod times:            37.8464/928.59
Total time:              288.693/7060.87
[main] Time assemble (wall/proc) 76.2559/456.53
[main] Time solve (wall/proc) 285.916/6512.21
[main] Stop crit:        2.07e-11
[main] Stop crit:        0.00748562
Ebkt times:              1.90877/49.23
Eval Ebkt times:         70.6725/1748.66
PiPjPk times:            65.5077/1608.82
Eval PiPjPk times:       33.1765/808.86
L2prod times:            38.2414/945.22
Total time:              292.233/7197.66
[main] Time assemble (wall/proc) 76.364/461.73
[main] Time solve (wall/proc) 286.046/6507.74
[main] Stop crit:        2.03708e-11
[main] Stop crit:        0.00747762
Ebkt times:              1.89966/46.11
Eval Ebkt times:         69.9827/1720.61
PiPjPk times:            64.691/1585.32
Eval PiPjPk times:       32.6624/796.88
L2prod times:            37.9227/933.23
Total time:              289.133/7091.95
[main] Time assemble (wall/proc) 76.4447/458.14
[main] Time solve (wall/proc) 285.058/6484.25
[main] Stop crit:        1.99395e-11
[main] Stop crit:        0.00746811
Ebkt times:              1.91798/49.17
Eval Ebkt times:         70.4422/1741.68
PiPjPk times:            64.875/1601.21
Eval PiPjPk times:       32.599/802.2
L2prod times:            38.4442/950.24
Total time:              290.712/7177.42
[main] Time assemble (wall/proc) 76.7436/461.24
[main] Time solve (wall/proc) 285.421/6495.42
[main] Stop crit:        1.96407e-11
[main] Stop crit:        0.00745713
Ebkt times:              1.91321/46.81
Eval Ebkt times:         69.8534/1736.32
PiPjPk times:            65.0104/1602.05
Eval PiPjPk times:       32.2975/797.63
L2prod times:            38.2997/947.82
Total time:              288.887/7141.73
[main] Time assemble (wall/proc) 76.0795/460.2
[main] Time solve (wall/proc) 285.303/6494.49
[main] Stop crit:        1.95109e-11
[main] 30%...
[main] Stop crit:        0.00744478
Ebkt times:              1.89201/48.33
Eval Ebkt times:         70.2618/1727.73
PiPjPk times:            64.7108/1580.69
Eval PiPjPk times:       33.2931/808.64
L2prod times:            38.0112/935.92
Total time:              291.323/7130.03
[main] Time assemble (wall/proc) 76.769/458.72
[main] Time solve (wall/proc) 285.889/6482.02
[main] Stop crit:        1.94406e-11
[main] Stop crit:        0.0074312
Ebkt times:              1.89001/46.97
Eval Ebkt times:         69.9007/1723.41
PiPjPk times:            64.2333/1572.11
Eval PiPjPk times:       32.4251/791.87
L2prod times:            38.0265/936.48
Total time:              288.049/7072.54
[main] Time assemble (wall/proc) 75.6672/456.68
[main] Time solve (wall/proc) 284.743/6480.74
[main] Stop crit:        1.93439e-11
[main] Stop crit:        0.00741652
Ebkt times:              1.89401/46.97
Eval Ebkt times:         70.2202/1736.42
PiPjPk times:            65.0826/1600.68
Eval PiPjPk times:       32.5945/801.18
L2prod times:            38.4301/950.43
Total time:              290.372/7158.51
[main] Time assemble (wall/proc) 76.0385/460.54
[main] Time solve (wall/proc) 284.935/6488.33
[main] Stop crit:        1.92318e-11
[main] Stop crit:        0.00740094
Ebkt times:              1.89308/49.19
Eval Ebkt times:         69.607/1718.53
PiPjPk times:            64.3007/1578.25
Eval PiPjPk times:       32.2698/795.55
L2prod times:            37.7261/930.47
Total time:              287.295/7068.63
[main] Time assemble (wall/proc) 76.1175/457.12
[main] Time solve (wall/proc) 285.51/6496.18
[main] Stop crit:        1.91551e-11
[main] Stop crit:        0.00738464
Ebkt times:              1.90646/46.29
Eval Ebkt times:         70.269/1740.54
PiPjPk times:            65.081/1597.36
Eval PiPjPk times:       33.0231/810.34
L2prod times:            38.3977/949.6
Total time:              291.144/7173.06
[main] Time assemble (wall/proc) 75.8281/460.49
[main] Time solve (wall/proc) 285.081/6499.13
[main] Stop crit:        1.91253e-11
[main] Stop crit:        0.00736781
Ebkt times:              1.90121/47.04
Eval Ebkt times:         70.1063/1727.98
PiPjPk times:            64.9487/1594
Eval PiPjPk times:       32.5754/799.99
L2prod times:            38.2064/938
Total time:              289.958/7127.08
[main] Time assemble (wall/proc) 76.2036/459.96
[main] Time solve (wall/proc) 286.099/6511.74
[main] Stop crit:        1.91062e-11
[main] Stop crit:        0.00735065
Ebkt times:              1.89092/46.17
Eval Ebkt times:         70.1471/1736.99
PiPjPk times:            64.6326/1588.99
Eval PiPjPk times:       32.6883/801.28
L2prod times:            37.9867/937.4
Total time:              288.909/7112.57
[main] Time assemble (wall/proc) 75.8484/457.71
[main] Time solve (wall/proc) 285.677/6504.27
[main] Stop crit:        1.90616e-11
[main] Stop crit:        0.00733339
Ebkt times:              1.91482/49.26
Eval Ebkt times:         70.4373/1755.25
PiPjPk times:            65.6061/1625.19
Eval PiPjPk times:       32.3431/801.62
L2prod times:            38.3828/957.33
Total time:              290.413/7211.22
[main] Time assemble (wall/proc) 75.7392/462.53
[main] Time solve (wall/proc) 285.438/6504.74
[main] Stop crit:        1.89916e-11
[main] Stop crit:        0.0073162
Ebkt times:              1.8887/46.16
Eval Ebkt times:         70.0276/1727.28
PiPjPk times:            64.8641/1592.36
Eval PiPjPk times:       32.5888/794.46
L2prod times:            38.2755/942.26
Total time:              290.133/7130.29
[main] Time assemble (wall/proc) 75.9442/459.18
[main] Time solve (wall/proc) 285.383/6498.22
[main] Stop crit:        1.89214e-11
[main] Stop crit:        0.00729928
Ebkt times:              1.90065/48.65
Eval Ebkt times:         70.3938/1736.96
PiPjPk times:            65.0282/1589.06
Eval PiPjPk times:       33.0311/804.58
L2prod times:            38.1659/938.24
Total time:              291.359/7135.51
[main] Time assemble (wall/proc) 76.3157/458.8
[main] Time solve (wall/proc) 285.69/6499.05
[main] Stop crit:        1.88707e-11
[main] Stop crit:        0.00728281
Ebkt times:              1.89882/46.52
Eval Ebkt times:         70.0365/1731.54
PiPjPk times:            65.3354/1605.9
Eval PiPjPk times:       32.5871/802.3
L2prod times:            38.2058/943.35
Total time:              289.439/7135.51
[main] Time assemble (wall/proc) 76.282/459.19
[main] Time solve (wall/proc) 285.041/6488.03
[main] Stop crit:        1.88383e-11
[main] Stop crit:        0.00726691
Ebkt times:              1.89791/46.67
Eval Ebkt times:         69.989/1728.39
PiPjPk times:            64.6614/1587.22
Eval PiPjPk times:       32.3894/792.05
L2prod times:            38.0402/939.68
Total time:              288.694/7102.74
[main] Time assemble (wall/proc) 76.3728/458.53
[main] Time solve (wall/proc) 286.012/6511.35
[main] Stop crit:        1.88119e-11
[main] Stop crit:        0.0072517
Ebkt times:              1.90197/46.38
Eval Ebkt times:         70.1768/1734.57
PiPjPk times:            64.8496/1589.11
Eval PiPjPk times:       32.7675/803.89
L2prod times:            38.2632/945.3
Total time:              290.039/7134.14
[main] Time assemble (wall/proc) 76.5827/459.73
[main] Time solve (wall/proc) 285.475/6493.25
[main] Stop crit:        1.87832e-11
[main] Stop crit:        0.00723724
Ebkt times:              1.90858/47.9
Eval Ebkt times:         70.1577/1740.2
PiPjPk times:            64.8576/1593.84
Eval PiPjPk times:       32.8065/801.94
L2prod times:            37.9941/940.42
Total time:              289.36/7134.43
[main] Time assemble (wall/proc) 76.2691/459.55
[main] Time solve (wall/proc) 285.026/6483.58
[main] Stop crit:        1.87518e-11
[main] Stop crit:        0.00722355
Ebkt times:              1.89668/46.16
Eval Ebkt times:         70.1186/1734.42
PiPjPk times:            65.1099/1599.84
Eval PiPjPk times:       32.6517/802.05
L2prod times:            38.3411/948.38
Total time:              290.97/7163.8
[main] Time assemble (wall/proc) 76.4227/459.35
[main] Time solve (wall/proc) 285.252/6495.29
[main] Stop crit:        1.87207e-11
[main] Stop crit:        0.00721062
Ebkt times:              1.89322/46.01
Eval Ebkt times:         70.1483/1732.31
PiPjPk times:            65.0756/1596.12
Eval PiPjPk times:       32.7748/800.09
L2prod times:            38.0603/943.23
Total time:              289.788/7130.24
[main] Time assemble (wall/proc) 76.01/458.66
[main] Time solve (wall/proc) 286.804/6531.23
[main] Stop crit:        1.86904e-11
[main] 40%...
[main] Stop crit:        0.00719838
Ebkt times:              1.89798/45.1
Eval Ebkt times:         69.5476/1716.48
PiPjPk times:            64.1336/1569.31
Eval PiPjPk times:       32.207/787.85
L2prod times:            37.7074/927.05
Total time:              286.927/7040.91
[main] Time assemble (wall/proc) 75.9991/456.04
[main] Time solve (wall/proc) 284.957/6485.72
[main] Stop crit:        1.866e-11
[main] Stop crit:        0.00718673
Ebkt times:              1.90697/47.91
Eval Ebkt times:         70.3743/1745.85
PiPjPk times:            65.0015/1598.03
Eval PiPjPk times:       32.4789/798.8
L2prod times:            38.26/951.08
Total time:              290.232/7165.77
[main] Time assemble (wall/proc) 76.5838/461.32
[main] Time solve (wall/proc) 285.887/6476.52
[main] Stop crit:        1.86291e-11
[main] Stop crit:        0.00717555
Ebkt times:              1.89446/47.83
Eval Ebkt times:         69.767/1738.94
PiPjPk times:            64.8533/1598.43
Eval PiPjPk times:       32.4796/796.59
L2prod times:            37.9722/939.76
Total time:              288.056/7123.35
[main] Time assemble (wall/proc) 76.0396/458.35
[main] Time solve (wall/proc) 285.818/6508.49
[main] Stop crit:        1.85991e-11
[main] Stop crit:        0.00716469
Ebkt times:              1.89947/48.4
Eval Ebkt times:         70.0669/1736.3
PiPjPk times:            65.0756/1594.61
Eval PiPjPk times:       32.8975/807.12
L2prod times:            38.1294/945.25
Total time:              290.671/7162
[main] Time assemble (wall/proc) 76.5259/459.54
[main] Time solve (wall/proc) 286.242/6521.31
[main] Stop crit:        1.85716e-11
[main] Stop crit:        0.007154
Ebkt times:              1.90187/46.43
Eval Ebkt times:         70.3344/1749.22
PiPjPk times:            65.4427/1615.08
Eval PiPjPk times:       33.0621/812.44
L2prod times:            38.3282/953.01
Total time:              291.626/7216.12
[main] Time assemble (wall/proc) 75.6515/461.79
[main] Time solve (wall/proc) 285.175/6492.46
[main] Stop crit:        1.8547e-11
[main] Stop crit:        0.00714331
Ebkt times:              1.90811/46.79
Eval Ebkt times:         69.9599/1724.63
PiPjPk times:            64.5298/1581.18
Eval PiPjPk times:       32.8377/805.73
L2prod times:            38.1379/939.17
Total time:              290.175/7130.08
[main] Time assemble (wall/proc) 76.4268/458.59
[main] Time solve (wall/proc) 284.904/6474.38
[main] Stop crit:        1.85249e-11
[main] Stop crit:        0.00713247
Ebkt times:              1.90387/48.1
Eval Ebkt times:         70.4031/1745.39
PiPjPk times:            65.4472/1609.35
Eval PiPjPk times:       32.5148/800.65
L2prod times:            38.4463/951.86
Total time:              290.664/7175.55
[main] Time assemble (wall/proc) 76.134/461.17
[main] Time solve (wall/proc) 285.641/6504.34
[main] Stop crit:        1.85047e-11
[main] Stop crit:        0.00712133
Ebkt times:              1.90105/45.57
Eval Ebkt times:         70.5822/1748.4
PiPjPk times:            65.2698/1608.62
Eval PiPjPk times:       32.7657/808.92
L2prod times:            38.3373/950.75
Total time:              291.597/7202.14
[main] Time assemble (wall/proc) 75.867/460.97
[main] Time solve (wall/proc) 285.418/6501.12
[main] Stop crit:        1.84859e-11
[main] Stop crit:        0.00710978
Ebkt times:              1.89619/48.4
Eval Ebkt times:         69.8388/1717.25
PiPjPk times:            64.5425/1580.63
Eval PiPjPk times:       32.6079/795.54
L2prod times:            37.911/932.64
Total time:              289.233/7094.16
[main] Time assemble (wall/proc) 76.4295/457.76
[main] Time solve (wall/proc) 285.022/6483.17
[main] Stop crit:        1.84683e-11
[main] Stop crit:        0.0070977
Ebkt times:              1.90072/46.79
Eval Ebkt times:         69.8542/1733.54
PiPjPk times:            64.7293/1596.18
Eval PiPjPk times:       32.6258/804.3
L2prod times:            38.1941/948.5
Total time:              289.676/7158.75
[main] Time assemble (wall/proc) 76.0624/459.32
[main] Time solve (wall/proc) 284.81/6482.11
[main] Stop crit:        1.84515e-11
[main] Stop crit:        0.00708503
Ebkt times:              1.88401/45.34
Eval Ebkt times:         69.907/1712.87
PiPjPk times:            64.5054/1563.55
Eval PiPjPk times:       32.6184/791.05
L2prod times:            38.0879/932.1
Total time:              289.504/7056.49
[main] Time assemble (wall/proc) 76.7104/457.15
[main] Time solve (wall/proc) 286.093/6485.93
[main] Stop crit:        1.8435e-11
[main] Stop crit:        0.00707171
Ebkt times:              1.91037/45.94
Eval Ebkt times:         70.0995/1736.03
PiPjPk times:            64.9064/1596.59
Eval PiPjPk times:       32.4694/800.71
L2prod times:            38.0893/942.43
Total time:              289.451/7138.77
[main] Time assemble (wall/proc) 75.6697/459.04
[main] Time solve (wall/proc) 284.738/6486.31
[main] Stop crit:        1.84188e-11
[main] Stop crit:        0.00705772
Ebkt times:              1.90764/47.1
Eval Ebkt times:         70.0493/1737.29
PiPjPk times:            65.0232/1597.96
Eval PiPjPk times:       32.6619/804.44
L2prod times:            38.1799/941.76
Total time:              289.737/7148.89
[main] Time assemble (wall/proc) 76.5878/460.4
[main] Time solve (wall/proc) 285.696/6507.62
[main] Stop crit:        1.8403e-11
[main] Stop crit:        0.00704309
Ebkt times:              1.90423/48.26
Eval Ebkt times:         69.936/1729.36
PiPjPk times:            64.743/1590.18
Eval PiPjPk times:       32.5676/797.8
L2prod times:            38.3003/950.94
Total time:              288.719/7117.61
[main] Time assemble (wall/proc) 76.2889/459.47
[main] Time solve (wall/proc) 285.356/6490.06
[main] Stop crit:        1.83872e-11
[main] Stop crit:        0.00702784
Ebkt times:              1.89227/44.86
Eval Ebkt times:         69.6371/1719.4
PiPjPk times:            64.6324/1578.59
Eval PiPjPk times:       32.5736/796.99
L2prod times:            38.0807/938.06
Total time:              288.609/7080.07
[main] Time assemble (wall/proc) 75.7671/457.6
[main] Time solve (wall/proc) 285.361/6496
[main] Stop crit:        1.83713e-11
[main] Stop crit:        0.00701204
Ebkt times:              1.92515/47.39
Eval Ebkt times:         70.1086/1741.76
PiPjPk times:            65.1029/1601.83
Eval PiPjPk times:       32.4328/799.54
L2prod times:            38.4319/953.3
Total time:              289.502/7153.65
[main] Time assemble (wall/proc) 76.5638/461.18
[main] Time solve (wall/proc) 285.687/6502
[main] Stop crit:        1.83551e-11
[main] 50%...
[main] Stop crit:        0.00699576
Ebkt times:              1.90147/46.58
Eval Ebkt times:         69.7772/1722.61
PiPjPk times:            64.8414/1586.94
Eval PiPjPk times:       32.8108/801.44
L2prod times:            37.9857/937.05
Total time:              289.543/7110.42
[main] Time assemble (wall/proc) 76.3568/458.86
[main] Time solve (wall/proc) 284.907/6474.07
[main] Stop crit:        1.8339e-11
[main] Stop crit:        0.00697909
Ebkt times:              1.89973/51.03
Eval Ebkt times:         70.0346/1733.37
PiPjPk times:            65.1362/1604.2
Eval PiPjPk times:       32.5187/798.6
L2prod times:            38.259/945.98
Total time:              289.681/7154.72
[main] Time assemble (wall/proc) 75.7712/460.04
[main] Time solve (wall/proc) 285.776/6514.93
[main] Stop crit:        1.83234e-11
[main] Stop crit:        0.00696213
Ebkt times:              1.90512/49.21
Eval Ebkt times:         70.2803/1741.33
PiPjPk times:            65.4484/1615.09
Eval PiPjPk times:       32.6745/801.98
L2prod times:            38.2327/945.21
Total time:              290.794/7180.06
[main] Time assemble (wall/proc) 76.1087/460.71
[main] Time solve (wall/proc) 285.859/6504.91
[main] Stop crit:        1.83088e-11
[main] Stop crit:        0.00694497
Ebkt times:              1.88178/45.05
Eval Ebkt times:         71.4693/1679.35
PiPjPk times:            65.6275/1531.48
Eval PiPjPk times:       37.4816/843.86
L2prod times:            38.0914/899.07
Total time:              309.262/7136.6
[main] Time assemble (wall/proc) 76.7976/455.32
[main] Time solve (wall/proc) 284.979/6486.56
[main] Stop crit:        1.82949e-11
[main] Stop crit:        0.00692771
Ebkt times:              1.89357/50.04
Eval Ebkt times:         70.0106/1734.02
PiPjPk times:            65.0845/1600.95
Eval PiPjPk times:       32.5552/804.27
L2prod times:            38.181/947.83
Total time:              289.485/7152.3
[main] Time assemble (wall/proc) 76.3569/460.41
[main] Time solve (wall/proc) 285.551/6503.99
[main] Stop crit:        1.82811e-11
[main] Stop crit:        0.00691043
Ebkt times:              1.88963/46.57
Eval Ebkt times:         70.1757/1744.42
PiPjPk times:            64.9918/1602.65
Eval PiPjPk times:       32.7759/807.06
L2prod times:            38.1687/948.77
Total time:              290.157/7174.7
[main] Time assemble (wall/proc) 75.6787/460.41
[main] Time solve (wall/proc) 285.242/6496.9
[main] Stop crit:        1.82674e-11
[main] Stop crit:        0.00689319
Ebkt times:              1.9274/47.98
Eval Ebkt times:         70.8628/1763.57
PiPjPk times:            65.5958/1620.64
Eval PiPjPk times:       33.2468/819.89
L2prod times:            38.6616/960.33
Total time:              292.659/7251.1
[main] Time assemble (wall/proc) 76.3901/463.51
[main] Time solve (wall/proc) 285.516/6498.49
[main] Stop crit:        1.82539e-11
[main] Stop crit:        0.00687605
Ebkt times:              1.87845/46.15
Eval Ebkt times:         69.828/1726.99
PiPjPk times:            64.3582/1579.85
Eval PiPjPk times:       32.563/796.89
L2prod times:            37.8745/936.98
Total time:              288.625/7097.18
[main] Time assemble (wall/proc) 76.4968/457.1
[main] Time solve (wall/proc) 285.174/6487.1
[main] Stop crit:        1.82414e-11
[main] Stop crit:        0.00685904
Ebkt times:              1.9217/47.44
Eval Ebkt times:         70.5702/1752.63
PiPjPk times:            65.2854/1606.11
Eval PiPjPk times:       32.9785/813.47
L2prod times:            38.5195/956.45
Total time:              291.796/7211.22
[main] Time assemble (wall/proc) 76.2851/462.26
[main] Time solve (wall/proc) 285.488/6494.16
[main] Stop crit:        1.82301e-11
[main] Stop crit:        0.00684219
Ebkt times:              1.89195/49.3
Eval Ebkt times:         70.0296/1730.46
PiPjPk times:            64.7445/1586.38
Eval PiPjPk times:       32.8247/804.86
L2prod times:            38.0523/938.6
Total time:              289.164/7111.74
[main] Time assemble (wall/proc) 76.5685/458.98
[main] Time solve (wall/proc) 285.682/6491.86
[main] Stop crit:        1.82194e-11
[main] Stop crit:        0.0068255
Ebkt times:              1.91643/47.84
Eval Ebkt times:         69.8523/1730.97
PiPjPk times:            64.8352/1592.59
Eval PiPjPk times:       32.6065/797.88
L2prod times:            38.227/943.86
Total time:              289.166/7128.79
[main] Time assemble (wall/proc) 76.1305/458.51
[main] Time solve (wall/proc) 285.259/6492.36
[main] Stop crit:        1.82086e-11
[main] Stop crit:        0.00680897
Ebkt times:              1.92732/47.14
Eval Ebkt times:         70.1504/1745.73
PiPjPk times:            65.5314/1618.11
Eval PiPjPk times:       32.6402/804.5
L2prod times:            38.5118/958.44
Total time:              290.75/7199.28
[main] Time assemble (wall/proc) 76.3989/462.66
[main] Time solve (wall/proc) 285.234/6500.01
[main] Stop crit:        1.81968e-11
[main] Stop crit:        0.00679259
Ebkt times:              1.9016/48.66
Eval Ebkt times:         69.9892/1729.37
PiPjPk times:            65.316/1600.65
Eval PiPjPk times:       32.7888/802.67
L2prod times:            38.3147/945.73
Total time:              290.605/7143.46
[main] Time assemble (wall/proc) 75.8357/459.13
[main] Time solve (wall/proc) 285.186/6495.69
[main] Stop crit:        1.81835e-11
[main] Stop crit:        0.00677633
Ebkt times:              1.89241/47.32
Eval Ebkt times:         69.5352/1707.21
PiPjPk times:            64.7046/1576.94
Eval PiPjPk times:       32.7146/795.83
L2prod times:            37.851/928.41
Total time:              289.098/7060.5
[main] Time assemble (wall/proc) 76.2523/456.66
[main] Time solve (wall/proc) 285.049/6487.01
[main] Stop crit:        1.81688e-11
[main] Stop crit:        0.00676016
Ebkt times:              1.88654/45.02
Eval Ebkt times:         69.4909/1709.4
PiPjPk times:            64.1497/1566.77
Eval PiPjPk times:       32.4607/791.01
L2prod times:            37.7046/927.99
Total time:              287.675/7048.38
[main] Time assemble (wall/proc) 76.4675/456.08
[main] Time solve (wall/proc) 286.335/6524.2
[main] Stop crit:        1.81529e-11
[main] Stop crit:        0.00674406
Ebkt times:              1.89362/47
Eval Ebkt times:         69.7921/1727.79
PiPjPk times:            64.8146/1589.98
Eval PiPjPk times:       32.6966/802.77
L2prod times:            37.8368/935.1
Total time:              289.213/7114.74
[main] Time assemble (wall/proc) 76.8739/458.82
[main] Time solve (wall/proc) 287.077/6528.5
[main] Stop crit:        1.8136e-11
[main] 60%...
[main] Stop crit:        0.00672799
Ebkt times:              1.88603/47.06
Eval Ebkt times:         69.8816/1721.14
PiPjPk times:            64.6929/1582.91
Eval PiPjPk times:       32.8973/803.73
L2prod times:            37.9024/933.83
Total time:              289.66/7107.08
[main] Time assemble (wall/proc) 76.7271/458.15
[main] Time solve (wall/proc) 285.356/6496.15
[main] Stop crit:        1.81186e-11
[main] Stop crit:        0.00671191
Ebkt times:              1.89768/47.1
Eval Ebkt times:         70.4155/1737.02
PiPjPk times:            64.9329/1591.02
Eval PiPjPk times:       32.688/801.98
L2prod times:            38.0578/936.81
Total time:              290.526/7132.72
[main] Time assemble (wall/proc) 76.5982/459.73
[main] Time solve (wall/proc) 285.708/6501.36
[main] Stop crit:        1.81007e-11
[main] Stop crit:        0.0066958
Ebkt times:              1.89738/46.15
Eval Ebkt times:         69.4961/1715.11
PiPjPk times:            65.1725/1602.82
Eval PiPjPk times:       32.5844/799.63
L2prod times:            38.1623/944.57
Total time:              289.339/7120.76
[main] Time assemble (wall/proc) 76.0614/459.29
[main] Time solve (wall/proc) 284.991/6483.86
[main] Stop crit:        1.80828e-11
[main] Stop crit:        0.00667961
Ebkt times:              1.8978/48.24
Eval Ebkt times:         69.7132/1723.02
PiPjPk times:            64.4789/1580.64
Eval PiPjPk times:       32.4587/793.9
L2prod times:            38.1337/943.5
Total time:              288.199/7084.28
[main] Time assemble (wall/proc) 76.4501/458.51
[main] Time solve (wall/proc) 285.562/6498.43
[main] Stop crit:        1.8065e-11
[main] Stop crit:        0.00666333
Ebkt times:              1.89064/45.72
Eval Ebkt times:         70.058/1729.29
PiPjPk times:            65.1/1592.97
Eval PiPjPk times:       32.8303/802.73
L2prod times:            38.0851/941.48
Total time:              290.129/7129.18
[main] Time assemble (wall/proc) 76.523/459.44
[main] Time solve (wall/proc) 286.078/6511.07
[main] Stop crit:        1.80476e-11
[main] Stop crit:        0.00664694
Ebkt times:              1.89807/46.92
Eval Ebkt times:         70.1958/1742.59
PiPjPk times:            64.7919/1595.64
Eval PiPjPk times:       32.6267/803.47
L2prod times:            38.0093/938.21
Total time:              289.485/7141.85
[main] Time assemble (wall/proc) 75.8212/458.31
[main] Time solve (wall/proc) 285.651/6506.06
[main] Stop crit:        1.80307e-11
[main] Stop crit:        0.00663041
Ebkt times:              1.87084/46.53
Eval Ebkt times:         69.7562/1720.04
PiPjPk times:            64.2855/1570.92
Eval PiPjPk times:       32.379/794.33
L2prod times:            37.9134/933.63
Total time:              287.661/7058.81
[main] Time assemble (wall/proc) 76.2355/455.69
[main] Time solve (wall/proc) 285.362/6500.38
[main] Stop crit:        1.80142e-11
[main] Stop crit:        0.00661373
Ebkt times:              1.9022/47.14
Eval Ebkt times:         69.8703/1732.93
PiPjPk times:            65.023/1601.91
Eval PiPjPk times:       32.7329/804.07
L2prod times:            38.2616/945.9
Total time:              289.543/7144.31
[main] Time assemble (wall/proc) 76.5218/460.12
[main] Time solve (wall/proc) 285.842/6506.85
[main] Stop crit:        1.79978e-11
[main] Stop crit:        0.00659689
Ebkt times:              1.89996/45.88
Eval Ebkt times:         70.2483/1734.51
PiPjPk times:            64.6285/1592.97
Eval PiPjPk times:       32.9157/804.19
L2prod times:            38.2849/947.72
Total time:              290.137/7146.93
[main] Time assemble (wall/proc) 76.4683/459.31
[main] Time solve (wall/proc) 285.491/6496.04
[main] Stop crit:        1.79814e-11
[main] Stop crit:        0.00657989
Ebkt times:              1.91125/50.08
Eval Ebkt times:         69.9346/1730.79
PiPjPk times:            64.8201/1596.95
Eval PiPjPk times:       32.8052/803.74
L2prod times:            38.1415/944.65
Total time:              289.582/7146.16
[main] Time assemble (wall/proc) 76.2621/459.43
[main] Time solve (wall/proc) 285.843/6500.75
[main] Stop crit:        1.79646e-11
[main] Stop crit:        0.00656273
Ebkt times:              1.90738/48.81
Eval Ebkt times:         70.3076/1742.09
PiPjPk times:            65.2168/1600.56
Eval PiPjPk times:       32.818/807.91
L2prod times:            38.4989/953.06
Total time:              291.166/7182.5
[main] Time assemble (wall/proc) 75.6943/461.61
[main] Time solve (wall/proc) 284.999/6485.87
[main] Stop crit:        1.79475e-11
[main] Stop crit:        0.00654542
Ebkt times:              1.8968/46.77
Eval Ebkt times:         69.6768/1715.22
PiPjPk times:            64.275/1569.67
Eval PiPjPk times:       32.6545/798.58
L2prod times:            38.0373/934.69
Total time:              288.127/7062.71
[main] Time assemble (wall/proc) 76.1307/456.97
[main] Time solve (wall/proc) 285.197/6498.69
[main] Stop crit:        1.79297e-11
[main] Stop crit:        0.00652797
Ebkt times:              1.90496/45.98
Eval Ebkt times:         70.7401/1752.73
PiPjPk times:            65.4257/1613.97
Eval PiPjPk times:       32.8777/810.23
L2prod times:            38.438/952.54
Total time:              291.926/7214.73
[main] Time assemble (wall/proc) 76.2617/462.27
[main] Time solve (wall/proc) 285.735/6503.02
[main] Stop crit:        1.79114e-11
[main] Stop crit:        0.00651038
Ebkt times:              1.8956/46.01
Eval Ebkt times:         70.2369/1738.31
PiPjPk times:            65.1607/1594.67
Eval PiPjPk times:       32.7542/798.67
L2prod times:            38.3272/944.94
Total time:              290.758/7147.88
[main] Time assemble (wall/proc) 76.2075/460.23
[main] Time solve (wall/proc) 285.223/6496.12
[main] Stop crit:        1.78926e-11
[main] Stop crit:        0.00649268
Ebkt times:              1.90595/46.19
Eval Ebkt times:         70.1175/1726.02
PiPjPk times:            65.1262/1595.94
Eval PiPjPk times:       32.8909/804.97
L2prod times:            38.2262/939.87
Total time:              290.761/7132.22
[main] Time assemble (wall/proc) 75.972/459.41
[main] Time solve (wall/proc) 285.419/6495.06
[main] Stop crit:        1.78733e-11
[main] Stop crit:        0.00647488
Ebkt times:              1.9057/47.07
Eval Ebkt times:         69.9999/1727.92
PiPjPk times:            65.0015/1594.93
Eval PiPjPk times:       32.9611/807.86
L2prod times:            38.0672/937.99
Total time:              290.026/7126.54
[main] Time assemble (wall/proc) 76.3814/459.39
[main] Time solve (wall/proc) 285.658/6497.07
[main] Stop crit:        1.78537e-11
[main] 70%...
[main] Stop crit:        0.006457
Ebkt times:              1.88292/44.04
Eval Ebkt times:         69.8967/1731.35
PiPjPk times:            64.59/1585.86
Eval PiPjPk times:       32.3977/796.14
L2prod times:            38.0178/938.53
Total time:              288.003/7092.5
[main] Time assemble (wall/proc) 76.2427/458.16
[main] Time solve (wall/proc) 285.181/6489
[main] Stop crit:        1.78339e-11
[main] Stop crit:        0.00643905
Ebkt times:              1.92341/46.1
Eval Ebkt times:         70.4837/1745.79
PiPjPk times:            65.0218/1597.68
Eval PiPjPk times:       32.8832/803.93
L2prod times:            38.3474/946.18
Total time:              290.849/7164.94
[main] Time assemble (wall/proc) 75.9315/460.29
[main] Time solve (wall/proc) 285.267/6494.76
[main] Stop crit:        1.78139e-11
[main] Stop crit:        0.00642106
Ebkt times:              1.8815/44.95
Eval Ebkt times:         70.1627/1734.73
PiPjPk times:            65.3463/1603.72
Eval PiPjPk times:       32.8517/804.95
L2prod times:            37.9219/936.57
Total time:              290.192/7132.92
[main] Time assemble (wall/proc) 76.3547/459.79
[main] Time solve (wall/proc) 285.29/6489.94
[main] Stop crit:        1.77938e-11
[main] Stop crit:        0.00640304
Ebkt times:              1.91214/47.97
Eval Ebkt times:         70.3304/1742.8
PiPjPk times:            65.0486/1601.85
Eval PiPjPk times:       32.9642/813.52
L2prod times:            38.389/951.32
Total time:              291.433/7201.14
[main] Time assemble (wall/proc) 75.6885/460.62
[main] Time solve (wall/proc) 285.255/6503.48
[main] Stop crit:        1.77734e-11
[main] Stop crit:        0.006385
Ebkt times:              1.89912/43.34
Eval Ebkt times:         70.0945/1744.63
PiPjPk times:            64.8307/1596.87
Eval PiPjPk times:       32.5009/799.67
L2prod times:            38.1694/945.16
Total time:              288.986/7135.7
[main] Time assemble (wall/proc) 76.3447/459.56
[main] Time solve (wall/proc) 285.525/6490.66
[main] Stop crit:        1.77529e-11
[main] Stop crit:        0.00636696
Ebkt times:              1.89561/45.25
Eval Ebkt times:         70.0983/1741.38
PiPjPk times:            65.0571/1601.82
Eval PiPjPk times:       32.8853/808.08
L2prod times:            38.2284/945.42
Total time:              290.536/7168
[main] Time assemble (wall/proc) 76.0662/460.04
[main] Time solve (wall/proc) 294.015/6669.38
[main] Stop crit:        1.77322e-11
[main] Stop crit:        0.00634893
Ebkt times:              1.89445/46.31
Eval Ebkt times:         71.1474/1712.78
PiPjPk times:            66.0855/1579.83
Eval PiPjPk times:       34.7871/832.38
L2prod times:            38.9254/938.96
Total time:              301.023/7221.9
[main] Time assemble (wall/proc) 80.8195/466.12
[main] Time solve (wall/proc) 294.704/6635.45
[main] Stop crit:        1.77113e-11
[main] Stop crit:        0.00633093
Ebkt times:              1.92957/48.26
Eval Ebkt times:         71.3412/1729.06
PiPjPk times:            65.8647/1588.98
Eval PiPjPk times:       33.6075/811.7
L2prod times:            38.5828/936.72
Total time:              297.057/7185.64
[main] Time assemble (wall/proc) 81.4184/466.84
[main] Time solve (wall/proc) 294.319/6645.52
[main] Stop crit:        1.76901e-11
[main] Stop crit:        0.00631296
Ebkt times:              1.97991/48.3
Eval Ebkt times:         71.9798/1765.37
PiPjPk times:            65.9831/1602.48
Eval PiPjPk times:       33.9467/826.93
L2prod times:            38.9145/951.34
Total time:              298.471/7272.86
[main] Time assemble (wall/proc) 79.9991/469.08
[main] Time solve (wall/proc) 293.291/6623.89
[main] Stop crit:        1.76686e-11
[main] Stop crit:        0.00629503
Ebkt times:              1.97481/46.68
Eval Ebkt times:         72.4224/1771.31
PiPjPk times:            66.1376/1602.01
Eval PiPjPk times:       33.9663/824.64
L2prod times:            39.0298/951.72
Total time:              299.692/7291.68
[main] Time assemble (wall/proc) 81.0763/471.94
[main] Time solve (wall/proc) 292.25/6585.83
[main] Stop crit:        1.76467e-11
[main] Stop crit:        0.00627715
Ebkt times:              1.91582/47.69
Eval Ebkt times:         70.4733/1740.25
PiPjPk times:            65.1495/1599.08
Eval PiPjPk times:       32.7512/800.52
L2prod times:            38.5251/951.27
Total time:              291.627/7172.68
[main] Time assemble (wall/proc) 76.8278/461.81
[main] Time solve (wall/proc) 286.821/6524.87
[main] Stop crit:        1.76244e-11
[main] Stop crit:        0.00625932
Ebkt times:              1.89374/46.68
Eval Ebkt times:         70.056/1727.49
PiPjPk times:            64.4398/1575.48
Eval PiPjPk times:       32.6984/798.57
L2prod times:            38.0083/935.44
Total time:              289.343/7106.31
[main] Time assemble (wall/proc) 76.7237/458.48
[main] Time solve (wall/proc) 286.117/6503.85
[main] Stop crit:        1.76018e-11
[main] Stop crit:        0.00624154
Ebkt times:              1.91414/46.85
Eval Ebkt times:         70.5669/1750.23
PiPjPk times:            65.4027/1611.12
Eval PiPjPk times:       33.0191/810.93
L2prod times:            38.3496/949.23
Total time:              292.029/7203.89
[main] Time assemble (wall/proc) 76.2863/461.58
[main] Time solve (wall/proc) 286.032/6506.45
[main] Stop crit:        1.75789e-11
[main] Stop crit:        0.00622381
Ebkt times:              1.91755/46.99
Eval Ebkt times:         70.0336/1738.82
PiPjPk times:            64.8281/1594.74
Eval PiPjPk times:       32.446/792.65
L2prod times:            38.1901/946.26
Total time:              289.247/7140.78
[main] Time assemble (wall/proc) 76.1572/459.2
[main] Time solve (wall/proc) 286.279/6515.97
[main] Stop crit:        1.75556e-11
[main] Stop crit:        0.00620613
Ebkt times:              1.91044/47.84
Eval Ebkt times:         70.2233/1742.46
PiPjPk times:            65.0472/1599.59
Eval PiPjPk times:       32.9146/807.63
L2prod times:            38.3421/953.3
Total time:              290.884/7179.47
[main] Time assemble (wall/proc) 76.2735/461.16
[main] Time solve (wall/proc) 287.295/6536.66
[main] Stop crit:        1.7532e-11
[main] Stop crit:        0.00618851
Ebkt times:              1.91603/47.86
Eval Ebkt times:         70.3077/1743.15
PiPjPk times:            64.9812/1599.62
Eval PiPjPk times:       32.8087/807.81
L2prod times:            38.4274/950.8
Total time:              290.847/7180.08
[main] Time assemble (wall/proc) 76.2185/461.33
[main] Time solve (wall/proc) 285.512/6493.21
[main] Stop crit:        1.7508e-11
[main] 80%...
[main] Stop crit:        0.00617093
Ebkt times:              1.90353/48.39
Eval Ebkt times:         70.1211/1737.81
PiPjPk times:            65.2335/1601.22
Eval PiPjPk times:       32.6223/802.75
L2prod times:            38.3499/949.97
Total time:              290.353/7162.47
[main] Time assemble (wall/proc) 76.4164/460.61
[main] Time solve (wall/proc) 286.511/6510.6
[main] Stop crit:        1.74839e-11
[main] Stop crit:        0.0061534
Ebkt times:              1.88773/45.05
Eval Ebkt times:         69.4983/1714.77
PiPjPk times:            64.5362/1577.01
Eval PiPjPk times:       32.6279/801.35
L2prod times:            37.8035/933.6
Total time:              287.891/7068.14
[main] Time assemble (wall/proc) 76.9863/458.13
[main] Time solve (wall/proc) 286.905/6516.14
[main] Stop crit:        1.74595e-11
[main] Stop crit:        0.0061359
Ebkt times:              1.9074/48.11
Eval Ebkt times:         70.4912/1751.19
PiPjPk times:            64.8047/1597.93
Eval PiPjPk times:       32.806/803.85
L2prod times:            38.4047/950.41
Total time:              290.346/7171.59
[main] Time assemble (wall/proc) 76.2753/461.22
[main] Time solve (wall/proc) 286.459/6512.69
[main] Stop crit:        1.7435e-11
[main] Stop crit:        0.00611844
Ebkt times:              1.91589/49.13
Eval Ebkt times:         70.3478/1738.69
PiPjPk times:            65.4214/1607.59
Eval PiPjPk times:       32.716/802.35
L2prod times:            38.3705/946.69
Total time:              291.527/7181.98
[main] Time assemble (wall/proc) 76.4236/461.16
[main] Time solve (wall/proc) 286.043/6497.29
[main] Stop crit:        1.74104e-11
[main] Stop crit:        0.00610101
Ebkt times:              1.90492/46.48
Eval Ebkt times:         69.9944/1733.62
PiPjPk times:            64.9282/1595.29
Eval PiPjPk times:       32.8003/805.02
L2prod times:            38.255/947.95
Total time:              289.978/7150.13
[main] Time assemble (wall/proc) 76.3169/460.35
[main] Time solve (wall/proc) 286.852/6528.23
[main] Stop crit:        1.73858e-11
[main] Stop crit:        0.0060836
Ebkt times:              1.90771/48.65
Eval Ebkt times:         70.5415/1743.26
PiPjPk times:            65.3274/1607.58
Eval PiPjPk times:       32.6959/801.73
L2prod times:            38.4933/953.27
Total time:              291.242/7185.55
[main] Time assemble (wall/proc) 76.6131/461.55
[main] Time solve (wall/proc) 286.157/6505.23
[main] Stop crit:        1.73613e-11
[main] Stop crit:        0.00606622
Ebkt times:              1.8984/46.26
Eval Ebkt times:         70.1754/1737.21
PiPjPk times:            64.3953/1575.93
Eval PiPjPk times:       32.7114/800.22
L2prod times:            38.0656/939.03
Total time:              289.546/7116.59
[main] Time assemble (wall/proc) 76.5116/458.83
[main] Time solve (wall/proc) 285.797/6500.63
[main] Stop crit:        1.73369e-11
[main] Stop crit:        0.00604885
Ebkt times:              1.90445/45.62
Eval Ebkt times:         70.3152/1737.78
PiPjPk times:            64.3863/1577.2
Eval PiPjPk times:       32.5989/798.61
L2prod times:            38.2136/943.44
Total time:              289.04/7108.88
[main] Time assemble (wall/proc) 76.3498/459.3
[main] Time solve (wall/proc) 286.11/6503.26
[main] Stop crit:        1.73126e-11
[main] Stop crit:        0.0060315
Ebkt times:              1.88839/45.79
Eval Ebkt times:         69.8309/1719.33
PiPjPk times:            64.8098/1584.89
Eval PiPjPk times:       32.8585/803.24
L2prod times:            37.8593/931.96
Total time:              289.244/7085.24
[main] Time assemble (wall/proc) 76.0451/457.53
[main] Time solve (wall/proc) 285.997/6502.86
[main] Stop crit:        1.72884e-11
[main] Stop crit:        0.00601417
Ebkt times:              1.89525/45.89
Eval Ebkt times:         70.0795/1740.41
PiPjPk times:            65.1223/1596.42
Eval PiPjPk times:       32.6426/801.92
L2prod times:            38.1033/945.25
Total time:              290.866/7169.76
[main] Time assemble (wall/proc) 76.6435/459.63
[main] Time solve (wall/proc) 286.518/6516.33
[main] Stop crit:        1.72645e-11
[main] Stop crit:        0.00599685
Ebkt times:              1.91122/48.48
Eval Ebkt times:         70.1776/1733.73
PiPjPk times:            64.8247/1594.9
Eval PiPjPk times:       32.2418/793.27
L2prod times:            38.2305/946.08
Total time:              288.955/7130.51
[main] Time assemble (wall/proc) 76.7318/459.34
[main] Time solve (wall/proc) 286.382/6516.08
[main] Stop crit:        1.72406e-11
[main] Stop crit:        0.00597955
Ebkt times:              1.90535/47.82
Eval Ebkt times:         70.3438/1742.53
PiPjPk times:            65.0049/1598.59
Eval PiPjPk times:       32.6407/802.35
L2prod times:            38.1487/946.89
Total time:              290.006/7146.93
[main] Time assemble (wall/proc) 77.06/461.54
[main] Time solve (wall/proc) 286.351/6510.79
[main] Stop crit:        1.72169e-11
[main] Stop crit:        0.00596227
Ebkt times:              1.90016/46.97
Eval Ebkt times:         70.1492/1732.33
PiPjPk times:            65.0291/1596.85
Eval PiPjPk times:       32.5804/799.75
L2prod times:            38.3293/948.81
Total time:              290.379/7158.63
[main] Time assemble (wall/proc) 76.5966/460.44
[main] Time solve (wall/proc) 286.385/6515.67
[main] Stop crit:        1.71933e-11
[main] Stop crit:        0.00594501
Ebkt times:              1.91686/46.89
Eval Ebkt times:         70.4456/1742.34
PiPjPk times:            65.0237/1591.15
Eval PiPjPk times:       32.3866/793.53
L2prod times:            38.3832/950.34
Total time:              290.251/7145.04
[main] Time assemble (wall/proc) 76.7439/461.38
[main] Time solve (wall/proc) 286.353/6510.13
[main] Stop crit:        1.71697e-11
[main] Stop crit:        0.00592778
Ebkt times:              1.89804/45.47
Eval Ebkt times:         70.0715/1736.34
PiPjPk times:            64.8019/1588.68
Eval PiPjPk times:       32.687/796.97
L2prod times:            38.0953/940.24
Total time:              289.809/7133.8
[main] Time assemble (wall/proc) 76.322/459.42
[main] Time solve (wall/proc) 286.194/6509.71
[main] Stop crit:        1.71462e-11
[main] Stop crit:        0.00591059
Ebkt times:              1.90215/47.54
Eval Ebkt times:         70.3453/1739.56
PiPjPk times:            65.0227/1597.87
Eval PiPjPk times:       32.7067/802.88
L2prod times:            38.0913/942.04
Total time:              290.282/7149.16
[main] Time assemble (wall/proc) 76.0984/459.84
[main] Time solve (wall/proc) 285.935/6500.28
[main] Stop crit:        1.71227e-11
[main] 90%...
[main] Stop crit:        0.00589345
Ebkt times:              1.90596/45.9
Eval Ebkt times:         70.5523/1740.32
PiPjPk times:            65.0783/1594.27
Eval PiPjPk times:       32.9633/810.09
L2prod times:            38.0358/935.9
Total time:              291.392/7155.44
[main] Time assemble (wall/proc) 76.5263/459.85
[main] Time solve (wall/proc) 286.65/6516.97
[main] Stop crit:        1.7099e-11
[main] Stop crit:        0.00587637
Ebkt times:              1.89321/46.69
Eval Ebkt times:         70.1183/1727.32
PiPjPk times:            64.6179/1577.24
Eval PiPjPk times:       32.7835/797.72
L2prod times:            37.9352/935.16
Total time:              289.456/7098.6
[main] Time assemble (wall/proc) 76.4394/458.55
[main] Time solve (wall/proc) 286.761/6524.09
[main] Stop crit:        1.70754e-11
[main] Stop crit:        0.00585936
Ebkt times:              1.90036/48.44
Eval Ebkt times:         70.2842/1736.84
PiPjPk times:            64.9605/1603.45
Eval PiPjPk times:       32.9045/805.76
L2prod times:            38.1293/943.63
Total time:              290.497/7167.73
[main] Time assemble (wall/proc) 76.6836/460.55
[main] Time solve (wall/proc) 286.136/6508.37
[main] Stop crit:        1.70515e-11
[main] Stop crit:        0.00584242
Ebkt times:              1.90963/46.25
Eval Ebkt times:         70.1909/1733.29
PiPjPk times:            65.1191/1596.07
Eval PiPjPk times:       32.9335/805.32
L2prod times:            38.3879/948.18
Total time:              291.526/7167.48
[main] Time assemble (wall/proc) 76.3523/460.86
[main] Time solve (wall/proc) 285.811/6493.35
[main] Stop crit:        1.70276e-11
[main] Stop crit:        0.00582557
Ebkt times:              1.89181/47.47
Eval Ebkt times:         70.2702/1738.36
PiPjPk times:            64.9903/1592.87
Eval PiPjPk times:       32.8316/806.11
L2prod times:            38.2907/946.18
Total time:              290.569/7154.48
[main] Time assemble (wall/proc) 76.5241/460.89
[main] Time solve (wall/proc) 286.472/6512.4
[main] Stop crit:        1.70036e-11
[main] Stop crit:        0.00580882
Ebkt times:              1.92127/47.41
Eval Ebkt times:         70.2282/1738.78
PiPjPk times:            64.8306/1595.54
Eval PiPjPk times:       32.7399/806.57
L2prod times:            38.3758/948.79
Total time:              290.424/7166.61
[main] Time assemble (wall/proc) 76.331/461.58
[main] Time solve (wall/proc) 286.834/6527.78
[main] Stop crit:        1.69794e-11
[main] Stop crit:        0.00579217
Ebkt times:              1.91904/48.12
Eval Ebkt times:         69.7304/1726.43
PiPjPk times:            64.7861/1592.95
Eval PiPjPk times:       32.6566/800.69
L2prod times:            38.0262/940.15
Total time:              288.72/7118.09
[main] Time assemble (wall/proc) 76.0546/458.35
[main] Time solve (wall/proc) 286.821/6529.25
[main] Stop crit:        1.69551e-11
[main] Stop crit:        0.00577564
Ebkt times:              1.88856/46.64
Eval Ebkt times:         70.1941/1732.39
PiPjPk times:            64.5882/1587.07
Eval PiPjPk times:       32.283/788.23
L2prod times:            38.2036/941.59
Total time:              289.211/7109.51
[main] Time assemble (wall/proc) 76.2751/458.68
[main] Time solve (wall/proc) 286.468/6521.69
[main] Stop crit:        1.69308e-11
[main] Stop crit:        0.00575923
Ebkt times:              1.87947/45.9
Eval Ebkt times:         70.0215/1728.69
PiPjPk times:            65.1038/1592.09
Eval PiPjPk times:       32.8568/805.68
L2prod times:            37.997/937.99
Total time:              290.285/7134.56
[main] Time assemble (wall/proc) 76.2305/459.91
[main] Time solve (wall/proc) 286.653/6519.19
[main] Stop crit:        1.69063e-11
[main] Stop crit:        0.00574294
Ebkt times:              1.91406/47.1
Eval Ebkt times:         69.9747/1726.02
PiPjPk times:            64.7444/1589.97
Eval PiPjPk times:       32.5092/798.4
L2prod times:            38.0956/941.35
Total time:              289.386/7119.64
[main] Time assemble (wall/proc) 76.6693/458.99
[main] Time solve (wall/proc) 286.603/6512.79
[main] Stop crit:        1.68819e-11
[main] Stop crit:        0.00572679
Ebkt times:              1.88627/47.72
Eval Ebkt times:         69.7899/1714.82
PiPjPk times:            64.2313/1568.43
Eval PiPjPk times:       32.62/792.86
L2prod times:            37.8839/929.96
Total time:              288.289/7056.58
[main] Time assemble (wall/proc) 76.108/456.72
[main] Time solve (wall/proc) 286.56/6523.46
[main] Stop crit:        1.68575e-11
[main] Stop crit:        0.00571076
Ebkt times:              1.91493/47.62
Eval Ebkt times:         70.2392/1736.9
PiPjPk times:            65.046/1598.06
Eval PiPjPk times:       32.8444/804.56
L2prod times:            38.4448/954.25
Total time:              291.002/7174.36
[main] Time assemble (wall/proc) 76.8533/461.47
[main] Time solve (wall/proc) 286.01/6499.16
[main] Stop crit:        1.68332e-11
[main] Stop crit:        0.00569488
Ebkt times:              1.89668/46.58
Eval Ebkt times:         70.0906/1739.38
PiPjPk times:            65.0347/1601.24
Eval PiPjPk times:       32.6183/799.14
L2prod times:            38.032/940.62
Total time:              290.041/7149.22
[main] Time assemble (wall/proc) 76.3116/460.01
[main] Time solve (wall/proc) 286.248/6513.27
[main] Stop crit:        1.6809e-11
[main] Stop crit:        0.00567912
Ebkt times:              1.90272/49.45
Eval Ebkt times:         70.0751/1727.92
PiPjPk times:            64.4017/1580.08
Eval PiPjPk times:       32.8935/804.86
L2prod times:            38.0486/939.73
Total time:              289.73/7126.95
[main] Time assemble (wall/proc) 76.3104/459.29
[main] Time solve (wall/proc) 287.586/6536.47
[main] Stop crit:        1.6785e-11
[main] Stop crit:        0.0056635
Ebkt times:              1.90386/44.94
Eval Ebkt times:         70.6982/1757.41
PiPjPk times:            65.3039/1611.39
Eval PiPjPk times:       32.9479/810.23
L2prod times:            38.4305/953.64
Total time:              291.655/7214.02
[main] Time assemble (wall/proc) 75.8883/462.22
[main] Time solve (wall/proc) 285.814/6506.08
[main] Stop crit:        1.67612e-11
[main] Stop crit:        0.00564802
Ebkt times:              1.8896/48.63
Eval Ebkt times:         70.1217/1738.85
PiPjPk times:            64.8076/1596.67
Eval PiPjPk times:       32.4908/799.33
L2prod times:            38.2626/948.46
Total time:              289.565/7155.25
[main] Time assemble (wall/proc) 76.4911/460.29
[main] Time solve (wall/proc) 286.179/6510.12
[main] Stop crit:        1.67376e-11
[main] Time run (wall/proc) 67011.4/1.29818e+06
[main] Compute errors
[main] Electric field error = 0.00280273
[main] Potential error = 0.00262618
[main] Lambda = 0.0429998
[main] Maximum residual = 4.25959e-14
[main] Maximum constraint difference = 10.4071
[main] Time norms (wall/proc) 1.43384/32.71
[main] Mesh diameter 0.176754
[main] Done
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
1    0.826611  0.1         0.121929    --        0.111945    --       3.44013e-14  4.39453
1    0.454124  0.04        0.0212581   2.92      0.0211065   2.79     6.01964e-15  6.4778
1    0.305313  0.0185185   0.00873815  2.24      0.00821016  2.38     1.78277e-14  8.06623
1    0.221382  0.00970874  0.00444127  2.11      0.004225    2.07     6.76868e-13  9.30312
1    0.176754  0.00621118  0.00280273  2.04      0.00262618  2.11     4.25959e-14  10.4071


==> outputs/N1/Voro-small-0_k1/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 410
DimSXCurl: 949
DimSXDiv: 648
DimLieAlg: 3
DimLASXGrad: 1230
DimLASXCurl: 2847
DimLASXDiv: 1944
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.44013e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.57516
MaxConstraintDiff: 4.39453
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.121929
E_L2Pot: 0.111945
absE_L2Elec: 0.0874593
absE_L2Pot: 0.074071
absE_L2Lambda: 3.35169
N_L2Elec: 0.717295
N_L2Pot: 0.661676
TwallDDRCore: 0.0308162
TprocDDRCore: 0.44
TwallModel: 0.666678
TprocModel: 2.6
TwallAssemble: 0.822456
TprocAssemble: 3.294
TwallSolve: 0.34498
TprocSolve: 2.95
TwallRun: 36.4272
TprocRun: 310.12
Solver: Pardiso


==> outputs/N1/Voro-small-0_k1/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXGrad: 2030
DimSXCurl: 4679
DimSXDiv: 3150
DimLieAlg: 3
DimLASXGrad: 6090
DimLASXCurl: 14037
DimLASXDiv: 9450
InitialTime: 0
FinalTime: 1
Timestep: 0.04
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.01964e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.07776
MaxConstraintDiff: 6.4778
OuterIterations: 25
AvgNonlinearIterations: 1.04
E_L2Elec: 0.0212581
E_L2Pot: 0.0211065
absE_L2Elec: 0.0151418
absE_L2Pot: 0.0138329
absE_L2Lambda: 0.518367
N_L2Elec: 0.712284
N_L2Pot: 0.655385
TwallDDRCore: 0.0718324
TprocDDRCore: 1.41
TwallModel: 3.66665
TprocModel: 9.84
TwallAssemble: 4.93571
TprocAssemble: 22.6219
TwallSolve: 2.9898
TprocSolve: 35.875
TwallRun: 281.915
TprocRun: 2764.02
Solver: Pardiso


==> outputs/N1/Voro-small-0_k1/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 6029
DimSXCurl: 13767
DimSXDiv: 9111
DimLieAlg: 3
DimLASXGrad: 18087
DimLASXCurl: 41301
DimLASXDiv: 27333
InitialTime: 0
FinalTime: 1
Timestep: 0.0185185
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.78277e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.44322
MaxConstraintDiff: 8.06623
OuterIterations: 54
AvgNonlinearIterations: 1
E_L2Elec: 0.00873815
E_L2Pot: 0.00821016
absE_L2Elec: 0.00622582
absE_L2Pot: 0.00538154
absE_L2Lambda: 0.150941
N_L2Elec: 0.712487
N_L2Pot: 0.655474
TwallDDRCore: 0.159551
TprocDDRCore: 3.32
TwallModel: 13.6264
TprocModel: 33.32
TwallAssemble: 16.6185
TprocAssemble: 83.8798
TwallSolve: 18.3977
TprocSolve: 325.291
TwallRun: 2414.55
TprocRun: 31404.7
Solver: Pardiso


==> outputs/N1/Voro-small-0_k1/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXGrad: 13106
DimSXCurl: 29851
DimSXDiv: 19662
DimLieAlg: 3
DimLASXGrad: 39318
DimLASXCurl: 89553
DimLASXDiv: 58986
InitialTime: 0
FinalTime: 1
Timestep: 0.00970874
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.76868e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 7.36502
MaxConstraintDiff: 9.30312
OuterIterations: 103
AvgNonlinearIterations: 1
E_L2Elec: 0.00444127
E_L2Pot: 0.004225
absE_L2Elec: 0.00316476
absE_L2Pot: 0.00276971
absE_L2Lambda: 0.0766986
N_L2Elec: 0.71258
N_L2Pot: 0.655552
TwallDDRCore: 0.287696
TprocDDRCore: 6.61
TwallModel: 30.6076
TprocModel: 77.47
TwallAssemble: 38.2722
TprocAssemble: 211.619
TwallSolve: 83.256
TprocSolve: 1731.69
TwallRun: 14950.7
TprocRun: 247182
Solver: Pardiso


==> outputs/N1/Voro-small-0_k1/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXGrad: 24533
DimSXCurl: 55715
DimSXDiv: 36507
DimLieAlg: 3
DimLASXGrad: 73599
DimLASXCurl: 167145
DimLASXDiv: 109521
InitialTime: 0
FinalTime: 1
Timestep: 0.00621118
StoppingValue: 1e-06
Theta: 1
MaxResidual: 4.25959e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 8.24633
MaxConstraintDiff: 10.4071
OuterIterations: 161
AvgNonlinearIterations: 1
E_L2Elec: 0.00280273
E_L2Pot: 0.00262618
absE_L2Elec: 0.00199716
absE_L2Pot: 0.00172158
absE_L2Lambda: 0.0429998
N_L2Elec: 0.712577
N_L2Pot: 0.655545
TwallDDRCore: 0.509121
TprocDDRCore: 12.41
TwallModel: 60.7376
TprocModel: 154.49
TwallAssemble: 76.4285
TprocAssemble: 459.834
TwallSolve: 285.955
TprocSolve: 6504.24
TwallRun: 67011.4
TprocRun: 1.29818e+06
Solver: Pardiso


==> outputs/N1/Voro-small-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k2/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k2/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1/Voro-small-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.826611  0.1         0.0520081   --        0.0475555    --       5.49554e-13  5.69389
2    0.454124  0.0185185   0.00849747  3.02      0.00770316   3.04     9.40462e-13  8.44023
2    0.305313  0.00568182  0.00258618  3.00      0.00231659   3.03     2.19479e-13  10.4053
2    0.221382  0.0021692   0.00105285  2.80      0.000883706  3.00     2.50049e-12  12.0506


==> outputs/N1/Voro-small-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0659965/0.99
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.04297/7.28
[main] Initial constraint norm: 4.56934
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0963
Ebkt times:              0.599399/15.59
Eval Ebkt times:         8.84056/209.05
PiPjPk times:            5.1277/96.02
Eval PiPjPk times:       0.802073/11.79
L2prod times:            1.99649/52.04
Total time:              20.4543/440.71
[main] Time assemble (wall/proc) 4.3495/24.84
[main] Time solve (wall/proc) 1.57678/11.65
[main] Stop crit:        5.88723e-06
Ebkt times:              0.616755/16.66
Eval Ebkt times:         8.8535/209.67
PiPjPk times:            5.27855/100.09
Eval PiPjPk times:       0.781802/10.58
L2prod times:            1.92117/51.39
Total time:              20.5211/444.67
[main] Time assemble (wall/proc) 4.1756/25.06
[main] Time solve (wall/proc) 1.54471/10.81
[main] Stop crit:        1.0251e-13
[main] 10%...
[main] Stop crit:        0.0828722
Ebkt times:              0.584499/15.39
Eval Ebkt times:         8.83081/208.85
PiPjPk times:            5.14066/94.1
Eval PiPjPk times:       0.749142/9.98
L2prod times:            1.92783/51.8
Total time:              20.2446/434.88
[main] Time assemble (wall/proc) 4.19232/24.54
[main] Time solve (wall/proc) 1.5406/10.68
[main] Stop crit:        2.47564e-06
Ebkt times:              0.597643/16.11
Eval Ebkt times:         8.88777/210.88
PiPjPk times:            5.26133/99.44
Eval PiPjPk times:       0.796726/11.26
L2prod times:            1.92774/51.67
Total time:              20.4555/443.83
[main] Time assemble (wall/proc) 4.20457/24.87
[main] Time solve (wall/proc) 1.58466/10.87
[main] Stop crit:        2.76066e-14
[main] 20%...
[main] Stop crit:        0.0759244
Ebkt times:              0.589287/15.53
Eval Ebkt times:         8.80452/209.68
PiPjPk times:            5.06907/95.84
Eval PiPjPk times:       0.753652/10.29
L2prod times:            1.92203/50.97
Total time:              20.1034/437.14
[main] Time assemble (wall/proc) 4.16706/24.53
[main] Time solve (wall/proc) 1.56395/10.9
[main] Stop crit:        2.37078e-06
Ebkt times:              0.597403/15.99
Eval Ebkt times:         8.93618/209.01
PiPjPk times:            5.31983/101.36
Eval PiPjPk times:       0.769115/10.51
L2prod times:            1.97515/52.53
Total time:              20.5859/443.3
[main] Time assemble (wall/proc) 4.23296/24.85
[main] Time solve (wall/proc) 1.57454/11.01
[main] Stop crit:        3.20222e-14
[main] 30%...
[main] Stop crit:        0.0709296
Ebkt times:              0.62796/16.73
Eval Ebkt times:         8.882/208.38
PiPjPk times:            5.11521/94.63
Eval PiPjPk times:       0.77175/10.77
L2prod times:            1.99462/52.02
Total time:              20.3885/435.98
[main] Time assemble (wall/proc) 4.32229/24.8
[main] Time solve (wall/proc) 1.60506/11.26
[main] Stop crit:        2.55869e-06
Ebkt times:              0.596602/15.41
Eval Ebkt times:         8.91775/210.97
PiPjPk times:            5.10311/94.72
Eval PiPjPk times:       0.745411/10.36
L2prod times:            1.94817/51.19
Total time:              20.3195/436.77
[main] Time assemble (wall/proc) 4.28475/24.8
[main] Time solve (wall/proc) 1.54204/10.93
[main] Stop crit:        4.38438e-14
[main] 40%...
[main] Stop crit:        0.066694
Ebkt times:              0.609874/15.85
Eval Ebkt times:         8.93003/210.88
PiPjPk times:            5.24504/99.53
Eval PiPjPk times:       0.741667/10.21
L2prod times:            1.93368/51.44
Total time:              20.4561/441.99
[main] Time assemble (wall/proc) 4.19469/24.92
[main] Time solve (wall/proc) 1.59534/11.1
[main] Stop crit:        2.60024e-06
Ebkt times:              0.612226/16.36
Eval Ebkt times:         8.78367/208.94
PiPjPk times:            5.20172/98.01
Eval PiPjPk times:       0.764573/10.17
L2prod times:            1.93965/51.76
Total time:              20.2782/439.65
[main] Time assemble (wall/proc) 4.22421/24.75
[main] Time solve (wall/proc) 1.54247/10.72
[main] Stop crit:        5.2619e-14
[main] 50%...
[main] Stop crit:        0.0638718
Ebkt times:              0.597772/15.5
Eval Ebkt times:         8.69059/205.89
PiPjPk times:            5.09564/97.78
Eval PiPjPk times:       0.755594/10.36
L2prod times:            1.95673/51.54
Total time:              20.0076/433.94
[main] Time assemble (wall/proc) 4.33802/24.42
[main] Time solve (wall/proc) 1.53818/10.62
[main] Stop crit:        2.55891e-06
Ebkt times:              0.628659/16.5
Eval Ebkt times:         9.00445/213.4
PiPjPk times:            5.00828/92.89
Eval PiPjPk times:       0.777329/10.37
L2prod times:            1.95691/52.08
Total time:              20.4506/439.99
[main] Time assemble (wall/proc) 4.35489/24.81
[main] Time solve (wall/proc) 1.52967/10.73
[main] Stop crit:        5.01153e-14
[main] 60%...
[main] Stop crit:        0.0630336
Ebkt times:              0.593739/15.28
Eval Ebkt times:         8.84517/209.6
PiPjPk times:            5.08015/95.14
Eval PiPjPk times:       0.747196/9.95
L2prod times:            1.95932/52.03
Total time:              20.2199/436.31
[main] Time assemble (wall/proc) 4.22325/24.57
[main] Time solve (wall/proc) 1.55187/11.24
[main] Stop crit:        2.52179e-06
Ebkt times:              0.603941/15.74
Eval Ebkt times:         8.89355/208.3
PiPjPk times:            4.90326/87.95
Eval PiPjPk times:       0.73706/9.62
L2prod times:            1.96904/51.69
Total time:              20.1048/426.29
[main] Time assemble (wall/proc) 4.3567/24.46
[main] Time solve (wall/proc) 1.54336/10.75
[main] Stop crit:        4.20212e-14
[main] 70%...
[main] Stop crit:        0.0641265
Ebkt times:              0.588639/15.12
Eval Ebkt times:         8.89065/208.23
PiPjPk times:            5.10849/91.09
Eval PiPjPk times:       0.762564/10.33
L2prod times:            1.92408/50.74
Total time:              20.2823/429.18
[main] Time assemble (wall/proc) 4.30204/24.76
[main] Time solve (wall/proc) 1.54514/10.81
[main] Stop crit:        2.4853e-06
Ebkt times:              0.640259/17.23
Eval Ebkt times:         9.02495/212.73
PiPjPk times:            5.05107/94.31
Eval PiPjPk times:       0.789606/10.53
L2prod times:            1.96478/52.68
Total time:              20.5112/441.99
[main] Time assemble (wall/proc) 4.31127/24.84
[main] Time solve (wall/proc) 1.57665/10.69
[main] Stop crit:        5.47326e-14
[main] 80%...
[main] Stop crit:        0.0667952
Ebkt times:              0.628638/16.61
Eval Ebkt times:         8.74832/207.58
PiPjPk times:            5.11211/95.46
Eval PiPjPk times:       0.749173/10.02
L2prod times:            1.94715/50.93
Total time:              20.1683/435.09
[main] Time assemble (wall/proc) 4.39111/24.59
[main] Time solve (wall/proc) 1.55965/11.08
[main] Stop crit:        2.39915e-06
Ebkt times:              0.611573/16.17
Eval Ebkt times:         8.94888/212.36
PiPjPk times:            5.20313/97.71
Eval PiPjPk times:       0.796242/10.69
L2prod times:            1.92964/51.44
Total time:              20.5878/444.78
[main] Time assemble (wall/proc) 4.15219/25.04
[main] Time solve (wall/proc) 1.55216/11.11
[main] Stop crit:        3.57129e-14
[main] 90%...
[main] Stop crit:        0.070697
Ebkt times:              0.625588/16.6
Eval Ebkt times:         8.95802/208.79
PiPjPk times:            5.04739/94.55
Eval PiPjPk times:       0.763629/10.47
L2prod times:            1.93957/50.83
Total time:              20.3969/436.46
[main] Time assemble (wall/proc) 4.37007/24.54
[main] Time solve (wall/proc) 1.59558/11.13
[main] Stop crit:        2.2674e-06
Ebkt times:              0.591023/15.66
Eval Ebkt times:         8.85279/210.63
PiPjPk times:            5.14483/95.9
Eval PiPjPk times:       0.765588/10.41
L2prod times:            1.94077/51.42
Total time:              20.3282/438.95
[main] Time assemble (wall/proc) 4.18636/24.77
[main] Time solve (wall/proc) 1.56706/10.78
[main] Stop crit:        3.4793e-14
[main] Time run (wall/proc) 206.481/1550.18
[main] Compute errors
[main] Electric field error = 0.0520081
[main] Potential error = 0.0475555
[main] Lambda = 0.797597
[main] Maximum residual = 5.49554e-13
[main] Maximum constraint difference = 5.69389
[main] Time norms (wall/proc) 0.171248/1.4
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0185185
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.139316/2.69
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 13.7349/37.26
[main] Initial constraint norm: 6.56791
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00842958
Ebkt times:              1.93002/47.52
Eval Ebkt times:         51.5147/1206.46
PiPjPk times:            39.5592/875.94
Eval PiPjPk times:       6.75602/142.37
L2prod times:            12.3942/292.24
Total time:              136.19/3096.57
[main] Time assemble (wall/proc) 22.7344/173.74
[main] Time solve (wall/proc) 15.2104/189.85
[main] Stop crit:        3.54308e-09
[main] Stop crit:        0.00802156
Ebkt times:              1.92363/48.53
Eval Ebkt times:         51.79/1226.28
PiPjPk times:            40.2236/904.75
Eval PiPjPk times:       6.88883/145.41
L2prod times:            12.2709/293.94
Total time:              137.03/3157.28
[main] Time assemble (wall/proc) 22.2703/174.66
[main] Time solve (wall/proc) 15.2894/189.73
[main] Stop crit:        1.81321e-09
[main] Stop crit:        0.00791791
Ebkt times:              1.96271/49.57
Eval Ebkt times:         51.8674/1215.88
PiPjPk times:            39.1659/863.98
Eval PiPjPk times:       6.75924/143.89
L2prod times:            12.5842/296.22
Total time:              136.064/3096.3
[main] Time assemble (wall/proc) 22.8319/173.72
[main] Time solve (wall/proc) 15.11/188.14
[main] Stop crit:        1.61489e-09
[main] Stop crit:        0.00787799
Ebkt times:              1.96898/48.81
Eval Ebkt times:         51.0367/1200.69
PiPjPk times:            39.8785/885.96
Eval PiPjPk times:       6.77314/141.8
L2prod times:            12.3568/291.9
Total time:              135.455/3088.52
[main] Time assemble (wall/proc) 22.4155/172.86
[main] Time solve (wall/proc) 15.0613/188.46
[main] Stop crit:        1.58834e-09
[main] Stop crit:        0.00790414
Ebkt times:              1.98009/49.41
Eval Ebkt times:         51.6983/1228.03
PiPjPk times:            39.6004/890.24
Eval PiPjPk times:       6.71784/142.49
L2prod times:            12.2013/292.82
Total time:              135.874/3132.29
[main] Time assemble (wall/proc) 22.2715/173.67
[main] Time solve (wall/proc) 14.9915/186.98
[main] Stop crit:        1.50458e-09
[main] Stop crit:        0.00797827
Ebkt times:              1.90181/47.55
Eval Ebkt times:         51.6548/1221.72
PiPjPk times:            39.1789/875.26
Eval PiPjPk times:       6.83576/145.12
L2prod times:            12.2563/293.23
Total time:              135.755/3120.58
[main] Time assemble (wall/proc) 22.5554/173.81
[main] Time solve (wall/proc) 14.9819/187.85
[main] Stop crit:        1.47672e-09
[main] 11%...
[main] Stop crit:        0.00806403
Ebkt times:              1.8954/47.22
Eval Ebkt times:         51.094/1203.73
PiPjPk times:            39.7662/885.51
Eval PiPjPk times:       6.66939/139.13
L2prod times:            12.0945/287.69
Total time:              135.298/3090.03
[main] Time assemble (wall/proc) 22.0738/172.15
[main] Time solve (wall/proc) 14.9949/188.52
[main] Stop crit:        1.47183e-09
[main] Stop crit:        0.00813151
Ebkt times:              1.97239/49.1
Eval Ebkt times:         51.7399/1220.13
PiPjPk times:            39.5806/878.04
Eval PiPjPk times:       6.70467/142.45
L2prod times:            12.5462/300.79
Total time:              136.129/3116.71
[main] Time assemble (wall/proc) 22.1049/173.13
[main] Time solve (wall/proc) 15.0764/188.18
[main] Stop crit:        1.47089e-09
[main] Stop crit:        0.00816328
Ebkt times:              1.89384/47.7
Eval Ebkt times:         51.1377/1204.69
PiPjPk times:            39.6001/877.92
Eval PiPjPk times:       7.00313/146.81
L2prod times:            12.4228/293.81
Total time:              135.783/3099.39
[main] Time assemble (wall/proc) 22.6606/172.96
[main] Time solve (wall/proc) 15.0077/187.73
[main] Stop crit:        1.4672e-09
[main] Stop crit:        0.00815377
Ebkt times:              1.93042/47.78
Eval Ebkt times:         51.2312/1213.97
PiPjPk times:            39.4581/880.4
Eval PiPjPk times:       6.77283/144.69
L2prod times:            12.1367/290.26
Total time:              135.252/3107
[main] Time assemble (wall/proc) 22.1062/172.89
[main] Time solve (wall/proc) 15.0461/189.16
[main] Stop crit:        1.44926e-09
[main] Stop crit:        0.00810718
Ebkt times:              1.95103/48.34
Eval Ebkt times:         51.3004/1210.37
PiPjPk times:            39.1344/870.37
Eval PiPjPk times:       6.7852/144.48
L2prod times:            12.3913/293.62
Total time:              135.071/3092.93
[main] Time assemble (wall/proc) 22.0593/172.39
[main] Time solve (wall/proc) 15.0436/188.08
[main] Stop crit:        1.41695e-09
[main] Stop crit:        0.00803417
Ebkt times:              1.97117/48.91
Eval Ebkt times:         51.4119/1216.12
PiPjPk times:            40.0693/893.6
Eval PiPjPk times:       6.72821/143.33
L2prod times:            12.192/289.65
Total time:              135.993/3119.8
[main] Time assemble (wall/proc) 22.2392/173.94
[main] Time solve (wall/proc) 15.0461/188.06
[main] Stop crit:        1.37774e-09
[main] 22%...
[main] Stop crit:        0.0079479
Ebkt times:              1.95505/49.27
Eval Ebkt times:         51.8609/1241.25
PiPjPk times:            39.9383/905.13
Eval PiPjPk times:       6.83923/148.97
L2prod times:            12.405/300.24
Total time:              136.811/3184.66
[main] Time assemble (wall/proc) 21.7504/174.31
[main] Time solve (wall/proc) 15.0901/188.81
[main] Stop crit:        1.33777e-09
[main] Stop crit:        0.00786077
Ebkt times:              1.93422/48.22
Eval Ebkt times:         51.268/1207.95
PiPjPk times:            39.0684/865.44
Eval PiPjPk times:       6.77077/142.43
L2prod times:            12.4662/295.84
Total time:              134.883/3078.2
[main] Time assemble (wall/proc) 22.2616/172.24
[main] Time solve (wall/proc) 15.0235/188.96
[main] Stop crit:        1.30063e-09
[main] Stop crit:        0.00778223
Ebkt times:              1.92744/46.79
Eval Ebkt times:         51.477/1201.48
PiPjPk times:            39.553/871.26
Eval PiPjPk times:       6.74356/141.26
L2prod times:            12.393/289.91
Total time:              136.075/3081.75
[main] Time assemble (wall/proc) 22.2707/173.23
[main] Time solve (wall/proc) 14.9637/186.97
[main] Stop crit:        1.26842e-09
[main] Stop crit:        0.0077178
Ebkt times:              1.88822/46.48
Eval Ebkt times:         51.5367/1212.04
PiPjPk times:            40.0647/892.07
Eval PiPjPk times:       6.9365/146.47
L2prod times:            12.3508/293.46
Total time:              136.696/3118.87
[main] Time assemble (wall/proc) 22.545/174.11
[main] Time solve (wall/proc) 15.028/188.69
[main] Stop crit:        1.24318e-09
[main] Stop crit:        0.00766913
Ebkt times:              2.02597/51.1
Eval Ebkt times:         52.2204/1235.09
PiPjPk times:            39.8669/895.49
Eval PiPjPk times:       6.75588/143.91
L2prod times:            12.6452/300.95
Total time:              137.681/3169.09
[main] Time assemble (wall/proc) 22.2349/175.47
[main] Time solve (wall/proc) 15.0745/188.77
[main] Stop crit:        1.22749e-09
[main] Stop crit:        0.00763476
Ebkt times:              1.92992/47.24
Eval Ebkt times:         51.571/1202.61
PiPjPk times:            39.2895/867.68
Eval PiPjPk times:       6.94805/145.98
L2prod times:            12.4155/291.08
Total time:              136.202/3088.42
[main] Time assemble (wall/proc) 22.33/172.74
[main] Time solve (wall/proc) 15.0655/188.33
[main] Stop crit:        1.22256e-09
[main] 33%...
[main] Stop crit:        0.00761144
Ebkt times:              1.89931/47.37
Eval Ebkt times:         50.9543/1198.73
PiPjPk times:            39.6087/884.45
Eval PiPjPk times:       6.72766/142.78
L2prod times:            11.9934/285.52
Total time:              134.788/3083.85
[main] Time assemble (wall/proc) 22.0563/172.51
[main] Time solve (wall/proc) 15.0915/189.2
[main] Stop crit:        1.22628e-09
[main] Stop crit:        0.00759537
Ebkt times:              1.97729/49.21
Eval Ebkt times:         51.4958/1210.66
PiPjPk times:            39.4265/877.44
Eval PiPjPk times:       6.96927/146.91
L2prod times:            12.422/294.64
Total time:              135.876/3106.73
[main] Time assemble (wall/proc) 21.995/172.44
[main] Time solve (wall/proc) 15.0636/188.18
[main] Stop crit:        1.23421e-09
[main] Stop crit:        0.00758322
Ebkt times:              1.95038/49.88
Eval Ebkt times:         50.9271/1203.25
PiPjPk times:            39.6497/885.7
Eval PiPjPk times:       6.85998/145.21
L2prod times:            12.1857/290.12
Total time:              135.469/3107.02
[main] Time assemble (wall/proc) 22.051/173.27
[main] Time solve (wall/proc) 15.0446/188.29
[main] Stop crit:        1.2424e-09
[main] Stop crit:        0.00757267
Ebkt times:              1.92751/49.04
Eval Ebkt times:         51.5054/1224.45
PiPjPk times:            39.1406/880.57
Eval PiPjPk times:       6.82387/145.17
L2prod times:            12.4729/296.06
Total time:              135.63/3126.37
[main] Time assemble (wall/proc) 22.1705/173.61
[main] Time solve (wall/proc) 15.0738/188.5
[main] Stop crit:        1.24896e-09
[main] Stop crit:        0.00756245
Ebkt times:              1.91557/48.05
Eval Ebkt times:         51.2577/1208.43
PiPjPk times:            38.9081/868.96
Eval PiPjPk times:       6.65142/141.72
L2prod times:            12.164/290.1
Total time:              134.488/3083.83
[main] Time assemble (wall/proc) 22.1262/172.18
[main] Time solve (wall/proc) 15.1165/188.49
[main] Stop crit:        1.2539e-09
[main] Stop crit:        0.00755204
Ebkt times:              1.95569/48.93
Eval Ebkt times:         51.1163/1206.42
PiPjPk times:            39.0426/869.23
Eval PiPjPk times:       6.68312/141.29
L2prod times:            12.2573/290.44
Total time:              134.178/3069.27
[main] Time assemble (wall/proc) 22.1075/171.57
[main] Time solve (wall/proc) 15.0795/188.51
[main] Stop crit:        1.25818e-09
[main] 44%...
[main] Stop crit:        0.00754131
Ebkt times:              1.95134/49.52
Eval Ebkt times:         51.5695/1223.07
PiPjPk times:            39.7099/886.2
Eval PiPjPk times:       6.7501/142.28
L2prod times:            12.3357/294.39
Total time:              135.89/3124.13
[main] Time assemble (wall/proc) 22.0953/173.53
[main] Time solve (wall/proc) 15.0597/188.85
[main] Stop crit:        1.26274e-09
[main] Stop crit:        0.00753018
Ebkt times:              1.99627/49.78
Eval Ebkt times:         51.7514/1221.25
PiPjPk times:            39.9596/892.49
Eval PiPjPk times:       6.94554/148.9
L2prod times:            12.0904/287.69
Total time:              136.82/3137.08
[main] Time assemble (wall/proc) 21.9883/174.04
[main] Time solve (wall/proc) 15.1474/189.42
[main] Stop crit:        1.26789e-09
[main] Stop crit:        0.00751841
Ebkt times:              1.91248/48.9
Eval Ebkt times:         51.6345/1226.84
PiPjPk times:            40.1854/902
Eval PiPjPk times:       6.67455/141.33
L2prod times:            12.6135/302.66
Total time:              136.457/3148.54
[main] Time assemble (wall/proc) 21.8003/173.61
[main] Time solve (wall/proc) 14.9768/187.54
[main] Stop crit:        1.27322e-09
[main] Stop crit:        0.00750557
Ebkt times:              1.97366/49.08
Eval Ebkt times:         50.9615/1200.04
PiPjPk times:            39.4249/873.65
Eval PiPjPk times:       6.8674/145.91
L2prod times:            12.2296/288.83
Total time:              135.126/3082.15
[main] Time assemble (wall/proc) 22.2823/171.98
[main] Time solve (wall/proc) 15.0844/188.09
[main] Stop crit:        1.27807e-09
[main] Stop crit:        0.00749111
Ebkt times:              1.99208/50.35
Eval Ebkt times:         51.3927/1221.62
PiPjPk times:            40.0595/903.17
Eval PiPjPk times:       6.62567/141.14
L2prod times:            12.2967/293.64
Total time:              135.785/3137.68
[main] Time assemble (wall/proc) 21.8749/173.54
[main] Time solve (wall/proc) 15.0644/188.07
[main] Stop crit:        1.28193e-09
[main] Stop crit:        0.00747454
Ebkt times:              1.97684/49.07
Eval Ebkt times:         51.2613/1209.2
PiPjPk times:            39.5763/878.38
Eval PiPjPk times:       6.65549/140.28
L2prod times:            12.2655/291.38
Total time:              135.308/3091.5
[main] Time assemble (wall/proc) 22.3228/172.84
[main] Time solve (wall/proc) 14.964/187.24
[main] Stop crit:        1.28469e-09
[main] 55%...
[main] Stop crit:        0.00745551
Ebkt times:              1.93428/48.3
Eval Ebkt times:         51.4172/1217.94
PiPjPk times:            39.1974/884.61
Eval PiPjPk times:       6.72141/143.98
L2prod times:            12.3969/297.71
Total time:              135.211/3119.97
[main] Time assemble (wall/proc) 21.8739/173.21
[main] Time solve (wall/proc) 15.0678/188.31
[main] Stop crit:        1.28639e-09
[main] Stop crit:        0.00743387
Ebkt times:              1.98497/48.81
Eval Ebkt times:         51.3342/1214.48
PiPjPk times:            39.9683/890.97
Eval PiPjPk times:       6.82688/144.58
L2prod times:            12.3584/293.2
Total time:              135.978/3115.3
[main] Time assemble (wall/proc) 21.9253/173.12
[main] Time solve (wall/proc) 15.0138/187.38
[main] Stop crit:        1.2872e-09
[main] Stop crit:        0.00740965
Ebkt times:              1.99414/49.38
Eval Ebkt times:         51.5827/1218.23
PiPjPk times:            39.5921/881.82
Eval PiPjPk times:       6.86359/145.97
L2prod times:            12.3939/297.02
Total time:              136.159/3122.93
[main] Time assemble (wall/proc) 21.9485/173.26
[main] Time solve (wall/proc) 15.0401/187.94
[main] Stop crit:        1.2873e-09
[main] Stop crit:        0.00738305
Ebkt times:              1.96786/48.75
Eval Ebkt times:         51.3146/1214.14
PiPjPk times:            39.304/883.1
Eval PiPjPk times:       6.63042/140.85
L2prod times:            12.1318/288.08
Total time:              135.295/3110.73
[main] Time assemble (wall/proc) 21.9113/172.84
[main] Time solve (wall/proc) 15.1098/189.78
[main] Stop crit:        1.28698e-09
[main] Stop crit:        0.00735436
Ebkt times:              1.92701/46.89
Eval Ebkt times:         51.0974/1202.5
PiPjPk times:            40.2947/897.3
Eval PiPjPk times:       6.88333/145.71
L2prod times:            12.0446/286.25
Total time:              136.081/3111.22
[main] Time assemble (wall/proc) 21.9416/173.01
[main] Time solve (wall/proc) 15.0333/187.57
[main] Stop crit:        1.28652e-09
[main] Stop crit:        0.0073239
Ebkt times:              1.97379/49.49
Eval Ebkt times:         51.6648/1229.47
PiPjPk times:            39.0143/875.96
Eval PiPjPk times:       6.63986/142.22
L2prod times:            12.4349/295.61
Total time:              134.897/3113.88
[main] Time assemble (wall/proc) 22.4416/174
[main] Time solve (wall/proc) 15.0164/187.55
[main] Stop crit:        1.28611e-09
[main] 66%...
[main] Stop crit:        0.007292
Ebkt times:              1.97467/49.17
Eval Ebkt times:         51.6316/1222.92
PiPjPk times:            40.366/902.6
Eval PiPjPk times:       6.62776/140.95
L2prod times:            12.4859/296.99
Total time:              136.852/3145.39
[main] Time assemble (wall/proc) 22.0611/173.85
[main] Time solve (wall/proc) 15.1158/189.29
[main] Stop crit:        1.28585e-09
[main] Stop crit:        0.007259
Ebkt times:              1.99502/50.07
Eval Ebkt times:         51.9906/1222.76
PiPjPk times:            38.4906/856.23
Eval PiPjPk times:       6.95205/149.19
L2prod times:            12.5192/296.68
Total time:              135.983/3114.5
[main] Time assemble (wall/proc) 22.7091/174.04
[main] Time solve (wall/proc) 15.1598/190.13
[main] Stop crit:        1.28572e-09
[main] Stop crit:        0.00722526
Ebkt times:              1.88868/47.22
Eval Ebkt times:         51.1278/1201.73
PiPjPk times:            39.4977/876.73
Eval PiPjPk times:       6.94537/144.3
L2prod times:            12.4209/296.04
Total time:              135.604/3095.62
[main] Time assemble (wall/proc) 21.7117/171.66
[main] Time solve (wall/proc) 14.9738/187.53
[main] Stop crit:        1.28569e-09
[main] Stop crit:        0.0071911
Ebkt times:              1.877/46.2
Eval Ebkt times:         51.767/1228.69
PiPjPk times:            39.9545/897.02
Eval PiPjPk times:       6.95315/148.87
L2prod times:            12.2661/292.04
Total time:              136.683/3150.33
[main] Time assemble (wall/proc) 21.9914/173.28
[main] Time solve (wall/proc) 15.1244/188.25
[main] Stop crit:        1.28572e-09
[main] Stop crit:        0.00715686
Ebkt times:              1.97622/49.27
Eval Ebkt times:         51.0202/1205.67
PiPjPk times:            39.3349/874.96
Eval PiPjPk times:       6.80638/142.28
L2prod times:            12.3099/291.44
Total time:              134.983/3086.88
[main] Time assemble (wall/proc) 22.0736/172.56
[main] Time solve (wall/proc) 15.055/187.88
[main] Stop crit:        1.28577e-09
[main] Stop crit:        0.00712282
Ebkt times:              1.95301/48.58
Eval Ebkt times:         51.5342/1211.75
PiPjPk times:            39.6393/874.98
Eval PiPjPk times:       6.80685/144.59
L2prod times:            12.3588/294.25
Total time:              136.188/3103.64
[main] Time assemble (wall/proc) 22.3401/173.53
[main] Time solve (wall/proc) 15.0497/189.11
[main] Stop crit:        1.28579e-09
[main] 77%...
[main] Stop crit:        0.0070892
Ebkt times:              1.98015/50.44
Eval Ebkt times:         51.469/1214.33
PiPjPk times:            39.4204/876.41
Eval PiPjPk times:       6.71796/141.71
L2prod times:            12.3906/295.55
Total time:              135.285/3098.46
[main] Time assemble (wall/proc) 22.5582/172.74
[main] Time solve (wall/proc) 15.0673/188.55
[main] Stop crit:        1.28571e-09
[main] Stop crit:        0.00705611
Ebkt times:              1.90082/47.32
Eval Ebkt times:         51.7532/1221.95
PiPjPk times:            39.6804/884.51
Eval PiPjPk times:       6.59281/139.29
L2prod times:            12.4504/296.08
Total time:              136.118/3121.36
[main] Time assemble (wall/proc) 21.8675/173.6
[main] Time solve (wall/proc) 15.0937/189.5
[main] Stop crit:        1.28542e-09
[main] Stop crit:        0.00702358
Ebkt times:              1.93328/47.66
Eval Ebkt times:         51.5531/1216.99
PiPjPk times:            39.4786/876.88
Eval PiPjPk times:       6.68188/141.85
L2prod times:            12.1481/289.22
Total time:              135.074/3094.29
[main] Time assemble (wall/proc) 22.0398/172.84
[main] Time solve (wall/proc) 15.1069/190.02
[main] Stop crit:        1.2848e-09
[main] Stop crit:        0.00699154
Ebkt times:              1.96006/49.2
Eval Ebkt times:         51.1953/1208.5
PiPjPk times:            39.7867/883.25
Eval PiPjPk times:       6.81291/143.91
L2prod times:            12.269/290.63
Total time:              135.442/3095.66
[main] Time assemble (wall/proc) 22.1111/172.48
[main] Time solve (wall/proc) 15.137/189.05
[main] Stop crit:        1.28369e-09
[main] Stop crit:        0.00695984
Ebkt times:              1.91182/47.89
Eval Ebkt times:         51.6677/1221.58
PiPjPk times:            40.2837/896.1
Eval PiPjPk times:       6.76471/143.1
L2prod times:            12.501/297.89
Total time:              137.101/3144.2
[main] Time assemble (wall/proc) 21.9236/174.77
[main] Time solve (wall/proc) 15.0506/187.95
[main] Stop crit:        1.28197e-09
[main] 87%...
[main] Stop crit:        0.00692834
Ebkt times:              1.97736/49.85
Eval Ebkt times:         50.9671/1200.42
PiPjPk times:            40.5167/904.26
Eval PiPjPk times:       7.08435/149.86
L2prod times:            12.0857/286.4
Total time:              136.447/3122.83
[main] Time assemble (wall/proc) 22.0363/173.11
[main] Time solve (wall/proc) 15.1214/188.16
[main] Stop crit:        1.27953e-09
[main] Stop crit:        0.00689691
Ebkt times:              1.99259/49.1
Eval Ebkt times:         51.5147/1208.19
PiPjPk times:            38.8242/858.98
Eval PiPjPk times:       6.59665/138.75
L2prod times:            12.5186/294.88
Total time:              135.1/3076.83
[main] Time assemble (wall/proc) 22.1148/172.37
[main] Time solve (wall/proc) 15.1743/189.47
[main] Stop crit:        1.27633e-09
[main] Stop crit:        0.00686545
Ebkt times:              1.92333/47.89
Eval Ebkt times:         51.8582/1229.48
PiPjPk times:            39.7883/887.91
Eval PiPjPk times:       6.95775/149.81
L2prod times:            12.3604/296.36
Total time:              136.789/3145.39
[main] Time assemble (wall/proc) 22.0083/174.51
[main] Time solve (wall/proc) 15.0478/187.79
[main] Stop crit:        1.27242e-09
[main] Stop crit:        0.00683395
Ebkt times:              1.95295/48.51
Eval Ebkt times:         51.4231/1212.69
PiPjPk times:            40.1939/899.86
Eval PiPjPk times:       6.87706/145.27
L2prod times:            12.256/290.58
Total time:              136.282/3120.2
[main] Time assemble (wall/proc) 22.0789/173.52
[main] Time solve (wall/proc) 15.1066/188.29
[main] Stop crit:        1.26789e-09
[main] Stop crit:        0.00680248
Ebkt times:              1.89572/47.68
Eval Ebkt times:         51.1495/1210.6
PiPjPk times:            39.8261/881.61
Eval PiPjPk times:       6.62686/140.48
L2prod times:            12.2027/290.88
Total time:              135.185/3092.81
[main] Time assemble (wall/proc) 22.2849/173.23
[main] Time solve (wall/proc) 15.1599/188.53
[main] Stop crit:        1.26292e-09
[main] Stop crit:        0.00677114
Ebkt times:              1.99546/49.44
Eval Ebkt times:         51.3228/1197.22
PiPjPk times:            39.4039/865.6
Eval PiPjPk times:       6.86541/144.71
L2prod times:            12.3867/290.52
Total time:              136.183/3083.32
[main] Time assemble (wall/proc) 22.2056/173.07
[main] Time solve (wall/proc) 15.0216/188.43
[main] Stop crit:        1.25768e-09
[main] 98%...
[main] Stop crit:        0.00674009
Ebkt times:              1.96727/49.8
Eval Ebkt times:         51.4859/1218.09
PiPjPk times:            40.0379/901.34
Eval PiPjPk times:       6.74964/144.02
L2prod times:            12.0656/288.98
Total time:              135.777/3131.3
[main] Time assemble (wall/proc) 21.8543/173.37
[main] Time solve (wall/proc) 15.0259/188.03
[main] Stop crit:        1.25238e-09
[main] Time run (wall/proc) 3340.48/41100.4
[main] Compute errors
[main] Electric field error = 0.00849747
[main] Potential error = 0.00770316
[main] Lambda = 0.109712
[main] Maximum residual = 9.40462e-13
[main] Maximum constraint difference = 8.44023
[main] Time norms (wall/proc) 0.533748/9.17
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00568182
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.327234/7.18
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 44.3111/128.06
[main] Initial constraint norm: 8.27946
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00479913
Ebkt times:              5.94409/146.77
Eval Ebkt times:         170.526/4107.21
PiPjPk times:            158.051/3729.1
Eval PiPjPk times:       27.6651/635.16
L2prod times:            46.992/1133.57
Total time:              502.015/11941.4
[main] Time assemble (wall/proc) 72.3111/653.46
[main] Time solve (wall/proc) 100.008/1767.66
[main] Stop crit:        1.75545e-11
[main] Stop crit:        0.00476417
Ebkt times:              6.03554/141.32
Eval Ebkt times:         176.368/4019.82
PiPjPk times:            165.111/3672.09
Eval PiPjPk times:       31.4557/684.64
L2prod times:            47.3345/1075.91
Total time:              533.077/11953.9
[main] Time assemble (wall/proc) 74.0551/652.34
[main] Time solve (wall/proc) 100.262/1770.73
[main] Stop crit:        1.2564e-11
[main] Stop crit:        0.0047306
Ebkt times:              5.98512/147.45
Eval Ebkt times:         170.477/4101.98
PiPjPk times:            157.359/3715.94
Eval PiPjPk times:       27.6464/636.15
L2prod times:            47.2336/1134.21
Total time:              501.123/11917.1
[main] Time assemble (wall/proc) 73.0764/652.48
[main] Time solve (wall/proc) 100.156/1774.8
[main] Stop crit:        9.91665e-12
[main] Stop crit:        0.00470209
Ebkt times:              5.98089/145.15
Eval Ebkt times:         169.979/4089.18
PiPjPk times:            158.586/3723.96
Eval PiPjPk times:       27.5693/634.34
L2prod times:            46.7991/1122.21
Total time:              501.353/11896.3
[main] Time assemble (wall/proc) 72.7176/650.52
[main] Time solve (wall/proc) 100.117/1768.72
[main] Stop crit:        9.47368e-12
[main] Stop crit:        0.00468025
Ebkt times:              5.95158/145.67
Eval Ebkt times:         169.817/4082.03
PiPjPk times:            158.492/3736.24
Eval PiPjPk times:       27.729/635.32
L2prod times:            46.7001/1122.71
Total time:              500.984/11898.4
[main] Time assemble (wall/proc) 71.8802/651.61
[main] Time solve (wall/proc) 99.9215/1772.31
[main] Stop crit:        9.63728e-12
[main] Stop crit:        0.00466537
Ebkt times:              5.95882/145.16
Eval Ebkt times:         170.46/4113.99
PiPjPk times:            159.302/3761.9
Eval PiPjPk times:       27.5106/634.27
L2prod times:            47.0273/1132.96
Total time:              502.575/11975.4
[main] Time assemble (wall/proc) 71.9334/654.14
[main] Time solve (wall/proc) 99.9197/1769.53
[main] Stop crit:        9.71204e-12
[main] Stop crit:        0.00465729
Ebkt times:              5.86153/144.44
Eval Ebkt times:         169.29/4075.14
PiPjPk times:            157.523/3711.05
Eval PiPjPk times:       27.6204/633.64
L2prod times:            46.6345/1122.48
Total time:              498.653/11847.9
[main] Time assemble (wall/proc) 72.2096/649.94
[main] Time solve (wall/proc) 99.9707/1768.97
[main] Stop crit:        9.67343e-12
[main] Stop crit:        0.00465557
Ebkt times:              5.99432/145.93
Eval Ebkt times:         169.045/4062.34
PiPjPk times:            157.449/3704.32
Eval PiPjPk times:       27.3278/627
L2prod times:            46.8302/1123.64
Total time:              498.284/11815.2
[main] Time assemble (wall/proc) 73.2788/648.52
[main] Time solve (wall/proc) 100.149/1772.77
[main] Stop crit:        9.47538e-12
[main] Stop crit:        0.00465947
Ebkt times:              6.00248/147.97
Eval Ebkt times:         170.362/4107.1
PiPjPk times:            159.544/3756.22
Eval PiPjPk times:       27.4448/631.62
L2prod times:            46.6483/1118.15
Total time:              501.78/11924.9
[main] Time assemble (wall/proc) 73.1606/652.69
[main] Time solve (wall/proc) 100.313/1775.97
[main] Stop crit:        9.21697e-12
[main] Stop crit:        0.00466786
Ebkt times:              6.02413/147.32
Eval Ebkt times:         170.966/4106.93
PiPjPk times:            158.198/3723.76
Eval PiPjPk times:       27.8551/638.09
L2prod times:            47.3746/1138.02
Total time:              502.469/11928.1
[main] Time assemble (wall/proc) 72.0919/652.01
[main] Time solve (wall/proc) 100.022/1770.61
[main] Stop crit:        9.0705e-12
[main] Stop crit:        0.00467933
Ebkt times:              5.90598/144.52
Eval Ebkt times:         169.915/4104.75
PiPjPk times:            158.522/3749.58
Eval PiPjPk times:       27.5921/636.74
L2prod times:            46.1781/1115.6
Total time:              500.494/11935.2
[main] Time assemble (wall/proc) 72.9212/654.13
[main] Time solve (wall/proc) 100.51/1775.81
[main] Stop crit:        9.04725e-12
[main] Stop crit:        0.00469235
Ebkt times:              6.02918/149.11
Eval Ebkt times:         170.697/4124.72
PiPjPk times:            159.967/3770.51
Eval PiPjPk times:       27.4994/634.38
L2prod times:            47.2617/1142.26
Total time:              503.826/12002.8
[main] Time assemble (wall/proc) 73.6446/654.95
[main] Time solve (wall/proc) 99.8783/1771.18
[main] Stop crit:        9.03527e-12
[main] Stop crit:        0.00470544
Ebkt times:              5.96042/145.91
Eval Ebkt times:         168.948/4070.43
PiPjPk times:            158.224/3717.81
Eval PiPjPk times:       27.8352/637.15
L2prod times:            46.4212/1115.64
Total time:              499.411/11857.8
[main] Time assemble (wall/proc) 72.377/648.62
[main] Time solve (wall/proc) 100.335/1777.8
[main] Stop crit:        8.97899e-12
[main] Stop crit:        0.00471729
Ebkt times:              6.00329/148.37
Eval Ebkt times:         170.153/4089.02
PiPjPk times:            157.619/3711.75
Eval PiPjPk times:       27.5269/631.15
L2prod times:            47.1772/1129.42
Total time:              500.686/11886.5
[main] Time assemble (wall/proc) 72.6013/651.78
[main] Time solve (wall/proc) 100.094/1772.53
[main] Stop crit:        8.92209e-12
[main] Stop crit:        0.00472688
Ebkt times:              6.02962/148.87
Eval Ebkt times:         169.665/4097.18
PiPjPk times:            158.859/3741.65
Eval PiPjPk times:       27.3034/628.52
L2prod times:            46.5417/1121.86
Total time:              500.391/11919.8
[main] Time assemble (wall/proc) 72.4723/652.33
[main] Time solve (wall/proc) 99.9419/1771.76
[main] Stop crit:        8.92986e-12
[main] Stop crit:        0.00473351
Ebkt times:              5.97928/147.49
Eval Ebkt times:         171.072/4106.85
PiPjPk times:            159.513/3744.55
Eval PiPjPk times:       27.5538/632.92
L2prod times:            47.1461/1126.63
Total time:              503.693/11939.8
[main] Time assemble (wall/proc) 72.8017/653.06
[main] Time solve (wall/proc) 100.753/1767.46
[main] Stop crit:        9.018e-12
[main] Stop crit:        0.00473681
Ebkt times:              6.04815/147.87
Eval Ebkt times:         171.811/4158.79
PiPjPk times:            159.385/3778.51
Eval PiPjPk times:       27.6797/641.03
L2prod times:            47.7225/1156.85
Total time:              505.832/12092.7
[main] Time assemble (wall/proc) 72.9705/656.71
[main] Time solve (wall/proc) 99.8819/1768.5
[main] Stop crit:        9.13812e-12
[main] Stop crit:        0.00473674
Ebkt times:              5.92607/146.24
Eval Ebkt times:         170.621/4102.72
PiPjPk times:            158.981/3734.73
Eval PiPjPk times:       27.7487/636.87
L2prod times:            47.0141/1126.85
Total time:              502.851/11931.7
[main] Time assemble (wall/proc) 73.1883/653.46
[main] Time solve (wall/proc) 100.163/1775.92
[main] Stop crit:        9.20809e-12
[main] 10%...
[main] Stop crit:        0.00473352
Ebkt times:              6.00145/148.31
Eval Ebkt times:         169.939/4081.56
PiPjPk times:            159.047/3739.26
Eval PiPjPk times:       27.4541/629.89
L2prod times:            46.9467/1124.6
Total time:              501.554/11897.2
[main] Time assemble (wall/proc) 73.2852/652.16
[main] Time solve (wall/proc) 99.8735/1769.55
[main] Stop crit:        9.16048e-12
[main] Stop crit:        0.00472757
Ebkt times:              5.93004/145.92
Eval Ebkt times:         169.743/4081.05
PiPjPk times:            158.812/3740.16
Eval PiPjPk times:       27.65/634.32
L2prod times:            47.2023/1138.91
Total time:              501.683/11919
[main] Time assemble (wall/proc) 72.4135/651.35
[main] Time solve (wall/proc) 99.6584/1768.23
[main] Stop crit:        8.97966e-12
[main] Stop crit:        0.00471946
Ebkt times:              6.07128/148.97
Eval Ebkt times:         169.44/4067.83
PiPjPk times:            158.344/3710
Eval PiPjPk times:       27.3874/629.92
L2prod times:            46.8298/1128.01
Total time:              499.953/11846.8
[main] Time assemble (wall/proc) 72.5321/650.83
[main] Time solve (wall/proc) 100.273/1778.03
[main] Stop crit:        8.7061e-12
[main] Stop crit:        0.00470978
Ebkt times:              5.93822/145.69
Eval Ebkt times:         170.285/4115.44
PiPjPk times:            157.721/3723.35
Eval PiPjPk times:       27.6184/634.66
L2prod times:            46.7521/1131.51
Total time:              500.466/11927.9
[main] Time assemble (wall/proc) 73.3676/651.9
[main] Time solve (wall/proc) 99.6236/1765.98
[main] Stop crit:        8.41042e-12
[main] Stop crit:        0.00469912
Ebkt times:              6.01527/146.96
Eval Ebkt times:         169.093/4075.51
PiPjPk times:            158.22/3723.45
Eval PiPjPk times:       27.6758/635.87
L2prod times:            46.4345/1119.8
Total time:              499.009/11863.2
[main] Time assemble (wall/proc) 73.8326/650.32
[main] Time solve (wall/proc) 99.8495/1770.68
[main] Stop crit:        8.15721e-12
[main] Stop crit:        0.00468802
Ebkt times:              5.92192/145.81
Eval Ebkt times:         169.841/4081.67
PiPjPk times:            159.094/3716.23
Eval PiPjPk times:       27.5902/629
L2prod times:            46.9902/1127.33
Total time:              501.878/11865.8
[main] Time assemble (wall/proc) 72.7179/650.39
[main] Time solve (wall/proc) 99.8065/1771.86
[main] Stop crit:        7.97833e-12
[main] Stop crit:        0.00467692
Ebkt times:              5.97625/147.68
Eval Ebkt times:         170.523/4127.63
PiPjPk times:            158.429/3753.92
Eval PiPjPk times:       27.1983/626.52
L2prod times:            46.5496/1126.15
Total time:              500.144/11946.3
[main] Time assemble (wall/proc) 73.5774/653.76
[main] Time solve (wall/proc) 99.8002/1767.74
[main] Stop crit:        7.86739e-12
[main] Stop crit:        0.00466615
Ebkt times:              6.12104/150.67
Eval Ebkt times:         170.808/4116.07
PiPjPk times:            157.576/3712.53
Eval PiPjPk times:       27.4122/631.3
L2prod times:            47.0201/1132.1
Total time:              500.943/11910.6
[main] Time assemble (wall/proc) 72.4123/653.13
[main] Time solve (wall/proc) 99.9885/1768.03
[main] Stop crit:        7.79427e-12
[main] Stop crit:        0.00465593
Ebkt times:              5.94929/144.79
Eval Ebkt times:         171.146/4135.36
PiPjPk times:            159.721/3763.93
Eval PiPjPk times:       27.6194/637.72
L2prod times:            47.3379/1140.69
Total time:              504.204/12007.7
[main] Time assemble (wall/proc) 72.7575/655.21
[main] Time solve (wall/proc) 100.111/1768.93
[main] Stop crit:        7.728e-12
[main] Stop crit:        0.00464642
Ebkt times:              5.89616/141.88
Eval Ebkt times:         170.748/4107.59
PiPjPk times:            160.156/3750.35
Eval PiPjPk times:       27.3203/626.39
L2prod times:            47.5162/1143.19
Total time:              503.967/11942.1
[main] Time assemble (wall/proc) 72.7116/652.84
[main] Time solve (wall/proc) 99.9312/1769.18
[main] Stop crit:        7.65279e-12
[main] Stop crit:        0.00463769
Ebkt times:              5.98865/145.86
Eval Ebkt times:         169.971/4094.82
PiPjPk times:            157.586/3718.87
Eval PiPjPk times:       27.4626/632.35
L2prod times:            46.7436/1124.31
Total time:              499.196/11879.8
[main] Time assemble (wall/proc) 73.5582/651.75
[main] Time solve (wall/proc) 100.287/1771.4
[main] Stop crit:        7.57003e-12
[main] Stop crit:        0.00462975
Ebkt times:              5.96474/146.65
Eval Ebkt times:         170.752/4126.01
PiPjPk times:            157.811/3733.52
Eval PiPjPk times:       27.5106/634.05
L2prod times:            47.0762/1138.53
Total time:              500.915/11954.1
[main] Time assemble (wall/proc) 72.9588/652.5
[main] Time solve (wall/proc) 100.516/1774.84
[main] Stop crit:        7.48981e-12
[main] Stop crit:        0.00462259
Ebkt times:              5.99278/145.76
Eval Ebkt times:         170.673/4103.87
PiPjPk times:            159.365/3746.81
Eval PiPjPk times:       27.5297/630.2
L2prod times:            47.0769/1134.46
Total time:              503.056/11937.4
[main] Time assemble (wall/proc) 73.5476/652.27
[main] Time solve (wall/proc) 99.8723/1768.34
[main] Stop crit:        7.42076e-12
[main] Stop crit:        0.00461615
Ebkt times:              5.98816/147.03
Eval Ebkt times:         171.003/4126.36
PiPjPk times:            158.722/3751.93
Eval PiPjPk times:       27.4764/634.45
L2prod times:            47.1733/1136.76
Total time:              502.06/11967.9
[main] Time assemble (wall/proc) 72.3278/654.95
[main] Time solve (wall/proc) 99.9094/1771.81
[main] Stop crit:        7.36521e-12
[main] Stop crit:        0.00461037
Ebkt times:              5.96874/146.36
Eval Ebkt times:         170.902/4115.77
PiPjPk times:            159.343/3754.34
Eval PiPjPk times:       27.5724/633.28
L2prod times:            47.0959/1131.43
Total time:              503.53/11967.8
[main] Time assemble (wall/proc) 73.368/654.14
[main] Time solve (wall/proc) 100.55/1775.64
[main] Stop crit:        7.32092e-12
[main] Stop crit:        0.00460517
Ebkt times:              6.13404/151.99
Eval Ebkt times:         171.838/4158.22
PiPjPk times:            159.14/3774.89
Eval PiPjPk times:       27.4499/635.65
L2prod times:            46.9542/1133.22
Total time:              504.433/12057.2
[main] Time assemble (wall/proc) 71.8658/657.33
[main] Time solve (wall/proc) 99.5919/1765.94
[main] Stop crit:        7.28427e-12
[main] Stop crit:        0.00460045
Ebkt times:              5.98278/146.22
Eval Ebkt times:         171.186/4121.35
PiPjPk times:            157.51/3716.27
Eval PiPjPk times:       27.6008/633.22
L2prod times:            47.0839/1128.59
Total time:              501.014/11908.6
[main] Time assemble (wall/proc) 72.2021/652.19
[main] Time solve (wall/proc) 99.9786/1769.21
[main] Stop crit:        7.25214e-12
[main] Stop crit:        0.00459614
Ebkt times:              5.93782/146.63
Eval Ebkt times:         169.352/4080.65
PiPjPk times:            158.062/3724.52
Eval PiPjPk times:       27.5167/629.71
L2prod times:            46.4614/1118.88
Total time:              498.992/11867
[main] Time assemble (wall/proc) 73.0893/649.68
[main] Time solve (wall/proc) 99.9485/1768.15
[main] Stop crit:        7.22229e-12
[main] 20%...
[main] Stop crit:        0.00459214
Ebkt times:              6.02182/147.27
Eval Ebkt times:         169.108/4076.63
PiPjPk times:            158.333/3724.8
Eval PiPjPk times:       27.3968/627.33
L2prod times:            46.4637/1118.4
Total time:              498.5/11840
[main] Time assemble (wall/proc) 73.5821/649.69
[main] Time solve (wall/proc) 100.071/1775.28
[main] Stop crit:        7.19362e-12
[main] Stop crit:        0.00458839
Ebkt times:              5.98781/146.48
Eval Ebkt times:         170.379/4124.44
PiPjPk times:            159.746/3778.37
Eval PiPjPk times:       27.6639/635.94
L2prod times:            46.7141/1129.35
Total time:              502.51/11999.5
[main] Time assemble (wall/proc) 73.1851/655.07
[main] Time solve (wall/proc) 99.9365/1767.52
[main] Stop crit:        7.16719e-12
[main] Stop crit:        0.00458483
Ebkt times:              5.97178/146.5
Eval Ebkt times:         169.809/4096.87
PiPjPk times:            158.184/3739.52
Eval PiPjPk times:       27.1967/629.24
L2prod times:            46.9708/1131.83
Total time:              499.608/11910.8
[main] Time assemble (wall/proc) 72.5869/651.91
[main] Time solve (wall/proc) 99.8671/1773.71
[main] Stop crit:        7.14614e-12
[main] Stop crit:        0.00458141
Ebkt times:              6.09604/149.47
Eval Ebkt times:         170.939/4116.47
PiPjPk times:            157.713/3719.87
Eval PiPjPk times:       27.8201/641.01
L2prod times:            46.9796/1128.1
Total time:              502.616/11951.2
[main] Time assemble (wall/proc) 71.4329/653.57
[main] Time solve (wall/proc) 99.9648/1769.24
[main] Stop crit:        7.13356e-12
[main] Stop crit:        0.00457809
Ebkt times:              5.94513/146.32
Eval Ebkt times:         170.297/4105.21
PiPjPk times:            158.276/3733.21
Eval PiPjPk times:       27.342/628.41
L2prod times:            46.7497/1123.94
Total time:              500.519/11907.3
[main] Time assemble (wall/proc) 72.1681/652.21
[main] Time solve (wall/proc) 100.113/1773.79
[main] Stop crit:        7.13016e-12
[main] Stop crit:        0.00457487
Ebkt times:              5.94377/146.63
Eval Ebkt times:         169.545/4087.94
PiPjPk times:            159.588/3744.51
Eval PiPjPk times:       27.6453/635.6
L2prod times:            46.7522/1126.58
Total time:              500.945/11899.9
[main] Time assemble (wall/proc) 73.6032/650.92
[main] Time solve (wall/proc) 100.066/1772.34
[main] Stop crit:        7.13349e-12
[main] Stop crit:        0.00457173
Ebkt times:              5.9925/146.99
Eval Ebkt times:         168.973/4045.62
PiPjPk times:            155.201/3642.42
Eval PiPjPk times:       27.6918/632.75
L2prod times:            46.7117/1116.61
Total time:              496.038/11736.5
[main] Time assemble (wall/proc) 72.3502/646.23
[main] Time solve (wall/proc) 99.87/1767.57
[main] Stop crit:        7.13981e-12
[main] Stop crit:        0.00456867
Ebkt times:              6.01409/147.35
Eval Ebkt times:         170.977/4123.32
PiPjPk times:            158.168/3736.03
Eval PiPjPk times:       27.3409/629.36
L2prod times:            46.2336/1115.24
Total time:              500.887/11929.2
[main] Time assemble (wall/proc) 72.5293/652.26
[main] Time solve (wall/proc) 99.8322/1770.28
[main] Stop crit:        7.14625e-12
[main] Stop crit:        0.0045657
Ebkt times:              5.98197/143.68
Eval Ebkt times:         173.696/4142.84
PiPjPk times:            162.14/3782.67
Eval PiPjPk times:       28.355/649.03
L2prod times:            47.8396/1143.32
Total time:              513.341/12092.1
[main] Time assemble (wall/proc) 72.9783/663.89
[main] Time solve (wall/proc) 100.174/1769.26
[main] Stop crit:        7.15211e-12
[main] Stop crit:        0.00456282
Ebkt times:              5.99116/148.27
Eval Ebkt times:         169.609/4092.29
PiPjPk times:            158.482/3727.11
Eval PiPjPk times:       27.1505/623.18
L2prod times:            46.6463/1121.94
Total time:              499.315/11872.9
[main] Time assemble (wall/proc) 72.1418/650.17
[main] Time solve (wall/proc) 99.8328/1770
[main] Stop crit:        7.15829e-12
[main] Stop crit:        0.00456003
Ebkt times:              5.9118/143.77
Eval Ebkt times:         169.296/4070.87
PiPjPk times:            156.715/3692.29
Eval PiPjPk times:       27.169/624.98
L2prod times:            46.7125/1121.48
Total time:              497.436/11816.4
[main] Time assemble (wall/proc) 72.4722/648.56
[main] Time solve (wall/proc) 99.9911/1768.78
[main] Stop crit:        7.16599e-12
[main] Stop crit:        0.00455731
Ebkt times:              5.92858/145.53
Eval Ebkt times:         169.786/4090.14
PiPjPk times:            157.612/3708.19
Eval PiPjPk times:       27.2531/628.54
L2prod times:            46.8867/1127.4
Total time:              499.272/11869.2
[main] Time assemble (wall/proc) 72.5038/650.92
[main] Time solve (wall/proc) 99.8869/1765.2
[main] Stop crit:        7.17547e-12
[main] Stop crit:        0.00455465
Ebkt times:              5.98699/148.84
Eval Ebkt times:         170.443/4091.84
PiPjPk times:            158.178/3722.25
Eval PiPjPk times:       27.589/634.52
L2prod times:            46.8002/1123.62
Total time:              501.148/11897
[main] Time assemble (wall/proc) 72.4882/652.03
[main] Time solve (wall/proc) 99.8366/1768.32
[main] Stop crit:        7.18623e-12
[main] Stop crit:        0.00455203
Ebkt times:              6.03398/147.86
Eval Ebkt times:         170.947/4125.11
PiPjPk times:            157.771/3736.49
Eval PiPjPk times:       27.339/632.19
L2prod times:            47.0586/1137.26
Total time:              500.78/11954.7
[main] Time assemble (wall/proc) 71.6846/652.09
[main] Time solve (wall/proc) 99.9531/1770.67
[main] Stop crit:        7.19735e-12
[main] Stop crit:        0.00454941
Ebkt times:              5.97705/146.34
Eval Ebkt times:         170.456/4121.15
PiPjPk times:            158.254/3747.34
Eval PiPjPk times:       27.4799/634.97
L2prod times:            46.6896/1126.67
Total time:              500.859/11951.6
[main] Time assemble (wall/proc) 72.114/652.32
[main] Time solve (wall/proc) 99.9114/1773.99
[main] Stop crit:        7.20789e-12
[main] Stop crit:        0.00454676
Ebkt times:              6.03941/148.89
Eval Ebkt times:         170.92/4121.48
PiPjPk times:            157.446/3705.39
Eval PiPjPk times:       27.3589/630.33
L2prod times:            47.1189/1134.68
Total time:              501.059/11921.6
[main] Time assemble (wall/proc) 73.0254/653.15
[main] Time solve (wall/proc) 100.029/1773.24
[main] Stop crit:        7.21717e-12
[main] Stop crit:        0.00454402
Ebkt times:              5.97349/147.35
Eval Ebkt times:         169.459/4083.18
PiPjPk times:            157.678/3698.41
Eval PiPjPk times:       27.4967/629.75
L2prod times:            46.9758/1129.22
Total time:              498.398/11831.7
[main] Time assemble (wall/proc) 72.6794/648.35
[main] Time solve (wall/proc) 99.7038/1769.74
[main] Stop crit:        7.22476e-12
[main] 30%...
[main] Stop crit:        0.00454116
Ebkt times:              5.93825/144.82
Eval Ebkt times:         170.24/4100.69
PiPjPk times:            158.644/3735.72
Eval PiPjPk times:       27.4863/632.88
L2prod times:            47.1613/1133.54
Total time:              501.215/11914.8
[main] Time assemble (wall/proc) 71.5771/651.56
[main] Time solve (wall/proc) 100.183/1774.63
[main] Stop crit:        7.23031e-12
[main] Stop crit:        0.00453813
Ebkt times:              5.88777/142.29
Eval Ebkt times:         169.844/4084.04
PiPjPk times:            158.832/3730.73
Eval PiPjPk times:       27.6543/634.13
L2prod times:            46.6262/1123.94
Total time:              500.697/11876.3
[main] Time assemble (wall/proc) 73.0194/651.22
[main] Time solve (wall/proc) 100.039/1771.13
[main] Stop crit:        7.23356e-12
[main] Stop crit:        0.0045349
Ebkt times:              5.90991/145.06
Eval Ebkt times:         169.654/4089.27
PiPjPk times:            158.53/3737.17
Eval PiPjPk times:       27.6439/636.53
L2prod times:            46.7448/1125.66
Total time:              500.757/11912.5
[main] Time assemble (wall/proc) 71.3602/651.62
[main] Time solve (wall/proc) 99.9815/1771.05
[main] Stop crit:        7.23419e-12
[main] Stop crit:        0.00453144
Ebkt times:              5.96639/146.74
Eval Ebkt times:         170.44/4106.48
PiPjPk times:            157.265/3717.16
Eval PiPjPk times:       27.4721/633.92
L2prod times:            46.9909/1131.64
Total time:              499.798/11906.5
[main] Time assemble (wall/proc) 72.0766/651.6
[main] Time solve (wall/proc) 100.178/1775.33
[main] Stop crit:        7.23202e-12
[main] Stop crit:        0.00452773
Ebkt times:              6.01179/148.58
Eval Ebkt times:         170.222/4099.67
PiPjPk times:            158.888/3729.12
Eval PiPjPk times:       27.394/628.51
L2prod times:            46.7049/1118.96
Total time:              500.633/11886.7
[main] Time assemble (wall/proc) 72.9273/650.03
[main] Time solve (wall/proc) 99.728/1763.48
[main] Stop crit:        7.22692e-12
[main] Stop crit:        0.00452377
Ebkt times:              5.9981/147.74
Eval Ebkt times:         169.759/4077.33
PiPjPk times:            157.655/3709.64
Eval PiPjPk times:       27.7501/637.96
L2prod times:            46.555/1116.77
Total time:              499.596/11852
[main] Time assemble (wall/proc) 71.862/649.65
[main] Time solve (wall/proc) 100.149/1773.83
[main] Stop crit:        7.2189e-12
[main] Stop crit:        0.00451955
Ebkt times:              5.94563/145.55
Eval Ebkt times:         169.583/4089.42
PiPjPk times:            156.063/3682.69
Eval PiPjPk times:       27.22/626.58
L2prod times:            47.1014/1134.69
Total time:              496.969/11832.8
[main] Time assemble (wall/proc) 72.1265/649.3
[main] Time solve (wall/proc) 99.7269/1769.34
[main] Stop crit:        7.20813e-12
[main] Stop crit:        0.00451509
Ebkt times:              6.04286/149.01
Eval Ebkt times:         171.135/4131.27
PiPjPk times:            158.593/3741.28
Eval PiPjPk times:       27.4662/631.32
L2prod times:            47.4255/1144.33
Total time:              503.412/11985
[main] Time assemble (wall/proc) 72.689/654.73
[main] Time solve (wall/proc) 100.06/1769.69
[main] Stop crit:        7.19489e-12
[main] Stop crit:        0.00451042
Ebkt times:              5.97949/148.55
Eval Ebkt times:         170.381/4119.96
PiPjPk times:            158.034/3732.59
Eval PiPjPk times:       27.7371/636.06
L2prod times:            46.9321/1135.59
Total time:              500.927/11943.9
[main] Time assemble (wall/proc) 72.064/652.27
[main] Time solve (wall/proc) 99.8079/1769.51
[main] Stop crit:        7.17957e-12
[main] Stop crit:        0.00450555
Ebkt times:              5.85236/144
Eval Ebkt times:         167.834/4028.57
PiPjPk times:            157.874/3690.44
Eval PiPjPk times:       27.3319/626.31
L2prod times:            46.1857/1109.74
Total time:              496.163/11742
[main] Time assemble (wall/proc) 71.7413/644.24
[main] Time solve (wall/proc) 100.094/1774.5
[main] Stop crit:        7.16263e-12
[main] Stop crit:        0.00450052
Ebkt times:              5.9581/145.8
Eval Ebkt times:         170.11/4078.19
PiPjPk times:            159.264/3730.09
Eval PiPjPk times:       27.8399/638.98
L2prod times:            47.0216/1125.35
Total time:              503.126/11902.4
[main] Time assemble (wall/proc) 73.389/650.53
[main] Time solve (wall/proc) 100.156/1771.37
[main] Stop crit:        7.14457e-12
[main] Stop crit:        0.00449536
Ebkt times:              6.02146/147.62
Eval Ebkt times:         170.591/4115.2
PiPjPk times:            158.178/3732.45
Eval PiPjPk times:       27.4224/631.34
L2prod times:            46.8128/1130.33
Total time:              501.026/11933.6
[main] Time assemble (wall/proc) 72.4227/653.13
[main] Time solve (wall/proc) 100.054/1769.6
[main] Stop crit:        7.12595e-12
[main] Stop crit:        0.00449009
Ebkt times:              5.99632/147.92
Eval Ebkt times:         170.893/4126.99
PiPjPk times:            158.579/3752.68
Eval PiPjPk times:       27.5712/635.12
L2prod times:            46.2333/1119.85
Total time:              501.214/11960.3
[main] Time assemble (wall/proc) 71.4004/653.78
[main] Time solve (wall/proc) 99.5887/1766.84
[main] Stop crit:        7.10733e-12
[main] Stop crit:        0.00448474
Ebkt times:              5.97372/147.76
Eval Ebkt times:         169.504/4087.74
PiPjPk times:            156.525/3697.17
Eval PiPjPk times:       27.3735/628.28
L2prod times:            46.333/1113.24
Total time:              496.593/11819.2
[main] Time assemble (wall/proc) 72.2036/648
[main] Time solve (wall/proc) 100.079/1770.59
[main] Stop crit:        7.08935e-12
[main] Stop crit:        0.00447935
Ebkt times:              5.9125/144.98
Eval Ebkt times:         169.158/4071.63
PiPjPk times:            157.405/3694.18
Eval PiPjPk times:       27.2808/626.4
L2prod times:            47.1258/1134.99
Total time:              498.819/11833.3
[main] Time assemble (wall/proc) 72.7177/648.26
[main] Time solve (wall/proc) 100.188/1776.56
[main] Stop crit:        7.07253e-12
[main] Stop crit:        0.00447392
Ebkt times:              5.90701/143.86
Eval Ebkt times:         170.31/4101.3
PiPjPk times:            157.755/3718.8
Eval PiPjPk times:       27.6685/636.93
L2prod times:            47.1108/1132.78
Total time:              500.677/11906.2
[main] Time assemble (wall/proc) 71.667/650.92
[main] Time solve (wall/proc) 99.7452/1769.36
[main] Stop crit:        7.05725e-12
[main] Stop crit:        0.00446848
Ebkt times:              5.97779/147.05
Eval Ebkt times:         169.905/4088.2
PiPjPk times:            157.411/3695.89
Eval PiPjPk times:       27.606/632.63
L2prod times:            46.9348/1126.71
Total time:              499.602/11851.1
[main] Time assemble (wall/proc) 71.9956/648
[main] Time solve (wall/proc) 99.898/1770.76
[main] Stop crit:        7.04361e-12
[main] Stop crit:        0.00446305
Ebkt times:              6.01599/147.16
Eval Ebkt times:         169.911/4094.75
PiPjPk times:            157.482/3720.28
Eval PiPjPk times:       27.5154/632.52
L2prod times:            47.2148/1134.06
Total time:              500.139/11906.1
[main] Time assemble (wall/proc) 73.4295/651.25
[main] Time solve (wall/proc) 100.228/1774.83
[main] Stop crit:        7.03165e-12
[main] 40%...
[main] Stop crit:        0.00445764
Ebkt times:              6.01893/149.63
Eval Ebkt times:         171.267/4149.61
PiPjPk times:            158.822/3762.03
Eval PiPjPk times:       27.6842/639.24
L2prod times:            47.4337/1151.1
Total time:              503.751/12045
[main] Time assemble (wall/proc) 73.189/654.85
[main] Time solve (wall/proc) 99.8163/1768.5
[main] Stop crit:        7.02119e-12
[main] Stop crit:        0.00445226
Ebkt times:              5.89582/145.49
Eval Ebkt times:         169.216/4058.01
PiPjPk times:            157.155/3684.6
Eval PiPjPk times:       27.5449/629.58
L2prod times:            46.5854/1117.66
Total time:              497.86/11781.8
[main] Time assemble (wall/proc) 73.5835/648.93
[main] Time solve (wall/proc) 100.482/1777.11
[main] Stop crit:        7.01217e-12
[main] Stop crit:        0.00444692
Ebkt times:              5.93771/145.83
Eval Ebkt times:         170.578/4117.55
PiPjPk times:            160.065/3775.75
Eval PiPjPk times:       27.8877/641.77
L2prod times:            46.6552/1126.09
Total time:              503.57/11986.6
[main] Time assemble (wall/proc) 73.728/653.39
[main] Time solve (wall/proc) 100.198/1772.65
[main] Stop crit:        7.00459e-12
[main] Stop crit:        0.00444163
Ebkt times:              5.87988/143.62
Eval Ebkt times:         168.985/4059.98
PiPjPk times:            157.047/3683.93
Eval PiPjPk times:       27.6857/630.76
L2prod times:            46.6641/1121.94
Total time:              497.935/11797.4
[main] Time assemble (wall/proc) 73.549/646.85
[main] Time solve (wall/proc) 100.081/1767.84
[main] Stop crit:        6.99847e-12
[main] Stop crit:        0.0044364
Ebkt times:              5.97681/146.03
Eval Ebkt times:         170.547/4111.34
PiPjPk times:            157.959/3728.66
Eval PiPjPk times:       27.4371/628.02
L2prod times:            47.2844/1137.27
Total time:              502.025/11940.2
[main] Time assemble (wall/proc) 72.5432/652.91
[main] Time solve (wall/proc) 99.9207/1771.81
[main] Stop crit:        6.99394e-12
[main] Stop crit:        0.00443123
Ebkt times:              5.98862/147.84
Eval Ebkt times:         169.74/4084.57
PiPjPk times:            159.34/3740.86
Eval PiPjPk times:       27.6449/634.21
L2prod times:            46.4952/1115.71
Total time:              501.209/11887.9
[main] Time assemble (wall/proc) 73.8071/652.38
[main] Time solve (wall/proc) 100.534/1774.22
[main] Stop crit:        6.99102e-12
[main] Stop crit:        0.00442612
Ebkt times:              5.94697/145.53
Eval Ebkt times:         169.022/4060.5
PiPjPk times:            156.483/3674.8
Eval PiPjPk times:       27.668/632.96
L2prod times:            46.8108/1124.82
Total time:              497.389/11783.9
[main] Time assemble (wall/proc) 73.1095/647.41
[main] Time solve (wall/proc) 100.012/1775.15
[main] Stop crit:        6.98964e-12
[main] Stop crit:        0.00442108
Ebkt times:              5.89268/142.55
Eval Ebkt times:         170.11/4090.29
PiPjPk times:            157.91/3707.43
Eval PiPjPk times:       27.7527/635.5
L2prod times:            46.7373/1122.53
Total time:              501.208/11884.2
[main] Time assemble (wall/proc) 72.5348/650.96
[main] Time solve (wall/proc) 100.037/1771.84
[main] Stop crit:        6.98957e-12
[main] Stop crit:        0.0044161
Ebkt times:              6.04074/147.17
Eval Ebkt times:         169.769/4074.56
PiPjPk times:            157.67/3693.41
Eval PiPjPk times:       27.5958/632.92
L2prod times:            46.9589/1125.24
Total time:              499.874/11829.8
[main] Time assemble (wall/proc) 73.4785/649.88
[main] Time solve (wall/proc) 100.159/1767.36
[main] Stop crit:        6.99056e-12
[main] Stop crit:        0.00441118
Ebkt times:              5.95384/144.54
Eval Ebkt times:         168.818/4053.01
PiPjPk times:            157.858/3702.69
Eval PiPjPk times:       27.7791/634.14
L2prod times:            46.9516/1122.89
Total time:              499.762/11831.6
[main] Time assemble (wall/proc) 73.1362/648.24
[main] Time solve (wall/proc) 99.7223/1769.24
[main] Stop crit:        6.99235e-12
[main] Stop crit:        0.00440631
Ebkt times:              5.93992/144.94
Eval Ebkt times:         169.993/4089.34
PiPjPk times:            158.089/3724.32
Eval PiPjPk times:       27.3502/627.48
L2prod times:            46.7898/1125.55
Total time:              499.935/11875
[main] Time assemble (wall/proc) 72.449/651.84
[main] Time solve (wall/proc) 99.6224/1764.47
[main] Stop crit:        6.99471e-12
[main] Stop crit:        0.0044015
Ebkt times:              5.99735/149.29
Eval Ebkt times:         170.754/4120.92
PiPjPk times:            158.721/3753
Eval PiPjPk times:       27.4658/632.74
L2prod times:            46.8657/1132.15
Total time:              501.707/11956.6
[main] Time assemble (wall/proc) 73.4403/653.98
[main] Time solve (wall/proc) 99.9472/1766.28
[main] Stop crit:        6.99753e-12
[main] Stop crit:        0.00439673
Ebkt times:              5.98581/147.4
Eval Ebkt times:         169.463/4065.02
PiPjPk times:            158.302/3712.54
Eval PiPjPk times:       27.206/621.59
L2prod times:            46.4816/1111.82
Total time:              499.59/11820.4
[main] Time assemble (wall/proc) 72.9179/648.38
[main] Time solve (wall/proc) 99.6436/1766.3
[main] Stop crit:        7.00073e-12
[main] Stop crit:        0.004392
Ebkt times:              6.05668/150.66
Eval Ebkt times:         170.556/4109.3
PiPjPk times:            157.658/3732.66
Eval PiPjPk times:       27.6747/634.44
L2prod times:            46.8135/1127.53
Total time:              500.973/11934.2
[main] Time assemble (wall/proc) 71.4149/652.63
[main] Time solve (wall/proc) 100.146/1771.27
[main] Stop crit:        7.00432e-12
[main] Stop crit:        0.0043873
Ebkt times:              5.97749/146.83
Eval Ebkt times:         170.332/4110.24
PiPjPk times:            159.183/3759
Eval PiPjPk times:       27.75/635.23
L2prod times:            46.8777/1130.72
Total time:              502.952/11984.1
[main] Time assemble (wall/proc) 72.5126/653.4
[main] Time solve (wall/proc) 99.7842/1770.12
[main] Stop crit:        7.0083e-12
[main] Stop crit:        0.00438261
Ebkt times:              5.92366/144.06
Eval Ebkt times:         169.819/4095.08
PiPjPk times:            156.986/3704.74
Eval PiPjPk times:       27.4271/632.22
L2prod times:            46.617/1124.93
Total time:              498.391/11865.9
[main] Time assemble (wall/proc) 72.2792/651.15
[main] Time solve (wall/proc) 100.042/1771.78
[main] Stop crit:        7.01262e-12
[main] Stop crit:        0.00437794
Ebkt times:              6.05631/148.32
Eval Ebkt times:         169.942/4098.53
PiPjPk times:            159.368/3770.02
Eval PiPjPk times:       27.7492/637
L2prod times:            46.6042/1119.95
Total time:              501.769/11947.1
[main] Time assemble (wall/proc) 71.1198/652.79
[main] Time solve (wall/proc) 99.7066/1768.55
[main] Stop crit:        7.01724e-12
[main] 50%...
[main] Stop crit:        0.00437327
Ebkt times:              5.99251/146.53
Eval Ebkt times:         169.481/4081.52
PiPjPk times:            158.868/3734.31
Eval PiPjPk times:       27.5188/631.17
L2prod times:            46.9531/1131.54
Total time:              500.639/11893.3
[main] Time assemble (wall/proc) 73.3223/651.33
[main] Time solve (wall/proc) 100.261/1768.03
[main] Stop crit:        7.02204e-12
[main] Stop crit:        0.00436859
Ebkt times:              5.94595/147.61
Eval Ebkt times:         170.02/4097.54
PiPjPk times:            158.248/3735.52
Eval PiPjPk times:       27.6877/637.53
L2prod times:            46.4977/1120.77
Total time:              500.77/11921.9
[main] Time assemble (wall/proc) 72.7587/652.72
[main] Time solve (wall/proc) 100.509/1774.96
[main] Stop crit:        7.02693e-12
[main] Stop crit:        0.00436389
Ebkt times:              5.94437/146.62
Eval Ebkt times:         169.945/4081.55
PiPjPk times:            157.699/3696.05
Eval PiPjPk times:       27.4038/628.12
L2prod times:            46.7878/1120.88
Total time:              499.77/11834.4
[main] Time assemble (wall/proc) 72.3695/650.04
[main] Time solve (wall/proc) 100.128/1768.19
[main] Stop crit:        7.03171e-12
[main] Stop crit:        0.00435917
Ebkt times:              5.92294/145.35
Eval Ebkt times:         170.005/4094.95
PiPjPk times:            158.092/3721.55
Eval PiPjPk times:       27.4444/628.92
L2prod times:            46.9531/1131.37
Total time:              500.144/11889.8
[main] Time assemble (wall/proc) 73.2473/651.16
[main] Time solve (wall/proc) 99.7298/1767.61
[main] Stop crit:        7.03627e-12
[main] Stop crit:        0.00435442
Ebkt times:              6.0358/144.31
Eval Ebkt times:         169.765/4008.37
PiPjPk times:            156.763/3621.3
Eval PiPjPk times:       28.7236/648.38
L2prod times:            47.4672/1120.59
Total time:              503.054/11732.1
[main] Time assemble (wall/proc) 72.7072/645.07
[main] Time solve (wall/proc) 100.307/1776.08
[main] Stop crit:        7.04042e-12
[main] Stop crit:        0.00434963
Ebkt times:              6.01809/147.47
Eval Ebkt times:         170.729/4124.98
PiPjPk times:            159.213/3769.18
Eval PiPjPk times:       27.2379/630.95
L2prod times:            47.1758/1137.03
Total time:              502.777/11999.6
[main] Time assemble (wall/proc) 71.7294/653.35
[main] Time solve (wall/proc) 99.9154/1773.35
[main] Stop crit:        7.04404e-12
[main] Stop crit:        0.00434479
Ebkt times:              5.92912/145.66
Eval Ebkt times:         168.939/4068.47
PiPjPk times:            158.961/3732.41
Eval PiPjPk times:       27.7315/634.02
L2prod times:            46.4011/1115.86
Total time:              499.162/11848.3
[main] Time assemble (wall/proc) 72.9101/649.23
[main] Time solve (wall/proc) 99.6907/1768.09
[main] Stop crit:        7.04696e-12
[main] Stop crit:        0.0043399
Ebkt times:              5.95515/145.88
Eval Ebkt times:         169.939/4084.27
PiPjPk times:            158.403/3725.69
Eval PiPjPk times:       27.5555/630.54
L2prod times:            46.9192/1124.01
Total time:              500.53/11875.8
[main] Time assemble (wall/proc) 73.5871/652.02
[main] Time solve (wall/proc) 100.065/1771.87
[main] Stop crit:        7.04906e-12
[main] Stop crit:        0.00433496
Ebkt times:              5.86921/143.53
Eval Ebkt times:         169.803/4102.16
PiPjPk times:            159.407/3769.08
Eval PiPjPk times:       27.6619/636.07
L2prod times:            46.4719/1120.38
Total time:              501.471/11952.9
[main] Time assemble (wall/proc) 71.6921/651.72
[main] Time solve (wall/proc) 99.9029/1773.68
[main] Stop crit:        7.05022e-12
[main] Stop crit:        0.00432996
Ebkt times:              6.03967/148.89
Eval Ebkt times:         170.453/4111.47
PiPjPk times:            158.007/3737.33
Eval PiPjPk times:       27.4561/630.93
L2prod times:            47.4281/1143.15
Total time:              500.923/11935.3
[main] Time assemble (wall/proc) 71.5754/653.19
[main] Time solve (wall/proc) 99.7563/1765.8
[main] Stop crit:        7.05037e-12
[main] Stop crit:        0.00432491
Ebkt times:              5.91067/144.38
Eval Ebkt times:         169.019/4076.27
PiPjPk times:            158.672/3734.07
Eval PiPjPk times:       27.4084/631.04
L2prod times:            46.563/1119.85
Total time:              499.16/11866.8
[main] Time assemble (wall/proc) 72.021/649.36
[main] Time solve (wall/proc) 100.212/1772.96
[main] Stop crit:        7.04945e-12
[main] Stop crit:        0.0043198
Ebkt times:              5.89492/144.21
Eval Ebkt times:         168.496/4065.61
PiPjPk times:            158.899/3744.92
Eval PiPjPk times:       27.562/631.16
L2prod times:            46.1369/1112.69
Total time:              498.532/11862.8
[main] Time assemble (wall/proc) 72.835/647.75
[main] Time solve (wall/proc) 99.8532/1770.34
[main] Stop crit:        7.04752e-12
[main] Stop crit:        0.00431463
Ebkt times:              6.0004/146.76
Eval Ebkt times:         169.968/4092.7
PiPjPk times:            159.313/3740.31
Eval PiPjPk times:       27.7405/637.86
L2prod times:            47.2629/1137.9
Total time:              502.285/11921.3
[main] Time assemble (wall/proc) 72.6069/651.23
[main] Time solve (wall/proc) 100.142/1772.16
[main] Stop crit:        7.04458e-12
[main] Stop crit:        0.00430941
Ebkt times:              6.05007/146.03
Eval Ebkt times:         173.678/4102.75
PiPjPk times:            161.15/3740.41
Eval PiPjPk times:       28.3266/642.86
L2prod times:            48.3946/1136.84
Total time:              513.401/11998.2
[main] Time assemble (wall/proc) 76.0232/660.76
[main] Time solve (wall/proc) 103.936/1805.38
[main] Stop crit:        7.04078e-12
[main] Stop crit:        0.00430414
Ebkt times:              6.38266/152.97
Eval Ebkt times:         175.638/4093.75
PiPjPk times:            162.326/3702.35
Eval PiPjPk times:       29.2211/655.17
L2prod times:            49.7235/1158.97
Total time:              521.789/12018.7
[main] Time assemble (wall/proc) 77.0637/663.49
[main] Time solve (wall/proc) 103.371/1800.55
[main] Stop crit:        7.03628e-12
[main] Stop crit:        0.00429882
Ebkt times:              6.06522/147.06
Eval Ebkt times:         172.229/4090.36
PiPjPk times:            158.84/3685.84
Eval PiPjPk times:       27.9274/630.83
L2prod times:            47.859/1133.47
Total time:              506.929/11876.1
[main] Time assemble (wall/proc) 76.0789/657.14
[main] Time solve (wall/proc) 104.192/1805.29
[main] Stop crit:        7.03129e-12
[main] Stop crit:        0.00429346
Ebkt times:              6.0048/145.58
Eval Ebkt times:         172.296/4097.68
PiPjPk times:            161.09/3736.25
Eval PiPjPk times:       28.2647/642.14
L2prod times:            47.9543/1138.63
Total time:              510.76/11981.1
[main] Time assemble (wall/proc) 76.7692/659.94
[main] Time solve (wall/proc) 103.999/1802.92
[main] Stop crit:        7.026e-12
[main] Stop crit:        0.00428806
Ebkt times:              6.06812/146.14
Eval Ebkt times:         172.751/4113.16
PiPjPk times:            161.925/3757.01
Eval PiPjPk times:       28.3862/645.66
L2prod times:            47.5536/1128.5
Total time:              512.124/12020.8
[main] Time assemble (wall/proc) 76.831/661.23
[main] Time solve (wall/proc) 104.987/1809.33
[main] Stop crit:        7.02067e-12
[main] 60%...
[main] Stop crit:        0.00428262
Ebkt times:              5.99134/144.87
Eval Ebkt times:         175.761/4195.22
PiPjPk times:            161.359/3768.2
Eval PiPjPk times:       28.2211/643.66
L2prod times:            48.6817/1155.38
Total time:              515.803/12149.7
[main] Time assemble (wall/proc) 75.7369/665.56
[main] Time solve (wall/proc) 103.727/1801.76
[main] Stop crit:        7.01547e-12
[main] Stop crit:        0.00427716
Ebkt times:              6.164/148.93
Eval Ebkt times:         173.161/4104.28
PiPjPk times:            160.271/3708.22
Eval PiPjPk times:       28.2924/642.63
L2prod times:            48.3103/1142.79
Total time:              512.847/12000.8
[main] Time assemble (wall/proc) 77.9066/662.37
[main] Time solve (wall/proc) 102.925/1783.09
[main] Stop crit:        7.01055e-12
[main] Stop crit:        0.00427168
Ebkt times:              6.08765/148.63
Eval Ebkt times:         170.811/4110.74
PiPjPk times:            157.711/3713.24
Eval PiPjPk times:       27.4822/631.23
L2prod times:            47.1984/1135.66
Total time:              501.954/11924.5
[main] Time assemble (wall/proc) 73.0378/653.99
[main] Time solve (wall/proc) 100.145/1765.49
[main] Stop crit:        7.00602e-12
[main] Stop crit:        0.00426617
Ebkt times:              6.07208/150.31
Eval Ebkt times:         171.555/4137.8
PiPjPk times:            159.847/3776.89
Eval PiPjPk times:       27.7238/637.37
L2prod times:            46.8668/1129.22
Total time:              505.249/12040.3
[main] Time assemble (wall/proc) 72.4049/655.85
[main] Time solve (wall/proc) 100.064/1762.71
[main] Stop crit:        7.00196e-12
[main] Stop crit:        0.00426065
Ebkt times:              5.92498/143.46
Eval Ebkt times:         170.269/4085.03
PiPjPk times:            157.334/3699.71
Eval PiPjPk times:       27.5456/630.78
L2prod times:            47.009/1123.17
Total time:              499.922/11847.2
[main] Time assemble (wall/proc) 73.0389/650.01
[main] Time solve (wall/proc) 100.466/1769.87
[main] Stop crit:        6.99842e-12
[main] Stop crit:        0.00425512
Ebkt times:              5.9793/146.49
Eval Ebkt times:         169.076/4062.67
PiPjPk times:            157.917/3713.23
Eval PiPjPk times:       27.4842/631.81
L2prod times:            46.5309/1116.79
Total time:              498.821/11832.1
[main] Time assemble (wall/proc) 72.318/649.61
[main] Time solve (wall/proc) 100.47/1766.61
[main] Stop crit:        6.99541e-12
[main] Stop crit:        0.00424958
Ebkt times:              5.89796/143.39
Eval Ebkt times:         170.144/4094.09
PiPjPk times:            157.632/3705.55
Eval PiPjPk times:       27.722/636.16
L2prod times:            46.5339/1119.9
Total time:              499.942/11871.6
[main] Time assemble (wall/proc) 73.7936/651.49
[main] Time solve (wall/proc) 100.595/1769.78
[main] Stop crit:        6.99291e-12
[main] Stop crit:        0.00424403
Ebkt times:              5.90846/144.71
Eval Ebkt times:         170.591/4102.04
PiPjPk times:            158.966/3732.34
Eval PiPjPk times:       27.9435/638.26
L2prod times:            47.2134/1134.95
Total time:              503.305/11937.8
[main] Time assemble (wall/proc) 73.2604/652.95
[main] Time solve (wall/proc) 100.047/1766.58
[main] Stop crit:        6.99091e-12
[main] Stop crit:        0.00423848
Ebkt times:              5.95723/145.25
Eval Ebkt times:         170.292/4111.21
PiPjPk times:            159.013/3751.81
Eval PiPjPk times:       27.4/629.35
L2prod times:            46.849/1129.1
Total time:              501.485/11943.4
[main] Time assemble (wall/proc) 73.0664/653.2
[main] Time solve (wall/proc) 100.341/1765.17
[main] Stop crit:        6.9894e-12
[main] Stop crit:        0.00423293
Ebkt times:              6.06235/148.95
Eval Ebkt times:         170.376/4099.5
PiPjPk times:            157.741/3707.95
Eval PiPjPk times:       27.6304/631.91
L2prod times:            46.9765/1128.8
Total time:              501.302/11899.6
[main] Time assemble (wall/proc) 73.6272/652.99
[main] Time solve (wall/proc) 100.217/1764.76
[main] Stop crit:        6.98835e-12
[main] Stop crit:        0.00422738
Ebkt times:              5.93179/145.06
Eval Ebkt times:         169.408/4082.91
PiPjPk times:            158.381/3729.4
Eval PiPjPk times:       27.4274/629.49
L2prod times:            46.4694/1119.75
Total time:              499.201/11872.9
[main] Time assemble (wall/proc) 72.6572/650.63
[main] Time solve (wall/proc) 100.442/1768.24
[main] Stop crit:        6.98771e-12
[main] Stop crit:        0.00422182
Ebkt times:              5.9612/146.37
Eval Ebkt times:         169.67/4080.89
PiPjPk times:            157.462/3710.87
Eval PiPjPk times:       27.6943/635.01
L2prod times:            47.3325/1133.69
Total time:              499.438/11865.1
[main] Time assemble (wall/proc) 72.8596/651.48
[main] Time solve (wall/proc) 100.445/1771.05
[main] Stop crit:        6.98748e-12
[main] Stop crit:        0.00421626
Ebkt times:              5.99307/147.62
Eval Ebkt times:         170.194/4103.41
PiPjPk times:            159.44/3758.95
Eval PiPjPk times:       28.1902/648.27
L2prod times:            46.6664/1124.84
Total time:              503.479/11981.5
[main] Time assemble (wall/proc) 71.5151/653.58
[main] Time solve (wall/proc) 100.016/1767.53
[main] Stop crit:        6.98754e-12
[main] Stop crit:        0.00421069
Ebkt times:              5.89436/142.53
Eval Ebkt times:         170.122/4087.52
PiPjPk times:            157.961/3702.31
Eval PiPjPk times:       28.0895/641.91
L2prod times:            46.7943/1123.14
Total time:              500.665/11858.8
[main] Time assemble (wall/proc) 72.5857/650.2
[main] Time solve (wall/proc) 100.156/1771.4
[main] Stop crit:        6.98791e-12
[main] Stop crit:        0.00420512
Ebkt times:              6.03196/148.49
Eval Ebkt times:         170.864/4122.5
PiPjPk times:            159.237/3755.8
Eval PiPjPk times:       27.6807/637.99
L2prod times:            47.3357/1141.51
Total time:              503.37/11987.5
[main] Time assemble (wall/proc) 73.4697/654.59
[main] Time solve (wall/proc) 100.173/1766.29
[main] Stop crit:        6.98855e-12
[main] Stop crit:        0.00419954
Ebkt times:              6.03071/147.22
Eval Ebkt times:         170.666/4102.28
PiPjPk times:            158.954/3737.56
Eval PiPjPk times:       27.7405/635.59
L2prod times:            47.5096/1143.04
Total time:              503.555/11948.2
[main] Time assemble (wall/proc) 72.6807/654.33
[main] Time solve (wall/proc) 100.171/1766.88
[main] Stop crit:        6.9894e-12
[main] Stop crit:        0.00419396
Ebkt times:              5.98328/147.72
Eval Ebkt times:         169.413/4073.65
PiPjPk times:            158.008/3713.52
Eval PiPjPk times:       27.2756/624.8
L2prod times:            46.5681/1121.69
Total time:              499.556/11855.4
[main] Time assemble (wall/proc) 72.3044/649.94
[main] Time solve (wall/proc) 100.143/1762.71
[main] Stop crit:        6.99043e-12
[main] Stop crit:        0.00418836
Ebkt times:              5.9144/144.98
Eval Ebkt times:         169.611/4080.57
PiPjPk times:            159.629/3733.9
Eval PiPjPk times:       27.6625/634.67
L2prod times:            46.4614/1115.47
Total time:              501.267/11872.3
[main] Time assemble (wall/proc) 73.9147/652.49
[main] Time solve (wall/proc) 100.287/1767.31
[main] Stop crit:        6.99158e-12
[main] 70%...
[main] Stop crit:        0.00418276
Ebkt times:              5.89693/142.97
Eval Ebkt times:         170.053/4080.13
PiPjPk times:            157.5/3693.68
Eval PiPjPk times:       27.4658/630.49
L2prod times:            47.4323/1134.19
Total time:              500.37/11844.2
[main] Time assemble (wall/proc) 73.0813/649.72
[main] Time solve (wall/proc) 100.112/1766.9
[main] Stop crit:        6.9928e-12
[main] Stop crit:        0.00417714
Ebkt times:              6.00606/147.8
Eval Ebkt times:         170.808/4127.15
PiPjPk times:            159.546/3757.68
Eval PiPjPk times:       28.1127/647.25
L2prod times:            46.7546/1123.6
Total time:              504.272/12001.2
[main] Time assemble (wall/proc) 73.6678/655.06
[main] Time solve (wall/proc) 100.079/1763.98
[main] Stop crit:        6.99407e-12
[main] Stop crit:        0.00417151
Ebkt times:              5.93614/144.79
Eval Ebkt times:         168.423/4038.31
PiPjPk times:            156.494/3661.54
Eval PiPjPk times:       27.2538/622.13
L2prod times:            46.3239/1108.22
Total time:              496.061/11724.8
[main] Time assemble (wall/proc) 73.3421/645.53
[main] Time solve (wall/proc) 99.9281/1767.27
[main] Stop crit:        6.99528e-12
[main] Stop crit:        0.00416587
Ebkt times:              5.98966/147.9
Eval Ebkt times:         170.535/4114.32
PiPjPk times:            159.474/3760.96
Eval PiPjPk times:       27.6788/636.64
L2prod times:            47.2879/1137.03
Total time:              503.263/11975.8
[main] Time assemble (wall/proc) 73.936/654.6
[main] Time solve (wall/proc) 100.531/1767.84
[main] Stop crit:        6.99642e-12
[main] Stop crit:        0.00416022
Ebkt times:              6.14024/150.97
Eval Ebkt times:         170.473/4110.45
PiPjPk times:            158.933/3760.34
Eval PiPjPk times:       27.7094/638.55
L2prod times:            47.0428/1133.92
Total time:              502.817/11984.1
[main] Time assemble (wall/proc) 71.9424/653.87
[main] Time solve (wall/proc) 100.031/1766.72
[main] Stop crit:        6.99741e-12
[main] Stop crit:        0.00415457
Ebkt times:              5.9502/145.58
Eval Ebkt times:         169.767/4086.23
PiPjPk times:            157.037/3709.5
Eval PiPjPk times:       27.5564/635.93
L2prod times:            46.8427/1125.79
Total time:              498.757/11867.4
[main] Time assemble (wall/proc) 72.1921/650.46
[main] Time solve (wall/proc) 100.167/1764.44
[main] Stop crit:        6.9982e-12
[main] Stop crit:        0.0041489
Ebkt times:              5.94925/144.26
Eval Ebkt times:         170.042/4077.58
PiPjPk times:            157.528/3681.76
Eval PiPjPk times:       27.9291/638.43
L2prod times:            47.0617/1125.5
Total time:              501.616/11851.4
[main] Time assemble (wall/proc) 73.808/650.06
[main] Time solve (wall/proc) 100.153/1766.21
[main] Stop crit:        6.99878e-12
[main] Stop crit:        0.00414322
Ebkt times:              5.94649/146.38
Eval Ebkt times:         169.588/4078.99
PiPjPk times:            158.14/3715.47
Eval PiPjPk times:       27.9071/637.7
L2prod times:            47.0687/1133.5
Total time:              500.183/11866
[main] Time assemble (wall/proc) 73.9809/650.93
[main] Time solve (wall/proc) 100.156/1764.82
[main] Stop crit:        6.99906e-12
[main] Stop crit:        0.00413754
Ebkt times:              5.97218/146.27
Eval Ebkt times:         169.507/4080.54
PiPjPk times:            157.684/3696.94
Eval PiPjPk times:       27.3171/630.26
L2prod times:            46.4616/1118.09
Total time:              498.905/11838
[main] Time assemble (wall/proc) 73.0203/649.95
[main] Time solve (wall/proc) 100.105/1762.13
[main] Stop crit:        6.99904e-12
[main] Stop crit:        0.00413185
Ebkt times:              5.97906/145.58
Eval Ebkt times:         169.266/4060.3
PiPjPk times:            156.111/3669.16
Eval PiPjPk times:       27.6962/632.77
L2prod times:            46.7291/1125.69
Total time:              498.272/11806.7
[main] Time assemble (wall/proc) 72.4365/648.28
[main] Time solve (wall/proc) 100.096/1768.08
[main] Stop crit:        6.99872e-12
[main] Stop crit:        0.00412615
Ebkt times:              6.00102/148.19
Eval Ebkt times:         170.486/4114.79
PiPjPk times:            158.683/3749.4
Eval PiPjPk times:       27.7663/641.25
L2prod times:            46.6875/1130.25
Total time:              502.244/11975.2
[main] Time assemble (wall/proc) 72.1003/654.55
[main] Time solve (wall/proc) 100.119/1763.29
[main] Stop crit:        6.9981e-12
[main] Stop crit:        0.00412046
Ebkt times:              6.01543/147.19
Eval Ebkt times:         169.803/4079.4
PiPjPk times:            158.761/3737.05
Eval PiPjPk times:       27.49/631.47
L2prod times:            46.9803/1127.94
Total time:              500.916/11883.6
[main] Time assemble (wall/proc) 73.1307/650.13
[main] Time solve (wall/proc) 100.415/1765.38
[main] Stop crit:        6.99715e-12
[main] Stop crit:        0.00411476
Ebkt times:              5.89134/142.05
Eval Ebkt times:         170.167/4105.48
PiPjPk times:            158.955/3749.55
Eval PiPjPk times:       27.4382/629.09
L2prod times:            47.1511/1137.62
Total time:              501.621/11939.9
[main] Time assemble (wall/proc) 72.8961/653.29
[main] Time solve (wall/proc) 99.9239/1766.1
[main] Stop crit:        6.99589e-12
[main] Stop crit:        0.00410906
Ebkt times:              5.82811/140.71
Eval Ebkt times:         169.974/4100.3
PiPjPk times:            159.907/3764.27
Eval PiPjPk times:       27.9456/640.11
L2prod times:            46.6756/1126.69
Total time:              503.035/11962.5
[main] Time assemble (wall/proc) 73.0769/654.81
[main] Time solve (wall/proc) 100.123/1766.09
[main] Stop crit:        6.99437e-12
[main] Stop crit:        0.00410336
Ebkt times:              5.92942/145.2
Eval Ebkt times:         170.447/4111.26
PiPjPk times:            159.615/3766.98
Eval PiPjPk times:       27.5126/631.33
L2prod times:            46.8483/1129.26
Total time:              501.836/11948.2
[main] Time assemble (wall/proc) 73.0032/654.35
[main] Time solve (wall/proc) 100.236/1765.81
[main] Stop crit:        6.99257e-12
[main] Stop crit:        0.00409766
Ebkt times:              6.02094/147.66
Eval Ebkt times:         170.241/4095.69
PiPjPk times:            157.716/3716.76
Eval PiPjPk times:       27.5521/631.32
L2prod times:            47.0313/1128.52
Total time:              500.901/11896.4
[main] Time assemble (wall/proc) 73.0845/651.39
[main] Time solve (wall/proc) 99.8037/1762.65
[main] Stop crit:        6.99053e-12
[main] Stop crit:        0.00409196
Ebkt times:              5.96965/146.55
Eval Ebkt times:         170.75/4105.96
PiPjPk times:            157.603/3716.75
Eval PiPjPk times:       27.5941/635.32
L2prod times:            47.5136/1140.78
Total time:              501.544/11918.4
[main] Time assemble (wall/proc) 72.4887/651.99
[main] Time solve (wall/proc) 100.215/1771.75
[main] Stop crit:        6.98828e-12
[main] 80%...
[main] Stop crit:        0.00408627
Ebkt times:              6.02447/145.19
Eval Ebkt times:         169.964/4088.51
PiPjPk times:            159.456/3751.73
Eval PiPjPk times:       27.9832/640.34
L2prod times:            46.992/1125.79
Total time:              503.016/11936.2
[main] Time assemble (wall/proc) 72.3337/653.02
[main] Time solve (wall/proc) 99.899/1763.52
[main] Stop crit:        6.98588e-12
[main] Stop crit:        0.00408058
Ebkt times:              5.89266/144.78
Eval Ebkt times:         170.415/4125.56
PiPjPk times:            158.549/3768.23
Eval PiPjPk times:       27.7093/638.16
L2prod times:            46.5174/1126.51
Total time:              501.605/11998.6
[main] Time assemble (wall/proc) 72.6356/653.86
[main] Time solve (wall/proc) 100.222/1766.58
[main] Stop crit:        6.9833e-12
[main] Stop crit:        0.0040749
Ebkt times:              6.01104/147.66
Eval Ebkt times:         169.535/4077.33
PiPjPk times:            157.516/3702.25
Eval PiPjPk times:       27.3291/628.23
L2prod times:            46.9921/1130.34
Total time:              499.154/11845.5
[main] Time assemble (wall/proc) 73.3972/650.44
[main] Time solve (wall/proc) 100.254/1765.15
[main] Stop crit:        6.98066e-12
[main] Stop crit:        0.00406923
Ebkt times:              5.92584/143.58
Eval Ebkt times:         169.004/4054.11
PiPjPk times:            158.63/3718.68
Eval PiPjPk times:       27.6612/634.78
L2prod times:            46.9452/1126.06
Total time:              500.235/11840.1
[main] Time assemble (wall/proc) 73.4808/649.69
[main] Time solve (wall/proc) 100.016/1762.79
[main] Stop crit:        6.97791e-12
[main] Stop crit:        0.00406356
Ebkt times:              5.9541/146.71
Eval Ebkt times:         171.607/4149.6
PiPjPk times:            158.806/3765.41
Eval PiPjPk times:       27.5987/637.05
L2prod times:            46.8608/1133.4
Total time:              502.79/12012.1
[main] Time assemble (wall/proc) 72.8359/656.51
[main] Time solve (wall/proc) 100.33/1766.47
[main] Stop crit:        6.97515e-12
[main] Stop crit:        0.0040579
Ebkt times:              5.97986/146.54
Eval Ebkt times:         169.715/4078.19
PiPjPk times:            157.015/3689.87
Eval PiPjPk times:       27.503/629.72
L2prod times:            47.1395/1129.97
Total time:              499.182/11835.6
[main] Time assemble (wall/proc) 73.9144/650.57
[main] Time solve (wall/proc) 104.493/1859.23
[main] Stop crit:        6.9724e-12
[main] Stop crit:        0.00405225
Ebkt times:              6.0168/148.17
Eval Ebkt times:         170.527/4119.12
PiPjPk times:            158.576/3749.11
Eval PiPjPk times:       27.569/635.24
L2prod times:            46.9055/1134.07
Total time:              502.073/11971.8
[main] Time assemble (wall/proc) 71.6757/653.16
[main] Time solve (wall/proc) 104.794/1863.41
[main] Stop crit:        6.96963e-12
[main] Stop crit:        0.00404661
Ebkt times:              5.95046/146.14
Eval Ebkt times:         170.059/4097.01
PiPjPk times:            159.563/3742.04
Eval PiPjPk times:       27.7537/636.63
L2prod times:            46.9809/1132.79
Total time:              502.591/11931.2
[main] Time assemble (wall/proc) 73.2283/653.25
[main] Time solve (wall/proc) 104.632/1868.58
[main] Stop crit:        6.9669e-12
[main] Stop crit:        0.00404098
Ebkt times:              6.02988/148.3
Eval Ebkt times:         169.769/4069.89
PiPjPk times:            158.648/3709.89
Eval PiPjPk times:       27.5359/628.01
L2prod times:            46.7074/1119.22
Total time:              500.81/11839.3
[main] Time assemble (wall/proc) 72.7701/648.88
[main] Time solve (wall/proc) 104.78/1870.88
[main] Stop crit:        6.9642e-12
[main] Stop crit:        0.00403537
Ebkt times:              6.00771/145.56
Eval Ebkt times:         170.292/4102.51
PiPjPk times:            158.844/3740.3
Eval PiPjPk times:       27.454/628.78
L2prod times:            46.8474/1127.25
Total time:              500.906/11910.3
[main] Time assemble (wall/proc) 73.0937/651.85
[main] Time solve (wall/proc) 104.645/1866.11
[main] Stop crit:        6.96151e-12
[main] Stop crit:        0.00402977
Ebkt times:              6.03429/147.99
Eval Ebkt times:         170.661/4115.69
PiPjPk times:            158.188/3732.58
Eval PiPjPk times:       27.6388/635.5
L2prod times:            46.7827/1127.31
Total time:              502.065/11952.1
[main] Time assemble (wall/proc) 72.6634/653.64
[main] Time solve (wall/proc) 104.899/1869.36
[main] Stop crit:        6.95889e-12
[main] Stop crit:        0.00402418
Ebkt times:              5.98072/146.45
Eval Ebkt times:         169.178/4056.45
PiPjPk times:            157.143/3688.37
Eval PiPjPk times:       27.488/628.99
L2prod times:            46.2732/1109.57
Total time:              498.045/11792.8
[main] Time assemble (wall/proc) 72.3819/648.73
[main] Time solve (wall/proc) 104.592/1867.73
[main] Stop crit:        6.95628e-12
[main] Stop crit:        0.00401861
Ebkt times:              5.99987/148.07
Eval Ebkt times:         170.115/4092.07
PiPjPk times:            159.428/3740.25
Eval PiPjPk times:       27.6241/636.6
L2prod times:            46.7488/1120.53
Total time:              502.14/11913.8
[main] Time assemble (wall/proc) 72.4283/651.27
[main] Time solve (wall/proc) 104.612/1868.1
[main] Stop crit:        6.95369e-12
[main] Stop crit:        0.00401306
Ebkt times:              5.95977/146.19
Eval Ebkt times:         169.786/4088.47
PiPjPk times:            157.115/3698.48
Eval PiPjPk times:       27.6516/634.26
L2prod times:            46.7829/1126.29
Total time:              499.46/11866.9
[main] Time assemble (wall/proc) 73.7067/651.48
[main] Time solve (wall/proc) 105.043/1868.3
[main] Stop crit:        6.95114e-12
[main] Stop crit:        0.00400752
Ebkt times:              6.01195/147.34
Eval Ebkt times:         169.476/4081.42
PiPjPk times:            158.18/3702.88
Eval PiPjPk times:       27.5423/631.32
L2prod times:            46.9922/1127.04
Total time:              499.78/11846.1
[main] Time assemble (wall/proc) 74.6478/650.77
[main] Time solve (wall/proc) 105.065/1872.34
[main] Stop crit:        6.94858e-12
[main] Stop crit:        0.004002
Ebkt times:              6.06646/150.84
Eval Ebkt times:         170.85/4122.53
PiPjPk times:            159.103/3760.48
Eval PiPjPk times:       27.5736/637.59
L2prod times:            46.8859/1129.58
Total time:              503.037/11987.3
[main] Time assemble (wall/proc) 73.775/654.76
[main] Time solve (wall/proc) 104.93/1870.45
[main] Stop crit:        6.94605e-12
[main] Stop crit:        0.00399649
Ebkt times:              6.00715/146.22
Eval Ebkt times:         170.626/4105.26
PiPjPk times:            156.987/3702.19
Eval PiPjPk times:       27.5857/633.02
L2prod times:            47.3391/1135.11
Total time:              500.926/11898.2
[main] Time assemble (wall/proc) 72.495/651.92
[main] Time solve (wall/proc) 104.591/1864.69
[main] Stop crit:        6.94351e-12
[main] Stop crit:        0.00399101
Ebkt times:              5.97162/145.52
Eval Ebkt times:         170.035/4099.77
PiPjPk times:            159.116/3742.7
Eval PiPjPk times:       27.6797/638.42
L2prod times:            46.7112/1125.28
Total time:              501.745/11930.8
[main] Time assemble (wall/proc) 73.2881/653.13
[main] Time solve (wall/proc) 105.207/1868.33
[main] Stop crit:        6.94096e-12
[main] 90%...
[main] Stop crit:        0.00398554
Ebkt times:              5.89175/144.16
Eval Ebkt times:         169.852/4072.93
PiPjPk times:            157.212/3689.6
Eval PiPjPk times:       27.5641/630.59
L2prod times:            46.8942/1124.79
Total time:              499.707/11831.2
[main] Time assemble (wall/proc) 72.242/649.28
[main] Time solve (wall/proc) 105.203/1873.71
[main] Stop crit:        6.93839e-12
[main] Stop crit:        0.00398009
Ebkt times:              5.96988/146.36
Eval Ebkt times:         169.584/4079.55
PiPjPk times:            158.132/3717.38
Eval PiPjPk times:       27.5936/632.91
L2prod times:            46.9607/1128.77
Total time:              500.093/11865
[main] Time assemble (wall/proc) 74.3312/651.54
[main] Time solve (wall/proc) 105.249/1871.76
[main] Stop crit:        6.93584e-12
[main] Stop crit:        0.00397466
Ebkt times:              5.95276/145
Eval Ebkt times:         170.744/4126.91
PiPjPk times:            160.313/3785.26
Eval PiPjPk times:       27.517/634.94
L2prod times:            46.9449/1133.05
Total time:              503.826/12013.7
[main] Time assemble (wall/proc) 71.8801/654.86
[main] Time solve (wall/proc) 104.634/1870.16
[main] Stop crit:        6.93329e-12
[main] Stop crit:        0.00396926
Ebkt times:              5.9778/145.55
Eval Ebkt times:         169.795/4085.25
PiPjPk times:            158.32/3724.46
Eval PiPjPk times:       27.5652/630.17
L2prod times:            46.9369/1128.15
Total time:              500.016/11869.4
[main] Time assemble (wall/proc) 72.8249/652.25
[main] Time solve (wall/proc) 105.139/1880.54
[main] Stop crit:        6.93071e-12
[main] Stop crit:        0.00396388
Ebkt times:              6.0248/149.21
Eval Ebkt times:         170.547/4113.84
PiPjPk times:            157.379/3708.72
Eval PiPjPk times:       27.4835/633.68
L2prod times:            47.5102/1143.92
Total time:              501.038/11925.7
[main] Time assemble (wall/proc) 72.4828/651.67
[main] Time solve (wall/proc) 104.523/1868.14
[main] Stop crit:        6.92815e-12
[main] Stop crit:        0.00395852
Ebkt times:              5.95969/146.72
Eval Ebkt times:         170.385/4123.85
PiPjPk times:            159.045/3761.74
Eval PiPjPk times:       27.709/640.02
L2prod times:            46.6068/1129.39
Total time:              502.252/11997.4
[main] Time assemble (wall/proc) 72.7665/653.94
[main] Time solve (wall/proc) 104.793/1866.92
[main] Stop crit:        6.92555e-12
[main] Stop crit:        0.00395319
Ebkt times:              5.95247/144.05
Eval Ebkt times:         169.97/4089.47
PiPjPk times:            157.508/3713.38
Eval PiPjPk times:       27.4231/630.81
L2prod times:            46.7386/1124.06
Total time:              499.384/11868
[main] Time assemble (wall/proc) 71.999/649.76
[main] Time solve (wall/proc) 104.907/1868.07
[main] Stop crit:        6.92298e-12
[main] Stop crit:        0.00394788
Ebkt times:              5.9791/144.74
Eval Ebkt times:         171.174/4127.42
PiPjPk times:            157.147/3713.31
Eval PiPjPk times:       27.7282/640.72
L2prod times:            47.3197/1137.01
Total time:              502.092/11955.2
[main] Time assemble (wall/proc) 72.4372/655.47
[main] Time solve (wall/proc) 104.898/1869.28
[main] Stop crit:        6.92041e-12
[main] Stop crit:        0.00394261
Ebkt times:              5.94549/145.92
Eval Ebkt times:         171.031/4140.79
PiPjPk times:            158.957/3767.65
Eval PiPjPk times:       27.8936/642.8
L2prod times:            47.0671/1140.49
Total time:              503.897/12040.2
[main] Time assemble (wall/proc) 72.8359/657.17
[main] Time solve (wall/proc) 104.751/1874.75
[main] Stop crit:        6.91783e-12
[main] Stop crit:        0.00393737
Ebkt times:              5.98507/147.96
Eval Ebkt times:         169.904/4100.29
PiPjPk times:            159.401/3751.25
Eval PiPjPk times:       27.3748/628.64
L2prod times:            46.6704/1125.4
Total time:              501.087/11915.8
[main] Time assemble (wall/proc) 73.1863/652.38
[main] Time solve (wall/proc) 104.842/1869.7
[main] Stop crit:        6.91525e-12
[main] Stop crit:        0.00393216
Ebkt times:              5.88241/144.92
Eval Ebkt times:         170.377/4096.51
PiPjPk times:            158.693/3729.7
Eval PiPjPk times:       27.9052/638.43
L2prod times:            47.0456/1131.18
Total time:              502.104/11910.7
[main] Time assemble (wall/proc) 73.1812/653.64
[main] Time solve (wall/proc) 104.723/1867.44
[main] Stop crit:        6.91267e-12
[main] Stop crit:        0.00392698
Ebkt times:              5.96627/147.52
Eval Ebkt times:         170.464/4103.6
PiPjPk times:            159.028/3749.73
Eval PiPjPk times:       27.8523/639.02
L2prod times:            46.6324/1120.84
Total time:              502.947/11951.9
[main] Time assemble (wall/proc) 72.4391/652.89
[main] Time solve (wall/proc) 104.994/1870.19
[main] Stop crit:        6.91008e-12
[main] Stop crit:        0.00392184
Ebkt times:              5.92162/142.33
Eval Ebkt times:         169.522/4078.51
PiPjPk times:            158.514/3730.28
Eval PiPjPk times:       27.8835/637.69
L2prod times:            46.7029/1127.65
Total time:              501.112/11895.8
[main] Time assemble (wall/proc) 74.1156/652.09
[main] Time solve (wall/proc) 105.105/1873.14
[main] Stop crit:        6.90746e-12
[main] Stop crit:        0.00391674
Ebkt times:              6.09982/148.8
Eval Ebkt times:         173.571/4150.87
PiPjPk times:            161.604/3776.32
Eval PiPjPk times:       28.471/650.55
L2prod times:            47.2862/1125.38
Total time:              512.605/12093.2
[main] Time assemble (wall/proc) 72.3333/662.75
[main] Time solve (wall/proc) 105.281/1874.56
[main] Stop crit:        6.90482e-12
[main] Stop crit:        0.00391168
Ebkt times:              6.01623/148.52
Eval Ebkt times:         170.46/4117.3
PiPjPk times:            158.798/3743.93
Eval PiPjPk times:       27.5252/634.13
L2prod times:            46.7421/1128.35
Total time:              501.963/11956.9
[main] Time assemble (wall/proc) 73.3143/654.49
[main] Time solve (wall/proc) 104.879/1870.09
[main] Stop crit:        6.90216e-12
[main] Stop crit:        0.00390665
Ebkt times:              5.91275/144.68
Eval Ebkt times:         168.862/4046.7
PiPjPk times:            158.21/3705.32
Eval PiPjPk times:       27.4544/629.5
L2prod times:            46.603/1115.65
Total time:              498.982/11796.8
[main] Time assemble (wall/proc) 72.4152/648.35
[main] Time solve (wall/proc) 104.742/1870.99
[main] Stop crit:        6.89948e-12
[main] Stop crit:        0.00390167
Ebkt times:              5.98723/147.79
Eval Ebkt times:         169.201/4083.03
PiPjPk times:            157.786/3713.09
Eval PiPjPk times:       27.2016/626.51
L2prod times:            46.5077/1118.55
Total time:              498.612/11866
[main] Time assemble (wall/proc) 72.2226/648.98
[main] Time solve (wall/proc) 104.607/1868.92
[main] Stop crit:        6.89677e-12
[main] Time run (wall/proc) 44532.2/691272
[main] Compute errors
[main] Electric field error = 0.00258618
[main] Potential error = 0.00231659
[main] Lambda = 0.0314578
[main] Maximum residual = 2.19479e-13
[main] Maximum constraint difference = 10.4053
[main] Time norms (wall/proc) 1.96906/36
[main] Mesh diameter 0.305313
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0021692
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.648919/15.19
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 114.462/300.15
[main] Initial constraint norm: 9.54407
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.000211004
Ebkt times:              13.1278/324.77
Eval Ebkt times:         399.858/9835.65
PiPjPk times:            384.805/9384.22
Eval PiPjPk times:       67.6804/1625.39
L2prod times:            112.006/2756.93
Total time:              1200.33/29361.8
[main] Time assemble (wall/proc) 161.574/1569.25
[main] Time solve (wall/proc) 479.167/9238.42
[main] Stop crit:        9.52116e-14
[main] Stop crit:        0.00021089
Ebkt times:              13.0953/327.24
Eval Ebkt times:         398.593/9802.76
PiPjPk times:            384.695/9373.44
Eval PiPjPk times:       67.2465/1611.32
L2prod times:            112.29/2761.18
Total time:              1198.74/29298.1
[main] Time assemble (wall/proc) 161.171/1562.12
[main] Time solve (wall/proc) 481.888/9313.06
[main] Stop crit:        6.68264e-14
[main] Stop crit:        0.000210777
Ebkt times:              13.1315/328.39
Eval Ebkt times:         402.357/9941.8
PiPjPk times:            387.727/9506.02
Eval PiPjPk times:       67.3028/1625.24
L2prod times:            112.478/2782.12
Total time:              1207.75/29695.2
[main] Time assemble (wall/proc) 162.822/1578.02
[main] Time solve (wall/proc) 480.493/9259.21
[main] Stop crit:        6.34131e-14
[main] Stop crit:        0.000210664
Ebkt times:              13.1717/327.87
Eval Ebkt times:         401.41/9898.72
PiPjPk times:            387.702/9472.53
Eval PiPjPk times:       67.289/1623.72
L2prod times:            112.66/2778.84
Total time:              1206.82/29601.1
[main] Time assemble (wall/proc) 161.978/1576.27
[main] Time solve (wall/proc) 480.062/9248.66
[main] Stop crit:        9.82874e-14
[main] Stop crit:        0.000210551
Ebkt times:              13.0084/323.56
Eval Ebkt times:         399.01/9840.69
PiPjPk times:            388.351/9482.27
Eval PiPjPk times:       66.8297/1606.25
L2prod times:            112/2763.2
Total time:              1202.2/29472.6
[main] Time assemble (wall/proc) 162.466/1571.71
[main] Time solve (wall/proc) 480.038/9254.17
[main] Stop crit:        1.21588e-13
[main] Stop crit:        0.00021044
Ebkt times:              13.0189/323.32
Eval Ebkt times:         400.23/9830.73
PiPjPk times:            385.243/9402.48
Eval PiPjPk times:       67.5125/1617.13
L2prod times:            111.781/2746.58
Total time:              1202.23/29395.8
[main] Time assemble (wall/proc) 161.131/1569.2
[main] Time solve (wall/proc) 479.318/9238.99
[main] Stop crit:        1.19029e-13
[main] Stop crit:        0.00021033
Ebkt times:              13.11/325.86
Eval Ebkt times:         400.63/9862.28
PiPjPk times:            384.567/9381.54
Eval PiPjPk times:       68.0118/1638.76
L2prod times:            112.044/2761.67
Total time:              1203.62/29473
[main] Time assemble (wall/proc) 161.442/1570.27
[main] Time solve (wall/proc) 480.209/9249.39
[main] Stop crit:        9.17014e-14
[main] Stop crit:        0.000210222
Ebkt times:              13.0682/324.46
Eval Ebkt times:         401.371/9913.87
PiPjPk times:            387.073/9486.5
Eval PiPjPk times:       67.4406/1629.57
L2prod times:            112.304/2775.88
Total time:              1205.38/29634.4
[main] Time assemble (wall/proc) 161.759/1576.49
[main] Time solve (wall/proc) 481.722/9261.77
[main] Stop crit:        8.7459e-14
[main] Stop crit:        0.000210116
Ebkt times:              13.1781/328.88
Eval Ebkt times:         401.447/9908.79
PiPjPk times:            387.588/9469.72
Eval PiPjPk times:       67.65/1630.43
L2prod times:            112.089/2769.25
Total time:              1206.83/29615
[main] Time assemble (wall/proc) 159.836/1571.78
[main] Time solve (wall/proc) 481.37/9302.2
[main] Stop crit:        3.93571e-14
[main] Stop crit:        0.000210012
Ebkt times:              13.0019/321.47
Eval Ebkt times:         400.018/9862.91
PiPjPk times:            387.251/9454.95
Eval PiPjPk times:       66.7258/1608.96
L2prod times:            111.506/2747.18
Total time:              1201.8/29455.6
[main] Time assemble (wall/proc) 161.276/1567.74
[main] Time solve (wall/proc) 480.886/9263.27
[main] Stop crit:        5.47549e-14
[main] Stop crit:        0.00020991
Ebkt times:              13.1626/325.66
Eval Ebkt times:         402.841/9917.19
PiPjPk times:            389.824/9511.76
Eval PiPjPk times:       67.5965/1629.49
L2prod times:            112.576/2772.5
Total time:              1211.74/29671.9
[main] Time assemble (wall/proc) 162.448/1578.59
[main] Time solve (wall/proc) 480.577/9257.75
[main] Stop crit:        5.34649e-14
[main] Stop crit:        0.00020981
Ebkt times:              13.1926/328.25
Eval Ebkt times:         402.894/9955.6
PiPjPk times:            388.989/9520.82
Eval PiPjPk times:       67.4823/1630.84
L2prod times:            112.95/2790.41
Total time:              1210.16/29741.2
[main] Time assemble (wall/proc) 161.04/1580.37
[main] Time solve (wall/proc) 479.585/9230.64
[main] Stop crit:        5.36128e-14
[main] Stop crit:        0.000209712
Ebkt times:              13.1057/326.83
Eval Ebkt times:         402.827/9933.06
PiPjPk times:            386.404/9443.49
Eval PiPjPk times:       67.9725/1638.63
L2prod times:            112.247/2768
Total time:              1207.82/29624.4
[main] Time assemble (wall/proc) 160.447/1575.33
[main] Time solve (wall/proc) 479.505/9244.47
[main] Stop crit:        4.83174e-14
[main] Stop crit:        0.000209617
Ebkt times:              13.1477/327.3
Eval Ebkt times:         402.371/9951.37
PiPjPk times:            388.913/9539.13
Eval PiPjPk times:       67.5272/1627.83
L2prod times:            112.21/2775.8
Total time:              1208.76/29731.3
[main] Time assemble (wall/proc) 160.745/1577.37
[main] Time solve (wall/proc) 479.382/9253.62
[main] Stop crit:        5.26187e-14
[main] Stop crit:        0.000209524
Ebkt times:              13.0591/323.9
Eval Ebkt times:         400.541/9859.09
PiPjPk times:            385.874/9403.37
Eval PiPjPk times:       67.4481/1619.42
L2prod times:            111.676/2754.05
Total time:              1203.09/29444.1
[main] Time assemble (wall/proc) 161.051/1569.45
[main] Time solve (wall/proc) 481.041/9277.01
[main] Stop crit:        6.18366e-14
[main] Stop crit:        0.000209434
Ebkt times:              13.0587/322.99
Eval Ebkt times:         399.482/9842.61
PiPjPk times:            385.589/9425.64
Eval PiPjPk times:       67.3122/1622.28
L2prod times:            111.294/2748.77
Total time:              1200.88/29444.7
[main] Time assemble (wall/proc) 160.605/1568.58
[main] Time solve (wall/proc) 479.947/9266.16
[main] Stop crit:        6.66484e-14
[main] Stop crit:        0.000209346
Ebkt times:              13.0278/325.84
Eval Ebkt times:         399.551/9857.36
PiPjPk times:            388.39/9481.85
Eval PiPjPk times:       67.135/1615.32
L2prod times:            111.079/2741.83
Total time:              1202.59/29492.2
[main] Time assemble (wall/proc) 161.921/1569.64
[main] Time solve (wall/proc) 480.483/9257.72
[main] Stop crit:        6.22246e-14
[main] Stop crit:        0.00020926
Ebkt times:              13.0866/326.9
Eval Ebkt times:         401.395/9896.48
PiPjPk times:            388.326/9475.54
Eval PiPjPk times:       67.0488/1615.47
L2prod times:            112.612/2780.48
Total time:              1206.45/29571.9
[main] Time assemble (wall/proc) 160.39/1574.37
[main] Time solve (wall/proc) 480.845/9259.41
[main] Stop crit:        5.6438e-14
[main] Stop crit:        0.000209176
Ebkt times:              13.1125/327.24
Eval Ebkt times:         398.844/9830.15
PiPjPk times:            386.515/9449
Eval PiPjPk times:       67.5094/1624.83
L2prod times:            111.62/2751.23
Total time:              1201.19/29449.7
[main] Time assemble (wall/proc) 162.827/1568.88
[main] Time solve (wall/proc) 480.909/9270.77
[main] Stop crit:        4.81491e-14
[main] Stop crit:        0.000209094
Ebkt times:              13.1587/327.3
Eval Ebkt times:         401.609/9938.69
PiPjPk times:            389.311/9548.37
Eval PiPjPk times:       67.7628/1640.39
L2prod times:            112.498/2784.3
Total time:              1209.6/29767.7
[main] Time assemble (wall/proc) 161.863/1580.06
[main] Time solve (wall/proc) 480.598/9256.97
[main] Stop crit:        5.7774e-14
[main] Stop crit:        0.000209015
Ebkt times:              13.1082/326.94
Eval Ebkt times:         402.288/9947.55
PiPjPk times:            390.756/9551.05
Eval PiPjPk times:       67.5923/1632.15
L2prod times:            112.608/2786.33
Total time:              1211.83/29768.9
[main] Time assemble (wall/proc) 162.242/1580.33
[main] Time solve (wall/proc) 481.79/9246.72
[main] Stop crit:        4.5648e-14
[main] Stop crit:        0.000208937
Ebkt times:              13.1556/327.04
Eval Ebkt times:         400.415/9845.56
PiPjPk times:            387.903/9442.1
Eval PiPjPk times:       67.845/1633.38
L2prod times:            112.536/2769.15
Total time:              1207.35/29517.2
[main] Time assemble (wall/proc) 160.366/1569.57
[main] Time solve (wall/proc) 481.684/9293.8
[main] Stop crit:        5.29096e-14
[main] Stop crit:        0.000208861
Ebkt times:              13.1055/325.93
Eval Ebkt times:         401.27/9882.34
PiPjPk times:            385.772/9415.85
Eval PiPjPk times:       67.8436/1634.19
L2prod times:            111.884/2759.27
Total time:              1204.71/29516.1
[main] Time assemble (wall/proc) 160.513/1569.95
[main] Time solve (wall/proc) 479.535/9257.93
[main] Stop crit:        4.44019e-14
[main] Stop crit:        0.000208787
Ebkt times:              13.1297/326.06
Eval Ebkt times:         400.71/9869.25
PiPjPk times:            385.995/9423.68
Eval PiPjPk times:       68.4039/1638.49
L2prod times:            112.334/2772.39
Total time:              1205.67/29536
[main] Time assemble (wall/proc) 161.712/1571.28
[main] Time solve (wall/proc) 480.009/9251.36
[main] Stop crit:        3.829e-14
[main] Stop crit:        0.000208714
Ebkt times:              13.0966/323.9
Eval Ebkt times:         401.653/9915.81
PiPjPk times:            387.429/9479.32
Eval PiPjPk times:       67.5789/1631.71
L2prod times:            111.322/2757.27
Total time:              1206.12/29623.6
[main] Time assemble (wall/proc) 160.955/1575.65
[main] Time solve (wall/proc) 481.852/9261.64
[main] Stop crit:        4.93256e-14
[main] Stop crit:        0.000208643
Ebkt times:              13.1026/323.41
Eval Ebkt times:         400.163/9842.83
PiPjPk times:            385.212/9394.53
Eval PiPjPk times:       67.7869/1630.54
L2prod times:            112.04/2757.27
Total time:              1201.64/29389.8
[main] Time assemble (wall/proc) 161.927/1570.15
[main] Time solve (wall/proc) 479.728/9261.37
[main] Stop crit:        4.14723e-14
[main] Stop crit:        0.000208574
Ebkt times:              13.1815/329.01
Eval Ebkt times:         400.391/9875.06
PiPjPk times:            387.558/9480.11
Eval PiPjPk times:       67.8057/1636.55
L2prod times:            111.881/2763.14
Total time:              1204.93/29572.8
[main] Time assemble (wall/proc) 161.267/1572.09
[main] Time solve (wall/proc) 480.378/9258.04
[main] Stop crit:        3.95817e-14
[main] Stop crit:        0.000208506
Ebkt times:              13.0636/323.86
Eval Ebkt times:         401.22/9892.48
PiPjPk times:            387.83/9480.61
Eval PiPjPk times:       68.4246/1649.86
L2prod times:            111.807/2755.83
Total time:              1208.51/29634.3
[main] Time assemble (wall/proc) 163.406/1578.21
[main] Time solve (wall/proc) 481.208/9285.45
[main] Stop crit:        3.87258e-14
[main] Stop crit:        0.000208439
Ebkt times:              13.1477/328.84
Eval Ebkt times:         398.601/9798.43
PiPjPk times:            381.737/9309.79
Eval PiPjPk times:       67.4128/1618.83
L2prod times:            111.342/2736.51
Total time:              1195.85/29245.4
[main] Time assemble (wall/proc) 160.952/1559.7
[main] Time solve (wall/proc) 479.891/9242.7
[main] Stop crit:        4.24548e-14
[main] Stop crit:        0.000208374
Ebkt times:              13.0816/317.88
Eval Ebkt times:         404.551/9853.98
PiPjPk times:            392.585/9484.62
Eval PiPjPk times:       71.4756/1694.75
L2prod times:            114.384/2776.1
Total time:              1229.97/29759.9
[main] Time assemble (wall/proc) 160.362/1575.58
[main] Time solve (wall/proc) 480.285/9259.57
[main] Stop crit:        3.49994e-14
[main] Stop crit:        0.000208309
Ebkt times:              13.016/322.19
Eval Ebkt times:         400.284/9851.66
PiPjPk times:            386.799/9434.78
Eval PiPjPk times:       67.0969/1618.01
L2prod times:            112.094/2759.25
Total time:              1203.98/29481.1
[main] Time assemble (wall/proc) 159.889/1568.14
[main] Time solve (wall/proc) 480.352/9260.52
[main] Stop crit:        4.91994e-14
[main] Stop crit:        0.000208246
Ebkt times:              13.1491/326.19
Eval Ebkt times:         400.965/9916.66
PiPjPk times:            387.34/9487.92
Eval PiPjPk times:       67.2351/1625.18
L2prod times:            112.72/2787.9
Total time:              1204.81/29621.6
[main] Time assemble (wall/proc) 162.785/1575.22
[main] Time solve (wall/proc) 479.683/9234.53
[main] Stop crit:        2.98881e-14
[main] Stop crit:        0.000208184
Ebkt times:              13.0657/323.09
Eval Ebkt times:         399.591/9845.7
PiPjPk times:            384.982/9414.38
Eval PiPjPk times:       67.3552/1620.85
L2prod times:            112.422/2771.27
Total time:              1200.72/29438
[main] Time assemble (wall/proc) 161.615/1568.48
[main] Time solve (wall/proc) 480.107/9248.62
[main] Stop crit:        1.87478e-14
[main] Stop crit:        0.000208123
Ebkt times:              13.2222/327.9
Eval Ebkt times:         402.773/9949.72
PiPjPk times:            388.357/9512.51
Eval PiPjPk times:       67.6098/1631.85
L2prod times:            112.919/2792.5
Total time:              1209.28/29725
[main] Time assemble (wall/proc) 159.879/1576.63
[main] Time solve (wall/proc) 481.043/9224.5
[main] Stop crit:        4.25875e-14
[main] Stop crit:        0.000208063
Ebkt times:              13.0433/323.1
Eval Ebkt times:         397.284/9774.27
PiPjPk times:            383.873/9362.31
Eval PiPjPk times:       67.1752/1611.49
L2prod times:            110.997/2733.89
Total time:              1195.21/29244.4
[main] Time assemble (wall/proc) 158.869/1559.27
[main] Time solve (wall/proc) 479.837/9262.92
[main] Stop crit:        5.83202e-14
[main] Stop crit:        0.000208004
Ebkt times:              13.1301/323.49
Eval Ebkt times:         398.73/9792.99
PiPjPk times:            387.175/9422.64
Eval PiPjPk times:       67.1915/1612.97
L2prod times:            111.574/2742.06
Total time:              1200.37/29326.1
[main] Time assemble (wall/proc) 162.246/1566.45
[main] Time solve (wall/proc) 479.843/9233.88
[main] Stop crit:        2.03708e-14
[main] Stop crit:        0.000207946
Ebkt times:              13.2498/331.11
Eval Ebkt times:         402.568/9929.93
PiPjPk times:            388.617/9503.34
Eval PiPjPk times:       67.611/1632.64
L2prod times:            112.289/2775.24
Total time:              1209.84/29691.7
[main] Time assemble (wall/proc) 162.095/1577.77
[main] Time solve (wall/proc) 481.06/9274.97
[main] Stop crit:        1.75081e-14
[main] Stop crit:        0.000207889
Ebkt times:              13.1785/325.05
Eval Ebkt times:         403.055/9922.73
PiPjPk times:            387.375/9448.22
Eval PiPjPk times:       67.2705/1618.69
L2prod times:            112.985/2781.66
Total time:              1209.29/29592.5
[main] Time assemble (wall/proc) 160.478/1576.42
[main] Time solve (wall/proc) 479.903/9227.9
[main] Stop crit:        5.04495e-14
[main] Stop crit:        0.000207833
Ebkt times:              13.0038/322.41
Eval Ebkt times:         397.473/9759.53
PiPjPk times:            383.134/9325.31
Eval PiPjPk times:       67.205/1615.12
L2prod times:            111.666/2741.81
Total time:              1196.3/29216.3
[main] Time assemble (wall/proc) 160.777/1560.07
[main] Time solve (wall/proc) 480.911/9274.27
[main] Stop crit:        3.47884e-14
[main] Stop crit:        0.000207779
Ebkt times:              13.0787/325.85
Eval Ebkt times:         399.438/9857.92
PiPjPk times:            387.046/9466.6
Eval PiPjPk times:       67.4558/1625.08
L2prod times:            111.39/2748.61
Total time:              1201.85/29496.9
[main] Time assemble (wall/proc) 160.201/1569.42
[main] Time solve (wall/proc) 479.07/9245.69
[main] Stop crit:        3.23638e-14
[main] Stop crit:        0.000207725
Ebkt times:              13.0062/321.04
Eval Ebkt times:         399.005/9799.37
PiPjPk times:            385.902/9387.03
Eval PiPjPk times:       67.42/1617.09
L2prod times:            111.556/2741.05
Total time:              1201.54/29339
[main] Time assemble (wall/proc) 161.9/1563.84
[main] Time solve (wall/proc) 479.61/9246.09
[main] Stop crit:        1.93278e-14
[main] Stop crit:        0.000207673
Ebkt times:              13.043/321.82
Eval Ebkt times:         398.909/9820.5
PiPjPk times:            385.995/9406.07
Eval PiPjPk times:       67.4959/1621.73
L2prod times:            111.597/2749.2
Total time:              1200.6/29387.8
[main] Time assemble (wall/proc) 161.356/1565.72
[main] Time solve (wall/proc) 479.989/9241.39
[main] Stop crit:        3.97499e-14
[main] Stop crit:        0.000207622
Ebkt times:              13.0921/323.6
Eval Ebkt times:         401.45/9849.35
PiPjPk times:            387.568/9416.55
Eval PiPjPk times:       68.0622/1632.01
L2prod times:            112.321/2757.95
Total time:              1208.12/29474.1
[main] Time assemble (wall/proc) 161.113/1569.1
[main] Time solve (wall/proc) 480.426/9263.07
[main] Stop crit:        2.63183e-14
[main] Stop crit:        0.000207572
Ebkt times:              13.0819/325.35
Eval Ebkt times:         401.183/9902.19
PiPjPk times:            386.699/9471.09
Eval PiPjPk times:       66.926/1615.87
L2prod times:            112.554/2777.49
Total time:              1204.99/29585
[main] Time assemble (wall/proc) 160.966/1572.46
[main] Time solve (wall/proc) 480.774/9269.65
[main] Stop crit:        2.13439e-14
[main] Stop crit:        0.000207524
Ebkt times:              13.1278/325.68
Eval Ebkt times:         401.694/9895.85
PiPjPk times:            386.177/9435.13
Eval PiPjPk times:       67.6835/1631.19
L2prod times:            111.925/2759.83
Total time:              1205.64/29554.9
[main] Time assemble (wall/proc) 161.473/1573.28
[main] Time solve (wall/proc) 480.354/9265.67
[main] Stop crit:        6.46146e-14
[main] Stop crit:        0.000207477
Ebkt times:              13.1064/326
Eval Ebkt times:         400.947/9891.81
PiPjPk times:            386.574/9454.8
Eval PiPjPk times:       67.7825/1634
L2prod times:            112.092/2763.59
Total time:              1205.95/29592.3
[main] Time assemble (wall/proc) 160.205/1572.28
[main] Time solve (wall/proc) 479.776/9238.17
[main] Stop crit:        3.21684e-14
[main] Stop crit:        0.000207431
Ebkt times:              13.151/327.22
Eval Ebkt times:         401.548/9884.76
PiPjPk times:            386.656/9431.97
Eval PiPjPk times:       67.5248/1625.2
L2prod times:            112.538/2769.45
Total time:              1206/29522.4
[main] Time assemble (wall/proc) 160.474/1571.61
[main] Time solve (wall/proc) 480.626/9249.84
[main] Stop crit:        1.74349e-14
[main] 10%...
[main] Stop crit:        0.000207387
Ebkt times:              13.1099/324.72
Eval Ebkt times:         399.576/9837.78
PiPjPk times:            385.04/9389.41
Eval PiPjPk times:       67.0207/1610.77
L2prod times:            111.786/2753.69
Total time:              1199.09/29358.3
[main] Time assemble (wall/proc) 159.9/1564.34
[main] Time solve (wall/proc) 479.679/9252.54
[main] Stop crit:        1.57782e-14
[main] Stop crit:        0.000207345
Ebkt times:              13.0186/323.43
Eval Ebkt times:         400.338/9879.91
PiPjPk times:            387.165/9461.53
Eval PiPjPk times:       67.9991/1639.91
L2prod times:            111.218/2746.53
Total time:              1204.79/29556.4
[main] Time assemble (wall/proc) 162.648/1572.41
[main] Time solve (wall/proc) 479.438/9254.67
[main] Stop crit:        3.09003e-14
[main] Stop crit:        0.000207304
Ebkt times:              13.0411/326.17
Eval Ebkt times:         398.931/9819.77
PiPjPk times:            387.097/9442.92
Eval PiPjPk times:       67.4925/1619.97
L2prod times:            111.291/2745.8
Total time:              1201.8/29426
[main] Time assemble (wall/proc) 161.975/1568.75
[main] Time solve (wall/proc) 480.335/9265.56
[main] Stop crit:        3.02366e-14
[main] Stop crit:        0.000207265
Ebkt times:              13.0984/325.71
Eval Ebkt times:         400.718/9878.43
PiPjPk times:            386.493/9433.98
Eval PiPjPk times:       67.3938/1620.81
L2prod times:            111.952/2760.3
Total time:              1203.45/29492.5
[main] Time assemble (wall/proc) 161.955/1569.89
[main] Time solve (wall/proc) 479.871/9253.13
[main] Stop crit:        4.42915e-14
[main] Stop crit:        0.000207227
Ebkt times:              13.084/322.86
Eval Ebkt times:         400.266/9865.93
PiPjPk times:            386.262/9443.02
Eval PiPjPk times:       67.6652/1631.77
L2prod times:            111.515/2747.34
Total time:              1203.08/29493.7
[main] Time assemble (wall/proc) 160.087/1568.92
[main] Time solve (wall/proc) 481.643/9303.55
[main] Stop crit:        2.40589e-14
[main] Stop crit:        0.000207191
Ebkt times:              13.0233/322.78
Eval Ebkt times:         399.803/9850.41
PiPjPk times:            387.679/9466.66
Eval PiPjPk times:       67.045/1613.2
L2prod times:            111.848/2758.12
Total time:              1202.86/29474.9
[main] Time assemble (wall/proc) 161.075/1567.88
[main] Time solve (wall/proc) 479.797/9247.04
[main] Stop crit:        1.43153e-14
[main] Stop crit:        0.000207157
Ebkt times:              13.1335/327.28
Eval Ebkt times:         400.958/9891.17
PiPjPk times:            388.529/9482.83
Eval PiPjPk times:       67.5892/1629.61
L2prod times:            112.421/2771.62
Total time:              1207.33/29594.9
[main] Time assemble (wall/proc) 161.803/1575.32
[main] Time solve (wall/proc) 480.457/9254.53
[main] Stop crit:        2.74709e-14
[main] Stop crit:        0.000207124
Ebkt times:              13.2005/328.52
Eval Ebkt times:         402.799/9942.83
PiPjPk times:            387.96/9508.72
Eval PiPjPk times:       67.7468/1636.18
L2prod times:            112.477/2777.06
Total time:              1209.49/29703.5
[main] Time assemble (wall/proc) 159.69/1577.22
[main] Time solve (wall/proc) 480.475/9267.19
[main] Stop crit:        3.06601e-14
[main] Stop crit:        0.000207093
Ebkt times:              13.0883/325.6
Eval Ebkt times:         401.364/9894.34
PiPjPk times:            386.818/9457.55
Eval PiPjPk times:       67.2232/1619.81
L2prod times:            111.915/2761.1
Total time:              1203.94/29534.8
[main] Time assemble (wall/proc) 163.801/1573.58
[main] Time solve (wall/proc) 480.658/9248.11
[main] Stop crit:        2.70963e-14
[main] Stop crit:        0.000207064
Ebkt times:              13.0525/324.16
Eval Ebkt times:         398.298/9802.28
PiPjPk times:            386.149/9417.34
Eval PiPjPk times:       67.3584/1617.22
L2prod times:            111.181/2734.83
Total time:              1198.51/29340
[main] Time assemble (wall/proc) 160.467/1564.64
[main] Time solve (wall/proc) 479.86/9249.87
[main] Stop crit:        1.23427e-14
[main] Stop crit:        0.000207037
Ebkt times:              12.9888/321.45
Eval Ebkt times:         397.972/9765.94
PiPjPk times:            384.368/9342.54
Eval PiPjPk times:       67.2966/1615.32
L2prod times:            111.686/2736.13
Total time:              1198.36/29241.4
[main] Time assemble (wall/proc) 160.02/1559.8
[main] Time solve (wall/proc) 480.539/9280.51
[main] Stop crit:        2.30064e-14
[main] Stop crit:        0.000207012
Ebkt times:              13.1886/328.69
Eval Ebkt times:         402.924/9956.79
PiPjPk times:            386.141/9462.5
Eval PiPjPk times:       66.9727/1620.6
L2prod times:            112.649/2784.18
Total time:              1206.29/29657.6
[main] Time assemble (wall/proc) 159.212/1574.56
[main] Time solve (wall/proc) 479.436/9244.62
[main] Stop crit:        1.46225e-14
[main] Stop crit:        0.000206988
Ebkt times:              13.2226/329.32
Eval Ebkt times:         403.195/9953.58
PiPjPk times:            387.657/9484.13
Eval PiPjPk times:       67.0778/1620.7
L2prod times:            113.506/2804.44
Total time:              1209.45/29700.9
[main] Time assemble (wall/proc) 163.619/1581.06
[main] Time solve (wall/proc) 481.137/9237.99
[main] Stop crit:        4.0519e-14
[main] Stop crit:        0.000206966
Ebkt times:              13.0309/323.85
Eval Ebkt times:         401.233/9884.81
PiPjPk times:            388.499/9467.46
Eval PiPjPk times:       68.095/1635.72
L2prod times:            112.268/2762.3
Total time:              1208.72/29584.3
[main] Time assemble (wall/proc) 162.111/1576.21
[main] Time solve (wall/proc) 480.941/9265.22
[main] Stop crit:        2.13929e-14
[main] Stop crit:        0.000206946
Ebkt times:              13.1311/324.95
Eval Ebkt times:         396.824/9747.81
PiPjPk times:            381.545/9290.28
Eval PiPjPk times:       66.3716/1594.54
L2prod times:            111.258/2733.95
Total time:              1190.55/29092.8
[main] Time assemble (wall/proc) 160.483/1557.84
[main] Time solve (wall/proc) 479.213/9249.19
[main] Stop crit:        1.28062e-14
[main] Stop crit:        0.000206927
Ebkt times:              13.2009/330.52
Eval Ebkt times:         400.643/9880.5
PiPjPk times:            387.131/9465.18
Eval PiPjPk times:       67.2967/1622.21
L2prod times:            112.344/2771.46
Total time:              1205.41/29569.7
[main] Time assemble (wall/proc) 161.353/1573.65
[main] Time solve (wall/proc) 481.777/9290.02
[main] Stop crit:        5.22592e-14
[main] Stop crit:        0.000206911
Ebkt times:              13.1089/326.82
Eval Ebkt times:         401.633/9908.05
PiPjPk times:            386.541/9466.99
Eval PiPjPk times:       67.4422/1627.38
L2prod times:            112.194/2770.55
Total time:              1205.43/29601.1
[main] Time assemble (wall/proc) 159.649/1572.25
[main] Time solve (wall/proc) 480.162/9275.76
[main] Stop crit:        4.0096e-14
[main] Stop crit:        0.000206896
Ebkt times:              13.2211/329.78
Eval Ebkt times:         404.052/9994.87
PiPjPk times:            389.162/9527.99
Eval PiPjPk times:       67.7892/1641.17
L2prod times:            113.353/2805.53
Total time:              1214.16/29858.2
[main] Time assemble (wall/proc) 161.542/1587.63
[main] Time solve (wall/proc) 479.769/9235.86
[main] Stop crit:        1.32691e-14
[main] Stop crit:        0.000206883
Ebkt times:              12.9778/322.38
Eval Ebkt times:         398.676/9804.64
PiPjPk times:            387.36/9441.54
Eval PiPjPk times:       67.1194/1612.43
L2prod times:            111.135/2732.93
Total time:              1199.9/29356.7
[main] Time assemble (wall/proc) 163.888/1568.4
[main] Time solve (wall/proc) 480.235/9270.96
[main] Stop crit:        4.73173e-14
[main] Stop crit:        0.000206871
Ebkt times:              13.1309/326.2
Eval Ebkt times:         400.715/9876.25
PiPjPk times:            386.146/9423.82
Eval PiPjPk times:       67.2139/1621.76
L2prod times:            112.04/2761.34
Total time:              1203.13/29487.3
[main] Time assemble (wall/proc) 161.467/1571.68
[main] Time solve (wall/proc) 481.321/9271.6
[main] Stop crit:        7.28176e-14
[main] Stop crit:        0.000206861
Ebkt times:              13.0928/326.18
Eval Ebkt times:         401.729/9904.29
PiPjPk times:            386.621/9454.58
Eval PiPjPk times:       67.7497/1632.56
L2prod times:            112.278/2765.48
Total time:              1205.67/29570.5
[main] Time assemble (wall/proc) 160.709/1573.09
[main] Time solve (wall/proc) 480.43/9278.18
[main] Stop crit:        2.97836e-14
[main] Stop crit:        0.000206853
Ebkt times:              13.0834/325.37
Eval Ebkt times:         401.226/9882.22
PiPjPk times:            386.608/9441.02
Eval PiPjPk times:       67.5048/1622.7
L2prod times:            111.906/2755.64
Total time:              1204.95/29522.1
[main] Time assemble (wall/proc) 162.446/1573.17
[main] Time solve (wall/proc) 480.146/9263.92
[main] Stop crit:        4.2734e-14
[main] Stop crit:        0.000206847
Ebkt times:              13.165/329.26
Eval Ebkt times:         402.681/9936.02
PiPjPk times:            388.021/9508.34
Eval PiPjPk times:       67.9626/1639.72
L2prod times:            112.387/2778.57
Total time:              1208.9/29693.5
[main] Time assemble (wall/proc) 160.713/1577.33
[main] Time solve (wall/proc) 480.999/9274.59
[main] Stop crit:        2.95168e-14
[main] Stop crit:        0.000206842
Ebkt times:              12.91/320.29
Eval Ebkt times:         398.062/9786.17
PiPjPk times:            382.543/9320.88
Eval PiPjPk times:       67.0002/1608.18
L2prod times:            111.637/2746.61
Total time:              1194.27/29205.4
[main] Time assemble (wall/proc) 161.713/1561.51
[main] Time solve (wall/proc) 479.292/9234.17
[main] Stop crit:        3.74237e-14
[main] Stop crit:        0.000206839
Ebkt times:              13.0411/325.21
Eval Ebkt times:         401.039/9881.01
PiPjPk times:            385.795/9426.23
Eval PiPjPk times:       67.7467/1630.32
L2prod times:            112.287/2765.84
Total time:              1204.46/29512.1
[main] Time assemble (wall/proc) 162.031/1570.45
[main] Time solve (wall/proc) 479.596/9255.31
[main] Stop crit:        4.90877e-14
[main] Stop crit:        0.000206838
Ebkt times:              13.163/327.51
Eval Ebkt times:         400.251/9867.95
PiPjPk times:            387.492/9448.6
Eval PiPjPk times:       67.3771/1621.3
L2prod times:            112.273/2766.09
Total time:              1204.11/29502.9
[main] Time assemble (wall/proc) 160.657/1570.15
[main] Time solve (wall/proc) 479.017/9247.99
[main] Stop crit:        3.66879e-14
[main] Stop crit:        0.000206838
Ebkt times:              13.0128/323.79
Eval Ebkt times:         398.735/9824.5
PiPjPk times:            383.944/9372.69
Eval PiPjPk times:       66.9607/1613.18
L2prod times:            112.213/2766.89
Total time:              1197.11/29332
[main] Time assemble (wall/proc) 161.015/1564.27
[main] Time solve (wall/proc) 479.541/9250.41
[main] Stop crit:        2.57802e-14
[main] Stop crit:        0.000206839
Ebkt times:              13.0652/324.65
Eval Ebkt times:         400.378/9869.8
PiPjPk times:            385.343/9401.96
Eval PiPjPk times:       67.5592/1628.47
L2prod times:            112.258/2768.93
Total time:              1201.65/29442.4
[main] Time assemble (wall/proc) 159.993/1566.79
[main] Time solve (wall/proc) 480.089/9248.99
[main] Stop crit:        4.43401e-14
[main] Stop crit:        0.000206843
Ebkt times:              12.9366/319.84
Eval Ebkt times:         397.442/9745.33
PiPjPk times:            383.119/9306.01
Eval PiPjPk times:       67.1413/1604.26
L2prod times:            111.507/2741.05
Total time:              1194.31/29121.8
[main] Time assemble (wall/proc) 163.04/1558.63
[main] Time solve (wall/proc) 479.746/9235.51
[main] Stop crit:        5.36645e-14
[main] Stop crit:        0.000206847
Ebkt times:              13.194/327.99
Eval Ebkt times:         400.421/9857.89
PiPjPk times:            385.088/9388.61
Eval PiPjPk times:       67.4874/1620.81
L2prod times:            112.788/2775.87
Total time:              1202.91/29439.3
[main] Time assemble (wall/proc) 162.063/1569.45
[main] Time solve (wall/proc) 480.097/9248.34
[main] Stop crit:        2.06607e-14
[main] Stop crit:        0.000206853
Ebkt times:              13.0917/324.05
Eval Ebkt times:         400.505/9842.38
PiPjPk times:            385.688/9422.83
Eval PiPjPk times:       67.3414/1622.16
L2prod times:            111.931/2753.17
Total time:              1202.72/29436.1
[main] Time assemble (wall/proc) 161.478/1569.6
[main] Time solve (wall/proc) 479.875/9241.94
[main] Stop crit:        1.60224e-14
[main] Stop crit:        0.000206861
Ebkt times:              13.033/321.66
Eval Ebkt times:         399.103/9824.76
PiPjPk times:            385.553/9408.42
Eval PiPjPk times:       67.3717/1617.66
L2prod times:            111.808/2752.75
Total time:              1200.16/29378.8
[main] Time assemble (wall/proc) 160.054/1565.01
[main] Time solve (wall/proc) 480.874/9264.84
[main] Stop crit:        5.92013e-14
[main] Stop crit:        0.00020687
Ebkt times:              13.0263/323.61
Eval Ebkt times:         400.768/9878.9
PiPjPk times:            388.537/9479.66
Eval PiPjPk times:       67.7295/1634.33
L2prod times:            112.807/2781.99
Total time:              1207.79/29600.4
[main] Time assemble (wall/proc) 161.205/1571.96
[main] Time solve (wall/proc) 479.677/9239.04
[main] Stop crit:        1.46941e-14
[main] Stop crit:        0.000206881
Ebkt times:              13.0089/322.44
Eval Ebkt times:         400.412/9877.8
PiPjPk times:            387.82/9482.73
Eval PiPjPk times:       67.2333/1622.41
L2prod times:            112.135/2767.69
Total time:              1204.39/29554.6
[main] Time assemble (wall/proc) 160.584/1571.48
[main] Time solve (wall/proc) 480.126/9258.09
[main] Stop crit:        1.51035e-14
[main] Stop crit:        0.000206893
Ebkt times:              13.0455/324.32
Eval Ebkt times:         398.611/9816.76
PiPjPk times:            385.902/9414.72
Eval PiPjPk times:       67.6559/1626.49
L2prod times:            111.786/2752.72
Total time:              1201.12/29408.2
[main] Time assemble (wall/proc) 160.675/1569.83
[main] Time solve (wall/proc) 496.483/9379.5
[main] Stop crit:        2.2804e-14
[main] Stop crit:        0.000206907
Ebkt times:              13.3677/325.58
Eval Ebkt times:         408.93/9933.68
PiPjPk times:            393.513/9476.23
Eval PiPjPk times:       70.3176/1671.2
L2prod times:            114.837/2787.53
Total time:              1233.86/29826.9
[main] Time assemble (wall/proc) 171.411/1593.97
[main] Time solve (wall/proc) 497.122/9345.99
[main] Stop crit:        2.25285e-14
[main] Stop crit:        0.000206922
Ebkt times:              13.6063/333.15
Eval Ebkt times:         412.601/10056.9
PiPjPk times:            397.521/9607.97
Eval PiPjPk times:       70.6061/1686.2
L2prod times:            116.153/2828.89
Total time:              1245/30196.5
[main] Time assemble (wall/proc) 170.099/1609.29
[main] Time solve (wall/proc) 485.935/9210.16
[main] Stop crit:        2.04114e-14
[main] Stop crit:        0.000206938
Ebkt times:              13.0953/323.81
Eval Ebkt times:         397.866/9767.03
PiPjPk times:            383.465/9326.74
Eval PiPjPk times:       67.3573/1614.78
L2prod times:            111.305/2731.16
Total time:              1196.46/29201.9
[main] Time assemble (wall/proc) 162.301/1562.72
[main] Time solve (wall/proc) 477.183/9170.96
[main] Stop crit:        4.95255e-14
[main] Stop crit:        0.000206956
Ebkt times:              13.0456/323.31
Eval Ebkt times:         399.699/9863.11
PiPjPk times:            389.02/9506.26
Eval PiPjPk times:       67.3436/1625.08
L2prod times:            112.023/2765.08
Total time:              1204.54/29556
[main] Time assemble (wall/proc) 161.924/1572.56
[main] Time solve (wall/proc) 476.492/9174.74
[main] Stop crit:        2.76121e-14
[main] Stop crit:        0.000206976
Ebkt times:              13.2013/329.44
Eval Ebkt times:         402.9/9950.21
PiPjPk times:            387.204/9488.17
Eval PiPjPk times:       67.9307/1643.91
L2prod times:            112.791/2788.79
Total time:              1208.87/29714.3
[main] Time assemble (wall/proc) 162.995/1581.29
[main] Time solve (wall/proc) 476.052/9143.39
[main] Stop crit:        2.56239e-14
[main] Stop crit:        0.000206997
Ebkt times:              13.2139/328.93
Eval Ebkt times:         402.477/9930.42
PiPjPk times:            388.483/9490.46
Eval PiPjPk times:       68.0488/1641.39
L2prod times:            112.49/2774.92
Total time:              1210.48/29691.8
[main] Time assemble (wall/proc) 163.45/1580.02
[main] Time solve (wall/proc) 475.034/9142.98
[main] Stop crit:        2.71532e-14
[main] Stop crit:        0.00020702
Ebkt times:              12.9548/321.74
Eval Ebkt times:         398.243/9799.47
PiPjPk times:            383.215/9350.68
Eval PiPjPk times:       67.1205/1609.92
L2prod times:            111.308/2735.83
Total time:              1196.05/29263.3
[main] Time assemble (wall/proc) 160.662/1563.42
[main] Time solve (wall/proc) 476.601/9159.6
[main] Stop crit:        2.3774e-14
[main] Stop crit:        0.000207044
Ebkt times:              13.0056/323.99
Eval Ebkt times:         398.813/9800.48
PiPjPk times:            384.123/9353.16
Eval PiPjPk times:       67.1195/1610.5
L2prod times:            111.337/2738.44
Total time:              1197.03/29261.5
[main] Time assemble (wall/proc) 161.028/1562.94
[main] Time solve (wall/proc) 476.566/9177.72
[main] Stop crit:        5.41349e-14
[main] Stop crit:        0.000207069
Ebkt times:              13.2297/327.78
Eval Ebkt times:         400.842/9883.52
PiPjPk times:            386.197/9422.44
Eval PiPjPk times:       67.2131/1617.46
L2prod times:            112.198/2765.33
Total time:              1203.79/29501.6
[main] Time assemble (wall/proc) 161.912/1572.03
[main] Time solve (wall/proc) 476.213/9153.25
[main] Stop crit:        1.55352e-14
[main] Stop crit:        0.000207097
Ebkt times:              13.1791/328.28
Eval Ebkt times:         404.667/10007
PiPjPk times:            388.248/9531.34
Eval PiPjPk times:       67.8973/1642.81
L2prod times:            113/2795.5
Total time:              1213.55/29867.3
[main] Time assemble (wall/proc) 161.243/1585.04
[main] Time solve (wall/proc) 476.049/9150.68
[main] Stop crit:        4.09838e-14
[main] Stop crit:        0.000207125
Ebkt times:              13.0765/325.12
Eval Ebkt times:         399.149/9816.5
PiPjPk times:            386.961/9419.6
Eval PiPjPk times:       67.6976/1625.44
L2prod times:            111.328/2736.93
Total time:              1201.7/29370
[main] Time assemble (wall/proc) 160.742/1568.14
[main] Time solve (wall/proc) 476.853/9174.87
[main] Stop crit:        2.30583e-14
[main] 20%...
[main] Stop crit:        0.000207156
Ebkt times:              13.0853/325.4
Eval Ebkt times:         400.511/9913.32
PiPjPk times:            391.307/9576.71
Eval PiPjPk times:       67.7574/1638.64
L2prod times:            112.199/2774.2
Total time:              1209.57/29744.8
[main] Time assemble (wall/proc) 160.398/1577.32
[main] Time solve (wall/proc) 475.792/9142.7
[main] Stop crit:        2.51701e-14
[main] Stop crit:        0.000207188
Ebkt times:              13.0645/323.53
Eval Ebkt times:         399.178/9825.68
PiPjPk times:            386.319/9410.18
Eval PiPjPk times:       67.9638/1633.95
L2prod times:            111.831/2755.6
Total time:              1202.26/29409.4
[main] Time assemble (wall/proc) 158.525/1565.97
[main] Time solve (wall/proc) 476.695/9173.71
[main] Stop crit:        5.4779e-14
[main] Stop crit:        0.000207221
Ebkt times:              13.1136/325.53
Eval Ebkt times:         400.26/9872.74
PiPjPk times:            386.654/9442.84
Eval PiPjPk times:       67.1343/1615.53
L2prod times:            112.219/2764.12
Total time:              1203.01/29490.7
[main] Time assemble (wall/proc) 162.652/1573.42
[main] Time solve (wall/proc) 477.289/9207.56
[main] Stop crit:        3.51512e-14
[main] Stop crit:        0.000207257
Ebkt times:              13.1378/326.3
Eval Ebkt times:         401.654/9900.65
PiPjPk times:            388.88/9509.21
Eval PiPjPk times:       67.3517/1626.45
L2prod times:            112.379/2775.92
Total time:              1207.68/29634.5
[main] Time assemble (wall/proc) 161.008/1577.39
[main] Time solve (wall/proc) 475.314/9157.25
[main] Stop crit:        6.29773e-14
[main] Stop crit:        0.000207293
Ebkt times:              13.0229/322.8
Eval Ebkt times:         398.936/9799.42
PiPjPk times:            384.137/9352.31
Eval PiPjPk times:       67.0027/1608.37
L2prod times:            112.069/2750.71
Total time:              1197.91/29268.2
[main] Time assemble (wall/proc) 161.181/1563.12
[main] Time solve (wall/proc) 476.334/9157.32
[main] Stop crit:        3.80742e-14
[main] Stop crit:        0.000207332
Ebkt times:              12.9377/321.51
Eval Ebkt times:         397.926/9801.83
PiPjPk times:            387.095/9419.17
Eval PiPjPk times:       67.2392/1613.94
L2prod times:            111.707/2752.54
Total time:              1199.86/29358
[main] Time assemble (wall/proc) 161.734/1566.45
[main] Time solve (wall/proc) 476.067/9149.82
[main] Stop crit:        4.47835e-14
[main] Stop crit:        0.000207372
Ebkt times:              13.1637/328.65
Eval Ebkt times:         398.31/9833.86
PiPjPk times:            387.671/9476.26
Eval PiPjPk times:       67.549/1626.73
L2prod times:            111.874/2764.29
Total time:              1201.65/29487.7
[main] Time assemble (wall/proc) 161.431/1570.12
[main] Time solve (wall/proc) 476.249/9157.25
[main] Stop crit:        2.91047e-14
[main] Stop crit:        0.000207414
Ebkt times:              13.0882/325.86
Eval Ebkt times:         400.468/9869.85
PiPjPk times:            386.943/9457.07
Eval PiPjPk times:       67.5692/1632.05
L2prod times:            112.316/2766.64
Total time:              1204.29/29532.5
[main] Time assemble (wall/proc) 160.999/1572.5
[main] Time solve (wall/proc) 477.08/9169.09
[main] Stop crit:        8.45562e-15
[main] Stop crit:        0.000207457
Ebkt times:              13.0616/325.83
Eval Ebkt times:         400.622/9865.21
PiPjPk times:            386.761/9451.03
Eval PiPjPk times:       67.7759/1633.82
L2prod times:            112.097/2762.66
Total time:              1205.58/29554.9
[main] Time assemble (wall/proc) 161.184/1572.3
[main] Time solve (wall/proc) 477.528/9190.51
[main] Stop crit:        1.6241e-14
[main] Stop crit:        0.000207502
Ebkt times:              13.1746/326.6
Eval Ebkt times:         401.583/9919.89
PiPjPk times:            389.578/9531.65
Eval PiPjPk times:       67.6315/1631.3
L2prod times:            112.923/2793.59
Total time:              1209.24/29696.2
[main] Time assemble (wall/proc) 160.648/1575.49
[main] Time solve (wall/proc) 476.46/9156.2
[main] Stop crit:        5.11985e-14
[main] Stop crit:        0.000207549
Ebkt times:              13.2113/326.9
Eval Ebkt times:         404.242/9949.75
PiPjPk times:            390.741/9541.57
Eval PiPjPk times:       67.8857/1634.17
L2prod times:            112.98/2782.99
Total time:              1214.49/29744.1
[main] Time assemble (wall/proc) 164.111/1583.01
[main] Time solve (wall/proc) 476.678/9172.68
[main] Stop crit:        4.44671e-14
[main] Stop crit:        0.000207597
Ebkt times:              13.167/327.05
Eval Ebkt times:         401.669/9906.29
PiPjPk times:            387.658/9472.26
Eval PiPjPk times:       67.3934/1624.57
L2prod times:            112.382/2768.58
Total time:              1206.35/29590.3
[main] Time assemble (wall/proc) 162.253/1575.36
[main] Time solve (wall/proc) 474.927/9148.47
[main] Stop crit:        2.47987e-14
[main] Stop crit:        0.000207647
Ebkt times:              13.0849/326.56
Eval Ebkt times:         401.489/9906
PiPjPk times:            384.818/9426.32
Eval PiPjPk times:       67.6142/1631.13
L2prod times:            112.673/2780.12
Total time:              1204.46/29570.5
[main] Time assemble (wall/proc) 160.466/1574.65
[main] Time solve (wall/proc) 476.08/9162.97
[main] Stop crit:        3.68522e-14
[main] Stop crit:        0.000207698
Ebkt times:              14.1504/324.05
Eval Ebkt times:         432.612/9807.78
PiPjPk times:            417.217/9395.88
Eval PiPjPk times:       79.9196/1792.32
L2prod times:            122.004/2763.7
Total time:              1331.18/30090.3
[main] Time assemble (wall/proc) 171.271/1608.16
[main] Time solve (wall/proc) 487.139/9187.19
[main] Stop crit:        1.81678e-14
[main] Stop crit:        0.000207751
Ebkt times:              13.0108/322.13
Eval Ebkt times:         399.561/9829.85
PiPjPk times:            386.732/9414.49
Eval PiPjPk times:       67.2324/1615.74
L2prod times:            111.229/2738.02
Total time:              1201.22/29379.9
[main] Time assemble (wall/proc) 162.201/1567.41
[main] Time solve (wall/proc) 476.483/9152.5
[main] Stop crit:        1.72467e-14
[main] Stop crit:        0.000207806
Ebkt times:              13.0741/325.79
Eval Ebkt times:         399.565/9825.65
PiPjPk times:            385.323/9391.27
Eval PiPjPk times:       67.997/1632.76
L2prod times:            111.373/2743.44
Total time:              1201.57/29381.8
[main] Time assemble (wall/proc) 161.277/1568.53
[main] Time solve (wall/proc) 476.904/9180.86
[main] Stop crit:        2.68504e-14
[main] Stop crit:        0.000207862
Ebkt times:              13.1206/325.4
Eval Ebkt times:         399.606/9840.68
PiPjPk times:            384.611/9401.67
Eval PiPjPk times:       67.2194/1617.39
L2prod times:            111.629/2749.47
Total time:              1200.31/29413.2
[main] Time assemble (wall/proc) 161.452/1566.13
[main] Time solve (wall/proc) 476.493/9156.25
[main] Stop crit:        3.95849e-14
[main] Stop crit:        0.000207919
Ebkt times:              13.0059/324.14
Eval Ebkt times:         400.562/9853.97
PiPjPk times:            388.051/9458.2
Eval PiPjPk times:       68.2132/1640.34
L2prod times:            112.493/2770.82
Total time:              1206.44/29527.7
[main] Time assemble (wall/proc) 160.313/1571.65
[main] Time solve (wall/proc) 476.49/9153.33
[main] Stop crit:        4.66387e-14
[main] Stop crit:        0.000207978
Ebkt times:              13.1186/325.31
Eval Ebkt times:         400.5/9853.5
PiPjPk times:            384.92/9400.89
Eval PiPjPk times:       67.2735/1619.7
L2prod times:            112.171/2763.63
Total time:              1201.62/29426.8
[main] Time assemble (wall/proc) 161.806/1568.22
[main] Time solve (wall/proc) 480.395/9134.95
[main] Stop crit:        2.64217e-14
[main] Stop crit:        0.000208039
Ebkt times:              13.3243/321.95
Eval Ebkt times:         411.195/9892.88
PiPjPk times:            397.43/9466.98
Eval PiPjPk times:       71.2123/1678.85
L2prod times:            114.484/2753.51
Total time:              1242.97/29743
[main] Time assemble (wall/proc) 169.742/1590.75
[main] Time solve (wall/proc) 489.768/9157.4
[main] Stop crit:        3.89587e-14
[main] Stop crit:        0.000208101
Ebkt times:              13.3998/318.29
Eval Ebkt times:         414.505/9846.82
PiPjPk times:            399.655/9422.27
Eval PiPjPk times:       72.9758/1698.64
L2prod times:            115.983/2748.94
Total time:              1258.81/29759.5
[main] Time assemble (wall/proc) 170.063/1600.1
[main] Time solve (wall/proc) 486.221/9154.89
[main] Stop crit:        2.15617e-14
[main] Stop crit:        0.000208165
Ebkt times:              13.4856/330.61
Eval Ebkt times:         411.685/9996.31
PiPjPk times:            398.496/9560.6
Eval PiPjPk times:       70.1676/1666.79
L2prod times:            115.788/2810.28
Total time:              1244.06/30005.7
[main] Time assemble (wall/proc) 171.709/1615.32
[main] Time solve (wall/proc) 488.625/9175.39
[main] Stop crit:        1.53202e-14
[main] Stop crit:        0.00020823
Ebkt times:              13.3329/325.41
Eval Ebkt times:         408.847/9847.08
PiPjPk times:            394.061/9405.96
Eval PiPjPk times:       70.7076/1668.7
L2prod times:            113.494/2736.99
Total time:              1235.9/29616.2
[main] Time assemble (wall/proc) 168.262/1584.52
[main] Time solve (wall/proc) 486.176/9194.09
[main] Stop crit:        2.1288e-14
[main] Stop crit:        0.000208296
Ebkt times:              13.1178/325.18
Eval Ebkt times:         401.533/9840.66
PiPjPk times:            388.077/9415.95
Eval PiPjPk times:       68.037/1629.11
L2prod times:            112.66/2764.08
Total time:              1209.77/29480.9
[main] Time assemble (wall/proc) 163.033/1572.1
[main] Time solve (wall/proc) 478.016/9170.05
[main] Stop crit:        2.52178e-14
[main] Stop crit:        0.000208364
Ebkt times:              13.0577/323.78
Eval Ebkt times:         398.978/9816.37
PiPjPk times:            386.743/9427.9
Eval PiPjPk times:       67.6968/1626.13
L2prod times:            111.855/2748.68
Total time:              1201.91/29400.3
[main] Time assemble (wall/proc) 161.281/1566.13
[main] Time solve (wall/proc) 475.986/9164.9
[main] Stop crit:        3.31051e-14
[main] Stop crit:        0.000208434
Ebkt times:              13.1174/326.05
Eval Ebkt times:         402.533/9956.59
PiPjPk times:            389/9543.38
Eval PiPjPk times:       67.7784/1635.62
L2prod times:            112.747/2791.46
Total time:              1211.15/29803.7
[main] Time assemble (wall/proc) 161.826/1579.91
[main] Time solve (wall/proc) 477.681/9192.17
[main] Stop crit:        1.29267e-14
[main] Stop crit:        0.000208504
Ebkt times:              13.0928/323.66
Eval Ebkt times:         399.554/9789.52
PiPjPk times:            385.168/9363.29
Eval PiPjPk times:       68.0526/1635.03
L2prod times:            112.049/2745.64
Total time:              1202.05/29311.1
[main] Time assemble (wall/proc) 162.54/1566.15
[main] Time solve (wall/proc) 477.133/9166.5
[main] Stop crit:        3.57251e-14
[main] Stop crit:        0.000208577
Ebkt times:              12.9785/321.21
Eval Ebkt times:         399.75/9836.6
PiPjPk times:            383.157/9357
Eval PiPjPk times:       67.8439/1634.25
L2prod times:            112.335/2769.9
Total time:              1199.63/29384.7
[main] Time assemble (wall/proc) 160.782/1564.72
[main] Time solve (wall/proc) 478.031/9158.03
[main] Stop crit:        2.60021e-14
[main] Stop crit:        0.00020865
Ebkt times:              13.1518/328.75
Eval Ebkt times:         401.932/9910.93
PiPjPk times:            390.18/9513.28
Eval PiPjPk times:       67.892/1635.3
L2prod times:            112.743/2780.13
Total time:              1212.11/29696.1
[main] Time assemble (wall/proc) 161.64/1578.93
[main] Time solve (wall/proc) 476.5/9147.38
[main] Stop crit:        1.52213e-14
[main] Stop crit:        0.000208725
Ebkt times:              13.0172/322.58
Eval Ebkt times:         398.695/9841.39
PiPjPk times:            386.765/9454.33
Eval PiPjPk times:       67.5555/1627.06
L2prod times:            111.171/2746.18
Total time:              1200.21/29452.3
[main] Time assemble (wall/proc) 162.216/1568.98
[main] Time solve (wall/proc) 477.501/9169.81
[main] Stop crit:        1.98919e-14
[main] Stop crit:        0.000208802
Ebkt times:              13.0941/324.35
Eval Ebkt times:         400.215/9864.27
PiPjPk times:            384.522/9404.52
Eval PiPjPk times:       67.2628/1622.1
L2prod times:            112.432/2774.62
Total time:              1200.35/29435.8
[main] Time assemble (wall/proc) 160.398/1568.52
[main] Time solve (wall/proc) 476.392/9148.29
[main] Stop crit:        1.98759e-14
[main] Stop crit:        0.00020888
Ebkt times:              13.0285/321.99
Eval Ebkt times:         400.405/9847.2
PiPjPk times:            386.027/9419.23
Eval PiPjPk times:       67.8017/1631.74
L2prod times:            112.051/2759.12
Total time:              1203.7/29460.3
[main] Time assemble (wall/proc) 161.802/1568.58
[main] Time solve (wall/proc) 477/9158.97
[main] Stop crit:        6.68686e-14
[main] Stop crit:        0.000208959
Ebkt times:              13.0616/326.65
Eval Ebkt times:         399.273/9840.29
PiPjPk times:            386.126/9420
Eval PiPjPk times:       67.1303/1614.6
L2prod times:            111.687/2755.63
Total time:              1200.93/29420.5
[main] Time assemble (wall/proc) 162.14/1567.11
[main] Time solve (wall/proc) 476.711/9150.83
[main] Stop crit:        2.7207e-14
[main] Stop crit:        0.00020904
Ebkt times:              13.1303/325.26
Eval Ebkt times:         400.78/9864.41
PiPjPk times:            387.046/9446.58
Eval PiPjPk times:       67.4889/1622.72
L2prod times:            112.623/2776.42
Total time:              1205.31/29520
[main] Time assemble (wall/proc) 163.228/1573.22
[main] Time solve (wall/proc) 476.965/9166.24
[main] Stop crit:        2.89404e-14
[main] Stop crit:        0.000209122
Ebkt times:              13.1064/325.13
Eval Ebkt times:         400.801/9894.9
PiPjPk times:            388.443/9497.73
Eval PiPjPk times:       67.4667/1628.57
L2prod times:            112.444/2776.57
Total time:              1207.06/29627.5
[main] Time assemble (wall/proc) 159.521/1573.54
[main] Time solve (wall/proc) 476.537/9172.5
[main] Stop crit:        6.4601e-14
[main] Stop crit:        0.000209206
Ebkt times:              13.0104/321.21
Eval Ebkt times:         397.833/9772.1
PiPjPk times:            383.82/9343.39
Eval PiPjPk times:       67.3592/1616.52
L2prod times:            111.421/2734.65
Total time:              1196.65/29228
[main] Time assemble (wall/proc) 161.949/1561.99
[main] Time solve (wall/proc) 477.011/9159.9
[main] Stop crit:        5.45572e-14
[main] Stop crit:        0.000209291
Ebkt times:              13.0029/322.52
Eval Ebkt times:         398.243/9789.22
PiPjPk times:            385.042/9375.95
Eval PiPjPk times:       67.8382/1628.69
L2prod times:            111.358/2737.9
Total time:              1199.92/29329
[main] Time assemble (wall/proc) 164.485/1567.09
[main] Time solve (wall/proc) 478.67/9174.62
[main] Stop crit:        3.45369e-14
[main] Stop crit:        0.000209378
Ebkt times:              13.1009/326.79
Eval Ebkt times:         399.859/9846.89
PiPjPk times:            385.956/9418.56
Eval PiPjPk times:       67.1585/1613.86
L2prod times:            111.894/2758.05
Total time:              1202.04/29432.3
[main] Time assemble (wall/proc) 161.81/1570.28
[main] Time solve (wall/proc) 477.533/9179.87
[main] Stop crit:        4.18882e-14
[main] Stop crit:        0.000209466
Ebkt times:              13.0292/322.83
Eval Ebkt times:         399.445/9837.55
PiPjPk times:            385.476/9398.96
Eval PiPjPk times:       67.6856/1626.46
L2prod times:            111.601/2746.15
Total time:              1201.58/29417.6
[main] Time assemble (wall/proc) 159.87/1565.02
[main] Time solve (wall/proc) 476.495/9175.55
[main] Stop crit:        3.02142e-14
[main] Stop crit:        0.000209555
Ebkt times:              13.0057/321.49
Eval Ebkt times:         398.852/9809.64
PiPjPk times:            385.664/9417.15
Eval PiPjPk times:       67.4712/1621.87
L2prod times:            111.357/2741.55
Total time:              1200.24/29377.3
[main] Time assemble (wall/proc) 161.788/1567.23
[main] Time solve (wall/proc) 476.954/9160.99
[main] Stop crit:        2.07474e-14
[main] Stop crit:        0.000209646
Ebkt times:              12.9789/320.75
Eval Ebkt times:         398.455/9794.69
PiPjPk times:            385.053/9381.73
Eval PiPjPk times:       67.2845/1617.61
L2prod times:            110.817/2728.66
Total time:              1198.55/29313.4
[main] Time assemble (wall/proc) 160.713/1563.63
[main] Time solve (wall/proc) 477.305/9140.08
[main] Stop crit:        5.6225e-14
[main] Stop crit:        0.000209738
Ebkt times:              13.0446/323.19
Eval Ebkt times:         398.316/9813.49
PiPjPk times:            384.912/9396.98
Eval PiPjPk times:       67.2947/1620.54
L2prod times:            111.39/2742.5
Total time:              1199.08/29371.3
[main] Time assemble (wall/proc) 161.94/1567.92
[main] Time solve (wall/proc) 477.292/9179.7
[main] Stop crit:        6.12148e-14
[main] Stop crit:        0.000209832
Ebkt times:              13.0279/323.41
Eval Ebkt times:         400.005/9864.38
PiPjPk times:            387.081/9458.59
Eval PiPjPk times:       67.1245/1615.86
L2prod times:            112.531/2778.08
Total time:              1202.63/29495.5
[main] Time assemble (wall/proc) 161.585/1570.91
[main] Time solve (wall/proc) 476.622/9162.35
[main] Stop crit:        3.9771e-14
[main] Stop crit:        0.000209927
Ebkt times:              13.0638/324.13
Eval Ebkt times:         399.019/9826.87
PiPjPk times:            384.073/9386.75
Eval PiPjPk times:       67.2997/1619.17
L2prod times:            111.39/2740.78
Total time:              1197.75/29341.9
[main] Time assemble (wall/proc) 160.477/1564.85
[main] Time solve (wall/proc) 477.015/9180.49
[main] Stop crit:        2.23243e-14
[main] Stop crit:        0.000210024
Ebkt times:              13.1327/326.27
Eval Ebkt times:         402.689/9938.02
PiPjPk times:            389.452/9525.87
Eval PiPjPk times:       68.2643/1645.92
L2prod times:            112.537/2780.88
Total time:              1210.74/29719.5
[main] Time assemble (wall/proc) 162.234/1579.37
[main] Time solve (wall/proc) 477.712/9189.87
[main] Stop crit:        3.33604e-14
[main] Stop crit:        0.000210122
Ebkt times:              12.9766/315.2
Eval Ebkt times:         407.435/9886.71
PiPjPk times:            393.197/9523.72
Eval PiPjPk times:       68.74/1644.44
L2prod times:            115.539/2774.24
Total time:              1227.92/29710.3
[main] Time assemble (wall/proc) 161.997/1579.24
[main] Time solve (wall/proc) 476.938/9182.76
[main] Stop crit:        4.96886e-14
[main] 30%...
[main] Stop crit:        0.000210221
Ebkt times:              13.0049/321.64
Eval Ebkt times:         398.646/9790.33
PiPjPk times:            383.747/9350.85
Eval PiPjPk times:       67.6857/1625.85
L2prod times:            111.247/2736.12
Total time:              1197.26/29266.3
[main] Time assemble (wall/proc) 162.264/1562.75
[main] Time solve (wall/proc) 475.808/9166.56
[main] Stop crit:        6.86714e-14
[main] Stop crit:        0.000210322
Ebkt times:              13.205/328.74
Eval Ebkt times:         400.582/9883.97
PiPjPk times:            387.82/9465.51
Eval PiPjPk times:       67.5629/1627.24
L2prod times:            111.957/2769.37
Total time:              1204.39/29535.6
[main] Time assemble (wall/proc) 162.599/1571.31
[main] Time solve (wall/proc) 476.633/9152.63
[main] Stop crit:        1.24405e-14
[main] Stop crit:        0.000210424
Ebkt times:              13.0761/325.09
Eval Ebkt times:         400.14/9841.21
PiPjPk times:            385.757/9415.52
Eval PiPjPk times:       67.4883/1621.1
L2prod times:            111.831/2746.2
Total time:              1201.78/29402.9
[main] Time assemble (wall/proc) 160.33/1564.71
[main] Time solve (wall/proc) 476.049/9165.62
[main] Stop crit:        3.50635e-14
[main] Stop crit:        0.000210528
Ebkt times:              13.1326/323.45
Eval Ebkt times:         399.923/9826.45
PiPjPk times:            384.126/9357.99
Eval PiPjPk times:       67.3587/1618.41
L2prod times:            112.03/2750.41
Total time:              1200.02/29326.1
[main] Time assemble (wall/proc) 160.091/1565.57
[main] Time solve (wall/proc) 477.808/9148.26
[main] Stop crit:        4.08635e-14
[main] Stop crit:        0.000210633
Ebkt times:              12.9915/322.35
Eval Ebkt times:         399.589/9854.34
PiPjPk times:            386.795/9438.83
Eval PiPjPk times:       67.4413/1622.37
L2prod times:            111.372/2741.89
Total time:              1202.02/29453.1
[main] Time assemble (wall/proc) 162.065/1569.9
[main] Time solve (wall/proc) 476.28/9162.19
[main] Stop crit:        3.5219e-14
[main] Stop crit:        0.00021074
Ebkt times:              13.0401/322.5
Eval Ebkt times:         400.706/9884.82
PiPjPk times:            387.231/9475.79
Eval PiPjPk times:       67.4139/1625.95
L2prod times:            111.945/2763.84
Total time:              1204.38/29572.5
[main] Time assemble (wall/proc) 161.877/1572.55
[main] Time solve (wall/proc) 476.608/9168.71
[main] Stop crit:        4.87256e-14
[main] Stop crit:        0.000210848
Ebkt times:              13.1269/325.34
Eval Ebkt times:         401.87/9905.01
PiPjPk times:            386.46/9432.28
Eval PiPjPk times:       67.6493/1629.19
L2prod times:            112.417/2777.79
Total time:              1206.7/29569.9
[main] Time assemble (wall/proc) 159.055/1570.91
[main] Time solve (wall/proc) 476.526/9171.97
[main] Stop crit:        1.85437e-14
[main] Stop crit:        0.000210958
Ebkt times:              13.0931/325.5
Eval Ebkt times:         401.548/9891.06
PiPjPk times:            385.745/9422.02
Eval PiPjPk times:       67.4979/1624.83
L2prod times:            112.183/2764.56
Total time:              1204.45/29519.7
[main] Time assemble (wall/proc) 161.048/1572.94
[main] Time solve (wall/proc) 477.446/9171.09
[main] Stop crit:        2.11891e-14
[main] Stop crit:        0.000211069
Ebkt times:              13.1555/328.62
Eval Ebkt times:         400.801/9890.36
PiPjPk times:            386.849/9463.3
Eval PiPjPk times:       67.7438/1633.12
L2prod times:            112.214/2771.73
Total time:              1205.59/29593.4
[main] Time assemble (wall/proc) 162.673/1574.63
[main] Time solve (wall/proc) 476.667/9164.11
[main] Stop crit:        2.86464e-14
[main] Stop crit:        0.000211181
Ebkt times:              13.1225/324.91
Eval Ebkt times:         401.722/9903.93
PiPjPk times:            387.082/9454.88
Eval PiPjPk times:       67.5639/1629.11
L2prod times:            112.849/2782.43
Total time:              1206.3/29576.7
[main] Time assemble (wall/proc) 161.713/1575.33
[main] Time solve (wall/proc) 477.19/9177.33
[main] Stop crit:        3.3484e-14
[main] Stop crit:        0.000211295
Ebkt times:              13.1309/326.08
Eval Ebkt times:         398.979/9819.75
PiPjPk times:            385.626/9409.48
Eval PiPjPk times:       68.1539/1634.91
L2prod times:            111.226/2738.39
Total time:              1201.41/29410.6
[main] Time assemble (wall/proc) 163.645/1568.3
[main] Time solve (wall/proc) 476.586/9158.91
[main] Stop crit:        2.66726e-14
[main] Stop crit:        0.00021141
Ebkt times:              13.2268/330.23
Eval Ebkt times:         402.649/9931.33
PiPjPk times:            386.633/9449.72
Eval PiPjPk times:       67.3943/1625.61
L2prod times:            112.974/2784.15
Total time:              1206.67/29601.5
[main] Time assemble (wall/proc) 163.691/1576.97
[main] Time solve (wall/proc) 476.48/9186.59
[main] Stop crit:        2.28581e-14
[main] Stop crit:        0.000211526
Ebkt times:              13.1485/326.54
Eval Ebkt times:         402.936/9906.89
PiPjPk times:            390.06/9514.44
Eval PiPjPk times:       68.4529/1641.95
L2prod times:            112.548/2767.96
Total time:              1213.62/29699.6
[main] Time assemble (wall/proc) 160.743/1581.41
[main] Time solve (wall/proc) 477.285/9184.32
[main] Stop crit:        2.37564e-14
[main] Stop crit:        0.000211644
Ebkt times:              13.0769/325.41
Eval Ebkt times:         399.068/9825.16
PiPjPk times:            386.509/9437.74
Eval PiPjPk times:       67.3511/1621.12
L2prod times:            111.551/2746.09
Total time:              1201.26/29430.6
[main] Time assemble (wall/proc) 160.098/1568
[main] Time solve (wall/proc) 476.07/9160.16
[main] Stop crit:        4.36261e-14
[main] Stop crit:        0.000211763
Ebkt times:              13.0599/322.57
Eval Ebkt times:         399.435/9795.65
PiPjPk times:            387.6/9416.02
Eval PiPjPk times:       67.4878/1612.49
L2prod times:            111.434/2732.74
Total time:              1203.35/29337.1
[main] Time assemble (wall/proc) 162.104/1566.46
[main] Time solve (wall/proc) 476.748/9160.51
[main] Stop crit:        4.94447e-14
[main] Stop crit:        0.000211884
Ebkt times:              13.0003/322.05
Eval Ebkt times:         398.882/9831.18
PiPjPk times:            382.927/9355.79
Eval PiPjPk times:       67.4685/1622.9
L2prod times:            111.44/2749.07
Total time:              1197.25/29338.5
[main] Time assemble (wall/proc) 161.162/1564.1
[main] Time solve (wall/proc) 476.677/9168.18
[main] Stop crit:        3.88904e-14
[main] Stop crit:        0.000212006
Ebkt times:              13.0558/323.62
Eval Ebkt times:         400.848/9887.09
PiPjPk times:            386.657/9470.84
Eval PiPjPk times:       67.6734/1632.69
L2prod times:            112.298/2770.92
Total time:              1204.81/29571.1
[main] Time assemble (wall/proc) 161.414/1574.11
[main] Time solve (wall/proc) 476.219/9141.95
[main] Stop crit:        1.02108e-14
[main] Stop crit:        0.00021213
Ebkt times:              12.9113/318.96
Eval Ebkt times:         401.893/9915.83
PiPjPk times:            388.155/9487.66
Eval PiPjPk times:       67.9062/1633.95
L2prod times:            112.035/2769.44
Total time:              1208.12/29639.1
[main] Time assemble (wall/proc) 161.548/1576.51
[main] Time solve (wall/proc) 475.717/9162.17
[main] Stop crit:        5.45707e-14
[main] Stop crit:        0.000212254
Ebkt times:              13.148/326.4
Eval Ebkt times:         399.339/9814.1
PiPjPk times:            383.007/9347.21
Eval PiPjPk times:       66.9626/1609.97
L2prod times:            111.519/2743.17
Total time:              1196.47/29273.4
[main] Time assemble (wall/proc) 161.617/1564.22
[main] Time solve (wall/proc) 476.161/9154.03
[main] Stop crit:        2.37204e-14
[main] Stop crit:        0.00021238
Ebkt times:              13.0191/322.74
Eval Ebkt times:         400.346/9886.02
PiPjPk times:            388.773/9498.38
Eval PiPjPk times:       67.6489/1629.18
L2prod times:            111.928/2764.41
Total time:              1205.8/29588.4
[main] Time assemble (wall/proc) 160.603/1572.24
[main] Time solve (wall/proc) 477.461/9182.38
[main] Stop crit:        1.88008e-14
[main] Stop crit:        0.000212508
Ebkt times:              12.9911/319.96
Eval Ebkt times:         399.632/9847.04
PiPjPk times:            385.169/9402.42
Eval PiPjPk times:       67.5923/1629.49
L2prod times:            111.421/2749.62
Total time:              1200.4/29415.3
[main] Time assemble (wall/proc) 161.026/1568.46
[main] Time solve (wall/proc) 476.159/9169.69
[main] Stop crit:        2.37887e-14
[main] Stop crit:        0.000212637
Ebkt times:              13.1384/325.93
Eval Ebkt times:         401.528/9909.79
PiPjPk times:            389.356/9504.08
Eval PiPjPk times:       67.5938/1627.46
L2prod times:            112.307/2767.39
Total time:              1209.18/29645.9
[main] Time assemble (wall/proc) 162.25/1577.22
[main] Time solve (wall/proc) 476.744/9172.7
[main] Stop crit:        4.38214e-14
[main] Stop crit:        0.000212767
Ebkt times:              12.9296/318.81
Eval Ebkt times:         396.915/9744.5
PiPjPk times:            383.898/9351.68
Eval PiPjPk times:       67.1099/1610.09
L2prod times:            110.596/2718.97
Total time:              1194.31/29176
[main] Time assemble (wall/proc) 160.477/1559.83
[main] Time solve (wall/proc) 475.985/9157.36
[main] Stop crit:        5.27561e-14
[main] Stop crit:        0.000212898
Ebkt times:              13.1433/326.8
Eval Ebkt times:         399.474/9832.84
PiPjPk times:            385.727/9412.49
Eval PiPjPk times:       67.353/1620.03
L2prod times:            111.371/2747.35
Total time:              1200.26/29393.8
[main] Time assemble (wall/proc) 161.248/1565.01
[main] Time solve (wall/proc) 476.415/9150.72
[main] Stop crit:        2.20936e-14
[main] Stop crit:        0.000213031
Ebkt times:              13.1553/327.4
Eval Ebkt times:         401.807/9931.28
PiPjPk times:            388.52/9500.24
Eval PiPjPk times:       67.3759/1628.82
L2prod times:            112.428/2777.97
Total time:              1208.08/29670.1
[main] Time assemble (wall/proc) 159.85/1576.05
[main] Time solve (wall/proc) 475.806/9157.1
[main] Stop crit:        1.64296e-14
[main] Stop crit:        0.000213165
Ebkt times:              13.0864/324.23
Eval Ebkt times:         399.572/9845.32
PiPjPk times:            386.144/9438.3
Eval PiPjPk times:       67.8421/1633.98
L2prod times:            112.025/2762.26
Total time:              1202.71/29481.7
[main] Time assemble (wall/proc) 163.228/1570.81
[main] Time solve (wall/proc) 479.343/9198.32
[main] Stop crit:        2.46657e-14
[main] Stop crit:        0.0002133
Ebkt times:              13.0047/322.46
Eval Ebkt times:         398.585/9811.97
PiPjPk times:            385.084/9406.13
Eval PiPjPk times:       67.1491/1616.02
L2prod times:            111.388/2743.34
Total time:              1197.86/29349.4
[main] Time assemble (wall/proc) 161.731/1565.32
[main] Time solve (wall/proc) 476.823/9164.36
[main] Stop crit:        3.06883e-14
[main] Stop crit:        0.000213437
Ebkt times:              13.0508/323.12
Eval Ebkt times:         398.16/9805.36
PiPjPk times:            386.452/9419.51
Eval PiPjPk times:       67.189/1612.56
L2prod times:            111.561/2742.68
Total time:              1200.22/29367.3
[main] Time assemble (wall/proc) 161.547/1567.28
[main] Time solve (wall/proc) 476.665/9160.29
[main] Stop crit:        2.67028e-14
[main] Stop crit:        0.000213575
Ebkt times:              13.0468/324.84
Eval Ebkt times:         400.243/9853.04
PiPjPk times:            384.63/9383.84
Eval PiPjPk times:       67.3216/1620.85
L2prod times:            112.257/2762.62
Total time:              1201.07/29409.7
[main] Time assemble (wall/proc) 162.733/1568.01
[main] Time solve (wall/proc) 476.583/9153.56
[main] Stop crit:        5.36436e-14
[main] Stop crit:        0.000213714
Ebkt times:              12.944/319.74
Eval Ebkt times:         396.745/9739.38
PiPjPk times:            383.824/9315.6
Eval PiPjPk times:       67.2987/1612.95
L2prod times:            110.878/2721.89
Total time:              1194.45/29132.8
[main] Time assemble (wall/proc) 161.221/1558.16
[main] Time solve (wall/proc) 476.563/9146.78
[main] Stop crit:        6.22188e-14
[main] Stop crit:        0.000213855
Ebkt times:              12.9379/322.45
Eval Ebkt times:         401.221/9887.05
PiPjPk times:            387.546/9456.61
Eval PiPjPk times:       67.7787/1629.81
L2prod times:            111.979/2756.76
Total time:              1206.37/29553
[main] Time assemble (wall/proc) 160.565/1572.9
[main] Time solve (wall/proc) 475.951/9163.15
[main] Stop crit:        2.4974e-14
[main] Stop crit:        0.000213996
Ebkt times:              13.0894/327.16
Eval Ebkt times:         402.968/9975.26
PiPjPk times:            389.23/9549.15
Eval PiPjPk times:       67.95/1642.08
L2prod times:            112.313/2785.11
Total time:              1211.27/29815.7
[main] Time assemble (wall/proc) 161.984/1583.04
[main] Time solve (wall/proc) 476.654/9165.12
[main] Stop crit:        1.65281e-14
[main] Stop crit:        0.00021414
Ebkt times:              12.9629/323.98
Eval Ebkt times:         398.856/9872.36
PiPjPk times:            389.386/9541.03
Eval PiPjPk times:       67.472/1632.99
L2prod times:            110.838/2747.1
Total time:              1202.77/29601.8
[main] Time assemble (wall/proc) 160.848/1571.56
[main] Time solve (wall/proc) 477.773/9182.86
[main] Stop crit:        1.60901e-14
[main] Stop crit:        0.000214284
Ebkt times:              13.0479/322.82
Eval Ebkt times:         399.726/9857.02
PiPjPk times:            386.585/9456.06
Eval PiPjPk times:       67.2662/1622.91
L2prod times:            111.396/2750.12
Total time:              1201.83/29485.3
[main] Time assemble (wall/proc) 161.788/1568.88
[main] Time solve (wall/proc) 476.27/9159.99
[main] Stop crit:        3.14662e-14
[main] Stop crit:        0.00021443
Ebkt times:              13.1078/327.03
Eval Ebkt times:         400.315/9838.7
PiPjPk times:            386.317/9420.97
Eval PiPjPk times:       67.8845/1631.4
L2prod times:            111.951/2751.01
Total time:              1204.55/29462.6
[main] Time assemble (wall/proc) 163.178/1573.55
[main] Time solve (wall/proc) 475.56/9155.88
[main] Stop crit:        5.98745e-14
[main] Stop crit:        0.000214576
Ebkt times:              13.1649/329.74
Eval Ebkt times:         400.297/9888.83
PiPjPk times:            386.502/9480.66
Eval PiPjPk times:       67.2064/1623.11
L2prod times:            113.065/2788.81
Total time:              1203.24/29582.9
[main] Time assemble (wall/proc) 160.344/1572.35
[main] Time solve (wall/proc) 476.688/9160.4
[main] Stop crit:        2.57854e-14
[main] Stop crit:        0.000214725
Ebkt times:              13.063/324.4
Eval Ebkt times:         399.506/9845.99
PiPjPk times:            382.858/9359.21
Eval PiPjPk times:       66.9774/1612.45
L2prod times:            111.771/2754.84
Total time:              1197.01/29348.4
[main] Time assemble (wall/proc) 159.28/1564.55
[main] Time solve (wall/proc) 476.162/9170.4
[main] Stop crit:        3.32824e-14
[main] Stop crit:        0.000214874
Ebkt times:              13.0575/323.79
Eval Ebkt times:         402.034/9908.18
PiPjPk times:            388.005/9475.41
Eval PiPjPk times:       67.7986/1636.43
L2prod times:            111.681/2754.58
Total time:              1209.13/29644.1
[main] Time assemble (wall/proc) 162.448/1574.16
[main] Time solve (wall/proc) 476.765/9168.82
[main] Stop crit:        1.97486e-14
[main] Stop crit:        0.000215025
Ebkt times:              12.9934/320.39
Eval Ebkt times:         400.061/9843.66
PiPjPk times:            386.148/9410.31
Eval PiPjPk times:       67.4632/1620.71
L2prod times:            111.78/2756.93
Total time:              1202.56/29418.8
[main] Time assemble (wall/proc) 159.381/1566.87
[main] Time solve (wall/proc) 475.945/9158.27
[main] Stop crit:        2.78826e-14
[main] Stop crit:        0.000215177
Ebkt times:              13.1388/325.82
Eval Ebkt times:         400.098/9849.66
PiPjPk times:            384.936/9411.78
Eval PiPjPk times:       67.4308/1620.17
L2prod times:            111.932/2759.07
Total time:              1201.03/29436.8
[main] Time assemble (wall/proc) 161.049/1567.61
[main] Time solve (wall/proc) 476.795/9166.76
[main] Stop crit:        3.19789e-14
[main] Stop crit:        0.00021533
Ebkt times:              13.0652/326.16
Eval Ebkt times:         399.922/9857.44
PiPjPk times:            385.195/9428.82
Eval PiPjPk times:       67.7207/1631.93
L2prod times:            112.19/2768.23
Total time:              1201.55/29485.4
[main] Time assemble (wall/proc) 162.258/1572.08
[main] Time solve (wall/proc) 476.474/9163.5
[main] Stop crit:        5.236e-14
[main] Stop crit:        0.000215484
Ebkt times:              13.0179/323.52
Eval Ebkt times:         398.859/9808.24
PiPjPk times:            382.79/9326.18
Eval PiPjPk times:       67.4134/1620.85
L2prod times:            111.749/2747.44
Total time:              1197.34/29280.9
[main] Time assemble (wall/proc) 161.619/1564.51
[main] Time solve (wall/proc) 476.836/9191.34
[main] Stop crit:        4.91476e-14
[main] Stop crit:        0.00021564
Ebkt times:              12.9978/322.17
Eval Ebkt times:         401.796/9893
PiPjPk times:            387.387/9446.3
Eval PiPjPk times:       67.6917/1628.31
L2prod times:            112.149/2759.4
Total time:              1208.26/29571.7
[main] Time assemble (wall/proc) 163.466/1575.72
[main] Time solve (wall/proc) 476.829/9160.97
[main] Stop crit:        3.26709e-14
[main] Stop crit:        0.000215797
Ebkt times:              13.0192/323
Eval Ebkt times:         398.368/9808.54
PiPjPk times:            385.524/9404.61
Eval PiPjPk times:       67.4599/1623.5
L2prod times:            111.412/2743.69
Total time:              1198.84/29348.8
[main] Time assemble (wall/proc) 160.079/1564.95
[main] Time solve (wall/proc) 477.292/9186.76
[main] Stop crit:        2.3948e-14
[main] Stop crit:        0.000215955
Ebkt times:              13.0495/324.14
Eval Ebkt times:         401.405/9885.31
PiPjPk times:            387.239/9456.12
Eval PiPjPk times:       67.4571/1624.57
L2prod times:            111.367/2747.58
Total time:              1204.74/29515
[main] Time assemble (wall/proc) 160.646/1575.3
[main] Time solve (wall/proc) 478.412/9204.81
[main] Stop crit:        6.27246e-14
[main] Stop crit:        0.000216114
Ebkt times:              13.1207/328.41
Eval Ebkt times:         400.752/9889.71
PiPjPk times:            388.415/9496.74
Eval PiPjPk times:       67.3321/1626.76
L2prod times:            112.446/2774.35
Total time:              1206.75/29617
[main] Time assemble (wall/proc) 160.56/1574.9
[main] Time solve (wall/proc) 477.774/9194.67
[main] Stop crit:        3.2049e-14
[main] 40%...
[main] Stop crit:        0.000216274
Ebkt times:              13.105/325.06
Eval Ebkt times:         400.984/9866.66
PiPjPk times:            384.583/9388.03
Eval PiPjPk times:       67.709/1626.82
L2prod times:            112.608/2766.03
Total time:              1202.97/29438.7
[main] Time assemble (wall/proc) 159.873/1568.01
[main] Time solve (wall/proc) 477.322/9202.71
[main] Stop crit:        3.4818e-14
[main] Stop crit:        0.000216436
Ebkt times:              13.5349/332.19
Eval Ebkt times:         408.162/9906.53
PiPjPk times:            394.769/9492.33
Eval PiPjPk times:       70.6594/1680.65
L2prod times:            115.029/2780.86
Total time:              1235.71/29818.1
[main] Time assemble (wall/proc) 169.31/1597.04
[main] Time solve (wall/proc) 493.954/9344.63
[main] Stop crit:        3.30583e-14
[main] Stop crit:        0.000216599
Ebkt times:              13.4042/325.96
Eval Ebkt times:         407.863/9914.06
PiPjPk times:            392.659/9468.46
Eval PiPjPk times:       69.6406/1658.42
L2prod times:            114.096/2772.31
Total time:              1229.69/29757
[main] Time assemble (wall/proc) 169.294/1591.76
[main] Time solve (wall/proc) 497.413/9376.86
[main] Stop crit:        4.14448e-14
[main] Stop crit:        0.000216763
Ebkt times:              13.4918/325.59
Eval Ebkt times:         408.658/9834.52
PiPjPk times:            389.423/9296.53
Eval PiPjPk times:       71.2278/1681.84
L2prod times:            115.702/2785.34
Total time:              1233.67/29567
[main] Time assemble (wall/proc) 167.018/1583.29
[main] Time solve (wall/proc) 478.385/9185.94
[main] Stop crit:        2.99125e-14
[main] Stop crit:        0.000216928
Ebkt times:              13.2004/327.37
Eval Ebkt times:         401.124/9868.76
PiPjPk times:            387.8/9454.33
Eval PiPjPk times:       68.2242/1640.26
L2prod times:            112.611/2766.95
Total time:              1208.5/29565
[main] Time assemble (wall/proc) 161.693/1573.87
[main] Time solve (wall/proc) 476.254/9151.21
[main] Stop crit:        5.56639e-14
[main] Stop crit:        0.000217094
Ebkt times:              13.034/323.91
Eval Ebkt times:         398.127/9776.13
PiPjPk times:            384.105/9347.44
Eval PiPjPk times:       67.0528/1606.14
L2prod times:            111.788/2744.84
Total time:              1197.37/29230.8
[main] Time assemble (wall/proc) 160.401/1561.58
[main] Time solve (wall/proc) 477.403/9170.34
[main] Stop crit:        2.22362e-14
[main] Stop crit:        0.000217261
Ebkt times:              13.0527/321.47
Eval Ebkt times:         401.323/9887.11
PiPjPk times:            387.033/9439.07
Eval PiPjPk times:       68.3064/1643.51
L2prod times:            112.411/2769.6
Total time:              1208.87/29596.5
[main] Time assemble (wall/proc) 160.865/1572.16
[main] Time solve (wall/proc) 475.633/9159.73
[main] Stop crit:        2.64307e-14
[main] Stop crit:        0.00021743
Ebkt times:              13.0141/321.52
Eval Ebkt times:         398.927/9816.59
PiPjPk times:            386.353/9413.23
Eval PiPjPk times:       67.3186/1620.86
L2prod times:            112.024/2751.27
Total time:              1200.85/29368
[main] Time assemble (wall/proc) 161.096/1565.1
[main] Time solve (wall/proc) 476.933/9170.18
[main] Stop crit:        5.12486e-14
[main] Stop crit:        0.0002176
Ebkt times:              13.0856/325.32
Eval Ebkt times:         399.385/9847.24
PiPjPk times:            386.575/9435
Eval PiPjPk times:       67.3798/1622.29
L2prod times:            111.681/2748.05
Total time:              1202.53/29464.9
[main] Time assemble (wall/proc) 161.359/1572.02
[main] Time solve (wall/proc) 476.155/9171.09
[main] Stop crit:        4.71098e-14
[main] Stop crit:        0.00021777
Ebkt times:              13.1241/328.49
Eval Ebkt times:         401.143/9891.13
PiPjPk times:            387.009/9471.39
Eval PiPjPk times:       68.1046/1642.38
L2prod times:            112.265/2771.59
Total time:              1206.07/29592.2
[main] Time assemble (wall/proc) 162.31/1575.26
[main] Time solve (wall/proc) 476.918/9195.35
[main] Stop crit:        2.54649e-14
[main] Stop crit:        0.000217942
Ebkt times:              13.0987/326.18
Eval Ebkt times:         400.268/9852.58
PiPjPk times:            386.287/9414.43
Eval PiPjPk times:       67.9524/1632.27
L2prod times:            112.274/2759.53
Total time:              1205.47/29487.8
[main] Time assemble (wall/proc) 161.385/1572.28
[main] Time solve (wall/proc) 476.812/9169.8
[main] Stop crit:        1.70019e-14
[main] Stop crit:        0.000218115
Ebkt times:              13.0755/327.47
Eval Ebkt times:         400.532/9887.47
PiPjPk times:            388.696/9509.73
Eval PiPjPk times:       67.9915/1643.64
L2prod times:            112.57/2779.66
Total time:              1208/29664.6
[main] Time assemble (wall/proc) 164.069/1577.2
[main] Time solve (wall/proc) 478.627/9208.65
[main] Stop crit:        4.45525e-14
[main] Stop crit:        0.000218289
Ebkt times:              13.1281/326.05
Eval Ebkt times:         399.131/9820.4
PiPjPk times:            385.641/9399.47
Eval PiPjPk times:       67.5827/1623.85
L2prod times:            112.15/2759.54
Total time:              1201.42/29391.2
[main] Time assemble (wall/proc) 162.231/1568.43
[main] Time solve (wall/proc) 476.527/9153.78
[main] Stop crit:        2.2164e-14
[main] Stop crit:        0.000218465
Ebkt times:              13.089/324.29
Eval Ebkt times:         398.406/9774.2
PiPjPk times:            383.669/9336.22
Eval PiPjPk times:       67.5063/1616.51
L2prod times:            111.395/2735.98
Total time:              1197.17/29222.4
[main] Time assemble (wall/proc) 161.761/1564.21
[main] Time solve (wall/proc) 477.097/9178.65
[main] Stop crit:        2.86329e-14
[main] Stop crit:        0.000218641
Ebkt times:              13.0191/323.94
Eval Ebkt times:         400.342/9858.22
PiPjPk times:            387.626/9470.21
Eval PiPjPk times:       67.5906/1625.77
L2prod times:            112.432/2768.35
Total time:              1204.67/29511.3
[main] Time assemble (wall/proc) 162.441/1573.98
[main] Time solve (wall/proc) 478.012/9195.35
[main] Stop crit:        2.55055e-14
[main] Stop crit:        0.000218818
Ebkt times:              13.0553/321.9
Eval Ebkt times:         400.804/9818.87
PiPjPk times:            385.924/9377.41
Eval PiPjPk times:       68.1031/1630.24
L2prod times:            111.881/2745.96
Total time:              1206.04/29405.7
[main] Time assemble (wall/proc) 160.778/1566.18
[main] Time solve (wall/proc) 477.604/9168.28
[main] Stop crit:        4.52457e-14
[main] Stop crit:        0.000218997
Ebkt times:              13.1038/322.83
Eval Ebkt times:         401.6/9893.76
PiPjPk times:            387.921/9465.82
Eval PiPjPk times:       68.0917/1640.58
L2prod times:            112.702/2772.73
Total time:              1209.17/29607.6
[main] Time assemble (wall/proc) 161.943/1577.38
[main] Time solve (wall/proc) 476.25/9153.21
[main] Stop crit:        3.4661e-14
[main] Stop crit:        0.000219176
Ebkt times:              13.0146/321.59
Eval Ebkt times:         398.107/9799.72
PiPjPk times:            386.983/9427.93
Eval PiPjPk times:       67.4449/1621.97
L2prod times:            112.013/2758.17
Total time:              1201.44/29403.2
[main] Time assemble (wall/proc) 165.111/1569.92
[main] Time solve (wall/proc) 476.549/9159.01
[main] Stop crit:        3.23504e-14
[main] Stop crit:        0.000219357
Ebkt times:              12.981/321.95
Eval Ebkt times:         398.577/9798.85
PiPjPk times:            384.242/9363.89
Eval PiPjPk times:       67.3811/1617.4
L2prod times:            111.642/2745.53
Total time:              1197.62/29287.1
[main] Time assemble (wall/proc) 160.245/1562.07
[main] Time solve (wall/proc) 476.037/9166.67
[main] Stop crit:        1.0146e-13
[main] Stop crit:        0.000219538
Ebkt times:              13.0762/325.18
Eval Ebkt times:         401.097/9885.69
PiPjPk times:            388.538/9489.48
Eval PiPjPk times:       67.5697/1628.98
L2prod times:            112.462/2770.44
Total time:              1207.6/29602.9
[main] Time assemble (wall/proc) 160.689/1575.54
[main] Time solve (wall/proc) 475.466/9147.88
[main] Stop crit:        2.73568e-14
[main] Stop crit:        0.000219721
Ebkt times:              13.0784/325.19
Eval Ebkt times:         402.05/9900.27
PiPjPk times:            386.515/9437.57
Eval PiPjPk times:       67.4282/1622.62
L2prod times:            112.515/2773.39
Total time:              1205.69/29535.9
[main] Time assemble (wall/proc) 161.89/1574.51
[main] Time solve (wall/proc) 477.047/9168.54
[main] Stop crit:        1.73325e-14
[main] Stop crit:        0.000219905
Ebkt times:              13.097/325.77
Eval Ebkt times:         400.016/9856.23
PiPjPk times:            387.131/9448.96
Eval PiPjPk times:       67.8144/1632.13
L2prod times:            111.416/2748.94
Total time:              1204.83/29521.7
[main] Time assemble (wall/proc) 160.784/1570.7
[main] Time solve (wall/proc) 476.486/9163.74
[main] Stop crit:        2.68702e-14
[main] Stop crit:        0.000220089
Ebkt times:              13.083/325.84
Eval Ebkt times:         400.726/9879.65
PiPjPk times:            386.728/9463.96
Eval PiPjPk times:       67.5772/1629.29
L2prod times:            112.201/2769.66
Total time:              1205.18/29577
[main] Time assemble (wall/proc) 160.395/1570.62
[main] Time solve (wall/proc) 476.074/9167.84
[main] Stop crit:        6.66797e-14
[main] Stop crit:        0.000220275
Ebkt times:              13.2511/323.29
Eval Ebkt times:         403.768/9813.26
PiPjPk times:            391.615/9425.48
Eval PiPjPk times:       70.704/1674.81
L2prod times:            112.391/2730.57
Total time:              1223.7/29560.6
[main] Time assemble (wall/proc) 163.239/1573.36
[main] Time solve (wall/proc) 478.355/9212.14
[main] Stop crit:        2.52123e-14
[main] Stop crit:        0.000220462
Ebkt times:              12.9885/322.44
Eval Ebkt times:         398.212/9777.44
PiPjPk times:            385.276/9381.58
Eval PiPjPk times:       67.8208/1627.91
L2prod times:            111.607/2741.5
Total time:              1199.46/29302
[main] Time assemble (wall/proc) 160.305/1562.47
[main] Time solve (wall/proc) 475.859/9155.47
[main] Stop crit:        2.7663e-14
[main] Stop crit:        0.00022065
Ebkt times:              13.0752/323.18
Eval Ebkt times:         399.749/9840.72
PiPjPk times:            388.784/9483.21
Eval PiPjPk times:       67.5977/1622.49
L2prod times:            111.181/2738.39
Total time:              1204.05/29482.5
[main] Time assemble (wall/proc) 161.444/1572.66
[main] Time solve (wall/proc) 476.528/9168.68
[main] Stop crit:        2.85295e-14
[main] Stop crit:        0.000220838
Ebkt times:              13.0617/323.99
Eval Ebkt times:         400.618/9856.3
PiPjPk times:            385.548/9397.35
Eval PiPjPk times:       67.64/1624.4
L2prod times:            111.643/2748.96
Total time:              1202.72/29429
[main] Time assemble (wall/proc) 166.541/1573.52
[main] Time solve (wall/proc) 483.166/9160.27
[main] Stop crit:        2.01596e-14
[main] Stop crit:        0.000221028
Ebkt times:              13.1274/325.63
Eval Ebkt times:         401.977/9832.19
PiPjPk times:            386.498/9367.51
Eval PiPjPk times:       68.3128/1630.24
L2prod times:            112.996/2767.02
Total time:              1210.03/29442.7
[main] Time assemble (wall/proc) 166.776/1576.78
[main] Time solve (wall/proc) 489.562/9204.94
[main] Stop crit:        1.14894e-14
[main] Stop crit:        0.000221219
Ebkt times:              13.4958/328.68
Eval Ebkt times:         413.993/9991.63
PiPjPk times:            398.172/9524.88
Eval PiPjPk times:       71.4772/1685.92
L2prod times:            115.62/2792.43
Total time:              1249.05/29986.8
[main] Time assemble (wall/proc) 168.668/1605.11
[main] Time solve (wall/proc) 492.43/9151.01
[main] Stop crit:        3.29655e-14
[main] Stop crit:        0.000221411
Ebkt times:              13.2694/324.62
Eval Ebkt times:         404.574/9847.82
PiPjPk times:            393.623/9477.33
Eval PiPjPk times:       69.3688/1649.77
L2prod times:            112.988/2756.63
Total time:              1224.78/29633.1
[main] Time assemble (wall/proc) 168.108/1582.5
[main] Time solve (wall/proc) 481.307/9131.48
[main] Stop crit:        5.66915e-14
[main] Stop crit:        0.000221604
Ebkt times:              13.2969/317.4
Eval Ebkt times:         410.087/9794.09
PiPjPk times:            395.045/9335.05
Eval PiPjPk times:       71.6125/1675.14
L2prod times:            114.641/2745.69
Total time:              1242.49/29500.3
[main] Time assemble (wall/proc) 168.436/1581.07
[main] Time solve (wall/proc) 505.953/9007.12
[main] Stop crit:        1.2791e-14
[main] Stop crit:        0.000221797
Ebkt times:              13.2811/322.61
Eval Ebkt times:         406.517/9855.5
PiPjPk times:            395/9485.28
Eval PiPjPk times:       70.0089/1659.95
L2prod times:            113.901/2756.66
Total time:              1230.46/29657.2
[main] Time assemble (wall/proc) 173.449/1595.87
[main] Time solve (wall/proc) 501.182/9190.44
[main] Stop crit:        5.63291e-14
[main] Stop crit:        0.000221992
Ebkt times:              13.1848/315.68
Eval Ebkt times:         413.696/9913.42
PiPjPk times:            397.322/9436.18
Eval PiPjPk times:       71.4925/1683.85
L2prod times:            115.901/2771.98
Total time:              1250.01/29787.7
[main] Time assemble (wall/proc) 169.729/1597.59
[main] Time solve (wall/proc) 479.367/9224.19
[main] Stop crit:        2.88116e-14
[main] Stop crit:        0.000222188
Ebkt times:              13.163/326.22
Eval Ebkt times:         400.527/9871.35
PiPjPk times:            385.999/9452.78
Eval PiPjPk times:       67.6424/1630.78
L2prod times:            112.206/2768.42
Total time:              1203.44/29545.3
[main] Time assemble (wall/proc) 160.088/1571.52
[main] Time solve (wall/proc) 483.403/9229.74
[main] Stop crit:        2.68442e-14
[main] Stop crit:        0.000222385
Ebkt times:              13.595/328.66
Eval Ebkt times:         412.791/9891.62
PiPjPk times:            397.57/9445.95
Eval PiPjPk times:       71.8544/1682.27
L2prod times:            116.29/2775.05
Total time:              1247.46/29737.3
[main] Time assemble (wall/proc) 168.508/1597
[main] Time solve (wall/proc) 495.829/9265.58
[main] Stop crit:        4.82916e-14
[main] Stop crit:        0.000222583
Ebkt times:              13.1456/317.17
Eval Ebkt times:         405.795/9740.88
PiPjPk times:            393.293/9372.67
Eval PiPjPk times:       70.5365/1656.12
L2prod times:            114.697/2751.51
Total time:              1231.24/29406.4
[main] Time assemble (wall/proc) 168.224/1585.92
[main] Time solve (wall/proc) 499.001/9240.3
[main] Stop crit:        5.81761e-14
[main] Stop crit:        0.000222781
Ebkt times:              13.0411/322.46
Eval Ebkt times:         400.995/9894.38
PiPjPk times:            388.3/9495.93
Eval PiPjPk times:       67.7143/1627.97
L2prod times:            112.663/2774.21
Total time:              1208.04/29626
[main] Time assemble (wall/proc) 165.333/1580.09
[main] Time solve (wall/proc) 479.585/9218.91
[main] Stop crit:        5.47698e-14
[main] Stop crit:        0.000222981
Ebkt times:              13.1493/327.06
Eval Ebkt times:         399.136/9823.93
PiPjPk times:            386.671/9418.64
Eval PiPjPk times:       67.4815/1620.27
L2prod times:            111.8/2745.19
Total time:              1202.16/29396.8
[main] Time assemble (wall/proc) 167.531/1572.88
[main] Time solve (wall/proc) 490.288/9205.65
[main] Stop crit:        3.9606e-14
[main] Stop crit:        0.000223181
Ebkt times:              13.2151/327.71
Eval Ebkt times:         400.511/9858.1
PiPjPk times:            387.239/9443.14
Eval PiPjPk times:       67.455/1619.4
L2prod times:            111.871/2754.96
Total time:              1205.13/29500.4
[main] Time assemble (wall/proc) 164.412/1574.07
[main] Time solve (wall/proc) 479.06/9204.1
[main] Stop crit:        2.42608e-14
[main] Stop crit:        0.000223383
Ebkt times:              13.0774/323.94
Eval Ebkt times:         399.312/9848.39
PiPjPk times:            388.216/9475.8
Eval PiPjPk times:       67.6927/1631.5
L2prod times:            111.204/2744.02
Total time:              1203.23/29489.2
[main] Time assemble (wall/proc) 161.932/1568.37
[main] Time solve (wall/proc) 479.414/9222.5
[main] Stop crit:        4.8303e-14
[main] Stop crit:        0.000223585
Ebkt times:              13.194/319.45
Eval Ebkt times:         405.406/9807.23
PiPjPk times:            388.835/9353.82
Eval PiPjPk times:       69.9379/1663.16
L2prod times:            115.134/2774.37
Total time:              1222.42/29462.6
[main] Time assemble (wall/proc) 165.09/1573.31
[main] Time solve (wall/proc) 480.297/9225.95
[main] Stop crit:        8.8081e-14
[main] Stop crit:        0.000223789
Ebkt times:              13.1149/321.82
Eval Ebkt times:         402.696/9897.07
PiPjPk times:            391.108/9526.53
Eval PiPjPk times:       69.1505/1662.76
L2prod times:            112.205/2759.3
Total time:              1214.75/29686.3
[main] Time assemble (wall/proc) 162.629/1584.45
[main] Time solve (wall/proc) 480.781/9235.51
[main] Stop crit:        2.81978e-14
[main] Stop crit:        0.000223993
Ebkt times:              13.1469/325.54
Eval Ebkt times:         402.991/9938.78
PiPjPk times:            388.311/9495.17
Eval PiPjPk times:       67.9815/1637.56
L2prod times:            112.465/2777.83
Total time:              1211.2/29719.9
[main] Time assemble (wall/proc) 161.824/1580.82
[main] Time solve (wall/proc) 485.207/9221.19
[main] Stop crit:        3.44769e-14
[main] Stop crit:        0.000224198
Ebkt times:              13.1674/326.13
Eval Ebkt times:         402.358/9936.63
PiPjPk times:            388.063/9490.06
Eval PiPjPk times:       68.3817/1651.54
L2prod times:            112.389/2773.87
Total time:              1210.33/29715.5
[main] Time assemble (wall/proc) 160.627/1579
[main] Time solve (wall/proc) 481.548/9204.67
[main] Stop crit:        4.44312e-14
[main] Stop crit:        0.000224404
Ebkt times:              13.3691/321.79
Eval Ebkt times:         404.867/9697.85
PiPjPk times:            387.419/9215.69
Eval PiPjPk times:       70.1134/1644.24
L2prod times:            113.244/2714.02
Total time:              1220.8/29110
[main] Time assemble (wall/proc) 162.986/1557.65
[main] Time solve (wall/proc) 488.917/9207.53
[main] Stop crit:        5.15074e-14
[main] Stop crit:        0.000224611
Ebkt times:              13.1505/317.49
Eval Ebkt times:         408.426/9879.55
PiPjPk times:            395.12/9478.11
Eval PiPjPk times:       70.3134/1668.39
L2prod times:            113.838/2755.51
Total time:              1234.05/29706.2
[main] Time assemble (wall/proc) 165.469/1581.74
[main] Time solve (wall/proc) 481.316/9253.16
[main] Stop crit:        2.27194e-14
[main] 50%...
[main] Stop crit:        0.000224819
Ebkt times:              13.1065/326.69
Eval Ebkt times:         401.098/9895.88
PiPjPk times:            389.152/9509.04
Eval PiPjPk times:       67.6538/1632.08
L2prod times:            112.219/2768.53
Total time:              1208.07/29637.3
[main] Time assemble (wall/proc) 163.886/1579.75
[main] Time solve (wall/proc) 479.305/9216.05
[main] Stop crit:        3.41579e-14
[main] Stop crit:        0.000225028
Ebkt times:              13.1336/323.65
Eval Ebkt times:         401.124/9874.24
PiPjPk times:            383.709/9370.98
Eval PiPjPk times:       67.8852/1634.05
L2prod times:            111.519/2746.32
Total time:              1202.84/29452.3
[main] Time assemble (wall/proc) 160.676/1568.39
[main] Time solve (wall/proc) 479.2/9218.67
[main] Stop crit:        5.99069e-14
[main] Stop crit:        0.000225238
Ebkt times:              13.1494/328.49
Eval Ebkt times:         401.103/9869.82
PiPjPk times:            386.05/9422.38
Eval PiPjPk times:       67.8928/1631.88
L2prod times:            112.357/2767.73
Total time:              1205.84/29520.6
[main] Time assemble (wall/proc) 160.915/1570.71
[main] Time solve (wall/proc) 478.473/9191.56
[main] Stop crit:        2.50959e-14
[main] Stop crit:        0.000225448
Ebkt times:              13.1776/326.4
Eval Ebkt times:         401.866/9877.84
PiPjPk times:            386.704/9447.41
Eval PiPjPk times:       68.5747/1651.67
L2prod times:            112.294/2766.96
Total time:              1207.73/29568.2
[main] Time assemble (wall/proc) 162.1/1575.34
[main] Time solve (wall/proc) 478.137/9215.36
[main] Stop crit:        5.35171e-14
[main] Stop crit:        0.00022566
Ebkt times:              13.02/323.86
Eval Ebkt times:         401.518/9907.81
PiPjPk times:            386.836/9473.49
Eval PiPjPk times:       67.6682/1634.13
L2prod times:            112.33/2770.4
Total time:              1206.26/29621.3
[main] Time assemble (wall/proc) 161.485/1576.01
[main] Time solve (wall/proc) 479.228/9242.25
[main] Stop crit:        4.65745e-14
[main] Stop crit:        0.000225872
Ebkt times:              13.1425/326.55
Eval Ebkt times:         400.768/9881.98
PiPjPk times:            386.602/9448.9
Eval PiPjPk times:       67.512/1628.86
L2prod times:            111.93/2756.28
Total time:              1204.47/29535.7
[main] Time assemble (wall/proc) 162.668/1572.37
[main] Time solve (wall/proc) 489.996/9215.97
[main] Stop crit:        5.14407e-14
[main] Stop crit:        0.000226085
Ebkt times:              13.1059/326.34
Eval Ebkt times:         400.534/9881.09
PiPjPk times:            389.495/9524.13
Eval PiPjPk times:       68.3477/1644.46
L2prod times:            111.756/2758.55
Total time:              1208.16/29646.1
[main] Time assemble (wall/proc) 165.083/1579.56
[main] Time solve (wall/proc) 517.328/9401.41
[main] Stop crit:        1.40831e-13
[main] Stop crit:        0.000226299
Ebkt times:              13.6147/326.94
Eval Ebkt times:         418.276/10008.4
PiPjPk times:            404.446/9577.51
Eval PiPjPk times:       73.1263/1718.05
L2prod times:            117.077/2797.62
Total time:              1266.96/30146.8
[main] Time assemble (wall/proc) 169.207/1611.58
[main] Time solve (wall/proc) 497.804/9328.43
[main] Stop crit:        4.10207e-14
[main] Stop crit:        0.000226514
Ebkt times:              13.3206/324.8
Eval Ebkt times:         407.611/9866.82
PiPjPk times:            389.256/9346.78
Eval PiPjPk times:       69.4656/1648.08
L2prod times:            113.501/2745.29
Total time:              1222.95/29467.7
[main] Time assemble (wall/proc) 166.825/1576.4
[main] Time solve (wall/proc) 493.553/9280.58
[main] Stop crit:        4.38213e-14
[main] Stop crit:        0.00022673
Ebkt times:              13.3593/325.68
Eval Ebkt times:         407.003/9872.76
PiPjPk times:            388.609/9356.88
Eval PiPjPk times:       69.8704/1658.71
L2prod times:            113.289/2747.06
Total time:              1222.03/29502.6
[main] Time assemble (wall/proc) 165.423/1576.02
[main] Time solve (wall/proc) 493.486/9280.2
[main] Stop crit:        2.83936e-14
[main] Stop crit:        0.000226946
Ebkt times:              13.4053/328.39
Eval Ebkt times:         408.314/9890.96
PiPjPk times:            391.161/9401.34
Eval PiPjPk times:       69.6505/1652.68
L2prod times:            113.644/2752.89
Total time:              1225.84/29559.3
[main] Time assemble (wall/proc) 167.985/1580.71
[main] Time solve (wall/proc) 493.978/9308.03
[main] Stop crit:        5.75063e-14
[main] Stop crit:        0.000227163
Ebkt times:              13.2853/321.99
Eval Ebkt times:         404.866/9792.54
PiPjPk times:            388.094/9314.92
Eval PiPjPk times:       69.8426/1650.26
L2prod times:            113.33/2741.38
Total time:              1218.89/29342.1
[main] Time assemble (wall/proc) 167.05/1569.97
[main] Time solve (wall/proc) 494.944/9310.34
[main] Stop crit:        9.08894e-15
[main] Stop crit:        0.000227381
Ebkt times:              13.2833/324.92
Eval Ebkt times:         407.676/9898.44
PiPjPk times:            392.76/9450.99
Eval PiPjPk times:       69.3552/1646.94
L2prod times:            113.515/2756.6
Total time:              1225.65/29610.9
[main] Time assemble (wall/proc) 167.973/1581.27
[main] Time solve (wall/proc) 493.442/9293.29
[main] Stop crit:        2.40848e-14
[main] Stop crit:        0.0002276
Ebkt times:              13.335/323.4
Eval Ebkt times:         406.722/9879.68
PiPjPk times:            390.622/9415.99
Eval PiPjPk times:       69.0203/1643.43
L2prod times:            113.484/2755.43
Total time:              1222.49/29559.7
[main] Time assemble (wall/proc) 166.692/1578.84
[main] Time solve (wall/proc) 493.914/9302.49
[main] Stop crit:        1.72963e-14
[main] Stop crit:        0.00022782
Ebkt times:              13.4243/329.12
Eval Ebkt times:         410.098/9949.45
PiPjPk times:            393.797/9476.52
Eval PiPjPk times:       69.9703/1663.69
L2prod times:            114.138/2767.67
Total time:              1232.23/29753.2
[main] Time assemble (wall/proc) 167.321/1588.02
[main] Time solve (wall/proc) 496.959/9377.55
[main] Stop crit:        5.85505e-14
[main] Stop crit:        0.00022804
Ebkt times:              13.3845/327.25
Eval Ebkt times:         408.455/9907.91
PiPjPk times:            392.032/9428.8
Eval PiPjPk times:       69.335/1647.83
L2prod times:            113.761/2761.61
Total time:              1227.18/29623.5
[main] Time assemble (wall/proc) 167.25/1583.2
[main] Time solve (wall/proc) 495.507/9296.77
[main] Stop crit:        2.45493e-14
[main] Stop crit:        0.000228262
Ebkt times:              13.4006/328.15
Eval Ebkt times:         408.601/9899.62
PiPjPk times:            395.745/9492.49
Eval PiPjPk times:       70.1502/1664.88
L2prod times:            114.135/2757.57
Total time:              1233.52/29719.1
[main] Time assemble (wall/proc) 166.462/1585.85
[main] Time solve (wall/proc) 495.099/9335.63
[main] Stop crit:        2.89659e-14
[main] Stop crit:        0.000228484
Ebkt times:              13.2884/323.33
Eval Ebkt times:         405.416/9829.54
PiPjPk times:            390.386/9371.81
Eval PiPjPk times:       69.5259/1648.05
L2prod times:            113.401/2747.37
Total time:              1221.05/29435.4
[main] Time assemble (wall/proc) 167.441/1575.53
[main] Time solve (wall/proc) 494.297/9311.83
[main] Stop crit:        3.82172e-14
[main] Stop crit:        0.000228706
Ebkt times:              13.3251/325.06
Eval Ebkt times:         408.544/9937.61
PiPjPk times:            394.916/9510.63
Eval PiPjPk times:       69.8003/1661.99
L2prod times:            113.415/2760.65
Total time:              1229.8/29754
[main] Time assemble (wall/proc) 167.313/1585.93
[main] Time solve (wall/proc) 494.617/9323.35
[main] Stop crit:        2.40043e-14
[main] Stop crit:        0.00022893
Ebkt times:              13.3659/327.3
Eval Ebkt times:         407.963/9907.57
PiPjPk times:            393.341/9456.46
Eval PiPjPk times:       69.9463/1665.32
L2prod times:            114.081/2765.08
Total time:              1229.97/29701.4
[main] Time assemble (wall/proc) 165.497/1582.14
[main] Time solve (wall/proc) 495.828/9340.14
[main] Stop crit:        2.61738e-14
[main] Stop crit:        0.000229154
Ebkt times:              13.341/324.05
Eval Ebkt times:         407.357/9880
PiPjPk times:            390.247/9397.69
Eval PiPjPk times:       69.4913/1647.46
L2prod times:            113.153/2742.15
Total time:              1222.67/29520.2
[main] Time assemble (wall/proc) 166.222/1578.7
[main] Time solve (wall/proc) 495.67/9345.34
[main] Stop crit:        4.45037e-14
[main] Stop crit:        0.000229379
Ebkt times:              13.3028/321.22
Eval Ebkt times:         405.017/9748.13
PiPjPk times:            390.1/9293.82
Eval PiPjPk times:       70.0124/1645.28
L2prod times:            113.395/2725.69
Total time:              1222.34/29251.1
[main] Time assemble (wall/proc) 166.905/1570.42
[main] Time solve (wall/proc) 494.47/9323.5
[main] Stop crit:        1.76254e-14
[main] Stop crit:        0.000229605
Ebkt times:              13.4598/328.55
Eval Ebkt times:         409.833/9957.33
PiPjPk times:            393.167/9485.28
Eval PiPjPk times:       69.9523/1668.34
L2prod times:            114.709/2790.09
Total time:              1231.97/29810.8
[main] Time assemble (wall/proc) 166.406/1586.91
[main] Time solve (wall/proc) 492.691/9271.07
[main] Stop crit:        2.0995e-14
[main] Stop crit:        0.000229832
Ebkt times:              13.3941/326.35
Eval Ebkt times:         408.142/9873.62
PiPjPk times:            393.37/9432.31
Eval PiPjPk times:       69.6236/1649.03
L2prod times:            114.023/2754.66
Total time:              1228.42/29567.9
[main] Time assemble (wall/proc) 169.124/1583.53
[main] Time solve (wall/proc) 492.535/9273.12
[main] Stop crit:        5.04607e-14
[main] Stop crit:        0.000230059
Ebkt times:              13.7929/325.97
Eval Ebkt times:         414.569/9771.3
PiPjPk times:            398.918/9313.11
Eval PiPjPk times:       76.5462/1726.47
L2prod times:            116.376/2738.78
Total time:              1273.7/29673
[main] Time assemble (wall/proc) 169.593/1587.43
[main] Time solve (wall/proc) 493.927/9299.34
[main] Stop crit:        7.47461e-14
[main] Stop crit:        0.000230287
Ebkt times:              13.3824/324.07
Eval Ebkt times:         406.652/9826.85
PiPjPk times:            390.469/9355.81
Eval PiPjPk times:       69.653/1654.76
L2prod times:            113.308/2738.46
Total time:              1224.37/29448.2
[main] Time assemble (wall/proc) 166.176/1577.16
[main] Time solve (wall/proc) 492.836/9273.58
[main] Stop crit:        1.85777e-14
[main] Stop crit:        0.000230516
Ebkt times:              13.4651/327.78
Eval Ebkt times:         410.509/9992.31
PiPjPk times:            394.283/9519.11
Eval PiPjPk times:       69.6466/1662.14
L2prod times:            114.227/2775.84
Total time:              1233.64/29877.8
[main] Time assemble (wall/proc) 169.848/1595.03
[main] Time solve (wall/proc) 493.35/9294.44
[main] Stop crit:        4.79979e-14
[main] Stop crit:        0.000230745
Ebkt times:              13.3073/322.65
Eval Ebkt times:         407.744/9878.18
PiPjPk times:            394.348/9463.42
Eval PiPjPk times:       70.0014/1657.1
L2prod times:            113.668/2752.36
Total time:              1230.11/29639.7
[main] Time assemble (wall/proc) 167.623/1582.63
[main] Time solve (wall/proc) 494.668/9318.25
[main] Stop crit:        5.89121e-14
[main] Stop crit:        0.000230975
Ebkt times:              13.3341/323.19
Eval Ebkt times:         406.991/9839.79
PiPjPk times:            390.632/9375.48
Eval PiPjPk times:       69.4619/1646.07
L2prod times:            114.278/2763.02
Total time:              1224.94/29486.7
[main] Time assemble (wall/proc) 168.008/1580
[main] Time solve (wall/proc) 494.038/9284.81
[main] Stop crit:        5.21571e-14
[main] Stop crit:        0.000231206
Ebkt times:              13.4487/327.72
Eval Ebkt times:         407.487/9865.66
PiPjPk times:            391.703/9398.47
Eval PiPjPk times:       70.1704/1665.91
L2prod times:            114.366/2768.75
Total time:              1228.7/29601.7
[main] Time assemble (wall/proc) 164.894/1577.86
[main] Time solve (wall/proc) 492.954/9283.16
[main] Stop crit:        2.58774e-14
[main] Stop crit:        0.000231437
Ebkt times:              13.3312/326.15
Eval Ebkt times:         406.627/9841
PiPjPk times:            391.844/9406.58
Eval PiPjPk times:       69.4037/1646.11
L2prod times:            113.33/2741.68
Total time:              1224.57/29504.6
[main] Time assemble (wall/proc) 166.529/1578.32
[main] Time solve (wall/proc) 493.442/9300.55
[main] Stop crit:        4.13635e-14
[main] Stop crit:        0.00023167
Ebkt times:              13.2771/325.88
Eval Ebkt times:         406.965/9860.04
PiPjPk times:            394.441/9475.42
Eval PiPjPk times:       69.7115/1650.03
L2prod times:            113.95/2760.92
Total time:              1228.07/29608.7
[main] Time assemble (wall/proc) 167.584/1583
[main] Time solve (wall/proc) 493.519/9289.41
[main] Stop crit:        4.52349e-14
[main] Stop crit:        0.000231902
Ebkt times:              13.3322/322.01
Eval Ebkt times:         406.973/9870.8
PiPjPk times:            391.822/9427.14
Eval PiPjPk times:       69.747/1653.79
L2prod times:            113.53/2754.62
Total time:              1225.1/29568.4
[main] Time assemble (wall/proc) 168.133/1580.97
[main] Time solve (wall/proc) 493.415/9236.22
[main] Stop crit:        3.43009e-14
[main] Stop crit:        0.000232136
Ebkt times:              13.3333/326.18
Eval Ebkt times:         409.229/9931.29
PiPjPk times:            393.635/9473.39
Eval PiPjPk times:       69.8057/1660.33
L2prod times:            114.114/2770.34
Total time:              1231.35/29740
[main] Time assemble (wall/proc) 167.967/1588.14
[main] Time solve (wall/proc) 494.448/9304.44
[main] Stop crit:        3.08002e-14
[main] Stop crit:        0.00023237
Ebkt times:              13.2412/323.47
Eval Ebkt times:         407.623/9875.02
PiPjPk times:            393.745/9449.34
Eval PiPjPk times:       70.1685/1664.41
L2prod times:            112.972/2737.58
Total time:              1228.29/29605
[main] Time assemble (wall/proc) 166.755/1579.77
[main] Time solve (wall/proc) 493.468/9295.54
[main] Stop crit:        1.88409e-14
[main] Stop crit:        0.000232605
Ebkt times:              13.4611/326.78
Eval Ebkt times:         407.292/9825.32
PiPjPk times:            391.027/9357.01
Eval PiPjPk times:       69.9476/1654.04
L2prod times:            113.306/2729.72
Total time:              1226/29434
[main] Time assemble (wall/proc) 166.512/1576.04
[main] Time solve (wall/proc) 493.947/9312.08
[main] Stop crit:        4.789e-14
[main] Stop crit:        0.00023284
Ebkt times:              13.3524/322.96
Eval Ebkt times:         407.799/9860.51
PiPjPk times:            392.411/9416.8
Eval PiPjPk times:       69.9087/1655.96
L2prod times:            113.301/2736.19
Total time:              1227.69/29546.6
[main] Time assemble (wall/proc) 167.244/1579.73
[main] Time solve (wall/proc) 492.994/9249.5
[main] Stop crit:        9.05377e-14
[main] Stop crit:        0.000233077
Ebkt times:              13.2965/323.42
Eval Ebkt times:         407.122/9853.63
PiPjPk times:            393.025/9448.7
Eval PiPjPk times:       70.3323/1668.42
L2prod times:            112.616/2724.38
Total time:              1227.1/29570.4
[main] Time assemble (wall/proc) 167.363/1582.03
[main] Time solve (wall/proc) 493.916/9306.07
[main] Stop crit:        4.7642e-14
[main] Stop crit:        0.000233313
Ebkt times:              13.398/324.46
Eval Ebkt times:         406.65/9835.22
PiPjPk times:            392.608/9398.58
Eval PiPjPk times:       70.0732/1658.84
L2prod times:            114.348/2764.7
Total time:              1228.31/29542.5
[main] Time assemble (wall/proc) 166.651/1580.56
[main] Time solve (wall/proc) 493.685/9292.86
[main] Stop crit:        1.58702e-14
[main] Stop crit:        0.000233551
Ebkt times:              13.1935/318.37
Eval Ebkt times:         405.842/9781.37
PiPjPk times:            389.108/9299.38
Eval PiPjPk times:       69.6342/1639.76
L2prod times:            113.654/2737.88
Total time:              1221.09/29284
[main] Time assemble (wall/proc) 169.295/1573.95
[main] Time solve (wall/proc) 493.522/9286.66
[main] Stop crit:        4.9604e-14
[main] Stop crit:        0.000233789
Ebkt times:              13.2526/322.27
Eval Ebkt times:         408.467/9871.9
PiPjPk times:            390.285/9354.17
Eval PiPjPk times:       69.5615/1649.2
L2prod times:            114.191/2756.98
Total time:              1226.97/29519.8
[main] Time assemble (wall/proc) 166.159/1577.57
[main] Time solve (wall/proc) 493.036/9282.56
[main] Stop crit:        4.41939e-14
[main] Stop crit:        0.000234027
Ebkt times:              13.5564/328.49
Eval Ebkt times:         411.62/9880.68
PiPjPk times:            397.456/9470.98
Eval PiPjPk times:       70.9532/1671.33
L2prod times:            115.189/2764.1
Total time:              1242.42/29701.2
[main] Time assemble (wall/proc) 169.411/1592.23
[main] Time solve (wall/proc) 493.424/9288.53
[main] Stop crit:        2.80191e-14
[main] Stop crit:        0.000234266
Ebkt times:              13.3101/321.82
Eval Ebkt times:         407.731/9867.1
PiPjPk times:            391.34/9402.59
Eval PiPjPk times:       69.9068/1656.22
L2prod times:            113.955/2759.55
Total time:              1226.59/29557.3
[main] Time assemble (wall/proc) 166.222/1580.34
[main] Time solve (wall/proc) 494.146/9312.93
[main] Stop crit:        5.84565e-14
[main] Stop crit:        0.000234506
Ebkt times:              13.357/326.11
Eval Ebkt times:         408.949/9938.06
PiPjPk times:            393.227/9483.45
Eval PiPjPk times:       69.6827/1656.36
L2prod times:            114.731/2789.96
Total time:              1230.83/29778
[main] Time assemble (wall/proc) 166.982/1589.64
[main] Time solve (wall/proc) 493.464/9293.99
[main] Stop crit:        2.70232e-14
[main] Stop crit:        0.000234747
Ebkt times:              13.2804/323.07
Eval Ebkt times:         407.943/9876.88
PiPjPk times:            392.328/9415.35
Eval PiPjPk times:       70.1857/1664.04
L2prod times:            113.161/2745.31
Total time:              1227.31/29575.2
[main] Time assemble (wall/proc) 166.171/1579.85
[main] Time solve (wall/proc) 493.201/9285.48
[main] Stop crit:        4.46833e-14
[main] Stop crit:        0.000234988
Ebkt times:              13.294/322.84
Eval Ebkt times:         406.329/9809.99
PiPjPk times:            392.535/9405.02
Eval PiPjPk times:       70.8298/1679.33
L2prod times:            113.678/2748.28
Total time:              1227.65/29513.3
[main] Time assemble (wall/proc) 166.922/1579.01
[main] Time solve (wall/proc) 493.096/9281.19
[main] Stop crit:        4.15992e-14
[main] 60%...
[main] Stop crit:        0.000235229
Ebkt times:              13.3575/325.84
Eval Ebkt times:         409.387/9900.78
PiPjPk times:            393.334/9426.39
Eval PiPjPk times:       70.3386/1665.34
L2prod times:            114.193/2760.23
Total time:              1233.49/29676.9
[main] Time assemble (wall/proc) 166.396/1583.93
[main] Time solve (wall/proc) 493.896/9307.81
[main] Stop crit:        7.10357e-14
[main] Stop crit:        0.000235471
Ebkt times:              13.2763/321.97
Eval Ebkt times:         409.199/9904.49
PiPjPk times:            392.919/9433.26
Eval PiPjPk times:       70.0419/1660.03
L2prod times:            113.98/2762.25
Total time:              1232.16/29682.4
[main] Time assemble (wall/proc) 167.113/1583.82
[main] Time solve (wall/proc) 493.607/9299.98
[main] Stop crit:        3.62462e-14
[main] Stop crit:        0.000235714
Ebkt times:              13.62/330.49
Eval Ebkt times:         409.004/9836.67
PiPjPk times:            392.166/9367.14
Eval PiPjPk times:       70.6389/1669.76
L2prod times:            113.809/2738.5
Total time:              1233.24/29546.6
[main] Time assemble (wall/proc) 168.826/1579.11
[main] Time solve (wall/proc) 494.562/9319.21
[main] Stop crit:        1.98958e-14
[main] Stop crit:        0.000235957
Ebkt times:              13.434/324.66
Eval Ebkt times:         410.25/9913.8
PiPjPk times:            393.082/9414.36
Eval PiPjPk times:       70.9903/1679.3
L2prod times:            114.81/2773.17
Total time:              1237.71/29760.9
[main] Time assemble (wall/proc) 167.714/1590.12
[main] Time solve (wall/proc) 493.743/9288.85
[main] Stop crit:        2.12891e-14
[main] Stop crit:        0.000236201
Ebkt times:              13.3396/322.66
Eval Ebkt times:         405.839/9752.81
PiPjPk times:            388.752/9262.28
Eval PiPjPk times:       69.9187/1645.25
L2prod times:            113.914/2736.18
Total time:              1223.28/29255.2
[main] Time assemble (wall/proc) 167.774/1571.71
[main] Time solve (wall/proc) 493.427/9286.35
[main] Stop crit:        2.80855e-14
[main] Stop crit:        0.000236445
Ebkt times:              13.3983/325.68
Eval Ebkt times:         410.898/9929.2
PiPjPk times:            391.043/9379.25
Eval PiPjPk times:       70.0698/1659.19
L2prod times:            114.389/2765.75
Total time:              1232.17/29639.6
[main] Time assemble (wall/proc) 166.599/1583.5
[main] Time solve (wall/proc) 494.805/9329.07
[main] Stop crit:        2.35102e-14
[main] Stop crit:        0.00023669
Ebkt times:              13.3762/326.23
Eval Ebkt times:         410.996/9955.83
PiPjPk times:            395.349/9504.21
Eval PiPjPk times:       70.4231/1673.36
L2prod times:            115.244/2792.11
Total time:              1238.46/29866.9
[main] Time assemble (wall/proc) 165.75/1591.07
[main] Time solve (wall/proc) 493.727/9303.74
[main] Stop crit:        4.80659e-14
[main] Stop crit:        0.000236935
Ebkt times:              13.3761/324.77
Eval Ebkt times:         408.384/9862.05
PiPjPk times:            391.488/9376.02
Eval PiPjPk times:       70.0908/1656.67
L2prod times:            113.373/2733.99
Total time:              1229.01/29538.6
[main] Time assemble (wall/proc) 165.829/1578.33
[main] Time solve (wall/proc) 492.889/9277.54
[main] Stop crit:        9.06271e-14
[main] Stop crit:        0.000237181
Ebkt times:              13.351/322.59
Eval Ebkt times:         405.241/9742.56
PiPjPk times:            391.734/9329.49
Eval PiPjPk times:       70.9093/1669.18
L2prod times:            113.346/2730.22
Total time:              1226.93/29350.5
[main] Time assemble (wall/proc) 166.86/1570.37
[main] Time solve (wall/proc) 493.432/9298.54
[main] Stop crit:        3.51776e-14
[main] Stop crit:        0.000237427
Ebkt times:              13.4699/327.51
Eval Ebkt times:         409.641/9923.54
PiPjPk times:            393.606/9449.94
Eval PiPjPk times:       69.9357/1658.68
L2prod times:            114.129/2762.17
Total time:              1231.61/29685
[main] Time assemble (wall/proc) 165.36/1581.85
[main] Time solve (wall/proc) 493.269/9287.16
[main] Stop crit:        5.10411e-14
[main] Stop crit:        0.000237674
Ebkt times:              13.3812/324.65
Eval Ebkt times:         405.328/9770.87
PiPjPk times:            390.226/9319.57
Eval PiPjPk times:       69.6634/1641.75
L2prod times:            113.775/2739.03
Total time:              1222.35/29317.6
[main] Time assemble (wall/proc) 167.317/1573.26
[main] Time solve (wall/proc) 493.568/9291.7
[main] Stop crit:        5.49136e-14
[main] Stop crit:        0.000237921
Ebkt times:              13.3966/326.19
Eval Ebkt times:         409.266/9898.29
PiPjPk times:            392.679/9412.26
Eval PiPjPk times:       70.8625/1680.73
L2prod times:            114.026/2755.58
Total time:              1233.57/29691
[main] Time assemble (wall/proc) 167.938/1585.17
[main] Time solve (wall/proc) 494.098/9308.56
[main] Stop crit:        8.23881e-14
[main] Stop crit:        0.000238169
Ebkt times:              14.1173/332.45
Eval Ebkt times:         424.295/9983.99
PiPjPk times:            403.337/9412.47
Eval PiPjPk times:       75.4357/1748.64
L2prod times:            119.602/2815.98
Total time:              1285.43/30131.9
[main] Time assemble (wall/proc) 172.239/1610.25
[main] Time solve (wall/proc) 506.984/9293.64
[main] Stop crit:        4.14379e-14
[main] Stop crit:        0.000238417
Ebkt times:              13.8628/329.92
Eval Ebkt times:         418.829/9963.74
PiPjPk times:            400.909/9449.56
Eval PiPjPk times:       73.3446/1712.48
L2prod times:            115.917/2751.8
Total time:              1263.23/29910.3
[main] Time assemble (wall/proc) 173.638/1604.31
[main] Time solve (wall/proc) 503.351/9262.47
[main] Stop crit:        6.76386e-14
[main] Stop crit:        0.000238666
Ebkt times:              13.3734/326.3
Eval Ebkt times:         408.261/9864.28
PiPjPk times:            394.712/9440.8
Eval PiPjPk times:       70.3724/1666.2
L2prod times:            113.983/2751.03
Total time:              1232.22/29617
[main] Time assemble (wall/proc) 166.8/1583.86
[main] Time solve (wall/proc) 491.349/9240.88
[main] Stop crit:        2.7762e-14
[main] Stop crit:        0.000238915
Ebkt times:              13.3851/325.88
Eval Ebkt times:         407.196/9847.12
PiPjPk times:            392.378/9408.51
Eval PiPjPk times:       70.0198/1655.9
L2prod times:            113.813/2749.36
Total time:              1227.85/29546.4
[main] Time assemble (wall/proc) 167.884/1581.43
[main] Time solve (wall/proc) 496.877/9351.46
[main] Stop crit:        1.72368e-14
[main] Stop crit:        0.000239165
Ebkt times:              13.5156/329.18
Eval Ebkt times:         408.568/9836.45
PiPjPk times:            393.446/9415.09
Eval PiPjPk times:       69.9041/1649.24
L2prod times:            114.122/2750.66
Total time:              1231.6/29554.5
[main] Time assemble (wall/proc) 166.722/1582.11
[main] Time solve (wall/proc) 496.518/9348.72
[main] Stop crit:        4.74235e-14
[main] Stop crit:        0.000239415
Ebkt times:              13.3991/324.19
Eval Ebkt times:         410.342/9876.17
PiPjPk times:            395.116/9425.49
Eval PiPjPk times:       71.4803/1686.5
L2prod times:            113.377/2730.38
Total time:              1239.14/29681
[main] Time assemble (wall/proc) 167.104/1585.08
[main] Time solve (wall/proc) 496.151/9332.12
[main] Stop crit:        2.90752e-14
[main] Stop crit:        0.000239665
Ebkt times:              13.5162/325.71
Eval Ebkt times:         409.374/9850.26
PiPjPk times:            390.903/9331
Eval PiPjPk times:       70.5698/1665.4
L2prod times:            114.293/2748.44
Total time:              1231.8/29500.8
[main] Time assemble (wall/proc) 166.274/1579.28
[main] Time solve (wall/proc) 497.012/9363.56
[main] Stop crit:        4.62065e-14
[main] Stop crit:        0.000239916
Ebkt times:              13.3953/326.59
Eval Ebkt times:         408.182/9849.95
PiPjPk times:            391.428/9365.16
Eval PiPjPk times:       70.2662/1660.07
L2prod times:            114.364/2757.9
Total time:              1229.58/29528
[main] Time assemble (wall/proc) 170.276/1583.18
[main] Time solve (wall/proc) 497.449/9363.68
[main] Stop crit:        6.35044e-14
[main] Stop crit:        0.000240168
Ebkt times:              13.3798/323.89
Eval Ebkt times:         407.831/9824.54
PiPjPk times:            392.31/9364.83
Eval PiPjPk times:       70.2643/1660.82
L2prod times:            113.653/2738.78
Total time:              1230.31/29487
[main] Time assemble (wall/proc) 167.302/1577.38
[main] Time solve (wall/proc) 496.467/9335.82
[main] Stop crit:        4.15488e-14
[main] Stop crit:        0.00024042
Ebkt times:              13.4779/326.25
Eval Ebkt times:         408.658/9857.78
PiPjPk times:            393.112/9425.67
Eval PiPjPk times:       70.5596/1668.58
L2prod times:            114.074/2755.84
Total time:              1232.87/29633.7
[main] Time assemble (wall/proc) 166.205/1580.43
[main] Time solve (wall/proc) 497.949/9374.95
[main] Stop crit:        4.67566e-14
[main] Stop crit:        0.000240672
Ebkt times:              13.3899/324.46
Eval Ebkt times:         407.536/9766.31
PiPjPk times:            389.735/9265.06
Eval PiPjPk times:       71.0314/1670.18
L2prod times:            114.082/2734.93
Total time:              1228.67/29320.2
[main] Time assemble (wall/proc) 167.493/1569.86
[main] Time solve (wall/proc) 497.699/9365.88
[main] Stop crit:        3.49398e-14
[main] Stop crit:        0.000240925
Ebkt times:              13.4136/326.6
Eval Ebkt times:         408.544/9846.27
PiPjPk times:            393.219/9386
Eval PiPjPk times:       70.4991/1666.21
L2prod times:            114.813/2760.95
Total time:              1232.5/29557.5
[main] Time assemble (wall/proc) 167.802/1581.53
[main] Time solve (wall/proc) 497.074/9360.87
[main] Stop crit:        4.91308e-14
[main] Stop crit:        0.000241178
Ebkt times:              13.5048/326.41
Eval Ebkt times:         411.724/9947.39
PiPjPk times:            393.744/9431.64
Eval PiPjPk times:       70.4116/1668.24
L2prod times:            114.658/2768.15
Total time:              1237.17/29755.1
[main] Time assemble (wall/proc) 170.168/1591.8
[main] Time solve (wall/proc) 496.833/9352.7
[main] Stop crit:        2.99939e-14
[main] Stop crit:        0.000241431
Ebkt times:              13.4563/325.32
Eval Ebkt times:         409.322/9841.89
PiPjPk times:            392.871/9366.26
Eval PiPjPk times:       70.6517/1661.03
L2prod times:            113.97/2737.82
Total time:              1233.31/29510.6
[main] Time assemble (wall/proc) 168.601/1581.2
[main] Time solve (wall/proc) 497.84/9372.58
[main] Stop crit:        4.56063e-14
[main] Stop crit:        0.000241685
Ebkt times:              13.5223/327.74
Eval Ebkt times:         410.865/9908.01
PiPjPk times:            394.843/9440.62
Eval PiPjPk times:       70.5812/1672.95
L2prod times:            114.478/2762.77
Total time:              1237.89/29721.1
[main] Time assemble (wall/proc) 168.214/1591.27
[main] Time solve (wall/proc) 496.624/9351.29
[main] Stop crit:        1.91206e-14
[main] Stop crit:        0.000241939
Ebkt times:              13.3728/321.55
Eval Ebkt times:         410.492/9920.48
PiPjPk times:            392.222/9412.33
Eval PiPjPk times:       70.071/1664.06
L2prod times:            114.393/2763.59
Total time:              1231.06/29622.9
[main] Time assemble (wall/proc) 167.222/1583.05
[main] Time solve (wall/proc) 496.715/9353.83
[main] Stop crit:        7.40412e-14
[main] Stop crit:        0.000242194
Ebkt times:              13.4601/326.82
Eval Ebkt times:         410.682/9929.69
PiPjPk times:            394.202/9449
Eval PiPjPk times:       70.7073/1674.15
L2prod times:            115.641/2792.85
Total time:              1237.98/29791.7
[main] Time assemble (wall/proc) 169.198/1590.88
[main] Time solve (wall/proc) 496.871/9354.21
[main] Stop crit:        1.30762e-14
[main] Stop crit:        0.000242449
Ebkt times:              13.4486/322.08
Eval Ebkt times:         409.069/9808.16
PiPjPk times:            392.712/9336.25
Eval PiPjPk times:       72.2475/1699.36
L2prod times:            113.987/2730.2
Total time:              1237.3/29526.4
[main] Time assemble (wall/proc) 167.66/1577.02
[main] Time solve (wall/proc) 496.617/9350.27
[main] Stop crit:        2.02632e-14
[main] Stop crit:        0.000242705
Ebkt times:              13.2735/319.71
Eval Ebkt times:         408.66/9876.9
PiPjPk times:            392.528/9413.56
Eval PiPjPk times:       70.4708/1669.18
L2prod times:            113.906/2754.51
Total time:              1231.49/29637
[main] Time assemble (wall/proc) 166.294/1579.51
[main] Time solve (wall/proc) 496.477/9349.11
[main] Stop crit:        7.42079e-14
[main] Stop crit:        0.000242961
Ebkt times:              13.5098/326.39
Eval Ebkt times:         412.684/9933.96
PiPjPk times:            395.716/9457.91
Eval PiPjPk times:       71.6234/1694.88
L2prod times:            115.628/2779.73
Total time:              1245.48/29865.8
[main] Time assemble (wall/proc) 167.7/1591.7
[main] Time solve (wall/proc) 498.35/9394.01
[main] Stop crit:        3.22051e-14
[main] Stop crit:        0.000243217
Ebkt times:              13.3227/323.5
Eval Ebkt times:         408.334/9852.24
PiPjPk times:            393.196/9413.75
Eval PiPjPk times:       70.3543/1665.6
L2prod times:            114.616/2765.78
Total time:              1232.1/29592.8
[main] Time assemble (wall/proc) 167.511/1581.12
[main] Time solve (wall/proc) 498.158/9363
[main] Stop crit:        5.19295e-14
[main] Stop crit:        0.000243473
Ebkt times:              13.5668/323.12
Eval Ebkt times:         415.021/9839.52
PiPjPk times:            400.426/9412.19
Eval PiPjPk times:       74.1183/1724.24
L2prod times:            115.018/2723.91
Total time:              1261.49/29759.4
[main] Time assemble (wall/proc) 171.064/1590.46
[main] Time solve (wall/proc) 496.941/9351.19
[main] Stop crit:        7.56629e-14
[main] Stop crit:        0.00024373
Ebkt times:              13.3854/322.26
Eval Ebkt times:         407.899/9804.37
PiPjPk times:            393.615/9383.79
Eval PiPjPk times:       70.4116/1658.44
L2prod times:            114.383/2745.18
Total time:              1232.73/29492.7
[main] Time assemble (wall/proc) 167.442/1576.42
[main] Time solve (wall/proc) 496.643/9350.03
[main] Stop crit:        3.85022e-14
[main] Stop crit:        0.000243988
Ebkt times:              13.418/327.17
Eval Ebkt times:         409.052/9880.11
PiPjPk times:            392.822/9425.41
Eval PiPjPk times:       70.8903/1681.38
L2prod times:            113.488/2742.28
Total time:              1233.71/29689.5
[main] Time assemble (wall/proc) 167.674/1584.69
[main] Time solve (wall/proc) 496.994/9353.21
[main] Stop crit:        6.2152e-14
[main] Stop crit:        0.000244245
Ebkt times:              13.3816/325.17
Eval Ebkt times:         409.759/9872.03
PiPjPk times:            391.6/9349.22
Eval PiPjPk times:       70.6355/1669.45
L2prod times:            115.099/2765.48
Total time:              1234.67/29587.4
[main] Time assemble (wall/proc) 168.096/1583.47
[main] Time solve (wall/proc) 497.547/9370.88
[main] Stop crit:        3.77573e-14
[main] Stop crit:        0.000244503
Ebkt times:              13.3953/324.99
Eval Ebkt times:         409.477/9873.87
PiPjPk times:            393.558/9413.85
Eval PiPjPk times:       70.543/1666.65
L2prod times:            114.348/2758.2
Total time:              1234.52/29639.3
[main] Time assemble (wall/proc) 165.896/1585.42
[main] Time solve (wall/proc) 498.232/9351.71
[main] Stop crit:        7.42362e-14
[main] Stop crit:        0.000244761
Ebkt times:              13.4202/322.81
Eval Ebkt times:         409.263/9828.05
PiPjPk times:            391.713/9332.4
Eval PiPjPk times:       71.5867/1685.19
L2prod times:            113.498/2725.46
Total time:              1232.57/29463.5
[main] Time assemble (wall/proc) 166.286/1575.63
[main] Time solve (wall/proc) 500.231/9267.48
[main] Stop crit:        1.57539e-14
[main] Stop crit:        0.00024502
Ebkt times:              13.4105/325.03
Eval Ebkt times:         410.124/9886.84
PiPjPk times:            396.501/9475.34
Eval PiPjPk times:       70.8721/1672.05
L2prod times:            114.976/2770.37
Total time:              1240.65/29747.1
[main] Time assemble (wall/proc) 168.242/1597.78
[main] Time solve (wall/proc) 484.342/9220.1
[main] Stop crit:        5.77209e-14
[main] Stop crit:        0.000245279
Ebkt times:              13.0777/326.55
Eval Ebkt times:         398.773/9811.64
PiPjPk times:            387.915/9458.9
Eval PiPjPk times:       67.2913/1617.85
L2prod times:            111.785/2751.04
Total time:              1202.48/29428
[main] Time assemble (wall/proc) 160.203/1566.17
[main] Time solve (wall/proc) 480.185/9235.75
[main] Stop crit:        6.76778e-14
[main] Stop crit:        0.000245538
Ebkt times:              13.1582/328.65
Eval Ebkt times:         401.915/9907.37
PiPjPk times:            387.176/9474.25
Eval PiPjPk times:       68.291/1648.85
L2prod times:            112.644/2778.26
Total time:              1209.48/29667.7
[main] Time assemble (wall/proc) 159.454/1573.15
[main] Time solve (wall/proc) 480.052/9207.81
[main] Stop crit:        6.59044e-14
[main] Stop crit:        0.000245798
Ebkt times:              13.0828/324.52
Eval Ebkt times:         399.838/9823.55
PiPjPk times:            383.349/9336.85
Eval PiPjPk times:       67.9411/1630
L2prod times:            111.695/2743.59
Total time:              1200.13/29333.5
[main] Time assemble (wall/proc) 162.061/1567.08
[main] Time solve (wall/proc) 480.383/9227.93
[main] Stop crit:        5.05901e-14
[main] Stop crit:        0.000246057
Ebkt times:              12.9824/320.71
Eval Ebkt times:         398.403/9783.92
PiPjPk times:            386.801/9432.62
Eval PiPjPk times:       68.2895/1638.9
L2prod times:            111.152/2735.42
Total time:              1201.71/29380.5
[main] Time assemble (wall/proc) 161.034/1565.18
[main] Time solve (wall/proc) 479.2/9217.57
[main] Stop crit:        9.43345e-14
[main] Stop crit:        0.000246318
Ebkt times:              13.2588/329.16
Eval Ebkt times:         402.341/9938.27
PiPjPk times:            388.416/9517.86
Eval PiPjPk times:       68.2847/1649.83
L2prod times:            112.688/2784.72
Total time:              1210.32/29745.8
[main] Time assemble (wall/proc) 160.344/1579.38
[main] Time solve (wall/proc) 480.106/9219.45
[main] Stop crit:        2.71086e-14
[main] Stop crit:        0.000246578
Ebkt times:              13.0818/323.02
Eval Ebkt times:         399.836/9816.51
PiPjPk times:            381.434/9306.2
Eval PiPjPk times:       67.3964/1618.62
L2prod times:            111.729/2747.05
Total time:              1196.82/29262.4
[main] Time assemble (wall/proc) 162.944/1563.25
[main] Time solve (wall/proc) 480.407/9216.63
[main] Stop crit:        4.72299e-14
[main] 70%...
[main] Stop crit:        0.000246839
Ebkt times:              13.0129/323.7
Eval Ebkt times:         399.404/9837.11
PiPjPk times:            385.425/9417.92
Eval PiPjPk times:       67.3436/1621.51
L2prod times:            111.44/2748.54
Total time:              1200.71/29429.4
[main] Time assemble (wall/proc) 161.633/1567.68
[main] Time solve (wall/proc) 480.438/9208.47
[main] Stop crit:        4.62566e-14
[main] Stop crit:        0.000247099
Ebkt times:              13.0918/326.23
Eval Ebkt times:         402.089/9916.94
PiPjPk times:            388.681/9502.56
Eval PiPjPk times:       68.1477/1641.77
L2prod times:            111.947/2767.94
Total time:              1209.2/29669.3
[main] Time assemble (wall/proc) 162.853/1579.45
[main] Time solve (wall/proc) 480.34/9224.27
[main] Stop crit:        6.40843e-14
[main] Stop crit:        0.000247361
Ebkt times:              13.1027/324.2
Eval Ebkt times:         400.195/9852.49
PiPjPk times:            385.289/9397.84
Eval PiPjPk times:       67.4649/1626.94
L2prod times:            112.012/2758.3
Total time:              1202.16/29436
[main] Time assemble (wall/proc) 160.494/1569.31
[main] Time solve (wall/proc) 480.477/9229.46
[main] Stop crit:        2.58789e-14
[main] Stop crit:        0.000247622
Ebkt times:              13.1506/327.2
Eval Ebkt times:         402.58/9933.32
PiPjPk times:            388.132/9510.4
Eval PiPjPk times:       68.3308/1649.12
L2prod times:            112.282/2773.79
Total time:              1210.12/29725.7
[main] Time assemble (wall/proc) 164.003/1579.33
[main] Time solve (wall/proc) 481.79/9230.91
[main] Stop crit:        3.75578e-14
[main] Stop crit:        0.000247884
Ebkt times:              13.1345/324.87
Eval Ebkt times:         401.509/9877.94
PiPjPk times:            387.35/9435.26
Eval PiPjPk times:       67.7471/1627.07
L2prod times:            112.5/2763.69
Total time:              1207.63/29533.5
[main] Time assemble (wall/proc) 163.237/1575
[main] Time solve (wall/proc) 484.484/9198.59
[main] Stop crit:        2.25164e-14
[main] Stop crit:        0.000248146
Ebkt times:              13.0718/322.58
Eval Ebkt times:         399.028/9806.15
PiPjPk times:            385.717/9394.79
Eval PiPjPk times:       67.0328/1608.93
L2prod times:            112.515/2759.12
Total time:              1201.7/29368.3
[main] Time assemble (wall/proc) 160.275/1566.32
[main] Time solve (wall/proc) 479.589/9222.7
[main] Stop crit:        5.58699e-14
[main] Stop crit:        0.000248408
Ebkt times:              13.0758/327.27
Eval Ebkt times:         402.554/9929.38
PiPjPk times:            388.122/9483.59
Eval PiPjPk times:       67.9262/1634.76
L2prod times:            112.939/2786.04
Total time:              1209.73/29665.8
[main] Time assemble (wall/proc) 160.121/1574.96
[main] Time solve (wall/proc) 481.861/9252.95
[main] Stop crit:        5.46379e-14
[main] Stop crit:        0.00024867
Ebkt times:              13.101/323.05
Eval Ebkt times:         400.405/9858.36
PiPjPk times:            388.005/9475.83
Eval PiPjPk times:       68.0095/1638.31
L2prod times:            111.78/2752.38
Total time:              1205.82/29536.8
[main] Time assemble (wall/proc) 160.569/1573.6
[main] Time solve (wall/proc) 480.642/9219.91
[main] Stop crit:        4.38368e-14
[main] Stop crit:        0.000248933
Ebkt times:              13.0609/324.78
Eval Ebkt times:         399.528/9850.61
PiPjPk times:            388.962/9512.8
Eval PiPjPk times:       67.4132/1623.69
L2prod times:            111.704/2758.1
Total time:              1203.83/29533.8
[main] Time assemble (wall/proc) 159.772/1570.12
[main] Time solve (wall/proc) 479.576/9204.41
[main] Stop crit:        3.47536e-14
[main] Stop crit:        0.000249196
Ebkt times:              13.0021/320.99
Eval Ebkt times:         401.166/9875.15
PiPjPk times:            386.539/9435.06
Eval PiPjPk times:       67.9133/1632.78
L2prod times:            111.942/2756.43
Total time:              1206.16/29533.2
[main] Time assemble (wall/proc) 162.329/1571.49
[main] Time solve (wall/proc) 480.673/9256.66
[main] Stop crit:        6.94251e-14
[main] Stop crit:        0.000249459
Ebkt times:              13.087/323.81
Eval Ebkt times:         399.931/9869.08
PiPjPk times:            386.13/9440.58
Eval PiPjPk times:       66.9259/1614.12
L2prod times:            112.05/2765.38
Total time:              1201.65/29490.3
[main] Time assemble (wall/proc) 161.922/1571.49
[main] Time solve (wall/proc) 480.81/9238.42
[main] Stop crit:        6.40267e-14
[main] Stop crit:        0.000249722
Ebkt times:              13.0503/323.46
Eval Ebkt times:         400.477/9870.51
PiPjPk times:            385.082/9408.01
Eval PiPjPk times:       67.4297/1622.47
L2prod times:            111.824/2757
Total time:              1201.26/29442.6
[main] Time assemble (wall/proc) 159.04/1567.41
[main] Time solve (wall/proc) 479.631/9222.46
[main] Stop crit:        5.02609e-14
[main] Stop crit:        0.000249986
Ebkt times:              12.9643/321.47
Eval Ebkt times:         398.727/9798.62
PiPjPk times:            384.296/9363.45
Eval PiPjPk times:       67.2298/1615.2
L2prod times:            110.793/2725.57
Total time:              1196.76/29262
[main] Time assemble (wall/proc) 162.764/1565.38
[main] Time solve (wall/proc) 480.471/9225.8
[main] Stop crit:        1.89207e-14
[main] Stop crit:        0.000250249
Ebkt times:              13.1623/327.4
Eval Ebkt times:         403.425/9944.96
PiPjPk times:            386.541/9462.9
Eval PiPjPk times:       67.8519/1634.89
L2prod times:            112.911/2787.58
Total time:              1208.91/29670.3
[main] Time assemble (wall/proc) 161.645/1578.48
[main] Time solve (wall/proc) 480.784/9233.6
[main] Stop crit:        2.37785e-14
[main] Stop crit:        0.000250513
Ebkt times:              13.1214/325.26
Eval Ebkt times:         399.47/9833.31
PiPjPk times:            385.681/9405.78
Eval PiPjPk times:       67.8362/1629.15
L2prod times:            112.647/2771.06
Total time:              1202.42/29425.2
[main] Time assemble (wall/proc) 162.242/1570.64
[main] Time solve (wall/proc) 481.275/9254.05
[main] Stop crit:        2.79176e-14
[main] Stop crit:        0.000250777
Ebkt times:              13.0305/324.05
Eval Ebkt times:         400.766/9873.05
PiPjPk times:            386.683/9453.35
Eval PiPjPk times:       67.3425/1621.06
L2prod times:            112.245/2770.23
Total time:              1203.41/29506.7
[main] Time assemble (wall/proc) 160.07/1570.32
[main] Time solve (wall/proc) 480.053/9238.38
[main] Stop crit:        5.63045e-14
[main] Stop crit:        0.000251041
Ebkt times:              13.0298/321.95
Eval Ebkt times:         399.113/9815.87
PiPjPk times:            387.277/9431.91
Eval PiPjPk times:       67.696/1625.4
L2prod times:            111.152/2736.65
Total time:              1202.64/29407.1
[main] Time assemble (wall/proc) 160.817/1568.43
[main] Time solve (wall/proc) 479.993/9213.53
[main] Stop crit:        7.03641e-14
[main] Stop crit:        0.000251306
Ebkt times:              13.1815/326.69
Eval Ebkt times:         400.61/9869.74
PiPjPk times:            385.144/9418.06
Eval PiPjPk times:       67.9449/1635
L2prod times:            112.076/2762.73
Total time:              1203.13/29495.7
[main] Time assemble (wall/proc) 163.149/1573.61
[main] Time solve (wall/proc) 482.546/9260.1
[main] Stop crit:        4.18204e-14
[main] Stop crit:        0.00025157
Ebkt times:              13.1445/326.64
Eval Ebkt times:         402.291/9920.42
PiPjPk times:            386.782/9469.62
Eval PiPjPk times:       67.7894/1631.45
L2prod times:            112.251/2776.86
Total time:              1207.38/29630.9
[main] Time assemble (wall/proc) 160.595/1574.2
[main] Time solve (wall/proc) 479.572/9224.32
[main] Stop crit:        1.4131e-14
[main] Stop crit:        0.000251835
Ebkt times:              13.0985/326.61
Eval Ebkt times:         400.905/9888.14
PiPjPk times:            387.105/9463.82
Eval PiPjPk times:       67.6486/1632.7
L2prod times:            112.49/2774.09
Total time:              1206.29/29596.2
[main] Time assemble (wall/proc) 161.104/1574.78
[main] Time solve (wall/proc) 480.004/9209.54
[main] Stop crit:        3.50779e-14
[main] Stop crit:        0.0002521
Ebkt times:              12.9206/317.48
Eval Ebkt times:         397.271/9741.15
PiPjPk times:            383.836/9336.75
Eval PiPjPk times:       67.7256/1623.31
L2prod times:            111.044/2726.67
Total time:              1196.57/29196.6
[main] Time assemble (wall/proc) 161.961/1560.87
[main] Time solve (wall/proc) 480.136/9212.16
[main] Stop crit:        5.95859e-14
[main] Stop crit:        0.000252365
Ebkt times:              13.1281/324.18
Eval Ebkt times:         399.901/9837.08
PiPjPk times:            386.58/9428.68
Eval PiPjPk times:       67.5672/1622.49
L2prod times:            112.111/2755.05
Total time:              1203.9/29452.8
[main] Time assemble (wall/proc) 159.846/1567.58
[main] Time solve (wall/proc) 480.9/9214.53
[main] Stop crit:        4.28041e-14
[main] Stop crit:        0.00025263
Ebkt times:              13.1272/325.03
Eval Ebkt times:         401.443/9886.98
PiPjPk times:            387.995/9486.52
Eval PiPjPk times:       67.8162/1631.49
L2prod times:            112.765/2778.78
Total time:              1208.46/29624.5
[main] Time assemble (wall/proc) 162.577/1577.58
[main] Time solve (wall/proc) 481.556/9256.07
[main] Stop crit:        6.74219e-14
[main] Stop crit:        0.000252895
Ebkt times:              12.9692/320.57
Eval Ebkt times:         399.657/9850.25
PiPjPk times:            387.223/9448.22
Eval PiPjPk times:       67.2428/1616.94
L2prod times:            111.281/2745.81
Total time:              1201.43/29439.3
[main] Time assemble (wall/proc) 162.4/1571.7
[main] Time solve (wall/proc) 480.117/9212.84
[main] Stop crit:        9.1608e-14
[main] Stop crit:        0.000253161
Ebkt times:              12.9506/318.38
Eval Ebkt times:         398.124/9770
PiPjPk times:            385.222/9358.96
Eval PiPjPk times:       67.7044/1618.58
L2prod times:            112.243/2750.32
Total time:              1200.28/29270.8
[main] Time assemble (wall/proc) 162.887/1564.56
[main] Time solve (wall/proc) 480.427/9249.98
[main] Stop crit:        5.09844e-14
[main] Stop crit:        0.000253426
Ebkt times:              13.006/322.33
Eval Ebkt times:         399.427/9847.42
PiPjPk times:            385.923/9428.88
Eval PiPjPk times:       67.5324/1626.33
L2prod times:            111.479/2749.61
Total time:              1201.95/29462.4
[main] Time assemble (wall/proc) 161.919/1570.44
[main] Time solve (wall/proc) 480.274/9222.83
[main] Stop crit:        2.0929e-14
[main] Stop crit:        0.000253692
Ebkt times:              13.0702/321.81
Eval Ebkt times:         404.023/9816.65
PiPjPk times:            393.446/9476.25
Eval PiPjPk times:       69.967/1660.21
L2prod times:            113.744/2757.22
Total time:              1228.01/29655.6
[main] Time assemble (wall/proc) 162.652/1576.46
[main] Time solve (wall/proc) 480.632/9239.27
[main] Stop crit:        3.7625e-14
[main] Stop crit:        0.000253958
Ebkt times:              13.1258/326
Eval Ebkt times:         399.741/9851.83
PiPjPk times:            389.044/9482.2
Eval PiPjPk times:       67.855/1634.32
L2prod times:            112.036/2766.47
Total time:              1205.89/29539.7
[main] Time assemble (wall/proc) 161.182/1569.7
[main] Time solve (wall/proc) 480.488/9235.18
[main] Stop crit:        2.75548e-14
[main] Stop crit:        0.000254224
Ebkt times:              13.0528/327.09
Eval Ebkt times:         401.612/9913.84
PiPjPk times:            386.164/9454.06
Eval PiPjPk times:       67.7236/1636.14
L2prod times:            112.264/2770.63
Total time:              1204.65/29583.1
[main] Time assemble (wall/proc) 161.365/1574.64
[main] Time solve (wall/proc) 478.982/9206.66
[main] Stop crit:        1.76716e-14
[main] Stop crit:        0.00025449
Ebkt times:              13.2167/328.65
Eval Ebkt times:         400.751/9890.54
PiPjPk times:            386.88/9458.13
Eval PiPjPk times:       67.6213/1633.42
L2prod times:            111.674/2762.44
Total time:              1204.29/29554.4
[main] Time assemble (wall/proc) 162.739/1573.91
[main] Time solve (wall/proc) 481.25/9276.79
[main] Stop crit:        4.19202e-14
[main] Stop crit:        0.000254756
Ebkt times:              13.0561/325.96
Eval Ebkt times:         399.113/9831.92
PiPjPk times:            388.258/9462.86
Eval PiPjPk times:       67.6433/1626.82
L2prod times:            111.274/2742.54
Total time:              1203.05/29460.6
[main] Time assemble (wall/proc) 161.462/1569.59
[main] Time solve (wall/proc) 481.572/9217.4
[main] Stop crit:        6.24712e-14
[main] Stop crit:        0.000255022
Ebkt times:              13.0731/322.99
Eval Ebkt times:         403.005/9931.67
PiPjPk times:            391.118/9551.81
Eval PiPjPk times:       69.053/1663.26
L2prod times:            112.846/2781.8
Total time:              1216.93/29825.5
[main] Time assemble (wall/proc) 161.043/1582.01
[main] Time solve (wall/proc) 479.203/9225.3
[main] Stop crit:        4.70389e-14
[main] Stop crit:        0.000255288
Ebkt times:              13.1352/325.54
Eval Ebkt times:         400.998/9895.03
PiPjPk times:            388.556/9498.13
Eval PiPjPk times:       67.7327/1630.53
L2prod times:            112.385/2775.61
Total time:              1206.63/29606.1
[main] Time assemble (wall/proc) 160.694/1574.73
[main] Time solve (wall/proc) 480.125/9224.03
[main] Stop crit:        2.7716e-14
[main] Stop crit:        0.000255554
Ebkt times:              13.187/328.46
Eval Ebkt times:         401.047/9875.46
PiPjPk times:            385.984/9427.54
Eval PiPjPk times:       67.4454/1626.27
L2prod times:            112.515/2766.22
Total time:              1203.39/29482.7
[main] Time assemble (wall/proc) 163.493/1572.64
[main] Time solve (wall/proc) 481.156/9242.68
[main] Stop crit:        5.43347e-14
[main] Stop crit:        0.000255821
Ebkt times:              13.0807/325.46
Eval Ebkt times:         400.22/9872.97
PiPjPk times:            386.684/9451.68
Eval PiPjPk times:       67.766/1630.41
L2prod times:            111.926/2760.04
Total time:              1202.82/29501.1
[main] Time assemble (wall/proc) 162.064/1570.83
[main] Time solve (wall/proc) 480.906/9209.19
[main] Stop crit:        5.36742e-14
[main] Stop crit:        0.000256087
Ebkt times:              13.0592/323.62
Eval Ebkt times:         401.275/9900.85
PiPjPk times:            388.547/9485.6
Eval PiPjPk times:       68.1152/1641.42
L2prod times:            112.542/2779.75
Total time:              1208.41/29636.5
[main] Time assemble (wall/proc) 162.665/1574.84
[main] Time solve (wall/proc) 479.871/9214.46
[main] Stop crit:        2.12392e-14
[main] Stop crit:        0.000256354
Ebkt times:              13.1017/327.35
Eval Ebkt times:         402.058/9924.89
PiPjPk times:            387.603/9484.69
Eval PiPjPk times:       68.2446/1641.31
L2prod times:            112.316/2774.06
Total time:              1208.74/29671.5
[main] Time assemble (wall/proc) 162.052/1577.45
[main] Time solve (wall/proc) 480.717/9235.15
[main] Stop crit:        4.97409e-14
[main] Stop crit:        0.00025662
Ebkt times:              12.9893/323.12
Eval Ebkt times:         397.408/9763.24
PiPjPk times:            383.828/9351.07
Eval PiPjPk times:       66.8153/1602.76
L2prod times:            110.915/2724.01
Total time:              1193.83/29173.3
[main] Time assemble (wall/proc) 162.443/1560.14
[main] Time solve (wall/proc) 480.927/9252.52
[main] Stop crit:        4.07764e-14
[main] Stop crit:        0.000256887
Ebkt times:              13.0589/323.41
Eval Ebkt times:         398.21/9806.57
PiPjPk times:            385.56/9420.92
Eval PiPjPk times:       67.7037/1629.7
L2prod times:            111.909/2757.23
Total time:              1200.21/29409.9
[main] Time assemble (wall/proc) 159.955/1565.17
[main] Time solve (wall/proc) 478.437/9212.14
[main] Stop crit:        5.27097e-14
[main] Stop crit:        0.000257153
Ebkt times:              13.1472/318.81
Eval Ebkt times:         407.183/9749.64
PiPjPk times:            389.174/9242.99
Eval PiPjPk times:       72.1306/1670.6
L2prod times:            113.15/2710.29
Total time:              1235.01/29367.3
[main] Time assemble (wall/proc) 162.308/1564.69
[main] Time solve (wall/proc) 479.614/9232.51
[main] Stop crit:        2.19641e-14
[main] Stop crit:        0.00025742
Ebkt times:              13.1259/325.65
Eval Ebkt times:         401.752/9920.45
PiPjPk times:            387.922/9496.97
Eval PiPjPk times:       67.9055/1640.04
L2prod times:            112.397/2777.79
Total time:              1207.28/29662.4
[main] Time assemble (wall/proc) 161.614/1574.62
[main] Time solve (wall/proc) 480.644/9240.19
[main] Stop crit:        5.86501e-14
[main] Stop crit:        0.000257687
Ebkt times:              12.8882/318.52
Eval Ebkt times:         396.694/9731.52
PiPjPk times:            384.733/9359.2
Eval PiPjPk times:       67.0224/1608.71
L2prod times:            111.159/2729.03
Total time:              1194.51/29158.9
[main] Time assemble (wall/proc) 161.115/1557.39
[main] Time solve (wall/proc) 481.83/9265.85
[main] Stop crit:        3.63648e-14
[main] Stop crit:        0.000257954
Ebkt times:              13.1363/325.72
Eval Ebkt times:         399.122/9828.66
PiPjPk times:            383.964/9365.73
Eval PiPjPk times:       67.169/1615.78
L2prod times:            111.915/2758.07
Total time:              1198.77/29349.2
[main] Time assemble (wall/proc) 161.784/1567.55
[main] Time solve (wall/proc) 479.878/9221.79
[main] Stop crit:        3.63823e-14
[main] Stop crit:        0.00025822
Ebkt times:              13.0174/322.27
Eval Ebkt times:         401.262/9885.28
PiPjPk times:            385.285/9431.1
Eval PiPjPk times:       67.449/1626.81
L2prod times:            112.585/2778.16
Total time:              1203.49/29528.4
[main] Time assemble (wall/proc) 161.381/1572.08
[main] Time solve (wall/proc) 481.624/9218.12
[main] Stop crit:        2.72459e-14
[main] Stop crit:        0.000258487
Ebkt times:              12.8499/317.65
Eval Ebkt times:         397.877/9784.32
PiPjPk times:            386.15/9409.08
Eval PiPjPk times:       67.7895/1628.46
L2prod times:            110.918/2730.96
Total time:              1198.91/29319.4
[main] Time assemble (wall/proc) 161.329/1562.64
[main] Time solve (wall/proc) 480.933/9243.78
[main] Stop crit:        4.44333e-14
[main] Stop crit:        0.000258754
Ebkt times:              12.9801/321.01
Eval Ebkt times:         399.08/9839.84
PiPjPk times:            389.214/9490.16
Eval PiPjPk times:       67.5394/1628.18
L2prod times:            111.152/2743.87
Total time:              1204.25/29513.9
[main] Time assemble (wall/proc) 161.039/1570.33
[main] Time solve (wall/proc) 480.483/9241.87
[main] Stop crit:        4.67224e-14
[main] 80%...
[main] Stop crit:        0.000259021
Ebkt times:              13.0011/321.05
Eval Ebkt times:         399.945/9821.83
PiPjPk times:            382.801/9321.12
Eval PiPjPk times:       67.65/1626.44
L2prod times:            112.41/2762.42
Total time:              1200.19/29326.2
[main] Time assemble (wall/proc) 161.732/1565.17
[main] Time solve (wall/proc) 481.076/9276.91
[main] Stop crit:        5.42325e-14
[main] Stop crit:        0.000259287
Ebkt times:              13.0139/322.74
Eval Ebkt times:         400.434/9874
PiPjPk times:            386.991/9460.44
Eval PiPjPk times:       67.2793/1622.23
L2prod times:            112.335/2773.55
Total time:              1202.8/29507.9
[main] Time assemble (wall/proc) 161.689/1571.03
[main] Time solve (wall/proc) 481.915/9244.46
[main] Stop crit:        1.55812e-14
[main] Stop crit:        0.000259554
Ebkt times:              13.077/323.77
Eval Ebkt times:         400.046/9836.56
PiPjPk times:            387.335/9449.18
Eval PiPjPk times:       68.4973/1645.41
L2prod times:            111.278/2738.25
Total time:              1205.35/29489.3
[main] Time assemble (wall/proc) 160.591/1571.64
[main] Time solve (wall/proc) 480.527/9244.09
[main] Stop crit:        4.92799e-14
[main] Stop crit:        0.000259821
Ebkt times:              12.9958/321.41
Eval Ebkt times:         397.391/9782.07
PiPjPk times:            384.349/9366.35
Eval PiPjPk times:       67.0327/1612.37
L2prod times:            111.567/2747.87
Total time:              1195.14/29253.2
[main] Time assemble (wall/proc) 160.888/1562.52
[main] Time solve (wall/proc) 481.347/9257.36
[main] Stop crit:        3.59767e-14
[main] Stop crit:        0.000260088
Ebkt times:              13.1945/327.45
Eval Ebkt times:         400.646/9860.49
PiPjPk times:            385.306/9398.93
Eval PiPjPk times:       67.5629/1621.05
L2prod times:            112.51/2768.21
Total time:              1202.99/29450.8
[main] Time assemble (wall/proc) 163.841/1570.87
[main] Time solve (wall/proc) 481.879/9265.82
[main] Stop crit:        2.06171e-14
[main] Stop crit:        0.000260354
Ebkt times:              13.1201/324.77
Eval Ebkt times:         399.405/9834.88
PiPjPk times:            386.484/9425.32
Eval PiPjPk times:       67.808/1625.8
L2prod times:            111.968/2756.48
Total time:              1202.4/29430.4
[main] Time assemble (wall/proc) 163.378/1568.81
[main] Time solve (wall/proc) 480.241/9230.91
[main] Stop crit:        1.10546e-13
[main] Stop crit:        0.000260621
Ebkt times:              13.2064/328.65
Eval Ebkt times:         403.929/9922.55
PiPjPk times:            390.747/9496.83
Eval PiPjPk times:       68.4326/1643.86
L2prod times:            112.641/2767.6
Total time:              1216.39/29707.2
[main] Time assemble (wall/proc) 164.541/1583.16
[main] Time solve (wall/proc) 480.385/9235.99
[main] Stop crit:        3.05366e-14
[main] Stop crit:        0.000260888
Ebkt times:              13.0052/323.57
Eval Ebkt times:         399.896/9832.15
PiPjPk times:            386.068/9403.65
Eval PiPjPk times:       67.6826/1623.71
L2prod times:            111.728/2751.14
Total time:              1202.25/29399.6
[main] Time assemble (wall/proc) 164.089/1569.68
[main] Time solve (wall/proc) 480.929/9245.88
[main] Stop crit:        4.80973e-14
[main] Stop crit:        0.000261154
Ebkt times:              13.0033/321.69
Eval Ebkt times:         399.166/9801.86
PiPjPk times:            385.135/9379.98
Eval PiPjPk times:       67.8576/1625.07
L2prod times:            111.922/2749.14
Total time:              1200.66/29336.8
[main] Time assemble (wall/proc) 162.844/1564.59
[main] Time solve (wall/proc) 480.949/9245.38
[main] Stop crit:        5.93663e-14
[main] Stop crit:        0.000261421
Ebkt times:              12.9713/320.14
Eval Ebkt times:         399.321/9814.96
PiPjPk times:            384.897/9389.15
Eval PiPjPk times:       67.9766/1636.76
L2prod times:            111.88/2749.8
Total time:              1201.63/29398
[main] Time assemble (wall/proc) 161.837/1564.51
[main] Time solve (wall/proc) 480.111/9228.09
[main] Stop crit:        4.29461e-14
[main] Stop crit:        0.000261687
Ebkt times:              12.9448/316.63
Eval Ebkt times:         400.729/9863.91
PiPjPk times:            383.472/9366.8
Eval PiPjPk times:       67.9227/1634.07
L2prod times:            111.818/2755.62
Total time:              1200.73/29408.7
[main] Time assemble (wall/proc) 160.09/1564.67
[main] Time solve (wall/proc) 481.214/9254.42
[main] Stop crit:        5.14491e-14
[main] Stop crit:        0.000261954
Ebkt times:              13.1506/324.31
Eval Ebkt times:         400.374/9860.94
PiPjPk times:            385.02/9404.07
Eval PiPjPk times:       67.156/1615.76
L2prod times:            112.165/2762.67
Total time:              1201.99/29447.5
[main] Time assemble (wall/proc) 161.969/1569.67
[main] Time solve (wall/proc) 480.423/9229.08
[main] Stop crit:        7.8335e-14
[main] Stop crit:        0.00026222
Ebkt times:              13.1282/321.94
Eval Ebkt times:         398.225/9782.83
PiPjPk times:            385.764/9386.1
Eval PiPjPk times:       67.4807/1617
L2prod times:            111.391/2740.94
Total time:              1198.89/29286.4
[main] Time assemble (wall/proc) 160.002/1561.38
[main] Time solve (wall/proc) 480.447/9256.58
[main] Stop crit:        3.14582e-14
[main] Stop crit:        0.000262486
Ebkt times:              13.0668/323.18
Eval Ebkt times:         400.909/9900.58
PiPjPk times:            388.556/9513.42
Eval PiPjPk times:       67.5505/1628.53
L2prod times:            112.259/2771.45
Total time:              1207.26/29651.9
[main] Time assemble (wall/proc) 160.89/1574.95
[main] Time solve (wall/proc) 481.2/9255.23
[main] Stop crit:        9.76841e-15
[main] Stop crit:        0.000262753
Ebkt times:              13.1419/327.61
Eval Ebkt times:         401.225/9892.89
PiPjPk times:            388.497/9493.6
Eval PiPjPk times:       67.9308/1636.37
L2prod times:            111.929/2763.99
Total time:              1208.26/29628.6
[main] Time assemble (wall/proc) 164.057/1579.61
[main] Time solve (wall/proc) 480.776/9239.87
[main] Stop crit:        2.27717e-14
[main] Stop crit:        0.000263019
Ebkt times:              13.0545/324.92
Eval Ebkt times:         401.338/9889.4
PiPjPk times:            387.331/9467.37
Eval PiPjPk times:       67.9473/1639.26
L2prod times:            111.889/2764.16
Total time:              1206.6/29589.3
[main] Time assemble (wall/proc) 160.705/1571.83
[main] Time solve (wall/proc) 479.747/9234.45
[main] Stop crit:        3.06544e-14
[main] Stop crit:        0.000263285
Ebkt times:              12.9186/319.98
Eval Ebkt times:         400.242/9871.71
PiPjPk times:            385.917/9449.85
Eval PiPjPk times:       66.9943/1615.27
L2prod times:            111.717/2757.55
Total time:              1201.37/29493.6
[main] Time assemble (wall/proc) 161.002/1570.32
[main] Time solve (wall/proc) 480.908/9238.3
[main] Stop crit:        7.55755e-14
[main] Stop crit:        0.000263551
Ebkt times:              12.8703/316.22
Eval Ebkt times:         400.503/9884.21
PiPjPk times:            391.098/9553.57
Eval PiPjPk times:       68.1306/1642.2
L2prod times:            111.494/2755.07
Total time:              1210.57/29697.3
[main] Time assemble (wall/proc) 162.549/1577.55
[main] Time solve (wall/proc) 480.497/9239.22
[main] Stop crit:        4.74297e-14
[main] Stop crit:        0.000263817
Ebkt times:              13.0397/323.32
Eval Ebkt times:         399.132/9826.54
PiPjPk times:            387.869/9443.77
Eval PiPjPk times:       67.721/1625.44
L2prod times:            111.919/2753.93
Total time:              1203.83/29439.2
[main] Time assemble (wall/proc) 160.44/1568.96
[main] Time solve (wall/proc) 480.285/9231.55
[main] Stop crit:        5.83872e-14
[main] Stop crit:        0.000264083
Ebkt times:              13.1792/325.86
Eval Ebkt times:         402.861/9969.91
PiPjPk times:            390.453/9576.05
Eval PiPjPk times:       67.7687/1643.06
L2prod times:            112.686/2793.45
Total time:              1213.02/29862.9
[main] Time assemble (wall/proc) 161.995/1583.15
[main] Time solve (wall/proc) 479.601/9230.47
[main] Stop crit:        5.06239e-14
[main] Stop crit:        0.000264348
Ebkt times:              13.0419/324.71
Eval Ebkt times:         399.186/9832.25
PiPjPk times:            384.98/9396.76
Eval PiPjPk times:       67.8112/1628.78
L2prod times:            111.759/2756.3
Total time:              1200.24/29405.5
[main] Time assemble (wall/proc) 161.726/1566.67
[main] Time solve (wall/proc) 480.807/9245.41
[main] Stop crit:        1.9371e-14
[main] Stop crit:        0.000264614
Ebkt times:              13.095/322
Eval Ebkt times:         403.035/9945.64
PiPjPk times:            387.837/9480.41
Eval PiPjPk times:       67.7908/1635.38
L2prod times:            112.565/2777.95
Total time:              1209.83/29675.2
[main] Time assemble (wall/proc) 162.421/1578.46
[main] Time solve (wall/proc) 480.434/9236.18
[main] Stop crit:        2.87791e-14
[main] Stop crit:        0.000264879
Ebkt times:              13.0093/322.16
Eval Ebkt times:         399.546/9816.78
PiPjPk times:            384.573/9370.76
Eval PiPjPk times:       67.7238/1626.02
L2prod times:            111.973/2752.46
Total time:              1200.84/29347.7
[main] Time assemble (wall/proc) 162.006/1567.42
[main] Time solve (wall/proc) 481.449/9255.42
[main] Stop crit:        5.2779e-14
[main] Stop crit:        0.000265145
Ebkt times:              13.0398/324.66
Eval Ebkt times:         399.709/9873.87
PiPjPk times:            388.349/9491.72
Eval PiPjPk times:       67.2012/1619.29
L2prod times:            111.403/2750.04
Total time:              1202.83/29529
[main] Time assemble (wall/proc) 160.339/1569.69
[main] Time solve (wall/proc) 490.52/9441.49
[main] Stop crit:        2.27621e-14
[main] Stop crit:        0.00026541
Ebkt times:              13.326/325.85
Eval Ebkt times:         409.175/9908.84
PiPjPk times:            394.694/9477.55
Eval PiPjPk times:       70.5247/1671.94
L2prod times:            115.098/2785.3
Total time:              1235.59/29780.5
[main] Time assemble (wall/proc) 168.887/1593.05
[main] Time solve (wall/proc) 497.623/9404.52
[main] Stop crit:        4.83771e-14
[main] Stop crit:        0.000265675
Ebkt times:              13.2821/322.54
Eval Ebkt times:         408.764/9956.42
PiPjPk times:            394.003/9502.37
Eval PiPjPk times:       70.163/1676.47
L2prod times:            114.526/2783.65
Total time:              1233.71/29886.9
[main] Time assemble (wall/proc) 170.179/1592.6
[main] Time solve (wall/proc) 494.391/9302.11
[main] Stop crit:        4.81631e-14
[main] Stop crit:        0.00026594
Ebkt times:              12.986/319.88
Eval Ebkt times:         399.569/9841.42
PiPjPk times:            388.451/9485.97
Eval PiPjPk times:       67.4587/1624.42
L2prod times:            111.036/2742.27
Total time:              1203.25/29480.5
[main] Time assemble (wall/proc) 162.374/1568.92
[main] Time solve (wall/proc) 479.525/9224.7
[main] Stop crit:        3.86448e-14
[main] Stop crit:        0.000266205
Ebkt times:              12.9931/322.36
Eval Ebkt times:         398.368/9793.55
PiPjPk times:            384.401/9363.93
Eval PiPjPk times:       66.9183/1604.31
L2prod times:            111.487/2740.02
Total time:              1195.9/29228.5
[main] Time assemble (wall/proc) 160.678/1562.01
[main] Time solve (wall/proc) 479.12/9223.7
[main] Stop crit:        3.49386e-14
[main] Stop crit:        0.00026647
Ebkt times:              13.0732/322.98
Eval Ebkt times:         399.079/9817.28
PiPjPk times:            386.387/9407.88
Eval PiPjPk times:       67.4706/1625.18
L2prod times:            111.809/2750.56
Total time:              1202.38/29401.5
[main] Time assemble (wall/proc) 161.607/1566.71
[main] Time solve (wall/proc) 481.265/9258.18
[main] Stop crit:        3.71345e-14
[main] Stop crit:        0.000266734
Ebkt times:              13.0931/324.35
Eval Ebkt times:         400.115/9877.95
PiPjPk times:            386.826/9460.4
Eval PiPjPk times:       67.7231/1630.6
L2prod times:            111.983/2766.65
Total time:              1203.95/29553
[main] Time assemble (wall/proc) 159.271/1570.33
[main] Time solve (wall/proc) 478.684/9215.35
[main] Stop crit:        3.23038e-14
[main] Stop crit:        0.000266999
Ebkt times:              12.9327/318.98
Eval Ebkt times:         397.297/9750.53
PiPjPk times:            385.414/9364.4
Eval PiPjPk times:       67.4485/1614.67
L2prod times:            110.83/2725.01
Total time:              1197.35/29220.8
[main] Time assemble (wall/proc) 162.869/1562.85
[main] Time solve (wall/proc) 479.811/9228.12
[main] Stop crit:        4.53506e-14
[main] Stop crit:        0.000267263
Ebkt times:              13.2201/327.67
Eval Ebkt times:         401.716/9914.4
PiPjPk times:            386.485/9472.7
Eval PiPjPk times:       67.307/1624.53
L2prod times:            111.928/2765.58
Total time:              1204.08/29585.2
[main] Time assemble (wall/proc) 161.824/1575.16
[main] Time solve (wall/proc) 479.771/9243.59
[main] Stop crit:        1.91603e-14
[main] Stop crit:        0.000267527
Ebkt times:              13.1328/325.57
Eval Ebkt times:         401.234/9902.23
PiPjPk times:            386.815/9463.26
Eval PiPjPk times:       67.3086/1622.26
L2prod times:            112.175/2771.07
Total time:              1204.77/29578.8
[main] Time assemble (wall/proc) 160.818/1571.45
[main] Time solve (wall/proc) 480.238/9232.45
[main] Stop crit:        4.4648e-14
[main] Stop crit:        0.000267791
Ebkt times:              13.1244/328.54
Eval Ebkt times:         400.785/9906.75
PiPjPk times:            389.058/9503.58
Eval PiPjPk times:       67.9451/1641.04
L2prod times:            112.19/2777.16
Total time:              1207.71/29657.6
[main] Time assemble (wall/proc) 161.786/1577.73
[main] Time solve (wall/proc) 480.207/9246.2
[main] Stop crit:        1.45056e-14
[main] Stop crit:        0.000268055
Ebkt times:              13.1227/328.49
Eval Ebkt times:         401.535/9913.74
PiPjPk times:            388.093/9492.92
Eval PiPjPk times:       67.7465/1633.21
L2prod times:            112.091/2769.97
Total time:              1207.36/29646.1
[main] Time assemble (wall/proc) 161.393/1576.26
[main] Time solve (wall/proc) 478.487/9211.81
[main] Stop crit:        8.12205e-14
[main] Stop crit:        0.000268318
Ebkt times:              13.1077/323.77
Eval Ebkt times:         401.168/9870.09
PiPjPk times:            387.831/9443.72
Eval PiPjPk times:       67.6258/1624.85
L2prod times:            112.265/2764.45
Total time:              1206.65/29510.7
[main] Time assemble (wall/proc) 161.871/1573.15
[main] Time solve (wall/proc) 479.91/9219.77
[main] Stop crit:        5.4642e-14
[main] Stop crit:        0.000268582
Ebkt times:              13.0575/324.22
Eval Ebkt times:         400.317/9849.24
PiPjPk times:            384.969/9393.26
Eval PiPjPk times:       67.6686/1625.5
L2prod times:            112.23/2758.02
Total time:              1201.95/29419.5
[main] Time assemble (wall/proc) 159.457/1567.72
[main] Time solve (wall/proc) 479.684/9241.16
[main] Stop crit:        3.03413e-14
[main] Stop crit:        0.000268845
Ebkt times:              13.1455/326.46
Eval Ebkt times:         400.447/9885.24
PiPjPk times:            386.896/9461.2
Eval PiPjPk times:       67.8311/1636.12
L2prod times:            112.616/2780.34
Total time:              1205.75/29596.5
[main] Time assemble (wall/proc) 162.699/1573.77
[main] Time solve (wall/proc) 480.569/9243.1
[main] Stop crit:        3.87622e-14
[main] Stop crit:        0.000269108
Ebkt times:              13.0254/322.64
Eval Ebkt times:         399.504/9817.94
PiPjPk times:            386.148/9409.91
Eval PiPjPk times:       67.4999/1619.08
L2prod times:            112.162/2759.75
Total time:              1202.02/29389.9
[main] Time assemble (wall/proc) 161.039/1565.47
[main] Time solve (wall/proc) 480.488/9254.46
[main] Stop crit:        3.25469e-14
[main] Stop crit:        0.000269371
Ebkt times:              13.103/325.75
Eval Ebkt times:         401.36/9906.6
PiPjPk times:            387.292/9480.47
Eval PiPjPk times:       67.7013/1636.79
L2prod times:            112.493/2780.94
Total time:              1206.09/29624
[main] Time assemble (wall/proc) 160.637/1574.43
[main] Time solve (wall/proc) 480.497/9233.97
[main] Stop crit:        2.36217e-14
[main] Stop crit:        0.000269633
Ebkt times:              13.0748/325.18
Eval Ebkt times:         398.895/9813.11
PiPjPk times:            385.818/9403.8
Eval PiPjPk times:       66.9013/1605.49
L2prod times:            111.501/2747.73
Total time:              1198.73/29332.3
[main] Time assemble (wall/proc) 163.838/1567.54
[main] Time solve (wall/proc) 480.968/9244.36
[main] Stop crit:        3.55817e-14
[main] Stop crit:        0.000269896
Ebkt times:              13.0381/324.96
Eval Ebkt times:         397.141/9740.93
PiPjPk times:            383.358/9326.51
Eval PiPjPk times:       67.2297/1611.74
L2prod times:            111.047/2728.07
Total time:              1193.97/29136.8
[main] Time assemble (wall/proc) 164.606/1562.81
[main] Time solve (wall/proc) 480.247/9243.14
[main] Stop crit:        4.0273e-14
[main] Stop crit:        0.000270158
Ebkt times:              13.1562/325.94
Eval Ebkt times:         400.844/9896.31
PiPjPk times:            387.849/9473.34
Eval PiPjPk times:       67.4486/1624.24
L2prod times:            111.676/2759.74
Total time:              1204.97/29566.2
[main] Time assemble (wall/proc) 161.37/1572.57
[main] Time solve (wall/proc) 481.222/9253.76
[main] Stop crit:        2.607e-14
[main] Stop crit:        0.00027042
Ebkt times:              13.0934/324.59
Eval Ebkt times:         400.734/9862.53
PiPjPk times:            385.834/9437.21
Eval PiPjPk times:       67.6102/1627.47
L2prod times:            112.413/2767.1
Total time:              1203.83/29503.1
[main] Time assemble (wall/proc) 161.578/1572.42
[main] Time solve (wall/proc) 479.319/9214.9
[main] Stop crit:        5.39791e-14
[main] Stop crit:        0.000270682
Ebkt times:              12.9966/321.52
Eval Ebkt times:         399.895/9824.13
PiPjPk times:            384.236/9370.87
Eval PiPjPk times:       67.1583/1611.42
L2prod times:            111.834/2745.22
Total time:              1199.82/29331.4
[main] Time assemble (wall/proc) 161.841/1563.04
[main] Time solve (wall/proc) 482.378/9285.6
[main] Stop crit:        7.22043e-14
[main] Stop crit:        0.000270943
Ebkt times:              13.0003/323.27
Eval Ebkt times:         400.582/9876.41
PiPjPk times:            387.135/9452.17
Eval PiPjPk times:       67.5711/1621.19
L2prod times:            113.092/2786.44
Total time:              1205.58/29545.6
[main] Time assemble (wall/proc) 162.505/1575.32
[main] Time solve (wall/proc) 483.78/9287.58
[main] Stop crit:        5.03559e-14
[main] 90%...
[main] Stop crit:        0.000271205
Ebkt times:              13.0569/324.13
Eval Ebkt times:         399.716/9850.14
PiPjPk times:            385.535/9425.89
Eval PiPjPk times:       67.6027/1631.01
L2prod times:            111.269/2740.53
Total time:              1199.95/29418.5
[main] Time assemble (wall/proc) 161.758/1567.51
[main] Time solve (wall/proc) 480.093/9231.55
[main] Stop crit:        4.95383e-14
[main] Stop crit:        0.000271466
Ebkt times:              12.9993/321.89
Eval Ebkt times:         400.805/9831.47
PiPjPk times:            388.55/9427.38
Eval PiPjPk times:       67.8637/1627.36
L2prod times:            112.26/2753.1
Total time:              1207.46/29437.2
[main] Time assemble (wall/proc) 161.12/1570.9
[main] Time solve (wall/proc) 479.895/9223.98
[main] Stop crit:        4.55665e-14
[main] Stop crit:        0.000271727
Ebkt times:              13.0636/326.16
Eval Ebkt times:         400.938/9901.02
PiPjPk times:            387.228/9478.68
Eval PiPjPk times:       67.3519/1626.73
L2prod times:            112.005/2767.4
Total time:              1204.76/29597.5
[main] Time assemble (wall/proc) 162.947/1573.91
[main] Time solve (wall/proc) 479.989/9225.92
[main] Stop crit:        3.16923e-14
[main] Stop crit:        0.000271987
Ebkt times:              12.9873/321.12
Eval Ebkt times:         398.158/9803.11
PiPjPk times:            384.37/9371.98
Eval PiPjPk times:       67.521/1625.4
L2prod times:            111.002/2735.16
Total time:              1197.08/29299
[main] Time assemble (wall/proc) 161.49/1564.05
[main] Time solve (wall/proc) 480.188/9194.61
[main] Stop crit:        4.68852e-14
[main] Stop crit:        0.000272248
Ebkt times:              13.1119/324.18
Eval Ebkt times:         399.652/9827
PiPjPk times:            383.423/9369.86
Eval PiPjPk times:       67.2141/1616.88
L2prod times:            111.626/2748.38
Total time:              1198.16/29341.3
[main] Time assemble (wall/proc) 160.872/1563.8
[main] Time solve (wall/proc) 479.006/9225.29
[main] Stop crit:        1.58401e-14
[main] Stop crit:        0.000272508
Ebkt times:              13.1215/325.13
Eval Ebkt times:         402.437/9916.47
PiPjPk times:            384.805/9411.42
Eval PiPjPk times:       67.4549/1626.46
L2prod times:            112.62/2776.39
Total time:              1204.25/29536.4
[main] Time assemble (wall/proc) 161.574/1575.07
[main] Time solve (wall/proc) 480.332/9229.85
[main] Stop crit:        2.56244e-14
[main] Stop crit:        0.000272768
Ebkt times:              13.2372/330.9
Eval Ebkt times:         402.818/9935.79
PiPjPk times:            386.886/9476.4
Eval PiPjPk times:       68.3855/1650.56
L2prod times:            112.537/2778.06
Total time:              1209.75/29708
[main] Time assemble (wall/proc) 162.178/1579.83
[main] Time solve (wall/proc) 479.032/9219.24
[main] Stop crit:        4.2807e-14
[main] Stop crit:        0.000273027
Ebkt times:              13.0856/324.09
Eval Ebkt times:         399.322/9824.84
PiPjPk times:            385.945/9409.95
Eval PiPjPk times:       67.3699/1620.65
L2prod times:            110.97/2728.97
Total time:              1200.56/29374.2
[main] Time assemble (wall/proc) 162.077/1566.62
[main] Time solve (wall/proc) 480.812/9244.84
[main] Stop crit:        3.82294e-14
[main] Stop crit:        0.000273287
Ebkt times:              13.0016/322.22
Eval Ebkt times:         397.815/9800.66
PiPjPk times:            385.029/9388.56
Eval PiPjPk times:       67.2205/1614.63
L2prod times:            111.515/2747.03
Total time:              1196.86/29304.6
[main] Time assemble (wall/proc) 162.584/1561.95
[main] Time solve (wall/proc) 479.625/9215.32
[main] Stop crit:        6.09569e-14
[main] Stop crit:        0.000273546
Ebkt times:              13.1328/324.65
Eval Ebkt times:         399.861/9815.62
PiPjPk times:            384.253/9347.68
Eval PiPjPk times:       68.0931/1630.21
L2prod times:            111.443/2736.09
Total time:              1200.98/29310.1
[main] Time assemble (wall/proc) 160.304/1565.01
[main] Time solve (wall/proc) 480.348/9252.45
[main] Stop crit:        2.36108e-14
[main] Stop crit:        0.000273805
Ebkt times:              13.1038/323.66
Eval Ebkt times:         400.16/9854.33
PiPjPk times:            386.563/9431.44
Eval PiPjPk times:       67.1045/1614.85
L2prod times:            111.808/2754.86
Total time:              1201.57/29425.2
[main] Time assemble (wall/proc) 161.441/1567.83
[main] Time solve (wall/proc) 480.446/9229.29
[main] Stop crit:        4.28584e-14
[main] Stop crit:        0.000274063
Ebkt times:              13.0563/324.21
Eval Ebkt times:         399.713/9841.9
PiPjPk times:            385.393/9413.02
Eval PiPjPk times:       67.3266/1621.77
L2prod times:            112.086/2762.25
Total time:              1201.23/29431.8
[main] Time assemble (wall/proc) 160.258/1567.78
[main] Time solve (wall/proc) 479.881/9219.09
[main] Stop crit:        4.28242e-14
[main] Stop crit:        0.000274321
Ebkt times:              13.1042/325.68
Eval Ebkt times:         401.553/9910.22
PiPjPk times:            388.231/9499.37
Eval PiPjPk times:       67.4433/1631.29
L2prod times:            112.481/2777.03
Total time:              1207.09/29638.3
[main] Time assemble (wall/proc) 161.172/1576.88
[main] Time solve (wall/proc) 482.22/9247.52
[main] Stop crit:        2.73554e-14
[main] Stop crit:        0.000274579
Ebkt times:              13.231/329.08
Eval Ebkt times:         401.84/9920.79
PiPjPk times:            388.74/9506.97
Eval PiPjPk times:       68.063/1640.08
L2prod times:            112.557/2782.1
Total time:              1209.67/29693.2
[main] Time assemble (wall/proc) 160.308/1576.84
[main] Time solve (wall/proc) 480.078/9224.15
[main] Stop crit:        4.54859e-14
[main] Stop crit:        0.000274837
Ebkt times:              13.1759/325.77
Eval Ebkt times:         401.083/9884.25
PiPjPk times:            385.15/9418.77
Eval PiPjPk times:       67.4442/1627.61
L2prod times:            112.058/2762.99
Total time:              1202.84/29493.1
[main] Time assemble (wall/proc) 162.06/1570.52
[main] Time solve (wall/proc) 481.87/9261.36
[main] Stop crit:        5.99909e-14
[main] Stop crit:        0.000275094
Ebkt times:              13.1338/324.32
Eval Ebkt times:         400.091/9850.28
PiPjPk times:            386.07/9415.1
Eval PiPjPk times:       67.3727/1617.17
L2prod times:            111.613/2746.86
Total time:              1201.59/29411.7
[main] Time assemble (wall/proc) 160.25/1565.92
[main] Time solve (wall/proc) 480.703/9235.63
[main] Stop crit:        8.6777e-14
[main] Stop crit:        0.000275351
Ebkt times:              12.9957/322.68
Eval Ebkt times:         400.224/9841.59
PiPjPk times:            385.571/9386.85
Eval PiPjPk times:       67.2999/1615.66
L2prod times:            112.081/2755.68
Total time:              1201.63/29369.4
[main] Time assemble (wall/proc) 162.4/1566.73
[main] Time solve (wall/proc) 482.354/9246.03
[main] Stop crit:        1.68761e-14
[main] Stop crit:        0.000275608
Ebkt times:              13.0503/322.97
Eval Ebkt times:         399.554/9831.13
PiPjPk times:            384.25/9367.49
Eval PiPjPk times:       67.2325/1618.15
L2prod times:            111.518/2744.49
Total time:              1199.62/29360.4
[main] Time assemble (wall/proc) 160.998/1565.75
[main] Time solve (wall/proc) 480.189/9225.95
[main] Stop crit:        3.64027e-14
[main] Stop crit:        0.000275864
Ebkt times:              13.006/322.49
Eval Ebkt times:         397.999/9787.45
PiPjPk times:            383.295/9337.11
Eval PiPjPk times:       66.9466/1608.51
L2prod times:            112.022/2754.22
Total time:              1196.72/29264.5
[main] Time assemble (wall/proc) 159.592/1559.24
[main] Time solve (wall/proc) 480.21/9215.9
[main] Stop crit:        2.53088e-14
[main] Stop crit:        0.000276121
Ebkt times:              13.1026/324.16
Eval Ebkt times:         398.541/9789.51
PiPjPk times:            385.966/9404.32
Eval PiPjPk times:       66.9169/1605.52
L2prod times:            111.928/2751.5
Total time:              1198.38/29291.5
[main] Time assemble (wall/proc) 162.111/1563.37
[main] Time solve (wall/proc) 497.617/9258.27
[main] Stop crit:        6.4335e-14
[main] Stop crit:        0.000276376
Ebkt times:              13.3121/325.73
Eval Ebkt times:         407.517/9863.81
PiPjPk times:            391.564/9400.57
Eval PiPjPk times:       69.7179/1649.41
L2prod times:            113.873/2758.28
Total time:              1226.75/29536.2
[main] Time assemble (wall/proc) 168.029/1581.55
[main] Time solve (wall/proc) 487.162/9257.01
[main] Stop crit:        4.26452e-14
[main] Stop crit:        0.000276632
Ebkt times:              13.2712/324.08
Eval Ebkt times:         403.958/9766.28
PiPjPk times:            390.86/9380.32
Eval PiPjPk times:       70.8711/1662.75
L2prod times:            113.913/2755.37
Total time:              1229.36/29517
[main] Time assemble (wall/proc) 164.353/1573.35
[main] Time solve (wall/proc) 485.085/9265.13
[main] Stop crit:        1.757e-14
[main] Stop crit:        0.000276887
Ebkt times:              13.3686/318.05
Eval Ebkt times:         412.337/9865
PiPjPk times:            396.289/9391.05
Eval PiPjPk times:       71.6666/1683.05
L2prod times:            116.002/2765.9
Total time:              1246.6/29660.9
[main] Time assemble (wall/proc) 167.265/1580.73
[main] Time solve (wall/proc) 484.06/9229.64
[main] Stop crit:        3.22128e-14
[main] Stop crit:        0.000277142
Ebkt times:              12.9202/320.55
Eval Ebkt times:         397.245/9725.25
PiPjPk times:            385.327/9338.38
Eval PiPjPk times:       67.5802/1616.39
L2prod times:            111.631/2726.25
Total time:              1198.96/29177
[main] Time assemble (wall/proc) 161.604/1558.15
[main] Time solve (wall/proc) 481.909/9257.58
[main] Stop crit:        4.16186e-14
[main] Stop crit:        0.000277396
Ebkt times:              13.1421/321.91
Eval Ebkt times:         403.569/9813.67
PiPjPk times:            388.512/9367.05
Eval PiPjPk times:       69.2443/1641.77
L2prod times:            112.148/2726.43
Total time:              1215.62/29400.7
[main] Time assemble (wall/proc) 164.826/1572.45
[main] Time solve (wall/proc) 480.159/9232.48
[main] Stop crit:        1.04932e-13
[main] Stop crit:        0.00027765
Ebkt times:              13.3499/318.99
Eval Ebkt times:         410.216/9738.3
PiPjPk times:            394.838/9295.16
Eval PiPjPk times:       72.133/1677.02
L2prod times:            114.779/2721.74
Total time:              1243.2/29358.1
[main] Time assemble (wall/proc) 165.807/1575.17
[main] Time solve (wall/proc) 481.423/9224.24
[main] Stop crit:        1.93795e-14
[main] Stop crit:        0.000277904
Ebkt times:              13.109/325.07
Eval Ebkt times:         399.915/9826.88
PiPjPk times:            386.067/9411.84
Eval PiPjPk times:       67.2125/1613.8
L2prod times:            111.976/2748.19
Total time:              1202.55/29398.9
[main] Time assemble (wall/proc) 160.966/1568.8
[main] Time solve (wall/proc) 478.824/9218.43
[main] Stop crit:        2.89637e-14
[main] Stop crit:        0.000278158
Ebkt times:              13.0052/322.4
Eval Ebkt times:         400.505/9873.68
PiPjPk times:            386.227/9433.03
Eval PiPjPk times:       67.2908/1618.91
L2prod times:            111.889/2759.25
Total time:              1202.9/29480.8
[main] Time assemble (wall/proc) 159.297/1568.76
[main] Time solve (wall/proc) 479.974/9246.33
[main] Stop crit:        5.95408e-14
[main] Stop crit:        0.000278411
Ebkt times:              13.0101/322.53
Eval Ebkt times:         401.014/9875.29
PiPjPk times:            388.861/9489.68
Eval PiPjPk times:       68.1922/1640.86
L2prod times:            112.107/2764.68
Total time:              1208.61/29600.7
[main] Time assemble (wall/proc) 160.661/1573.66
[main] Time solve (wall/proc) 479.989/9230.68
[main] Stop crit:        7.95245e-14
[main] Stop crit:        0.000278663
Ebkt times:              13.183/326.77
Eval Ebkt times:         401.2/9887.03
PiPjPk times:            388.292/9483.89
Eval PiPjPk times:       67.962/1639.08
L2prod times:            112.091/2765.61
Total time:              1209.11/29637.2
[main] Time assemble (wall/proc) 160.95/1573.9
[main] Time solve (wall/proc) 479.527/9207.54
[main] Stop crit:        3.9904e-14
[main] Stop crit:        0.000278916
Ebkt times:              13.1858/326.78
Eval Ebkt times:         399.02/9817.02
PiPjPk times:            385.842/9397.88
Eval PiPjPk times:       67.1361/1614.29
L2prod times:            111.822/2747.58
Total time:              1199.72/29340.6
[main] Time assemble (wall/proc) 160.855/1568.07
[main] Time solve (wall/proc) 478.384/9209.33
[main] Stop crit:        4.74281e-14
[main] Stop crit:        0.000279168
Ebkt times:              12.9824/321.46
Eval Ebkt times:         397.6/9778.79
PiPjPk times:            386.225/9404.35
Eval PiPjPk times:       67.5169/1620.38
L2prod times:            111.193/2733.24
Total time:              1198.57/29298.2
[main] Time assemble (wall/proc) 161.145/1562.41
[main] Time solve (wall/proc) 479.12/9224.71
[main] Stop crit:        2.90907e-14
[main] Stop crit:        0.00027942
Ebkt times:              13.154/328.92
Eval Ebkt times:         402.811/9934.56
PiPjPk times:            388.657/9508.01
Eval PiPjPk times:       67.8489/1635.11
L2prod times:            113.465/2798.3
Total time:              1212.6/29755.8
[main] Time assemble (wall/proc) 159.511/1577.74
[main] Time solve (wall/proc) 478.881/9224.21
[main] Stop crit:        2.71997e-14
[main] Stop crit:        0.000279671
Ebkt times:              12.9773/321.57
Eval Ebkt times:         398.47/9798.24
PiPjPk times:            386.527/9405.68
Eval PiPjPk times:       67.271/1614.85
L2prod times:            111.312/2732.39
Total time:              1199.94/29323.5
[main] Time assemble (wall/proc) 163.144/1566.3
[main] Time solve (wall/proc) 480.89/9246.63
[main] Stop crit:        4.90484e-14
[main] Stop crit:        0.000279922
Ebkt times:              13.1515/316.58
Eval Ebkt times:         408.029/9721.79
PiPjPk times:            393.247/9310.33
Eval PiPjPk times:       73.5778/1693.03
L2prod times:            115.512/2745.36
Total time:              1246.5/29470.8
[main] Time assemble (wall/proc) 163.506/1574.9
[main] Time solve (wall/proc) 478.781/9208.71
[main] Stop crit:        2.01087e-14
[main] Stop crit:        0.000280172
Ebkt times:              13.1394/324.12
Eval Ebkt times:         401.057/9868.89
PiPjPk times:            387.902/9441.63
Eval PiPjPk times:       67.0291/1612.34
L2prod times:            112.882/2777.41
Total time:              1205.48/29480.2
[main] Time assemble (wall/proc) 160.948/1573.2
[main] Time solve (wall/proc) 480.36/9243.21
[main] Stop crit:        2.94436e-14
[main] Stop crit:        0.000280422
Ebkt times:              13.0222/321.77
Eval Ebkt times:         399.776/9843.8
PiPjPk times:            386.492/9422.27
Eval PiPjPk times:       67.5846/1627.3
L2prod times:            111.968/2756.59
Total time:              1203.01/29447.2
[main] Time assemble (wall/proc) 161.021/1569.21
[main] Time solve (wall/proc) 478.906/9221.24
[main] Stop crit:        2.38355e-14
[main] Stop crit:        0.000280672
Ebkt times:              13.0559/322.18
Eval Ebkt times:         399.568/9858.25
PiPjPk times:            384.406/9378.18
Eval PiPjPk times:       67.2714/1618.66
L2prod times:            111.852/2758.99
Total time:              1199.94/29399.1
[main] Time assemble (wall/proc) 160.75/1566.86
[main] Time solve (wall/proc) 478.496/9225.93
[main] Stop crit:        3.58395e-14
[main] Stop crit:        0.000280921
Ebkt times:              13.0273/325.14
Eval Ebkt times:         397.459/9776.24
PiPjPk times:            383.022/9344.07
Eval PiPjPk times:       67.5224/1620.61
L2prod times:            111.105/2737.29
Total time:              1196.01/29265.1
[main] Time assemble (wall/proc) 161.832/1562.35
[main] Time solve (wall/proc) 480.31/9201.58
[main] Stop crit:        2.91064e-14
[main] Stop crit:        0.00028117
Ebkt times:              13.0278/324.28
Eval Ebkt times:         398.334/9820.85
PiPjPk times:            385.165/9407.34
Eval PiPjPk times:       66.9362/1610.65
L2prod times:            111.429/2747.89
Total time:              1198.2/29363.8
[main] Time assemble (wall/proc) 159.733/1566.91
[main] Time solve (wall/proc) 477.927/9201.5
[main] Stop crit:        3.99186e-14
[main] Stop crit:        0.000281419
Ebkt times:              12.8798/320.58
Eval Ebkt times:         400.947/9877.59
PiPjPk times:            386.236/9429.31
Eval PiPjPk times:       67.6724/1628.58
L2prod times:            112.233/2767.78
Total time:              1205.12/29527.4
[main] Time assemble (wall/proc) 160.513/1572.32
[main] Time solve (wall/proc) 478.201/9203.61
[main] Stop crit:        2.92913e-14
[main] Stop crit:        0.000281667
Ebkt times:              13.0637/323.77
Eval Ebkt times:         398.223/9796.54
PiPjPk times:            385.677/9411.1
Eval PiPjPk times:       67.1257/1614.58
L2prod times:            111.645/2743.29
Total time:              1199.48/29347.2
[main] Time assemble (wall/proc) 160.61/1563.65
[main] Time solve (wall/proc) 479.405/9210.8
[main] Stop crit:        4.68988e-14
[main] Stop crit:        0.000281915
Ebkt times:              13.0751/325.09
Eval Ebkt times:         400.485/9854.43
PiPjPk times:            385.447/9406.1
Eval PiPjPk times:       67.6877/1626
L2prod times:            111.826/2755.68
Total time:              1202.91/29442
[main] Time assemble (wall/proc) 160.527/1567
[main] Time solve (wall/proc) 479.447/9211.17
[main] Stop crit:        5.40338e-14
[main] Stop crit:        0.000282162
Ebkt times:              13.1136/325.68
Eval Ebkt times:         399.857/9852.12
PiPjPk times:            385.032/9411.2
Eval PiPjPk times:       66.7803/1607.56
L2prod times:            112.417/2767.88
Total time:              1200.06/29410.7
[main] Time assemble (wall/proc) 160.324/1568.04
[main] Time solve (wall/proc) 480.848/9248.21
[main] Stop crit:        2.90242e-14
[main] Stop crit:        0.000282409
Ebkt times:              13.1217/325.8
Eval Ebkt times:         400.523/9879.14
PiPjPk times:            387.713/9489.06
Eval PiPjPk times:       67.5017/1631.4
L2prod times:            112.617/2781.31
Total time:              1206.75/29620.2
[main] Time assemble (wall/proc) 160.885/1575.62
[main] Time solve (wall/proc) 479.259/9241.21
[main] Stop crit:        3.24499e-14
[main] Stop crit:        0.000282656
Ebkt times:              13.0282/322.99
Eval Ebkt times:         397.504/9785.58
PiPjPk times:            385.128/9382.46
Eval PiPjPk times:       66.9191/1605.91
L2prod times:            111.064/2730.78
Total time:              1196.52/29254.4
[main] Time assemble (wall/proc) 162.795/1563
[main] Time solve (wall/proc) 481.247/9270.47
[main] Stop crit:        1.97263e-14
[main] Time run (wall/proc) 383072/6.71973e+06
[main] Compute errors
[main] Electric field error = 0.00105285
[main] Potential error = 0.000883706
[main] Lambda = 0.011993
[main] Maximum residual = 2.50049e-12
[main] Maximum constraint difference = 12.0506
[main] Time norms (wall/proc) 4.23333/88.16
[main] Mesh diameter 0.221382
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00110375
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 1.18333/28.5
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 190.537/618.48
/home/jqian/code/HCore3D-JiaJia/build/Schemes/lasddr-yangmills: symbol lookup error: /usr/lib/intel64/libmkl_intel_thread.so.2: undefined symbol: omp_in_parallel
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.826611  0.1         0.0520081   --        0.0475555    --       5.49554e-13  5.69389
2    0.454124  0.0185185   0.00849747  3.02      0.00770316   3.04     9.40462e-13  8.44023
2    0.305313  0.00568182  0.00258618  3.00      0.00231659   3.03     2.19479e-13  10.4053
2    0.221382  0.0021692   0.00105285  2.80      0.000883706  3.00     2.50049e-12  12.0506
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0659965     0.99          2.04297     7.28        4.26669        24.738         1.56147     10.9435     206.481   1550.18
0.139316      2.69          13.7349     37.26       22.1592        173.243        15.0693     188.447     3340.48   41100.4
0.327234      7.18          44.3111     128.06      72.923         652.251        101.028     1787.88     44532.2   691272
0.648919      15.19         114.462     300.15      162.968        1573.83        482.699     9234.24     383072    6.71973e+06


==> outputs/N1/Voro-small-0_k2/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 701
DimSXCurl: 1942
DimSXDiv: 1512
DimLieAlg: 3
DimLASXGrad: 2103
DimLASXCurl: 5826
DimLASXDiv: 4536
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.49554e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.56934
MaxConstraintDiff: 5.69389
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.0520081
E_L2Pot: 0.0475555
absE_L2Elec: 0.0370773
absE_L2Pot: 0.0311822
absE_L2Lambda: 0.797597
N_L2Elec: 0.712914
N_L2Pot: 0.655701
TwallDDRCore: 0.0659965
TprocDDRCore: 0.99
TwallModel: 2.04297
TprocModel: 7.28
TwallAssemble: 4.26669
TprocAssemble: 24.738
TwallSolve: 1.56147
TprocSolve: 10.9435
TwallRun: 206.481
TprocRun: 1550.18
Solver: Pardiso


==> outputs/N1/Voro-small-0_k2/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXGrad: 3477
DimSXCurl: 9526
DimSXDiv: 7300
DimLieAlg: 3
DimLASXGrad: 10431
DimLASXCurl: 28578
DimLASXDiv: 21900
InitialTime: 0
FinalTime: 1
Timestep: 0.0185185
StoppingValue: 1e-06
Theta: 1
MaxResidual: 9.40462e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.56791
MaxConstraintDiff: 8.44023
OuterIterations: 54
AvgNonlinearIterations: 1
E_L2Elec: 0.00849747
E_L2Pot: 0.00770316
absE_L2Elec: 0.0060556
absE_L2Pot: 0.00504994
absE_L2Lambda: 0.109712
N_L2Elec: 0.712636
N_L2Pot: 0.655567
TwallDDRCore: 0.139316
TprocDDRCore: 2.69
TwallModel: 13.7349
TprocModel: 37.26
TwallAssemble: 22.1592
TprocAssemble: 173.243
TwallSolve: 15.0693
TprocSolve: 188.447
TwallRun: 3340.48
TprocRun: 41100.4
Solver: Pardiso


==> outputs/N1/Voro-small-0_k2/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 10422
DimSXCurl: 27957
DimSXDiv: 20966
DimLieAlg: 3
DimLASXGrad: 31266
DimLASXCurl: 83871
DimLASXDiv: 62898
InitialTime: 0
FinalTime: 1
Timestep: 0.00568182
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.19479e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 8.27946
MaxConstraintDiff: 10.4053
OuterIterations: 176
AvgNonlinearIterations: 1
E_L2Elec: 0.00258618
E_L2Pot: 0.00231659
absE_L2Elec: 0.00184286
absE_L2Pot: 0.00151863
absE_L2Lambda: 0.0314578
N_L2Elec: 0.712578
N_L2Pot: 0.655547
TwallDDRCore: 0.327234
TprocDDRCore: 7.18
TwallModel: 44.3111
TprocModel: 128.06
TwallAssemble: 72.923
TprocAssemble: 652.251
TwallSolve: 101.028
TprocSolve: 1787.88
TwallRun: 44532.2
TprocRun: 691272
Solver: Pardiso


==> outputs/N1/Voro-small-0_k2/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXGrad: 22612
DimSXCurl: 60477
DimSXDiv: 45156
DimLieAlg: 3
DimLASXGrad: 67836
DimLASXCurl: 181431
DimLASXDiv: 135468
InitialTime: 0
FinalTime: 1
Timestep: 0.0021692
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.50049e-12
ConstrainedInitialConditions: 0
InitialConstraintNorm: 9.54407
MaxConstraintDiff: 12.0506
OuterIterations: 461
AvgNonlinearIterations: 1
E_L2Elec: 0.00105285
E_L2Pot: 0.000883706
absE_L2Elec: 0.000750239
absE_L2Pot: 0.000579308
absE_L2Lambda: 0.011993
N_L2Elec: 0.712577
N_L2Pot: 0.655543
TwallDDRCore: 0.648919
TprocDDRCore: 15.19
TwallModel: 114.462
TprocModel: 300.15
TwallAssemble: 162.968
TprocAssemble: 1573.83
TwallSolve: 482.699
TprocSolve: 9234.24
TwallRun: 383072
TprocRun: 6.71973e+06
Solver: Pardiso


==> outputs/N1/Voro-small-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0659965     0.99          2.04297     7.28        4.26669        24.738         1.56147     10.9435     206.481   1550.18
0.139316      2.69          13.7349     37.26       22.1592        173.243        15.0693     188.447     3340.48   41100.4
0.327234      7.18          44.3111     128.06      72.923         652.251        101.028     1787.88     44532.2   691272
0.648919      15.19         114.462     300.15      162.968        1573.83        482.699     9234.24     383072    6.71973e+06


==> outputs/N1_constr_preserv/Cubic-Cells_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Cubic-Cells_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.866025  0.1        2.16963   --        0.934585  --       6.55523e-15  3.52318e-15
0    0.216506  0.0416667  2.57333   -0.12     0.84683   0.07     3.9029e-15   2.16527e-14


==> outputs/N1_constr_preserv/Cubic-Cells_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0101394/0.04
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.0260846/0.09
[main] Initial constraint norm: 1.5129
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.800289
Ebkt times:              4.6304e-05/0
Eval Ebkt times:         0.0141409/0.3
PiPjPk times:            0.00202075/0.04
Eval PiPjPk times:       0.00241278/0.04
L2prod times:            0.0160633/0.32
Total time:              0.0386895/0.77
[main] Time assemble (wall/proc) 0.0179599/0.28
[main] Time solve (wall/proc) 0.00652445/0.11
[main] Stop crit:        0.00123275
Ebkt times:              2.287e-05/0
Eval Ebkt times:         0.00602291/0.2
PiPjPk times:            0.000859846/0.05
Eval PiPjPk times:       0.0011211/0
L2prod times:            0.00611131/0.16
Total time:              0.0164205/0.45
[main] Time assemble (wall/proc) 0.00933992/0.25
[main] Time solve (wall/proc) 0.00324082/0.08
[main] Stop crit:        1.45214e-09
[main] 10%...
[main] Stop crit:        0.318808
Ebkt times:              2.2063e-05/0
Eval Ebkt times:         0.00597609/0.2
PiPjPk times:            0.000897915/0.05
Eval PiPjPk times:       0.00107593/0.01
L2prod times:            0.0058007/0.14
Total time:              0.015469/0.43
[main] Time assemble (wall/proc) 0.0115081/0.3
[main] Time solve (wall/proc) 0.00274812/0.08
[main] Stop crit:        0.00029841
Ebkt times:              2.2843e-05/0
Eval Ebkt times:         0.00602765/0.18
PiPjPk times:            0.000930787/0.03
Eval PiPjPk times:       0.00138054/0.05
L2prod times:            0.00593775/0.14
Total time:              0.0158996/0.44
[main] Time assemble (wall/proc) 0.0112547/0.3
[main] Time solve (wall/proc) 0.00263533/0.07
[main] Stop crit:        5.35376e-11
[main] 20%...
[main] Stop crit:        0.0924027
Ebkt times:              2.1504e-05/0
Eval Ebkt times:         0.0061715/0.17
PiPjPk times:            0.00096734/0
Eval PiPjPk times:       0.001092/0.03
L2prod times:            0.00637064/0.16
Total time:              0.0163517/0.43
[main] Time assemble (wall/proc) 0.0120008/0.32
[main] Time solve (wall/proc) 0.00277079/0.07
[main] Stop crit:        2.71133e-05
Ebkt times:              2.1556e-05/0
Eval Ebkt times:         0.00591612/0.15
PiPjPk times:            0.000878274/0.03
Eval PiPjPk times:       0.000963665/0.03
L2prod times:            0.00575142/0.19
Total time:              0.0151588/0.41
[main] Time assemble (wall/proc) 0.0114364/0.31
[main] Time solve (wall/proc) 0.00275642/0.07
[main] Stop crit:        1.02774e-12
[main] 30%...
[main] Stop crit:        0.254338
Ebkt times:              2.0387e-05/0
Eval Ebkt times:         0.00559986/0.2
PiPjPk times:            0.000843203/0.02
Eval PiPjPk times:       0.000896167/0.03
L2prod times:            0.00566293/0.16
Total time:              0.0144498/0.43
[main] Time assemble (wall/proc) 0.00944212/0.25
[main] Time solve (wall/proc) 0.00272955/0.07
[main] Stop crit:        6.92133e-05
Ebkt times:              2.1424e-05/0.01
Eval Ebkt times:         0.00642318/0.14
PiPjPk times:            0.000876089/0.02
Eval PiPjPk times:       0.00292121/0.1
L2prod times:            0.00591434/0.17
Total time:              0.0177423/0.48
[main] Time assemble (wall/proc) 0.0128529/0.34
[main] Time solve (wall/proc) 0.0035118/0.09
[main] Stop crit:        2.43075e-12
[main] 40%...
[main] Stop crit:        0.539324
Ebkt times:              2.1571e-05/0
Eval Ebkt times:         0.00769922/0.15
PiPjPk times:            0.000870205/0
Eval PiPjPk times:       0.000976222/0.04
L2prod times:            0.00934321/0.3
Total time:              0.0256881/0.7
[main] Time assemble (wall/proc) 0.0134948/0.36
[main] Time solve (wall/proc) 0.00357877/0.09
[main] Stop crit:        0.000480592
Ebkt times:              1.9568e-05/0
Eval Ebkt times:         0.00563091/0.15
PiPjPk times:            0.000831212/0.04
Eval PiPjPk times:       0.000943935/0.02
L2prod times:            0.00566654/0.15
Total time:              0.0145647/0.39
[main] Time assemble (wall/proc) 0.0127714/0.34
[main] Time solve (wall/proc) 0.00347959/0.09
[main] Stop crit:        7.53158e-11
[main] 50%...
[main] Stop crit:        0.765364
Ebkt times:              3.1121e-05/0
Eval Ebkt times:         0.00558579/0.14
PiPjPk times:            0.000858936/0.03
Eval PiPjPk times:       0.000920252/0.04
L2prod times:            0.00567519/0.16
Total time:              0.0145182/0.4
[main] Time assemble (wall/proc) 0.0124627/0.33
[main] Time solve (wall/proc) 0.00346695/0.09
[main] Stop crit:        0.000858684
Ebkt times:              2.1655e-05/0
Eval Ebkt times:         0.00561226/0.16
PiPjPk times:            0.000827444/0.01
Eval PiPjPk times:       0.000912167/0.04
L2prod times:            0.00567231/0.16
Total time:              0.0144974/0.44
[main] Time assemble (wall/proc) 0.0106191/0.29
[main] Time solve (wall/proc) 0.00356963/0.09
[main] Stop crit:        2.15168e-10
[main] 60%...
[main] Stop crit:        0.610386
Ebkt times:              2.3327e-05/0
Eval Ebkt times:         0.00633116/0.17
PiPjPk times:            0.000838684/0.01
Eval PiPjPk times:       0.000890162/0.01
L2prod times:            0.011649/0.34
Total time:              0.036674/1.01
[main] Time assemble (wall/proc) 0.0146583/0.39
[main] Time solve (wall/proc) 0.00342673/0.09
[main] Stop crit:        0.000640731
Ebkt times:              2.093e-05/0
Eval Ebkt times:         0.00561274/0.21
PiPjPk times:            0.000869468/0.05
Eval PiPjPk times:       0.00168731/0.02
L2prod times:            0.00563089/0.14
Total time:              0.0153557/0.43
[main] Time assemble (wall/proc) 0.0131742/0.36
[main] Time solve (wall/proc) 0.0035416/0.08
[main] Stop crit:        1.27678e-10
[main] 70%...
[main] Stop crit:        0.359952
Ebkt times:              2.121e-05/0
Eval Ebkt times:         0.00568879/0.23
PiPjPk times:            0.000871593/0.04
Eval PiPjPk times:       0.000967227/0.02
L2prod times:            0.00560101/0.12
Total time:              0.014689/0.43
[main] Time assemble (wall/proc) 0.0126582/0.34
[main] Time solve (wall/proc) 0.00350135/0.09
[main] Stop crit:        0.000248481
Ebkt times:              1.9725e-05/0
Eval Ebkt times:         0.00561834/0.15
PiPjPk times:            0.000861063/0
Eval PiPjPk times:       0.000929891/0.01
L2prod times:            0.00566074/0.16
Total time:              0.0145883/0.39
[main] Time assemble (wall/proc) 0.0124878/0.33
[main] Time solve (wall/proc) 0.00355647/0.09
[main] Stop crit:        1.8456e-11
[main] 80%...
[main] Stop crit:        0.210804
Ebkt times:              2.1278e-05/0
Eval Ebkt times:         0.00551205/0.14
PiPjPk times:            0.000845555/0.04
Eval PiPjPk times:       0.000878842/0
L2prod times:            0.00558105/0.16
Total time:              0.0144014/0.45
[main] Time assemble (wall/proc) 0.0105701/0.29
[main] Time solve (wall/proc) 0.00344043/0.09
[main] Stop crit:        3.59992e-05
Ebkt times:              2.1342e-05/0
Eval Ebkt times:         0.00571126/0.12
PiPjPk times:            0.000876728/0
Eval PiPjPk times:       0.000936759/0.07
L2prod times:            0.00594127/0.17
Total time:              0.0150532/0.41
[main] Time assemble (wall/proc) 0.0128089/0.35
[main] Time solve (wall/proc) 0.00351694/0.09
[main] Stop crit:        1.1849e-12
[main] 90%...
[main] Stop crit:        0.211931
Ebkt times:              2.7175e-05/0
Eval Ebkt times:         0.00562916/0.12
PiPjPk times:            0.000816126/0.03
Eval PiPjPk times:       0.000888116/0.06
L2prod times:            0.00559365/0.14
Total time:              0.0144207/0.41
[main] Time assemble (wall/proc) 0.0126682/0.34
[main] Time solve (wall/proc) 0.00354741/0.1
[main] Stop crit:        8.81233e-05
Ebkt times:              2.1787e-05/0
Eval Ebkt times:         0.0057085/0.16
PiPjPk times:            0.000805941/0.01
Eval PiPjPk times:       0.000885088/0.06
L2prod times:            0.00566402/0.16
Total time:              0.0146302/0.43
[main] Time assemble (wall/proc) 0.0110964/0.31
[main] Time solve (wall/proc) 0.0035527/0.09
[main] Stop crit:        4.5271e-12
[main] Time run (wall/proc) 0.564665/14.14
[main] Compute errors
[main] Electric field error = 2.16963
[main] Potential error = 0.934585
[main] Lambda = 28.5091
[main] Maximum residual = 6.55523e-15
[main] Maximum constraint difference = 3.52318e-15
[main] Time norms (wall/proc) 0.00254739/0.07
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0416667
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0385408/0.8
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.32538/1.77
[main] Initial constraint norm: 3.16852
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.696759
Ebkt times:              0.00177893/0.03
Eval Ebkt times:         0.482668/12.26
PiPjPk times:            0.0603258/1.64
Eval PiPjPk times:       0.155401/3.81
L2prod times:            0.394285/9.82
Total time:              1.54654/37.61
[main] Time assemble (wall/proc) 0.34651/1.93
[main] Time solve (wall/proc) 0.186273/2.12
[main] Stop crit:        0.000124413
Ebkt times:              0.0015929/0.04
Eval Ebkt times:         0.557715/12.68
PiPjPk times:            0.0531473/1.24
Eval PiPjPk times:       0.489412/12.67
L2prod times:            0.417881/9.58
Total time:              2.30034/56.91
[main] Time assemble (wall/proc) 0.381286/3.28
[main] Time solve (wall/proc) 0.176488/2.02
[main] Stop crit:        2.51613e-12
[main] Stop crit:        0.392017
Ebkt times:              0.00202128/0.06
Eval Ebkt times:         0.480309/13.01
PiPjPk times:            0.0638796/1.86
Eval PiPjPk times:       0.103148/2.96
L2prod times:            0.411762/11.09
Total time:              1.23805/33.53
[main] Time assemble (wall/proc) 0.325181/1.73
[main] Time solve (wall/proc) 0.162613/1.78
[main] Stop crit:        5.79979e-05
Ebkt times:              0.00174401/0.03
Eval Ebkt times:         0.659941/17.38
PiPjPk times:            0.0892265/2.38
Eval PiPjPk times:       0.13152/3.56
L2prod times:            0.719159/19.23
Total time:              1.89141/50.54
[main] Time assemble (wall/proc) 0.354446/2.52
[main] Time solve (wall/proc) 0.167379/1.82
[main] Stop crit:        7.69484e-13
[main] Stop crit:        0.254031
Ebkt times:              0.00203465/0.05
Eval Ebkt times:         0.493143/13.65
PiPjPk times:            0.0657052/2.06
Eval PiPjPk times:       0.106549/2.86
L2prod times:            0.422105/11.33
Total time:              1.27052/34.9
[main] Time assemble (wall/proc) 0.300868/1.71
[main] Time solve (wall/proc) 0.17942/2.08
[main] Stop crit:        3.01851e-05
Ebkt times:              0.00185151/0.01
Eval Ebkt times:         0.657173/17.09
PiPjPk times:            0.0823412/2.25
Eval PiPjPk times:       0.122026/2.89
L2prod times:            0.601295/15.84
Total time:              1.76057/46.19
[main] Time assemble (wall/proc) 0.363891/2.48
[main] Time solve (wall/proc) 0.178981/2.11
[main] Stop crit:        2.33701e-13
[main] 12%...
[main] Stop crit:        0.17682
Ebkt times:              0.00194158/0.06
Eval Ebkt times:         0.482576/12.49
PiPjPk times:            0.0614488/1.66
Eval PiPjPk times:       0.101114/2.61
L2prod times:            0.397778/10.41
Total time:              1.21871/32.04
[main] Time assemble (wall/proc) 0.305675/1.64
[main] Time solve (wall/proc) 0.185309/2.26
[main] Stop crit:        1.7171e-05
Ebkt times:              0.00177234/0.03
Eval Ebkt times:         0.741515/19.78
PiPjPk times:            0.0635997/1.62
Eval PiPjPk times:       0.202328/5.41
L2prod times:            0.598314/15.47
Total time:              1.81453/47.59
[main] Time assemble (wall/proc) 0.354089/2.47
[main] Time solve (wall/proc) 0.189613/2.26
[main] Stop crit:        6.66215e-14
[main] Stop crit:        0.123506
Ebkt times:              0.00201491/0.06
Eval Ebkt times:         0.478031/13.29
PiPjPk times:            0.0644212/1.75
Eval PiPjPk times:       0.104202/3.24
L2prod times:            0.408233/11.12
Total time:              1.23346/34.21
[main] Time assemble (wall/proc) 0.298917/1.67
[main] Time solve (wall/proc) 0.168397/1.91
[main] Stop crit:        9.94213e-06
Ebkt times:              0.00180558/0.05
Eval Ebkt times:         0.63304/16.03
PiPjPk times:            0.0576736/1.5
Eval PiPjPk times:       0.106339/2.84
L2prod times:            0.530229/13.48
Total time:              1.5382/39.26
[main] Time assemble (wall/proc) 0.350796/2.34
[main] Time solve (wall/proc) 0.169548/1.91
[main] Stop crit:        2.50081e-14
[main] Stop crit:        0.0968952
Ebkt times:              0.00193266/0.05
Eval Ebkt times:         0.481178/13.26
PiPjPk times:            0.0645191/1.76
Eval PiPjPk times:       0.105017/3.17
L2prod times:            0.410033/11.16
Total time:              1.24117/34.23
[main] Time assemble (wall/proc) 0.298069/1.67
[main] Time solve (wall/proc) 0.169502/1.98
[main] Stop crit:        6.17282e-06
Ebkt times:              0.00175865/0.04
Eval Ebkt times:         0.778667/20.44
PiPjPk times:            0.055961/1.45
Eval PiPjPk times:       0.107003/2.72
L2prod times:            0.614832/15.77
Total time:              1.77771/46.02
[main] Time assemble (wall/proc) 0.358171/2.38
[main] Time solve (wall/proc) 0.166399/1.92
[main] Stop crit:        1.31004e-14
[main] 25%...
[main] Stop crit:        0.109647
Ebkt times:              0.00191954/0.04
Eval Ebkt times:         0.477035/13.01
PiPjPk times:            0.0638494/1.78
Eval PiPjPk times:       0.104235/2.94
L2prod times:            0.406895/11.4
Total time:              1.22943/34.33
[main] Time assemble (wall/proc) 0.299147/1.67
[main] Time solve (wall/proc) 0.181355/2.16
[main] Stop crit:        4.76816e-06
Ebkt times:              0.00176832/0.02
Eval Ebkt times:         0.707451/18.34
PiPjPk times:            0.0671006/1.66
Eval PiPjPk times:       0.124365/3.25
L2prod times:            0.707423/18.65
Total time:              1.89045/49.77
[main] Time assemble (wall/proc) 0.366113/2.65
[main] Time solve (wall/proc) 0.170479/2
[main] Stop crit:        6.52025e-15
[main] Stop crit:        0.148934
Ebkt times:              0.00194328/0.08
Eval Ebkt times:         0.483784/13.52
PiPjPk times:            0.0647642/1.93
Eval PiPjPk times:       0.105956/2.84
L2prod times:            0.411224/11.23
Total time:              1.24516/34.67
[main] Time assemble (wall/proc) 0.315908/1.7
[main] Time solve (wall/proc) 0.168692/2.02
[main] Stop crit:        8.05484e-06
Ebkt times:              0.00191703/0.02
Eval Ebkt times:         0.616244/16.06
PiPjPk times:            0.0756775/2.06
Eval PiPjPk times:       0.159054/4.04
L2prod times:            0.553396/14.07
Total time:              1.69455/43.65
[main] Time assemble (wall/proc) 0.355673/2.31
[main] Time solve (wall/proc) 0.190353/2.32
[main] Stop crit:        1.61515e-14
[main] Stop crit:        0.205179
Ebkt times:              0.00187425/0.05
Eval Ebkt times:         0.547968/14.41
PiPjPk times:            0.0803323/2.28
Eval PiPjPk times:       0.114301/2.9
L2prod times:            0.420263/10.97
Total time:              1.37164/36.31
[main] Time assemble (wall/proc) 0.352848/2.03
[main] Time solve (wall/proc) 0.169622/1.99
[main] Stop crit:        1.74604e-05
Ebkt times:              0.00175785/0.03
Eval Ebkt times:         0.740106/18.95
PiPjPk times:            0.141156/3.74
Eval PiPjPk times:       0.154255/4.04
L2prod times:            0.662258/16.82
Total time:              1.98257/51.06
[main] Time assemble (wall/proc) 0.353813/2.66
[main] Time solve (wall/proc) 0.177276/2.14
[main] Stop crit:        1.23764e-13
[main] 37%...
[main] Stop crit:        0.271099
Ebkt times:              0.00194068/0.05
Eval Ebkt times:         0.494245/13.69
PiPjPk times:            0.0659696/1.97
Eval PiPjPk times:       0.10766/2.92
L2prod times:            0.420939/11.55
Total time:              1.27154/34.9
[main] Time assemble (wall/proc) 0.33286/1.74
[main] Time solve (wall/proc) 0.186933/2.23
[main] Stop crit:        2.91762e-05
Ebkt times:              0.00186693/0.03
Eval Ebkt times:         0.703036/17.76
PiPjPk times:            0.122794/3.25
Eval PiPjPk times:       0.177241/4.76
L2prod times:            0.758028/19.79
Total time:              2.02759/52.54
[main] Time assemble (wall/proc) 0.372901/2.69
[main] Time solve (wall/proc) 0.171693/2.05
[main] Stop crit:        3.51241e-13
[main] Stop crit:        0.345718
Ebkt times:              0.00186149/0.03
Eval Ebkt times:         0.49825/12.31
PiPjPk times:            0.0593304/1.46
Eval PiPjPk times:       0.0982907/2.49
L2prod times:            0.450705/11.44
Total time:              1.27573/31.85
[main] Time assemble (wall/proc) 0.350835/1.77
[main] Time solve (wall/proc) 0.174369/1.99
[main] Stop crit:        4.25812e-05
Ebkt times:              0.0018064/0.1
Eval Ebkt times:         0.655716/16.83
PiPjPk times:            0.0916509/2.28
Eval PiPjPk times:       0.101304/2.5
L2prod times:            0.674218/17.28
Total time:              1.74482/44.55
[main] Time assemble (wall/proc) 0.339563/2.39
[main] Time solve (wall/proc) 0.174899/2.04
[main] Stop crit:        6.83589e-13
[main] Stop crit:        0.413037
Ebkt times:              0.00199262/0.05
Eval Ebkt times:         0.488409/13.49
PiPjPk times:            0.0656382/1.93
Eval PiPjPk times:       0.106861/3
L2prod times:            0.415784/11.64
Total time:              1.25834/35
[main] Time assemble (wall/proc) 0.331117/1.74
[main] Time solve (wall/proc) 0.172303/2
[main] Stop crit:        5.39856e-05
Ebkt times:              0.00187315/0.06
Eval Ebkt times:         0.692306/17.77
PiPjPk times:            0.0597114/1.59
Eval PiPjPk times:       0.109793/2.47
L2prod times:            0.675702/17.62
Total time:              1.81055/46.38
[main] Time assemble (wall/proc) 0.350798/2.56
[main] Time solve (wall/proc) 0.174043/2.07
[main] Stop crit:        9.37339e-13
[main] 50%...
[main] Stop crit:        0.430687
Ebkt times:              0.00194486/0.01
Eval Ebkt times:         0.494214/13.85
PiPjPk times:            0.0663567/1.95
Eval PiPjPk times:       0.108342/3.02
L2prod times:            0.419762/11.33
Total time:              1.27296/35.19
[main] Time assemble (wall/proc) 0.299362/1.71
[main] Time solve (wall/proc) 0.17655/2.1
[main] Stop crit:        5.53974e-05
Ebkt times:              0.00182236/0.04
Eval Ebkt times:         0.586291/14.96
PiPjPk times:            0.0965419/2.66
Eval PiPjPk times:       0.12376/3.21
L2prod times:            0.752696/20.05
Total time:              1.83465/47.65
[main] Time assemble (wall/proc) 0.359819/2.53
[main] Time solve (wall/proc) 0.17139/1.92
[main] Stop crit:        8.08652e-13
[main] Stop crit:        0.38271
Ebkt times:              0.001962/0.06
Eval Ebkt times:         0.527481/13.68
PiPjPk times:            0.0621239/1.58
Eval PiPjPk times:       0.111883/3.1
L2prod times:            0.46046/11.64
Total time:              1.35531/34.85
[main] Time assemble (wall/proc) 0.364184/1.87
[main] Time solve (wall/proc) 0.184828/2.24
[main] Stop crit:        4.40289e-05
Ebkt times:              0.00188978/0.06
Eval Ebkt times:         0.691626/17.53
PiPjPk times:            0.0988331/2.52
Eval PiPjPk times:       0.161259/4.16
L2prod times:            0.67557/17.35
Total time:              1.88092/47.66
[main] Time assemble (wall/proc) 0.352424/2.53
[main] Time solve (wall/proc) 0.183491/2.24
[main] Stop crit:        3.82977e-13
[main] Stop crit:        0.308253
Ebkt times:              0.00202437/0.06
Eval Ebkt times:         0.489656/13.33
PiPjPk times:            0.0657416/1.85
Eval PiPjPk times:       0.107336/3.17
L2prod times:            0.418314/11.48
Total time:              1.26343/34.79
[main] Time assemble (wall/proc) 0.298598/1.7
[main] Time solve (wall/proc) 0.172362/2.04
[main] Stop crit:        2.75227e-05
Ebkt times:              0.00178656/0.04
Eval Ebkt times:         0.694713/18.56
PiPjPk times:            0.0639214/1.92
Eval PiPjPk times:       0.171824/4.36
L2prod times:            0.692964/18.61
Total time:              1.87141/50.28
[main] Time assemble (wall/proc) 0.35169/2.67
[main] Time solve (wall/proc) 0.194775/2.35
[main] Stop crit:        7.71992e-14
[main] 62%...
[main] Stop crit:        0.2419
Ebkt times:              0.00191408/0.06
Eval Ebkt times:         0.484819/13.43
PiPjPk times:            0.0649633/1.79
Eval PiPjPk times:       0.105734/2.86
L2prod times:            0.412794/11.29
Total time:              1.2479/34.3
[main] Time assemble (wall/proc) 0.317441/1.7
[main] Time solve (wall/proc) 0.179449/2.17
[main] Stop crit:        1.32015e-05
Ebkt times:              0.00178282/0.08
Eval Ebkt times:         0.718378/17.97
PiPjPk times:            0.0785431/2
Eval PiPjPk times:       0.208144/5.55
L2prod times:            0.606571/15.54
Total time:              1.86698/47.43
[main] Time assemble (wall/proc) 0.369231/2.46
[main] Time solve (wall/proc) 0.177847/2.18
[main] Stop crit:        4.03977e-14
[main] Stop crit:        0.194401
Ebkt times:              0.00194738/0.04
Eval Ebkt times:         0.479781/13.52
PiPjPk times:            0.0644176/1.72
Eval PiPjPk times:       0.104438/3.39
L2prod times:            0.410097/11.36
Total time:              1.23722/34.47
[main] Time assemble (wall/proc) 0.320031/1.69
[main] Time solve (wall/proc) 0.168184/1.97
[main] Stop crit:        6.3838e-06
Ebkt times:              0.00181437/0.06
Eval Ebkt times:         0.835868/22.23
PiPjPk times:            0.109708/2.83
Eval PiPjPk times:       0.194346/5.31
L2prod times:            0.737023/19.76
Total time:              2.16525/57.96
[main] Time assemble (wall/proc) 0.388659/2.91
[main] Time solve (wall/proc) 0.17534/2.17
[main] Stop crit:        1.56866e-14
[main] Stop crit:        0.166274
Ebkt times:              0.00195701/0.07
Eval Ebkt times:         0.503926/14.02
PiPjPk times:            0.0675267/2.01
Eval PiPjPk times:       0.109947/2.96
L2prod times:            0.430424/11.63
Total time:              1.29771/35.76
[main] Time assemble (wall/proc) 0.318293/1.77
[main] Time solve (wall/proc) 0.168943/1.98
[main] Stop crit:        8.836e-06
Ebkt times:              0.00190321/0.07
Eval Ebkt times:         0.851238/22.65
PiPjPk times:            0.0693697/1.7
Eval PiPjPk times:       0.210154/5.7
L2prod times:            0.503278/13.25
Total time:              1.90922/50.81
[main] Time assemble (wall/proc) 0.363811/2.64
[main] Time solve (wall/proc) 0.165272/1.89
[main] Stop crit:        4.51304e-14
[main] 75%...
[main] Stop crit:        0.154299
Ebkt times:              0.00204484/0.05
Eval Ebkt times:         0.512827/14.15
PiPjPk times:            0.0685285/1.94
Eval PiPjPk times:       0.111505/3.13
L2prod times:            0.438097/11.88
Total time:              1.32102/36.43
[main] Time assemble (wall/proc) 0.317585/1.79
[main] Time solve (wall/proc) 0.163142/1.82
[main] Stop crit:        1.06229e-05
Ebkt times:              0.00184079/0.02
Eval Ebkt times:         0.702179/18.27
PiPjPk times:            0.10279/2.71
Eval PiPjPk times:       0.174573/4.61
L2prod times:            0.585709/15.37
Total time:              1.9331/50.96
[main] Time assemble (wall/proc) 0.34733/2.71
[main] Time solve (wall/proc) 0.181885/2.11
[main] Stop crit:        6.87e-14
[main] Stop crit:        0.153118
Ebkt times:              0.00190297/0.04
Eval Ebkt times:         0.467357/11.78
PiPjPk times:            0.0607977/1.37
Eval PiPjPk times:       0.0999119/3.06
L2prod times:            0.395326/10.07
Total time:              1.2135/30.99
[main] Time assemble (wall/proc) 0.330116/1.7
[main] Time solve (wall/proc) 0.186692/2.28
[main] Stop crit:        1.00084e-05
Ebkt times:              0.00184039/0.03
Eval Ebkt times:         0.861189/22.69
PiPjPk times:            0.0968084/2.46
Eval PiPjPk times:       0.143927/3.91
L2prod times:            0.717601/18.89
Total time:              2.06731/54.5
[main] Time assemble (wall/proc) 0.369055/2.88
[main] Time solve (wall/proc) 0.167025/1.89
[main] Stop crit:        6.05747e-14
[main] Stop crit:        0.15728
Ebkt times:              0.00187334/0.05
Eval Ebkt times:         0.508236/12.87
PiPjPk times:            0.0609047/1.53
Eval PiPjPk times:       0.131105/3.46
L2prod times:            0.451325/11.52
Total time:              1.32761/33.86
[main] Time assemble (wall/proc) 0.348966/1.87
[main] Time solve (wall/proc) 0.163007/1.82
[main] Stop crit:        8.65899e-06
Ebkt times:              0.015466/0.4
Eval Ebkt times:         0.750141/18.9
PiPjPk times:            0.123608/3.21
Eval PiPjPk times:       0.132045/3.37
L2prod times:            0.667459/16.69
Total time:              1.97961/49.94
[main] Time assemble (wall/proc) 0.368756/2.69
[main] Time solve (wall/proc) 0.184059/2.29
[main] Stop crit:        3.4538e-14
[main] 87%...
[main] Stop crit:        0.163577
Ebkt times:              0.00197876/0.1
Eval Ebkt times:         0.468683/12.17
PiPjPk times:            0.0618049/1.7
Eval PiPjPk times:       0.115897/2.99
L2prod times:            0.396721/9.69
Total time:              1.22843/31.56
[main] Time assemble (wall/proc) 0.344515/1.76
[main] Time solve (wall/proc) 0.166082/1.92
[main] Stop crit:        9.24968e-06
Ebkt times:              0.00523938/0.16
Eval Ebkt times:         0.880238/23.01
PiPjPk times:            0.112612/2.84
Eval PiPjPk times:       0.189024/4.74
L2prod times:            0.615408/16.03
Total time:              2.12231/55.18
[main] Time assemble (wall/proc) 0.349036/2.79
[main] Time solve (wall/proc) 0.15851/1.69
[main] Stop crit:        1.54475e-14
[main] Stop crit:        0.175374
Ebkt times:              0.00194298/0.04
Eval Ebkt times:         0.494179/13.39
PiPjPk times:            0.0660744/1.78
Eval PiPjPk times:       0.107774/3.14
L2prod times:            0.42218/11.67
Total time:              1.27247/34.94
[main] Time assemble (wall/proc) 0.302294/1.71
[main] Time solve (wall/proc) 0.160655/1.73
[main] Stop crit:        1.19399e-05
Ebkt times:              0.00183189/0.06
Eval Ebkt times:         0.88826/23.4
PiPjPk times:            0.0753968/1.88
Eval PiPjPk times:       0.152566/3.8
L2prod times:            0.617026/16.46
Total time:              2.02953/53.6
[main] Time assemble (wall/proc) 0.365804/2.72
[main] Time solve (wall/proc) 0.165056/1.74
[main] Stop crit:        2.72509e-14
[main] Stop crit:        0.194269
Ebkt times:              0.00190873/0.08
Eval Ebkt times:         0.483917/12.82
PiPjPk times:            0.0689534/1.69
Eval PiPjPk times:       0.102179/2.84
L2prod times:            0.394472/10.35
Total time:              1.22324/32.45
[main] Time assemble (wall/proc) 0.336843/1.72
[main] Time solve (wall/proc) 0.164962/1.85
[main] Stop crit:        1.36941e-05
Ebkt times:              0.00181291/0.02
Eval Ebkt times:         0.899879/23.67
PiPjPk times:            0.0953814/2.51
Eval PiPjPk times:       0.158917/4.06
L2prod times:            0.612651/15.88
Total time:              2.07093/53.88
[main] Time assemble (wall/proc) 0.361006/2.79
[main] Time solve (wall/proc) 0.160902/1.8
[main] Stop crit:        4.27717e-14
[main] Time run (wall/proc) 35.2541/488.96
[main] Compute errors
[main] Electric field error = 2.57333
[main] Potential error = 0.84683
[main] Lambda = 8.93442
[main] Maximum residual = 3.9029e-15
[main] Maximum constraint difference = 2.16527e-14
[main] Time norms (wall/proc) 0.0423852/1.19
[main] Mesh diameter 0.216506
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.866025  0.1        2.16963   --        0.934585  --       6.55523e-15  3.52318e-15
0    0.216506  0.0416667  2.57333   -0.12     0.84683   0.07     3.9029e-15   2.16527e-14
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0101394     0.04          0.0260846   0.09        0.0122633      0.319          0.00345479  0.086       0.564665  14.14
0.0385408     0.8           0.32538     1.77        0.341757       2.18833        0.174007    2.02854     35.2541   488.96


==> outputs/N1_constr_preserv/Cubic-Cells_k0/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 27
DimSXCurl: 54
DimSXDiv: 36
DimLieAlg: 3
DimLASXGrad: 81
DimLASXCurl: 162
DimLASXDiv: 108
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.55523e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 1.5129
MaxConstraintDiff: 3.52318e-15
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.16963
E_L2Pot: 0.934585
absE_L2Elec: 1.478
absE_L2Pot: 0.573477
absE_L2Lambda: 28.5091
N_L2Elec: 0.681223
N_L2Pot: 0.613617
TwallDDRCore: 0.0101394
TprocDDRCore: 0.04
TwallModel: 0.0260846
TprocModel: 0.09
TwallAssemble: 0.0122633
TprocAssemble: 0.319
TwallSolve: 0.00345479
TprocSolve: 0.086
TwallRun: 0.564665
TprocRun: 14.14
Solver: Pardiso


==> outputs/N1_constr_preserv/Cubic-Cells_k0/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 729
DimSXCurl: 1944
DimSXDiv: 1728
DimLieAlg: 3
DimLASXGrad: 2187
DimLASXCurl: 5832
DimLASXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.9029e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.16852
MaxConstraintDiff: 2.16527e-14
OuterIterations: 24
AvgNonlinearIterations: 2
E_L2Elec: 2.57333
E_L2Pot: 0.84683
absE_L2Elec: 1.81223
absE_L2Pot: 0.548238
absE_L2Lambda: 8.93442
N_L2Elec: 0.704235
N_L2Pot: 0.6474
TwallDDRCore: 0.0385408
TprocDDRCore: 0.8
TwallModel: 0.32538
TprocModel: 1.77
TwallAssemble: 0.341757
TprocAssemble: 2.18833
TwallSolve: 0.174007
TprocSolve: 2.02854
TwallRun: 35.2541
TprocRun: 488.96
Solver: Pardiso


==> outputs/N1_constr_preserv/Cubic-Cells_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0101394     0.04          0.0260846   0.09        0.0122633      0.319          0.00345479  0.086       0.564665  14.14
0.0385408     0.8           0.32538     1.77        0.341757       2.18833        0.174007    2.02854     35.2541   488.96


==> outputs/N1_constr_preserv/Cubic-Cells_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Cubic-Cells_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Cubic-Cells_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.866025  0.1         2.57052   --        1.0174    --       3.43791e-14  2.33678e-14
1    0.216506  0.00934579  3.13365   -0.14     0.801499  0.17     3.3444e-15   6.44019e-13


==> outputs/N1_constr_preserv/Cubic-Cells_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0152557/0.09
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.126472/0.37
[main] Initial constraint norm: 2.23693
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.853614
Ebkt times:              0.00344412/0.08
Eval Ebkt times:         0.0400888/0.82
PiPjPk times:            0.0210536/0.47
Eval PiPjPk times:       0.00934054/0.21
L2prod times:            0.0258138/0.51
Total time:              0.130294/2.68
[main] Time assemble (wall/proc) 0.0767484/1.21
[main] Time solve (wall/proc) 0.0273733/0.45
[main] Stop crit:        0.0033253
Ebkt times:              0.0032348/0.08
Eval Ebkt times:         0.0541511/1.51
PiPjPk times:            0.0725868/2.03
Eval PiPjPk times:       0.0236864/0.69
L2prod times:            0.0347468/0.96
Total time:              0.221776/6.15
[main] Time assemble (wall/proc) 0.0971471/2.53
[main] Time solve (wall/proc) 0.0169138/0.14
[main] Stop crit:        5.10283e-09
[main] 10%...
[main] Stop crit:        0.394671
Ebkt times:              0.00327302/0.11
Eval Ebkt times:         0.0433525/1.15
PiPjPk times:            0.0465252/1.31
Eval PiPjPk times:       0.0146889/0.43
L2prod times:            0.0255324/0.72
Total time:              0.172505/4.81
[main] Time assemble (wall/proc) 0.086943/2.34
[main] Time solve (wall/proc) 0.0216488/0.55
[main] Stop crit:        0.000181356
Ebkt times:              0.0658498/1.79
Eval Ebkt times:         0.0420357/1.13
PiPjPk times:            0.0209318/0.59
Eval PiPjPk times:       0.00674146/0.21
L2prod times:            0.0775064/2.09
Total time:              0.324553/8.8
[main] Time assemble (wall/proc) 0.125572/3.33
[main] Time solve (wall/proc) 0.0210072/0.47
[main] Stop crit:        7.56594e-11
[main] 20%...
[main] Stop crit:        0.205749
Ebkt times:              0.00308634/0.08
Eval Ebkt times:         0.0689496/1.98
PiPjPk times:            0.0370844/1.05
Eval PiPjPk times:       0.00717079/0.17
L2prod times:            0.0244018/0.63
Total time:              0.175876/4.88
[main] Time assemble (wall/proc) 0.0842104/2.25
[main] Time solve (wall/proc) 0.0214657/0.56
[main] Stop crit:        0.00021763
Ebkt times:              0.0494841/1.34
Eval Ebkt times:         0.0362915/0.95
PiPjPk times:            0.0213211/0.56
Eval PiPjPk times:       0.00704369/0.2
L2prod times:            0.0637924/1.72
Total time:              0.384197/10.3
[main] Time assemble (wall/proc) 0.129409/3.41
[main] Time solve (wall/proc) 0.0182103/0.34
[main] Stop crit:        4.91527e-11
[main] 30%...
[main] Stop crit:        0.258493
Ebkt times:              0.00385103/0.11
Eval Ebkt times:         0.056877/1.55
PiPjPk times:            0.061104/1.73
Eval PiPjPk times:       0.00765959/0.23
L2prod times:            0.0548672/1.54
Total time:              0.245145/6.85
[main] Time assemble (wall/proc) 0.102369/2.54
[main] Time solve (wall/proc) 0.017677/0.18
[main] Stop crit:        0.000226268
Ebkt times:              0.00314174/0.1
Eval Ebkt times:         0.0441179/1.22
PiPjPk times:            0.0369428/1.05
Eval PiPjPk times:       0.0308357/0.85
L2prod times:            0.0244411/0.68
Total time:              0.187387/5.24
[main] Time assemble (wall/proc) 0.0862588/2.32
[main] Time solve (wall/proc) 0.0216858/0.56
[main] Stop crit:        4.62525e-11
[main] 40%...
[main] Stop crit:        0.618986
Ebkt times:              0.0031281/0.08
Eval Ebkt times:         0.0545738/1.47
PiPjPk times:            0.0207132/0.59
Eval PiPjPk times:       0.0267532/0.74
L2prod times:            0.0247196/0.69
Total time:              0.169744/4.74
[main] Time assemble (wall/proc) 0.0847977/2.26
[main] Time solve (wall/proc) 0.021583/0.56
[main] Stop crit:        0.000699
Ebkt times:              0.0849332/2.38
Eval Ebkt times:         0.0645053/1.78
PiPjPk times:            0.0485856/1.34
Eval PiPjPk times:       0.00677465/0.19
L2prod times:            0.0297487/0.84
Total time:              0.266466/7.42
[main] Time assemble (wall/proc) 0.10573/2.84
[main] Time solve (wall/proc) 0.0212918/0.55
[main] Stop crit:        4.03482e-10
[main] 50%...
[main] Stop crit:        1.01949
Ebkt times:              0.00311595/0.07
Eval Ebkt times:         0.0520016/1.43
PiPjPk times:            0.0367031/1
Eval PiPjPk times:       0.00686709/0.24
L2prod times:            0.0239846/0.67
Total time:              0.169318/4.71
[main] Time assemble (wall/proc) 0.0856034/2.3
[main] Time solve (wall/proc) 0.0214865/0.56
[main] Stop crit:        0.000643639
Ebkt times:              0.0031307/0.08
Eval Ebkt times:         0.0367469/1.06
PiPjPk times:            0.0492379/1.4
Eval PiPjPk times:       0.0278487/0.81
L2prod times:            0.0244207/0.65
Total time:              0.167303/4.66
[main] Time assemble (wall/proc) 0.0835062/2.24
[main] Time solve (wall/proc) 0.021246/0.55
[main] Stop crit:        4.78533e-10
[main] 60%...
[main] Stop crit:        0.911259
Ebkt times:              0.00308873/0.09
Eval Ebkt times:         0.0364895/1
PiPjPk times:            0.0450097/1.25
Eval PiPjPk times:       0.0213418/0.62
L2prod times:            0.0239186/0.68
Total time:              0.179239/5.02
[main] Time assemble (wall/proc) 0.0852209/2.29
[main] Time solve (wall/proc) 0.021432/0.55
[main] Stop crit:        0.000198924
Ebkt times:              0.00316767/0.09
Eval Ebkt times:         0.0442662/1.27
PiPjPk times:            0.0287061/0.81
Eval PiPjPk times:       0.0369766/1.03
L2prod times:            0.0240556/0.66
Total time:              0.161303/4.5
[main] Time assemble (wall/proc) 0.0862066/2.31
[main] Time solve (wall/proc) 0.0214559/0.56
[main] Stop crit:        9.34375e-11
[main] 70%...
[main] Stop crit:        0.526295
Ebkt times:              0.0786455/2.17
Eval Ebkt times:         0.0545306/1.54
PiPjPk times:            0.0326561/0.89
Eval PiPjPk times:       0.00678683/0.18
L2prod times:            0.0513343/1.43
Total time:              0.280434/7.79
[main] Time assemble (wall/proc) 0.108863/2.91
[main] Time solve (wall/proc) 0.0204469/0.44
[main] Stop crit:        0.000136044
Ebkt times:              0.0031262/0.09
Eval Ebkt times:         0.0416167/1.19
PiPjPk times:            0.0512697/1.41
Eval PiPjPk times:       0.00679983/0.19
L2prod times:            0.0239404/0.65
Total time:              0.162472/4.52
[main] Time assemble (wall/proc) 0.0800473/2.14
[main] Time solve (wall/proc) 0.0213785/0.56
[main] Stop crit:        1.0655e-11
[main] 80%...
[main] Stop crit:        0.307037
Ebkt times:              0.00344098/0.12
Eval Ebkt times:         0.0646238/1.75
PiPjPk times:            0.0385797/1.1
Eval PiPjPk times:       0.00677905/0.17
L2prod times:            0.0402623/1.15
Total time:              0.200021/5.55
[main] Time assemble (wall/proc) 0.0973501/2.58
[main] Time solve (wall/proc) 0.021018/0.55
[main] Stop crit:        0.000113807
Ebkt times:              0.0291128/0.78
Eval Ebkt times:         0.0357358/1
PiPjPk times:            0.0206096/0.58
Eval PiPjPk times:       0.00675125/0.17
L2prod times:            0.0451942/1.26
Total time:              0.237723/6.48
[main] Time assemble (wall/proc) 0.113683/3.02
[main] Time solve (wall/proc) 0.0213059/0.56
[main] Stop crit:        1.18751e-11
[main] 90%...
[main] Stop crit:        0.26217
Ebkt times:              0.0652014/1.79
Eval Ebkt times:         0.0479498/1.33
PiPjPk times:            0.059017/1.66
Eval PiPjPk times:       0.00685727/0.17
L2prod times:            0.042821/1.2
Total time:              0.261699/7.27
[main] Time assemble (wall/proc) 0.104905/2.82
[main] Time solve (wall/proc) 0.0181301/0.26
[main] Stop crit:        8.60197e-05
Ebkt times:              0.00309526/0.09
Eval Ebkt times:         0.0495973/1.38
PiPjPk times:            0.0205843/0.57
Eval PiPjPk times:       0.00683397/0.21
L2prod times:            0.0239964/0.65
Total time:              0.193079/5.37
[main] Time assemble (wall/proc) 0.0874718/2.34
[main] Time solve (wall/proc) 0.0213388/0.55
[main] Stop crit:        7.08443e-12
[main] Time run (wall/proc) 3.58296/92.23
[main] Compute errors
[main] Electric field error = 2.57052
[main] Potential error = 1.0174
[main] Lambda = 22.4335
[main] Maximum residual = 3.43791e-14
[main] Maximum constraint difference = 2.33678e-14
[main] Time norms (wall/proc) 0.00507727/0.14
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00934579
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0947286/2.41
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.5034/12.14
[main] Initial constraint norm: 5.12029
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.251265
Ebkt times:              0.260066/7.24
Eval Ebkt times:         3.41281/93.22
PiPjPk times:            1.47019/40.72
Eval PiPjPk times:       0.632353/17.58
L2prod times:            1.99484/54.51
Total time:              10.4941/283.65
[main] Time assemble (wall/proc) 2.89643/15.29
[main] Time solve (wall/proc) 1.37994/16.6
[main] Stop crit:        3.1833e-07
[main] Stop crit:        0.232623
Ebkt times:              0.259466/7.96
Eval Ebkt times:         3.33381/92.42
PiPjPk times:            1.48762/41.16
Eval PiPjPk times:       0.605832/17.46
L2prod times:            1.9697/55.02
Total time:              10.128/282.25
[main] Time assemble (wall/proc) 2.88436/15.18
[main] Time solve (wall/proc) 1.36799/16.56
[main] Stop crit:        2.31226e-07
[main] Stop crit:        0.21398
Ebkt times:              0.265986/7.58
Eval Ebkt times:         3.36807/94.54
PiPjPk times:            1.49094/41.99
Eval PiPjPk times:       0.559316/15.66
L2prod times:            2.01966/56.36
Total time:              10.0244/281.02
[main] Time assemble (wall/proc) 2.88625/15.18
[main] Time solve (wall/proc) 1.37961/16.81
[main] Stop crit:        1.50306e-07
[main] Stop crit:        0.192666
Ebkt times:              0.263998/7.33
Eval Ebkt times:         3.37425/93.54
PiPjPk times:            1.50406/41.3
Eval PiPjPk times:       0.564967/16.44
L2prod times:            1.98821/55.97
Total time:              10.0469/280.66
[main] Time assemble (wall/proc) 2.90776/15.18
[main] Time solve (wall/proc) 1.36594/16.56
[main] Stop crit:        9.4776e-08
[main] Stop crit:        0.168852
Ebkt times:              0.265232/7.27
Eval Ebkt times:         3.37332/93.65
PiPjPk times:            1.50834/42.84
Eval PiPjPk times:       0.564263/15.42
L2prod times:            2.03041/57.24
Total time:              10.0788/280
[main] Time assemble (wall/proc) 2.87852/15.16
[main] Time solve (wall/proc) 1.33235/15.83
[main] Stop crit:        6.87295e-08
[main] Stop crit:        0.14545
Ebkt times:              0.266411/7.84
Eval Ebkt times:         3.35826/93.75
PiPjPk times:            1.49309/41.75
Eval PiPjPk times:       0.56279/15.25
L2prod times:            2.01459/57.16
Total time:              10.0211/280.61
[main] Time assemble (wall/proc) 2.88692/15.2
[main] Time solve (wall/proc) 1.36091/16.51
[main] Stop crit:        6.39649e-08
[main] Stop crit:        0.124868
Ebkt times:              0.26299/7.33
Eval Ebkt times:         3.3944/93.94
PiPjPk times:            1.50617/42.04
Eval PiPjPk times:       0.566588/15.11
L2prod times:            2.00856/56.06
Total time:              10.1155/280.17
[main] Time assemble (wall/proc) 2.89529/15.26
[main] Time solve (wall/proc) 1.38945/16.51
[main] Stop crit:        6.64658e-08
[main] Stop crit:        0.107952
Ebkt times:              0.266609/7.33
Eval Ebkt times:         3.38587/94.07
PiPjPk times:            1.49556/42.74
Eval PiPjPk times:       0.563333/15.83
L2prod times:            1.98368/55.98
Total time:              10.0373/280.89
[main] Time assemble (wall/proc) 2.8698/15.21
[main] Time solve (wall/proc) 1.38886/16.57
[main] Stop crit:        6.83155e-08
[main] Stop crit:        0.0944582
Ebkt times:              0.269448/8.12
Eval Ebkt times:         3.38332/94.84
PiPjPk times:            1.50395/43.15
Eval PiPjPk times:       0.560022/15.2
L2prod times:            2.02305/56.92
Total time:              10.0677/282.57
[main] Time assemble (wall/proc) 2.88598/15.27
[main] Time solve (wall/proc) 1.35384/16.25
[main] Stop crit:        6.71781e-08
[main] Stop crit:        0.0837317
Ebkt times:              0.262754/7.18
Eval Ebkt times:         3.3736/93.42
PiPjPk times:            1.50293/42.5
Eval PiPjPk times:       0.563976/15.61
L2prod times:            2.00382/55.92
Total time:              10.0686/279.56
[main] Time assemble (wall/proc) 2.92051/15.25
[main] Time solve (wall/proc) 1.36374/16.38
[main] Stop crit:        6.28637e-08
[main] Stop crit:        0.0750663
Ebkt times:              0.266153/7.78
Eval Ebkt times:         3.43136/94.56
PiPjPk times:            1.5076/42.02
Eval PiPjPk times:       0.568245/16.49
L2prod times:            1.99118/55.23
Total time:              10.1632/281.7
[main] Time assemble (wall/proc) 2.90781/15.32
[main] Time solve (wall/proc) 1.37294/16.66
[main] Stop crit:        5.59419e-08
[main] 10%...
[main] Stop crit:        0.0678173
Ebkt times:              0.263908/7.69
Eval Ebkt times:         3.39097/93.23
PiPjPk times:            1.50401/42.04
Eval PiPjPk times:       0.56885/15.46
L2prod times:            2.01862/56.78
Total time:              10.1285/280.71
[main] Time assemble (wall/proc) 2.89504/15.28
[main] Time solve (wall/proc) 1.36956/16.49
[main] Stop crit:        4.72724e-08
[main] Stop crit:        0.061484
Ebkt times:              0.264458/7.59
Eval Ebkt times:         3.37681/94.62
PiPjPk times:            1.50136/41.93
Eval PiPjPk times:       0.562836/15.4
L2prod times:            1.98809/55.75
Total time:              10.0262/279.27
[main] Time assemble (wall/proc) 2.88476/15.16
[main] Time solve (wall/proc) 1.39492/16.37
[main] Stop crit:        3.78203e-08
[main] Stop crit:        0.0557809
Ebkt times:              0.265382/8.88
Eval Ebkt times:         3.39835/94.2
PiPjPk times:            1.50203/42.32
Eval PiPjPk times:       0.566048/16.17
L2prod times:            1.99315/54.95
Total time:              10.087/280.78
[main] Time assemble (wall/proc) 2.89234/15.25
[main] Time solve (wall/proc) 1.40086/16.69
[main] Stop crit:        2.8593e-08
[main] Stop crit:        0.0506328
Ebkt times:              0.265641/7.3
Eval Ebkt times:         3.37593/93.32
PiPjPk times:            1.50115/42.21
Eval PiPjPk times:       0.5672/16.01
L2prod times:            2.00108/55.87
Total time:              10.0728/279.81
[main] Time assemble (wall/proc) 2.91005/15.25
[main] Time solve (wall/proc) 1.36662/16.44
[main] Stop crit:        2.06891e-08
[main] Stop crit:        0.0460849
Ebkt times:              0.263243/7.66
Eval Ebkt times:         3.40069/93.94
PiPjPk times:            1.49241/42.01
Eval PiPjPk times:       0.562305/14.81
L2prod times:            2.0024/56.34
Total time:              10.0692/281
[main] Time assemble (wall/proc) 2.90104/15.22
[main] Time solve (wall/proc) 1.36749/16.45
[main] Stop crit:        1.54156e-08
[main] Stop crit:        0.0421921
Ebkt times:              0.275071/8.37
Eval Ebkt times:         3.47671/95.88
PiPjPk times:            1.52163/42.5
Eval PiPjPk times:       0.574018/16.53
L2prod times:            2.08369/58.38
Total time:              10.325/287.93
[main] Time assemble (wall/proc) 2.92919/15.5
[main] Time solve (wall/proc) 1.36349/16.41
[main] Stop crit:        1.37566e-08
[main] Stop crit:        0.0389484
Ebkt times:              0.264355/7.08
Eval Ebkt times:         3.40215/94.34
PiPjPk times:            1.50488/42.18
Eval PiPjPk times:       0.567806/16.04
L2prod times:            2.04341/56.93
Total time:              10.1555/281.26
[main] Time assemble (wall/proc) 2.88622/15.28
[main] Time solve (wall/proc) 1.35363/16.37
[main] Stop crit:        1.47167e-08
[main] Stop crit:        0.0362831
Ebkt times:              0.266595/7.98
Eval Ebkt times:         3.44619/97.23
PiPjPk times:            1.49585/41.46
Eval PiPjPk times:       0.566197/16.3
L2prod times:            2.01655/55.49
Total time:              10.1702/284.34
[main] Time assemble (wall/proc) 2.93414/15.39
[main] Time solve (wall/proc) 1.36392/16.45
[main] Stop crit:        1.62119e-08
[main] Stop crit:        0.0341032
Ebkt times:              0.265854/7.44
Eval Ebkt times:         3.38881/95.58
PiPjPk times:            1.49242/42.62
Eval PiPjPk times:       0.560926/15.38
L2prod times:            1.99695/55.24
Total time:              10.0382/281.42
[main] Time assemble (wall/proc) 2.89317/15.25
[main] Time solve (wall/proc) 1.3286/15.63
[main] Stop crit:        1.70615e-08
[main] Stop crit:        0.0323423
Ebkt times:              0.269959/7.6
Eval Ebkt times:         3.44183/96.28
PiPjPk times:            1.50287/40.9
Eval PiPjPk times:       0.56785/16.02
L2prod times:            1.9995/54.77
Total time:              10.1765/283.78
[main] Time assemble (wall/proc) 2.93217/15.37
[main] Time solve (wall/proc) 1.36714/16.46
[main] Stop crit:        1.69296e-08
[main] Stop crit:        0.0309816
Ebkt times:              0.272584/7.68
Eval Ebkt times:         3.41069/95.7
PiPjPk times:            1.5001/42.85
Eval PiPjPk times:       0.560378/15.86
L2prod times:            2.0104/56.4
Total time:              10.0905/283.06
[main] Time assemble (wall/proc) 2.89314/15.31
[main] Time solve (wall/proc) 1.37554/16.69
[main] Stop crit:        1.58833e-08
[main] 20%...
[main] Stop crit:        0.0300382
Ebkt times:              0.265072/7.84
Eval Ebkt times:         3.34691/92.47
PiPjPk times:            1.49149/42.42
Eval PiPjPk times:       0.562497/15.67
L2prod times:            1.99076/55.65
Total time:              9.98502/278.21
[main] Time assemble (wall/proc) 2.8773/15.18
[main] Time solve (wall/proc) 1.36162/16.47
[main] Stop crit:        1.41719e-08
[main] Stop crit:        0.0295299
Ebkt times:              0.264416/8.56
Eval Ebkt times:         3.38366/93.98
PiPjPk times:            1.50206/41.26
Eval PiPjPk times:       0.571945/16.07
L2prod times:            1.97542/54.88
Total time:              10.0763/280.36
[main] Time assemble (wall/proc) 2.88325/15.26
[main] Time solve (wall/proc) 1.34819/16.1
[main] Stop crit:        1.21197e-08
[main] Stop crit:        0.0294428
Ebkt times:              0.268339/7.22
Eval Ebkt times:         3.37026/94.03
PiPjPk times:            1.49223/41.88
Eval PiPjPk times:       0.559072/15.48
L2prod times:            2.02408/56.88
Total time:              10.0496/280.25
[main] Time assemble (wall/proc) 2.87741/15.19
[main] Time solve (wall/proc) 1.36605/16.09
[main] Stop crit:        1.00623e-08
[main] Stop crit:        0.0297187
Ebkt times:              0.265122/7.61
Eval Ebkt times:         3.36613/94.37
PiPjPk times:            1.50107/41.93
Eval PiPjPk times:       0.564705/15.66
L2prod times:            2.04703/57.04
Total time:              10.0742/280.22
[main] Time assemble (wall/proc) 2.85757/15.18
[main] Time solve (wall/proc) 1.36541/16.61
[main] Stop crit:        8.29493e-09
[main] Stop crit:        0.0302716
Ebkt times:              0.26269/8.22
Eval Ebkt times:         3.35118/94.46
PiPjPk times:            1.48132/42.03
Eval PiPjPk times:       0.559823/15.56
L2prod times:            1.99733/55.4
Total time:              9.96923/279.23
[main] Time assemble (wall/proc) 2.867/15.16
[main] Time solve (wall/proc) 1.36697/16.49
[main] Stop crit:        7.01783e-09
[main] Stop crit:        0.0310177
Ebkt times:              0.269663/7.48
Eval Ebkt times:         3.40538/95.51
PiPjPk times:            1.50701/42.87
Eval PiPjPk times:       0.564917/15.86
L2prod times:            2.00615/56.15
Total time:              10.0795/282.17
[main] Time assemble (wall/proc) 2.88462/15.23
[main] Time solve (wall/proc) 1.35638/16.37
[main] Stop crit:        6.28439e-09
[main] Stop crit:        0.0319026
Ebkt times:              0.266462/7.86
Eval Ebkt times:         3.41885/94.6
PiPjPk times:            1.5011/42.24
Eval PiPjPk times:       0.57039/15.36
L2prod times:            2.0189/56.79
Total time:              10.1619/282.77
[main] Time assemble (wall/proc) 2.87985/15.27
[main] Time solve (wall/proc) 1.32076/15.59
[main] Stop crit:        6.01638e-09
[main] Stop crit:        0.0329144
Ebkt times:              0.26172/7.31
Eval Ebkt times:         3.33868/92.21
PiPjPk times:            1.49167/41.35
Eval PiPjPk times:       0.563923/15.68
L2prod times:            2.01037/56.74
Total time:              9.97379/277.83
[main] Time assemble (wall/proc) 2.88016/15.12
[main] Time solve (wall/proc) 1.36538/16.53
[main] Stop crit:        6.11377e-09
[main] Stop crit:        0.0340811
Ebkt times:              0.265171/7.23
Eval Ebkt times:         3.36086/93.85
PiPjPk times:            1.50499/41.84
Eval PiPjPk times:       0.564304/16.18
L2prod times:            2.02397/56.95
Total time:              10.0426/280.37
[main] Time assemble (wall/proc) 2.88727/15.19
[main] Time solve (wall/proc) 1.36115/16.28
[main] Stop crit:        6.54051e-09
[main] Stop crit:        0.0354552
Ebkt times:              0.263977/7.23
Eval Ebkt times:         3.37777/93.5
PiPjPk times:            1.49933/41.98
Eval PiPjPk times:       0.56491/16.3
L2prod times:            1.98006/55.43
Total time:              10.0405/280.18
[main] Time assemble (wall/proc) 2.88077/15.18
[main] Time solve (wall/proc) 1.35324/16.39
[main] Stop crit:        7.29702e-09
[main] Stop crit:        0.0370907
Ebkt times:              0.260491/7.4
Eval Ebkt times:         3.37476/94.48
PiPjPk times:            1.48321/41.35
Eval PiPjPk times:       0.563477/15.25
L2prod times:            1.99859/54.95
Total time:              10.0273/279.02
[main] Time assemble (wall/proc) 2.88206/15.22
[main] Time solve (wall/proc) 1.36897/16.59
[main] Stop crit:        8.34837e-09
[main] 30%...
[main] Stop crit:        0.0390207
Ebkt times:              0.26797/7.44
Eval Ebkt times:         3.3903/93.87
PiPjPk times:            1.50423/41.96
Eval PiPjPk times:       0.568311/16.02
L2prod times:            2.02619/57.18
Total time:              10.125/281.33
[main] Time assemble (wall/proc) 2.91855/15.3
[main] Time solve (wall/proc) 1.37572/16.44
[main] Stop crit:        9.61287e-09
[main] Stop crit:        0.041249
Ebkt times:              0.265923/7.65
Eval Ebkt times:         3.38435/94.21
PiPjPk times:            1.49804/42.47
Eval PiPjPk times:       0.567196/15.53
L2prod times:            2.00635/56.18
Total time:              10.0978/280.3
[main] Time assemble (wall/proc) 2.89474/15.27
[main] Time solve (wall/proc) 1.37178/16.67
[main] Stop crit:        1.10147e-08
[main] Stop crit:        0.0437548
Ebkt times:              0.264916/7.52
Eval Ebkt times:         3.42914/93.72
PiPjPk times:            1.51094/41.78
Eval PiPjPk times:       0.568621/16.27
L2prod times:            2.01734/57.02
Total time:              10.1848/282.54
[main] Time assemble (wall/proc) 2.89158/15.32
[main] Time solve (wall/proc) 1.36289/16.51
[main] Stop crit:        1.25308e-08
[main] Stop crit:        0.0465016
Ebkt times:              0.267611/7.65
Eval Ebkt times:         3.39685/94.67
PiPjPk times:            1.50278/42.33
Eval PiPjPk times:       0.564224/16.23
L2prod times:            1.98842/55.77
Total time:              10.0561/281.11
[main] Time assemble (wall/proc) 2.88472/15.23
[main] Time solve (wall/proc) 1.39838/16.44
[main] Stop crit:        1.42006e-08
[main] Stop crit:        0.0494494
Ebkt times:              0.264154/7.42
Eval Ebkt times:         3.4784/96.3
PiPjPk times:            1.51129/41.92
Eval PiPjPk times:       0.583364/15.84
L2prod times:            2.02647/56.05
Total time:              10.3278/286.42
[main] Time assemble (wall/proc) 2.93542/15.54
[main] Time solve (wall/proc) 1.35938/16.41
[main] Stop crit:        1.61046e-08
[main] Stop crit:        0.0525661
Ebkt times:              0.266659/7.68
Eval Ebkt times:         3.39472/95.11
PiPjPk times:            1.49647/41.41
Eval PiPjPk times:       0.564581/15.72
L2prod times:            2.03445/56.79
Total time:              10.0971/281.9
[main] Time assemble (wall/proc) 2.90861/15.27
[main] Time solve (wall/proc) 1.36823/16.57
[main] Stop crit:        1.83222e-08
[main] Stop crit:        0.0558361
Ebkt times:              0.263722/7.64
Eval Ebkt times:         3.39593/94.62
PiPjPk times:            1.5008/42.44
Eval PiPjPk times:       0.571147/16.13
L2prod times:            2.00272/56.01
Total time:              10.1163/281.46
[main] Time assemble (wall/proc) 2.87239/15.26
[main] Time solve (wall/proc) 1.36676/16.6
[main] Stop crit:        2.08872e-08
[main] Stop crit:        0.0592637
Ebkt times:              0.269144/7.45
Eval Ebkt times:         3.37705/94.4
PiPjPk times:            1.49826/41.52
Eval PiPjPk times:       0.562679/15.83
L2prod times:            2.00475/56.16
Total time:              10.0505/279.89
[main] Time assemble (wall/proc) 2.89679/15.21
[main] Time solve (wall/proc) 1.4048/16.79
[main] Stop crit:        2.37622e-08
[main] Stop crit:        0.0628732
Ebkt times:              0.265388/7.59
Eval Ebkt times:         3.41906/93.44
PiPjPk times:            1.51063/42.4
Eval PiPjPk times:       0.572662/16.01
L2prod times:            2.04164/57.69
Total time:              10.1942/282.55
[main] Time assemble (wall/proc) 2.89196/15.3
[main] Time solve (wall/proc) 1.36167/16.32
[main] Stop crit:        2.68421e-08
[main] Stop crit:        0.0667043
Ebkt times:              0.26889/7.62
Eval Ebkt times:         3.40572/96.63
PiPjPk times:            1.49539/41.58
Eval PiPjPk times:       0.563325/15.56
L2prod times:            2.0059/55.61
Total time:              10.0808/282.08
[main] Time assemble (wall/proc) 2.90276/15.25
[main] Time solve (wall/proc) 1.3552/16.27
[main] Stop crit:        2.99814e-08
[main] 40%...
[main] Stop crit:        0.0708044
Ebkt times:              0.264411/7.51
Eval Ebkt times:         3.37953/94.75
PiPjPk times:            1.48696/42.5
Eval PiPjPk times:       0.559358/15.57
L2prod times:            1.99433/55.93
Total time:              9.99757/280.02
[main] Time assemble (wall/proc) 2.87337/15.15
[main] Time solve (wall/proc) 1.35778/16.19
[main] Stop crit:        3.30355e-08
[main] Stop crit:        0.0752185
Ebkt times:              0.26642/7.7
Eval Ebkt times:         3.40455/94.26
PiPjPk times:            1.50515/42.07
Eval PiPjPk times:       0.567636/16.29
L2prod times:            2.00296/55.7
Total time:              10.1289/282.43
[main] Time assemble (wall/proc) 2.90108/15.3
[main] Time solve (wall/proc) 1.35741/16.41
[main] Stop crit:        3.5907e-08
[main] Stop crit:        0.0799766
Ebkt times:              0.274267/7.73
Eval Ebkt times:         3.4373/95.92
PiPjPk times:            1.50582/42.76
Eval PiPjPk times:       0.563169/16.38
L2prod times:            2.02818/55.72
Total time:              10.171/284.24
[main] Time assemble (wall/proc) 2.8838/15.31
[main] Time solve (wall/proc) 1.35581/16.47
[main] Stop crit:        3.8592e-08
[main] Stop crit:        0.0850805
Ebkt times:              0.261555/7.66
Eval Ebkt times:         3.42264/94.52
PiPjPk times:            1.49683/40.97
Eval PiPjPk times:       0.571661/16.79
L2prod times:            2.00579/55.68
Total time:              10.1709/281.89
[main] Time assemble (wall/proc) 2.88167/15.32
[main] Time solve (wall/proc) 1.39131/16.49
[main] Stop crit:        4.12144e-08
[main] Stop crit:        0.0904893
Ebkt times:              0.266586/7.39
Eval Ebkt times:         3.39375/94.43
PiPjPk times:            1.50701/40.91
Eval PiPjPk times:       0.568029/15.59
L2prod times:            2.021/56.04
Total time:              10.1223/280.13
[main] Time assemble (wall/proc) 2.91308/15.27
[main] Time solve (wall/proc) 1.33858/15.8
[main] Stop crit:        4.40286e-08
[main] Stop crit:        0.096105
Ebkt times:              0.265657/8.16
Eval Ebkt times:         3.41957/94.13
PiPjPk times:            1.50333/42.16
Eval PiPjPk times:       0.575004/16.28
L2prod times:            1.99757/56.49
Total time:              10.1614/282.35
[main] Time assemble (wall/proc) 2.90171/15.33
[main] Time solve (wall/proc) 1.35875/16.43
[main] Stop crit:        4.73625e-08
[main] Stop crit:        0.101759
Ebkt times:              0.265958/8.06
Eval Ebkt times:         3.39816/93.62
PiPjPk times:            1.50492/41.58
Eval PiPjPk times:       0.567807/15.57
L2prod times:            1.98712/56.08
Total time:              10.0987/281.13
[main] Time assemble (wall/proc) 2.92136/15.29
[main] Time solve (wall/proc) 1.37053/16.58
[main] Stop crit:        5.14934e-08
[main] Stop crit:        0.107207
Ebkt times:              0.26404/7.44
Eval Ebkt times:         3.44301/95.15
PiPjPk times:            1.50535/42.18
Eval PiPjPk times:       0.571688/15.8
L2prod times:            2.0275/56.34
Total time:              10.2178/283.36
[main] Time assemble (wall/proc) 2.89377/15.38
[main] Time solve (wall/proc) 1.38344/16.65
[main] Stop crit:        5.64945e-08
[main] Stop crit:        0.112129
Ebkt times:              0.266251/7.95
Eval Ebkt times:         3.4504/95.19
PiPjPk times:            1.51797/42.13
Eval PiPjPk times:       0.573002/15.69
L2prod times:            1.98798/55.56
Total time:              10.2038/283.94
[main] Time assemble (wall/proc) 2.88768/15.35
[main] Time solve (wall/proc) 1.39347/16.59
[main] Stop crit:        6.21391e-08
[main] Stop crit:        0.11616
Ebkt times:              0.268109/7.54
Eval Ebkt times:         3.41362/94.28
PiPjPk times:            1.50423/41.8
Eval PiPjPk times:       0.566195/16.03
L2prod times:            1.9921/55.25
Total time:              10.1122/280.57
[main] Time assemble (wall/proc) 2.91138/15.27
[main] Time solve (wall/proc) 1.39624/16.52
[main] Stop crit:        6.79168e-08
[main] Stop crit:        0.118936
Ebkt times:              0.263857/7.55
Eval Ebkt times:         3.40345/94.63
PiPjPk times:            1.50185/42.76
Eval PiPjPk times:       0.565204/15.7
L2prod times:            1.98352/55.31
Total time:              10.0873/281.42
[main] Time assemble (wall/proc) 2.88873/15.25
[main] Time solve (wall/proc) 1.39228/16.58
[main] Stop crit:        7.31525e-08
[main] 50%...
[main] Stop crit:        0.120169
Ebkt times:              0.267058/7.38
Eval Ebkt times:         3.40211/94.56
PiPjPk times:            1.50745/41.84
Eval PiPjPk times:       0.565413/16.16
L2prod times:            1.99196/56.04
Total time:              10.1107/281.51
[main] Time assemble (wall/proc) 2.91122/15.28
[main] Time solve (wall/proc) 1.3513/16.25
[main] Stop crit:        7.71741e-08
[main] Stop crit:        0.11971
Ebkt times:              0.266917/7.58
Eval Ebkt times:         3.42306/94.13
PiPjPk times:            1.51551/42.28
Eval PiPjPk times:       0.57031/16.13
L2prod times:            1.99482/55.56
Total time:              10.158/281.4
[main] Time assemble (wall/proc) 2.92523/15.3
[main] Time solve (wall/proc) 1.3655/16.59
[main] Stop crit:        7.94726e-08
[main] Stop crit:        0.11759
Ebkt times:              0.264824/7.61
Eval Ebkt times:         3.38278/94.17
PiPjPk times:            1.50142/42.33
Eval PiPjPk times:       0.562947/15.63
L2prod times:            2.00343/55.79
Total time:              10.0647/280.39
[main] Time assemble (wall/proc) 2.87021/15.2
[main] Time solve (wall/proc) 1.3674/16.55
[main] Stop crit:        7.98047e-08
[main] Stop crit:        0.114003
Ebkt times:              0.264127/7.41
Eval Ebkt times:         3.3768/94.28
PiPjPk times:            1.49161/41.94
Eval PiPjPk times:       0.563036/15.29
L2prod times:            1.99824/56.24
Total time:              10.0399/280.27
[main] Time assemble (wall/proc) 2.90087/15.22
[main] Time solve (wall/proc) 1.35963/16.48
[main] Stop crit:        7.82115e-08
[main] Stop crit:        0.109257
Ebkt times:              0.261932/7.13
Eval Ebkt times:         3.40765/94.89
PiPjPk times:            1.51247/41.86
Eval PiPjPk times:       0.576059/16.32
L2prod times:            1.99643/55.22
Total time:              10.1469/281.39
[main] Time assemble (wall/proc) 2.87997/15.26
[main] Time solve (wall/proc) 1.36468/16.65
[main] Stop crit:        7.49579e-08
[main] Stop crit:        0.1037
Ebkt times:              0.265839/7.81
Eval Ebkt times:         3.36499/94.72
PiPjPk times:            1.50201/41.84
Eval PiPjPk times:       0.563149/16.03
L2prod times:            2.00171/55.93
Total time:              10.0443/280.13
[main] Time assemble (wall/proc) 2.87411/15.19
[main] Time solve (wall/proc) 1.38981/16.4
[main] Stop crit:        7.0431e-08
[main] Stop crit:        0.0976644
Ebkt times:              0.266856/7.17
Eval Ebkt times:         3.4113/94.46
PiPjPk times:            1.49945/41.49
Eval PiPjPk times:       0.566083/16.69
L2prod times:            1.98522/55.79
Total time:              10.0961/281.62
[main] Time assemble (wall/proc) 2.9021/15.27
[main] Time solve (wall/proc) 1.36814/16.47
[main] Stop crit:        6.50404e-08
[main] Stop crit:        0.09143
Ebkt times:              0.265774/7.1
Eval Ebkt times:         3.39167/94.9
PiPjPk times:            1.50528/42.44
Eval PiPjPk times:       0.561272/15.97
L2prod times:            2.0042/56.17
Total time:              10.0688/281.86
[main] Time assemble (wall/proc) 2.88763/15.22
[main] Time solve (wall/proc) 1.36327/16.44
[main] Stop crit:        5.91492e-08
[main] Stop crit:        0.085215
Ebkt times:              0.265129/7.62
Eval Ebkt times:         3.3925/93.41
PiPjPk times:            1.51321/41.82
Eval PiPjPk times:       0.567622/15.57
L2prod times:            2.06125/57.29
Total time:              10.1565/281.73
[main] Time assemble (wall/proc) 2.88333/15.28
[main] Time solve (wall/proc) 1.36164/16.48
[main] Stop crit:        5.30406e-08
[main] Stop crit:        0.0791801
Ebkt times:              0.264819/7.36
Eval Ebkt times:         3.38195/93.49
PiPjPk times:            1.49909/42.43
Eval PiPjPk times:       0.566252/15.8
L2prod times:            2.01871/56.77
Total time:              10.0716/279.8
[main] Time assemble (wall/proc) 2.91457/15.24
[main] Time solve (wall/proc) 1.36909/16.61
[main] Stop crit:        4.69151e-08
[main] Stop crit:        0.0734393
Ebkt times:              0.272661/7.86
Eval Ebkt times:         3.47045/96
PiPjPk times:            1.51417/41.25
Eval PiPjPk times:       0.566151/16.3
L2prod times:            2.02796/56.9
Total time:              10.2522/285.75
[main] Time assemble (wall/proc) 2.90497/15.44
[main] Time solve (wall/proc) 1.3865/16.53
[main] Stop crit:        4.09028e-08
[main] 60%...
[main] Stop crit:        0.0680731
Ebkt times:              0.263007/7.4
Eval Ebkt times:         3.4151/93.82
PiPjPk times:            1.50682/41.62
Eval PiPjPk times:       0.57345/16.9
L2prod times:            2.00431/55.74
Total time:              10.1759/281.12
[main] Time assemble (wall/proc) 2.91559/15.35
[main] Time solve (wall/proc) 1.33637/15.7
[main] Stop crit:        3.50844e-08
[main] Stop crit:        0.0631382
Ebkt times:              0.264491/7.46
Eval Ebkt times:         3.39385/93.79
PiPjPk times:            1.50705/41.89
Eval PiPjPk times:       0.569357/15.9
L2prod times:            1.98488/55.17
Total time:              10.0954/279.83
[main] Time assemble (wall/proc) 2.90938/15.3
[main] Time solve (wall/proc) 1.35817/16.34
[main] Stop crit:        2.95125e-08
[main] Stop crit:        0.0586757
Ebkt times:              0.263457/7.7
Eval Ebkt times:         3.38308/94.54
PiPjPk times:            1.49009/41.85
Eval PiPjPk times:       0.564728/15.75
L2prod times:            1.99566/55.92
Total time:              10.0526/280.17
[main] Time assemble (wall/proc) 2.91406/15.24
[main] Time solve (wall/proc) 1.37188/16.61
[main] Stop crit:        2.42324e-08
[main] Stop crit:        0.0547153
Ebkt times:              0.265582/7.61
Eval Ebkt times:         3.39454/93.25
PiPjPk times:            1.50304/41.71
Eval PiPjPk times:       0.56425/15.98
L2prod times:            2.01415/57.72
Total time:              10.0855/281.24
[main] Time assemble (wall/proc) 2.8809/15.22
[main] Time solve (wall/proc) 1.3545/16.36
[main] Stop crit:        1.93055e-08
[main] Stop crit:        0.0512771
Ebkt times:              0.267208/7.84
Eval Ebkt times:         3.37543/93.32
PiPjPk times:            1.49457/41.77
Eval PiPjPk times:       0.564185/15.79
L2prod times:            2.00634/56.06
Total time:              10.0751/280.36
[main] Time assemble (wall/proc) 2.91025/15.31
[main] Time solve (wall/proc) 1.36007/16.43
[main] Stop crit:        1.4845e-08
[main] Stop crit:        0.0483716
Ebkt times:              0.267688/7.77
Eval Ebkt times:         3.38044/93.86
PiPjPk times:            1.50142/41.96
Eval PiPjPk times:       0.56463/15.56
L2prod times:            2.00393/56.39
Total time:              10.0638/280.54
[main] Time assemble (wall/proc) 2.87685/15.22
[main] Time solve (wall/proc) 1.37381/16.62
[main] Stop crit:        1.10907e-08
[main] Stop crit:        0.0459982
Ebkt times:              0.271138/7.56
Eval Ebkt times:         3.42717/96.07
PiPjPk times:            1.51611/42.54
Eval PiPjPk times:       0.56592/15.92
L2prod times:            2.01322/55.5
Total time:              10.1617/283.68
[main] Time assemble (wall/proc) 2.90659/15.34
[main] Time solve (wall/proc) 1.38984/16.48
[main] Stop crit:        8.54956e-09
[main] Stop crit:        0.0441436
Ebkt times:              0.270883/7.73
Eval Ebkt times:         3.42855/96.7
PiPjPk times:            1.50272/41.99
Eval PiPjPk times:       0.561957/16.36
L2prod times:            1.99497/55.8
Total time:              10.1175/284.19
[main] Time assemble (wall/proc) 2.87342/15.28
[main] Time solve (wall/proc) 1.36239/16.55
[main] Stop crit:        7.91883e-09
[main] Stop crit:        0.0427805
Ebkt times:              0.262451/7.81
Eval Ebkt times:         3.36937/94.6
PiPjPk times:            1.5003/42.36
Eval PiPjPk times:       0.563897/15.69
L2prod times:            2.0296/56.26
Total time:              10.0665/280.67
[main] Time assemble (wall/proc) 2.8925/15.19
[main] Time solve (wall/proc) 1.36298/16.43
[main] Stop crit:        9.13241e-09
[main] Stop crit:        0.0418688
Ebkt times:              0.273038/7.66
Eval Ebkt times:         3.38402/93.33
PiPjPk times:            1.50867/42.52
Eval PiPjPk times:       0.564166/15.81
L2prod times:            2.05516/58.01
Total time:              10.1122/281.37
[main] Time assemble (wall/proc) 2.90006/15.27
[main] Time solve (wall/proc) 1.35667/16.33
[main] Stop crit:        1.12413e-08
[main] 70%...
[main] Stop crit:        0.0413574
Ebkt times:              0.268701/7.48
Eval Ebkt times:         3.37442/93.66
PiPjPk times:            1.50698/43.03
Eval PiPjPk times:       0.565392/15.8
L2prod times:            2.0056/56.76
Total time:              10.0502/281.26
[main] Time assemble (wall/proc) 2.87368/15.19
[main] Time solve (wall/proc) 1.37127/16.67
[main] Stop crit:        1.35187e-08
[main] Stop crit:        0.0411889
Ebkt times:              0.266397/7.4
Eval Ebkt times:         3.41546/94.64
PiPjPk times:            1.50016/42.09
Eval PiPjPk times:       0.567126/15.74
L2prod times:            1.98281/55.81
Total time:              10.1143/281.73
[main] Time assemble (wall/proc) 2.89683/15.29
[main] Time solve (wall/proc) 1.36785/16.63
[main] Stop crit:        1.56256e-08
[main] Stop crit:        0.0413034
Ebkt times:              0.26896/7.18
Eval Ebkt times:         3.43595/94.82
PiPjPk times:            1.53197/42.99
Eval PiPjPk times:       0.570914/16.03
L2prod times:            2.06671/57.56
Total time:              10.2594/284.49
[main] Time assemble (wall/proc) 2.88546/15.39
[main] Time solve (wall/proc) 1.35623/16.45
[main] Stop crit:        1.74104e-08
[main] Stop crit:        0.0416432
Ebkt times:              0.271185/7.26
Eval Ebkt times:         3.44469/97.08
PiPjPk times:            1.50915/41.72
Eval PiPjPk times:       0.567644/16.42
L2prod times:            2.0165/55.64
Total time:              10.1963/284.75
[main] Time assemble (wall/proc) 2.87734/15.35
[main] Time solve (wall/proc) 1.35502/16.07
[main] Stop crit:        1.88056e-08
[main] Stop crit:        0.0421554
Ebkt times:              0.264139/7.7
Eval Ebkt times:         3.38203/93.27
PiPjPk times:            1.49958/41.45
Eval PiPjPk times:       0.562067/16.55
L2prod times:            1.99813/55.6
Total time:              10.0494/278.48
[main] Time assemble (wall/proc) 2.92335/15.22
[main] Time solve (wall/proc) 1.39404/16.74
[main] Stop crit:        1.97869e-08
[main] Stop crit:        0.0427935
Ebkt times:              0.267085/7.69
Eval Ebkt times:         3.38483/93.47
PiPjPk times:            1.50907/42.18
Eval PiPjPk times:       0.565831/15.95
L2prod times:            2.04274/57.12
Total time:              10.1014/280.84
[main] Time assemble (wall/proc) 2.86126/15.22
[main] Time solve (wall/proc) 1.37208/16.71
[main] Stop crit:        2.03575e-08
[main] Stop crit:        0.0435182
Ebkt times:              0.264759/7.44
Eval Ebkt times:         3.38595/94.84
PiPjPk times:            1.49402/42.32
Eval PiPjPk times:       0.565892/15.33
L2prod times:            1.99778/55.76
Total time:              10.0796/280.7
[main] Time assemble (wall/proc) 2.87067/15.25
[main] Time solve (wall/proc) 1.35435/16.38
[main] Stop crit:        2.05402e-08
[main] Stop crit:        0.0442971
Ebkt times:              0.270075/7.41
Eval Ebkt times:         3.39399/95.14
PiPjPk times:            1.50398/42.04
Eval PiPjPk times:       0.564519/16.86
L2prod times:            2.0014/55.85
Total time:              10.0869/281.84
[main] Time assemble (wall/proc) 2.87933/15.29
[main] Time solve (wall/proc) 1.36076/16.47
[main] Stop crit:        2.03716e-08
[main] Stop crit:        0.0451037
Ebkt times:              0.268323/7.37
Eval Ebkt times:         3.39732/94.84
PiPjPk times:            1.49638/42.79
Eval PiPjPk times:       0.563472/15.47
L2prod times:            2.01217/56.56
Total time:              10.0925/281.14
[main] Time assemble (wall/proc) 2.89614/15.23
[main] Time solve (wall/proc) 1.37604/16.63
[main] Stop crit:        1.98988e-08
[main] Stop crit:        0.0459164
Ebkt times:              0.264872/7.57
Eval Ebkt times:         3.37173/94.07
PiPjPk times:            1.49636/41.85
Eval PiPjPk times:       0.561551/16.26
L2prod times:            2.02108/57.07
Total time:              10.0392/280.49
[main] Time assemble (wall/proc) 2.89146/15.2
[main] Time solve (wall/proc) 1.41044/16.78
[main] Stop crit:        1.91751e-08
[main] Stop crit:        0.0467176
Ebkt times:              0.267025/7.18
Eval Ebkt times:         3.4407/94.72
PiPjPk times:            1.52303/42.15
Eval PiPjPk times:       0.572055/16.58
L2prod times:            2.05846/57
Total time:              10.2569/284.19
[main] Time assemble (wall/proc) 2.91826/15.38
[main] Time solve (wall/proc) 1.39778/16.54
[main] Stop crit:        1.82582e-08
[main] 80%...
[main] Stop crit:        0.0474929
Ebkt times:              0.263924/7.06
Eval Ebkt times:         3.39665/94.24
PiPjPk times:            1.50096/42.12
Eval PiPjPk times:       0.571634/15.53
L2prod times:            2.04357/56.9
Total time:              10.1398/280.96
[main] Time assemble (wall/proc) 2.888/15.25
[main] Time solve (wall/proc) 1.35323/16.49
[main] Stop crit:        1.72076e-08
[main] Stop crit:        0.04823
Ebkt times:              0.263076/7.39
Eval Ebkt times:         3.40094/94.45
PiPjPk times:            1.5033/41.62
Eval PiPjPk times:       0.573503/16.05
L2prod times:            2.02297/56.6
Total time:              10.1413/281.46
[main] Time assemble (wall/proc) 2.89572/15.28
[main] Time solve (wall/proc) 1.3668/16.52
[main] Stop crit:        1.60837e-08
[main] Stop crit:        0.0489188
Ebkt times:              0.272096/7.56
Eval Ebkt times:         3.41809/96.26
PiPjPk times:            1.50745/41.94
Eval PiPjPk times:       0.564092/16.25
L2prod times:            2.02732/56.04
Total time:              10.1449/283.41
[main] Time assemble (wall/proc) 2.89292/15.32
[main] Time solve (wall/proc) 1.38344/16.36
[main] Stop crit:        1.49477e-08
[main] Stop crit:        0.0495507
Ebkt times:              0.266964/7.5
Eval Ebkt times:         3.40113/94.59
PiPjPk times:            1.51442/42.23
Eval PiPjPk times:       0.566296/16.1
L2prod times:            2.04577/57.9
Total time:              10.1491/283.18
[main] Time assemble (wall/proc) 2.90493/15.32
[main] Time solve (wall/proc) 1.38155/16.36
[main] Stop crit:        1.38625e-08
[main] Stop crit:        0.050119
Ebkt times:              0.270849/8.36
Eval Ebkt times:         3.4163/94.89
PiPjPk times:            1.49722/42
Eval PiPjPk times:       0.56292/15.3
L2prod times:            2.02747/56.22
Total time:              10.1273/282.3
[main] Time assemble (wall/proc) 2.89601/15.33
[main] Time solve (wall/proc) 1.35512/16.34
[main] Stop crit:        1.2893e-08
[main] Stop crit:        0.0506197
Ebkt times:              0.26229/6.92
Eval Ebkt times:         3.37604/93.74
PiPjPk times:            1.49738/42.33
Eval PiPjPk times:       0.569276/15.99
L2prod times:            1.97837/54.88
Total time:              10.0579/278.65
[main] Time assemble (wall/proc) 2.93426/15.29
[main] Time solve (wall/proc) 1.35832/16.51
[main] Stop crit:        1.21058e-08
[main] Stop crit:        0.0510534
Ebkt times:              0.268806/8.14
Eval Ebkt times:         3.4987/98.47
PiPjPk times:            1.51281/40.79
Eval PiPjPk times:       0.570129/16.65
L2prod times:            1.98012/54.28
Total time:              10.2459/286.76
[main] Time assemble (wall/proc) 2.89136/15.4
[main] Time solve (wall/proc) 1.36351/16.6
[main] Stop crit:        1.15648e-08
[main] Stop crit:        0.0514261
Ebkt times:              0.262623/7.81
Eval Ebkt times:         3.34896/93.93
PiPjPk times:            1.48229/41.77
Eval PiPjPk times:       0.56415/16.09
L2prod times:            2.018/56.63
Total time:              10.0071/280.16
[main] Time assemble (wall/proc) 2.91915/15.21
[main] Time solve (wall/proc) 1.35627/16.25
[main] Stop crit:        1.1319e-08
[main] Stop crit:        0.051748
Ebkt times:              0.26737/7.94
Eval Ebkt times:         3.35764/93.01
PiPjPk times:            1.50943/42.31
Eval PiPjPk times:       0.564709/15.8
L2prod times:            2.00824/55.53
Total time:              10.0453/278.47
[main] Time assemble (wall/proc) 2.90046/15.2
[main] Time solve (wall/proc) 1.36109/16.49
[main] Stop crit:        1.13862e-08
[main] Stop crit:        0.0520291
Ebkt times:              0.265527/7.11
Eval Ebkt times:         3.43345/96.42
PiPjPk times:            1.50265/42.01
Eval PiPjPk times:       0.570407/15.92
L2prod times:            2.03281/55.88
Total time:              10.1959/284.07
[main] Time assemble (wall/proc) 2.92849/15.4
[main] Time solve (wall/proc) 1.36638/16.6
[main] Stop crit:        1.17423e-08
[main] Stop crit:        0.0522767
Ebkt times:              0.263924/7.48
Eval Ebkt times:         3.33661/93.15
PiPjPk times:            1.49501/42.18
Eval PiPjPk times:       0.562955/16.01
L2prod times:            1.98704/56.14
Total time:              9.97044/278.16
[main] Time assemble (wall/proc) 2.87478/15.14
[main] Time solve (wall/proc) 1.37737/16.7
[main] Stop crit:        1.23294e-08
[main] 90%...
[main] Stop crit:        0.0524954
Ebkt times:              0.267714/7.46
Eval Ebkt times:         3.35837/93.3
PiPjPk times:            1.49314/41.68
Eval PiPjPk times:       0.563953/15.15
L2prod times:            2.0196/56.46
Total time:              10.038/279.89
[main] Time assemble (wall/proc) 2.87104/15.16
[main] Time solve (wall/proc) 1.39831/16.69
[main] Stop crit:        1.30742e-08
[main] Stop crit:        0.0526881
Ebkt times:              0.267322/8.36
Eval Ebkt times:         3.4249/94.21
PiPjPk times:            1.50759/41.15
Eval PiPjPk times:       0.56525/16.51
L2prod times:            1.98695/55.78
Total time:              10.1445/282.16
[main] Time assemble (wall/proc) 2.92682/15.33
[main] Time solve (wall/proc) 1.37027/16.81
[main] Stop crit:        1.39027e-08
[main] Stop crit:        0.0528571
Ebkt times:              0.262823/7.63
Eval Ebkt times:         3.41907/94.74
PiPjPk times:            1.5098/41.3
Eval PiPjPk times:       0.570652/16.55
L2prod times:            1.98763/54.73
Total time:              10.1527/281.31
[main] Time assemble (wall/proc) 2.89113/15.28
[main] Time solve (wall/proc) 1.36859/16.63
[main] Stop crit:        1.47473e-08
[main] Stop crit:        0.0530048
Ebkt times:              0.268433/7.5
Eval Ebkt times:         3.43351/95.06
PiPjPk times:            1.5144/41.79
Eval PiPjPk times:       0.569617/16.57
L2prod times:            1.98858/54.85
Total time:              10.1618/282.73
[main] Time assemble (wall/proc) 2.94633/15.39
[main] Time solve (wall/proc) 1.3692/16.56
[main] Stop crit:        1.55492e-08
[main] Stop crit:        0.0531344
Ebkt times:              0.264241/8.13
Eval Ebkt times:         3.37043/94.97
PiPjPk times:            1.50376/40.83
Eval PiPjPk times:       0.571385/16.1
L2prod times:            2.03277/56.46
Total time:              10.0971/280.51
[main] Time assemble (wall/proc) 2.88615/15.26
[main] Time solve (wall/proc) 1.36033/16.29
[main] Stop crit:        1.62593e-08
[main] Stop crit:        0.0532507
Ebkt times:              0.264047/7.27
Eval Ebkt times:         3.37643/93.61
PiPjPk times:            1.4976/41.84
Eval PiPjPk times:       0.565948/16.32
L2prod times:            1.9924/56.33
Total time:              10.0413/280.39
[main] Time assemble (wall/proc) 2.88901/15.19
[main] Time solve (wall/proc) 1.33899/15.79
[main] Stop crit:        1.68393e-08
[main] Stop crit:        0.0533605
Ebkt times:              0.267075/7.27
Eval Ebkt times:         3.41682/94.77
PiPjPk times:            1.51009/42.08
Eval PiPjPk times:       0.568128/16.43
L2prod times:            2.03812/57.43
Total time:              10.1702/283.52
[main] Time assemble (wall/proc) 2.89581/15.34
[main] Time solve (wall/proc) 1.39408/16.51
[main] Stop crit:        1.72632e-08
[main] Stop crit:        0.0534728
Ebkt times:              0.264924/7.44
Eval Ebkt times:         3.40769/93.72
PiPjPk times:            1.50355/42.17
Eval PiPjPk times:       0.564763/15.73
L2prod times:            2.03783/57.52
Total time:              10.1195/282.81
[main] Time assemble (wall/proc) 2.89092/15.28
[main] Time solve (wall/proc) 1.36773/16.57
[main] Stop crit:        1.75187e-08
[main] Stop crit:        0.0535998
Ebkt times:              0.26438/6.42
Eval Ebkt times:         3.40101/93.73
PiPjPk times:            1.50021/41.96
Eval PiPjPk times:       0.566916/16.22
L2prod times:            2.00432/56.12
Total time:              10.1202/280.35
[main] Time assemble (wall/proc) 2.89521/15.26
[main] Time solve (wall/proc) 1.36659/16.56
[main] Stop crit:        1.76096e-08
[main] Stop crit:        0.053756
Ebkt times:              0.267441/7.39
Eval Ebkt times:         3.44413/96.06
PiPjPk times:            1.49783/42
Eval PiPjPk times:       0.564098/16.17
L2prod times:            2.02222/55.97
Total time:              10.1663/283.98
[main] Time assemble (wall/proc) 2.88443/15.33
[main] Time solve (wall/proc) 1.34158/15.78
[main] Stop crit:        1.75565e-08
[main] Time run (wall/proc) 588.679/6629.95
[main] Compute errors
[main] Electric field error = 3.13365
[main] Potential error = 0.801499
[main] Lambda = 0.808923
[main] Maximum residual = 3.3444e-15
[main] Maximum constraint difference = 6.44019e-13
[main] Time norms (wall/proc) 0.0723782/1.88
[main] Mesh diameter 0.216506
[main] Done
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.866025  0.1         2.57052   --        1.0174    --       3.43791e-14  2.33678e-14
1    0.216506  0.00934579  3.13365   -0.14     0.801499  0.17     3.3444e-15   6.44019e-13
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0152557     0.09          0.126472    0.37        0.0956021      2.499          0.0209048   0.475       3.58296   92.23
0.0947286     2.41          3.5034      12.14       2.89527        15.2682        1.36776     16.4459     588.679   6629.95


==> outputs/N1_constr_preserv/Cubic-Cells_k1/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 81
DimSXCurl: 204
DimSXDiv: 156
DimLieAlg: 3
DimLASXGrad: 243
DimLASXCurl: 612
DimLASXDiv: 468
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.43791e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.23693
MaxConstraintDiff: 2.33678e-14
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.57052
E_L2Pot: 1.0174
absE_L2Elec: 1.78402
absE_L2Pot: 0.653298
absE_L2Lambda: 22.4335
N_L2Elec: 0.694031
N_L2Pot: 0.642122
TwallDDRCore: 0.0152557
TprocDDRCore: 0.09
TwallModel: 0.126472
TprocModel: 0.37
TwallAssemble: 0.0956021
TprocAssemble: 2.499
TwallSolve: 0.0209048
TprocSolve: 0.475
TwallRun: 3.58296
TprocRun: 92.23
Solver: Pardiso


==> outputs/N1_constr_preserv/Cubic-Cells_k1/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 2673
DimSXCurl: 8880
DimSXDiv: 8256
DimLieAlg: 3
DimLASXGrad: 8019
DimLASXCurl: 26640
DimLASXDiv: 24768
InitialTime: 0
FinalTime: 1
Timestep: 0.00934579
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.3444e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.12029
MaxConstraintDiff: 6.44019e-13
OuterIterations: 107
AvgNonlinearIterations: 1
E_L2Elec: 3.13365
E_L2Pot: 0.801499
absE_L2Elec: 2.23319
absE_L2Pot: 0.525478
absE_L2Lambda: 0.808923
N_L2Elec: 0.712649
N_L2Pot: 0.655619
TwallDDRCore: 0.0947286
TprocDDRCore: 2.41
TwallModel: 3.5034
TprocModel: 12.14
TwallAssemble: 2.89527
TprocAssemble: 15.2682
TwallSolve: 1.36776
TprocSolve: 16.4459
TwallRun: 588.679
TprocRun: 6629.95
Solver: Pardiso


==> outputs/N1_constr_preserv/Cubic-Cells_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0152557     0.09          0.126472    0.37        0.0956021      2.499          0.0209048   0.475       3.58296   92.23
0.0947286     2.41          3.5034      12.14       2.89527        15.2682        1.36776     16.4459     588.679   6629.95


==> outputs/N1_constr_preserv/Cubic-Cells_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Cubic-Cells_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Cubic-Cells_k2/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.866025  0.1        2.5079    --        0.968927  --       2.79347e-14  4.45312e-14
2    0.216506  0.0020284  3.484     -0.24     0.799397  0.14     2.03071e-15  6.48608e-12


==> outputs/N1_constr_preserv/Cubic-Cells_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0226103/0.12
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.2635/0.89
[main] Initial constraint norm: 3.18724
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.913618
Ebkt times:              0.042741/0.3
Eval Ebkt times:         0.569171/4.53
PiPjPk times:            0.147691/1.22
Eval PiPjPk times:       0.0258001/0.15
L2prod times:            0.0791228/0.59
Total time:              1.01104/8
[main] Time assemble (wall/proc) 0.266247/1.26
[main] Time solve (wall/proc) 0.0635342/0.67
[main] Stop crit:        0.00290477
Ebkt times:              0.0497372/0.3
Eval Ebkt times:         0.535943/4.24
PiPjPk times:            0.144121/1.13
Eval PiPjPk times:       0.0230906/0.2
L2prod times:            0.0709278/0.63
Total time:              0.955121/7.48
[main] Time assemble (wall/proc) 0.265337/1.18
[main] Time solve (wall/proc) 0.0498993/0.44
[main] Stop crit:        1.03092e-08
[main] 10%...
[main] Stop crit:        0.370132
Ebkt times:              0.0513739/0.4
Eval Ebkt times:         0.558476/4.31
PiPjPk times:            0.144375/1.15
Eval PiPjPk times:       0.0214889/0.14
L2prod times:            0.0806121/0.67
Total time:              0.987117/7.74
[main] Time assemble (wall/proc) 0.26972/1.21
[main] Time solve (wall/proc) 0.0499998/0.45
[main] Stop crit:        0.000473371
Ebkt times:              0.042978/0.27
Eval Ebkt times:         0.533401/4.33
PiPjPk times:            0.145087/1.14
Eval PiPjPk times:       0.0221764/0.25
L2prod times:            0.0713495/0.52
Total time:              0.946748/7.49
[main] Time assemble (wall/proc) 0.262694/1.18
[main] Time solve (wall/proc) 0.0525234/0.5
[main] Stop crit:        3.4734e-10
[main] 20%...
[main] Stop crit:        0.167613
Ebkt times:              0.0458378/0.3
Eval Ebkt times:         0.553623/4.39
PiPjPk times:            0.143966/1.18
Eval PiPjPk times:       0.0218432/0.12
L2prod times:            0.0707464/0.58
Total time:              0.964783/7.59
[main] Time assemble (wall/proc) 0.253066/1.18
[main] Time solve (wall/proc) 0.051156/0.45
[main] Stop crit:        0.000129848
Ebkt times:              0.0340158/0.19
Eval Ebkt times:         0.523707/4.26
PiPjPk times:            0.143495/1.1
Eval PiPjPk times:       0.0215651/0.21
L2prod times:            0.0855923/0.65
Total time:              0.935325/7.33
[main] Time assemble (wall/proc) 0.270913/1.17
[main] Time solve (wall/proc) 0.0520788/0.49
[main] Stop crit:        3.41708e-11
[main] 30%...
[main] Stop crit:        0.386282
Ebkt times:              0.0430255/0.33
Eval Ebkt times:         0.52418/4.15
PiPjPk times:            0.145304/1.14
Eval PiPjPk times:       0.0216609/0.15
L2prod times:            0.0764638/0.63
Total time:              0.940702/7.48
[main] Time assemble (wall/proc) 0.270345/1.19
[main] Time solve (wall/proc) 0.0494313/0.41
[main] Stop crit:        0.000346754
Ebkt times:              0.0474192/0.34
Eval Ebkt times:         0.547418/4.32
PiPjPk times:            0.144001/1.26
Eval PiPjPk times:       0.0214942/0.1
L2prod times:            0.0787596/0.66
Total time:              0.967221/7.62
[main] Time assemble (wall/proc) 0.256365/1.19
[main] Time solve (wall/proc) 0.0508241/0.43
[main] Stop crit:        1.61447e-10
[main] 40%...
[main] Stop crit:        0.830216
Ebkt times:              0.040791/0.27
Eval Ebkt times:         0.543914/4.29
PiPjPk times:            0.144375/1.22
Eval PiPjPk times:       0.0213743/0.11
L2prod times:            0.0841194/0.64
Total time:              0.963718/7.53
[main] Time assemble (wall/proc) 0.26736/1.18
[main] Time solve (wall/proc) 0.0472527/0.4
[main] Stop crit:        0.00133503
Ebkt times:              0.038054/0.23
Eval Ebkt times:         0.538696/4.33
PiPjPk times:            0.144092/1.16
Eval PiPjPk times:       0.022928/0.14
L2prod times:            0.0712932/0.57
Total time:              0.948309/7.48
[main] Time assemble (wall/proc) 0.305642/1.21
[main] Time solve (wall/proc) 0.0490755/0.44
[main] Stop crit:        2.80533e-09
[main] 50%...
[main] Stop crit:        1.11776
Ebkt times:              0.0430861/0.3
Eval Ebkt times:         0.53324/4.14
PiPjPk times:            0.144213/1.21
Eval PiPjPk times:       0.021381/0.11
L2prod times:            0.0715978/0.56
Total time:              0.942983/7.35
[main] Time assemble (wall/proc) 0.278837/1.18
[main] Time solve (wall/proc) 0.0483908/0.42
[main] Stop crit:        0.00152161
Ebkt times:              0.034143/0.21
Eval Ebkt times:         0.550415/4.5
PiPjPk times:            0.143926/1.14
Eval PiPjPk times:       0.0214768/0.23
L2prod times:            0.0724495/0.52
Total time:              0.948357/7.5
[main] Time assemble (wall/proc) 0.257648/1.17
[main] Time solve (wall/proc) 0.0466422/0.39
[main] Stop crit:        2.64907e-09
[main] 60%...
[main] Stop crit:        0.822357
Ebkt times:              0.0415657/0.3
Eval Ebkt times:         0.537607/4.28
PiPjPk times:            0.143275/1.05
Eval PiPjPk times:       0.0216988/0.29
L2prod times:            0.0710421/0.57
Total time:              0.942868/7.49
[main] Time assemble (wall/proc) 0.267028/1.18
[main] Time solve (wall/proc) 0.0467822/0.39
[main] Stop crit:        0.000525526
Ebkt times:              0.037835/0.22
Eval Ebkt times:         0.532856/4.24
PiPjPk times:            0.144118/1.16
Eval PiPjPk times:       0.0215251/0.17
L2prod times:            0.0735781/0.53
Total time:              0.938094/7.34
[main] Time assemble (wall/proc) 0.272573/1.17
[main] Time solve (wall/proc) 0.0481028/0.4
[main] Stop crit:        2.60441e-10
[main] 70%...
[main] Stop crit:        0.479492
Ebkt times:              0.0493894/0.36
Eval Ebkt times:         0.541327/4.33
PiPjPk times:            0.144088/1.06
Eval PiPjPk times:       0.0216395/0.28
L2prod times:            0.0820751/0.61
Total time:              0.968531/7.5
[main] Time assemble (wall/proc) 0.29376/1.21
[main] Time solve (wall/proc) 0.0477737/0.4
[main] Stop crit:        0.000147423
Ebkt times:              0.047486/0.35
Eval Ebkt times:         0.548602/4.36
PiPjPk times:            0.154695/1.23
Eval PiPjPk times:       0.0217841/0.22
L2prod times:            0.0705143/0.52
Total time:              0.977554/7.73
[main] Time assemble (wall/proc) 0.259916/1.2
[main] Time solve (wall/proc) 0.0477876/0.39
[main] Stop crit:        4.0583e-11
[main] 80%...
[main] Stop crit:        0.317526
Ebkt times:              0.035847/0.23
Eval Ebkt times:         0.50962/4.11
PiPjPk times:            0.145331/1.06
Eval PiPjPk times:       0.021646/0.23
L2prod times:            0.0712464/0.54
Total time:              0.915222/7.28
[main] Time assemble (wall/proc) 0.29278/1.18
[main] Time solve (wall/proc) 0.047398/0.39
[main] Stop crit:        0.000173667
Ebkt times:              0.0436496/0.31
Eval Ebkt times:         0.566471/4.5
PiPjPk times:            0.143985/1.12
Eval PiPjPk times:       0.021604/0.25
L2prod times:            0.0729597/0.58
Total time:              0.977161/7.72
[main] Time assemble (wall/proc) 0.25278/1.2
[main] Time solve (wall/proc) 0.0486115/0.41
[main] Stop crit:        5.86581e-11
[main] 90%...
[main] Stop crit:        0.325523
Ebkt times:              0.0415085/0.26
Eval Ebkt times:         0.529355/4.18
PiPjPk times:            0.143966/1.22
Eval PiPjPk times:       0.0219999/0.14
L2prod times:            0.0707128/0.57
Total time:              0.935505/7.4
[main] Time assemble (wall/proc) 0.250097/1.15
[main] Time solve (wall/proc) 0.0501428/0.44
[main] Stop crit:        0.00019713
Ebkt times:              0.0406524/0.26
Eval Ebkt times:         0.556226/4.32
PiPjPk times:            0.14404/1.16
Eval PiPjPk times:       0.0215584/0.12
L2prod times:            0.0783386/0.69
Total time:              0.967926/7.59
[main] Time assemble (wall/proc) 0.249977/1.18
[main] Time solve (wall/proc) 0.048815/0.43
[main] Stop crit:        5.21472e-11
[main] Time run (wall/proc) 14.6638/196.66
[main] Compute errors
[main] Electric field error = 2.5079
[main] Potential error = 0.968927
[main] Lambda = 24.6701
[main] Maximum residual = 2.79347e-14
[main] Maximum constraint difference = 4.45312e-14
[main] Time norms (wall/proc) 0.0275444/0.76
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0020284
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.262671/5.89
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 14.2649/43.79
[main] Initial constraint norm: 6.70777
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0573578
Ebkt times:              3.25461/89.47
Eval Ebkt times:         60.1607/1646.69
PiPjPk times:            17.7806/485.67
Eval PiPjPk times:       2.86003/76.4
L2prod times:            9.05027/252.08
Total time:              112.713/3068.35
[main] Time assemble (wall/proc) 14.1908/133.99
[main] Time solve (wall/proc) 4.90509/65.1
[main] Stop crit:        4.01897e-10
[main] Stop crit:        0.0570162
Ebkt times:              3.19238/87.54
Eval Ebkt times:         60.1146/1638.14
PiPjPk times:            17.7517/484.83
Eval PiPjPk times:       3.03138/79.5
L2prod times:            9.01236/247.01
Total time:              112.728/3056.49
[main] Time assemble (wall/proc) 14.1586/133.55
[main] Time solve (wall/proc) 4.89362/64.3
[main] Stop crit:        3.81336e-10
[main] Stop crit:        0.0566009
Ebkt times:              3.28203/90.11
Eval Ebkt times:         61.009/1678.26
PiPjPk times:            17.9153/494.5
Eval PiPjPk times:       2.91814/78.4
L2prod times:            9.15126/254.81
Total time:              113.943/3113.52
[main] Time assemble (wall/proc) 14.1779/135.79
[main] Time solve (wall/proc) 4.83223/63.93
[main] Stop crit:        3.52353e-10
[main] Stop crit:        0.0562416
Ebkt times:              3.24204/89.88
Eval Ebkt times:         60.7028/1664.8
PiPjPk times:            17.9277/492.67
Eval PiPjPk times:       2.95431/78.04
L2prod times:            9.09402/252.67
Total time:              113.409/3096.04
[main] Time assemble (wall/proc) 14.2331/135.2
[main] Time solve (wall/proc) 4.88151/63.57
[main] Stop crit:        3.17123e-10
[main] Stop crit:        0.0560562
Ebkt times:              3.2135/87.52
Eval Ebkt times:         60.9006/1657.29
PiPjPk times:            17.8816/488.01
Eval PiPjPk times:       2.97949/78.25
L2prod times:            9.05933/248.34
Total time:              113.866/3084.6
[main] Time assemble (wall/proc) 14.3144/134.59
[main] Time solve (wall/proc) 4.96577/64.6
[main] Stop crit:        2.78083e-10
[main] Stop crit:        0.056121
Ebkt times:              3.22055/88.45
Eval Ebkt times:         60.888/1661.48
PiPjPk times:            17.9445/489.4
Eval PiPjPk times:       2.89497/76.17
L2prod times:            9.17318/252.52
Total time:              113.907/3098.65
[main] Time assemble (wall/proc) 14.2985/135.31
[main] Time solve (wall/proc) 4.89824/64.26
[main] Stop crit:        2.37739e-10
[main] Stop crit:        0.0564519
Ebkt times:              3.27885/88.29
Eval Ebkt times:         60.8297/1650.56
PiPjPk times:            17.9473/487.71
Eval PiPjPk times:       3.12323/80
L2prod times:            9.16016/251.91
Total time:              114.453/3084.93
[main] Time assemble (wall/proc) 14.3203/134.87
[main] Time solve (wall/proc) 4.88791/63.82
[main] Stop crit:        1.98549e-10
[main] Stop crit:        0.0570016
Ebkt times:              3.26642/90.29
Eval Ebkt times:         60.654/1661.08
PiPjPk times:            18.028/496.23
Eval PiPjPk times:       2.93904/74.94
L2prod times:            9.17681/253.87
Total time:              113.695/3100.61
[main] Time assemble (wall/proc) 14.3105/135.52
[main] Time solve (wall/proc) 5.4837/67.58
[main] Stop crit:        1.62912e-10
[main] Stop crit:        0.0576714
Ebkt times:              3.29703/92.55
Eval Ebkt times:         61.7436/1684.45
PiPjPk times:            18.1737/495.45
Eval PiPjPk times:       3.02052/79.5
L2prod times:            9.27417/253.81
Total time:              115.117/3132.11
[main] Time assemble (wall/proc) 14.388/136.5
[main] Time solve (wall/proc) 4.95145/64.2
[main] Stop crit:        1.33252e-10
[main] Stop crit:        0.0583348
Ebkt times:              3.17194/85.38
Eval Ebkt times:         60.3422/1640.24
PiPjPk times:            17.8244/483.91
Eval PiPjPk times:       2.96674/76.74
L2prod times:            9.08935/249.78
Total time:              113.575/3066.79
[main] Time assemble (wall/proc) 14.1968/133.84
[main] Time solve (wall/proc) 5.2244/69.33
[main] Stop crit:        1.1201e-10
[main] Stop crit:        0.0588617
Ebkt times:              3.27212/89.77
Eval Ebkt times:         61.0429/1676.04
PiPjPk times:            17.9839/493.87
Eval PiPjPk times:       2.92456/76.77
L2prod times:            9.18862/254.18
Total time:              114.402/3119.27
[main] Time assemble (wall/proc) 14.2121/135.94
[main] Time solve (wall/proc) 4.88672/64.03
[main] Stop crit:        1.00972e-10
[main] Stop crit:        0.0591395
Ebkt times:              3.23201/87.17
Eval Ebkt times:         60.3189/1651.33
PiPjPk times:            17.7645/487.27
Eval PiPjPk times:       2.8587/76.48
L2prod times:            9.07838/253.41
Total time:              112.69/3070.6
[main] Time assemble (wall/proc) 14.0787/134.27
[main] Time solve (wall/proc) 4.83762/63.4
[main] Stop crit:        9.97809e-11
[main] Stop crit:        0.0590857
Ebkt times:              3.27853/90.3
Eval Ebkt times:         60.9028/1667.87
PiPjPk times:            17.8725/491.3
Eval PiPjPk times:       2.93679/78.47
L2prod times:            9.12415/252.42
Total time:              113.733/3101.48
[main] Time assemble (wall/proc) 14.1996/135.2
[main] Time solve (wall/proc) 4.79311/63.54
[main] Stop crit:        1.05571e-10
[main] Stop crit:        0.0586536
Ebkt times:              3.23386/89.89
Eval Ebkt times:         60.7028/1659.31
PiPjPk times:            17.9717/493.52
Eval PiPjPk times:       2.94102/75.79
L2prod times:            9.10387/254.84
Total time:              114.204/3101.4
[main] Time assemble (wall/proc) 14.1164/135.35
[main] Time solve (wall/proc) 4.86212/63.98
[main] Stop crit:        1.14821e-10
[main] Stop crit:        0.0578314
Ebkt times:              3.25514/88.26
Eval Ebkt times:         60.9286/1677.16
PiPjPk times:            17.8899/491.84
Eval PiPjPk times:       2.84297/74.51
L2prod times:            9.09297/251.89
Total time:              113.302/3102.87
[main] Time assemble (wall/proc) 14.2081/135.51
[main] Time solve (wall/proc) 4.82653/63.63
[main] Stop crit:        1.24918e-10
[main] Stop crit:        0.0566366
Ebkt times:              3.25108/89
Eval Ebkt times:         60.6726/1663.7
PiPjPk times:            17.9082/493.86
Eval PiPjPk times:       2.87336/76.89
L2prod times:            9.10457/251.59
Total time:              113.193/3096.53
[main] Time assemble (wall/proc) 14.1436/135
[main] Time solve (wall/proc) 4.83646/63.54
[main] Stop crit:        1.34312e-10
[main] Stop crit:        0.0551092
Ebkt times:              3.21866/90.3
Eval Ebkt times:         60.5393/1660.95
PiPjPk times:            17.8893/492.01
Eval PiPjPk times:       2.97356/78.04
L2prod times:            9.02396/250.42
Total time:              112.951/3088.51
[main] Time assemble (wall/proc) 14.0942/134.89
[main] Time solve (wall/proc) 4.81765/63.39
[main] Stop crit:        1.42157e-10
[main] Stop crit:        0.0533035
Ebkt times:              3.22095/89.34
Eval Ebkt times:         60.7536/1671.23
PiPjPk times:            17.9625/496.56
Eval PiPjPk times:       2.90925/77.95
L2prod times:            9.06945/249.95
Total time:              113.135/3097.89
[main] Time assemble (wall/proc) 14.0591/134.99
[main] Time solve (wall/proc) 4.85184/63.78
[main] Stop crit:        1.48013e-10
[main] Stop crit:        0.0512808
Ebkt times:              3.2221/86.82
Eval Ebkt times:         60.7272/1666.95
PiPjPk times:            17.8099/487.69
Eval PiPjPk times:       2.9352/75.24
L2prod times:            9.10593/252.91
Total time:              113.5/3101.05
[main] Time assemble (wall/proc) 14.2478/134.91
[main] Time solve (wall/proc) 4.86784/63.67
[main] Stop crit:        1.51671e-10
[main] Stop crit:        0.049104
Ebkt times:              3.2331/89.5
Eval Ebkt times:         60.8539/1679.77
PiPjPk times:            17.9598/495.65
Eval PiPjPk times:       2.87475/78.31
L2prod times:            9.09489/251.7
Total time:              112.848/3106.67
[main] Time assemble (wall/proc) 14.1184/135.4
[main] Time solve (wall/proc) 4.85251/64
[main] Stop crit:        1.53068e-10
[main] Stop crit:        0.0468329
Ebkt times:              3.24859/89.09
Eval Ebkt times:         60.2192/1639.68
PiPjPk times:            17.8912/489.18
Eval PiPjPk times:       2.93312/77.35
L2prod times:            9.02047/248.61
Total time:              113.166/3065.93
[main] Time assemble (wall/proc) 14.1927/134.24
[main] Time solve (wall/proc) 4.88743/64.43
[main] Stop crit:        1.52242e-10
[main] Stop crit:        0.0445216
Ebkt times:              3.23675/88.75
Eval Ebkt times:         60.6824/1669.9
PiPjPk times:            17.7258/484.85
Eval PiPjPk times:       2.91217/75.94
L2prod times:            9.10702/252.22
Total time:              113.353/3095.32
[main] Time assemble (wall/proc) 14.136/134.89
[main] Time solve (wall/proc) 4.86684/63.88
[main] Stop crit:        1.4931e-10
[main] Stop crit:        0.0422168
Ebkt times:              3.2761/90.11
Eval Ebkt times:         60.9022/1677.46
PiPjPk times:            17.9497/494.48
Eval PiPjPk times:       2.85173/74.33
L2prod times:            9.14306/255.12
Total time:              113.202/3108.43
[main] Time assemble (wall/proc) 14.1623/135.46
[main] Time solve (wall/proc) 4.88286/64.39
[main] Stop crit:        1.44456e-10
[main] Stop crit:        0.0399578
Ebkt times:              3.2275/87.31
Eval Ebkt times:         60.366/1654.95
PiPjPk times:            17.8753/491.65
Eval PiPjPk times:       3.01788/78.38
L2prod times:            9.02728/250.43
Total time:              113.184/3083.46
[main] Time assemble (wall/proc) 14.1985/134.6
[main] Time solve (wall/proc) 4.88197/63.55
[main] Stop crit:        1.37911e-10
[main] Stop crit:        0.0377759
Ebkt times:              3.21607/90.2
Eval Ebkt times:         60.4443/1655.68
PiPjPk times:            17.8572/491.84
Eval PiPjPk times:       2.90707/76.2
L2prod times:            9.04633/250.03
Total time:              112.772/3082.15
[main] Time assemble (wall/proc) 14.1886/134.48
[main] Time solve (wall/proc) 4.91997/64.29
[main] Stop crit:        1.29953e-10
[main] Stop crit:        0.0356956
Ebkt times:              3.20508/85.75
Eval Ebkt times:         60.5322/1654.41
PiPjPk times:            17.8047/489.89
Eval PiPjPk times:       2.9472/77.07
L2prod times:            9.12247/251.19
Total time:              113.405/3081.65
[main] Time assemble (wall/proc) 14.2004/134.65
[main] Time solve (wall/proc) 4.8772/63.93
[main] Stop crit:        1.20892e-10
[main] Stop crit:        0.0337353
Ebkt times:              3.20568/87.39
Eval Ebkt times:         60.6131/1667.89
PiPjPk times:            18.0443/497.71
Eval PiPjPk times:       2.88695/75.93
L2prod times:            9.11456/253.64
Total time:              113.218/3103.1
[main] Time assemble (wall/proc) 14.1087/135.27
[main] Time solve (wall/proc) 4.85821/63.6
[main] Stop crit:        1.1106e-10
[main] Stop crit:        0.0319079
Ebkt times:              3.25176/90.11
Eval Ebkt times:         60.5721/1661.61
PiPjPk times:            17.7647/485.89
Eval PiPjPk times:       2.85721/77.5
L2prod times:            9.08739/250.23
Total time:              113.154/3087.83
[main] Time assemble (wall/proc) 14.4/135.27
[main] Time solve (wall/proc) 4.87282/63.99
[main] Stop crit:        1.00804e-10
[main] Stop crit:        0.0302225
Ebkt times:              3.26241/87.95
Eval Ebkt times:         60.7017/1673.2
PiPjPk times:            17.8899/493.42
Eval PiPjPk times:       2.94338/75.98
L2prod times:            9.12012/252.81
Total time:              113.366/3105.57
[main] Time assemble (wall/proc) 14.1955/135.26
[main] Time solve (wall/proc) 4.85554/63.9
[main] Stop crit:        9.04781e-11
[main] Stop crit:        0.0286844
Ebkt times:              3.20587/88.48
Eval Ebkt times:         60.4449/1662.49
PiPjPk times:            17.8223/488.93
Eval PiPjPk times:       3.03431/77.35
L2prod times:            9.06833/252.01
Total time:              112.798/3084.73
[main] Time assemble (wall/proc) 14.1025/134.48
[main] Time solve (wall/proc) 4.88944/63.6
[main] Stop crit:        8.0439e-11
[main] Stop crit:        0.0272962
Ebkt times:              3.27234/88.47
Eval Ebkt times:         60.9496/1677.19
PiPjPk times:            17.85/490.9
Eval PiPjPk times:       2.85518/77.38
L2prod times:            9.12212/254.53
Total time:              113.567/3109.6
[main] Time assemble (wall/proc) 14.1794/135.75
[main] Time solve (wall/proc) 4.80946/63.65
[main] Stop crit:        7.10485e-11
[main] Stop crit:        0.0260577
Ebkt times:              3.22458/88.46
Eval Ebkt times:         60.7845/1671.09
PiPjPk times:            17.9336/494.29
Eval PiPjPk times:       2.87549/76.08
L2prod times:            9.10767/253.72
Total time:              113.481/3104.62
[main] Time assemble (wall/proc) 14.1162/135.22
[main] Time solve (wall/proc) 4.85564/64.02
[main] Stop crit:        6.26761e-11
[main] Stop crit:        0.0249667
Ebkt times:              3.2561/90.74
Eval Ebkt times:         60.6073/1664.02
PiPjPk times:            17.8858/490.85
Eval PiPjPk times:       2.90367/77.73
L2prod times:            9.04976/250.69
Total time:              112.809/3083.76
[main] Time assemble (wall/proc) 14.1499/134.83
[main] Time solve (wall/proc) 4.87396/64.18
[main] Stop crit:        5.5698e-11
[main] Stop crit:        0.0240185
Ebkt times:              3.24106/88.56
Eval Ebkt times:         60.8153/1672.38
PiPjPk times:            18.0026/497.94
Eval PiPjPk times:       2.92976/78.84
L2prod times:            9.09367/252.85
Total time:              113.382/3105.21
[main] Time assemble (wall/proc) 14.097/135.96
[main] Time solve (wall/proc) 4.85065/63.59
[main] Stop crit:        5.04694e-11
[main] Stop crit:        0.0232064
Ebkt times:              3.22105/89.65
Eval Ebkt times:         60.7892/1671.35
PiPjPk times:            17.8514/490.23
Eval PiPjPk times:       2.92371/77.88
L2prod times:            9.11577/251.42
Total time:              113.371/3101.57
[main] Time assemble (wall/proc) 14.2456/135.2
[main] Time solve (wall/proc) 4.89934/64.04
[main] Stop crit:        4.72474e-11
[main] Stop crit:        0.0225212
Ebkt times:              3.21197/85.32
Eval Ebkt times:         60.4321/1659.57
PiPjPk times:            17.7622/485.22
Eval PiPjPk times:       2.94921/77.07
L2prod times:            9.08725/251.9
Total time:              112.948/3079.54
[main] Time assemble (wall/proc) 14.1189/134.29
[main] Time solve (wall/proc) 4.79159/63.42
[main] Stop crit:        4.60765e-11
[main] Stop crit:        0.0219518
Ebkt times:              3.29197/91.34
Eval Ebkt times:         61.1343/1684.43
PiPjPk times:            18.0062/496.65
Eval PiPjPk times:       2.91292/76.69
L2prod times:            9.13824/253.61
Total time:              113.807/3120.67
[main] Time assemble (wall/proc) 14.3335/136.46
[main] Time solve (wall/proc) 4.8783/63.88
[main] Stop crit:        4.67228e-11
[main] Stop crit:        0.0214857
Ebkt times:              3.21303/88.39
Eval Ebkt times:         60.4807/1661.63
PiPjPk times:            17.8122/489.96
Eval PiPjPk times:       2.8365/72.43
L2prod times:            9.05103/251.14
Total time:              112.899/3081.21
[main] Time assemble (wall/proc) 14.1999/134.59
[main] Time solve (wall/proc) 4.881/64.22
[main] Stop crit:        4.8737e-11
[main] Stop crit:        0.0211087
Ebkt times:              3.23629/88.01
Eval Ebkt times:         60.9073/1675.65
PiPjPk times:            17.9731/494.83
Eval PiPjPk times:       2.8938/77.06
L2prod times:            9.10151/252.88
Total time:              113.427/3102.35
[main] Time assemble (wall/proc) 14.2141/135.68
[main] Time solve (wall/proc) 4.89784/64.54
[main] Stop crit:        5.15992e-11
[main] Stop crit:        0.0208064
Ebkt times:              3.25878/87.96
Eval Ebkt times:         60.516/1655.93
PiPjPk times:            17.8512/489.96
Eval PiPjPk times:       2.93818/76.24
L2prod times:            9.06872/253.24
Total time:              113.736/3085.9
[main] Time assemble (wall/proc) 14.1213/134.88
[main] Time solve (wall/proc) 4.84675/63.88
[main] Stop crit:        5.48347e-11
[main] Stop crit:        0.0205638
Ebkt times:              3.24085/88.82
Eval Ebkt times:         60.7642/1673.34
PiPjPk times:            17.8619/493.43
Eval PiPjPk times:       2.8147/73.93
L2prod times:            9.12424/255.83
Total time:              113.439/3105.82
[main] Time assemble (wall/proc) 14.1999/135.34
[main] Time solve (wall/proc) 4.8477/63.73
[main] Stop crit:        5.80591e-11
[main] Stop crit:        0.0203665
Ebkt times:              3.25297/88.53
Eval Ebkt times:         60.839/1667.55
PiPjPk times:            17.7484/484.72
Eval PiPjPk times:       3.00548/75.87
L2prod times:            9.12495/251.53
Total time:              114.168/3101.82
[main] Time assemble (wall/proc) 14.3177/135.24
[main] Time solve (wall/proc) 4.87881/63.98
[main] Stop crit:        6.0979e-11
[main] Stop crit:        0.0202011
Ebkt times:              3.19564/86.44
Eval Ebkt times:         60.274/1648.44
PiPjPk times:            17.7715/485.11
Eval PiPjPk times:       2.98839/78.02
L2prod times:            9.05378/249.93
Total time:              113.541/3077.04
[main] Time assemble (wall/proc) 14.0949/133.96
[main] Time solve (wall/proc) 4.84232/63.53
[main] Stop crit:        6.33805e-11
[main] Stop crit:        0.0200547
Ebkt times:              3.23434/88.43
Eval Ebkt times:         60.4705/1658.12
PiPjPk times:            17.8159/490.49
Eval PiPjPk times:       2.89392/74.85
L2prod times:            9.11386/253.42
Total time:              113.023/3087.58
[main] Time assemble (wall/proc) 14.1559/134.75
[main] Time solve (wall/proc) 4.91389/63.87
[main] Stop crit:        6.51181e-11
[main] Stop crit:        0.0199159
Ebkt times:              3.27938/90.14
Eval Ebkt times:         60.9848/1678.32
PiPjPk times:            17.903/491.7
Eval PiPjPk times:       2.89333/76.07
L2prod times:            9.12769/252.11
Total time:              113.528/3110.92
[main] Time assemble (wall/proc) 14.2035/135.6
[main] Time solve (wall/proc) 4.92213/64.13
[main] Stop crit:        6.61072e-11
[main] Stop crit:        0.0197745
Ebkt times:              3.18055/86.79
Eval Ebkt times:         60.3904/1657.23
PiPjPk times:            17.9191/492.94
Eval PiPjPk times:       2.88645/76.4
L2prod times:            9.05464/252.08
Total time:              112.739/3083.24
[main] Time assemble (wall/proc) 14.1097/134.47
[main] Time solve (wall/proc) 4.83486/63.29
[main] Stop crit:        6.632e-11
[main] Stop crit:        0.0196213
Ebkt times:              3.25339/89.75
Eval Ebkt times:         60.723/1663.95
PiPjPk times:            17.8775/492.59
Eval PiPjPk times:       2.89431/73.65
L2prod times:            9.11045/253.82
Total time:              113.881/3104.51
[main] Time assemble (wall/proc) 14.1639/135.26
[main] Time solve (wall/proc) 4.85844/63.92
[main] Stop crit:        6.57807e-11
[main] Stop crit:        0.0194488
Ebkt times:              3.20283/86.36
Eval Ebkt times:         60.6464/1659.09
PiPjPk times:            17.8948/493.2
Eval PiPjPk times:       2.94662/75.89
L2prod times:            9.10023/252.35
Total time:              113.486/3088.98
[main] Time assemble (wall/proc) 14.1306/134.63
[main] Time solve (wall/proc) 4.86566/64.25
[main] Stop crit:        6.45595e-11
[main] Stop crit:        0.0192505
Ebkt times:              3.22925/88.95
Eval Ebkt times:         60.6915/1672.07
PiPjPk times:            17.932/494.8
Eval PiPjPk times:       2.93186/76.31
L2prod times:            9.1237/254.07
Total time:              112.919/3100.43
[main] Time assemble (wall/proc) 14.0818/135.04
[main] Time solve (wall/proc) 4.83672/63.4
[main] Stop crit:        6.27647e-11
[main] Stop crit:        0.0190216
Ebkt times:              3.21886/90.46
Eval Ebkt times:         60.5087/1660.93
PiPjPk times:            17.8035/489.28
Eval PiPjPk times:       2.88605/77.62
L2prod times:            9.05904/250.18
Total time:              112.74/3086.05
[main] Time assemble (wall/proc) 14.2843/134.76
[main] Time solve (wall/proc) 4.87634/63.99
[main] Stop crit:        6.05322e-11
[main] 10%...
[main] Stop crit:        0.0187588
Ebkt times:              3.20742/86.94
Eval Ebkt times:         60.6451/1673.21
PiPjPk times:            17.9125/492.28
Eval PiPjPk times:       2.82508/75.52
L2prod times:            9.08928/252.22
Total time:              112.782/3090.42
[main] Time assemble (wall/proc) 14.0891/135
[main] Time solve (wall/proc) 4.90022/63.84
[main] Stop crit:        5.80124e-11
[main] Stop crit:        0.0184604
Ebkt times:              3.29761/89.72
Eval Ebkt times:         60.7893/1669.39
PiPjPk times:            17.9092/492.58
Eval PiPjPk times:       2.84909/72.54
L2prod times:            9.12364/253.68
Total time:              113.771/3103.36
[main] Time assemble (wall/proc) 14.1916/135.38
[main] Time solve (wall/proc) 4.86701/63.74
[main] Stop crit:        5.53568e-11
[main] Stop crit:        0.0181269
Ebkt times:              3.2762/89.76
Eval Ebkt times:         60.7527/1671.4
PiPjPk times:            18.0115/499.39
Eval PiPjPk times:       2.94345/76.29
L2prod times:            9.08268/252.5
Total time:              112.786/3100.49
[main] Time assemble (wall/proc) 14.1858/135.41
[main] Time solve (wall/proc) 4.89978/64.69
[main] Stop crit:        5.27038e-11
[main] Stop crit:        0.0177603
Ebkt times:              3.25391/90.12
Eval Ebkt times:         60.4734/1659.23
PiPjPk times:            17.7995/487.03
Eval PiPjPk times:       3.02105/77.66
L2prod times:            9.07772/250.39
Total time:              113.339/3085.77
[main] Time assemble (wall/proc) 14.1284/134.66
[main] Time solve (wall/proc) 4.87286/64.22
[main] Stop crit:        5.01668e-11
[main] Stop crit:        0.017365
Ebkt times:              3.19102/85.29
Eval Ebkt times:         60.4483/1653.6
PiPjPk times:            17.869/489.93
Eval PiPjPk times:       2.85772/73.91
L2prod times:            9.00749/250.92
Total time:              112.859/3075.44
[main] Time assemble (wall/proc) 14.2433/134.42
[main] Time solve (wall/proc) 4.86281/63.59
[main] Stop crit:        4.78268e-11
[main] Stop crit:        0.0169468
Ebkt times:              3.26514/89.3
Eval Ebkt times:         60.7422/1664.1
PiPjPk times:            17.9147/491.54
Eval PiPjPk times:       2.96623/77.25
L2prod times:            9.11378/251.86
Total time:              113.585/3098.01
[main] Time assemble (wall/proc) 14.2821/135.13
[main] Time solve (wall/proc) 4.86012/63.57
[main] Stop crit:        4.57301e-11
[main] Stop crit:        0.0165131
Ebkt times:              3.24212/89.44
Eval Ebkt times:         60.9281/1680.01
PiPjPk times:            17.9175/494.34
Eval PiPjPk times:       2.88248/74.78
L2prod times:            9.13279/252.68
Total time:              113.162/3109.41
[main] Time assemble (wall/proc) 14.0798/135.46
[main] Time solve (wall/proc) 4.80624/63.7
[main] Stop crit:        4.38926e-11
[main] Stop crit:        0.0160726
Ebkt times:              3.25811/90.53
Eval Ebkt times:         61.0435/1675.45
PiPjPk times:            17.9957/496.5
Eval PiPjPk times:       2.88142/77.55
L2prod times:            9.1232/253.94
Total time:              113.91/3117.4
[main] Time assemble (wall/proc) 14.0396/135.7
[main] Time solve (wall/proc) 4.84868/63.78
[main] Stop crit:        4.23085e-11
[main] Stop crit:        0.0156343
Ebkt times:              3.25922/90.6
Eval Ebkt times:         60.8853/1674.05
PiPjPk times:            17.9767/498
Eval PiPjPk times:       2.87616/76.14
L2prod times:            9.05756/251.46
Total time:              113.458/3105.77
[main] Time assemble (wall/proc) 14.2062/135.61
[main] Time solve (wall/proc) 4.8208/63.51
[main] Stop crit:        4.09605e-11
[main] Stop crit:        0.015207
Ebkt times:              3.17262/86.11
Eval Ebkt times:         60.5629/1655
PiPjPk times:            17.886/489.74
Eval PiPjPk times:       2.99188/81.01
L2prod times:            9.05262/249.66
Total time:              113.235/3080.08
[main] Time assemble (wall/proc) 14.2848/134.85
[main] Time solve (wall/proc) 4.87821/64.05
[main] Stop crit:        3.98285e-11
[main] Stop crit:        0.014799
Ebkt times:              3.2367/87.42
Eval Ebkt times:         60.768/1662.68
PiPjPk times:            17.8397/487.89
Eval PiPjPk times:       2.98571/77.49
L2prod times:            9.10532/251.27
Total time:              113.835/3087.95
[main] Time assemble (wall/proc) 14.2669/135.02
[main] Time solve (wall/proc) 4.8594/63.64
[main] Stop crit:        3.88939e-11
[main] Stop crit:        0.0144167
Ebkt times:              3.24681/88.29
Eval Ebkt times:         60.4828/1655.34
PiPjPk times:            17.7351/486.97
Eval PiPjPk times:       2.98943/80.55
L2prod times:            9.03856/248.41
Total time:              113.267/3079.43
[main] Time assemble (wall/proc) 14.0545/134.22
[main] Time solve (wall/proc) 4.85152/63.76
[main] Stop crit:        3.81392e-11
[main] Stop crit:        0.0140646
Ebkt times:              3.25058/88.65
Eval Ebkt times:         60.4054/1654.48
PiPjPk times:            17.9595/493.81
Eval PiPjPk times:       2.86109/74.44
L2prod times:            9.05264/249.9
Total time:              113.039/3081.06
[main] Time assemble (wall/proc) 14.1628/134.84
[main] Time solve (wall/proc) 4.85149/63.67
[main] Stop crit:        3.75444e-11
[main] Stop crit:        0.0137447
Ebkt times:              3.18729/87.53
Eval Ebkt times:         60.5267/1660.62
PiPjPk times:            17.9182/491.45
Eval PiPjPk times:       2.8638/77.9
L2prod times:            9.06354/251.29
Total time:              112.744/3077.6
[main] Time assemble (wall/proc) 14.1485/134.91
[main] Time solve (wall/proc) 4.86483/64.03
[main] Stop crit:        3.70825e-11
[main] Stop crit:        0.0134567
Ebkt times:              3.24239/87.53
Eval Ebkt times:         60.5701/1660.08
PiPjPk times:            17.91/491.29
Eval PiPjPk times:       2.8984/76.93
L2prod times:            9.02777/250.53
Total time:              113.046/3086.07
[main] Time assemble (wall/proc) 14.3152/134.9
[main] Time solve (wall/proc) 4.88535/64
[main] Stop crit:        3.67171e-11
[main] Stop crit:        0.0131977
Ebkt times:              3.28352/88.04
Eval Ebkt times:         60.5366/1650.81
PiPjPk times:            17.7469/484.4
Eval PiPjPk times:       2.91314/75.17
L2prod times:            9.09082/252.81
Total time:              113.739/3085.19
[main] Time assemble (wall/proc) 14.1685/134.62
[main] Time solve (wall/proc) 4.82065/64.24
[main] Stop crit:        3.64029e-11
[main] Stop crit:        0.0129633
Ebkt times:              3.28863/91.85
Eval Ebkt times:         60.7755/1664.76
PiPjPk times:            17.6772/482.22
Eval PiPjPk times:       2.90477/74.74
L2prod times:            9.11625/251.11
Total time:              113.899/3093.42
[main] Time assemble (wall/proc) 14.2228/135.18
[main] Time solve (wall/proc) 4.85749/64.05
[main] Stop crit:        3.60906e-11
[main] Stop crit:        0.0127479
Ebkt times:              3.26841/88.89
Eval Ebkt times:         60.8812/1679.51
PiPjPk times:            17.869/493.51
Eval PiPjPk times:       2.89289/77.42
L2prod times:            9.10196/253.97
Total time:              113.242/3107.24
[main] Time assemble (wall/proc) 14.0865/135.4
[main] Time solve (wall/proc) 4.87157/64.18
[main] Stop crit:        3.57335e-11
[main] Stop crit:        0.0125459
Ebkt times:              3.25984/91.95
Eval Ebkt times:         61.0274/1680.79
PiPjPk times:            17.9606/493.46
Eval PiPjPk times:       2.88094/77.08
L2prod times:            9.13282/252.77
Total time:              113.49/3109.73
[main] Time assemble (wall/proc) 14.158/135.74
[main] Time solve (wall/proc) 4.85756/63.7
[main] Stop crit:        3.52952e-11
[main] Stop crit:        0.0123521
Ebkt times:              3.23929/89.78
Eval Ebkt times:         60.691/1664.54
PiPjPk times:            17.9001/491.74
Eval PiPjPk times:       2.98947/76.9
L2prod times:            9.09587/252.57
Total time:              113.51/3102.33
[main] Time assemble (wall/proc) 14.1902/135.08
[main] Time solve (wall/proc) 4.92643/64.19
[main] Stop crit:        3.47563e-11
[main] Stop crit:        0.0121623
Ebkt times:              3.34084/92.28
Eval Ebkt times:         61.0252/1671.46
PiPjPk times:            17.9941/496.73
Eval PiPjPk times:       3.07162/78.97
L2prod times:            9.14889/254.84
Total time:              114.463/3117.3
[main] Time assemble (wall/proc) 14.2491/136.35
[main] Time solve (wall/proc) 4.89759/64.48
[main] Stop crit:        3.41179e-11
[main] Stop crit:        0.0119742
Ebkt times:              3.22298/86.53
Eval Ebkt times:         60.4921/1665.16
PiPjPk times:            17.7739/488.47
Eval PiPjPk times:       2.80454/75.49
L2prod times:            9.08652/253.78
Total time:              112.803/3087.88
[main] Time assemble (wall/proc) 14.0495/134.51
[main] Time solve (wall/proc) 4.81708/64.02
[main] Stop crit:        3.34026e-11
[main] Stop crit:        0.0117872
Ebkt times:              3.2503/89.39
Eval Ebkt times:         60.9916/1678.63
PiPjPk times:            17.9933/498.5
Eval PiPjPk times:       2.86358/73.14
L2prod times:            9.15331/255.88
Total time:              113.323/3112.09
[main] Time assemble (wall/proc) 14.1989/135.68
[main] Time solve (wall/proc) 4.91366/64.36
[main] Stop crit:        3.26517e-11
[main] Stop crit:        0.0116026
Ebkt times:              3.24024/88.59
Eval Ebkt times:         60.6527/1658.85
PiPjPk times:            17.9522/491.19
Eval PiPjPk times:       3.00439/78.84
L2prod times:            9.11767/252.02
Total time:              113.795/3093.03
[main] Time assemble (wall/proc) 14.1929/135.02
[main] Time solve (wall/proc) 4.82512/63.79
[main] Stop crit:        3.19187e-11
[main] Stop crit:        0.0114233
Ebkt times:              3.22285/88.86
Eval Ebkt times:         60.4678/1654.62
PiPjPk times:            17.7231/482.83
Eval PiPjPk times:       2.98757/75.85
L2prod times:            9.12333/252.62
Total time:              113.663/3081.42
[main] Time assemble (wall/proc) 14.1863/134.44
[main] Time solve (wall/proc) 4.86525/63.8
[main] Stop crit:        3.12601e-11
[main] Stop crit:        0.0112534
Ebkt times:              3.2323/89.47
Eval Ebkt times:         60.3776/1658.56
PiPjPk times:            17.8895/490.07
Eval PiPjPk times:       2.86967/75.32
L2prod times:            9.07998/253.02
Total time:              113.149/3087.64
[main] Time assemble (wall/proc) 14.1614/134.73
[main] Time solve (wall/proc) 4.87102/63.91
[main] Stop crit:        3.0724e-11
[main] Stop crit:        0.0110976
Ebkt times:              3.24068/87.74
Eval Ebkt times:         60.4446/1654.07
PiPjPk times:            17.8558/490.82
Eval PiPjPk times:       2.97577/77.17
L2prod times:            9.08021/252.98
Total time:              113.571/3085.09
[main] Time assemble (wall/proc) 14.1152/134.84
[main] Time solve (wall/proc) 4.84329/63.53
[main] Stop crit:        3.03409e-11
[main] Stop crit:        0.0109608
Ebkt times:              3.22838/88.25
Eval Ebkt times:         60.9205/1677.25
PiPjPk times:            17.8468/491.06
Eval PiPjPk times:       2.97014/77.55
L2prod times:            9.08885/252.69
Total time:              113.603/3106.7
[main] Time assemble (wall/proc) 14.3379/135.65
[main] Time solve (wall/proc) 4.85228/63.3
[main] Stop crit:        3.01163e-11
[main] Stop crit:        0.0108471
Ebkt times:              3.24217/90.27
Eval Ebkt times:         60.4545/1659.65
PiPjPk times:            17.8827/492.47
Eval PiPjPk times:       2.91791/77.77
L2prod times:            9.10789/249.32
Total time:              112.939/3089.31
[main] Time assemble (wall/proc) 14.1886/135.08
[main] Time solve (wall/proc) 4.8597/63.7
[main] Stop crit:        3.00303e-11
[main] Stop crit:        0.0107593
Ebkt times:              3.17613/88.33
Eval Ebkt times:         60.5019/1656.59
PiPjPk times:            17.7639/486.43
Eval PiPjPk times:       2.90929/77.82
L2prod times:            9.10298/253.3
Total time:              113.105/3081.72
[main] Time assemble (wall/proc) 14.044/134.2
[main] Time solve (wall/proc) 4.84682/63.66
[main] Stop crit:        3.00419e-11
[main] Stop crit:        0.0106985
Ebkt times:              3.22107/89.18
Eval Ebkt times:         60.5567/1662.28
PiPjPk times:            17.8536/489.83
Eval PiPjPk times:       2.85696/75.6
L2prod times:            9.07233/251.05
Total time:              113.148/3086.21
[main] Time assemble (wall/proc) 14.2229/134.86
[main] Time solve (wall/proc) 4.86003/63.85
[main] Stop crit:        3.00982e-11
[main] Stop crit:        0.0106638
Ebkt times:              3.26309/88.91
Eval Ebkt times:         60.759/1667.96
PiPjPk times:            17.9786/494.56
Eval PiPjPk times:       2.92094/76.21
L2prod times:            9.12904/251.06
Total time:              113.511/3098.85
[main] Time assemble (wall/proc) 14.3051/135.66
[main] Time solve (wall/proc) 4.9407/64.49
[main] Stop crit:        3.01435e-11
[main] Stop crit:        0.0106524
Ebkt times:              3.22703/87.95
Eval Ebkt times:         60.7112/1672.88
PiPjPk times:            17.9358/497.6
Eval PiPjPk times:       2.88072/77.31
L2prod times:            9.09365/253.55
Total time:              112.675/3098.86
[main] Time assemble (wall/proc) 14.1347/135.11
[main] Time solve (wall/proc) 4.88028/64.23
[main] Stop crit:        3.01276e-11
[main] Stop crit:        0.0106597
Ebkt times:              3.24084/89.31
Eval Ebkt times:         60.1289/1644.9
PiPjPk times:            17.9013/493.97
Eval PiPjPk times:       2.95646/77.76
L2prod times:            9.02976/250.78
Total time:              112.632/3076.3
[main] Time assemble (wall/proc) 14.2507/134.3
[main] Time solve (wall/proc) 4.88688/64.13
[main] Stop crit:        3.00111e-11
[main] Stop crit:        0.0106798
Ebkt times:              3.25856/90.19
Eval Ebkt times:         61.0139/1675.7
PiPjPk times:            17.9049/489.72
Eval PiPjPk times:       2.82861/75.35
L2prod times:            9.09801/252.63
Total time:              113.746/3105.93
[main] Time assemble (wall/proc) 14.1909/135.77
[main] Time solve (wall/proc) 4.89206/64.42
[main] Stop crit:        2.97677e-11
[main] Stop crit:        0.010706
Ebkt times:              3.24862/90.25
Eval Ebkt times:         60.6527/1656.83
PiPjPk times:            17.9199/492.42
Eval PiPjPk times:       2.98382/79.52
L2prod times:            9.1129/252.41
Total time:              113.825/3102.29
[main] Time assemble (wall/proc) 14.2768/135.14
[main] Time solve (wall/proc) 4.89892/64.58
[main] Stop crit:        2.93849e-11
[main] Stop crit:        0.0107317
Ebkt times:              3.28283/88.67
Eval Ebkt times:         60.5754/1661.24
PiPjPk times:            17.8541/491.91
Eval PiPjPk times:       2.94649/75.87
L2prod times:            9.08036/251.08
Total time:              113.396/3090.53
[main] Time assemble (wall/proc) 14.1474/135.09
[main] Time solve (wall/proc) 4.83918/63.57
[main] Stop crit:        2.88622e-11
[main] Stop crit:        0.0107502
Ebkt times:              3.18681/86.92
Eval Ebkt times:         60.3373/1648.56
PiPjPk times:            17.8928/490.66
Eval PiPjPk times:       2.96788/78.09
L2prod times:            9.03896/249.24
Total time:              113.099/3075.04
[main] Time assemble (wall/proc) 14.1786/134.36
[main] Time solve (wall/proc) 4.80365/63.3
[main] Stop crit:        2.82096e-11
[main] Stop crit:        0.0107558
Ebkt times:              3.22344/88.8
Eval Ebkt times:         60.4874/1652.03
PiPjPk times:            17.9357/492.44
Eval PiPjPk times:       2.91129/75.7
L2prod times:            9.06353/251.54
Total time:              113.45/3088.66
[main] Time assemble (wall/proc) 14.2075/134.85
[main] Time solve (wall/proc) 4.86507/63.76
[main] Stop crit:        2.7445e-11
[main] Stop crit:        0.0107436
Ebkt times:              3.21926/87.82
Eval Ebkt times:         60.4172/1654.73
PiPjPk times:            17.9763/495.81
Eval PiPjPk times:       2.92405/79.03
L2prod times:            9.04392/249.9
Total time:              113.21/3090.58
[main] Time assemble (wall/proc) 14.1919/134.79
[main] Time solve (wall/proc) 4.87773/64.13
[main] Stop crit:        2.65927e-11
[main] Stop crit:        0.0107101
Ebkt times:              3.27245/90.14
Eval Ebkt times:         60.5814/1664.39
PiPjPk times:            17.8382/489.45
Eval PiPjPk times:       2.96356/76.22
L2prod times:            9.12684/253.67
Total time:              113.633/3104.61
[main] Time assemble (wall/proc) 14.1151/134.96
[main] Time solve (wall/proc) 4.86967/64.09
[main] Stop crit:        2.56814e-11
[main] Stop crit:        0.0106528
Ebkt times:              3.25469/90.12
Eval Ebkt times:         60.9013/1681.77
PiPjPk times:            17.9695/498.29
Eval PiPjPk times:       2.78091/74.86
L2prod times:            9.09778/253.29
Total time:              112.962/3109.03
[main] Time assemble (wall/proc) 14.0874/135.45
[main] Time solve (wall/proc) 4.82729/63.12
[main] Stop crit:        2.47428e-11
[main] Stop crit:        0.0105707
Ebkt times:              3.22847/89.63
Eval Ebkt times:         60.7076/1669.04
PiPjPk times:            17.8751/490.79
Eval PiPjPk times:       2.88937/75.54
L2prod times:            9.05722/250.11
Total time:              113.285/3098.46
[main] Time assemble (wall/proc) 14.1794/135.12
[main] Time solve (wall/proc) 4.82737/63.77
[main] Stop crit:        2.38101e-11
[main] Stop crit:        0.0104637
Ebkt times:              3.20119/87.2
Eval Ebkt times:         60.3745/1654.33
PiPjPk times:            17.8734/494.02
Eval PiPjPk times:       2.89343/78.22
L2prod times:            9.05093/249.27
Total time:              112.933/3077.75
[main] Time assemble (wall/proc) 14.2568/134.63
[main] Time solve (wall/proc) 4.8736/64.32
[main] Stop crit:        2.29166e-11
[main] Stop crit:        0.0103329
Ebkt times:              3.23299/86.03
Eval Ebkt times:         60.9188/1675.57
PiPjPk times:            17.9085/490.04
Eval PiPjPk times:       2.89998/75.09
L2prod times:            9.0783/253.05
Total time:              113.602/3105.05
[main] Time assemble (wall/proc) 14.2725/135.61
[main] Time solve (wall/proc) 4.88948/64.24
[main] Stop crit:        2.20931e-11
[main] Stop crit:        0.0101801
Ebkt times:              3.26341/88.37
Eval Ebkt times:         60.6752/1663.51
PiPjPk times:            17.8876/491.28
Eval PiPjPk times:       2.97569/80.06
L2prod times:            9.08482/251.22
Total time:              113.384/3093.8
[main] Time assemble (wall/proc) 14.1843/134.96
[main] Time solve (wall/proc) 4.85758/63.36
[main] Stop crit:        2.1366e-11
[main] Stop crit:        0.0100077
Ebkt times:              3.20233/87.28
Eval Ebkt times:         60.7513/1667.94
PiPjPk times:            17.9033/491.89
Eval PiPjPk times:       2.9242/76.23
L2prod times:            9.1092/251.8
Total time:              113.297/3096.4
[main] Time assemble (wall/proc) 14.2075/134.95
[main] Time solve (wall/proc) 4.8554/63.51
[main] Stop crit:        2.07542e-11
[main] Stop crit:        0.00981884
Ebkt times:              3.23542/88.83
Eval Ebkt times:         60.3983/1658.23
PiPjPk times:            17.885/491.93
Eval PiPjPk times:       2.86646/76.52
L2prod times:            9.06726/252.81
Total time:              112.739/3085.82
[main] Time assemble (wall/proc) 14.2112/134.68
[main] Time solve (wall/proc) 4.90725/63.77
[main] Stop crit:        2.02668e-11
[main] Stop crit:        0.00961654
Ebkt times:              3.24267/90.21
Eval Ebkt times:         60.7434/1673.5
PiPjPk times:            17.8543/491.75
Eval PiPjPk times:       2.93398/77.28
L2prod times:            9.09676/252.83
Total time:              113.003/3100.18
[main] Time assemble (wall/proc) 14.1987/135.09
[main] Time solve (wall/proc) 4.82512/63.87
[main] Stop crit:        1.99018e-11
[main] 20%...
[main] Stop crit:        0.00940417
Ebkt times:              3.22706/90.25
Eval Ebkt times:         60.9517/1681.36
PiPjPk times:            17.9321/492.33
Eval PiPjPk times:       2.8493/75.88
L2prod times:            9.09806/252.4
Total time:              113.05/3104.88
[main] Time assemble (wall/proc) 14.1037/135.65
[main] Time solve (wall/proc) 4.85173/63.74
[main] Stop crit:        1.96469e-11
[main] Stop crit:        0.009185
Ebkt times:              3.21967/87.82
Eval Ebkt times:         60.5433/1661.8
PiPjPk times:            17.8844/492.04
Eval PiPjPk times:       2.8383/75.38
L2prod times:            9.07364/251.98
Total time:              112.761/3082.62
[main] Time assemble (wall/proc) 14.1226/134.57
[main] Time solve (wall/proc) 4.79232/63.42
[main] Stop crit:        1.94811e-11
[main] Stop crit:        0.00896218
Ebkt times:              3.26408/86.45
Eval Ebkt times:         60.6732/1667.05
PiPjPk times:            17.705/483.52
Eval PiPjPk times:       2.9888/76.17
L2prod times:            9.0918/253.27
Total time:              113.698/3098.92
[main] Time assemble (wall/proc) 14.1151/134.82
[main] Time solve (wall/proc) 4.8539/63.36
[main] Stop crit:        1.93783e-11
[main] Stop crit:        0.00873866
Ebkt times:              3.19244/87.98
Eval Ebkt times:         60.6109/1670.48
PiPjPk times:            17.7715/486.85
Eval PiPjPk times:       2.9672/79.09
L2prod times:            9.05371/248.91
Total time:              112.79/3087.59
[main] Time assemble (wall/proc) 14.1074/134.5
[main] Time solve (wall/proc) 4.87229/63.78
[main] Stop crit:        1.9311e-11
[main] Stop crit:        0.00851716
Ebkt times:              3.2566/89.72
Eval Ebkt times:         60.9492/1671.47
PiPjPk times:            17.9959/494.35
Eval PiPjPk times:       2.9023/77.56
L2prod times:            9.13742/253.59
Total time:              113.763/3109.78
[main] Time assemble (wall/proc) 14.2284/135.62
[main] Time solve (wall/proc) 4.92202/63.54
[main] Stop crit:        1.92534e-11
[main] Stop crit:        0.00830019
Ebkt times:              3.23378/88.53
Eval Ebkt times:         60.7116/1664.47
PiPjPk times:            17.8825/491.85
Eval PiPjPk times:       2.89129/76.19
L2prod times:            9.08313/252.9
Total time:              113.219/3084.41
[main] Time assemble (wall/proc) 14.2837/135.04
[main] Time solve (wall/proc) 4.89514/64.4
[main] Stop crit:        1.91842e-11
[main] Stop crit:        0.00809005
Ebkt times:              3.21769/87.34
Eval Ebkt times:         60.6135/1668.08
PiPjPk times:            17.8935/493.86
Eval PiPjPk times:       3.05039/78.21
L2prod times:            9.03304/249.83
Total time:              112.984/3088.56
[main] Time assemble (wall/proc) 14.1646/134.77
[main] Time solve (wall/proc) 4.8574/63.57
[main] Stop crit:        1.90871e-11
[main] Stop crit:        0.00788886
Ebkt times:              3.26159/89.07
Eval Ebkt times:         61.0207/1677.61
PiPjPk times:            17.9741/494.41
Eval PiPjPk times:       2.9844/78
L2prod times:            9.14886/254
Total time:              114.028/3115.09
[main] Time assemble (wall/proc) 14.2473/135.91
[main] Time solve (wall/proc) 4.87198/63.85
[main] Stop crit:        1.89517e-11
[main] Stop crit:        0.00769866
Ebkt times:              3.22196/89.66
Eval Ebkt times:         60.5307/1663.52
PiPjPk times:            17.943/495.93
Eval PiPjPk times:       2.92897/78.43
L2prod times:            9.10093/254.29
Total time:              113.152/3096.58
[main] Time assemble (wall/proc) 14.1503/134.84
[main] Time solve (wall/proc) 4.8743/63.65
[main] Stop crit:        1.87728e-11
[main] Stop crit:        0.00752142
Ebkt times:              3.25805/91.18
Eval Ebkt times:         60.681/1671.44
PiPjPk times:            17.8054/488.45
Eval PiPjPk times:       2.89764/77.13
L2prod times:            9.09228/252.4
Total time:              112.967/3091.35
[main] Time assemble (wall/proc) 14.1237/134.74
[main] Time solve (wall/proc) 4.87271/63.94
[main] Stop crit:        1.85488e-11
[main] Stop crit:        0.0073591
Ebkt times:              3.27525/90.7
Eval Ebkt times:         60.6694/1661.36
PiPjPk times:            17.9636/495.05
Eval PiPjPk times:       2.83557/74.69
L2prod times:            9.13023/253.65
Total time:              113.516/3105.28
[main] Time assemble (wall/proc) 14.3058/135.57
[main] Time solve (wall/proc) 4.87133/63.78
[main] Stop crit:        1.82815e-11
[main] Stop crit:        0.00721363
Ebkt times:              3.19786/88.08
Eval Ebkt times:         60.9054/1675.56
PiPjPk times:            17.8058/488.14
Eval PiPjPk times:       2.87662/77.4
L2prod times:            9.13383/251.77
Total time:              113.339/3100.99
[main] Time assemble (wall/proc) 14.2151/135.18
[main] Time solve (wall/proc) 4.86821/63.96
[main] Stop crit:        1.7974e-11
[main] Stop crit:        0.00708691
Ebkt times:              3.22644/87.34
Eval Ebkt times:         60.4897/1664.48
PiPjPk times:            17.8235/490.77
Eval PiPjPk times:       2.8866/75.85
L2prod times:            9.09279/251.28
Total time:              113.17/3091.96
[main] Time assemble (wall/proc) 14.2099/134.78
[main] Time solve (wall/proc) 4.86306/63.87
[main] Stop crit:        1.76303e-11
[main] Stop crit:        0.00698078
Ebkt times:              3.30129/89.58
Eval Ebkt times:         61.069/1682.03
PiPjPk times:            17.9402/496.01
Eval PiPjPk times:       2.98973/77.87
L2prod times:            9.15083/253.28
Total time:              113.899/3121.07
[main] Time assemble (wall/proc) 14.2381/136.11
[main] Time solve (wall/proc) 4.90099/64.58
[main] Stop crit:        1.72546e-11
[main] Stop crit:        0.00689689
Ebkt times:              3.25842/90.52
Eval Ebkt times:         60.5801/1664.66
PiPjPk times:            17.8892/493.84
Eval PiPjPk times:       2.91574/76.53
L2prod times:            9.10145/252.04
Total time:              112.809/3089
[main] Time assemble (wall/proc) 14.2364/135.1
[main] Time solve (wall/proc) 4.87909/63.9
[main] Stop crit:        1.68509e-11
[main] Stop crit:        0.00683662
Ebkt times:              3.2269/90.42
Eval Ebkt times:         60.8658/1674.77
PiPjPk times:            17.97/496.48
Eval PiPjPk times:       2.98282/78.16
L2prod times:            9.10824/253.63
Total time:              113.221/3107.07
[main] Time assemble (wall/proc) 14.2293/135.48
[main] Time solve (wall/proc) 4.86791/63.63
[main] Stop crit:        1.64232e-11
[main] Stop crit:        0.00680095
Ebkt times:              3.2373/90.36
Eval Ebkt times:         60.8819/1675.57
PiPjPk times:            17.9541/496.16
Eval PiPjPk times:       2.84284/77.46
L2prod times:            9.13051/252.01
Total time:              113.255/3108.81
[main] Time assemble (wall/proc) 14.1429/135.28
[main] Time solve (wall/proc) 4.87938/63.71
[main] Stop crit:        1.59759e-11
[main] Stop crit:        0.00679039
Ebkt times:              3.20876/87.14
Eval Ebkt times:         60.5697/1662.88
PiPjPk times:            17.7912/488.62
Eval PiPjPk times:       2.96885/77.05
L2prod times:            9.06266/252.91
Total time:              113.664/3093.64
[main] Time assemble (wall/proc) 14.1755/134.91
[main] Time solve (wall/proc) 4.88306/64.09
[main] Stop crit:        1.55139e-11
[main] Stop crit:        0.0068048
Ebkt times:              3.22198/88.71
Eval Ebkt times:         60.5331/1654.39
PiPjPk times:            17.8581/487.21
Eval PiPjPk times:       2.93226/77.8
L2prod times:            8.98715/247.8
Total time:              113.599/3083.83
[main] Time assemble (wall/proc) 14.1426/134.54
[main] Time solve (wall/proc) 4.92017/64.32
[main] Stop crit:        1.50436e-11
[main] Stop crit:        0.00684343
Ebkt times:              3.26335/88.9
Eval Ebkt times:         61.0858/1681.75
PiPjPk times:            18.0203/497.31
Eval PiPjPk times:       2.92726/77.24
L2prod times:            9.10461/251.92
Total time:              113.964/3118.79
[main] Time assemble (wall/proc) 14.2993/135.99
[main] Time solve (wall/proc) 4.83446/63.65
[main] Stop crit:        1.45724e-11
[main] Stop crit:        0.0069049
Ebkt times:              3.22869/90.67
Eval Ebkt times:         60.6271/1662.93
PiPjPk times:            17.8945/492.45
Eval PiPjPk times:       3.01366/77.43
L2prod times:            9.05448/250.8
Total time:              113.708/3100.81
[main] Time assemble (wall/proc) 14.0993/135.07
[main] Time solve (wall/proc) 4.84569/63.52
[main] Stop crit:        1.41095e-11
[main] Stop crit:        0.00698722
Ebkt times:              3.2671/90.53
Eval Ebkt times:         60.937/1673.33
PiPjPk times:            18.0077/496.48
Eval PiPjPk times:       2.86736/76.76
L2prod times:            9.12979/255.07
Total time:              114/3116.96
[main] Time assemble (wall/proc) 14.116/135.71
[main] Time solve (wall/proc) 4.85961/63.99
[main] Stop crit:        1.36648e-11
[main] Stop crit:        0.00708792
Ebkt times:              3.21301/89.3
Eval Ebkt times:         60.5412/1665.78
PiPjPk times:            17.9351/496.06
Eval PiPjPk times:       2.80383/74.79
L2prod times:            9.09974/250.08
Total time:              112.716/3095.75
[main] Time assemble (wall/proc) 14.236/135.07
[main] Time solve (wall/proc) 4.89306/64.19
[main] Stop crit:        1.32488e-11
[main] Stop crit:        0.00720415
Ebkt times:              3.2696/91.01
Eval Ebkt times:         60.778/1670.74
PiPjPk times:            17.846/492.25
Eval PiPjPk times:       2.98158/78.5
L2prod times:            9.09688/252.74
Total time:              113.277/3096.31
[main] Time assemble (wall/proc) 14.2729/135.19
[main] Time solve (wall/proc) 4.85646/63.52
[main] Stop crit:        1.28711e-11
[main] Stop crit:        0.00733282
Ebkt times:              3.312/93.73
Eval Ebkt times:         60.9344/1678.33
PiPjPk times:            17.9749/497.73
Eval PiPjPk times:       2.92955/75.45
L2prod times:            9.1297/252.32
Total time:              113.719/3117.12
[main] Time assemble (wall/proc) 14.1622/135.67
[main] Time solve (wall/proc) 4.85045/63.2
[main] Stop crit:        1.25396e-11
[main] Stop crit:        0.00747072
Ebkt times:              3.25589/89.66
Eval Ebkt times:         60.7508/1664.34
PiPjPk times:            17.9013/492.69
Eval PiPjPk times:       2.90422/77.41
L2prod times:            9.10299/252.13
Total time:              113.635/3096.98
[main] Time assemble (wall/proc) 14.1873/135.12
[main] Time solve (wall/proc) 4.86831/63.95
[main] Stop crit:        1.22593e-11
[main] Stop crit:        0.00761468
Ebkt times:              3.27466/91.31
Eval Ebkt times:         60.8649/1673.79
PiPjPk times:            17.8923/491.69
Eval PiPjPk times:       2.88352/77.38
L2prod times:            9.09124/252.97
Total time:              113.455/3101.6
[main] Time assemble (wall/proc) 14.3011/135.51
[main] Time solve (wall/proc) 4.85526/63.56
[main] Stop crit:        1.20313e-11
[main] Stop crit:        0.0077616
Ebkt times:              3.21108/86.72
Eval Ebkt times:         60.3936/1654.03
PiPjPk times:            17.802/487.17
Eval PiPjPk times:       2.96259/77.99
L2prod times:            9.03637/249.62
Total time:              112.727/3076.04
[main] Time assemble (wall/proc) 14.1405/134.25
[main] Time solve (wall/proc) 4.95448/64.82
[main] Stop crit:        1.18526e-11
[main] Stop crit:        0.00790858
Ebkt times:              3.25343/91.62
Eval Ebkt times:         60.7277/1666.16
PiPjPk times:            17.8671/493.54
Eval PiPjPk times:       2.92887/77.65
L2prod times:            9.1079/251.24
Total time:              113.194/3093.29
[main] Time assemble (wall/proc) 14.2942/135.18
[main] Time solve (wall/proc) 4.91168/64.31
[main] Stop crit:        1.17161e-11
[main] Stop crit:        0.00805298
Ebkt times:              3.24097/89.71
Eval Ebkt times:         61.1169/1668.25
PiPjPk times:            17.9542/487.66
Eval PiPjPk times:       3.0272/75.53
L2prod times:            9.13545/253.42
Total time:              114.308/3098.84
[main] Time assemble (wall/proc) 14.247/135.1
[main] Time solve (wall/proc) 4.8742/63.73
[main] Stop crit:        1.1612e-11
[main] Stop crit:        0.00819239
Ebkt times:              3.27455/88.4
Eval Ebkt times:         61.112/1669.8
PiPjPk times:            18.005/488.92
Eval PiPjPk times:       2.91936/80.02
L2prod times:            9.15645/254.36
Total time:              113.879/3102.37
[main] Time assemble (wall/proc) 14.5075/135.62
[main] Time solve (wall/proc) 4.94039/64.56
[main] Stop crit:        1.15286e-11
[main] Stop crit:        0.00832474
Ebkt times:              3.25729/89.29
Eval Ebkt times:         60.7827/1669.65
PiPjPk times:            17.9913/491.76
Eval PiPjPk times:       2.87052/77.49
L2prod times:            9.11144/254.1
Total time:              113.358/3093.47
[main] Time assemble (wall/proc) 14.351/135.22
[main] Time solve (wall/proc) 4.89731/63.85
[main] Stop crit:        1.14541e-11
[main] Stop crit:        0.00844823
Ebkt times:              3.24753/88.04
Eval Ebkt times:         60.6432/1634.13
PiPjPk times:            17.9572/487.79
Eval PiPjPk times:       3.14655/81.43
L2prod times:            8.98664/244.75
Total time:              115.73/3091.26
[main] Time assemble (wall/proc) 14.638/135.14
[main] Time solve (wall/proc) 4.91366/64.34
[main] Stop crit:        1.13775e-11
[main] Stop crit:        0.00856137
Ebkt times:              3.25849/88.22
Eval Ebkt times:         61.293/1669.89
PiPjPk times:            18.0316/491.37
Eval PiPjPk times:       3.08968/79.08
L2prod times:            9.19965/252.54
Total time:              114.662/3107.51
[main] Time assemble (wall/proc) 14.4065/135.62
[main] Time solve (wall/proc) 4.91131/64.13
[main] Stop crit:        1.12899e-11
[main] Stop crit:        0.00866299
Ebkt times:              3.24117/88.31
Eval Ebkt times:         61.0414/1668.54
PiPjPk times:            17.9921/491.59
Eval PiPjPk times:       2.95797/79.2
L2prod times:            9.11257/250.69
Total time:              113.985/3097.55
[main] Time assemble (wall/proc) 14.1882/135.22
[main] Time solve (wall/proc) 4.88414/64.49
[main] Stop crit:        1.1185e-11
[main] Stop crit:        0.00875219
Ebkt times:              3.21201/87.09
Eval Ebkt times:         60.5959/1664.64
PiPjPk times:            17.8296/490.16
Eval PiPjPk times:       3.02366/82.49
L2prod times:            9.04636/250.66
Total time:              113.269/3092.2
[main] Time assemble (wall/proc) 14.1696/134.88
[main] Time solve (wall/proc) 4.9472/64.92
[main] Stop crit:        1.10598e-11
[main] Stop crit:        0.00882837
Ebkt times:              3.26846/89.58
Eval Ebkt times:         60.6514/1665.62
PiPjPk times:            17.835/489.4
Eval PiPjPk times:       2.86938/73.77
L2prod times:            9.11262/252.92
Total time:              113.368/3097.22
[main] Time assemble (wall/proc) 14.1716/135.14
[main] Time solve (wall/proc) 4.8755/64.08
[main] Stop crit:        1.09141e-11
[main] Stop crit:        0.00889124
Ebkt times:              3.2458/88.59
Eval Ebkt times:         60.762/1668.17
PiPjPk times:            17.9438/494.28
Eval PiPjPk times:       2.967/78.86
L2prod times:            9.13358/251.95
Total time:              113.806/3105.1
[main] Time assemble (wall/proc) 14.187/135.26
[main] Time solve (wall/proc) 4.88172/64.24
[main] Stop crit:        1.07507e-11
[main] Stop crit:        0.00894081
Ebkt times:              3.20741/88.2
Eval Ebkt times:         60.1101/1638.49
PiPjPk times:            17.8441/489.61
Eval PiPjPk times:       3.08661/82.93
L2prod times:            9.0211/249.89
Total time:              112.974/3071.01
[main] Time assemble (wall/proc) 14.2211/134.11
[main] Time solve (wall/proc) 4.90018/64.46
[main] Stop crit:        1.05751e-11
[main] Stop crit:        0.00897737
Ebkt times:              3.23326/87.47
Eval Ebkt times:         60.964/1672.74
PiPjPk times:            17.9804/496.53
Eval PiPjPk times:       2.98107/78.99
L2prod times:            9.11931/253.81
Total time:              113.988/3113.02
[main] Time assemble (wall/proc) 14.2064/135.86
[main] Time solve (wall/proc) 4.86583/63.69
[main] Stop crit:        1.0395e-11
[main] Stop crit:        0.00900156
Ebkt times:              3.25483/90.11
Eval Ebkt times:         60.7474/1667.58
PiPjPk times:            18.06/498.22
Eval PiPjPk times:       2.8839/77.06
L2prod times:            9.11758/252.94
Total time:              113.578/3108.79
[main] Time assemble (wall/proc) 14.2157/135.52
[main] Time solve (wall/proc) 4.858/63.65
[main] Stop crit:        1.02197e-11
[main] Stop crit:        0.00901433
Ebkt times:              3.23244/87.49
Eval Ebkt times:         60.8908/1677.23
PiPjPk times:            17.8987/493.79
Eval PiPjPk times:       2.98072/76.72
L2prod times:            9.12481/254.96
Total time:              113.723/3114.01
[main] Time assemble (wall/proc) 14.3403/135.5
[main] Time solve (wall/proc) 4.86639/63.62
[main] Stop crit:        1.00599e-11
[main] Stop crit:        0.00901694
Ebkt times:              3.24703/89.67
Eval Ebkt times:         60.5371/1662.07
PiPjPk times:            17.8766/492.39
Eval PiPjPk times:       2.94626/80.09
L2prod times:            9.08741/252.97
Total time:              113.052/3094.11
[main] Time assemble (wall/proc) 14.0652/134.82
[main] Time solve (wall/proc) 4.90406/64.19
[main] Stop crit:        9.9265e-12
[main] Stop crit:        0.00901098
Ebkt times:              3.26742/89.91
Eval Ebkt times:         60.5779/1665.8
PiPjPk times:            17.8686/492.4
Eval PiPjPk times:       2.94022/77.43
L2prod times:            9.09829/250.87
Total time:              113.15/3092.53
[main] Time assemble (wall/proc) 14.3034/135.06
[main] Time solve (wall/proc) 4.87302/64.05
[main] Stop crit:        9.83058e-12
[main] Stop crit:        0.00899835
Ebkt times:              3.24097/90.21
Eval Ebkt times:         60.783/1671.53
PiPjPk times:            17.9527/495.68
Eval PiPjPk times:       2.89812/76.09
L2prod times:            9.07542/252.37
Total time:              113.158/3101.89
[main] Time assemble (wall/proc) 14.159/135.24
[main] Time solve (wall/proc) 4.8649/63.83
[main] Stop crit:        9.78203e-12
[main] Stop crit:        0.00898122
Ebkt times:              3.24485/88.31
Eval Ebkt times:         60.5809/1657.52
PiPjPk times:            17.9431/492.73
Eval PiPjPk times:       2.97415/77.39
L2prod times:            9.00281/249.7
Total time:              113.313/3090.73
[main] Time assemble (wall/proc) 14.1604/135.08
[main] Time solve (wall/proc) 4.82872/63.33
[main] Stop crit:        9.78895e-12
[main] Stop crit:        0.00896198
Ebkt times:              3.16606/85.83
Eval Ebkt times:         60.3683/1656.4
PiPjPk times:            17.8652/491.1
Eval PiPjPk times:       2.94283/77.14
L2prod times:            9.06309/252.18
Total time:              112.721/3082.57
[main] Time assemble (wall/proc) 14.2572/134.6
[main] Time solve (wall/proc) 4.85826/63.59
[main] Stop crit:        9.85694e-12
[main] Stop crit:        0.00894319
Ebkt times:              3.2008/86.61
Eval Ebkt times:         60.4087/1653.51
PiPjPk times:            17.8227/487.05
Eval PiPjPk times:       2.93765/76.65
L2prod times:            9.05037/249.55
Total time:              113.066/3080.42
[main] Time assemble (wall/proc) 14.2673/134.54
[main] Time solve (wall/proc) 4.89874/64.38
[main] Stop crit:        9.9885e-12
[main] Stop crit:        0.00892752
Ebkt times:              3.29915/92.56
Eval Ebkt times:         61.0178/1672.4
PiPjPk times:            18.0475/498.82
Eval PiPjPk times:       2.91218/74.7
L2prod times:            9.14194/252.21
Total time:              113.916/3111.16
[main] Time assemble (wall/proc) 14.1889/135.75
[main] Time solve (wall/proc) 4.90419/63.62
[main] Stop crit:        1.0183e-11
[main] 30%...
[main] Stop crit:        0.00891763
Ebkt times:              3.27409/89.42
Eval Ebkt times:         60.7156/1667.21
PiPjPk times:            17.8366/490.63
Eval PiPjPk times:       2.91282/78.23
L2prod times:            9.08535/251.39
Total time:              113.669/3099.58
[main] Time assemble (wall/proc) 14.1844/135.26
[main] Time solve (wall/proc) 4.87418/64.07
[main] Stop crit:        1.04368e-11
[main] Stop crit:        0.00891605
Ebkt times:              3.209/88.57
Eval Ebkt times:         60.6119/1660.83
PiPjPk times:            17.9235/495.28
Eval PiPjPk times:       2.93743/77.52
L2prod times:            9.08359/251.62
Total time:              113.068/3091.89
[main] Time assemble (wall/proc) 14.2693/134.96
[main] Time solve (wall/proc) 4.87798/63.88
[main] Stop crit:        1.07437e-11
[main] Stop crit:        0.00892516
Ebkt times:              3.15725/85.19
Eval Ebkt times:         60.264/1652.65
PiPjPk times:            17.9126/496.6
Eval PiPjPk times:       2.96755/78.3
L2prod times:            9.07119/254.43
Total time:              112.57/3086.08
[main] Time assemble (wall/proc) 14.081/134.56
[main] Time solve (wall/proc) 4.90805/64.09
[main] Stop crit:        1.10958e-11
[main] Stop crit:        0.00894699
Ebkt times:              3.2604/90.25
Eval Ebkt times:         60.5382/1660.09
PiPjPk times:            17.9047/492.65
Eval PiPjPk times:       2.95062/77.79
L2prod times:            9.09911/253.04
Total time:              113.484/3090.45
[main] Time assemble (wall/proc) 14.2098/134.92
[main] Time solve (wall/proc) 4.8644/63.67
[main] Stop crit:        1.14844e-11
[main] Stop crit:        0.0089832
Ebkt times:              3.19637/88.7
Eval Ebkt times:         60.8811/1673.5
PiPjPk times:            17.9417/494.33
Eval PiPjPk times:       2.85346/75.58
L2prod times:            9.1389/255.28
Total time:              113.261/3100.89
[main] Time assemble (wall/proc) 14.086/135.27
[main] Time solve (wall/proc) 4.84315/63.61
[main] Stop crit:        1.19003e-11
[main] Stop crit:        0.009035
Ebkt times:              3.20458/86.75
Eval Ebkt times:         60.2679/1651.87
PiPjPk times:            17.8474/491.12
Eval PiPjPk times:       2.9185/76.55
L2prod times:            9.01029/248.54
Total time:              112.728/3073.61
[main] Time assemble (wall/proc) 14.2069/134.34
[main] Time solve (wall/proc) 4.91179/64.19
[main] Stop crit:        1.23345e-11
[main] Stop crit:        0.00910312
Ebkt times:              3.28874/89.24
Eval Ebkt times:         60.9461/1678.52
PiPjPk times:            17.9591/493.91
Eval PiPjPk times:       2.87482/75.76
L2prod times:            9.11242/254.47
Total time:              113.86/3118.21
[main] Time assemble (wall/proc) 14.2319/135.79
[main] Time solve (wall/proc) 4.86728/63.46
[main] Stop crit:        1.27789e-11
[main] Stop crit:        0.00918777
Ebkt times:              3.22197/88.33
Eval Ebkt times:         60.6813/1660.93
PiPjPk times:            17.8596/490.02
Eval PiPjPk times:       3.04336/78.86
L2prod times:            9.11618/252.6
Total time:              114.244/3101.26
[main] Time assemble (wall/proc) 14.2669/135.28
[main] Time solve (wall/proc) 4.87174/64
[main] Stop crit:        1.3226e-11
[main] Stop crit:        0.00928874
Ebkt times:              3.20373/84.85
Eval Ebkt times:         60.94/1672.7
PiPjPk times:            18.0088/497.02
Eval PiPjPk times:       2.9395/77.11
L2prod times:            9.0858/254.68
Total time:              113.645/3109.16
[main] Time assemble (wall/proc) 14.2128/135.55
[main] Time solve (wall/proc) 4.84848/63.79
[main] Stop crit:        1.36698e-11
[main] Stop crit:        0.00940537
Ebkt times:              3.25284/90.18
Eval Ebkt times:         60.7711/1671.82
PiPjPk times:            17.9135/494.99
Eval PiPjPk times:       2.97025/78.71
L2prod times:            9.10623/251.16
Total time:              113.496/3107.55
[main] Time assemble (wall/proc) 14.143/135.37
[main] Time solve (wall/proc) 4.81728/63.77
[main] Stop crit:        1.41049e-11
[main] Stop crit:        0.00953667
Ebkt times:              3.23085/88.57
Eval Ebkt times:         60.6294/1663.07
PiPjPk times:            17.9488/494.8
Eval PiPjPk times:       2.94898/75.65
L2prod times:            9.09735/252.49
Total time:              112.985/3093.43
[main] Time assemble (wall/proc) 14.1664/134.79
[main] Time solve (wall/proc) 4.87118/63.89
[main] Stop crit:        1.45277e-11
[main] Stop crit:        0.0096814
Ebkt times:              3.22961/87.51
Eval Ebkt times:         61.0255/1683.94
PiPjPk times:            17.9974/496.27
Eval PiPjPk times:       2.98899/78.62
L2prod times:            9.10905/251.85
Total time:              113.621/3116.72
[main] Time assemble (wall/proc) 14.1091/135.75
[main] Time solve (wall/proc) 4.85549/63.76
[main] Stop crit:        1.49356e-11
[main] Stop crit:        0.00983815
Ebkt times:              3.22053/90.23
Eval Ebkt times:         60.718/1672.28
PiPjPk times:            17.9952/498.77
Eval PiPjPk times:       2.84912/75.28
L2prod times:            9.12129/252.47
Total time:              113.014/3104.12
[main] Time assemble (wall/proc) 14.0922/135.46
[main] Time solve (wall/proc) 4.87795/64.1
[main] Stop crit:        1.53273e-11
[main] Stop crit:        0.0100054
Ebkt times:              3.23177/88.11
Eval Ebkt times:         60.4554/1658.69
PiPjPk times:            17.8937/492.19
Eval PiPjPk times:       2.9787/78.89
L2prod times:            9.01206/248.84
Total time:              113.233/3090.89
[main] Time assemble (wall/proc) 14.0769/134.64
[main] Time solve (wall/proc) 4.81098/63.95
[main] Stop crit:        1.57034e-11
[main] Stop crit:        0.0101816
Ebkt times:              3.26148/89.9
Eval Ebkt times:         60.8552/1679.55
PiPjPk times:            17.9415/495.58
Eval PiPjPk times:       2.82032/74.77
L2prod times:            9.08522/253.62
Total time:              112.894/3108.03
[main] Time assemble (wall/proc) 14.1436/135.58
[main] Time solve (wall/proc) 4.86245/63.68
[main] Stop crit:        1.60655e-11
[main] Stop crit:        0.0103653
Ebkt times:              3.25212/90.32
Eval Ebkt times:         60.8367/1677.85
PiPjPk times:            17.9395/493.75
Eval PiPjPk times:       2.83011/74.79
L2prod times:            9.09731/253.28
Total time:              113.021/3103.66
[main] Time assemble (wall/proc) 14.261/135.61
[main] Time solve (wall/proc) 4.89556/64.44
[main] Stop crit:        1.64171e-11
[main] Stop crit:        0.010555
Ebkt times:              3.22994/87.49
Eval Ebkt times:         60.9709/1679.32
PiPjPk times:            18.0786/497.82
Eval PiPjPk times:       2.88002/75.36
L2prod times:            9.1224/253.26
Total time:              113.678/3115.04
[main] Time assemble (wall/proc) 14.1848/135.83
[main] Time solve (wall/proc) 4.87282/64.14
[main] Stop crit:        1.6763e-11
[main] Stop crit:        0.0107495
Ebkt times:              3.24084/88.47
Eval Ebkt times:         60.7491/1666.36
PiPjPk times:            17.9645/492.9
Eval PiPjPk times:       2.8829/77.12
L2prod times:            9.10133/253.7
Total time:              113.456/3099.11
[main] Time assemble (wall/proc) 14.2771/135.3
[main] Time solve (wall/proc) 4.89362/64.26
[main] Stop crit:        1.71094e-11
[main] Stop crit:        0.0109474
Ebkt times:              3.26486/90.33
Eval Ebkt times:         60.8233/1670.01
PiPjPk times:            17.8566/490.61
Eval PiPjPk times:       3.00265/77.01
L2prod times:            9.1388/250.05
Total time:              114.308/3104.83
[main] Time assemble (wall/proc) 14.3101/135.76
[main] Time solve (wall/proc) 4.88466/64.21
[main] Stop crit:        1.74634e-11
[main] Stop crit:        0.0111477
Ebkt times:              3.20114/86.53
Eval Ebkt times:         60.5116/1657.61
PiPjPk times:            18.0058/496.58
Eval PiPjPk times:       3.00419/77.1
L2prod times:            9.10642/252.91
Total time:              113.415/3092.33
[main] Time assemble (wall/proc) 14.321/135.12
[main] Time solve (wall/proc) 4.85851/63.59
[main] Stop crit:        1.78331e-11
[main] Stop crit:        0.0113494
Ebkt times:              3.27978/89.03
Eval Ebkt times:         60.6879/1663.99
PiPjPk times:            17.9551/495.2
Eval PiPjPk times:       2.89323/78.51
L2prod times:            9.1169/254.24
Total time:              113.555/3102.85
[main] Time assemble (wall/proc) 14.1575/135.13
[main] Time solve (wall/proc) 4.89054/63.75
[main] Stop crit:        1.82264e-11
[main] Stop crit:        0.0115516
Ebkt times:              3.2828/91.52
Eval Ebkt times:         60.5514/1661.59
PiPjPk times:            17.8408/490.08
Eval PiPjPk times:       2.96865/77.89
L2prod times:            9.08743/252.12
Total time:              113.652/3099.78
[main] Time assemble (wall/proc) 14.1485/135
[main] Time solve (wall/proc) 4.86726/63.79
[main] Stop crit:        1.86512e-11
[main] Stop crit:        0.0117534
Ebkt times:              3.2696/89.91
Eval Ebkt times:         60.8246/1673.57
PiPjPk times:            17.9858/497.57
Eval PiPjPk times:       2.95777/77.93
L2prod times:            9.11604/252.49
Total time:              113.34/3104.83
[main] Time assemble (wall/proc) 14.1412/135.5
[main] Time solve (wall/proc) 4.88467/64.07
[main] Stop crit:        1.91147e-11
[main] Stop crit:        0.011954
Ebkt times:              3.27333/89.22
Eval Ebkt times:         60.8631/1675.58
PiPjPk times:            17.9906/499.22
Eval PiPjPk times:       2.8984/75.58
L2prod times:            9.123/254.23
Total time:              113.086/3103.01
[main] Time assemble (wall/proc) 14.2953/135.69
[main] Time solve (wall/proc) 4.87098/64.02
[main] Stop crit:        1.96226e-11
[main] Stop crit:        0.0121528
Ebkt times:              3.27549/90.07
Eval Ebkt times:         60.627/1663.6
PiPjPk times:            17.9915/497.58
Eval PiPjPk times:       2.99598/76.8
L2prod times:            9.09738/253.28
Total time:              113.472/3101.21
[main] Time assemble (wall/proc) 14.3047/135.64
[main] Time solve (wall/proc) 4.88728/64.18
[main] Stop crit:        2.01788e-11
[main] Stop crit:        0.012349
Ebkt times:              3.20108/87.08
Eval Ebkt times:         60.5712/1664.29
PiPjPk times:            17.8438/489.67
Eval PiPjPk times:       2.82426/71.83
L2prod times:            9.0737/254.05
Total time:              112.895/3087.85
[main] Time assemble (wall/proc) 14.2297/134.91
[main] Time solve (wall/proc) 4.86959/63.54
[main] Stop crit:        2.07855e-11
[main] Stop crit:        0.0125421
Ebkt times:              3.2005/88.2
Eval Ebkt times:         60.4457/1654.36
PiPjPk times:            17.9343/492.85
Eval PiPjPk times:       2.94524/78.25
L2prod times:            8.99872/250.3
Total time:              112.836/3080.46
[main] Time assemble (wall/proc) 14.2103/134.96
[main] Time solve (wall/proc) 4.8798/64.2
[main] Stop crit:        2.14425e-11
[main] Stop crit:        0.0127314
Ebkt times:              3.29752/90.09
Eval Ebkt times:         60.5476/1655.32
PiPjPk times:            17.8562/487.94
Eval PiPjPk times:       2.98341/77.27
L2prod times:            9.0655/248.49
Total time:              113.726/3085.56
[main] Time assemble (wall/proc) 14.2777/134.98
[main] Time solve (wall/proc) 4.88859/63.97
[main] Stop crit:        2.21476e-11
[main] Stop crit:        0.0129165
Ebkt times:              3.26587/89.19
Eval Ebkt times:         61.0032/1680.96
PiPjPk times:            17.8926/490.78
Eval PiPjPk times:       2.88992/77.82
L2prod times:            9.13104/254.46
Total time:              113.368/3110.36
[main] Time assemble (wall/proc) 14.1527/135.65
[main] Time solve (wall/proc) 4.91386/64.44
[main] Stop crit:        2.28963e-11
[main] Stop crit:        0.0130968
Ebkt times:              3.28139/91.34
Eval Ebkt times:         60.8971/1683.69
PiPjPk times:            17.907/492.04
Eval PiPjPk times:       2.89146/76.08
L2prod times:            9.1196/253.26
Total time:              113.127/3110.03
[main] Time assemble (wall/proc) 14.1533/135.42
[main] Time solve (wall/proc) 4.85784/63.64
[main] Stop crit:        2.36823e-11
[main] Stop crit:        0.0132721
Ebkt times:              3.24329/89.24
Eval Ebkt times:         60.711/1664.54
PiPjPk times:            18.0544/499.51
Eval PiPjPk times:       3.01844/80.06
L2prod times:            9.10742/253.31
Total time:              113.754/3111.03
[main] Time assemble (wall/proc) 14.2506/135.8
[main] Time solve (wall/proc) 4.85953/63.59
[main] Stop crit:        2.44978e-11
[main] Stop crit:        0.0134419
Ebkt times:              3.18263/84.65
Eval Ebkt times:         60.3913/1646.01
PiPjPk times:            17.7751/488.11
Eval PiPjPk times:       2.90976/73.16
L2prod times:            9.00113/250.58
Total time:              113.599/3077.67
[main] Time assemble (wall/proc) 14.1641/134.35
[main] Time solve (wall/proc) 4.89438/64.11
[main] Stop crit:        2.53335e-11
[main] Stop crit:        0.0136062
Ebkt times:              3.1927/87.86
Eval Ebkt times:         60.5236/1662.1
PiPjPk times:            17.8123/488.74
Eval PiPjPk times:       2.90718/76.86
L2prod times:            9.03635/250.5
Total time:              113.099/3085.44
[main] Time assemble (wall/proc) 14.0962/134.7
[main] Time solve (wall/proc) 4.85404/63.88
[main] Stop crit:        2.61794e-11
[main] Stop crit:        0.0137648
Ebkt times:              3.25593/89.46
Eval Ebkt times:         60.5761/1663.28
PiPjPk times:            17.8702/492.53
Eval PiPjPk times:       2.87553/76.49
L2prod times:            9.09547/252.98
Total time:              112.871/3088.36
[main] Time assemble (wall/proc) 14.2518/134.83
[main] Time solve (wall/proc) 4.86661/63.92
[main] Stop crit:        2.70249e-11
[main] Stop crit:        0.013918
Ebkt times:              3.26741/91.34
Eval Ebkt times:         60.6973/1668.38
PiPjPk times:            17.9378/495.27
Eval PiPjPk times:       2.96917/79.02
L2prod times:            9.06876/252.3
Total time:              113.258/3101.78
[main] Time assemble (wall/proc) 14.2257/135.37
[main] Time solve (wall/proc) 4.88103/63.82
[main] Stop crit:        2.78592e-11
[main] Stop crit:        0.0140659
Ebkt times:              3.21398/88.09
Eval Ebkt times:         60.5156/1654.87
PiPjPk times:            17.8557/490.07
Eval PiPjPk times:       2.9601/76.04
L2prod times:            9.01847/246.73
Total time:              113.181/3079.26
[main] Time assemble (wall/proc) 14.1429/134.29
[main] Time solve (wall/proc) 4.86029/64.2
[main] Stop crit:        2.86723e-11
[main] Stop crit:        0.014209
Ebkt times:              3.25002/88.74
Eval Ebkt times:         60.6582/1669.7
PiPjPk times:            17.8626/490.15
Eval PiPjPk times:       2.90768/78.82
L2prod times:            9.07999/252.68
Total time:              113.173/3097.08
[main] Time assemble (wall/proc) 14.0799/134.96
[main] Time solve (wall/proc) 4.85419/63.88
[main] Stop crit:        2.94548e-11
[main] Stop crit:        0.0143479
Ebkt times:              3.22544/87.54
Eval Ebkt times:         60.5987/1660.48
PiPjPk times:            17.8684/489.01
Eval PiPjPk times:       2.92267/73.7
L2prod times:            9.08903/251.39
Total time:              113.387/3088.32
[main] Time assemble (wall/proc) 14.1033/134.6
[main] Time solve (wall/proc) 4.83715/63.55
[main] Stop crit:        3.01991e-11
[main] Stop crit:        0.0144833
Ebkt times:              3.19106/89.06
Eval Ebkt times:         60.5916/1670.04
PiPjPk times:            17.9184/492.28
Eval PiPjPk times:       2.7946/74.26
L2prod times:            9.08275/252.33
Total time:              112.537/3089.72
[main] Time assemble (wall/proc) 13.9843/134.82
[main] Time solve (wall/proc) 4.83819/63.65
[main] Stop crit:        3.08994e-11
[main] Stop crit:        0.0146161
Ebkt times:              3.19644/88.98
Eval Ebkt times:         60.5574/1661.31
PiPjPk times:            17.909/493.98
Eval PiPjPk times:       2.92732/76.84
L2prod times:            9.07811/251.5
Total time:              112.67/3086.95
[main] Time assemble (wall/proc) 14.1446/134.83
[main] Time solve (wall/proc) 4.86579/64.08
[main] Stop crit:        3.15525e-11
[main] Stop crit:        0.0147475
Ebkt times:              3.23827/87.61
Eval Ebkt times:         60.5102/1661.75
PiPjPk times:            17.8333/492.47
Eval PiPjPk times:       2.84381/75.07
L2prod times:            9.10937/254.43
Total time:              112.94/3091.37
[main] Time assemble (wall/proc) 14.1408/134.68
[main] Time solve (wall/proc) 4.90086/63.81
[main] Stop crit:        3.21585e-11
[main] Stop crit:        0.0148785
Ebkt times:              3.26046/89.68
Eval Ebkt times:         60.8278/1666.78
PiPjPk times:            17.8971/491.63
Eval PiPjPk times:       2.90561/74.92
L2prod times:            9.15126/255.04
Total time:              113.97/3105.28
[main] Time assemble (wall/proc) 14.1989/135.35
[main] Time solve (wall/proc) 4.92189/64.18
[main] Stop crit:        3.27206e-11
[main] Stop crit:        0.0150104
Ebkt times:              3.24831/89.33
Eval Ebkt times:         60.72/1669.34
PiPjPk times:            17.9678/496.38
Eval PiPjPk times:       2.97381/77.32
L2prod times:            9.11624/252.16
Total time:              113.601/3107.46
[main] Time assemble (wall/proc) 14.1843/135.24
[main] Time solve (wall/proc) 4.85069/63.68
[main] Stop crit:        3.32459e-11
[main] Stop crit:        0.0151445
Ebkt times:              3.27093/90.8
Eval Ebkt times:         60.5783/1663.92
PiPjPk times:            17.7714/487.94
Eval PiPjPk times:       2.96038/78.1
L2prod times:            9.07993/252.02
Total time:              113.092/3089.36
[main] Time assemble (wall/proc) 14.1141/134.77
[main] Time solve (wall/proc) 4.84827/63.88
[main] Stop crit:        3.37454e-11
[main] Stop crit:        0.0152822
Ebkt times:              3.28841/92.24
Eval Ebkt times:         60.7498/1670.39
PiPjPk times:            17.9952/497.95
Eval PiPjPk times:       2.91972/77.74
L2prod times:            9.07904/251.64
Total time:              113.019/3104.07
[main] Time assemble (wall/proc) 14.1595/135.39
[main] Time solve (wall/proc) 4.92337/64.73
[main] Stop crit:        3.42336e-11
[main] Stop crit:        0.0154246
Ebkt times:              3.21714/87.48
Eval Ebkt times:         60.6912/1671.58
PiPjPk times:            17.871/492.37
Eval PiPjPk times:       2.93062/76.85
L2prod times:            9.08369/252.64
Total time:              113.193/3100.59
[main] Time assemble (wall/proc) 14.2957/134.92
[main] Time solve (wall/proc) 4.86109/63.66
[main] Stop crit:        3.47285e-11
[main] Stop crit:        0.0155732
Ebkt times:              3.24481/89.39
Eval Ebkt times:         60.2748/1649.64
PiPjPk times:            17.695/483.7
Eval PiPjPk times:       2.88623/76.16
L2prod times:            9.05712/250.62
Total time:              113.35/3071.27
[main] Time assemble (wall/proc) 14.0874/134.33
[main] Time solve (wall/proc) 4.80486/63.69
[main] Stop crit:        3.52506e-11
[main] Stop crit:        0.0157288
Ebkt times:              3.2536/89.24
Eval Ebkt times:         60.7654/1673.16
PiPjPk times:            17.8602/489.64
Eval PiPjPk times:       2.91008/77.16
L2prod times:            9.11698/252.95
Total time:              113.1/3100.74
[main] Time assemble (wall/proc) 14.2317/135.27
[main] Time solve (wall/proc) 4.85951/63.58
[main] Stop crit:        3.58218e-11
[main] Stop crit:        0.0158926
Ebkt times:              3.19363/86.04
Eval Ebkt times:         60.3265/1653.45
PiPjPk times:            17.8566/490.28
Eval PiPjPk times:       2.94845/79.03
L2prod times:            9.0354/249.24
Total time:              112.859/3076.88
[main] Time assemble (wall/proc) 14.1221/134.21
[main] Time solve (wall/proc) 4.84266/64.14
[main] Stop crit:        3.6464e-11
[main] Stop crit:        0.0160653
Ebkt times:              3.21503/86.33
Eval Ebkt times:         60.2772/1647.93
PiPjPk times:            17.8009/487.84
Eval PiPjPk times:       2.96857/79.86
L2prod times:            8.963/246.45
Total time:              112.804/3071.84
[main] Time assemble (wall/proc) 14.2358/134.14
[main] Time solve (wall/proc) 4.90511/64.28
[main] Stop crit:        3.71977e-11
[main] 40%...
[main] Stop crit:        0.0162475
Ebkt times:              3.22842/88.38
Eval Ebkt times:         60.8372/1674.61
PiPjPk times:            18.0179/493.22
Eval PiPjPk times:       2.8447/75.7
L2prod times:            9.10122/251.31
Total time:              113.521/3101.37
[main] Time assemble (wall/proc) 14.208/135.53
[main] Time solve (wall/proc) 4.86473/64.18
[main] Stop crit:        3.80399e-11
[main] Stop crit:        0.0164394
Ebkt times:              3.18841/86.02
Eval Ebkt times:         60.4893/1655.18
PiPjPk times:            17.9027/488.71
Eval PiPjPk times:       2.90122/73.83
L2prod times:            9.06117/251.55
Total time:              113.442/3082.89
[main] Time assemble (wall/proc) 14.1842/134.58
[main] Time solve (wall/proc) 4.8694/63.6
[main] Stop crit:        3.90028e-11
[main] Stop crit:        0.0166411
Ebkt times:              3.24887/89.05
Eval Ebkt times:         60.2833/1649.09
PiPjPk times:            17.7259/483.56
Eval PiPjPk times:       2.90081/75.66
L2prod times:            9.08375/253.33
Total time:              113.607/3083.18
[main] Time assemble (wall/proc) 14.1037/134.35
[main] Time solve (wall/proc) 4.85861/63.81
[main] Stop crit:        4.00924e-11
[main] Stop crit:        0.0168523
Ebkt times:              3.23289/87.12
Eval Ebkt times:         60.7197/1670.65
PiPjPk times:            17.9971/496.31
Eval PiPjPk times:       2.84748/76.43
L2prod times:            9.06516/252.01
Total time:              112.956/3098.92
[main] Time assemble (wall/proc) 14.18/135.37
[main] Time solve (wall/proc) 4.87297/63.92
[main] Stop crit:        4.13079e-11
[main] Stop crit:        0.0170726
Ebkt times:              3.25835/88.89
Eval Ebkt times:         60.971/1675.4
PiPjPk times:            17.9641/495.16
Eval PiPjPk times:       2.93281/78.06
L2prod times:            9.13704/253.51
Total time:              113.815/3111.3
[main] Time assemble (wall/proc) 14.1655/135.7
[main] Time solve (wall/proc) 4.86234/64.07
[main] Stop crit:        4.26413e-11
[main] Stop crit:        0.0173013
Ebkt times:              3.2462/88.43
Eval Ebkt times:         60.8355/1669.92
PiPjPk times:            17.9992/496.02
Eval PiPjPk times:       3.04326/78.56
L2prod times:            9.11355/252.68
Total time:              113.958/3108.72
[main] Time assemble (wall/proc) 14.223/135.38
[main] Time solve (wall/proc) 4.85934/64.12
[main] Stop crit:        4.40779e-11
[main] Stop crit:        0.0175373
Ebkt times:              3.23429/90.12
Eval Ebkt times:         60.5272/1660.5
PiPjPk times:            17.9/490.89
Eval PiPjPk times:       2.87644/76.23
L2prod times:            9.08141/251.47
Total time:              113.031/3084.69
[main] Time assemble (wall/proc) 14.2813/134.91
[main] Time solve (wall/proc) 4.88628/64.31
[main] Stop crit:        4.55973e-11
[main] Stop crit:        0.0177797
Ebkt times:              3.23607/87.32
Eval Ebkt times:         60.6509/1665.75
PiPjPk times:            17.9211/494.15
Eval PiPjPk times:       2.98054/75.01
L2prod times:            9.08001/251.71
Total time:              113.376/3092.85
[main] Time assemble (wall/proc) 14.157/135.2
[main] Time solve (wall/proc) 4.87086/64.03
[main] Stop crit:        4.71742e-11
[main] Stop crit:        0.0180269
Ebkt times:              3.31349/91.26
Eval Ebkt times:         61.2523/1689.41
PiPjPk times:            18.006/497.24
Eval PiPjPk times:       2.9048/75.69
L2prod times:            9.12551/252.25
Total time:              113.726/3125.63
[main] Time assemble (wall/proc) 14.269/136.43
[main] Time solve (wall/proc) 4.91233/64.78
[main] Stop crit:        4.87802e-11
[main] Stop crit:        0.0182777
Ebkt times:              3.22814/89.83
Eval Ebkt times:         60.6812/1667.64
PiPjPk times:            17.715/484.58
Eval PiPjPk times:       2.90525/74.58
L2prod times:            9.09606/251.27
Total time:              113.189/3091.32
[main] Time assemble (wall/proc) 14.2158/134.69
[main] Time solve (wall/proc) 4.88914/64.26
[main] Stop crit:        5.03848e-11
[main] Stop crit:        0.0185306
Ebkt times:              3.27582/90.8
Eval Ebkt times:         60.5369/1661.99
PiPjPk times:            17.8631/493.02
Eval PiPjPk times:       2.88925/76.91
L2prod times:            9.08187/253.05
Total time:              112.934/3091.59
[main] Time assemble (wall/proc) 14.1387/134.73
[main] Time solve (wall/proc) 4.88325/64.04
[main] Stop crit:        5.19571e-11
[main] Stop crit:        0.0187842
Ebkt times:              3.25721/87.86
Eval Ebkt times:         60.7394/1672.31
PiPjPk times:            17.9326/495.11
Eval PiPjPk times:       2.92168/79.98
L2prod times:            9.10401/254.4
Total time:              112.997/3098.42
[main] Time assemble (wall/proc) 14.2595/135.23
[main] Time solve (wall/proc) 4.85615/63.68
[main] Stop crit:        5.34667e-11
[main] Stop crit:        0.0190368
Ebkt times:              3.299/90.77
Eval Ebkt times:         61.0559/1682.12
PiPjPk times:            17.9969/497.17
Eval PiPjPk times:       2.91354/77.03
L2prod times:            9.12174/252.84
Total time:              113.684/3120.01
[main] Time assemble (wall/proc) 14.2099/136.04
[main] Time solve (wall/proc) 4.88411/64.66
[main] Stop crit:        5.48851e-11
[main] Stop crit:        0.0192873
Ebkt times:              3.2122/87.05
Eval Ebkt times:         60.4172/1655.64
PiPjPk times:            17.8461/490.28
Eval PiPjPk times:       2.93647/75.89
L2prod times:            9.07659/252.85
Total time:              113.046/3081.28
[main] Time assemble (wall/proc) 14.2871/134.81
[main] Time solve (wall/proc) 4.84922/64.08
[main] Stop crit:        5.61868e-11
[main] Stop crit:        0.0195343
Ebkt times:              3.25699/90.89
Eval Ebkt times:         60.9651/1679.62
PiPjPk times:            17.9097/493.24
Eval PiPjPk times:       2.87228/76.99
L2prod times:            9.16338/253.52
Total time:              113.649/3111.9
[main] Time assemble (wall/proc) 14.0332/135.47
[main] Time solve (wall/proc) 4.84505/63.68
[main] Stop crit:        5.73497e-11
[main] Stop crit:        0.0197767
Ebkt times:              3.19815/88.96
Eval Ebkt times:         60.8316/1669.17
PiPjPk times:            18.0328/497.86
Eval PiPjPk times:       3.06422/80.37
L2prod times:            9.11727/253.51
Total time:              113.778/3113.76
[main] Time assemble (wall/proc) 14.2941/135.5
[main] Time solve (wall/proc) 4.89885/64.42
[main] Stop crit:        5.83561e-11
[main] Stop crit:        0.0200137
Ebkt times:              3.23901/90.53
Eval Ebkt times:         60.577/1662.62
PiPjPk times:            17.9191/496.02
Eval PiPjPk times:       2.9731/77.81
L2prod times:            9.11285/253.57
Total time:              113.117/3096.66
[main] Time assemble (wall/proc) 14.0775/134.89
[main] Time solve (wall/proc) 4.84673/63.61
[main] Stop crit:        5.91935e-11
[main] Stop crit:        0.0202445
Ebkt times:              3.25659/92.29
Eval Ebkt times:         60.9113/1671.41
PiPjPk times:            17.8367/487.42
Eval PiPjPk times:       2.89178/75.37
L2prod times:            9.13802/252.75
Total time:              113.832/3108.21
[main] Time assemble (wall/proc) 14.2785/135.42
[main] Time solve (wall/proc) 4.89321/64.17
[main] Stop crit:        5.98545e-11
[main] Stop crit:        0.0204686
Ebkt times:              3.2442/89.11
Eval Ebkt times:         60.5513/1653.14
PiPjPk times:            17.8221/486.95
Eval PiPjPk times:       3.04944/79.56
L2prod times:            9.12941/251.49
Total time:              113.416/3081.64
[main] Time assemble (wall/proc) 14.1435/134.53
[main] Time solve (wall/proc) 4.81882/62.99
[main] Stop crit:        6.03375e-11
[main] Stop crit:        0.0206858
Ebkt times:              3.19912/87.55
Eval Ebkt times:         60.4247/1659.53
PiPjPk times:            17.8378/490.31
Eval PiPjPk times:       2.84972/75.9
L2prod times:            9.07249/251.93
Total time:              112.607/3080.07
[main] Time assemble (wall/proc) 14.3663/134.73
[main] Time solve (wall/proc) 4.88614/64.27
[main] Stop crit:        6.06468e-11
[main] Stop crit:        0.020896
Ebkt times:              3.25826/87.55
Eval Ebkt times:         60.8589/1668.6
PiPjPk times:            18.0731/498.65
Eval PiPjPk times:       2.93266/77.98
L2prod times:            9.05798/250.37
Total time:              113.65/3103.62
[main] Time assemble (wall/proc) 14.2171/135.51
[main] Time solve (wall/proc) 4.80695/63.69
[main] Stop crit:        6.07923e-11
[main] Stop crit:        0.0210994
Ebkt times:              3.26919/90.42
Eval Ebkt times:         60.9137/1676.38
PiPjPk times:            17.9571/490.45
Eval PiPjPk times:       2.90472/78.38
L2prod times:            9.12716/254.43
Total time:              113.784/3105.47
[main] Time assemble (wall/proc) 14.1351/135.56
[main] Time solve (wall/proc) 4.80172/63.66
[main] Stop crit:        6.07893e-11
[main] Stop crit:        0.0212962
Ebkt times:              3.23062/89.03
Eval Ebkt times:         60.3972/1653.28
PiPjPk times:            17.9064/491.04
Eval PiPjPk times:       2.91366/77.03
L2prod times:            9.06511/251.49
Total time:              113.042/3082.17
[main] Time assemble (wall/proc) 14.0433/134.44
[main] Time solve (wall/proc) 4.83305/63.27
[main] Stop crit:        6.06581e-11
[main] Stop crit:        0.0214869
Ebkt times:              3.2519/87.87
Eval Ebkt times:         60.847/1677.67
PiPjPk times:            17.925/493.79
Eval PiPjPk times:       2.87945/77.11
L2prod times:            9.11054/252.24
Total time:              113.168/3106.21
[main] Time assemble (wall/proc) 14.0966/135.31
[main] Time solve (wall/proc) 4.88086/64.36
[main] Stop crit:        6.0423e-11
[main] Stop crit:        0.0216723
Ebkt times:              3.2233/88.75
Eval Ebkt times:         60.7394/1666.59
PiPjPk times:            17.9521/494.4
Eval PiPjPk times:       2.84959/73.68
L2prod times:            9.13067/253.32
Total time:              113.767/3099.66
[main] Time assemble (wall/proc) 14.1278/135.24
[main] Time solve (wall/proc) 4.84714/64.58
[main] Stop crit:        6.01114e-11
[main] Stop crit:        0.0218529
Ebkt times:              3.23933/88.36
Eval Ebkt times:         60.6951/1673.19
PiPjPk times:            17.9484/494.17
Eval PiPjPk times:       2.92301/76.92
L2prod times:            9.08589/251.72
Total time:              113.043/3098.3
[main] Time assemble (wall/proc) 14.1758/135.09
[main] Time solve (wall/proc) 4.86374/63.7
[main] Stop crit:        5.97526e-11
[main] Stop crit:        0.0220296
Ebkt times:              3.28022/90.96
Eval Ebkt times:         61.0283/1676.99
PiPjPk times:            17.8768/487.75
Eval PiPjPk times:       2.87552/74.83
L2prod times:            9.15813/256.01
Total time:              113.809/3113.56
[main] Time assemble (wall/proc) 14.3065/135.93
[main] Time solve (wall/proc) 4.91831/63.89
[main] Stop crit:        5.9376e-11
[main] Stop crit:        0.0222033
Ebkt times:              3.24467/89.45
Eval Ebkt times:         60.5693/1665.11
PiPjPk times:            17.6972/481.68
Eval PiPjPk times:       2.83003/74.4
L2prod times:            9.1035/251.55
Total time:              113.018/3087.8
[main] Time assemble (wall/proc) 14.093/134.55
[main] Time solve (wall/proc) 4.85318/63.83
[main] Stop crit:        5.90095e-11
[main] Stop crit:        0.0223747
Ebkt times:              3.20317/88.83
Eval Ebkt times:         60.4408/1661.08
PiPjPk times:            17.7679/488.14
Eval PiPjPk times:       2.86702/75.3
L2prod times:            9.06084/249.56
Total time:              112.886/3086.4
[main] Time assemble (wall/proc) 13.9738/134.26
[main] Time solve (wall/proc) 4.84438/64.2
[main] Stop crit:        5.86783e-11
[main] Stop crit:        0.0225447
Ebkt times:              3.26027/90.74
Eval Ebkt times:         60.9506/1674.89
PiPjPk times:            17.9815/494.41
Eval PiPjPk times:       2.87009/75.8
L2prod times:            9.14913/253.64
Total time:              113.341/3107.06
[main] Time assemble (wall/proc) 14.1065/135.35
[main] Time solve (wall/proc) 4.86467/64.15
[main] Stop crit:        5.84027e-11
[main] Stop crit:        0.0227141
Ebkt times:              3.18235/86.55
Eval Ebkt times:         60.8099/1670.56
PiPjPk times:            17.9451/491.91
Eval PiPjPk times:       2.88363/75.37
L2prod times:            9.10664/254.47
Total time:              114.061/3110.43
[main] Time assemble (wall/proc) 14.2674/135.67
[main] Time solve (wall/proc) 4.85939/63.52
[main] Stop crit:        5.81977e-11
[main] Stop crit:        0.0228838
Ebkt times:              3.30549/90.67
Eval Ebkt times:         60.7221/1669.76
PiPjPk times:            17.9125/497.2
Eval PiPjPk times:       2.86816/77.09
L2prod times:            9.09493/253.91
Total time:              113.402/3106.13
[main] Time assemble (wall/proc) 14.0064/135.37
[main] Time solve (wall/proc) 4.87613/64.21
[main] Stop crit:        5.80718e-11
[main] Stop crit:        0.0230544
Ebkt times:              3.27537/90.25
Eval Ebkt times:         60.7166/1665.63
PiPjPk times:            17.9603/495.42
Eval PiPjPk times:       2.97171/77.23
L2prod times:            9.08342/249.31
Total time:              113.89/3103.98
[main] Time assemble (wall/proc) 14.2385/135.32
[main] Time solve (wall/proc) 4.92496/64
[main] Stop crit:        5.80273e-11
[main] Stop crit:        0.0232266
Ebkt times:              3.2304/88.41
Eval Ebkt times:         60.6499/1668.82
PiPjPk times:            17.8298/487.92
Eval PiPjPk times:       2.82009/75
L2prod times:            9.06945/250.25
Total time:              112.91/3088.84
[main] Time assemble (wall/proc) 14.1586/134.77
[main] Time solve (wall/proc) 4.88216/63.97
[main] Stop crit:        5.80611e-11
[main] Stop crit:        0.0234013
Ebkt times:              3.27477/88.17
Eval Ebkt times:         60.5688/1663.43
PiPjPk times:            17.8297/488.47
Eval PiPjPk times:       2.85398/74.71
L2prod times:            9.11989/253.36
Total time:              113.202/3087.88
[main] Time assemble (wall/proc) 14.1842/134.8
[main] Time solve (wall/proc) 4.84333/64
[main] Stop crit:        5.81656e-11
[main] Stop crit:        0.0235789
Ebkt times:              3.2634/89.51
Eval Ebkt times:         60.5683/1664.22
PiPjPk times:            17.8266/490.86
Eval PiPjPk times:       2.80344/75.02
L2prod times:            9.10604/253.16
Total time:              112.801/3092.1
[main] Time assemble (wall/proc) 14.1981/134.91
[main] Time solve (wall/proc) 4.87576/64.01
[main] Stop crit:        5.83311e-11
[main] Stop crit:        0.02376
Ebkt times:              3.24908/89.66
Eval Ebkt times:         60.7652/1673.61
PiPjPk times:            17.9354/494.49
Eval PiPjPk times:       2.85315/75.89
L2prod times:            9.0955/251.91
Total time:              113.086/3103.28
[main] Time assemble (wall/proc) 14.2134/135.45
[main] Time solve (wall/proc) 4.89499/63.69
[main] Stop crit:        5.85474e-11
[main] Stop crit:        0.0239453
Ebkt times:              3.28261/90.77
Eval Ebkt times:         60.8233/1671.74
PiPjPk times:            17.9664/493.91
Eval PiPjPk times:       2.9189/75.91
L2prod times:            9.12783/254.9
Total time:              113.472/3106.93
[main] Time assemble (wall/proc) 14.1236/135.49
[main] Time solve (wall/proc) 4.84655/63.64
[main] Stop crit:        5.88064e-11
[main] Stop crit:        0.0241351
Ebkt times:              3.21741/87.68
Eval Ebkt times:         60.6795/1665.35
PiPjPk times:            17.9141/492.45
Eval PiPjPk times:       2.98098/77.83
L2prod times:            9.04397/248.53
Total time:              113.442/3093.1
[main] Time assemble (wall/proc) 14.3283/135.11
[main] Time solve (wall/proc) 4.88217/64.17
[main] Stop crit:        5.91041e-11
[main] Stop crit:        0.0243301
Ebkt times:              3.19412/87.52
Eval Ebkt times:         60.5208/1658.54
PiPjPk times:            17.8173/486.93
Eval PiPjPk times:       3.06433/77.3
L2prod times:            9.074/250.53
Total time:              113.237/3085.9
[main] Time assemble (wall/proc) 14.1437/134.64
[main] Time solve (wall/proc) 4.86323/64.15
[main] Stop crit:        5.94424e-11
[main] Stop crit:        0.0245305
Ebkt times:              3.24698/89.4
Eval Ebkt times:         60.8266/1672.23
PiPjPk times:            17.9441/493.94
Eval PiPjPk times:       2.93535/77.88
L2prod times:            9.10196/251.6
Total time:              113.359/3101.61
[main] Time assemble (wall/proc) 14.0965/135.16
[main] Time solve (wall/proc) 4.82576/63.44
[main] Stop crit:        5.98303e-11
[main] Stop crit:        0.0247366
Ebkt times:              3.2307/92.07
Eval Ebkt times:         60.6625/1669.49
PiPjPk times:            17.9698/496.98
Eval PiPjPk times:       2.87138/77
L2prod times:            9.08532/251.92
Total time:              113.003/3098.79
[main] Time assemble (wall/proc) 14.2043/135.36
[main] Time solve (wall/proc) 4.91078/63.81
[main] Stop crit:        6.02846e-11
[main] Stop crit:        0.0249486
Ebkt times:              3.26141/86.85
Eval Ebkt times:         60.7032/1666.18
PiPjPk times:            17.8529/491.77
Eval PiPjPk times:       2.85223/75.07
L2prod times:            9.06081/250.99
Total time:              113.155/3096.5
[main] Time assemble (wall/proc) 14.0623/134.96
[main] Time solve (wall/proc) 4.87118/64.01
[main] Stop crit:        6.08294e-11
[main] Stop crit:        0.0251665
Ebkt times:              3.2351/88.47
Eval Ebkt times:         60.6243/1660.17
PiPjPk times:            17.9712/493.13
Eval PiPjPk times:       3.03666/79.19
L2prod times:            9.09896/253.88
Total time:              113.576/3093.48
[main] Time assemble (wall/proc) 14.0996/135.04
[main] Time solve (wall/proc) 4.88759/64.51
[main] Stop crit:        6.14953e-11
[main] Stop crit:        0.0253901
Ebkt times:              3.19403/86.87
Eval Ebkt times:         60.5624/1660.46
PiPjPk times:            17.9999/496.85
Eval PiPjPk times:       2.98256/78.4
L2prod times:            9.0474/250.03
Total time:              113.228/3093.18
[main] Time assemble (wall/proc) 14.2817/135.02
[main] Time solve (wall/proc) 4.91628/63.93
[main] Stop crit:        6.23171e-11
[main] Stop crit:        0.0256189
Ebkt times:              3.25795/89.87
Eval Ebkt times:         60.514/1656.09
PiPjPk times:            17.8556/489.84
Eval PiPjPk times:       2.90818/75.26
L2prod times:            9.06507/250.32
Total time:              113.046/3082.42
[main] Time assemble (wall/proc) 14.1675/134.66
[main] Time solve (wall/proc) 4.85603/63.98
[main] Stop crit:        6.33306e-11
[main] Stop crit:        0.0258522
Ebkt times:              3.21017/89.27
Eval Ebkt times:         60.4648/1660.72
PiPjPk times:            17.7752/488.18
Eval PiPjPk times:       2.9997/76.52
L2prod times:            9.05388/250.6
Total time:              113.217/3087.33
[main] Time assemble (wall/proc) 14.0037/134.36
[main] Time solve (wall/proc) 4.86128/63.92
[main] Stop crit:        6.45692e-11
[main] Stop crit:        0.0260889
Ebkt times:              3.23375/90.24
Eval Ebkt times:         60.8913/1666.7
PiPjPk times:            17.9385/493.24
Eval PiPjPk times:       2.95007/75.38
L2prod times:            9.13128/253.18
Total time:              113.86/3105.32
[main] Time assemble (wall/proc) 14.1575/135.37
[main] Time solve (wall/proc) 4.84712/63.7
[main] Stop crit:        6.60599e-11
[main] Stop crit:        0.0263277
Ebkt times:              3.28878/89.68
Eval Ebkt times:         61.16/1689.13
PiPjPk times:            18.0398/500.17
Eval PiPjPk times:       2.8613/75.23
L2prod times:            9.12665/254.49
Total time:              113.692/3126.08
[main] Time assemble (wall/proc) 14.2309/136.37
[main] Time solve (wall/proc) 4.91565/63.71
[main] Stop crit:        6.78197e-11
[main] 50%...
[main] Stop crit:        0.0265669
Ebkt times:              3.22845/87.31
Eval Ebkt times:         60.6361/1665.99
PiPjPk times:            17.8435/489.02
Eval PiPjPk times:       2.96585/76.77
L2prod times:            9.09391/252.53
Total time:              113.449/3096.13
[main] Time assemble (wall/proc) 14.1296/134.92
[main] Time solve (wall/proc) 4.88108/63.72
[main] Stop crit:        6.9853e-11
[main] Stop crit:        0.0268044
Ebkt times:              3.251/89.38
Eval Ebkt times:         60.59/1659.76
PiPjPk times:            17.874/492.2
Eval PiPjPk times:       2.84309/74.43
L2prod times:            9.09905/251.77
Total time:              113.412/3089.98
[main] Time assemble (wall/proc) 14.2697/134.84
[main] Time solve (wall/proc) 4.86675/63.58
[main] Stop crit:        7.21499e-11
[main] Stop crit:        0.0270378
Ebkt times:              3.25065/89.2
Eval Ebkt times:         60.6492/1671.1
PiPjPk times:            17.9126/496.18
Eval PiPjPk times:       2.91036/76.61
L2prod times:            9.07503/252.45
Total time:              112.859/3099.31
[main] Time assemble (wall/proc) 14.2299/135.37
[main] Time solve (wall/proc) 4.94668/64.83
[main] Stop crit:        7.46864e-11
[main] Stop crit:        0.0272644
Ebkt times:              3.18857/87.55
Eval Ebkt times:         60.4056/1645.78
PiPjPk times:            17.8344/486.01
Eval PiPjPk times:       2.94011/78.06
L2prod times:            9.05966/249.41
Total time:              113.318/3067.73
[main] Time assemble (wall/proc) 14.3347/134.27
[main] Time solve (wall/proc) 4.92711/63.84
[main] Stop crit:        7.74251e-11
[main] Stop crit:        0.0274813
Ebkt times:              3.18263/87.91
Eval Ebkt times:         60.7556/1656.67
PiPjPk times:            17.8753/483.77
Eval PiPjPk times:       2.979/78.5
L2prod times:            9.08059/248.63
Total time:              113.939/3079.87
[main] Time assemble (wall/proc) 14.4856/134.72
[main] Time solve (wall/proc) 4.95137/64.37
[main] Stop crit:        8.03175e-11
[main] Stop crit:        0.0276853
Ebkt times:              3.2635/88.79
Eval Ebkt times:         60.966/1658.37
PiPjPk times:            17.9622/489.44
Eval PiPjPk times:       2.98063/76.75
L2prod times:            9.13178/250.35
Total time:              114.178/3091.82
[main] Time assemble (wall/proc) 14.3675/135.23
[main] Time solve (wall/proc) 4.92203/64.18
[main] Stop crit:        8.33068e-11
[main] Stop crit:        0.0278734
Ebkt times:              3.1906/86.12
Eval Ebkt times:         60.2688/1638.98
PiPjPk times:            17.7268/480.36
Eval PiPjPk times:       2.97594/78.07
L2prod times:            8.9819/245.3
Total time:              113.184/3054.43
[main] Time assemble (wall/proc) 14.2778/133.5
[main] Time solve (wall/proc) 4.91321/64.47
[main] Stop crit:        8.6331e-11
[main] Stop crit:        0.0280421
Ebkt times:              3.25305/88.83
Eval Ebkt times:         60.5962/1653.55
PiPjPk times:            17.8536/489.74
Eval PiPjPk times:       2.94724/76.14
L2prod times:            9.11214/251.09
Total time:              113.484/3082.08
[main] Time assemble (wall/proc) 14.3162/134.81
[main] Time solve (wall/proc) 4.95389/64.77
[main] Stop crit:        8.93254e-11
[main] Stop crit:        0.0281883
Ebkt times:              3.22767/71.07
Eval Ebkt times:         64.2656/1435.25
PiPjPk times:            18.4445/408.2
Eval PiPjPk times:       5.94709/120.25
L2prod times:            9.35493/209.31
Total time:              139.905/3030.33
[main] Time assemble (wall/proc) 15.2809/132.32
[main] Time solve (wall/proc) 4.87964/63.63
[main] Stop crit:        9.22257e-11
[main] Stop crit:        0.0283091
Ebkt times:              3.24118/89.51
Eval Ebkt times:         60.847/1646.51
PiPjPk times:            17.9301/485.49
Eval PiPjPk times:       3.09784/79.69
L2prod times:            9.21514/250.86
Total time:              114.858/3091.14
[main] Time assemble (wall/proc) 14.2436/134.59
[main] Time solve (wall/proc) 5.14789/64.98
[main] Stop crit:        9.49701e-11
[main] Stop crit:        0.0284016
Ebkt times:              3.23975/87.36
Eval Ebkt times:         60.8847/1669.82
PiPjPk times:            18.0344/497.93
Eval PiPjPk times:       2.93361/76.25
L2prod times:            9.16045/255.67
Total time:              113.889/3108.58
[main] Time assemble (wall/proc) 14.1681/135.76
[main] Time solve (wall/proc) 4.83267/63.82
[main] Stop crit:        9.75015e-11
[main] Stop crit:        0.0284635
Ebkt times:              3.31833/91.28
Eval Ebkt times:         60.9791/1682.47
PiPjPk times:            17.863/492.26
Eval PiPjPk times:       2.80196/74.75
L2prod times:            9.11394/252.69
Total time:              113.276/3109.14
[main] Time assemble (wall/proc) 14.1151/135.61
[main] Time solve (wall/proc) 4.8079/63.24
[main] Stop crit:        9.97689e-11
[main] Stop crit:        0.0284925
Ebkt times:              3.19429/86.37
Eval Ebkt times:         60.496/1654.31
PiPjPk times:            17.731/483.08
Eval PiPjPk times:       3.10051/80.56
L2prod times:            9.05116/251.6
Total time:              113.578/3086.12
[main] Time assemble (wall/proc) 14.2678/134.47
[main] Time solve (wall/proc) 4.90214/63.7
[main] Stop crit:        1.01729e-10
[main] Stop crit:        0.0284873
Ebkt times:              3.27039/92.12
Eval Ebkt times:         61.2017/1686.84
PiPjPk times:            18.0303/497.75
Eval PiPjPk times:       2.96191/78.02
L2prod times:            9.1309/251.51
Total time:              113.936/3119.81
[main] Time assemble (wall/proc) 14.2317/136.31
[main] Time solve (wall/proc) 4.87798/63.62
[main] Stop crit:        1.03346e-10
[main] Stop crit:        0.0284466
Ebkt times:              3.18939/86.64
Eval Ebkt times:         60.2287/1639.61
PiPjPk times:            17.7933/487.43
Eval PiPjPk times:       3.09358/80.69
L2prod times:            8.97524/246.61
Total time:              113.285/3067.75
[main] Time assemble (wall/proc) 14.1823/133.86
[main] Time solve (wall/proc) 4.85558/63.89
[main] Stop crit:        1.04595e-10
[main] Stop crit:        0.0283699
Ebkt times:              3.25761/89.63
Eval Ebkt times:         60.6661/1667.24
PiPjPk times:            18.0205/499.1
Eval PiPjPk times:       2.92995/79.42
L2prod times:            9.0928/253.09
Total time:              113.077/3098.01
[main] Time assemble (wall/proc) 14.3641/135.38
[main] Time solve (wall/proc) 4.87073/63.86
[main] Stop crit:        1.05458e-10
[main] Stop crit:        0.0282572
Ebkt times:              3.22936/88.75
Eval Ebkt times:         60.811/1666.78
PiPjPk times:            17.9729/493.77
Eval PiPjPk times:       2.9271/77
L2prod times:            9.12687/251.94
Total time:              113.505/3097.26
[main] Time assemble (wall/proc) 14.2025/135.36
[main] Time solve (wall/proc) 4.82808/64.24
[main] Stop crit:        1.05927e-10
[main] Stop crit:        0.028109
Ebkt times:              3.19756/87.57
Eval Ebkt times:         60.6375/1666.87
PiPjPk times:            17.8379/488.94
Eval PiPjPk times:       2.86283/73.45
L2prod times:            9.10152/252.26
Total time:              112.931/3085.15
[main] Time assemble (wall/proc) 14.1502/134.84
[main] Time solve (wall/proc) 4.92838/64.45
[main] Stop crit:        1.06004e-10
[main] Stop crit:        0.0279261
Ebkt times:              3.23994/86.29
Eval Ebkt times:         60.8306/1667.89
PiPjPk times:            17.8979/490.14
Eval PiPjPk times:       2.86029/74.31
L2prod times:            9.08569/254.28
Total time:              113.557/3096.19
[main] Time assemble (wall/proc) 14.2416/135.2
[main] Time solve (wall/proc) 4.88632/63.83
[main] Stop crit:        1.05697e-10
[main] Stop crit:        0.0277101
Ebkt times:              3.25058/87.52
Eval Ebkt times:         60.6338/1667.63
PiPjPk times:            17.8115/489.8
Eval PiPjPk times:       2.91074/76.36
L2prod times:            9.12696/255.36
Total time:              113.385/3098.24
[main] Time assemble (wall/proc) 14.1302/134.88
[main] Time solve (wall/proc) 4.78003/63.21
[main] Stop crit:        1.05022e-10
[main] Stop crit:        0.0274627
Ebkt times:              3.19517/87.83
Eval Ebkt times:         60.6813/1663.66
PiPjPk times:            17.9631/496.35
Eval PiPjPk times:       2.85677/76.3
L2prod times:            9.08525/254.87
Total time:              113.053/3096.25
[main] Time assemble (wall/proc) 14.2979/135.53
[main] Time solve (wall/proc) 4.89352/63.9
[main] Stop crit:        1.04003e-10
[main] Stop crit:        0.027186
Ebkt times:              3.22401/89.61
Eval Ebkt times:         60.6972/1671.15
PiPjPk times:            18.0149/498.11
Eval PiPjPk times:       2.90437/78.54
L2prod times:            9.11085/252.62
Total time:              113.126/3108.81
[main] Time assemble (wall/proc) 14.1432/135.27
[main] Time solve (wall/proc) 4.86581/63.48
[main] Stop crit:        1.02667e-10
[main] Stop crit:        0.0268826
Ebkt times:              3.22415/89.13
Eval Ebkt times:         60.8538/1671.23
PiPjPk times:            17.9314/492.65
Eval PiPjPk times:       2.85784/75.86
L2prod times:            9.11202/252.69
Total time:              113.258/3101.72
[main] Time assemble (wall/proc) 14.1334/135.32
[main] Time solve (wall/proc) 4.86722/64.22
[main] Stop crit:        1.01046e-10
[main] Stop crit:        0.0265548
Ebkt times:              3.20016/90.16
Eval Ebkt times:         60.5243/1664.54
PiPjPk times:            17.8331/490.68
Eval PiPjPk times:       2.90453/75.54
L2prod times:            9.07267/250.68
Total time:              112.915/3090.32
[main] Time assemble (wall/proc) 14.2593/135.13
[main] Time solve (wall/proc) 4.89317/64.3
[main] Stop crit:        9.91748e-11
[main] Stop crit:        0.0262056
Ebkt times:              3.26055/90.54
Eval Ebkt times:         60.8316/1671.53
PiPjPk times:            18.0122/498.45
Eval PiPjPk times:       2.94587/77.05
L2prod times:            9.1188/252.61
Total time:              113.152/3107.87
[main] Time assemble (wall/proc) 14.2634/135.71
[main] Time solve (wall/proc) 4.87017/63.95
[main] Stop crit:        9.70884e-11
[main] Stop crit:        0.0258377
Ebkt times:              3.2237/90.26
Eval Ebkt times:         61.2113/1688.14
PiPjPk times:            17.993/496.09
Eval PiPjPk times:       2.89364/77.31
L2prod times:            9.10882/252.2
Total time:              113.738/3118.54
[main] Time assemble (wall/proc) 14.1927/136.17
[main] Time solve (wall/proc) 4.87644/63.93
[main] Stop crit:        9.48227e-11
[main] Stop crit:        0.025454
Ebkt times:              3.26194/91.44
Eval Ebkt times:         60.8082/1676.75
PiPjPk times:            17.9448/494.34
Eval PiPjPk times:       2.82482/76.32
L2prod times:            9.10847/253.2
Total time:              112.945/3102.8
[main] Time assemble (wall/proc) 14.1449/135.31
[main] Time solve (wall/proc) 4.84235/63.56
[main] Stop crit:        9.24125e-11
[main] Stop crit:        0.0250571
Ebkt times:              3.21071/87.38
Eval Ebkt times:         60.7459/1665.11
PiPjPk times:            17.936/494.07
Eval PiPjPk times:       2.88412/76.32
L2prod times:            9.11004/252.27
Total time:              113.471/3097.57
[main] Time assemble (wall/proc) 14.3175/135.52
[main] Time solve (wall/proc) 4.87204/63.88
[main] Stop crit:        8.98901e-11
[main] Stop crit:        0.0246499
Ebkt times:              3.19974/86.97
Eval Ebkt times:         60.4819/1664.85
PiPjPk times:            17.9384/495.93
Eval PiPjPk times:       2.89366/76.83
L2prod times:            9.08038/252
Total time:              112.99/3097.28
[main] Time assemble (wall/proc) 14.0101/134.62
[main] Time solve (wall/proc) 4.8198/64.11
[main] Stop crit:        8.72851e-11
[main] Stop crit:        0.0242349
Ebkt times:              3.22283/88.84
Eval Ebkt times:         60.3436/1647.9
PiPjPk times:            17.948/494.12
Eval PiPjPk times:       3.0274/78.39
L2prod times:            9.03991/248.74
Total time:              113.412/3080.81
[main] Time assemble (wall/proc) 14.1876/134.72
[main] Time solve (wall/proc) 4.86181/63.68
[main] Stop crit:        8.46233e-11
[main] Stop crit:        0.0238145
Ebkt times:              3.21437/89.72
Eval Ebkt times:         60.5609/1662.59
PiPjPk times:            17.7489/486.14
Eval PiPjPk times:       2.8179/74.59
L2prod times:            9.09249/252.24
Total time:              113.158/3088.38
[main] Time assemble (wall/proc) 14.128/134.75
[main] Time solve (wall/proc) 4.83621/63.17
[main] Stop crit:        8.1927e-11
[main] Stop crit:        0.0233911
Ebkt times:              3.21548/87.25
Eval Ebkt times:         60.8066/1670.02
PiPjPk times:            17.8935/492.83
Eval PiPjPk times:       2.92848/77.17
L2prod times:            9.08702/251.55
Total time:              113.589/3102.72
[main] Time assemble (wall/proc) 14.1268/135.31
[main] Time solve (wall/proc) 4.84224/64.53
[main] Stop crit:        7.92141e-11
[main] Stop crit:        0.0229668
Ebkt times:              3.2269/88.6
Eval Ebkt times:         60.4551/1651.91
PiPjPk times:            17.8251/489.82
Eval PiPjPk times:       3.06692/78.44
L2prod times:            8.96432/246.26
Total time:              113.207/3074.65
[main] Time assemble (wall/proc) 14.1328/134.42
[main] Time solve (wall/proc) 4.81813/63.7
[main] Stop crit:        7.64994e-11
[main] Stop crit:        0.0225435
Ebkt times:              3.27028/90.06
Eval Ebkt times:         60.7194/1665.09
PiPjPk times:            17.7949/488.96
Eval PiPjPk times:       2.99731/77.12
L2prod times:            9.05452/250.64
Total time:              113.557/3093.61
[main] Time assemble (wall/proc) 14.2076/135.01
[main] Time solve (wall/proc) 4.86312/63.65
[main] Stop crit:        7.37939e-11
[main] Stop crit:        0.022123
Ebkt times:              3.16317/85.89
Eval Ebkt times:         60.2832/1647.5
PiPjPk times:            17.928/494.26
Eval PiPjPk times:       2.99328/78.05
L2prod times:            9.0788/249.41
Total time:              112.879/3076.49
[main] Time assemble (wall/proc) 14.1151/134.35
[main] Time solve (wall/proc) 4.87987/64.26
[main] Stop crit:        7.11063e-11
[main] Stop crit:        0.0217069
Ebkt times:              3.24852/90.41
Eval Ebkt times:         60.6982/1670.86
PiPjPk times:            17.8818/490.12
Eval PiPjPk times:       2.84837/76.71
L2prod times:            9.11389/252.83
Total time:              113.284/3096.34
[main] Time assemble (wall/proc) 14.0544/135.23
[main] Time solve (wall/proc) 4.85229/63.8
[main] Stop crit:        6.84435e-11
[main] Stop crit:        0.0212967
Ebkt times:              3.19168/87.36
Eval Ebkt times:         60.3401/1653.74
PiPjPk times:            17.981/496.95
Eval PiPjPk times:       2.92526/77.59
L2prod times:            9.06727/251.93
Total time:              113.046/3088.66
[main] Time assemble (wall/proc) 14.0905/134.5
[main] Time solve (wall/proc) 4.86076/64.36
[main] Stop crit:        6.58119e-11
[main] Stop crit:        0.0208937
Ebkt times:              3.22472/87.37
Eval Ebkt times:         60.4014/1655.88
PiPjPk times:            17.9316/493.29
Eval PiPjPk times:       2.90744/75.86
L2prod times:            9.04352/251.2
Total time:              113.237/3084.35
[main] Time assemble (wall/proc) 14.1074/134.52
[main] Time solve (wall/proc) 4.85135/64.25
[main] Stop crit:        6.32178e-11
[main] Stop crit:        0.020499
Ebkt times:              3.25062/89.05
Eval Ebkt times:         60.8341/1674.17
PiPjPk times:            17.983/496.41
Eval PiPjPk times:       2.91407/77.08
L2prod times:            9.13038/254.66
Total time:              113.247/3111.21
[main] Time assemble (wall/proc) 14.1769/135.52
[main] Time solve (wall/proc) 4.85529/63.54
[main] Stop crit:        6.0669e-11
[main] Stop crit:        0.0201137
Ebkt times:              3.23863/88.78
Eval Ebkt times:         60.6713/1666.32
PiPjPk times:            17.9835/496.42
Eval PiPjPk times:       2.90103/78.03
L2prod times:            9.12323/253.54
Total time:              113.397/3102.36
[main] Time assemble (wall/proc) 14.1325/135.15
[main] Time solve (wall/proc) 4.8577/64.04
[main] Stop crit:        5.81754e-11
[main] Stop crit:        0.0197386
Ebkt times:              3.30242/88.58
Eval Ebkt times:         61.1105/1678.34
PiPjPk times:            18.081/501.96
Eval PiPjPk times:       2.94861/77.81
L2prod times:            9.13279/254.36
Total time:              114.001/3127.05
[main] Time assemble (wall/proc) 14.1685/136.22
[main] Time solve (wall/proc) 4.85013/63.41
[main] Stop crit:        5.57499e-11
[main] Stop crit:        0.0193744
Ebkt times:              3.23725/89.51
Eval Ebkt times:         60.677/1672.23
PiPjPk times:            17.8951/489.53
Eval PiPjPk times:       2.82694/75.2
L2prod times:            9.08367/252.54
Total time:              113.045/3095.87
[main] Time assemble (wall/proc) 14.156/135.16
[main] Time solve (wall/proc) 4.86129/63.63
[main] Stop crit:        5.34087e-11
[main] Stop crit:        0.0190218
Ebkt times:              3.2159/87.29
Eval Ebkt times:         60.7371/1671.65
PiPjPk times:            17.9859/496.39
Eval PiPjPk times:       2.88561/78.45
L2prod times:            9.08388/253.51
Total time:              113.051/3102.33
[main] Time assemble (wall/proc) 14.0754/135.26
[main] Time solve (wall/proc) 4.85171/64
[main] Stop crit:        5.1172e-11
[main] Stop crit:        0.0186811
Ebkt times:              3.25611/89.84
Eval Ebkt times:         60.675/1666.05
PiPjPk times:            17.8497/490.08
Eval PiPjPk times:       2.8992/75.62
L2prod times:            9.09488/251.8
Total time:              113.111/3091.75
[main] Time assemble (wall/proc) 14.2554/135.04
[main] Time solve (wall/proc) 4.86764/63.64
[main] Stop crit:        4.90633e-11
[main] Stop crit:        0.0183527
Ebkt times:              3.26322/90.1
Eval Ebkt times:         60.8895/1669.64
PiPjPk times:            17.8736/487.88
Eval PiPjPk times:       2.90197/76.79
L2prod times:            9.11347/254.05
Total time:              113.726/3098.4
[main] Time assemble (wall/proc) 14.2393/135.26
[main] Time solve (wall/proc) 4.88958/64.25
[main] Stop crit:        4.71091e-11
[main] Stop crit:        0.0180368
Ebkt times:              3.26699/89.94
Eval Ebkt times:         60.9857/1681.56
PiPjPk times:            17.9131/492.38
Eval PiPjPk times:       2.86005/74.3
L2prod times:            9.16051/252.86
Total time:              113.464/3110.63
[main] Time assemble (wall/proc) 14.1125/135.53
[main] Time solve (wall/proc) 4.88585/64.15
[main] Stop crit:        4.53377e-11
[main] Stop crit:        0.0177333
Ebkt times:              3.24806/89.56
Eval Ebkt times:         60.5354/1664.37
PiPjPk times:            17.9028/494.43
Eval PiPjPk times:       2.85308/76.61
L2prod times:            9.06276/252.21
Total time:              112.612/3088.78
[main] Time assemble (wall/proc) 14.1528/134.81
[main] Time solve (wall/proc) 4.88766/64.27
[main] Stop crit:        4.37772e-11
[main] Stop crit:        0.0174422
Ebkt times:              3.23929/89.35
Eval Ebkt times:         60.7301/1674.95
PiPjPk times:            17.8443/492.68
Eval PiPjPk times:       2.87152/74.26
L2prod times:            9.10138/252.11
Total time:              112.909/3096.3
[main] Time assemble (wall/proc) 14.1013/135.05
[main] Time solve (wall/proc) 4.88055/64.42
[main] Stop crit:        4.24531e-11
[main] Stop crit:        0.0171632
Ebkt times:              3.27617/91.11
Eval Ebkt times:         60.9958/1681.11
PiPjPk times:            17.8252/488.54
Eval PiPjPk times:       2.89309/74.78
L2prod times:            9.11718/252.73
Total time:              113.795/3115.76
[main] Time assemble (wall/proc) 14.1128/135.52
[main] Time solve (wall/proc) 4.84383/63.68
[main] Stop crit:        4.13859e-11
[main] 60%...
[main] Stop crit:        0.0168958
Ebkt times:              3.17748/85.51
Eval Ebkt times:         60.2393/1647.35
PiPjPk times:            17.7568/486.32
Eval PiPjPk times:       2.8929/76.46
L2prod times:            9.06579/249.8
Total time:              112.907/3071.48
[main] Time assemble (wall/proc) 14.2065/134
[main] Time solve (wall/proc) 4.9288/64.2
[main] Stop crit:        4.05876e-11
[main] Stop crit:        0.0166395
Ebkt times:              3.22008/88.3
Eval Ebkt times:         60.5374/1660.18
PiPjPk times:            17.925/494.23
Eval PiPjPk times:       2.92552/77.62
L2prod times:            9.12142/253.04
Total time:              113.55/3096.47
[main] Time assemble (wall/proc) 14.0637/134.99
[main] Time solve (wall/proc) 4.85523/63.85
[main] Stop crit:        4.00601e-11
[main] Stop crit:        0.0163937
Ebkt times:              3.2313/89.19
Eval Ebkt times:         60.5325/1655.31
PiPjPk times:            17.8814/490.47
Eval PiPjPk times:       2.93619/77.34
L2prod times:            9.04759/250.58
Total time:              113.54/3086.01
[main] Time assemble (wall/proc) 14.1903/134.87
[main] Time solve (wall/proc) 4.90172/63.65
[main] Stop crit:        3.97938e-11
[main] Stop crit:        0.0161575
Ebkt times:              3.2163/89.25
Eval Ebkt times:         60.5894/1665.29
PiPjPk times:            17.9079/495.61
Eval PiPjPk times:       2.85455/75.38
L2prod times:            9.08292/251.79
Total time:              113.085/3096.45
[main] Time assemble (wall/proc) 14.1271/135.21
[main] Time solve (wall/proc) 4.85989/63.99
[main] Stop crit:        3.97673e-11
[main] Stop crit:        0.0159302
Ebkt times:              3.25397/89.14
Eval Ebkt times:         60.6252/1664.93
PiPjPk times:            17.9097/491.22
Eval PiPjPk times:       2.92139/76.08
L2prod times:            9.10164/251.36
Total time:              113.181/3091.55
[main] Time assemble (wall/proc) 14.1116/134.79
[main] Time solve (wall/proc) 4.89779/63.98
[main] Stop crit:        3.99499e-11
[main] Stop crit:        0.0157107
Ebkt times:              3.20792/85.67
Eval Ebkt times:         60.6323/1667.38
PiPjPk times:            17.9556/496.06
Eval PiPjPk times:       2.90988/75.96
L2prod times:            9.0795/252.67
Total time:              113.132/3093.83
[main] Time assemble (wall/proc) 14.1996/135.22
[main] Time solve (wall/proc) 4.84929/63.94
[main] Stop crit:        4.03032e-11
[main] Stop crit:        0.0154982
Ebkt times:              3.21181/87.71
Eval Ebkt times:         60.8379/1664.88
PiPjPk times:            18.0216/498.68
Eval PiPjPk times:       2.99432/79.41
L2prod times:            9.16105/253.82
Total time:              113.974/3111.5
[main] Time assemble (wall/proc) 14.1522/135.69
[main] Time solve (wall/proc) 4.87855/64.47
[main] Stop crit:        4.07849e-11
[main] Stop crit:        0.0152918
Ebkt times:              3.30381/92.76
Eval Ebkt times:         60.7514/1669
PiPjPk times:            17.9515/495.9
Eval PiPjPk times:       2.98771/79.02
L2prod times:            9.08281/251.01
Total time:              113.272/3105.76
[main] Time assemble (wall/proc) 14.2063/135.47
[main] Time solve (wall/proc) 4.91588/64.06
[main] Stop crit:        4.13512e-11
[main] Stop crit:        0.0150904
Ebkt times:              3.21884/87.73
Eval Ebkt times:         60.3013/1649.53
PiPjPk times:            17.8082/487.32
Eval PiPjPk times:       3.0159/77.86
L2prod times:            8.98511/249.29
Total time:              113.205/3077.22
[main] Time assemble (wall/proc) 14.0855/134.21
[main] Time solve (wall/proc) 4.86031/63.93
[main] Stop crit:        4.19599e-11
[main] Stop crit:        0.0148932
Ebkt times:              3.27851/90.57
Eval Ebkt times:         60.6176/1663.19
PiPjPk times:            17.7118/482.97
Eval PiPjPk times:       2.88064/73.98
L2prod times:            9.08846/252.69
Total time:              113.274/3089.19
[main] Time assemble (wall/proc) 14.2352/134.62
[main] Time solve (wall/proc) 4.86247/63.61
[main] Stop crit:        4.25719e-11
[main] Stop crit:        0.0146993
Ebkt times:              3.23476/90.41
Eval Ebkt times:         60.5774/1664.76
PiPjPk times:            17.9211/492.29
Eval PiPjPk times:       2.86658/76.09
L2prod times:            9.11258/253.09
Total time:              112.916/3090.26
[main] Time assemble (wall/proc) 14.1493/134.69
[main] Time solve (wall/proc) 4.8543/63.92
[main] Stop crit:        4.31527e-11
[main] Stop crit:        0.0145081
Ebkt times:              3.30368/89.76
Eval Ebkt times:         61.0674/1681.16
PiPjPk times:            17.9421/496.35
Eval PiPjPk times:       2.9704/74.54
L2prod times:            9.16847/254.94
Total time:              114.701/3126.72
[main] Time assemble (wall/proc) 14.2512/136.22
[main] Time solve (wall/proc) 4.86362/63.54
[main] Stop crit:        4.36729e-11
[main] Stop crit:        0.0143189
Ebkt times:              3.213/86.67
Eval Ebkt times:         60.3694/1649.75
PiPjPk times:            17.8015/488.2
Eval PiPjPk times:       2.96814/77.33
L2prod times:            9.05633/250.95
Total time:              113.296/3078.92
[main] Time assemble (wall/proc) 14.1763/134.53
[main] Time solve (wall/proc) 4.91708/63.76
[main] Stop crit:        4.41085e-11
[main] Stop crit:        0.0141312
Ebkt times:              3.27129/91.17
Eval Ebkt times:         60.8585/1677.29
PiPjPk times:            17.939/496.75
Eval PiPjPk times:       2.86138/75.26
L2prod times:            9.12953/253.7
Total time:              113.112/3106.03
[main] Time assemble (wall/proc) 14.2668/135.57
[main] Time solve (wall/proc) 4.86837/63.69
[main] Stop crit:        4.44412e-11
[main] Stop crit:        0.0139446
Ebkt times:              3.25031/89.33
Eval Ebkt times:         60.5949/1663.41
PiPjPk times:            17.9497/495.19
Eval PiPjPk times:       2.87798/75.94
L2prod times:            9.07081/251.32
Total time:              113.388/3096.32
[main] Time assemble (wall/proc) 14.2761/135.22
[main] Time solve (wall/proc) 4.88586/64.06
[main] Stop crit:        4.46577e-11
[main] Stop crit:        0.0137588
Ebkt times:              3.2476/89.92
Eval Ebkt times:         60.9943/1680.16
PiPjPk times:            17.974/497.2
Eval PiPjPk times:       2.90858/78.98
L2prod times:            9.1251/252.68
Total time:              113.485/3113.16
[main] Time assemble (wall/proc) 14.1133/135.62
[main] Time solve (wall/proc) 4.82877/63.52
[main] Stop crit:        4.47497e-11
[main] Stop crit:        0.0135738
Ebkt times:              3.26519/88.08
Eval Ebkt times:         60.5957/1667.23
PiPjPk times:            17.8457/489.5
Eval PiPjPk times:       2.8746/75.62
L2prod times:            9.06292/250.85
Total time:              112.875/3086.17
[main] Time assemble (wall/proc) 14.0872/134.65
[main] Time solve (wall/proc) 4.82022/64.13
[main] Stop crit:        4.47135e-11
[main] Stop crit:        0.0133894
Ebkt times:              3.26039/89.47
Eval Ebkt times:         60.4807/1653.93
PiPjPk times:            17.6796/481.55
Eval PiPjPk times:       2.86785/74.77
L2prod times:            9.06279/250.57
Total time:              113.347/3077.48
[main] Time assemble (wall/proc) 14.1898/134.54
[main] Time solve (wall/proc) 4.84136/63.52
[main] Stop crit:        4.4549e-11
[main] Stop crit:        0.0132058
Ebkt times:              3.23712/88.27
Eval Ebkt times:         60.6004/1663.17
PiPjPk times:            17.9067/491.94
Eval PiPjPk times:       2.89933/75.05
L2prod times:            9.08478/252.6
Total time:              113.023/3091.37
[main] Time assemble (wall/proc) 14.2472/135.04
[main] Time solve (wall/proc) 4.8735/64.1
[main] Stop crit:        4.426e-11
[main] Stop crit:        0.0130233
Ebkt times:              3.25153/90.99
Eval Ebkt times:         60.6045/1663.39
PiPjPk times:            17.847/490.16
Eval PiPjPk times:       2.97475/78.24
L2prod times:            9.08926/252.13
Total time:              113.324/3094.29
[main] Time assemble (wall/proc) 14.1961/134.99
[main] Time solve (wall/proc) 4.88309/63.97
[main] Stop crit:        4.38532e-11
[main] Stop crit:        0.0128421
Ebkt times:              3.26668/89.72
Eval Ebkt times:         60.6977/1662.84
PiPjPk times:            17.9213/492.87
Eval PiPjPk times:       2.85415/75.87
L2prod times:            9.11524/255.27
Total time:              113.233/3096.96
[main] Time assemble (wall/proc) 14.1617/135.15
[main] Time solve (wall/proc) 4.90263/63.69
[main] Stop crit:        4.33374e-11
[main] Stop crit:        0.0126626
Ebkt times:              3.26948/91.5
Eval Ebkt times:         60.6698/1667.38
PiPjPk times:            17.9819/493.42
Eval PiPjPk times:       2.93574/76.84
L2prod times:            9.05804/250.52
Total time:              113.053/3094.48
[main] Time assemble (wall/proc) 14.1493/135.17
[main] Time solve (wall/proc) 4.85224/63.76
[main] Stop crit:        4.27239e-11
[main] Stop crit:        0.0124853
Ebkt times:              3.22765/88.08
Eval Ebkt times:         60.6361/1659.93
PiPjPk times:            17.942/491.79
Eval PiPjPk times:       2.96705/76.61
L2prod times:            9.10751/252.03
Total time:              113.426/3092.94
[main] Time assemble (wall/proc) 14.1598/135.04
[main] Time solve (wall/proc) 4.8855/63.63
[main] Stop crit:        4.20248e-11
[main] Stop crit:        0.0123106
Ebkt times:              3.32157/90.95
Eval Ebkt times:         60.8359/1669.58
PiPjPk times:            17.9743/495.52
Eval PiPjPk times:       2.84147/73.35
L2prod times:            9.06715/252.28
Total time:              113.907/3106.55
[main] Time assemble (wall/proc) 14.1857/135.65
[main] Time solve (wall/proc) 4.85849/63.9
[main] Stop crit:        4.12536e-11
[main] Stop crit:        0.012139
Ebkt times:              3.26351/90.06
Eval Ebkt times:         60.7954/1670.52
PiPjPk times:            17.9739/494.69
Eval PiPjPk times:       2.91299/77.82
L2prod times:            9.10013/251.25
Total time:              113.29/3099.97
[main] Time assemble (wall/proc) 14.2961/135.41
[main] Time solve (wall/proc) 4.85529/63.62
[main] Stop crit:        4.04239e-11
[main] Stop crit:        0.0119711
Ebkt times:              3.23764/89.01
Eval Ebkt times:         60.7573/1661.35
PiPjPk times:            17.7906/485.39
Eval PiPjPk times:       3.02119/78.82
L2prod times:            9.13464/252.79
Total time:              113.904/3095.15
[main] Time assemble (wall/proc) 14.32/135.01
[main] Time solve (wall/proc) 4.8639/63.88
[main] Stop crit:        3.95496e-11
[main] Stop crit:        0.0118073
Ebkt times:              3.28556/91.12
Eval Ebkt times:         60.837/1672.8
PiPjPk times:            17.9051/491.53
Eval PiPjPk times:       2.83506/77.59
L2prod times:            9.11378/252.82
Total time:              113.649/3106.22
[main] Time assemble (wall/proc) 14.1973/135.6
[main] Time solve (wall/proc) 4.8635/64.43
[main] Stop crit:        3.86439e-11
[main] Stop crit:        0.0116483
Ebkt times:              3.24228/89.09
Eval Ebkt times:         60.92/1676.92
PiPjPk times:            17.8715/491.64
Eval PiPjPk times:       2.89997/75.99
L2prod times:            9.08761/253.75
Total time:              113.546/3109.04
[main] Time assemble (wall/proc) 14.2163/135.48
[main] Time solve (wall/proc) 4.89579/63.74
[main] Stop crit:        3.77193e-11
[main] Stop crit:        0.0114943
Ebkt times:              3.29727/90.66
Eval Ebkt times:         60.6578/1667.83
PiPjPk times:            17.9772/497.64
Eval PiPjPk times:       2.84993/75.31
L2prod times:            9.0821/252.3
Total time:              113.145/3098.65
[main] Time assemble (wall/proc) 14.1054/135.12
[main] Time solve (wall/proc) 4.80477/63.25
[main] Stop crit:        3.67876e-11
[main] Stop crit:        0.011346
Ebkt times:              3.25884/89.66
Eval Ebkt times:         60.9499/1680.63
PiPjPk times:            17.9891/497.44
Eval PiPjPk times:       2.8538/75.11
L2prod times:            9.06697/250.97
Total time:              112.851/3104.09
[main] Time assemble (wall/proc) 14.0689/135.39
[main] Time solve (wall/proc) 4.83406/63.44
[main] Stop crit:        3.58589e-11
[main] Stop crit:        0.0112037
Ebkt times:              3.15966/86.5
Eval Ebkt times:         60.3721/1657.11
PiPjPk times:            17.9305/493.85
Eval PiPjPk times:       3.00917/76.01
L2prod times:            9.05932/250.63
Total time:              112.687/3083.75
[main] Time assemble (wall/proc) 14.1839/134.65
[main] Time solve (wall/proc) 4.91918/64.26
[main] Stop crit:        3.49425e-11
[main] Stop crit:        0.0110678
Ebkt times:              3.24379/90.54
Eval Ebkt times:         60.7579/1666.64
PiPjPk times:            17.8946/491.52
Eval PiPjPk times:       2.96299/77.03
L2prod times:            9.04363/252.37
Total time:              113.935/3100.91
[main] Time assemble (wall/proc) 14.1656/135.06
[main] Time solve (wall/proc) 4.81819/63.9
[main] Stop crit:        3.4046e-11
[main] Stop crit:        0.0109385
Ebkt times:              3.27018/89.47
Eval Ebkt times:         60.7607/1669.95
PiPjPk times:            17.8533/493.14
Eval PiPjPk times:       2.96405/76.74
L2prod times:            9.11165/251.86
Total time:              113.368/3099.68
[main] Time assemble (wall/proc) 14.241/135.13
[main] Time solve (wall/proc) 4.87681/63.91
[main] Stop crit:        3.31758e-11
[main] Stop crit:        0.0108163
Ebkt times:              3.22555/89.74
Eval Ebkt times:         60.4625/1656.43
PiPjPk times:            17.8498/491.73
Eval PiPjPk times:       3.00885/79.37
L2prod times:            9.06052/251.52
Total time:              113.083/3084.86
[main] Time assemble (wall/proc) 14.2491/134.7
[main] Time solve (wall/proc) 4.85552/63.53
[main] Stop crit:        3.23375e-11
[main] Stop crit:        0.0107012
Ebkt times:              3.24682/90.47
Eval Ebkt times:         60.7113/1668.87
PiPjPk times:            17.964/496.21
Eval PiPjPk times:       2.8593/76.25
L2prod times:            9.0943/250.11
Total time:              113.132/3092.55
[main] Time assemble (wall/proc) 14.0822/135.01
[main] Time solve (wall/proc) 4.88281/63.66
[main] Stop crit:        3.15353e-11
[main] Stop crit:        0.0105936
Ebkt times:              3.24126/90.28
Eval Ebkt times:         60.6808/1671.53
PiPjPk times:            17.9388/496.41
Eval PiPjPk times:       2.89565/79.6
L2prod times:            9.10798/251.43
Total time:              113.195/3103.5
[main] Time assemble (wall/proc) 14.2931/135.35
[main] Time solve (wall/proc) 4.87809/64.04
[main] Stop crit:        3.07732e-11
[main] Stop crit:        0.0104935
Ebkt times:              3.30991/91.3
Eval Ebkt times:         60.9157/1674.25
PiPjPk times:            17.9538/491.9
Eval PiPjPk times:       2.9595/79.3
L2prod times:            9.11108/252.78
Total time:              113.514/3107.65
[main] Time assemble (wall/proc) 14.3291/135.66
[main] Time solve (wall/proc) 4.90882/64.22
[main] Stop crit:        3.00545e-11
[main] Stop crit:        0.0104012
Ebkt times:              3.2609/90.72
Eval Ebkt times:         60.481/1653.29
PiPjPk times:            17.8014/488.41
Eval PiPjPk times:       2.96474/79.35
L2prod times:            9.07523/251.37
Total time:              113.197/3083.55
[main] Time assemble (wall/proc) 14.2916/134.62
[main] Time solve (wall/proc) 4.92236/63.92
[main] Stop crit:        2.93824e-11
[main] Stop crit:        0.0103166
Ebkt times:              3.20273/87.86
Eval Ebkt times:         60.4149/1657.12
PiPjPk times:            17.8916/492.13
Eval PiPjPk times:       2.98591/77
L2prod times:            9.04838/248.9
Total time:              112.906/3083.64
[main] Time assemble (wall/proc) 14.149/134.46
[main] Time solve (wall/proc) 4.84575/63.67
[main] Stop crit:        2.87601e-11
[main] Stop crit:        0.0102399
Ebkt times:              3.1795/87.5
Eval Ebkt times:         60.1051/1644.85
PiPjPk times:            17.7252/484.4
Eval PiPjPk times:       2.83393/75.96
L2prod times:            9.02389/249.5
Total time:              112.357/3059.95
[main] Time assemble (wall/proc) 14.2221/133.78
[main] Time solve (wall/proc) 4.94174/64.51
[main] Stop crit:        2.81909e-11
[main] Stop crit:        0.0101712
Ebkt times:              3.27681/90.5
Eval Ebkt times:         60.8961/1676.86
PiPjPk times:            18.0418/499.28
Eval PiPjPk times:       2.91268/77.39
L2prod times:            9.10158/253.54
Total time:              113.558/3112.87
[main] Time assemble (wall/proc) 14.1352/135.75
[main] Time solve (wall/proc) 4.84687/63.27
[main] Stop crit:        2.76782e-11
[main] Stop crit:        0.0101104
Ebkt times:              3.2421/90.68
Eval Ebkt times:         60.7392/1673.09
PiPjPk times:            17.8973/492.44
Eval PiPjPk times:       2.88924/75.24
L2prod times:            9.08903/251.79
Total time:              113.126/3099.89
[main] Time assemble (wall/proc) 14.1357/135.79
[main] Time solve (wall/proc) 4.84743/63.64
[main] Stop crit:        2.72252e-11
[main] Stop crit:        0.0100575
Ebkt times:              3.27984/89.15
Eval Ebkt times:         60.899/1674.11
PiPjPk times:            17.9142/494.45
Eval PiPjPk times:       3.01493/78.69
L2prod times:            9.12985/253.35
Total time:              113.488/3108.21
[main] Time assemble (wall/proc) 14.1686/135.55
[main] Time solve (wall/proc) 4.89101/64.32
[main] Stop crit:        2.68352e-11
[main] Stop crit:        0.0100124
Ebkt times:              3.20567/88.82
Eval Ebkt times:         60.6394/1666.36
PiPjPk times:            17.8729/490.55
Eval PiPjPk times:       2.87636/75.85
L2prod times:            9.08566/253.48
Total time:              112.642/3088.5
[main] Time assemble (wall/proc) 14.1907/134.94
[main] Time solve (wall/proc) 4.94693/64.83
[main] Stop crit:        2.65109e-11
[main] Stop crit:        0.00997518
Ebkt times:              3.2/88.12
Eval Ebkt times:         60.2931/1649.98
PiPjPk times:            17.827/490.6
Eval PiPjPk times:       2.86221/76.06
L2prod times:            9.03107/250.3
Total time:              112.467/3072.18
[main] Time assemble (wall/proc) 14.0438/134.13
[main] Time solve (wall/proc) 4.82864/64.49
[main] Stop crit:        2.62542e-11
[main] Stop crit:        0.0099456
Ebkt times:              3.20607/87.09
Eval Ebkt times:         60.5338/1661.44
PiPjPk times:            17.9723/495.56
Eval PiPjPk times:       2.94689/78.17
L2prod times:            9.03075/248.24
Total time:              112.967/3085.16
[main] Time assemble (wall/proc) 14.111/134.52
[main] Time solve (wall/proc) 4.94071/64.71
[main] Stop crit:        2.60658e-11
[main] Stop crit:        0.00992354
Ebkt times:              3.24753/88.8
Eval Ebkt times:         60.6514/1664.26
PiPjPk times:            17.8953/492.85
Eval PiPjPk times:       3.04543/81.12
L2prod times:            9.06782/248.72
Total time:              113.432/3097.48
[main] Time assemble (wall/proc) 14.1281/134.97
[main] Time solve (wall/proc) 4.79598/63.62
[main] Stop crit:        2.59451e-11
[main] Stop crit:        0.00990881
Ebkt times:              3.2263/87.93
Eval Ebkt times:         61.0638/1680.92
PiPjPk times:            17.944/492.93
Eval PiPjPk times:       2.87697/75.24
L2prod times:            9.1484/256.26
Total time:              113.511/3111.32
[main] Time assemble (wall/proc) 14.1502/135.63
[main] Time solve (wall/proc) 4.88594/64.26
[main] Stop crit:        2.58897e-11
[main] Stop crit:        0.00990119
Ebkt times:              3.22599/89.05
Eval Ebkt times:         60.4119/1653.22
PiPjPk times:            17.7736/487.58
Eval PiPjPk times:       2.94887/77.5
L2prod times:            9.03953/248.69
Total time:              113.195/3079.39
[main] Time assemble (wall/proc) 14.223/134.46
[main] Time solve (wall/proc) 4.88012/63.97
[main] Stop crit:        2.58955e-11
[main] Stop crit:        0.00990042
Ebkt times:              3.24636/87.92
Eval Ebkt times:         60.7234/1671.75
PiPjPk times:            17.8665/490.53
Eval PiPjPk times:       2.88267/77.45
L2prod times:            9.11033/252.32
Total time:              113.144/3099.23
[main] Time assemble (wall/proc) 14.1025/134.99
[main] Time solve (wall/proc) 4.878/64.1
[main] Stop crit:        2.59567e-11
[main] 70%...
[main] Stop crit:        0.00990621
Ebkt times:              3.2478/89.1
Eval Ebkt times:         60.4204/1652.25
PiPjPk times:            17.8632/491.54
Eval PiPjPk times:       2.95746/79.41
L2prod times:            9.01071/248.09
Total time:              113.166/3082.41
[main] Time assemble (wall/proc) 14.1304/134.5
[main] Time solve (wall/proc) 4.80542/63.8
[main] Stop crit:        2.60658e-11
[main] Stop crit:        0.00991824
Ebkt times:              3.23364/90.43
Eval Ebkt times:         60.5941/1665.78
PiPjPk times:            17.9767/497.33
Eval PiPjPk times:       2.83663/75.25
L2prod times:            9.05911/250.33
Total time:              112.977/3097.15
[main] Time assemble (wall/proc) 14.0547/134.96
[main] Time solve (wall/proc) 4.85199/63.51
[main] Stop crit:        2.62139e-11
[main] Stop crit:        0.00993615
Ebkt times:              3.2232/87.33
Eval Ebkt times:         60.4866/1656.36
PiPjPk times:            17.8004/486.47
Eval PiPjPk times:       2.94021/77.94
L2prod times:            9.05481/250.41
Total time:              113.179/3077.94
[main] Time assemble (wall/proc) 14.2113/134.65
[main] Time solve (wall/proc) 4.8732/64.02
[main] Stop crit:        2.63914e-11
[main] Stop crit:        0.00995958
Ebkt times:              3.26456/89.35
Eval Ebkt times:         60.6669/1670.33
PiPjPk times:            17.9293/495.57
Eval PiPjPk times:       2.8171/76.02
L2prod times:            9.09456/253.63
Total time:              112.794/3101.06
[main] Time assemble (wall/proc) 14.1811/135.36
[main] Time solve (wall/proc) 4.88781/63.66
[main] Stop crit:        2.6588e-11
[main] Stop crit:        0.00998815
Ebkt times:              3.20022/88.12
Eval Ebkt times:         60.4159/1658.59
PiPjPk times:            17.8818/491.77
Eval PiPjPk times:       2.88213/76.61
L2prod times:            9.00276/249.15
Total time:              112.613/3078.96
[main] Time assemble (wall/proc) 14.218/134.51
[main] Time solve (wall/proc) 4.9223/63.88
[main] Stop crit:        2.67931e-11
[main] Stop crit:        0.0100215
Ebkt times:              3.22813/89.77
Eval Ebkt times:         60.9338/1678.7
PiPjPk times:            17.9841/496.56
Eval PiPjPk times:       2.91866/76.54
L2prod times:            9.11122/249.26
Total time:              113.134/3103.51
[main] Time assemble (wall/proc) 14.2958/135.6
[main] Time solve (wall/proc) 4.86593/63.71
[main] Stop crit:        2.69967e-11
[main] Stop crit:        0.0100591
Ebkt times:              3.21451/86.28
Eval Ebkt times:         60.3295/1649.53
PiPjPk times:            17.9599/494.8
Eval PiPjPk times:       2.90476/77.52
L2prod times:            9.0434/250.32
Total time:              112.728/3081.12
[main] Time assemble (wall/proc) 14.1037/134.46
[main] Time solve (wall/proc) 4.79631/63.67
[main] Stop crit:        2.71892e-11
[main] Stop crit:        0.0101008
Ebkt times:              3.14085/85.21
Eval Ebkt times:         60.3121/1644.41
PiPjPk times:            17.822/486.27
Eval PiPjPk times:       2.87754/76.66
L2prod times:            8.98153/248.88
Total time:              113.214/3066.84
[main] Time assemble (wall/proc) 14.1572/133.9
[main] Time solve (wall/proc) 4.90472/64.37
[main] Stop crit:        2.73618e-11
[main] Stop crit:        0.0101459
Ebkt times:              3.28423/90.45
Eval Ebkt times:         60.8129/1674.47
PiPjPk times:            17.9264/493.45
Eval PiPjPk times:       2.82077/74.71
L2prod times:            9.10568/251.72
Total time:              113.362/3101.06
[main] Time assemble (wall/proc) 14.1917/135.52
[main] Time solve (wall/proc) 4.88011/63.95
[main] Stop crit:        2.75071e-11
[main] Stop crit:        0.0101943
Ebkt times:              3.21606/90.23
Eval Ebkt times:         60.8623/1677.74
PiPjPk times:            18.0179/497.9
Eval PiPjPk times:       2.82143/75.24
L2prod times:            9.12042/254.87
Total time:              112.824/3105.27
[main] Time assemble (wall/proc) 14.2193/135.69
[main] Time solve (wall/proc) 4.88087/64.08
[main] Stop crit:        2.76187e-11
[main] Stop crit:        0.0102455
Ebkt times:              3.15917/84.62
Eval Ebkt times:         60.4671/1656.79
PiPjPk times:            17.8702/494.21
Eval PiPjPk times:       3.12216/82.3
L2prod times:            9.03649/249.37
Total time:              113.313/3089.37
[main] Time assemble (wall/proc) 14.2263/134.73
[main] Time solve (wall/proc) 4.89065/64.12
[main] Stop crit:        2.76918e-11
[main] Stop crit:        0.0102993
Ebkt times:              3.26324/90.46
Eval Ebkt times:         61.0261/1681.3
PiPjPk times:            17.8741/492.26
Eval PiPjPk times:       2.86651/76.93
L2prod times:            9.13612/255.81
Total time:              113.481/3114.13
[main] Time assemble (wall/proc) 14.2241/135.96
[main] Time solve (wall/proc) 4.87196/64.1
[main] Stop crit:        2.7723e-11
[main] Stop crit:        0.0103551
Ebkt times:              3.2142/89.29
Eval Ebkt times:         60.7063/1664.04
PiPjPk times:            17.9253/489.54
Eval PiPjPk times:       2.84141/74.8
L2prod times:            9.16892/253.11
Total time:              113.644/3093.31
[main] Time assemble (wall/proc) 14.2325/135.07
[main] Time solve (wall/proc) 4.89504/64.24
[main] Stop crit:        2.77102e-11
[main] Stop crit:        0.0104128
Ebkt times:              3.21519/86.25
Eval Ebkt times:         60.4431/1654.69
PiPjPk times:            17.7875/482.45
Eval PiPjPk times:       3.08215/78.34
L2prod times:            9.03987/250.69
Total time:              113.492/3078.71
[main] Time assemble (wall/proc) 14.1678/134.47
[main] Time solve (wall/proc) 4.88936/64.29
[main] Stop crit:        2.76527e-11
[main] Stop crit:        0.010472
Ebkt times:              3.22529/86.43
Eval Ebkt times:         60.7209/1662.4
PiPjPk times:            17.9213/490.71
Eval PiPjPk times:       2.94922/77.6
L2prod times:            9.03353/250.2
Total time:              113.243/3088.88
[main] Time assemble (wall/proc) 14.2413/134.96
[main] Time solve (wall/proc) 4.91457/63.88
[main] Stop crit:        2.75512e-11
[main] Stop crit:        0.0105325
Ebkt times:              3.23486/89.07
Eval Ebkt times:         60.6039/1665.07
PiPjPk times:            17.7839/487.51
Eval PiPjPk times:       2.92244/75.73
L2prod times:            9.10404/252.77
Total time:              113.782/3101.27
[main] Time assemble (wall/proc) 14.2181/134.7
[main] Time solve (wall/proc) 4.8816/64.08
[main] Stop crit:        2.74072e-11
[main] Stop crit:        0.010594
Ebkt times:              3.29363/90.73
Eval Ebkt times:         61.2658/1691.69
PiPjPk times:            18.0042/497.38
Eval PiPjPk times:       2.91654/75.55
L2prod times:            9.12419/252.04
Total time:              113.647/3125.64
[main] Time assemble (wall/proc) 14.0999/136.26
[main] Time solve (wall/proc) 4.83893/63.85
[main] Stop crit:        2.72235e-11
[main] Stop crit:        0.0106561
Ebkt times:              3.18626/87.51
Eval Ebkt times:         60.4879/1653.6
PiPjPk times:            17.7931/489.12
Eval PiPjPk times:       2.87916/77.57
L2prod times:            9.06562/250.19
Total time:              113.006/3081.65
[main] Time assemble (wall/proc) 14.1321/134.61
[main] Time solve (wall/proc) 4.8193/64.02
[main] Stop crit:        2.70035e-11
[main] Stop crit:        0.0107186
Ebkt times:              3.20991/86.35
Eval Ebkt times:         60.176/1646.97
PiPjPk times:            17.9254/492.29
Eval PiPjPk times:       2.95301/75.76
L2prod times:            8.96051/247.04
Total time:              113.12/3075.35
[main] Time assemble (wall/proc) 14.1552/134.18
[main] Time solve (wall/proc) 4.88356/64.26
[main] Stop crit:        2.67512e-11
[main] Stop crit:        0.0107813
Ebkt times:              3.22156/89.11
Eval Ebkt times:         60.6705/1666.12
PiPjPk times:            17.8673/489.69
Eval PiPjPk times:       2.84728/75.45
L2prod times:            9.08122/250.83
Total time:              113.134/3093.17
[main] Time assemble (wall/proc) 14.2468/135
[main] Time solve (wall/proc) 4.84898/63.35
[main] Stop crit:        2.6471e-11
[main] Stop crit:        0.0108438
Ebkt times:              3.19126/87.51
Eval Ebkt times:         60.6201/1669.29
PiPjPk times:            18.0082/498.32
Eval PiPjPk times:       2.94471/79.17
L2prod times:            9.0698/249.22
Total time:              113.007/3097.17
[main] Time assemble (wall/proc) 14.1621/135.28
[main] Time solve (wall/proc) 4.84839/63.7
[main] Stop crit:        2.61674e-11
[main] Stop crit:        0.0109059
Ebkt times:              3.28111/88.51
Eval Ebkt times:         60.9372/1678.44
PiPjPk times:            17.9804/499.31
Eval PiPjPk times:       2.90001/78.31
L2prod times:            9.11324/255.72
Total time:              113.374/3116.17
[main] Time assemble (wall/proc) 14.1451/135.92
[main] Time solve (wall/proc) 4.87324/63.27
[main] Stop crit:        2.58451e-11
[main] Stop crit:        0.0109673
Ebkt times:              3.27195/90.36
Eval Ebkt times:         60.7454/1671.95
PiPjPk times:            17.9264/493.64
Eval PiPjPk times:       2.88754/74.9
L2prod times:            9.094/251.85
Total time:              113.127/3099.69
[main] Time assemble (wall/proc) 14.221/135.44
[main] Time solve (wall/proc) 4.85433/63.88
[main] Stop crit:        2.55083e-11
[main] Stop crit:        0.0110277
Ebkt times:              3.22542/89.14
Eval Ebkt times:         60.507/1655.71
PiPjPk times:            17.6755/482.12
Eval PiPjPk times:       2.94909/75.77
L2prod times:            9.03006/250.78
Total time:              113.086/3078.28
[main] Time assemble (wall/proc) 14.1448/134.27
[main] Time solve (wall/proc) 4.87884/64.38
[main] Stop crit:        2.5161e-11
[main] Stop crit:        0.0110867
Ebkt times:              3.21844/86.59
Eval Ebkt times:         60.6906/1667.29
PiPjPk times:            17.9046/495.05
Eval PiPjPk times:       2.85831/74.9
L2prod times:            9.1029/252.05
Total time:              113.569/3101.96
[main] Time assemble (wall/proc) 14.2246/135.27
[main] Time solve (wall/proc) 4.87698/63.36
[main] Stop crit:        2.48067e-11
[main] Stop crit:        0.0111443
Ebkt times:              3.28293/90.2
Eval Ebkt times:         60.9469/1679.89
PiPjPk times:            17.9897/499.58
Eval PiPjPk times:       2.91688/77.64
L2prod times:            9.12807/255.13
Total time:              113.583/3119.84
[main] Time assemble (wall/proc) 14.2188/136.11
[main] Time solve (wall/proc) 4.87672/63.88
[main] Stop crit:        2.44484e-11
[main] Stop crit:        0.0112
Ebkt times:              3.24735/89.59
Eval Ebkt times:         60.5249/1659.17
PiPjPk times:            17.9769/496.68
Eval PiPjPk times:       2.92503/76.86
L2prod times:            9.08855/253.87
Total time:              113.324/3099.26
[main] Time assemble (wall/proc) 14.231/134.97
[main] Time solve (wall/proc) 4.86078/63.77
[main] Stop crit:        2.40884e-11
[main] Stop crit:        0.0112535
Ebkt times:              3.20586/86.5
Eval Ebkt times:         60.2439/1649.48
PiPjPk times:            17.8888/491.93
Eval PiPjPk times:       2.85862/76.88
L2prod times:            8.99532/248.29
Total time:              112.874/3074.26
[main] Time assemble (wall/proc) 14.0996/134.22
[main] Time solve (wall/proc) 4.7922/63.31
[main] Stop crit:        2.37282e-11
[main] Stop crit:        0.0113047
Ebkt times:              3.22926/88.16
Eval Ebkt times:         60.9355/1674.37
PiPjPk times:            18.0233/499.83
Eval PiPjPk times:       3.01479/77.84
L2prod times:            9.11489/254.04
Total time:              113.876/3112.29
[main] Time assemble (wall/proc) 14.1516/135.76
[main] Time solve (wall/proc) 4.81635/63.96
[main] Stop crit:        2.3369e-11
[main] Stop crit:        0.0113533
Ebkt times:              3.21378/87.17
Eval Ebkt times:         60.86/1666.83
PiPjPk times:            17.8405/486.4
Eval PiPjPk times:       2.83975/75.71
L2prod times:            9.12082/251.78
Total time:              113.255/3087.95
[main] Time assemble (wall/proc) 14.3207/134.87
[main] Time solve (wall/proc) 4.90498/63.33
[main] Stop crit:        2.30112e-11
[main] Stop crit:        0.0113991
Ebkt times:              3.34055/91.28
Eval Ebkt times:         61.1544/1670.74
PiPjPk times:            17.897/489.96
Eval PiPjPk times:       2.93724/77.96
L2prod times:            9.17963/253.49
Total time:              114.372/3108.02
[main] Time assemble (wall/proc) 14.3356/135.54
[main] Time solve (wall/proc) 4.89096/63.74
[main] Stop crit:        2.26549e-11
[main] Stop crit:        0.0114419
Ebkt times:              3.26328/90.42
Eval Ebkt times:         60.7573/1644.39
PiPjPk times:            17.8808/483.42
Eval PiPjPk times:       3.11024/80.79
L2prod times:            9.04671/246.67
Total time:              114.363/3075.72
[main] Time assemble (wall/proc) 14.4169/134.53
[main] Time solve (wall/proc) 4.87869/63.78
[main] Stop crit:        2.22998e-11
[main] Stop crit:        0.0114816
Ebkt times:              3.26125/91.29
Eval Ebkt times:         60.8416/1662.07
PiPjPk times:            17.9708/493.75
Eval PiPjPk times:       2.91883/76.51
L2prod times:            9.16338/251.62
Total time:              113.785/3099.26
[main] Time assemble (wall/proc) 14.2642/135.24
[main] Time solve (wall/proc) 4.87733/63.39
[main] Stop crit:        2.19454e-11
[main] Stop crit:        0.0115181
Ebkt times:              3.34581/74.53
Eval Ebkt times:         63.2069/1451.61
PiPjPk times:            18.5052/422.88
Eval PiPjPk times:       5.08471/105.82
L2prod times:            9.27988/214.04
Total time:              136.346/3033.57
[main] Time assemble (wall/proc) 15.1127/132.41
[main] Time solve (wall/proc) 4.95533/64.76
[main] Stop crit:        2.15911e-11
[main] Stop crit:        0.0115513
Ebkt times:              3.29068/91.43
Eval Ebkt times:         61.2215/1661.23
PiPjPk times:            18.0692/492.9
Eval PiPjPk times:       2.97664/78.44
L2prod times:            9.1343/249.2
Total time:              114.537/3095.02
[main] Time assemble (wall/proc) 14.5208/135.45
[main] Time solve (wall/proc) 4.92343/63.67
[main] Stop crit:        2.12363e-11
[main] Stop crit:        0.0115812
Ebkt times:              3.28029/89.6
Eval Ebkt times:         60.8603/1671.63
PiPjPk times:            17.9336/491.65
Eval PiPjPk times:       2.87197/76.73
L2prod times:            9.07951/251.15
Total time:              113.37/3094.24
[main] Time assemble (wall/proc) 14.1532/135.16
[main] Time solve (wall/proc) 4.8499/63.48
[main] Stop crit:        2.08807e-11
[main] Stop crit:        0.0116078
Ebkt times:              3.20806/88.7
Eval Ebkt times:         60.3409/1655.29
PiPjPk times:            17.7805/487.25
Eval PiPjPk times:       2.90822/78.77
L2prod times:            9.05496/250.53
Total time:              112.876/3078.48
[main] Time assemble (wall/proc) 14.114/134.24
[main] Time solve (wall/proc) 4.86802/63.95
[main] Stop crit:        2.05239e-11
[main] Stop crit:        0.0116314
Ebkt times:              3.23453/88.51
Eval Ebkt times:         60.6828/1666.9
PiPjPk times:            17.9183/493.46
Eval PiPjPk times:       2.89593/78.49
L2prod times:            9.10811/253.49
Total time:              113.239/3096.94
[main] Time assemble (wall/proc) 14.0983/135.07
[main] Time solve (wall/proc) 4.87012/64.07
[main] Stop crit:        2.01662e-11
[main] Stop crit:        0.0116519
Ebkt times:              3.2396/87.86
Eval Ebkt times:         60.5272/1657.16
PiPjPk times:            17.7836/486.52
Eval PiPjPk times:       2.94436/78.19
L2prod times:            9.04563/247.67
Total time:              113.072/3082.32
[main] Time assemble (wall/proc) 14.2125/134.6
[main] Time solve (wall/proc) 4.86241/63.79
[main] Stop crit:        1.98078e-11
[main] Stop crit:        0.0116695
Ebkt times:              3.23232/88.66
Eval Ebkt times:         60.5109/1665.24
PiPjPk times:            17.9296/494.5
Eval PiPjPk times:       2.90593/76.2
L2prod times:            9.07131/252.6
Total time:              112.703/3095.6
[main] Time assemble (wall/proc) 14.1789/134.86
[main] Time solve (wall/proc) 4.87214/63.93
[main] Stop crit:        1.94495e-11
[main] Stop crit:        0.0116845
Ebkt times:              3.20891/88.02
Eval Ebkt times:         60.4344/1660.96
PiPjPk times:            17.8996/493.25
Eval PiPjPk times:       2.99501/80.49
L2prod times:            9.05902/251.23
Total time:              112.84/3091.32
[main] Time assemble (wall/proc) 14.1382/134.61
[main] Time solve (wall/proc) 4.886/63.9
[main] Stop crit:        1.90922e-11
[main] Stop crit:        0.0116972
Ebkt times:              3.26754/94.11
Eval Ebkt times:         60.6583/1663.1
PiPjPk times:            17.8553/491.42
Eval PiPjPk times:       2.86655/75.13
L2prod times:            9.10861/252.99
Total time:              113.063/3095.66
[main] Time assemble (wall/proc) 14.0578/135
[main] Time solve (wall/proc) 4.84788/64.01
[main] Stop crit:        1.87373e-11
[main] Stop crit:        0.0117078
Ebkt times:              3.24936/88.15
Eval Ebkt times:         60.8016/1670.83
PiPjPk times:            17.8685/490.95
Eval PiPjPk times:       2.88094/74.3
L2prod times:            9.11541/254.93
Total time:              113.469/3098.94
[main] Time assemble (wall/proc) 14.1159/135.27
[main] Time solve (wall/proc) 4.85417/63.95
[main] Stop crit:        1.83862e-11
[main] Stop crit:        0.0117167
Ebkt times:              3.29386/91.1
Eval Ebkt times:         60.8208/1666.6
PiPjPk times:            17.8737/491.81
Eval PiPjPk times:       2.85034/76.16
L2prod times:            9.12496/254.03
Total time:              113.789/3102.99
[main] Time assemble (wall/proc) 14.0797/135.39
[main] Time solve (wall/proc) 4.84048/63.62
[main] Stop crit:        1.80404e-11
[main] Stop crit:        0.0117242
Ebkt times:              3.2049/88.38
Eval Ebkt times:         60.6277/1658.86
PiPjPk times:            17.8698/489.71
Eval PiPjPk times:       2.89978/75.6
L2prod times:            9.1133/252.27
Total time:              113.483/3094.33
[main] Time assemble (wall/proc) 14.0106/134.9
[main] Time solve (wall/proc) 4.81529/63.73
[main] Stop crit:        1.77016e-11
[main] Stop crit:        0.0117306
Ebkt times:              3.2486/89.18
Eval Ebkt times:         60.4675/1656.13
PiPjPk times:            17.9602/496.08
Eval PiPjPk times:       2.97177/74.59
L2prod times:            9.10929/253.16
Total time:              113.649/3096.15
[main] Time assemble (wall/proc) 14.0912/135.04
[main] Time solve (wall/proc) 4.83471/63.47
[main] Stop crit:        1.73712e-11
[main] Stop crit:        0.0117364
Ebkt times:              3.1718/88.32
Eval Ebkt times:         60.3961/1655.56
PiPjPk times:            17.9179/492.03
Eval PiPjPk times:       2.93157/76.09
L2prod times:            8.9822/247.6
Total time:              112.78/3077.02
[main] Time assemble (wall/proc) 14.1779/134.43
[main] Time solve (wall/proc) 4.88539/64.32
[main] Stop crit:        1.70507e-11
[main] Stop crit:        0.011742
Ebkt times:              3.27449/90.43
Eval Ebkt times:         60.546/1660.35
PiPjPk times:            17.757/484.85
Eval PiPjPk times:       2.94134/75.03
L2prod times:            9.05762/249.63
Total time:              113.307/3082.83
[main] Time assemble (wall/proc) 14.1994/134.77
[main] Time solve (wall/proc) 4.88902/64.51
[main] Stop crit:        1.67412e-11
[main] Stop crit:        0.0117477
Ebkt times:              3.22696/90.51
Eval Ebkt times:         60.6691/1667.84
PiPjPk times:            17.7811/487.04
Eval PiPjPk times:       2.91106/77
L2prod times:            9.11154/252.55
Total time:              113.227/3095.81
[main] Time assemble (wall/proc) 14.1865/135.08
[main] Time solve (wall/proc) 4.90313/63.63
[main] Stop crit:        1.64436e-11
[main] 80%...
[main] Stop crit:        0.0117539
Ebkt times:              3.19372/85.51
Eval Ebkt times:         60.2695/1650.53
PiPjPk times:            17.6331/480.34
Eval PiPjPk times:       2.93492/76.73
L2prod times:            8.97574/248.04
Total time:              112.687/3065.38
[main] Time assemble (wall/proc) 14.2038/133.88
[main] Time solve (wall/proc) 4.89759/63.48
[main] Stop crit:        1.61586e-11
[main] Stop crit:        0.011761
Ebkt times:              3.18369/85.95
Eval Ebkt times:         60.4922/1659.06
PiPjPk times:            17.8826/492.33
Eval PiPjPk times:       2.93268/78.87
L2prod times:            9.06099/250.13
Total time:              112.864/3083.99
[main] Time assemble (wall/proc) 14.165/134.56
[main] Time solve (wall/proc) 4.85481/63.49
[main] Stop crit:        1.58862e-11
[main] Stop crit:        0.0117694
Ebkt times:              3.23713/87.52
Eval Ebkt times:         60.669/1664.97
PiPjPk times:            17.955/495.54
Eval PiPjPk times:       2.90645/76.29
L2prod times:            9.10577/254.15
Total time:              113.542/3100.11
[main] Time assemble (wall/proc) 14.1694/135.23
[main] Time solve (wall/proc) 4.88574/63.74
[main] Stop crit:        1.56265e-11
[main] Stop crit:        0.0117794
Ebkt times:              3.2536/90.17
Eval Ebkt times:         60.5002/1667.25
PiPjPk times:            17.8681/492.11
Eval PiPjPk times:       2.88595/75.53
L2prod times:            9.10977/252.52
Total time:              113.016/3100.21
[main] Time assemble (wall/proc) 14.1141/134.85
[main] Time solve (wall/proc) 4.86932/63.62
[main] Stop crit:        1.53788e-11
[main] Stop crit:        0.0117913
Ebkt times:              3.2434/88.06
Eval Ebkt times:         60.3236/1643.99
PiPjPk times:            17.8464/489.2
Eval PiPjPk times:       3.09379/80.15
L2prod times:            8.99176/248.81
Total time:              113.251/3074.69
[main] Time assemble (wall/proc) 14.2552/134.48
[main] Time solve (wall/proc) 4.86361/63.82
[main] Stop crit:        1.51425e-11
[main] Stop crit:        0.0118055
Ebkt times:              3.23891/87.71
Eval Ebkt times:         60.478/1656.29
PiPjPk times:            17.8582/488
Eval PiPjPk times:       2.92973/76.75
L2prod times:            9.08784/251.84
Total time:              113.183/3082.49
[main] Time assemble (wall/proc) 14.1954/134.61
[main] Time solve (wall/proc) 4.93837/64.49
[main] Stop crit:        1.49166e-11
[main] Stop crit:        0.0118221
Ebkt times:              3.24859/89.2
Eval Ebkt times:         60.6641/1669.44
PiPjPk times:            17.8685/490.35
Eval PiPjPk times:       2.79825/73.63
L2prod times:            9.08002/252.36
Total time:              112.846/3090.63
[main] Time assemble (wall/proc) 14.069/134.88
[main] Time solve (wall/proc) 4.85512/63.69
[main] Stop crit:        1.46999e-11
[main] Stop crit:        0.0118415
Ebkt times:              3.23904/89.85
Eval Ebkt times:         60.7536/1666.66
PiPjPk times:            17.9032/492.67
Eval PiPjPk times:       3.05699/80.87
L2prod times:            9.08977/250.09
Total time:              113.616/3100.77
[main] Time assemble (wall/proc) 14.1642/135.17
[main] Time solve (wall/proc) 4.8561/64.03
[main] Stop crit:        1.4491e-11
[main] Stop crit:        0.0118639
Ebkt times:              3.21775/88.29
Eval Ebkt times:         60.6592/1668.87
PiPjPk times:            18.0194/498.72
Eval PiPjPk times:       2.84461/76.55
L2prod times:            9.04736/249.92
Total time:              112.983/3097.99
[main] Time assemble (wall/proc) 14.2643/135.37
[main] Time solve (wall/proc) 4.88572/64.27
[main] Stop crit:        1.42887e-11
[main] Stop crit:        0.0118893
Ebkt times:              3.23162/87.78
Eval Ebkt times:         60.6559/1672.52
PiPjPk times:            17.8532/491.46
Eval PiPjPk times:       2.9499/78.64
L2prod times:            9.09033/251.24
Total time:              112.929/3098.22
[main] Time assemble (wall/proc) 14.1233/134.93
[main] Time solve (wall/proc) 4.87098/63.94
[main] Stop crit:        1.40916e-11
[main] Stop crit:        0.0119181
Ebkt times:              3.26186/90.11
Eval Ebkt times:         60.8967/1674.15
PiPjPk times:            17.9202/491.99
Eval PiPjPk times:       2.87772/78.26
L2prod times:            9.08964/253.09
Total time:              113.163/3100.89
[main] Time assemble (wall/proc) 14.346/135.73
[main] Time solve (wall/proc) 4.86464/63.74
[main] Stop crit:        1.38986e-11
[main] Stop crit:        0.0119501
Ebkt times:              3.1673/87.54
Eval Ebkt times:         60.614/1665.8
PiPjPk times:            17.9017/491.33
Eval PiPjPk times:       2.8946/77.45
L2prod times:            9.06183/249.79
Total time:              112.815/3085.77
[main] Time assemble (wall/proc) 14.0844/134.7
[main] Time solve (wall/proc) 4.83452/64.41
[main] Stop crit:        1.37086e-11
[main] Stop crit:        0.0119856
Ebkt times:              3.18916/85.61
Eval Ebkt times:         60.3846/1651.97
PiPjPk times:            17.9014/492.9
Eval PiPjPk times:       2.99177/79.38
L2prod times:            9.06281/249.62
Total time:              113.048/3083.86
[main] Time assemble (wall/proc) 14.1953/134.53
[main] Time solve (wall/proc) 4.88496/64.27
[main] Stop crit:        1.35207e-11
[main] Stop crit:        0.0120245
Ebkt times:              3.22412/88.64
Eval Ebkt times:         60.7092/1670.52
PiPjPk times:            17.9317/493.81
Eval PiPjPk times:       2.94719/76.64
L2prod times:            9.11946/252.27
Total time:              113.737/3106.32
[main] Time assemble (wall/proc) 14.25/135.21
[main] Time solve (wall/proc) 4.91188/64.18
[main] Stop crit:        1.33343e-11
[main] Stop crit:        0.0120668
Ebkt times:              3.26418/91.08
Eval Ebkt times:         60.8723/1672.1
PiPjPk times:            17.9354/496.31
Eval PiPjPk times:       2.98646/77.96
L2prod times:            9.11268/253.44
Total time:              113.535/3106.72
[main] Time assemble (wall/proc) 14.1718/135.54
[main] Time solve (wall/proc) 4.86433/63.74
[main] Stop crit:        1.3149e-11
[main] Stop crit:        0.0121124
Ebkt times:              3.26905/90
Eval Ebkt times:         60.7112/1670.71
PiPjPk times:            17.859/487.46
Eval PiPjPk times:       2.87498/76.66
L2prod times:            9.10487/250.51
Total time:              113.117/3092.14
[main] Time assemble (wall/proc) 14.1666/134.94
[main] Time solve (wall/proc) 4.86764/63.92
[main] Stop crit:        1.29647e-11
[main] Stop crit:        0.0121612
Ebkt times:              3.21398/88.26
Eval Ebkt times:         60.5739/1657.55
PiPjPk times:            17.8259/487.08
Eval PiPjPk times:       3.03593/77.91
L2prod times:            9.09323/253.51
Total time:              113.243/3088.94
[main] Time assemble (wall/proc) 14.2715/134.86
[main] Time solve (wall/proc) 4.88901/64.13
[main] Stop crit:        1.27814e-11
[main] Stop crit:        0.0122131
Ebkt times:              3.21726/87.89
Eval Ebkt times:         60.4828/1661.86
PiPjPk times:            17.894/491.43
Eval PiPjPk times:       2.92143/75.94
L2prod times:            9.07655/253.3
Total time:              112.874/3091.55
[main] Time assemble (wall/proc) 14.1694/134.85
[main] Time solve (wall/proc) 4.86975/63.77
[main] Stop crit:        1.25995e-11
[main] Stop crit:        0.0122678
Ebkt times:              3.23046/87.99
Eval Ebkt times:         60.7656/1677.7
PiPjPk times:            17.9002/494.75
Eval PiPjPk times:       2.84104/76.78
L2prod times:            9.11118/255.04
Total time:              112.902/3104.04
[main] Time assemble (wall/proc) 14.2241/135.26
[main] Time solve (wall/proc) 4.86583/63.9
[main] Stop crit:        1.24195e-11
[main] Stop crit:        0.0123251
Ebkt times:              3.26209/88.81
Eval Ebkt times:         60.644/1669.48
PiPjPk times:            17.9515/496.4
Eval PiPjPk times:       2.88062/74.18
L2prod times:            9.08062/252.23
Total time:              112.886/3097.82
[main] Time assemble (wall/proc) 14.1778/135.26
[main] Time solve (wall/proc) 4.84739/63.46
[main] Stop crit:        1.22421e-11
[main] Stop crit:        0.0123848
Ebkt times:              3.24059/88.34
Eval Ebkt times:         60.8122/1673.25
PiPjPk times:            18.0338/499.03
Eval PiPjPk times:       2.95646/75.94
L2prod times:            9.08415/253.7
Total time:              113.638/3109.07
[main] Time assemble (wall/proc) 14.2448/135.91
[main] Time solve (wall/proc) 4.90917/63.79
[main] Stop crit:        1.20681e-11
[main] Stop crit:        0.0124465
Ebkt times:              3.23362/87.72
Eval Ebkt times:         60.7743/1667.75
PiPjPk times:            17.9109/492.55
Eval PiPjPk times:       2.89648/77.62
L2prod times:            9.08006/250.18
Total time:              113.422/3097.43
[main] Time assemble (wall/proc) 14.3033/135.17
[main] Time solve (wall/proc) 4.87833/63.76
[main] Stop crit:        1.18987e-11
[main] Stop crit:        0.0125099
Ebkt times:              3.22101/86.92
Eval Ebkt times:         60.1991/1642.22
PiPjPk times:            17.9088/491.84
Eval PiPjPk times:       2.91722/77.44
L2prod times:            9.03549/250.15
Total time:              113.193/3073.72
[main] Time assemble (wall/proc) 14.1012/134.08
[main] Time solve (wall/proc) 4.87339/63.83
[main] Stop crit:        1.17347e-11
[main] Stop crit:        0.0125746
Ebkt times:              3.21902/89.31
Eval Ebkt times:         60.3301/1650.15
PiPjPk times:            17.8602/489.39
Eval PiPjPk times:       2.88655/75.97
L2prod times:            9.04889/251.38
Total time:              112.756/3076.43
[main] Time assemble (wall/proc) 14.1983/134.49
[main] Time solve (wall/proc) 4.81964/63.4
[main] Stop crit:        1.15772e-11
[main] Stop crit:        0.0126403
Ebkt times:              3.26314/91.78
Eval Ebkt times:         60.8229/1672.67
PiPjPk times:            17.9717/495.67
Eval PiPjPk times:       2.93412/77.37
L2prod times:            9.07344/249.38
Total time:              113.104/3101.92
[main] Time assemble (wall/proc) 14.1374/135.25
[main] Time solve (wall/proc) 4.8545/63.97
[main] Stop crit:        1.14274e-11
[main] Stop crit:        0.0127065
Ebkt times:              3.28668/89.44
Eval Ebkt times:         60.6128/1666.36
PiPjPk times:            17.931/495.95
Eval PiPjPk times:       2.94745/79.38
L2prod times:            9.08119/252.37
Total time:              112.945/3097.3
[main] Time assemble (wall/proc) 14.2271/135.26
[main] Time solve (wall/proc) 4.88064/63.97
[main] Stop crit:        1.12862e-11
[main] Stop crit:        0.0127729
Ebkt times:              3.25786/90.25
Eval Ebkt times:         60.7996/1674.27
PiPjPk times:            17.9149/492.51
Eval PiPjPk times:       2.8759/76.45
L2prod times:            9.10079/254.1
Total time:              113.273/3100.72
[main] Time assemble (wall/proc) 14.1522/135.3
[main] Time solve (wall/proc) 4.85555/63.83
[main] Stop crit:        1.11546e-11
[main] Stop crit:        0.0128389
Ebkt times:              3.23384/87.93
Eval Ebkt times:         60.7389/1673.66
PiPjPk times:            17.7614/488.29
Eval PiPjPk times:       2.84946/76.47
L2prod times:            9.092/253
Total time:              112.984/3095.98
[main] Time assemble (wall/proc) 14.1221/135.05
[main] Time solve (wall/proc) 4.83676/63.54
[main] Stop crit:        1.10334e-11
[main] Stop crit:        0.0129043
Ebkt times:              3.25877/86.9
Eval Ebkt times:         60.6904/1670.08
PiPjPk times:            17.8073/487.41
Eval PiPjPk times:       2.88317/76.24
L2prod times:            9.08811/253.1
Total time:              113.243/3096.73
[main] Time assemble (wall/proc) 14.1428/135.19
[main] Time solve (wall/proc) 4.84552/63.72
[main] Stop crit:        1.09232e-11
[main] Stop crit:        0.0129685
Ebkt times:              3.2294/88.43
Eval Ebkt times:         60.8231/1670.13
PiPjPk times:            17.8932/489.41
Eval PiPjPk times:       2.87133/76.32
L2prod times:            9.1199/253.18
Total time:              113.797/3105.87
[main] Time assemble (wall/proc) 14.2226/135.48
[main] Time solve (wall/proc) 4.87474/63.75
[main] Stop crit:        1.08246e-11
[main] Stop crit:        0.0130312
Ebkt times:              3.28345/90.76
Eval Ebkt times:         60.8008/1664.99
PiPjPk times:            17.738/483.16
Eval PiPjPk times:       2.92944/77.46
L2prod times:            9.14616/252.39
Total time:              113.642/3095.43
[main] Time assemble (wall/proc) 14.3252/135.31
[main] Time solve (wall/proc) 4.88678/64.04
[main] Stop crit:        1.0738e-11
[main] Stop crit:        0.013092
Ebkt times:              3.22799/88.62
Eval Ebkt times:         60.5403/1663.09
PiPjPk times:            17.9009/491.73
Eval PiPjPk times:       2.86277/76.81
L2prod times:            9.07142/250.44
Total time:              112.778/3085.8
[main] Time assemble (wall/proc) 14.1655/134.92
[main] Time solve (wall/proc) 4.88181/64.14
[main] Stop crit:        1.06635e-11
[main] Stop crit:        0.0131504
Ebkt times:              3.18866/86.59
Eval Ebkt times:         60.7015/1670.97
PiPjPk times:            17.8829/493.04
Eval PiPjPk times:       2.84988/76.02
L2prod times:            9.11442/250.09
Total time:              113.083/3097.98
[main] Time assemble (wall/proc) 14.2035/135.11
[main] Time solve (wall/proc) 4.87395/63.87
[main] Stop crit:        1.06011e-11
[main] Stop crit:        0.0132063
Ebkt times:              3.22547/88.29
Eval Ebkt times:         60.7164/1667.47
PiPjPk times:            17.7591/484.89
Eval PiPjPk times:       2.89572/77.06
L2prod times:            9.10245/251.14
Total time:              113.635/3091.09
[main] Time assemble (wall/proc) 14.1601/135.08
[main] Time solve (wall/proc) 4.84592/63.77
[main] Stop crit:        1.05506e-11
[main] Stop crit:        0.0132591
Ebkt times:              3.2474/89.03
Eval Ebkt times:         60.7729/1672.16
PiPjPk times:            17.817/488.85
Eval PiPjPk times:       2.98866/77.17
L2prod times:            9.11466/252.17
Total time:              113.76/3099.22
[main] Time assemble (wall/proc) 14.0968/134.96
[main] Time solve (wall/proc) 4.85629/63.59
[main] Stop crit:        1.05118e-11
[main] Stop crit:        0.0133087
Ebkt times:              3.27664/90.28
Eval Ebkt times:         60.7884/1669.73
PiPjPk times:            17.952/494.61
Eval PiPjPk times:       3.00114/77.59
L2prod times:            9.11742/253.18
Total time:              113.58/3102.53
[main] Time assemble (wall/proc) 14.1615/135.5
[main] Time solve (wall/proc) 4.87717/64.22
[main] Stop crit:        1.04842e-11
[main] Stop crit:        0.0133548
Ebkt times:              3.25669/88.69
Eval Ebkt times:         60.7922/1670.15
PiPjPk times:            17.9447/493.16
Eval PiPjPk times:       2.85657/74.56
L2prod times:            9.0792/250.19
Total time:              113.511/3100.74
[main] Time assemble (wall/proc) 14.1509/135.15
[main] Time solve (wall/proc) 4.86978/63.92
[main] Stop crit:        1.04672e-11
[main] Stop crit:        0.0133971
Ebkt times:              3.26753/89.67
Eval Ebkt times:         60.2689/1650.52
PiPjPk times:            17.8805/492.47
Eval PiPjPk times:       2.88356/77.79
L2prod times:            9.08814/254.66
Total time:              112.899/3078.96
[main] Time assemble (wall/proc) 14.226/134.83
[main] Time solve (wall/proc) 4.88113/64.12
[main] Stop crit:        1.046e-11
[main] Stop crit:        0.0134354
Ebkt times:              3.23284/89.33
Eval Ebkt times:         60.6543/1663.64
PiPjPk times:            17.9751/493.87
Eval PiPjPk times:       2.88236/77.43
L2prod times:            9.06592/251.9
Total time:              113.085/3092.5
[main] Time assemble (wall/proc) 14.1169/134.97
[main] Time solve (wall/proc) 4.80627/63.65
[main] Stop crit:        1.04621e-11
[main] Stop crit:        0.0134696
Ebkt times:              3.24159/90.74
Eval Ebkt times:         60.6773/1666.77
PiPjPk times:            17.8416/490.22
Eval PiPjPk times:       2.90787/77.27
L2prod times:            9.07576/250.48
Total time:              113.193/3091.62
[main] Time assemble (wall/proc) 14.0999/134.91
[main] Time solve (wall/proc) 4.86389/64.2
[main] Stop crit:        1.04725e-11
[main] Stop crit:        0.0134996
Ebkt times:              3.20249/87.77
Eval Ebkt times:         60.5766/1659.71
PiPjPk times:            17.9146/491.66
Eval PiPjPk times:       2.9567/76.03
L2prod times:            9.06875/252.43
Total time:              113.177/3086.64
[main] Time assemble (wall/proc) 14.1379/134.72
[main] Time solve (wall/proc) 4.84984/63.63
[main] Stop crit:        1.04905e-11
[main] Stop crit:        0.0135252
Ebkt times:              3.18319/85.98
Eval Ebkt times:         60.4874/1658.18
PiPjPk times:            17.8773/490.99
Eval PiPjPk times:       3.00122/76.37
L2prod times:            9.09625/252.57
Total time:              113.09/3089.99
[main] Time assemble (wall/proc) 14.2713/134.62
[main] Time solve (wall/proc) 4.88707/63.81
[main] Stop crit:        1.05153e-11
[main] Stop crit:        0.0135465
Ebkt times:              3.24578/89.59
Eval Ebkt times:         60.7293/1667.01
PiPjPk times:            17.8907/491.12
Eval PiPjPk times:       2.92642/77.58
L2prod times:            9.09727/253.51
Total time:              113.531/3100.68
[main] Time assemble (wall/proc) 14.1688/135.19
[main] Time solve (wall/proc) 4.85802/63.72
[main] Stop crit:        1.05459e-11
[main] Stop crit:        0.0135633
Ebkt times:              3.29556/92.58
Eval Ebkt times:         60.9561/1677.79
PiPjPk times:            17.8487/489.2
Eval PiPjPk times:       2.84542/75.31
L2prod times:            9.11763/252.78
Total time:              113.742/3104.44
[main] Time assemble (wall/proc) 14.0916/135.55
[main] Time solve (wall/proc) 4.86522/63.57
[main] Stop crit:        1.05817e-11
[main] Stop crit:        0.0135758
Ebkt times:              3.23873/89.07
Eval Ebkt times:         60.5653/1661.77
PiPjPk times:            17.935/493.34
Eval PiPjPk times:       2.94502/78.04
L2prod times:            9.07817/252.76
Total time:              113.021/3090.52
[main] Time assemble (wall/proc) 14.2279/135.24
[main] Time solve (wall/proc) 4.8735/63.88
[main] Stop crit:        1.06218e-11
[main] Stop crit:        0.0135839
Ebkt times:              3.27998/89.37
Eval Ebkt times:         60.7116/1669.93
PiPjPk times:            17.9769/495.67
Eval PiPjPk times:       2.88776/74.96
L2prod times:            9.11203/252.95
Total time:              113.353/3099.18
[main] Time assemble (wall/proc) 14.1164/135.54
[main] Time solve (wall/proc) 4.84941/63.68
[main] Stop crit:        1.06655e-11
[main] Stop crit:        0.0135878
Ebkt times:              3.23168/89.28
Eval Ebkt times:         60.5332/1658.52
PiPjPk times:            17.8737/490.43
Eval PiPjPk times:       2.86951/75.58
L2prod times:            9.03425/248.7
Total time:              113.23/3084.49
[main] Time assemble (wall/proc) 14.1604/134.89
[main] Time solve (wall/proc) 4.88213/64.17
[main] Stop crit:        1.07121e-11
[main] Stop crit:        0.0135875
Ebkt times:              3.21358/85.18
Eval Ebkt times:         60.4401/1653.71
PiPjPk times:            17.8637/490.07
Eval PiPjPk times:       2.7519/76.29
L2prod times:            9.04964/250.68
Total time:              113.116/3076.49
[main] Time assemble (wall/proc) 14.219/134.62
[main] Time solve (wall/proc) 4.8464/63.89
[main] Stop crit:        1.07609e-11
[main] Stop crit:        0.0135833
Ebkt times:              3.26969/89.65
Eval Ebkt times:         60.4862/1660.05
PiPjPk times:            17.7678/483.49
Eval PiPjPk times:       2.89224/75.86
L2prod times:            9.06852/253.06
Total time:              113.064/3083.2
[main] Time assemble (wall/proc) 14.2595/134.67
[main] Time solve (wall/proc) 4.86879/63.91
[main] Stop crit:        1.08115e-11
[main] 90%...
[main] Stop crit:        0.0135752
Ebkt times:              3.21199/87.43
Eval Ebkt times:         60.7165/1664.99
PiPjPk times:            17.929/493.46
Eval PiPjPk times:       2.88092/75.25
L2prod times:            9.10136/253.87
Total time:              113.389/3099.18
[main] Time assemble (wall/proc) 14.2065/135.33
[main] Time solve (wall/proc) 4.88588/64.16
[main] Stop crit:        1.08633e-11
[main] Stop crit:        0.0135634
Ebkt times:              3.27579/90.37
Eval Ebkt times:         60.9059/1680.62
PiPjPk times:            18.0121/497.95
Eval PiPjPk times:       2.92405/77.58
L2prod times:            9.09706/252.31
Total time:              113.348/3109.14
[main] Time assemble (wall/proc) 14.1908/135.5
[main] Time solve (wall/proc) 4.86035/63.78
[main] Stop crit:        1.0916e-11
[main] Stop crit:        0.0135482
Ebkt times:              3.1909/86.04
Eval Ebkt times:         60.2525/1648.89
PiPjPk times:            17.8458/487.99
Eval PiPjPk times:       2.91824/77.75
L2prod times:            9.02268/248.46
Total time:              113.11/3068.6
[main] Time assemble (wall/proc) 14.2439/134.37
[main] Time solve (wall/proc) 4.87239/64.07
[main] Stop crit:        1.09693e-11
[main] Stop crit:        0.0135298
Ebkt times:              3.21117/85.77
Eval Ebkt times:         60.6067/1664.32
PiPjPk times:            17.8788/489.85
Eval PiPjPk times:       2.87811/75.51
L2prod times:            9.10106/252.05
Total time:              113.259/3089.42
[main] Time assemble (wall/proc) 14.2486/134.75
[main] Time solve (wall/proc) 4.86424/63.68
[main] Stop crit:        1.1023e-11
[main] Stop crit:        0.0135084
Ebkt times:              3.2169/87.45
Eval Ebkt times:         60.6293/1669.39
PiPjPk times:            17.8221/488.91
Eval PiPjPk times:       2.88808/76.67
L2prod times:            9.09715/252.88
Total time:              112.815/3097.71
[main] Time assemble (wall/proc) 14.2031/134.88
[main] Time solve (wall/proc) 4.93226/64.41
[main] Stop crit:        1.10771e-11
[main] Stop crit:        0.0134843
Ebkt times:              3.26177/91.65
Eval Ebkt times:         60.5813/1667.76
PiPjPk times:            17.679/482.41
Eval PiPjPk times:       2.82641/73.41
L2prod times:            9.05756/249.95
Total time:              112.816/3088.34
[main] Time assemble (wall/proc) 14.1246/134.58
[main] Time solve (wall/proc) 4.87774/63.89
[main] Stop crit:        1.11315e-11
[main] Stop crit:        0.0134577
Ebkt times:              3.19333/87.41
Eval Ebkt times:         60.6824/1661.86
PiPjPk times:            17.9029/491.77
Eval PiPjPk times:       2.93663/79.23
L2prod times:            9.1049/253.83
Total time:              113.244/3091.93
[main] Time assemble (wall/proc) 14.1546/135.13
[main] Time solve (wall/proc) 4.85232/63.83
[main] Stop crit:        1.11866e-11
[main] Stop crit:        0.013429
Ebkt times:              3.20575/86
Eval Ebkt times:         60.2305/1640.85
PiPjPk times:            17.8132/486.79
Eval PiPjPk times:       2.90062/76.05
L2prod times:            9.04565/252.9
Total time:              113.417/3075.19
[main] Time assemble (wall/proc) 14.31/134.57
[main] Time solve (wall/proc) 4.90668/64.56
[main] Stop crit:        1.12425e-11
[main] Stop crit:        0.0133983
Ebkt times:              3.23582/88.71
Eval Ebkt times:         60.7774/1672.33
PiPjPk times:            17.9379/495.96
Eval PiPjPk times:       2.89198/77.24
L2prod times:            9.0955/253.19
Total time:              112.833/3101.29
[main] Time assemble (wall/proc) 14.0823/135.1
[main] Time solve (wall/proc) 4.81443/63.6
[main] Stop crit:        1.12996e-11
[main] Stop crit:        0.0133659
Ebkt times:              3.25963/88.86
Eval Ebkt times:         60.6866/1664.76
PiPjPk times:            17.9001/493.86
Eval PiPjPk times:       2.97777/78.69
L2prod times:            9.09064/252.92
Total time:              113.067/3093.82
[main] Time assemble (wall/proc) 14.0855/134.86
[main] Time solve (wall/proc) 4.87213/64.08
[main] Stop crit:        1.13585e-11
[main] Stop crit:        0.0133321
Ebkt times:              3.20497/89
Eval Ebkt times:         60.7213/1668.22
PiPjPk times:            17.8654/492.4
Eval PiPjPk times:       2.8524/75.21
L2prod times:            9.10703/253.36
Total time:              113.171/3098.37
[main] Time assemble (wall/proc) 14.1782/135.12
[main] Time solve (wall/proc) 4.86569/63.83
[main] Stop crit:        1.14196e-11
[main] Stop crit:        0.0132972
Ebkt times:              3.21097/88.04
Eval Ebkt times:         60.3986/1645.15
PiPjPk times:            17.7668/485.99
Eval PiPjPk times:       2.92456/77.05
L2prod times:            9.04131/249.02
Total time:              113.284/3072.8
[main] Time assemble (wall/proc) 14.117/134.36
[main] Time solve (wall/proc) 4.8548/64.21
[main] Stop crit:        1.14836e-11
[main] Stop crit:        0.0132613
Ebkt times:              3.25805/91.09
Eval Ebkt times:         60.6914/1666.67
PiPjPk times:            17.9279/493.54
Eval PiPjPk times:       2.87744/76.8
L2prod times:            9.09741/253.56
Total time:              113.064/3094.93
[main] Time assemble (wall/proc) 14.0851/135.08
[main] Time solve (wall/proc) 4.88436/64.44
[main] Stop crit:        1.15509e-11
[main] Stop crit:        0.0132248
Ebkt times:              3.26008/90.51
Eval Ebkt times:         61.0014/1677.59
PiPjPk times:            18.0982/500.3
Eval PiPjPk times:       2.94734/79.01
L2prod times:            9.14899/253.9
Total time:              114.093/3124
[main] Time assemble (wall/proc) 14.2999/136.16
[main] Time solve (wall/proc) 4.95231/64.82
[main] Stop crit:        1.16223e-11
[main] Stop crit:        0.0131876
Ebkt times:              3.23554/88.67
Eval Ebkt times:         60.7511/1668.02
PiPjPk times:            18.0149/497.2
Eval PiPjPk times:       2.93233/79.7
L2prod times:            9.10989/252.31
Total time:              113.266/3097
[main] Time assemble (wall/proc) 14.1601/135.31
[main] Time solve (wall/proc) 4.81136/63.79
[main] Stop crit:        1.1698e-11
[main] Stop crit:        0.0131502
Ebkt times:              3.26212/89.34
Eval Ebkt times:         60.6968/1673.95
PiPjPk times:            17.8745/492.16
Eval PiPjPk times:       2.82084/74.88
L2prod times:            9.11326/252.85
Total time:              112.818/3098.08
[main] Time assemble (wall/proc) 14.1602/135.15
[main] Time solve (wall/proc) 4.96038/65.19
[main] Stop crit:        1.17785e-11
[main] Stop crit:        0.0131125
Ebkt times:              3.24632/89.91
Eval Ebkt times:         60.6818/1663.9
PiPjPk times:            17.8243/488.88
Eval PiPjPk times:       2.99632/77.68
L2prod times:            9.10109/250.03
Total time:              113.537/3096.91
[main] Time assemble (wall/proc) 14.0857/134.9
[main] Time solve (wall/proc) 4.80829/63.85
[main] Stop crit:        1.1864e-11
[main] Stop crit:        0.0130748
Ebkt times:              3.31754/90.9
Eval Ebkt times:         61.3153/1688.12
PiPjPk times:            17.9563/492.26
Eval PiPjPk times:       2.92842/75.23
L2prod times:            9.17547/254.53
Total time:              114.588/3132.3
[main] Time assemble (wall/proc) 14.1738/136.73
[main] Time solve (wall/proc) 4.93858/64.42
[main] Stop crit:        1.19545e-11
[main] Stop crit:        0.0130371
Ebkt times:              3.25203/89.48
Eval Ebkt times:         60.6178/1664.8
PiPjPk times:            17.9317/495.81
Eval PiPjPk times:       2.93759/77.9
L2prod times:            9.10928/254.3
Total time:              113.392/3100.45
[main] Time assemble (wall/proc) 14.1129/135.17
[main] Time solve (wall/proc) 4.87662/64.28
[main] Stop crit:        1.20499e-11
[main] Stop crit:        0.0129994
Ebkt times:              3.25662/91.4
Eval Ebkt times:         60.566/1656.93
PiPjPk times:            17.9156/490.89
Eval PiPjPk times:       2.9663/75.45
L2prod times:            9.11531/253.82
Total time:              113.778/3097.68
[main] Time assemble (wall/proc) 14.1625/135.24
[main] Time solve (wall/proc) 4.86048/63.96
[main] Stop crit:        1.21497e-11
[main] Stop crit:        0.012962
Ebkt times:              3.21334/87.61
Eval Ebkt times:         60.3039/1652.89
PiPjPk times:            17.8079/488.45
Eval PiPjPk times:       2.9455/77.27
L2prod times:            9.0614/251.89
Total time:              113.15/3083.91
[main] Time assemble (wall/proc) 14.1192/134.35
[main] Time solve (wall/proc) 4.85805/63.9
[main] Stop crit:        1.22534e-11
[main] Stop crit:        0.0129247
Ebkt times:              3.2673/91.43
Eval Ebkt times:         61.0514/1681.28
PiPjPk times:            18.0171/496.44
Eval PiPjPk times:       2.944/76.77
L2prod times:            9.10456/253
Total time:              113.57/3117.89
[main] Time assemble (wall/proc) 14.1512/135.92
[main] Time solve (wall/proc) 4.87601/64.13
[main] Stop crit:        1.23603e-11
[main] Stop crit:        0.0128877
Ebkt times:              3.28763/90.57
Eval Ebkt times:         60.6043/1659.22
PiPjPk times:            17.879/491.99
Eval PiPjPk times:       2.91441/77.07
L2prod times:            9.04496/251.73
Total time:              113.183/3087.2
[main] Time assemble (wall/proc) 14.1543/134.93
[main] Time solve (wall/proc) 4.82182/63.04
[main] Stop crit:        1.24693e-11
[main] Stop crit:        0.0128509
Ebkt times:              3.26224/91.69
Eval Ebkt times:         60.8296/1675.38
PiPjPk times:            17.863/491.37
Eval PiPjPk times:       2.96573/79.56
L2prod times:            9.09517/251.15
Total time:              113.496/3102.83
[main] Time assemble (wall/proc) 14.1189/135.19
[main] Time solve (wall/proc) 4.86019/64.22
[main] Stop crit:        1.25794e-11
[main] Stop crit:        0.0128142
Ebkt times:              3.29164/92.98
Eval Ebkt times:         60.81/1668.34
PiPjPk times:            17.8005/487.93
Eval PiPjPk times:       2.80038/75.17
L2prod times:            9.12509/254.22
Total time:              113.65/3098.01
[main] Time assemble (wall/proc) 14.1809/135.24
[main] Time solve (wall/proc) 4.86163/63.94
[main] Stop crit:        1.26895e-11
[main] Stop crit:        0.0127778
Ebkt times:              3.23468/86.65
Eval Ebkt times:         60.6723/1668.37
PiPjPk times:            17.9003/493.99
Eval PiPjPk times:       2.97166/78.7
L2prod times:            9.0864/254.47
Total time:              113.054/3096.91
[main] Time assemble (wall/proc) 14.1331/134.99
[main] Time solve (wall/proc) 4.88817/64.56
[main] Stop crit:        1.27982e-11
[main] Stop crit:        0.0127414
Ebkt times:              3.27283/90.28
Eval Ebkt times:         60.7398/1669.8
PiPjPk times:            17.9838/497.91
Eval PiPjPk times:       2.89058/76.09
L2prod times:            9.12201/253.81
Total time:              113.441/3107.51
[main] Time assemble (wall/proc) 14.2796/135.79
[main] Time solve (wall/proc) 4.8597/63.38
[main] Stop crit:        1.29043e-11
[main] Stop crit:        0.0127052
Ebkt times:              3.24981/90.84
Eval Ebkt times:         60.7864/1676.18
PiPjPk times:            17.9888/499.07
Eval PiPjPk times:       2.86049/77.04
L2prod times:            9.09425/252.87
Total time:              112.632/3101.73
[main] Time assemble (wall/proc) 14.0524/135.17
[main] Time solve (wall/proc) 4.87241/63.38
[main] Stop crit:        1.30067e-11
[main] Stop crit:        0.012669
Ebkt times:              3.2408/90.69
Eval Ebkt times:         60.9698/1685.34
PiPjPk times:            17.9827/496.81
Eval PiPjPk times:       2.84975/75.84
L2prod times:            9.11862/252.56
Total time:              113.22/3114.3
[main] Time assemble (wall/proc) 14.1865/136.04
[main] Time solve (wall/proc) 4.86494/63.76
[main] Stop crit:        1.31042e-11
[main] Stop crit:        0.0126329
Ebkt times:              3.22661/88.36
Eval Ebkt times:         60.562/1664.35
PiPjPk times:            17.9426/497.8
Eval PiPjPk times:       2.89494/74.89
L2prod times:            9.06388/252.13
Total time:              112.874/3093.48
[main] Time assemble (wall/proc) 14.2543/135.05
[main] Time solve (wall/proc) 4.86948/63.68
[main] Stop crit:        1.31958e-11
[main] Stop crit:        0.0125968
Ebkt times:              3.18533/85.53
Eval Ebkt times:         60.5784/1659.69
PiPjPk times:            18.0414/495.71
Eval PiPjPk times:       2.98883/78.48
L2prod times:            9.05654/251.81
Total time:              113.351/3090.59
[main] Time assemble (wall/proc) 14.1372/134.89
[main] Time solve (wall/proc) 4.78446/63.23
[main] Stop crit:        1.32807e-11
[main] Stop crit:        0.0125607
Ebkt times:              3.22134/91.27
Eval Ebkt times:         60.5801/1659
PiPjPk times:            17.7356/483.49
Eval PiPjPk times:       2.97519/79.2
L2prod times:            9.06466/250.39
Total time:              113.497/3090.09
[main] Time assemble (wall/proc) 14.199/134.63
[main] Time solve (wall/proc) 4.80368/63.46
[main] Stop crit:        1.33583e-11
[main] Stop crit:        0.0125247
Ebkt times:              3.22775/87.81
Eval Ebkt times:         60.7439/1671.44
PiPjPk times:            17.9877/496.78
Eval PiPjPk times:       2.94895/76.09
L2prod times:            9.08897/251.39
Total time:              113.115/3101.04
[main] Time assemble (wall/proc) 14.1835/135.26
[main] Time solve (wall/proc) 4.87816/64.06
[main] Stop crit:        1.34282e-11
[main] Stop crit:        0.0124886
Ebkt times:              3.2378/88.69
Eval Ebkt times:         60.3467/1652.84
PiPjPk times:            17.8051/484.97
Eval PiPjPk times:       2.86967/74.17
L2prod times:            9.04875/251
Total time:              113.089/3074.65
[main] Time assemble (wall/proc) 14.218/134.4
[main] Time solve (wall/proc) 4.87687/64.02
[main] Stop crit:        1.34903e-11
[main] Stop crit:        0.0124527
Ebkt times:              3.22487/89.21
Eval Ebkt times:         60.8274/1668.92
PiPjPk times:            17.9722/494.51
Eval PiPjPk times:       2.86971/78
L2prod times:            9.10877/252.66
Total time:              113.284/3096.55
[main] Time assemble (wall/proc) 14.2535/135.26
[main] Time solve (wall/proc) 4.90955/64.86
[main] Stop crit:        1.35444e-11
[main] Stop crit:        0.0124168
Ebkt times:              3.23255/90.73
Eval Ebkt times:         60.581/1663.85
PiPjPk times:            17.8336/490.17
Eval PiPjPk times:       2.90512/77.58
L2prod times:            9.06386/251.1
Total time:              112.882/3091.54
[main] Time assemble (wall/proc) 14.1066/135.09
[main] Time solve (wall/proc) 4.80388/63.54
[main] Stop crit:        1.35908e-11
[main] Stop crit:        0.0123811
Ebkt times:              3.26186/90.42
Eval Ebkt times:         60.9988/1681.46
PiPjPk times:            17.9854/496.46
Eval PiPjPk times:       2.88284/76.96
L2prod times:            9.09226/250.57
Total time:              113.592/3116.04
[main] Time assemble (wall/proc) 14.0733/135.57
[main] Time solve (wall/proc) 4.79404/63.37
[main] Stop crit:        1.363e-11
[main] Stop crit:        0.0123457
Ebkt times:              3.22181/87.8
Eval Ebkt times:         60.7524/1675.15
PiPjPk times:            17.9582/493.69
Eval PiPjPk times:       2.95667/76.81
L2prod times:            9.14807/254.51
Total time:              113.407/3109.12
[main] Time assemble (wall/proc) 14.1556/135.34
[main] Time solve (wall/proc) 4.90723/64.11
[main] Stop crit:        1.36625e-11
[main] Stop crit:        0.0123107
Ebkt times:              3.26097/89.65
Eval Ebkt times:         60.8598/1677.87
PiPjPk times:            17.8786/491.14
Eval PiPjPk times:       2.9615/77.63
L2prod times:            9.09208/254.05
Total time:              113.152/3105.43
[main] Time assemble (wall/proc) 14.141/135.44
[main] Time solve (wall/proc) 4.87024/64.04
[main] Stop crit:        1.36888e-11
[main] Stop crit:        0.0122761
Ebkt times:              3.26071/87.81
Eval Ebkt times:         60.976/1682.29
PiPjPk times:            17.9206/494.26
Eval PiPjPk times:       2.87922/76.27
L2prod times:            9.12174/254.68
Total time:              113.267/3116.02
[main] Time assemble (wall/proc) 14.1422/135.65
[main] Time solve (wall/proc) 4.86706/63.63
[main] Stop crit:        1.37097e-11
[main] Stop crit:        0.0122421
Ebkt times:              3.22434/89.27
Eval Ebkt times:         60.667/1668.42
PiPjPk times:            18.0059/498.2
Eval PiPjPk times:       2.88627/75.62
L2prod times:            9.06682/251.78
Total time:              113.149/3096.22
[main] Time assemble (wall/proc) 14.1781/135.33
[main] Time solve (wall/proc) 4.87455/64.05
[main] Stop crit:        1.37259e-11
[main] Stop crit:        0.0122089
Ebkt times:              3.28829/90.64
Eval Ebkt times:         60.7313/1669.45
PiPjPk times:            17.9133/493.74
Eval PiPjPk times:       2.91261/76.96
L2prod times:            9.12312/254.67
Total time:              113.641/3105.35
[main] Time assemble (wall/proc) 14.1165/135.2
[main] Time solve (wall/proc) 4.83532/63.44
[main] Stop crit:        1.37381e-11
[main] Stop crit:        0.0121766
Ebkt times:              3.25385/91.1
Eval Ebkt times:         61.0063/1678.14
PiPjPk times:            17.9096/492.31
Eval PiPjPk times:       2.92552/77.52
L2prod times:            9.12697/253.2
Total time:              113.514/3109.59
[main] Time assemble (wall/proc) 14.1155/135.47
[main] Time solve (wall/proc) 4.90124/64
[main] Stop crit:        1.37468e-11
[main] Stop crit:        0.0121453
Ebkt times:              3.26808/90.16
Eval Ebkt times:         60.8988/1676.09
PiPjPk times:            17.8662/491.46
Eval PiPjPk times:       2.88375/74.79
L2prod times:            9.11798/254.43
Total time:              113.488/3105.55
[main] Time assemble (wall/proc) 14.106/135.19
[main] Time solve (wall/proc) 4.87774/63.69
[main] Stop crit:        1.37524e-11
[main] Stop crit:        0.0121153
Ebkt times:              3.17686/84.28
Eval Ebkt times:         60.095/1643.39
PiPjPk times:            17.8111/489.09
Eval PiPjPk times:       2.92231/80.44
L2prod times:            8.99643/248.15
Total time:              112.57/3065.85
[main] Time assemble (wall/proc) 14.0754/133.62
[main] Time solve (wall/proc) 4.86614/63.78
[main] Stop crit:        1.37554e-11
[main] Stop crit:        0.0120867
Ebkt times:              3.15702/85.42
Eval Ebkt times:         60.131/1640.39
PiPjPk times:            17.8182/488.2
Eval PiPjPk times:       3.10754/81.72
L2prod times:            8.93806/245.49
Total time:              113.006/3068.76
[main] Time assemble (wall/proc) 14.2421/133.91
[main] Time solve (wall/proc) 4.91652/64.15
[main] Stop crit:        1.37558e-11
[main] Stop crit:        0.0120596
Ebkt times:              3.32602/90.94
Eval Ebkt times:         61.0069/1676.77
PiPjPk times:            17.9304/495.45
Eval PiPjPk times:       2.89661/76.97
L2prod times:            9.1196/252.58
Total time:              113.94/3117.67
[main] Time assemble (wall/proc) 14.124/135.93
[main] Time solve (wall/proc) 4.89013/64.41
[main] Stop crit:        1.37536e-11
[main] Stop crit:        0.0120343
Ebkt times:              3.209/86.1
Eval Ebkt times:         60.4661/1650.64
PiPjPk times:            17.9162/492.88
Eval PiPjPk times:       2.98211/80.18
L2prod times:            9.07476/253.08
Total time:              113.214/3085.53
[main] Time assemble (wall/proc) 14.2251/134.72
[main] Time solve (wall/proc) 4.8914/64.46
[main] Stop crit:        1.37485e-11
[main] Stop crit:        0.0120109
Ebkt times:              3.1759/87.96
Eval Ebkt times:         60.3005/1649.42
PiPjPk times:            17.8634/489.85
Eval PiPjPk times:       2.96323/77.93
L2prod times:            9.02178/248.31
Total time:              113.169/3076.12
[main] Time assemble (wall/proc) 14.2572/134.28
[main] Time solve (wall/proc) 4.90413/64.4
[main] Stop crit:        1.37402e-11
[main] Time run (wall/proc) 14337.4/226325
[main] Compute errors
[main] Electric field error = 3.484
[main] Potential error = 0.799397
[main] Lambda = 0.14139
[main] Maximum residual = 2.03071e-15
[main] Maximum constraint difference = 6.48608e-12
[main] Time norms (wall/proc) 0.250401/6.75
[main] Mesh diameter 0.216506
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.866025  0.1        2.5079    --        0.968927  --       2.79347e-14  4.45312e-14
2    0.216506  0.0020284  3.484     -0.24     0.799397  0.14     2.03071e-15  6.48608e-12
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0226103     0.12          0.2635      0.89        0.268154       1.1885         0.0498111   0.437       14.6638   196.66
0.262671      5.89          14.2649     43.79       14.1902        135.064        4.87272     63.9426     14337.4   226325


==> outputs/N1_constr_preserv/Cubic-Cells_k2/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 135
DimSXCurl: 430
DimSXDiv: 376
DimLieAlg: 3
DimLASXGrad: 405
DimLASXCurl: 1290
DimLASXDiv: 1128
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.79347e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.18724
MaxConstraintDiff: 4.45312e-14
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.5079
E_L2Pot: 0.968927
absE_L2Elec: 1.80734
absE_L2Pot: 0.642743
absE_L2Lambda: 24.6701
N_L2Elec: 0.720658
N_L2Pot: 0.663356
TwallDDRCore: 0.0226103
TprocDDRCore: 0.12
TwallModel: 0.2635
TprocModel: 0.89
TwallAssemble: 0.268154
TprocAssemble: 1.1885
TwallSolve: 0.0498111
TprocSolve: 0.437
TwallRun: 14.6638
TprocRun: 196.66
Solver: Pardiso


==> outputs/N1_constr_preserv/Cubic-Cells_k2/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 4617
DimSXCurl: 20104
DimSXDiv: 20608
DimLieAlg: 3
DimLASXGrad: 13851
DimLASXCurl: 60312
DimLASXDiv: 61824
InitialTime: 0
FinalTime: 1
Timestep: 0.0020284
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.03071e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.70777
MaxConstraintDiff: 6.48608e-12
OuterIterations: 493
AvgNonlinearIterations: 1
E_L2Elec: 3.484
E_L2Pot: 0.799397
absE_L2Elec: 2.48262
absE_L2Pot: 0.524041
absE_L2Lambda: 0.14139
N_L2Elec: 0.712578
N_L2Pot: 0.655545
TwallDDRCore: 0.262671
TprocDDRCore: 5.89
TwallModel: 14.2649
TprocModel: 43.79
TwallAssemble: 14.1902
TprocAssemble: 135.064
TwallSolve: 4.87272
TprocSolve: 63.9426
TwallRun: 14337.4
TprocRun: 226325
Solver: Pardiso


==> outputs/N1_constr_preserv/Cubic-Cells_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0226103     0.12          0.2635      0.89        0.268154       1.1885         0.0498111   0.437       14.6638   196.66
0.262671      5.89          14.2649     43.79       14.1902        135.064        4.87272     63.9426     14337.4   226325


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.499828  0.0909091  2.55272   --        0.976975  --       7.47844e-15  2.06362e-14
0    0.313068  0.0625     2.60072   -0.04     0.90318   0.17     6.13578e-15  4.75412e-14


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0909091
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0340622/0.64
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.143309/1.15
[main] Initial constraint norm: 3.32956
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.798442
Ebkt times:              0.000726119/0.01
Eval Ebkt times:         0.208768/4.36
PiPjPk times:            0.0165224/0.44
Eval PiPjPk times:       0.0903087/1.88
L2prod times:            0.144034/3.14
Total time:              0.969304/20.69
[main] Time assemble (wall/proc) 0.10954/1.86
[main] Time solve (wall/proc) 0.0380538/0.71
[main] Stop crit:        0.00147363
Ebkt times:              0.0006863/0.04
Eval Ebkt times:         0.181124/5.04
PiPjPk times:            0.0181266/0.58
Eval PiPjPk times:       0.0667714/1.81
L2prod times:            0.231788/6.33
Total time:              1.04344/28.48
[main] Time assemble (wall/proc) 0.170153/3.88
[main] Time solve (wall/proc) 0.0267356/0.38
[main] Stop crit:        1.99428e-09
[main] Stop crit:        0.39409
Ebkt times:              0.000759462/0.04
Eval Ebkt times:         0.246292/6.69
PiPjPk times:            0.100904/2.95
Eval PiPjPk times:       0.0584866/1.67
L2prod times:            0.239479/6.71
Total time:              0.733975/20.59
[main] Time assemble (wall/proc) 0.120447/3.03
[main] Time solve (wall/proc) 0.0201431/0.24
[main] Stop crit:        0.00036984
Ebkt times:              0.000764992/0.01
Eval Ebkt times:         0.180042/4.95
PiPjPk times:            0.048958/1.35
Eval PiPjPk times:       0.0635211/1.74
L2prod times:            0.20629/5.74
Total time:              0.58565/16.21
[main] Time assemble (wall/proc) 0.117992/3.13
[main] Time solve (wall/proc) 0.0415381/1.02
[main] Stop crit:        1.24574e-10
[main] 18%...
[main] Stop crit:        0.266704
Ebkt times:              0.000751343/0.01
Eval Ebkt times:         0.18514/5.54
PiPjPk times:            0.0432037/1.08
Eval PiPjPk times:       0.0599527/1.68
L2prod times:            0.21339/5.59
Total time:              0.57642/16.08
[main] Time assemble (wall/proc) 0.117284/3.13
[main] Time solve (wall/proc) 0.0260912/0.39
[main] Stop crit:        0.000102052
Ebkt times:              0.00077588/0.02
Eval Ebkt times:         0.180197/4.79
PiPjPk times:            0.0403895/1.1
Eval PiPjPk times:       0.0623911/1.71
L2prod times:            0.257435/6.83
Total time:              0.59369/15.72
[main] Time assemble (wall/proc) 0.113539/2.98
[main] Time solve (wall/proc) 0.0260332/0.68
[main] Stop crit:        7.33393e-12
[main] Stop crit:        0.22685
Ebkt times:              0.0007519/0.03
Eval Ebkt times:         0.186272/5.45
PiPjPk times:            0.018245/0.53
Eval PiPjPk times:       0.0475021/1.27
L2prod times:            0.30682/8.46
Total time:              0.624661/17.57
[main] Time assemble (wall/proc) 0.116703/3.1
[main] Time solve (wall/proc) 0.0220975/0.42
[main] Stop crit:        9.00871e-05
Ebkt times:              0.000756204/0.01
Eval Ebkt times:         0.135558/4.15
PiPjPk times:            0.0279344/0.82
Eval PiPjPk times:       0.0311661/0.92
L2prod times:            0.317287/8.63
Total time:              0.57387/16.01
[main] Time assemble (wall/proc) 0.118273/3.13
[main] Time solve (wall/proc) 0.0256146/0.67
[main] Stop crit:        8.48397e-12
[main] 36%...
[main] Stop crit:        0.39326
Ebkt times:              0.000800309/0.03
Eval Ebkt times:         0.229686/6.66
PiPjPk times:            0.0517294/1.44
Eval PiPjPk times:       0.0327474/0.89
L2prod times:            0.224434/5.86
Total time:              0.594919/16.57
[main] Time assemble (wall/proc) 0.113026/3.01
[main] Time solve (wall/proc) 0.0235392/0.49
[main] Stop crit:        0.000411826
Ebkt times:              0.000767098/0.01
Eval Ebkt times:         0.208205/5.95
PiPjPk times:            0.0523804/1.53
Eval PiPjPk times:       0.0364477/0.99
L2prod times:            0.230663/6.33
Total time:              0.613327/17.29
[main] Time assemble (wall/proc) 0.114139/3.05
[main] Time solve (wall/proc) 0.0259674/0.67
[main] Stop crit:        1.74589e-10
[main] Stop crit:        0.650983
Ebkt times:              0.0145518/0.41
Eval Ebkt times:         0.201691/5.84
PiPjPk times:            0.0211717/0.61
Eval PiPjPk times:       0.0633529/1.79
L2prod times:            0.229172/6.17
Total time:              0.642513/18.08
[main] Time assemble (wall/proc) 0.122611/3.26
[main] Time solve (wall/proc) 0.0257548/0.59
[main] Stop crit:        0.000756958
Ebkt times:              0.000754745/0.01
Eval Ebkt times:         0.153539/4.49
PiPjPk times:            0.0186831/0.57
Eval PiPjPk times:       0.0236374/0.77
L2prod times:            0.346892/9.4
Total time:              0.585025/16.34
[main] Time assemble (wall/proc) 0.11028/2.93
[main] Time solve (wall/proc) 0.0259381/0.67
[main] Stop crit:        4.90151e-10
[main] 54%...
[main] Stop crit:        0.711671
Ebkt times:              0.000740617/0.02
Eval Ebkt times:         0.181249/5.26
PiPjPk times:            0.0406832/1.21
Eval PiPjPk times:       0.0562026/1.52
L2prod times:            0.283488/7.88
Total time:              0.652697/18.36
[main] Time assemble (wall/proc) 0.114392/2.69
[main] Time solve (wall/proc) 0.0228498/0.3
[main] Stop crit:        0.000757831
Ebkt times:              0.00075185/0.02
Eval Ebkt times:         0.153341/4.49
PiPjPk times:            0.0184616/0.53
Eval PiPjPk times:       0.0219797/0.73
L2prod times:            0.318094/8.68
Total time:              0.581596/16.28
[main] Time assemble (wall/proc) 0.113842/3.02
[main] Time solve (wall/proc) 0.0261087/0.68
[main] Stop crit:        3.56532e-10
[main] Stop crit:        0.525972
Ebkt times:              0.00076291/0.01
Eval Ebkt times:         0.17709/5.34
PiPjPk times:            0.0679579/1.83
Eval PiPjPk times:       0.065875/1.74
L2prod times:            0.191665/5.05
Total time:              0.553793/15.39
[main] Time assemble (wall/proc) 0.114102/3.02
[main] Time solve (wall/proc) 0.0255704/0.55
[main] Stop crit:        0.000400012
Ebkt times:              0.000744312/0.01
Eval Ebkt times:         0.242587/6.9
PiPjPk times:            0.0185827/0.68
Eval PiPjPk times:       0.0559158/1.55
L2prod times:            0.198918/5.13
Total time:              0.595345/16.61
[main] Time assemble (wall/proc) 0.114974/3.06
[main] Time solve (wall/proc) 0.0257593/0.67
[main] Stop crit:        7.71936e-11
[main] 72%...
[main] Stop crit:        0.332679
Ebkt times:              0.000779136/0
Eval Ebkt times:         0.169211/4.51
PiPjPk times:            0.0321866/1.03
Eval PiPjPk times:       0.0220963/0.62
L2prod times:            0.286834/7.93
Total time:              0.604062/16.79
[main] Time assemble (wall/proc) 0.114067/3.03
[main] Time solve (wall/proc) 0.0240044/0.42
[main] Stop crit:        0.000141371
Ebkt times:              0.000755698/0.03
Eval Ebkt times:         0.177191/5
PiPjPk times:            0.0188215/0.55
Eval PiPjPk times:       0.0221315/0.7
L2prod times:            0.293125/8.16
Total time:              0.577699/16.28
[main] Time assemble (wall/proc) 0.114763/3.04
[main] Time solve (wall/proc) 0.0256093/0.67
[main] Stop crit:        1.396e-11
[main] Stop crit:        0.2268
Ebkt times:              0.0007799/0.03
Eval Ebkt times:         0.175463/4.99
PiPjPk times:            0.0311564/0.92
Eval PiPjPk times:       0.0317177/0.81
L2prod times:            0.231816/6.27
Total time:              0.591491/16.47
[main] Time assemble (wall/proc) 0.120882/3.21
[main] Time solve (wall/proc) 0.0204985/0.29
[main] Stop crit:        8.15795e-05
Ebkt times:              0.000819888/0.02
Eval Ebkt times:         0.174515/4.73
PiPjPk times:            0.0195552/0.49
Eval PiPjPk times:       0.0340906/1.1
L2prod times:            0.224531/6.24
Total time:              0.513931/14.17
[main] Time assemble (wall/proc) 0.111036/2.95
[main] Time solve (wall/proc) 0.0253974/0.66
[main] Stop crit:        8.42716e-12
[main] 90%...
[main] Stop crit:        0.23044
Ebkt times:              0.000741379/0
Eval Ebkt times:         0.177595/5.17
PiPjPk times:            0.0293371/1
Eval PiPjPk times:       0.0634252/1.63
L2prod times:            0.210103/5.7
Total time:              0.561685/15.76
[main] Time assemble (wall/proc) 0.112092/2.98
[main] Time solve (wall/proc) 0.0274336/0.6
[main] Stop crit:        0.000105777
Ebkt times:              0.000769243/0
Eval Ebkt times:         0.232565/6.53
PiPjPk times:            0.0179951/0.51
Eval PiPjPk times:       0.0398269/1.28
L2prod times:            0.246912/6.93
Total time:              0.607159/17.03
[main] Time assemble (wall/proc) 0.112974/3.01
[main] Time solve (wall/proc) 0.0256275/0.67
[main] Stop crit:        1.19134e-11
[main] Time run (wall/proc) 4.70017/120.51
[main] Compute errors
[main] Electric field error = 2.55272
[main] Potential error = 0.976975
[main] Lambda = 21.2266
[main] Maximum residual = 7.47844e-15
[main] Maximum constraint difference = 2.06362e-14
[main] Time norms (wall/proc) 0.0187015/0.52
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0625
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0701689/1.41
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.305765/2.53
[main] Initial constraint norm: 3.4649
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.764739
Ebkt times:              0.00394/0.09
Eval Ebkt times:         0.710385/18.04
PiPjPk times:            0.0729285/1.86
Eval PiPjPk times:       0.139345/4.06
L2prod times:            0.636593/16.39
Total time:              1.84775/47.99
[main] Time assemble (wall/proc) 0.309641/2.15
[main] Time solve (wall/proc) 0.101465/1.24
[main] Stop crit:        0.000573794
Ebkt times:              0.00395668/0.05
Eval Ebkt times:         1.13358/29.95
PiPjPk times:            0.078232/1.98
Eval PiPjPk times:       0.171604/4.1
L2prod times:            0.684004/17.41
Total time:              2.40126/61.94
[main] Time assemble (wall/proc) 0.319857/2.95
[main] Time solve (wall/proc) 0.0978513/1.26
[main] Stop crit:        1.24479e-10
[main] Stop crit:        0.45471
Ebkt times:              0.00437435/0.07
Eval Ebkt times:         0.577257/15.76
PiPjPk times:            0.0760959/2.26
Eval PiPjPk times:       0.144808/4.2
L2prod times:            0.660571/17.78
Total time:              1.75789/48
[main] Time assemble (wall/proc) 0.297261/2.15
[main] Time solve (wall/proc) 0.106558/1.44
[main] Stop crit:        0.000215956
Ebkt times:              0.0115644/0.27
Eval Ebkt times:         0.6407/17.06
PiPjPk times:            0.10271/2.56
Eval PiPjPk times:       0.194245/5.07
L2prod times:            0.780573/20.63
Total time:              2.15327/56.5
[main] Time assemble (wall/proc) 0.342121/2.67
[main] Time solve (wall/proc) 0.0931429/1.14
[main] Stop crit:        2.23644e-11
[main] 12%...
[main] Stop crit:        0.278525
Ebkt times:              0.00433868/0.12
Eval Ebkt times:         0.57059/15.77
PiPjPk times:            0.0755104/2.14
Eval PiPjPk times:       0.143541/3.75
L2prod times:            0.651735/17.97
Total time:              1.73717/47.49
[main] Time assemble (wall/proc) 0.29783/2.12
[main] Time solve (wall/proc) 0.0888996/1.14
[main] Stop crit:        8.01465e-05
Ebkt times:              0.0041077/0.07
Eval Ebkt times:         0.586824/14.86
PiPjPk times:            0.0779439/2.14
Eval PiPjPk times:       0.141046/3.54
L2prod times:            0.669971/17.17
Total time:              1.75647/45.06
[main] Time assemble (wall/proc) 0.307244/2.22
[main] Time solve (wall/proc) 0.086895/1.08
[main] Stop crit:        3.04869e-12
[main] Stop crit:        0.153951
Ebkt times:              0.00435049/0.1
Eval Ebkt times:         0.570564/15.91
PiPjPk times:            0.0761008/2.22
Eval PiPjPk times:       0.143642/3.71
L2prod times:            0.651036/17.72
Total time:              1.73735/47.41
[main] Time assemble (wall/proc) 0.271787/2.1
[main] Time solve (wall/proc) 0.0980432/1.32
[main] Stop crit:        3.71899e-05
Ebkt times:              0.00422049/0.11
Eval Ebkt times:         0.682922/18.78
PiPjPk times:            0.0706817/1.95
Eval PiPjPk times:       0.137506/3.68
L2prod times:            0.796964/21.64
Total time:              1.98613/54.05
[main] Time assemble (wall/proc) 0.275336/2.45
[main] Time solve (wall/proc) 0.0961618/1.24
[main] Stop crit:        5.8316e-13
[main] 25%...
[main] Stop crit:        0.159188
Ebkt times:              0.00431309/0.16
Eval Ebkt times:         0.569608/15.7
PiPjPk times:            0.0752536/2.22
Eval PiPjPk times:       0.142689/3.81
L2prod times:            0.650706/17.72
Total time:              1.73302/47.76
[main] Time assemble (wall/proc) 0.283936/2.11
[main] Time solve (wall/proc) 0.0892244/1.13
[main] Stop crit:        2.70679e-05
Ebkt times:              0.00421004/0.05
Eval Ebkt times:         0.646786/16.46
PiPjPk times:            0.0803715/2.47
Eval PiPjPk times:       0.148856/3.49
L2prod times:            0.774116/20.36
Total time:              1.9547/50.8
[main] Time assemble (wall/proc) 0.300385/2.46
[main] Time solve (wall/proc) 0.0881244/1.08
[main] Stop crit:        3.81436e-13
[main] Stop crit:        0.239828
Ebkt times:              0.00441772/0.09
Eval Ebkt times:         0.568464/15.78
PiPjPk times:            0.0750395/2.11
Eval PiPjPk times:       0.142425/4.01
L2prod times:            0.648574/17.97
Total time:              1.72941/47.54
[main] Time assemble (wall/proc) 0.256613/2.07
[main] Time solve (wall/proc) 0.0853593/1.04
[main] Stop crit:        6.88935e-05
Ebkt times:              0.00384889/0.04
Eval Ebkt times:         0.598363/13.5
PiPjPk times:            0.078995/1.86
Eval PiPjPk times:       0.179411/4.22
L2prod times:            0.714369/16.69
Total time:              1.85264/42.47
[main] Time assemble (wall/proc) 0.329597/2.4
[main] Time solve (wall/proc) 0.0860532/1.06
[main] Stop crit:        2.43032e-12
[main] 37%...
[main] Stop crit:        0.367956
Ebkt times:              0.00432824/0.13
Eval Ebkt times:         0.55828/15.02
PiPjPk times:            0.0738685/1.96
Eval PiPjPk times:       0.139702/4.11
L2prod times:            0.639788/17.47
Total time:              1.70127/46.75
[main] Time assemble (wall/proc) 0.264288/2.05
[main] Time solve (wall/proc) 0.0858942/1.05
[main] Stop crit:        0.000160032
Ebkt times:              0.00415551/0.07
Eval Ebkt times:         0.661925/17.54
PiPjPk times:            0.0814352/2.11
Eval PiPjPk times:       0.145714/4.22
L2prod times:            0.718744/19.74
Total time:              1.912/51.79
[main] Time assemble (wall/proc) 0.292821/2.4
[main] Time solve (wall/proc) 0.0884337/1.11
[main] Stop crit:        1.74403e-11
[main] Stop crit:        0.486508
Ebkt times:              0.00433576/0.13
Eval Ebkt times:         0.568421/15.34
PiPjPk times:            0.07501/2.4
Eval PiPjPk times:       0.142118/3.91
L2prod times:            0.649699/17.95
Total time:              1.73074/47.77
[main] Time assemble (wall/proc) 0.257646/2.08
[main] Time solve (wall/proc) 0.0845863/1.02
[main] Stop crit:        0.000242846
Ebkt times:              0.00394208/0.15
Eval Ebkt times:         0.569395/12.71
PiPjPk times:            0.0806997/1.85
Eval PiPjPk times:       0.130573/3.02
L2prod times:            0.71761/17.04
Total time:              1.78454/41.07
[main] Time assemble (wall/proc) 0.294573/2.36
[main] Time solve (wall/proc) 0.0926638/1.18
[main] Stop crit:        3.62666e-11
[main] 50%...
[main] Stop crit:        0.549366
Ebkt times:              0.00449974/0.14
Eval Ebkt times:         0.55819/15.05
PiPjPk times:            0.0737779/1.88
Eval PiPjPk times:       0.139454/4.09
L2prod times:            0.635701/17.4
Total time:              1.69753/46.58
[main] Time assemble (wall/proc) 0.255794/2.04
[main] Time solve (wall/proc) 0.0894263/1.15
[main] Stop crit:        0.000263607
Ebkt times:              0.00422617/0.15
Eval Ebkt times:         0.600962/15.91
PiPjPk times:            0.090003/2.29
Eval PiPjPk times:       0.17963/4.67
L2prod times:            0.693462/18.06
Total time:              1.89489/49.43
[main] Time assemble (wall/proc) 0.297061/2.36
[main] Time solve (wall/proc) 0.0919456/1.18
[main] Stop crit:        3.47178e-11
[main] Stop crit:        0.479794
Ebkt times:              0.00457739/0.05
Eval Ebkt times:         0.584629/16.04
PiPjPk times:            0.0774298/2.4
Eval PiPjPk times:       0.146768/4.2
L2prod times:            0.669129/18.39
Total time:              1.78176/49
[main] Time assemble (wall/proc) 0.276149/2.16
[main] Time solve (wall/proc) 0.0842365/0.99
[main] Stop crit:        0.000190379
Ebkt times:              0.00417628/0.11
Eval Ebkt times:         0.642985/16.05
PiPjPk times:            0.070898/1.61
Eval PiPjPk times:       0.141509/3.95
L2prod times:            0.651469/16.69
Total time:              1.85938/47.43
[main] Time assemble (wall/proc) 0.300615/2.32
[main] Time solve (wall/proc) 0.0901064/1.13
[main] Stop crit:        1.39243e-11
[main] 62%...
[main] Stop crit:        0.355685
Ebkt times:              0.00443702/0.18
Eval Ebkt times:         0.564263/15.49
PiPjPk times:            0.074584/2
Eval PiPjPk times:       0.145369/3.8
L2prod times:            0.644864/17.77
Total time:              1.72319/47.11
[main] Time assemble (wall/proc) 0.297178/2.1
[main] Time solve (wall/proc) 0.0854865/1.05
[main] Stop crit:        9.85804e-05
Ebkt times:              0.00419826/0.11
Eval Ebkt times:         0.578809/14.81
PiPjPk times:            0.071137/1.8
Eval PiPjPk times:       0.134166/3.38
L2prod times:            0.658663/16.77
Total time:              1.73271/44.23
[main] Time assemble (wall/proc) 0.299893/2.12
[main] Time solve (wall/proc) 0.0948109/1.22
[main] Stop crit:        2.53714e-12
[main] Stop crit:        0.254143
Ebkt times:              0.00434536/0.05
Eval Ebkt times:         0.569696/15.72
PiPjPk times:            0.0751592/2.04
Eval PiPjPk times:       0.142277/3.75
L2prod times:            0.651196/18.09
Total time:              1.73271/47.46
[main] Time assemble (wall/proc) 0.27434/2.09
[main] Time solve (wall/proc) 0.0860691/1.04
[main] Stop crit:        4.63861e-05
Ebkt times:              0.00428622/0.08
Eval Ebkt times:         0.554061/14.68
PiPjPk times:            0.0714923/2.1
Eval PiPjPk times:       0.135236/3.61
L2prod times:            0.625249/16.6
Total time:              1.68854/45.16
[main] Time assemble (wall/proc) 0.275826/2.11
[main] Time solve (wall/proc) 0.0944825/1.19
[main] Stop crit:        1.07733e-12
[main] 75%...
[main] Stop crit:        0.192515
Ebkt times:              0.00436695/0.11
Eval Ebkt times:         0.571543/16.13
PiPjPk times:            0.075309/1.87
Eval PiPjPk times:       0.14281/3.83
L2prod times:            0.653321/17.84
Total time:              1.73883/47.64
[main] Time assemble (wall/proc) 0.279358/2.1
[main] Time solve (wall/proc) 0.0876895/1.1
[main] Stop crit:        3.83245e-05
Ebkt times:              0.00401634/0.11
Eval Ebkt times:         0.602629/15.42
PiPjPk times:            0.0677715/1.82
Eval PiPjPk times:       0.154726/4.08
L2prod times:            0.656997/16.16
Total time:              1.7967/45.07
[main] Time assemble (wall/proc) 0.300353/2.26
[main] Time solve (wall/proc) 0.0872603/1.06
[main] Stop crit:        9.46135e-13
[main] Stop crit:        0.173263
Ebkt times:              0.00437602/0.15
Eval Ebkt times:         0.568277/15.7
PiPjPk times:            0.0741802/2.33
Eval PiPjPk times:       0.140757/3.87
L2prod times:            0.646557/17.65
Total time:              1.72191/47.52
[main] Time assemble (wall/proc) 0.268807/2.08
[main] Time solve (wall/proc) 0.09575/1.28
[main] Stop crit:        3.79713e-05
Ebkt times:              0.00420511/0.09
Eval Ebkt times:         0.628806/17.06
PiPjPk times:            0.0831459/2.55
Eval PiPjPk times:       0.142234/3.44
L2prod times:            0.724115/19.33
Total time:              1.89085/50.23
[main] Time assemble (wall/proc) 0.314072/2.52
[main] Time solve (wall/proc) 0.0891182/1.09
[main] Stop crit:        1.1876e-12
[main] 87%...
[main] Stop crit:        0.188293
Ebkt times:              0.00440564/0.05
Eval Ebkt times:         0.574676/15.52
PiPjPk times:            0.0759324/1.93
Eval PiPjPk times:       0.145763/3.97
L2prod times:            0.656922/18.11
Total time:              1.75299/47.49
[main] Time assemble (wall/proc) 0.270373/2.1
[main] Time solve (wall/proc) 0.0858602/1.06
[main] Stop crit:        4.03229e-05
Ebkt times:              0.00408689/0.12
Eval Ebkt times:         0.57776/14.44
PiPjPk times:            0.0680393/1.88
Eval PiPjPk times:       0.132782/3.17
L2prod times:            0.59231/14.96
Total time:              1.68255/41.84
[main] Time assemble (wall/proc) 0.278277/2.01
[main] Time solve (wall/proc) 0.0929351/1.18
[main] Stop crit:        8.68922e-13
[main] Stop crit:        0.226261
Ebkt times:              0.00436035/0.09
Eval Ebkt times:         0.567715/15.54
PiPjPk times:            0.0748191/1.98
Eval PiPjPk times:       0.141166/4.02
L2prod times:            0.65086/17.74
Total time:              1.72792/47.41
[main] Time assemble (wall/proc) 0.261636/2.08
[main] Time solve (wall/proc) 0.0896185/1.13
[main] Stop crit:        5.98361e-05
Ebkt times:              0.00426896/0.13
Eval Ebkt times:         0.674186/17.66
PiPjPk times:            0.0705081/1.88
Eval PiPjPk times:       0.140746/3.72
L2prod times:            0.686217/18.81
Total time:              1.89506/51.04
[main] Time assemble (wall/proc) 0.27436/2.38
[main] Time solve (wall/proc) 0.0929581/1.2
[main] Stop crit:        1.0677e-12
[main] Time run (wall/proc) 21.1378/348.43
[main] Compute errors
[main] Electric field error = 2.60072
[main] Potential error = 0.90318
[main] Lambda = 19.492
[main] Maximum residual = 6.13578e-15
[main] Maximum constraint difference = 4.75412e-14
[main] Time norms (wall/proc) 0.075289/2.07
[main] Mesh diameter 0.313068
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.499828  0.0909091  2.55272   --        0.976975  --       7.47844e-15  2.06362e-14
0    0.313068  0.0625     2.60072   -0.04     0.90318   0.17     6.13578e-15  4.75412e-14


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k0/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 124
DimSXCurl: 628
DimSXDiv: 913
DimLieAlg: 3
DimLASXGrad: 372
DimLASXCurl: 1884
DimLASXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-06
Theta: 1
MaxResidual: 7.47844e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.32956
MaxConstraintDiff: 2.06362e-14
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 2.55272
E_L2Pot: 0.976975
absE_L2Elec: 1.87485
absE_L2Pot: 0.660095
absE_L2Lambda: 21.2266
N_L2Elec: 0.734452
N_L2Pot: 0.675652
TwallDDRCore: 0.0340622
TprocDDRCore: 0.64
TwallModel: 0.143309
TprocModel: 1.15
TwallAssemble: 0.117596
TprocAssemble: 3.02273
TwallSolve: 0.0261984
TprocSolve: 0.565455
TwallRun: 4.70017
TprocRun: 120.51
Solver: Pardiso


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k0/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 383
DimSXCurl: 2139
DimSXDiv: 3261
DimLieAlg: 3
DimLASXGrad: 1149
DimLASXCurl: 6417
DimLASXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.13578e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.4649
MaxConstraintDiff: 4.75412e-14
OuterIterations: 16
AvgNonlinearIterations: 2
E_L2Elec: 2.60072
E_L2Pot: 0.90318
absE_L2Elec: 1.87641
absE_L2Pot: 0.599354
absE_L2Lambda: 19.492
N_L2Elec: 0.721499
N_L2Pot: 0.663604
TwallDDRCore: 0.0701689
TprocDDRCore: 1.41
TwallModel: 0.305765
TprocModel: 2.53
TwallAssemble: 0.288282
TprocAssemble: 2.23656
TwallSolve: 0.0908472
TprocSolve: 1.14313
TwallRun: 21.1378
TprocRun: 348.43
Solver: Pardiso


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.499828  0.047619   2.55457   --        0.861631  --       2.45853e-14  3.67781e-13
1    0.313068  0.0192308  2.83802   -0.22     0.811816  0.13     1.40997e-14  1.81426e-12


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.047619
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0682102/1.59
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.03533/4.31
[main] Initial constraint norm: 3.91758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.813052
Ebkt times:              0.137431/3.64
Eval Ebkt times:         0.975143/26.03
PiPjPk times:            0.337058/9.03
Eval PiPjPk times:       0.148885/4.07
L2prod times:            0.710809/18.86
Total time:              2.92232/77.93
[main] Time assemble (wall/proc) 0.692353/3.9
[main] Time solve (wall/proc) 0.207751/2.83
[main] Stop crit:        0.000355944
Ebkt times:              0.133008/3.57
Eval Ebkt times:         0.93487/25.9
PiPjPk times:            0.325002/8.89
Eval PiPjPk times:       0.149068/4.23
L2prod times:            0.681815/18.02
Total time:              2.79852/76.02
[main] Time assemble (wall/proc) 0.66008/3.78
[main] Time solve (wall/proc) 0.182864/2.46
[main] Stop crit:        1.90287e-11
[main] Stop crit:        0.483837
Ebkt times:              0.139074/3.66
Eval Ebkt times:         0.984348/26.57
PiPjPk times:            0.33981/9.44
Eval PiPjPk times:       0.137694/3.89
L2prod times:            0.722912/19.73
Total time:              2.88856/78.67
[main] Time assemble (wall/proc) 0.660264/3.92
[main] Time solve (wall/proc) 0.188694/2.64
[main] Stop crit:        0.000108155
Ebkt times:              0.135004/3.82
Eval Ebkt times:         0.965742/26.39
PiPjPk times:            0.334963/9.32
Eval PiPjPk times:       0.136399/3.82
L2prod times:            0.708825/19.39
Total time:              2.83857/78.42
[main] Time assemble (wall/proc) 0.692086/3.92
[main] Time solve (wall/proc) 0.190999/2.64
[main] Stop crit:        3.92623e-12
[main] Stop crit:        0.271095
Ebkt times:              0.143095/4.21
Eval Ebkt times:         1.00655/28
PiPjPk times:            0.344521/9.12
Eval PiPjPk times:       0.13957/3.55
L2prod times:            0.738878/19.48
Total time:              2.94803/80.92
[main] Time assemble (wall/proc) 0.690595/4
[main] Time solve (wall/proc) 0.198959/2.68
[main] Stop crit:        5.42768e-05
Ebkt times:              0.138242/3.39
Eval Ebkt times:         0.982599/27.22
PiPjPk times:            0.3326/9.2
Eval PiPjPk times:       0.135626/4.09
L2prod times:            0.717786/19.32
Total time:              2.86852/78.33
[main] Time assemble (wall/proc) 0.688112/3.92
[main] Time solve (wall/proc) 0.197321/2.67
[main] Stop crit:        9.15583e-13
[main] 14%...
[main] Stop crit:        0.168461
Ebkt times:              0.134841/3.7
Eval Ebkt times:         0.957434/27.73
PiPjPk times:            0.326439/9.18
Eval PiPjPk times:       0.133605/3.93
L2prod times:            0.693269/18.18
Total time:              2.79688/78.19
[main] Time assemble (wall/proc) 0.635566/3.82
[main] Time solve (wall/proc) 0.203106/2.79
[main] Stop crit:        2.48668e-05
Ebkt times:              0.139306/3.93
Eval Ebkt times:         1.00453/28.67
PiPjPk times:            0.343378/9.32
Eval PiPjPk times:       0.138524/3.99
L2prod times:            0.71873/19.11
Total time:              2.92088/81.71
[main] Time assemble (wall/proc) 0.654233/3.94
[main] Time solve (wall/proc) 0.182453/2.46
[main] Stop crit:        2.31419e-13
[main] Stop crit:        0.12681
Ebkt times:              0.142561/4.14
Eval Ebkt times:         1.00583/26.65
PiPjPk times:            0.34451/10.01
Eval PiPjPk times:       0.138862/3.95
L2prod times:            0.744426/19.21
Total time:              2.95332/79.73
[main] Time assemble (wall/proc) 0.668985/3.97
[main] Time solve (wall/proc) 0.19012/2.65
[main] Stop crit:        1.35205e-05
Ebkt times:              0.136612/3.98
Eval Ebkt times:         0.980847/26.41
PiPjPk times:            0.336216/9.47
Eval PiPjPk times:       0.137108/3.39
L2prod times:            0.717121/19.64
Total time:              2.87228/78.57
[main] Time assemble (wall/proc) 0.650101/3.88
[main] Time solve (wall/proc) 0.188247/2.54
[main] Stop crit:        8.97562e-14
[main] Stop crit:        0.113566
Ebkt times:              0.135905/3.6
Eval Ebkt times:         0.958645/26.47
PiPjPk times:            0.32894/9.61
Eval PiPjPk times:       0.134927/3.64
L2prod times:            0.706388/19.15
Total time:              2.81938/77.42
[main] Time assemble (wall/proc) 0.657676/3.85
[main] Time solve (wall/proc) 0.191783/2.62
[main] Stop crit:        8.78641e-06
Ebkt times:              0.146123/3.96
Eval Ebkt times:         1.0293/28.62
PiPjPk times:            0.346366/9.71
Eval PiPjPk times:       0.141157/3.75
L2prod times:            0.748906/20.38
Total time:              2.99777/82.4
[main] Time assemble (wall/proc) 0.655716/4.02
[main] Time solve (wall/proc) 0.186545/2.57
[main] Stop crit:        5.01531e-14
[main] 28%...
[main] Stop crit:        0.141773
Ebkt times:              0.135375/3.44
Eval Ebkt times:         0.967121/27.2
PiPjPk times:            0.328881/9.49
Eval PiPjPk times:       0.134782/3.79
L2prod times:            0.699367/18.57
Total time:              2.82294/78.35
[main] Time assemble (wall/proc) 0.66661/3.86
[main] Time solve (wall/proc) 0.206765/2.92
[main] Stop crit:        1.29001e-05
Ebkt times:              0.139026/3.8
Eval Ebkt times:         0.995232/27.12
PiPjPk times:            0.343628/9.83
Eval PiPjPk times:       0.138097/3.73
L2prod times:            0.730261/20.03
Total time:              2.91678/80.19
[main] Time assemble (wall/proc) 0.6572/3.96
[main] Time solve (wall/proc) 0.200127/2.7
[main] Stop crit:        8.21997e-14
[main] Stop crit:        0.211386
Ebkt times:              0.142141/3.85
Eval Ebkt times:         1.00523/27.49
PiPjPk times:            0.341983/9.37
Eval PiPjPk times:       0.138452/3.96
L2prod times:            0.731931/19.64
Total time:              2.93753/81.06
[main] Time assemble (wall/proc) 0.663885/3.95
[main] Time solve (wall/proc) 0.204811/2.8
[main] Stop crit:        3.08612e-05
Ebkt times:              0.142556/3.75
Eval Ebkt times:         1.00868/28.36
PiPjPk times:            0.338639/9.04
Eval PiPjPk times:       0.138348/4.13
L2prod times:            0.732436/19.58
Total time:              2.93922/80.9
[main] Time assemble (wall/proc) 0.662553/3.96
[main] Time solve (wall/proc) 0.202557/2.82
[main] Stop crit:        7.27582e-13
[main] 38%...
[main] Stop crit:        0.307007
Ebkt times:              0.134047/3.76
Eval Ebkt times:         0.949189/26.68
PiPjPk times:            0.32669/8.96
Eval PiPjPk times:       0.133218/3.86
L2prod times:            0.693633/18.39
Total time:              2.78504/77.2
[main] Time assemble (wall/proc) 0.638075/3.83
[main] Time solve (wall/proc) 0.185839/2.53
[main] Stop crit:        5.33658e-05
Ebkt times:              0.138576/3.71
Eval Ebkt times:         0.980217/26.48
PiPjPk times:            0.337814/9.24
Eval PiPjPk times:       0.136258/3.7
L2prod times:            0.719645/19.5
Total time:              2.87282/78.63
[main] Time assemble (wall/proc) 0.660579/3.91
[main] Time solve (wall/proc) 0.183946/2.44
[main] Stop crit:        2.20237e-12
[main] Stop crit:        0.43319
Ebkt times:              0.137019/3.84
Eval Ebkt times:         0.981185/28.13
PiPjPk times:            0.331381/9.63
Eval PiPjPk times:       0.135471/3.85
L2prod times:            0.701203/18.03
Total time:              2.8515/79.86
[main] Time assemble (wall/proc) 0.642829/3.87
[main] Time solve (wall/proc) 0.193102/2.64
[main] Stop crit:        7.95633e-05
Ebkt times:              0.139963/3.57
Eval Ebkt times:         0.961229/24.63
PiPjPk times:            0.343305/8.72
Eval PiPjPk times:       0.132714/3.41
L2prod times:            0.704274/18.26
Total time:              2.84524/73.38
[main] Time assemble (wall/proc) 0.682443/3.82
[main] Time solve (wall/proc) 0.18461/2.5
[main] Stop crit:        4.00926e-12
[main] Stop crit:        0.568136
Ebkt times:              0.135165/3.62
Eval Ebkt times:         0.953484/26.69
PiPjPk times:            0.328068/9.88
Eval PiPjPk times:       0.134198/4.03
L2prod times:            0.694984/18
Total time:              2.79789/77.67
[main] Time assemble (wall/proc) 0.6643/3.84
[main] Time solve (wall/proc) 0.181753/2.43
[main] Stop crit:        9.93819e-05
Ebkt times:              0.140729/3.97
Eval Ebkt times:         1.0063/27.43
PiPjPk times:            0.339164/9.45
Eval PiPjPk times:       0.138802/3.86
L2prod times:            0.722077/19.81
Total time:              2.92167/80.98
[main] Time assemble (wall/proc) 0.645139/3.92
[main] Time solve (wall/proc) 0.181219/2.46
[main] Stop crit:        4.54864e-12
[main] 52%...
[main] Stop crit:        0.589751
Ebkt times:              0.146244/4
Eval Ebkt times:         1.02031/27.98
PiPjPk times:            0.344665/9.96
Eval PiPjPk times:       0.140801/3.79
L2prod times:            0.75257/20.58
Total time:              2.98725/82.75
[main] Time assemble (wall/proc) 0.673686/4.04
[main] Time solve (wall/proc) 0.181154/2.4
[main] Stop crit:        8.84325e-05
Ebkt times:              0.137184/3.88
Eval Ebkt times:         0.970497/27.54
PiPjPk times:            0.331484/9.19
Eval PiPjPk times:       0.135498/3.39
L2prod times:            0.701838/18.83
Total time:              2.83446/78.47
[main] Time assemble (wall/proc) 0.642542/3.85
[main] Time solve (wall/proc) 0.185612/2.56
[main] Stop crit:        2.62751e-12
[main] Stop crit:        0.471675
Ebkt times:              0.147834/3.61
Eval Ebkt times:         1.0253/28.86
PiPjPk times:            0.35158/9.96
Eval PiPjPk times:       0.142595/3.81
L2prod times:            0.743126/19.94
Total time:              3.00048/82.47
[main] Time assemble (wall/proc) 0.686897/4.06
[main] Time solve (wall/proc) 0.187496/2.61
[main] Stop crit:        5.3094e-05
Ebkt times:              0.139054/3.91
Eval Ebkt times:         0.982418/26.71
PiPjPk times:            0.336421/8.86
Eval PiPjPk times:       0.137161/3.91
L2prod times:            0.711934/19.61
Total time:              2.87361/79.34
[main] Time assemble (wall/proc) 0.654928/3.91
[main] Time solve (wall/proc) 0.185289/2.55
[main] Stop crit:        6.20633e-13
[main] Stop crit:        0.343786
Ebkt times:              0.136838/3.7
Eval Ebkt times:         0.979054/26.87
PiPjPk times:            0.331655/9.29
Eval PiPjPk times:       0.135295/4.28
L2prod times:            0.712229/19.7
Total time:              2.85551/78.75
[main] Time assemble (wall/proc) 0.662095/3.87
[main] Time solve (wall/proc) 0.188347/2.62
[main] Stop crit:        2.43589e-05
Ebkt times:              0.141112/3.63
Eval Ebkt times:         1.00052/26.97
PiPjPk times:            0.343847/9.65
Eval PiPjPk times:       0.138667/3.82
L2prod times:            0.734669/19.96
Total time:              2.93171/80.45
[main] Time assemble (wall/proc) 0.651559/3.95
[main] Time solve (wall/proc) 0.206444/2.94
[main] Stop crit:        1.52623e-13
[main] 66%...
[main] Stop crit:        0.252496
Ebkt times:              0.13596/3.5
Eval Ebkt times:         0.968962/26.68
PiPjPk times:            0.331246/9.45
Eval PiPjPk times:       0.135563/3.96
L2prod times:            0.704099/19.6
Total time:              2.83386/79.01
[main] Time assemble (wall/proc) 0.643485/3.86
[main] Time solve (wall/proc) 0.21104/2.98
[main] Stop crit:        1.24381e-05
Ebkt times:              0.140651/3.53
Eval Ebkt times:         1.01109/27.46
PiPjPk times:            0.343778/9.69
Eval PiPjPk times:       0.141056/3.9
L2prod times:            0.725999/19.57
Total time:              2.94514/81.02
[main] Time assemble (wall/proc) 0.673337/3.98
[main] Time solve (wall/proc) 0.206009/2.9
[main] Stop crit:        8.4092e-14
[main] Stop crit:        0.196081
Ebkt times:              0.133427/3.42
Eval Ebkt times:         0.955062/26.15
PiPjPk times:            0.32509/8.9
Eval PiPjPk times:       0.133524/4.22
L2prod times:            0.694734/19.26
Total time:              2.79381/77.87
[main] Time assemble (wall/proc) 0.659444/3.83
[main] Time solve (wall/proc) 0.185216/2.55
[main] Stop crit:        1.33581e-05
Ebkt times:              0.142314/4.43
Eval Ebkt times:         1.01223/28.83
PiPjPk times:            0.340772/9.23
Eval PiPjPk times:       0.1398/4.13
L2prod times:            0.717306/17.84
Total time:              2.93325/81.09
[main] Time assemble (wall/proc) 0.670692/3.98
[main] Time solve (wall/proc) 0.193715/2.67
[main] Stop crit:        1.50018e-13
[main] 76%...
[main] Stop crit:        0.169685
Ebkt times:              0.137613/3.81
Eval Ebkt times:         0.974844/26.93
PiPjPk times:            0.333271/9.44
Eval PiPjPk times:       0.136402/3.39
L2prod times:            0.710184/19.48
Total time:              2.85263/78.62
[main] Time assemble (wall/proc) 0.669331/3.9
[main] Time solve (wall/proc) 0.203106/2.79
[main] Stop crit:        1.39836e-05
Ebkt times:              0.139089/3.86
Eval Ebkt times:         1.00765/27.54
PiPjPk times:            0.346959/9.93
Eval PiPjPk times:       0.140119/4.48
L2prod times:            0.739068/20.02
Total time:              2.95168/81.49
[main] Time assemble (wall/proc) 0.681497/4.01
[main] Time solve (wall/proc) 0.208656/2.94
[main] Stop crit:        1.92267e-13
[main] Stop crit:        0.168156
Ebkt times:              0.139501/3.6
Eval Ebkt times:         0.97441/26.48
PiPjPk times:            0.333056/9.63
Eval PiPjPk times:       0.136422/3.98
L2prod times:            0.706676/19.51
Total time:              2.85288/79.89
[main] Time assemble (wall/proc) 0.654457/3.88
[main] Time solve (wall/proc) 0.181573/2.42
[main] Stop crit:        1.25741e-05
Ebkt times:              0.139542/3.82
Eval Ebkt times:         1.00701/27.56
PiPjPk times:            0.342186/9.66
Eval PiPjPk times:       0.139465/4.25
L2prod times:            0.73162/20.02
Total time:              2.93672/81.09
[main] Time assemble (wall/proc) 0.646509/3.96
[main] Time solve (wall/proc) 0.189629/2.61
[main] Stop crit:        1.4989e-13
[main] Stop crit:        0.183148
Ebkt times:              0.134936/3.57
Eval Ebkt times:         0.962641/27.24
PiPjPk times:            0.326437/9.27
Eval PiPjPk times:       0.133548/3.91
L2prod times:            0.692344/17.87
Total time:              2.80586/78.08
[main] Time assemble (wall/proc) 0.64439/3.84
[main] Time solve (wall/proc) 0.184653/2.52
[main] Stop crit:        1.25857e-05
Ebkt times:              0.141543/3.94
Eval Ebkt times:         1.01155/27.37
PiPjPk times:            0.350199/9.91
Eval PiPjPk times:       0.143072/4.47
L2prod times:            0.729979/19.65
Total time:              2.96012/82.13
[main] Time assemble (wall/proc) 0.651154/4.01
[main] Time solve (wall/proc) 0.182938/2.44
[main] Stop crit:        8.04843e-14
[main] 90%...
[main] Stop crit:        0.208834
Ebkt times:              0.145098/4.11
Eval Ebkt times:         1.02837/28.37
PiPjPk times:            0.345152/8.72
Eval PiPjPk times:       0.143251/4.4
L2prod times:            0.750336/19.45
Total time:              3.00177/82.34
[main] Time assemble (wall/proc) 0.658197/4.03
[main] Time solve (wall/proc) 0.191798/2.62
[main] Stop crit:        1.72528e-05
Ebkt times:              0.13725/3.5
Eval Ebkt times:         0.988841/27.57
PiPjPk times:            0.336052/9.14
Eval PiPjPk times:       0.137746/3.93
L2prod times:            0.715298/19.54
Total time:              2.88473/79.85
[main] Time assemble (wall/proc) 0.646207/3.9
[main] Time solve (wall/proc) 0.184807/2.48
[main] Stop crit:        8.15016e-14
[main] Stop crit:        0.247093
Ebkt times:              0.148453/4.04
Eval Ebkt times:         1.04035/29.71
PiPjPk times:            0.349838/8.94
Eval PiPjPk times:       0.141554/3.85
L2prod times:            0.759502/20.28
Total time:              3.02767/83.14
[main] Time assemble (wall/proc) 0.678873/4.08
[main] Time solve (wall/proc) 0.181955/2.43
[main] Stop crit:        2.25149e-05
Ebkt times:              0.142024/3.88
Eval Ebkt times:         1.00655/28.17
PiPjPk times:            0.343125/9.29
Eval PiPjPk times:       0.139564/4.04
L2prod times:            0.730803/19.28
Total time:              2.941/80.66
[main] Time assemble (wall/proc) 0.672045/3.98
[main] Time solve (wall/proc) 0.185167/2.45
[main] Stop crit:        1.68566e-13
[main] Time run (wall/proc) 50.997/652.27
[main] Compute errors
[main] Electric field error = 2.55457
[main] Potential error = 0.861631
[main] Lambda = 10.8685
[main] Maximum residual = 2.45853e-14
[main] Maximum constraint difference = 3.67781e-13
[main] Time norms (wall/proc) 0.054576/1.52
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0192308
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.190074/4.9
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 4.22151/17.32
[main] Initial constraint norm: 4.84201
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.497604
Ebkt times:              0.539865/14.01
Eval Ebkt times:         6.58696/174.49
PiPjPk times:            1.21629/33.52
Eval PiPjPk times:       0.582822/16.09
L2prod times:            2.69657/75.11
Total time:              15.2793/408.57
[main] Time assemble (wall/proc) 2.86373/18.9
[main] Time solve (wall/proc) 1.12129/16.36
[main] Stop crit:        1.24295e-05
Ebkt times:              0.563537/14.89
Eval Ebkt times:         6.95078/188.41
PiPjPk times:            1.22996/33.9
Eval PiPjPk times:       0.596747/17.06
L2prod times:            2.726/79.6
Total time:              15.6832/428.28
[main] Time assemble (wall/proc) 2.79832/19.57
[main] Time solve (wall/proc) 1.04809/15.12
[main] Stop crit:        3.27415e-15
[main] Stop crit:        0.412564
Ebkt times:              0.567691/18.65
Eval Ebkt times:         8.87691/236.05
PiPjPk times:            1.24308/34.72
Eval PiPjPk times:       0.581334/17.12
L2prod times:            2.71894/88.55
Total time:              18.003/500.03
[main] Time assemble (wall/proc) 2.84535/22.01
[main] Time solve (wall/proc) 1.10573/15.93
[main] Stop crit:        4.5985e-06
Ebkt times:              0.565042/15.79
Eval Ebkt times:         7.86004/206.54
PiPjPk times:            1.24749/35.7
Eval PiPjPk times:       0.594955/16.05
L2prod times:            2.7381/85.89
Total time:              16.7196/457.34
[main] Time assemble (wall/proc) 2.81972/20.77
[main] Time solve (wall/proc) 1.07414/15.71
[main] Stop crit:        1.94318e-15
[main] Stop crit:        0.313384
Ebkt times:              0.56603/15.8
Eval Ebkt times:         7.77922/206.35
PiPjPk times:            1.25656/34.86
Eval PiPjPk times:       0.60731/17.34
L2prod times:            2.72694/82.4
Total time:              16.681/455.52
[main] Time assemble (wall/proc) 2.82583/20.7
[main] Time solve (wall/proc) 1.10809/15.77
[main] Stop crit:        3.37591e-06
Ebkt times:              0.557493/17.34
Eval Ebkt times:         7.91611/207.74
PiPjPk times:            1.23255/34.95
Eval PiPjPk times:       0.581085/16.61
L2prod times:            2.70478/85.1
Total time:              16.7133/458.35
[main] Time assemble (wall/proc) 2.82678/20.79
[main] Time solve (wall/proc) 1.09097/15.91
[main] Stop crit:        1.90575e-15
[main] Stop crit:        0.222494
Ebkt times:              0.557944/16.48
Eval Ebkt times:         7.76777/206.24
PiPjPk times:            1.24019/34.02
Eval PiPjPk times:       0.587796/16.89
L2prod times:            2.73892/84.8
Total time:              16.6031/456.42
[main] Time assemble (wall/proc) 2.79817/20.66
[main] Time solve (wall/proc) 1.04232/15.38
[main] Stop crit:        2.51868e-06
Ebkt times:              0.555828/16.36
Eval Ebkt times:         7.6562/202.6
PiPjPk times:            1.24535/34.87
Eval PiPjPk times:       0.589614/16.8
L2prod times:            2.7153/82.13
Total time:              16.4167/449.86
[main] Time assemble (wall/proc) 2.78052/20.45
[main] Time solve (wall/proc) 1.06788/15.94
[main] Stop crit:        1.74522e-15
[main] Stop crit:        0.170235
Ebkt times:              0.555737/16.86
Eval Ebkt times:         7.57766/195.26
PiPjPk times:            1.25038/34.36
Eval PiPjPk times:       0.607214/18.1
L2prod times:            2.71581/85.25
Total time:              16.4393/447
[main] Time assemble (wall/proc) 2.77976/20.39
[main] Time solve (wall/proc) 1.07319/16.05
[main] Stop crit:        1.80245e-06
Ebkt times:              0.566429/16.15
Eval Ebkt times:         8.01614/209.44
PiPjPk times:            1.23799/33.63
Eval PiPjPk times:       0.58645/16.85
L2prod times:            2.71975/85.51
Total time:              16.8964/462.21
[main] Time assemble (wall/proc) 2.8138/20.98
[main] Time solve (wall/proc) 1.03485/15.34
[main] Stop crit:        1.72756e-15
[main] Stop crit:        0.141944
Ebkt times:              0.557305/17.64
Eval Ebkt times:         8.00814/208.46
PiPjPk times:            1.24627/34.13
Eval PiPjPk times:       0.590905/17.67
L2prod times:            2.73993/86.6
Total time:              16.9275/463.27
[main] Time assemble (wall/proc) 2.81964/20.97
[main] Time solve (wall/proc) 1.06908/15.97
[main] Stop crit:        1.31076e-06
Ebkt times:              0.557664/16.2
Eval Ebkt times:         7.94261/209.29
PiPjPk times:            1.24034/34.55
Eval PiPjPk times:       0.588009/16.9
L2prod times:            2.70242/84.73
Total time:              16.7678/459.43
[main] Time assemble (wall/proc) 2.81071/20.79
[main] Time solve (wall/proc) 1.0544/15.65
[main] Stop crit:        1.80159e-15
[main] 11%...
[main] Stop crit:        0.120269
Ebkt times:              0.561379/17.08
Eval Ebkt times:         7.78272/206.9
PiPjPk times:            1.24298/34.8
Eval PiPjPk times:       0.591123/16.93
L2prod times:            2.70493/83.83
Total time:              16.6098/456.03
[main] Time assemble (wall/proc) 2.76088/20.6
[main] Time solve (wall/proc) 1.04081/15.57
[main] Stop crit:        9.91273e-07
[main] Stop crit:        0.0999454
Ebkt times:              0.57492/17.34
Eval Ebkt times:         8.23531/219.79
PiPjPk times:            1.24626/34.78
Eval PiPjPk times:       0.5926/17.18
L2prod times:            2.70971/85
Total time:              17.1891/475.73
[main] Time assemble (wall/proc) 2.80377/21.18
[main] Time solve (wall/proc) 1.06751/15.97
[main] Stop crit:        7.67661e-07
[main] Stop crit:        0.0816538
Ebkt times:              0.562687/16.27
Eval Ebkt times:         7.49727/198.39
PiPjPk times:            1.25106/34.98
Eval PiPjPk times:       0.600824/17.18
L2prod times:            2.73743/82.15
Total time:              16.2937/446.56
[main] Time assemble (wall/proc) 2.75037/20.3
[main] Time solve (wall/proc) 1.03649/15.44
[main] Stop crit:        5.91121e-07
[main] Stop crit:        0.0667909
Ebkt times:              0.564007/16.11
Eval Ebkt times:         7.91893/209.1
PiPjPk times:            1.2483/34.71
Eval PiPjPk times:       0.589828/16.62
L2prod times:            2.70043/85.09
Total time:              16.7594/460.53
[main] Time assemble (wall/proc) 2.7878/20.73
[main] Time solve (wall/proc) 1.05363/15.68
[main] Stop crit:        4.50932e-07
[main] Stop crit:        0.056097
Ebkt times:              0.560289/16.96
Eval Ebkt times:         7.79537/204.29
PiPjPk times:            1.2477/33.44
Eval PiPjPk times:       0.603028/17.68
L2prod times:            2.7456/85.38
Total time:              16.7177/459.76
[main] Time assemble (wall/proc) 2.77841/20.73
[main] Time solve (wall/proc) 1.03737/15.4
[main] Stop crit:        3.47666e-07
[main] 21%...
[main] Stop crit:        0.0499032
Ebkt times:              0.564524/16.33
Eval Ebkt times:         7.8701/208.54
PiPjPk times:            1.23111/34.16
Eval PiPjPk times:       0.584359/16.43
L2prod times:            2.70082/86.12
Total time:              16.6754/461.31
[main] Time assemble (wall/proc) 2.77235/20.67
[main] Time solve (wall/proc) 1.03156/15.12
[main] Stop crit:        2.75701e-07
[main] Stop crit:        0.048383
Ebkt times:              0.557876/18.38
Eval Ebkt times:         8.10511/212.55
PiPjPk times:            1.24178/33.99
Eval PiPjPk times:       0.589221/17.19
L2prod times:            2.70629/83.41
Total time:              17.0611/465.72
[main] Time assemble (wall/proc) 2.80784/21.09
[main] Time solve (wall/proc) 1.05171/15.66
[main] Stop crit:        2.25564e-07
[main] Stop crit:        0.051247
Ebkt times:              0.569353/16.67
Eval Ebkt times:         7.99541/213.23
PiPjPk times:            1.23106/34.9
Eval PiPjPk times:       0.584519/16.62
L2prod times:            2.71442/84.28
Total time:              16.8061/462.96
[main] Time assemble (wall/proc) 2.79118/20.86
[main] Time solve (wall/proc) 1.07909/15.97
[main] Stop crit:        1.93712e-07
[main] Stop crit:        0.0576089
Ebkt times:              0.5589/16.22
Eval Ebkt times:         7.58283/199.01
PiPjPk times:            1.23988/34.17
Eval PiPjPk times:       0.591432/17.53
L2prod times:            2.71199/83.64
Total time:              16.3302/447.84
[main] Time assemble (wall/proc) 2.81249/20.35
[main] Time solve (wall/proc) 1.04837/15.61
[main] Stop crit:        1.88777e-07
[main] Stop crit:        0.0665156
Ebkt times:              0.563267/16.01
Eval Ebkt times:         6.87405/186.87
PiPjPk times:            1.23624/34.62
Eval PiPjPk times:       0.600898/16.68
L2prod times:            2.75331/82.63
Total time:              15.5107/429.55
[main] Time assemble (wall/proc) 2.73734/19.62
[main] Time solve (wall/proc) 1.06096/15.67
[main] Stop crit:        2.2662e-07
[main] Stop crit:        0.0774725
Ebkt times:              0.580082/17.42
Eval Ebkt times:         8.33499/221.19
PiPjPk times:            1.24032/35.07
Eval PiPjPk times:       0.587385/16.11
L2prod times:            2.74267/86.23
Total time:              17.3085/478.38
[main] Time assemble (wall/proc) 2.82518/21.36
[main] Time solve (wall/proc) 1.05212/15.7
[main] Stop crit:        3.07235e-07
[main] 32%...
[main] Stop crit:        0.0901808
Ebkt times:              0.570891/17.48
Eval Ebkt times:         8.01275/212.62
PiPjPk times:            1.24773/35.43
Eval PiPjPk times:       0.597368/16.28
L2prod times:            2.73168/84.19
Total time:              16.9247/466.3
[main] Time assemble (wall/proc) 2.80374/20.92
[main] Time solve (wall/proc) 1.07744/15.95
[main] Stop crit:        4.13884e-07
[main] Stop crit:        0.104582
Ebkt times:              0.559618/14.77
Eval Ebkt times:         7.09906/187.92
PiPjPk times:            1.25781/34.95
Eval PiPjPk times:       0.604052/17.6
L2prod times:            2.75533/82.73
Total time:              15.8112/432.54
[main] Time assemble (wall/proc) 2.78482/19.86
[main] Time solve (wall/proc) 1.05826/15.9
[main] Stop crit:        5.38274e-07
[main] Stop crit:        0.120874
Ebkt times:              0.5827/19.27
Eval Ebkt times:         8.93125/236.24
PiPjPk times:            1.23926/35.87
Eval PiPjPk times:       0.579859/17.12
L2prod times:            2.73198/89.3
Total time:              18.078/503.52
[main] Time assemble (wall/proc) 2.83681/22.13
[main] Time solve (wall/proc) 1.06417/15.64
[main] Stop crit:        6.79995e-07
[main] Stop crit:        0.139217
Ebkt times:              0.57878/16.67
Eval Ebkt times:         8.14071/216.76
PiPjPk times:            1.24782/34.96
Eval PiPjPk times:       0.591727/16.54
L2prod times:            2.75935/86.77
Total time:              17.0715/469.67
[main] Time assemble (wall/proc) 2.78247/21.1
[main] Time solve (wall/proc) 1.05336/15.65
[main] Stop crit:        8.42411e-07
[main] Stop crit:        0.159644
Ebkt times:              0.563525/17.14
Eval Ebkt times:         7.97096/210.49
PiPjPk times:            1.24561/34.84
Eval PiPjPk times:       0.588849/17
L2prod times:            2.72275/84.29
Total time:              16.8426/463.1
[main] Time assemble (wall/proc) 2.798/20.83
[main] Time solve (wall/proc) 1.04536/15.61
[main] Stop crit:        1.03067e-06
Ebkt times:              0.565051/17
Eval Ebkt times:         7.83835/206.99
PiPjPk times:            1.24164/34.46
Eval PiPjPk times:       0.588334/16.93
L2prod times:            2.72745/83.38
Total time:              16.6728/455.35
[main] Time assemble (wall/proc) 2.80858/20.71
[main] Time solve (wall/proc) 1.06658/15.85
[main] Stop crit:        1.63055e-15
[main] 42%...
[main] Stop crit:        0.181807
Ebkt times:              0.583802/17.25
Eval Ebkt times:         8.6804/230.26
PiPjPk times:            1.25174/35.09
Eval PiPjPk times:       0.579745/17.39
L2prod times:            2.7215/88.39
Total time:              17.7229/492
[main] Time assemble (wall/proc) 2.83576/21.7
[main] Time solve (wall/proc) 1.07326/15.84
[main] Stop crit:        1.24763e-06
Ebkt times:              0.558304/15.1
Eval Ebkt times:         7.63578/200.79
PiPjPk times:            1.24108/34.77
Eval PiPjPk times:       0.596763/16.34
L2prod times:            2.72829/83.38
Total time:              16.4241/448.12
[main] Time assemble (wall/proc) 2.78425/20.4
[main] Time solve (wall/proc) 1.08584/15.66
[main] Stop crit:        1.66271e-15
[main] Stop crit:        0.204482
Ebkt times:              0.558195/16.56
Eval Ebkt times:         7.59876/200.9
PiPjPk times:            1.23329/34.36
Eval PiPjPk times:       0.593782/17.39
L2prod times:            2.73105/84.55
Total time:              16.379/449.41
[main] Time assemble (wall/proc) 2.76255/20.38
[main] Time solve (wall/proc) 1.05459/15.71
[main] Stop crit:        1.48635e-06
Ebkt times:              0.53866/15.07
Eval Ebkt times:         6.31852/171.78
PiPjPk times:            1.24853/33.87
Eval PiPjPk times:       0.612143/17.31
L2prod times:            2.71178/76.92
Total time:              14.7982/406.26
[main] Time assemble (wall/proc) 2.72919/18.83
[main] Time solve (wall/proc) 1.05158/15.5
[main] Stop crit:        1.7006e-15
[main] Stop crit:        0.224961
Ebkt times:              0.570683/16.59
Eval Ebkt times:         8.07789/211.9
PiPjPk times:            1.24226/34.36
Eval PiPjPk times:       0.59175/16.51
L2prod times:            2.71928/85.43
Total time:              16.9822/466.12
[main] Time assemble (wall/proc) 2.7691/20.94
[main] Time solve (wall/proc) 1.02014/15.23
[main] Stop crit:        1.72074e-06
Ebkt times:              0.577355/24.83
Eval Ebkt times:         9.70553/253.65
PiPjPk times:            1.24035/34.38
Eval PiPjPk times:       0.582561/18.47
L2prod times:            2.66598/88.72
Total time:              19.0006/534.05
[main] Time assemble (wall/proc) 2.82582/22.94
[main] Time solve (wall/proc) 1.03036/15.48
[main] Stop crit:        1.5929e-15
[main] Stop crit:        0.238972
Ebkt times:              0.566611/17
Eval Ebkt times:         8.03009/210.1
PiPjPk times:            1.2388/35.3
Eval PiPjPk times:       0.588174/17.2
L2prod times:            2.73599/87.1
Total time:              16.9619/466.76
[main] Time assemble (wall/proc) 2.76459/20.95
[main] Time solve (wall/proc) 1.04455/15.65
[main] Stop crit:        1.90203e-06
Ebkt times:              0.573435/17.96
Eval Ebkt times:         8.46353/221.68
PiPjPk times:            1.24633/34.75
Eval PiPjPk times:       0.582856/17.33
L2prod times:            2.71695/89
Total time:              17.4467/482.62
[main] Time assemble (wall/proc) 2.77842/21.43
[main] Time solve (wall/proc) 1.04023/15.51
[main] Stop crit:        1.62232e-15
[main] Stop crit:        0.242265
Ebkt times:              0.55636/17.16
Eval Ebkt times:         7.88018/206.62
PiPjPk times:            1.24548/33.66
Eval PiPjPk times:       0.595904/17.36
L2prod times:            2.73115/84.71
Total time:              16.7599/460.16
[main] Time assemble (wall/proc) 2.74524/20.71
[main] Time solve (wall/proc) 1.0195/15.3
[main] Stop crit:        1.97462e-06
Ebkt times:              0.596384/16.86
Eval Ebkt times:         9.01595/239.7
PiPjPk times:            1.26025/35.51
Eval PiPjPk times:       0.581906/17.75
L2prod times:            2.73504/89.62
Total time:              18.1502/502.84
[main] Time assemble (wall/proc) 2.81202/22.15
[main] Time solve (wall/proc) 1.01829/15.21
[main] Stop crit:        1.59292e-15
[main] Stop crit:        0.233537
Ebkt times:              0.570534/17.12
Eval Ebkt times:         7.99906/212.26
PiPjPk times:            1.26378/35.53
Eval PiPjPk times:       0.606254/17.85
L2prod times:            2.74479/83.78
Total time:              16.9978/467.39
[main] Time assemble (wall/proc) 2.78457/20.97
[main] Time solve (wall/proc) 1.03536/15.58
[main] Stop crit:        1.91054e-06
Ebkt times:              0.564986/16.14
Eval Ebkt times:         7.70375/204.16
PiPjPk times:            1.22646/34.43
Eval PiPjPk times:       0.587774/16.57
L2prod times:            2.7044/84.02
Total time:              16.4536/450.75
[main] Time assemble (wall/proc) 2.74841/20.36
[main] Time solve (wall/proc) 1.02361/15.3
[main] Stop crit:        1.62489e-15
[main] 53%...
[main] Stop crit:        0.215582
Ebkt times:              0.573619/16.72
Eval Ebkt times:         8.14776/215.29
PiPjPk times:            1.23787/34.22
Eval PiPjPk times:       0.585976/16.79
L2prod times:            2.73344/86.49
Total time:              17.0615/468.67
[main] Time assemble (wall/proc) 2.76653/21.08
[main] Time solve (wall/proc) 1.02865/15.46
[main] Stop crit:        1.7288e-06
Ebkt times:              0.566637/16.05
Eval Ebkt times:         7.94317/208.66
PiPjPk times:            1.25373/35.14
Eval PiPjPk times:       0.590228/17.37
L2prod times:            2.7111/85.5
Total time:              16.7701/461.67
[main] Time assemble (wall/proc) 2.75909/20.74
[main] Time solve (wall/proc) 1.05416/15.47
[main] Stop crit:        1.57044e-15
[main] Stop crit:        0.193094
Ebkt times:              0.576491/16.07
Eval Ebkt times:         7.97125/211.24
PiPjPk times:            1.23468/35.1
Eval PiPjPk times:       0.585218/16.07
L2prod times:            2.71627/85.94
Total time:              16.7902/460.32
[main] Time assemble (wall/proc) 2.78036/20.77
[main] Time solve (wall/proc) 1.05216/15.49
[main] Stop crit:        1.47679e-06
Ebkt times:              0.562966/17.65
Eval Ebkt times:         8.08364/211.18
PiPjPk times:            1.23835/33.13
Eval PiPjPk times:       0.588933/17.07
L2prod times:            2.70001/85.1
Total time:              17.0079/466.84
[main] Time assemble (wall/proc) 2.77332/20.9
[main] Time solve (wall/proc) 1.04779/15.38
[main] Stop crit:        1.59744e-15
[main] Stop crit:        0.169986
Ebkt times:              0.593324/17.93
Eval Ebkt times:         8.85469/236.4
PiPjPk times:            1.23852/35.91
Eval PiPjPk times:       0.575616/16.68
L2prod times:            2.69399/88.38
Total time:              17.8934/498.99
[main] Time assemble (wall/proc) 2.78617/21.86
[main] Time solve (wall/proc) 1.02716/15.5
[main] Stop crit:        1.2003e-06
Ebkt times:              0.572042/17.12
Eval Ebkt times:         8.4201/223.95
PiPjPk times:            1.23233/34.93
Eval PiPjPk times:       0.576744/16.71
L2prod times:            2.69796/86.81
Total time:              17.3374/479.79
[main] Time assemble (wall/proc) 2.79451/21.36
[main] Time solve (wall/proc) 1.01648/15.2
[main] Stop crit:        1.6472e-15
[main] Stop crit:        0.148536
Ebkt times:              0.568268/15.31
Eval Ebkt times:         7.53132/201.28
PiPjPk times:            1.24532/35.11
Eval PiPjPk times:       0.592841/17.05
L2prod times:            2.73512/84.11
Total time:              16.2893/447.12
[main] Time assemble (wall/proc) 2.71519/20.28
[main] Time solve (wall/proc) 1.05016/15.31
[main] Stop crit:        9.3045e-07
[main] Stop crit:        0.129781
Ebkt times:              0.581363/16.67
Eval Ebkt times:         8.20612/217.08
PiPjPk times:            1.25108/35.74
Eval PiPjPk times:       0.594183/17.2
L2prod times:            2.75336/87.44
Total time:              17.1581/472
[main] Time assemble (wall/proc) 2.80925/21.18
[main] Time solve (wall/proc) 1.01454/15.2
[main] Stop crit:        6.85528e-07
[main] 63%...
[main] Stop crit:        0.114104
Ebkt times:              0.576686/18.09
Eval Ebkt times:         8.55072/226.22
PiPjPk times:            1.238/35.01
Eval PiPjPk times:       0.581434/17.19
L2prod times:            2.71917/85.82
Total time:              17.5646/484.96
[main] Time assemble (wall/proc) 2.78226/21.52
[main] Time solve (wall/proc) 1.05092/15.36
[main] Stop crit:        4.7811e-07
[main] Stop crit:        0.101623
Ebkt times:              0.573393/17.1
Eval Ebkt times:         7.99297/213.77
PiPjPk times:            1.23788/35.15
Eval PiPjPk times:       0.585648/16.02
L2prod times:            2.71845/84.12
Total time:              16.8428/464.37
[main] Time assemble (wall/proc) 2.77924/20.87
[main] Time solve (wall/proc) 1.02739/15.49
[main] Stop crit:        3.24372e-07
[main] Stop crit:        0.0923436
Ebkt times:              0.575344/17.03
Eval Ebkt times:         8.45071/222.17
PiPjPk times:            1.24972/34.82
Eval PiPjPk times:       0.59103/17.28
L2prod times:            2.73136/88
Total time:              17.4583/481.21
[main] Time assemble (wall/proc) 2.80209/21.43
[main] Time solve (wall/proc) 1.02318/15.4
[main] Stop crit:        2.52426e-07
[main] Stop crit:        0.0861724
Ebkt times:              0.576386/16.4
Eval Ebkt times:         8.28769/219.1
PiPjPk times:            1.23157/34.4
Eval PiPjPk times:       0.581224/16.5
L2prod times:            2.70836/87.3
Total time:              17.1896/473.57
[main] Time assemble (wall/proc) 2.77744/21.23
[main] Time solve (wall/proc) 1.01936/15.3
[main] Stop crit:        2.69197e-07
[main] Stop crit:        0.0828641
Ebkt times:              0.587661/19.82
Eval Ebkt times:         9.38807/245.13
PiPjPk times:            1.24317/34.85
Eval PiPjPk times:       0.574607/17.37
L2prod times:            2.70686/92.52
Total time:              18.5744/519.22
[main] Time assemble (wall/proc) 2.82162/22.54
[main] Time solve (wall/proc) 1.07387/15.82
[main] Stop crit:        3.24647e-07
[main] 73%...
[main] Stop crit:        0.0819897
Ebkt times:              0.57809/23.87
Eval Ebkt times:         9.7361/256.61
PiPjPk times:            1.24928/33.92
Eval PiPjPk times:       0.575659/17.2
L2prod times:            2.71442/88.03
Total time:              19.1431/540.87
[main] Time assemble (wall/proc) 2.82751/23.11
[main] Time solve (wall/proc) 1.02336/15.43
[main] Stop crit:        3.77235e-07
[main] Stop crit:        0.0829776
Ebkt times:              0.563041/15.86
Eval Ebkt times:         7.76763/207
PiPjPk times:            1.23699/34.77
Eval PiPjPk times:       0.586601/16.9
L2prod times:            2.71977/84.76
Total time:              16.5742/457.06
[main] Time assemble (wall/proc) 2.73403/20.58
[main] Time solve (wall/proc) 1.01912/15.32
[main] Stop crit:        4.11384e-07
[main] Stop crit:        0.0852077
Ebkt times:              0.568854/16.39
Eval Ebkt times:         7.74478/206.28
PiPjPk times:            1.23861/34.82
Eval PiPjPk times:       0.591853/17.03
L2prod times:            2.73629/85.1
Total time:              16.5718/458.55
[main] Time assemble (wall/proc) 2.71831/20.52
[main] Time solve (wall/proc) 1.01805/15.33
[main] Stop crit:        4.22935e-07
[main] Stop crit:        0.0881006
Ebkt times:              0.558813/15.98
Eval Ebkt times:         7.96398/210.57
PiPjPk times:            1.25192/35.36
Eval PiPjPk times:       0.593089/17.15
L2prod times:            2.73707/85.1
Total time:              16.8751/465.1
[main] Time assemble (wall/proc) 2.74869/20.84
[main] Time solve (wall/proc) 1.03339/15.56
[main] Stop crit:        4.13021e-07
[main] Stop crit:        0.0911661
Ebkt times:              0.576643/16.94
Eval Ebkt times:         8.1121/211.57
PiPjPk times:            1.24604/35.13
Eval PiPjPk times:       0.593621/17.04
L2prod times:            2.72657/88.5
Total time:              17.0071/468.44
[main] Time assemble (wall/proc) 2.74351/20.96
[main] Time solve (wall/proc) 1.02063/15.39
[main] Stop crit:        3.86719e-07
[main] Stop crit:        0.0940165
Ebkt times:              0.570194/15.54
Eval Ebkt times:         7.69572/204.39
PiPjPk times:            1.24151/35
Eval PiPjPk times:       0.589888/16.41
L2prod times:            2.74093/84.6
Total time:              16.4835/451.34
[main] Time assemble (wall/proc) 2.75043/20.45
[main] Time solve (wall/proc) 1.01946/15.38
[main] Stop crit:        3.53213e-07
[main] 84%...
[main] Stop crit:        0.0963733
Ebkt times:              0.550617/16.82
Eval Ebkt times:         7.39512/198.09
PiPjPk times:            1.25171/34.66
Eval PiPjPk times:       0.612966/18.8
L2prod times:            2.71878/80.82
Total time:              16.2166/444.38
[main] Time assemble (wall/proc) 2.74916/20.19
[main] Time solve (wall/proc) 1.02874/15.53
[main] Stop crit:        3.2606e-07
[main] Stop crit:        0.0981303
Ebkt times:              0.566841/15.08
Eval Ebkt times:         7.762/205.66
PiPjPk times:            1.24673/34.94
Eval PiPjPk times:       0.595997/17.43
L2prod times:            2.71427/82.66
Total time:              16.5834/454.27
[main] Time assemble (wall/proc) 2.75376/20.56
[main] Time solve (wall/proc) 1.02773/15.57
[main] Stop crit:        3.20963e-07
[main] Stop crit:        0.0994724
Ebkt times:              0.550158/16.45
Eval Ebkt times:         7.07947/187.66
PiPjPk times:            1.25081/35.16
Eval PiPjPk times:       0.59728/16.71
L2prod times:            2.73971/80.67
Total time:              15.7485/433.19
[main] Time assemble (wall/proc) 2.74186/19.74
[main] Time solve (wall/proc) 1.01388/15.09
[main] Stop crit:        3.45482e-07
[main] Stop crit:        0.100685
Ebkt times:              0.564362/15.29
Eval Ebkt times:         7.51102/200.9
PiPjPk times:            1.2431/35.04
Eval PiPjPk times:       0.594598/16.42
L2prod times:            2.73779/82.52
Total time:              16.278/445.84
[main] Time assemble (wall/proc) 2.72109/20.25
[main] Time solve (wall/proc) 1.02355/15.45
[main] Stop crit:        3.89555e-07
[main] Stop crit:        0.101905
Ebkt times:              0.565594/18.01
Eval Ebkt times:         8.2802/216.71
PiPjPk times:            1.22929/33.72
Eval PiPjPk times:       0.584006/16.98
L2prod times:            2.69605/86.11
Total time:              17.168/471.09
[main] Time assemble (wall/proc) 2.77027/21.09
[main] Time solve (wall/proc) 1.0635/15.57
[main] Stop crit:        4.37046e-07
[main] 94%...
[main] Stop crit:        0.103295
Ebkt times:              0.58978/17.59
Eval Ebkt times:         8.97023/235.94
PiPjPk times:            1.24017/34.3
Eval PiPjPk times:       0.578032/16.93
L2prod times:            2.71892/89.54
Total time:              18.0644/499.58
[main] Time assemble (wall/proc) 2.82782/22.05
[main] Time solve (wall/proc) 1.02271/15.33
[main] Stop crit:        4.76591e-07
[main] Stop crit:        0.105034
Ebkt times:              0.559316/16.06
Eval Ebkt times:         7.48459/202.75
PiPjPk times:            1.2506/35.15
Eval PiPjPk times:       0.594129/16.63
L2prod times:            2.75577/82.77
Total time:              16.2658/449.16
[main] Time assemble (wall/proc) 2.74138/20.23
[main] Time solve (wall/proc) 1.02284/15.43
[main] Stop crit:        5.0161e-07
[main] Stop crit:        0.107295
Ebkt times:              0.55279/17.31
Eval Ebkt times:         7.69421/201.95
PiPjPk times:            1.24498/34.08
Eval PiPjPk times:       0.595465/17.13
L2prod times:            2.72517/83.66
Total time:              16.5276/450.29
[main] Time assemble (wall/proc) 2.76599/20.48
[main] Time solve (wall/proc) 1.0208/15.34
[main] Stop crit:        5.09e-07
[main] Time run (wall/proc) 360.943/4987.86
[main] Compute errors
[main] Electric field error = 2.83802
[main] Potential error = 0.811816
[main] Lambda = 2.20294
[main] Maximum residual = 1.40997e-14
[main] Maximum constraint difference = 1.81426e-12
[main] Time norms (wall/proc) 0.0982546/2.61
[main] Mesh diameter 0.313068
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.499828  0.047619   2.55457   --        0.861631  --       2.45853e-14  3.67781e-13
1    0.313068  0.0192308  2.83802   -0.22     0.811816  0.13     1.40997e-14  1.81426e-12
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0682102     1.59          1.03533     4.31        0.66216        3.92286        0.191861    2.62548     50.997    652.27
0.190074      4.9           4.22151     17.32       2.7839         20.8616        1.04641     15.5528     360.943   4987.86


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k1/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 752
DimSXCurl: 4306
DimSXDiv: 5187
DimLieAlg: 3
DimLASXGrad: 2256
DimLASXCurl: 12918
DimLASXDiv: 15561
InitialTime: 0
FinalTime: 1
Timestep: 0.047619
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.45853e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.91758
MaxConstraintDiff: 3.67781e-13
OuterIterations: 21
AvgNonlinearIterations: 2
E_L2Elec: 2.55457
E_L2Pot: 0.861631
absE_L2Elec: 1.82689
absE_L2Pot: 0.567067
absE_L2Lambda: 10.8685
N_L2Elec: 0.715148
N_L2Pot: 0.658132
TwallDDRCore: 0.0682102
TprocDDRCore: 1.59
TwallModel: 1.03533
TprocModel: 4.31
TwallAssemble: 0.66216
TprocAssemble: 3.92286
TwallSolve: 0.191861
TprocSolve: 2.62548
TwallRun: 50.997
TprocRun: 652.27
Solver: Pardiso


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k1/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 2522
DimSXCurl: 15312
DimSXDiv: 18807
DimLieAlg: 3
DimLASXGrad: 7566
DimLASXCurl: 45936
DimLASXDiv: 56421
InitialTime: 0
FinalTime: 1
Timestep: 0.0192308
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.40997e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.84201
MaxConstraintDiff: 1.81426e-12
OuterIterations: 52
AvgNonlinearIterations: 1.30769
E_L2Elec: 2.83802
E_L2Pot: 0.811816
absE_L2Elec: 2.02388
absE_L2Pot: 0.532601
absE_L2Lambda: 2.20294
N_L2Elec: 0.71313
N_L2Pot: 0.656061
TwallDDRCore: 0.190074
TprocDDRCore: 4.9
TwallModel: 4.22151
TprocModel: 17.32
TwallAssemble: 2.7839
TprocAssemble: 20.8616
TwallSolve: 1.04641
TprocSolve: 15.5528
TwallRun: 360.943
TprocRun: 4987.86
Solver: Pardiso


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0682102     1.59          1.03533     4.31        0.66216        3.92286        0.191861    2.62548     50.997    652.27
0.190074      4.9           4.22151     17.32       2.7839         20.8616        1.04641     15.5528     360.943   4987.86


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.499828  0.0243902   2.73068   --        0.817922  --       6.36055e-14  3.82037e-12
2    0.313068  0.00613497  3.26318   -0.38     0.799655  0.05     6.88273e-15  2.77407e-11


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0243902
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.142479/3.59
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 5.5907/18.43
[main] Initial constraint norm: 5.27242
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.485437
Ebkt times:              1.90264/50.89
Eval Ebkt times:         17.07/470.45
PiPjPk times:            5.21699/144.85
Eval PiPjPk times:       0.765767/19.09
L2prod times:            2.94615/81.31
Total time:              33.4768/918.1
[main] Time assemble (wall/proc) 4.43608/39.93
[main] Time solve (wall/proc) 1.21973/13.21
[main] Stop crit:        2.52858e-05
Ebkt times:              1.94327/51.74
Eval Ebkt times:         17.1277/468.97
PiPjPk times:            5.25557/145.87
Eval PiPjPk times:       0.764386/20.5
L2prod times:            2.93428/81.34
Total time:              33.7365/924.72
[main] Time assemble (wall/proc) 4.40309/40.12
[main] Time solve (wall/proc) 1.18609/12.65
[main] Stop crit:        2.61942e-14
[main] Stop crit:        0.409832
Ebkt times:              2.02663/55.05
Eval Ebkt times:         17.4175/483.03
PiPjPk times:            5.26938/146.62
Eval PiPjPk times:       0.690733/19.81
L2prod times:            2.97781/83.13
Total time:              33.8148/934.27
[main] Time assemble (wall/proc) 4.41271/40.61
[main] Time solve (wall/proc) 1.12146/11.78
[main] Stop crit:        1.15602e-05
Ebkt times:              1.97171/53.88
Eval Ebkt times:         17.3789/479.13
PiPjPk times:            5.27756/144.66
Eval PiPjPk times:       0.693969/21.32
L2prod times:            2.98785/82.29
Total time:              33.7601/932.79
[main] Time assemble (wall/proc) 4.45342/40.56
[main] Time solve (wall/proc) 1.18093/12.7
[main] Stop crit:        6.90304e-15
[main] Stop crit:        0.304308
Ebkt times:              1.97465/54.56
Eval Ebkt times:         17.4449/479.21
PiPjPk times:            5.28144/146.33
Eval PiPjPk times:       0.69408/18.83
L2prod times:            2.98705/82.81
Total time:              33.8723/935.7
[main] Time assemble (wall/proc) 4.4124/40.67
[main] Time solve (wall/proc) 1.18113/12.65
[main] Stop crit:        8.68285e-06
Ebkt times:              1.91773/53.2
Eval Ebkt times:         17.354/478.8
PiPjPk times:            5.25558/145.02
Eval PiPjPk times:       0.694101/17.65
L2prod times:            2.98211/83.39
Total time:              33.6351/930.41
[main] Time assemble (wall/proc) 4.41496/40.49
[main] Time solve (wall/proc) 1.19036/12.7
[main] Stop crit:        4.48771e-15
[main] Stop crit:        0.217826
Ebkt times:              1.92453/52.55
Eval Ebkt times:         17.4709/483.7
PiPjPk times:            5.27581/145.69
Eval PiPjPk times:       0.686733/19.26
L2prod times:            2.99422/82.93
Total time:              33.7876/934.55
[main] Time assemble (wall/proc) 4.3826/40.59
[main] Time solve (wall/proc) 1.14442/12.57
[main] Stop crit:        5.88431e-06
Ebkt times:              1.96179/53.43
Eval Ebkt times:         17.4764/483.67
PiPjPk times:            5.27983/145.33
Eval PiPjPk times:       0.689903/19.98
L2prod times:            2.99198/83.11
Total time:              33.8904/936.14
[main] Time assemble (wall/proc) 4.40887/40.72
[main] Time solve (wall/proc) 1.18666/12.64
[main] Stop crit:        3.2882e-15
[main] Stop crit:        0.168473
Ebkt times:              1.93824/52.92
Eval Ebkt times:         17.4822/482.62
PiPjPk times:            5.29542/147.1
Eval PiPjPk times:       0.687376/18.35
L2prod times:            2.98524/83.9
Total time:              33.8308/936.12
[main] Time assemble (wall/proc) 4.44306/40.67
[main] Time solve (wall/proc) 1.14465/12.55
[main] Stop crit:        4.0627e-06
Ebkt times:              1.92575/52.81
Eval Ebkt times:         17.4591/484.09
PiPjPk times:            5.27216/144.99
Eval PiPjPk times:       0.68827/20.71
L2prod times:            2.99009/82.31
Total time:              33.7461/933.9
[main] Time assemble (wall/proc) 4.46425/40.61
[main] Time solve (wall/proc) 1.14127/12.49
[main] Stop crit:        2.86572e-15
[main] 12%...
[main] Stop crit:        0.136191
Ebkt times:              1.9387/53.09
Eval Ebkt times:         17.4931/484.43
PiPjPk times:            5.24895/145.26
Eval PiPjPk times:       0.688105/18.84
L2prod times:            2.98643/83.53
Total time:              33.7372/931.38
[main] Time assemble (wall/proc) 4.43109/40.57
[main] Time solve (wall/proc) 1.13853/12.47
[main] Stop crit:        2.95857e-06
Ebkt times:              1.99049/54.7
Eval Ebkt times:         17.5534/486.43
PiPjPk times:            5.28023/145.85
Eval PiPjPk times:       0.690586/19.79
L2prod times:            2.991/82.95
Total time:              33.9685/939.05
[main] Time assemble (wall/proc) 4.45314/40.84
[main] Time solve (wall/proc) 1.1851/12.59
[main] Stop crit:        2.73874e-15
[main] Stop crit:        0.109831
Ebkt times:              1.92512/52.3
Eval Ebkt times:         17.5011/482.99
PiPjPk times:            5.3175/144.62
Eval PiPjPk times:       0.695655/20.14
L2prod times:            3.00144/83
Total time:              33.9508/937.49
[main] Time assemble (wall/proc) 4.41742/40.76
[main] Time solve (wall/proc) 1.18322/12.58
[main] Stop crit:        2.17192e-06
Ebkt times:              2.00002/55.12
Eval Ebkt times:         17.5493/483.55
PiPjPk times:            5.29523/146.47
Eval PiPjPk times:       0.692635/19.62
L2prod times:            2.99122/82.9
Total time:              33.9847/937.05
[main] Time assemble (wall/proc) 4.4175/40.77
[main] Time solve (wall/proc) 1.13954/12.41
[main] Stop crit:        2.66286e-15
[main] Stop crit:        0.0895201
Ebkt times:              1.98589/55.37
Eval Ebkt times:         17.5133/484.21
PiPjPk times:            5.26923/147.48
Eval PiPjPk times:       0.690455/19.82
L2prod times:            2.98717/82.44
Total time:              33.8972/939.44
[main] Time assemble (wall/proc) 4.43336/40.83
[main] Time solve (wall/proc) 1.13871/12.46
[main] Stop crit:        1.59485e-06
Ebkt times:              1.95741/52.94
Eval Ebkt times:         17.5606/484.72
PiPjPk times:            5.27547/147.1
Eval PiPjPk times:       0.689049/18.25
L2prod times:            2.9873/82.4
Total time:              33.9002/935.91
[main] Time assemble (wall/proc) 4.41506/40.65
[main] Time solve (wall/proc) 1.13475/12.37
[main] Stop crit:        2.61686e-15
[main] Stop crit:        0.0769736
Ebkt times:              1.95849/52.91
Eval Ebkt times:         17.4889/481.83
PiPjPk times:            5.28156/146.58
Eval PiPjPk times:       0.69528/17.78
L2prod times:            2.99366/84.09
Total time:              33.9269/938.12
[main] Time assemble (wall/proc) 4.439/40.8
[main] Time solve (wall/proc) 1.15793/12.46
[main] Stop crit:        1.18225e-06
Ebkt times:              1.99042/54.24
Eval Ebkt times:         17.4969/484.23
PiPjPk times:            5.28517/147.46
Eval PiPjPk times:       0.692356/18.1
L2prod times:            2.99417/82.68
Total time:              33.9112/936.44
[main] Time assemble (wall/proc) 4.43643/40.74
[main] Time solve (wall/proc) 1.13994/12.38
[main] Stop crit:        2.58931e-15
[main] Stop crit:        0.0717054
Ebkt times:              1.96937/54.19
Eval Ebkt times:         17.45/485.46
PiPjPk times:            5.28967/146.29
Eval PiPjPk times:       0.694327/18.33
L2prod times:            2.99061/82.26
Total time:              33.8509/936.79
[main] Time assemble (wall/proc) 4.44771/40.76
[main] Time solve (wall/proc) 1.13893/12.46
[main] Stop crit:        8.8523e-07
[main] 24%...
[main] Stop crit:        0.0724499
Ebkt times:              1.94255/53.32
Eval Ebkt times:         17.5395/483.87
PiPjPk times:            5.29842/146.16
Eval PiPjPk times:       0.694427/19.33
L2prod times:            2.99516/82.82
Total time:              33.9689/937.2
[main] Time assemble (wall/proc) 4.47572/40.84
[main] Time solve (wall/proc) 1.17567/12.47
[main] Stop crit:        6.90799e-07
[main] Stop crit:        0.0784547
Ebkt times:              1.95104/52.97
Eval Ebkt times:         17.5857/487.44
PiPjPk times:            5.29771/147.59
Eval PiPjPk times:       0.693202/19.33
L2prod times:            2.99269/83.01
Total time:              34.0136/939.73
[main] Time assemble (wall/proc) 4.44197/40.9
[main] Time solve (wall/proc) 1.14242/12.5
[main] Stop crit:        6.49753e-07
[main] Stop crit:        0.0892399
Ebkt times:              2.00833/55.66
Eval Ebkt times:         17.4861/484.81
PiPjPk times:            5.29268/145.92
Eval PiPjPk times:       0.696001/19.15
L2prod times:            2.98671/82.38
Total time:              33.9095/939.43
[main] Time assemble (wall/proc) 4.45609/40.81
[main] Time solve (wall/proc) 1.14566/12.53
[main] Stop crit:        8.63451e-07
[main] Stop crit:        0.104725
Ebkt times:              1.94388/53.29
Eval Ebkt times:         17.5207/483.04
PiPjPk times:            5.29628/145.54
Eval PiPjPk times:       0.692111/19.41
L2prod times:            2.99622/83.5
Total time:              33.9225/936.43
[main] Time assemble (wall/proc) 4.43523/40.79
[main] Time solve (wall/proc) 1.1297/12.38
[main] Stop crit:        1.29668e-06
Ebkt times:              1.99737/54.42
Eval Ebkt times:         17.5755/487.24
PiPjPk times:            5.28397/144.22
Eval PiPjPk times:       0.688207/19.35
L2prod times:            2.98838/83.37
Total time:              33.9879/941.82
[main] Time assemble (wall/proc) 4.40379/40.81
[main] Time solve (wall/proc) 1.13638/12.4
[main] Stop crit:        3.7431e-15
[main] 34%...
[main] Stop crit:        0.123914
Ebkt times:              1.93399/53.18
Eval Ebkt times:         17.4222/480.92
PiPjPk times:            5.25727/146.52
Eval PiPjPk times:       0.68809/17.68
L2prod times:            2.98662/83.73
Total time:              33.6758/929.23
[main] Time assemble (wall/proc) 4.47067/40.59
[main] Time solve (wall/proc) 1.13487/12.35
[main] Stop crit:        1.81231e-06
Ebkt times:              1.96833/54.52
Eval Ebkt times:         17.4663/482.09
PiPjPk times:            5.27336/144.49
Eval PiPjPk times:       0.690134/20.49
L2prod times:            2.98106/82.63
Total time:              33.8487/935.93
[main] Time assemble (wall/proc) 4.43322/40.66
[main] Time solve (wall/proc) 1.14644/12.54
[main] Stop crit:        2.99225e-15
[main] Stop crit:        0.146715
Ebkt times:              1.99656/54.49
Eval Ebkt times:         17.6396/485.59
PiPjPk times:            5.30295/146.68
Eval PiPjPk times:       0.693448/19.78
L2prod times:            3.00259/84.25
Total time:              34.1384/941.32
[main] Time assemble (wall/proc) 4.40752/40.89
[main] Time solve (wall/proc) 1.14792/12.51
[main] Stop crit:        2.37219e-06
Ebkt times:              1.9429/53.03
Eval Ebkt times:         17.529/482.12
PiPjPk times:            5.27828/147.12
Eval PiPjPk times:       0.696953/18.88
L2prod times:            3.00223/83.38
Total time:              33.9557/938.46
[main] Time assemble (wall/proc) 4.4663/40.86
[main] Time solve (wall/proc) 1.13296/12.4
[main] Stop crit:        2.94734e-15
[main] Stop crit:        0.173466
Ebkt times:              1.95197/52.44
Eval Ebkt times:         17.4671/482.9
PiPjPk times:            5.28987/147.76
Eval PiPjPk times:       0.69589/19.32
L2prod times:            2.99052/82.82
Total time:              33.8703/935.74
[main] Time assemble (wall/proc) 4.4623/40.74
[main] Time solve (wall/proc) 1.16594/12.7
[main] Stop crit:        3.00051e-06
Ebkt times:              1.99015/54.87
Eval Ebkt times:         17.5726/485.06
PiPjPk times:            5.30195/146.58
Eval PiPjPk times:       0.694338/19.98
L2prod times:            2.99019/83
Total time:              34.0515/939.49
[main] Time assemble (wall/proc) 4.4307/40.88
[main] Time solve (wall/proc) 1.18247/12.55
[main] Stop crit:        3.0811e-15
[main] Stop crit:        0.203771
Ebkt times:              2.01702/55.04
Eval Ebkt times:         17.5507/487.13
PiPjPk times:            5.29911/146.13
Eval PiPjPk times:       0.695956/20.8
L2prod times:            2.99045/82.05
Total time:              34.054/939.39
[main] Time assemble (wall/proc) 4.44343/40.91
[main] Time solve (wall/proc) 1.13909/12.44
[main] Stop crit:        3.75329e-06
Ebkt times:              1.95524/53.19
Eval Ebkt times:         17.564/483.13
PiPjPk times:            5.31158/148
Eval PiPjPk times:       0.692539/21.2
L2prod times:            2.98765/82.91
Total time:              34.0264/937.9
[main] Time assemble (wall/proc) 4.43268/40.87
[main] Time solve (wall/proc) 1.16958/12.35
[main] Stop crit:        3.53978e-15
[main] Stop crit:        0.235506
Ebkt times:              2.04557/55.98
Eval Ebkt times:         17.6262/487.5
PiPjPk times:            5.30299/146.73
Eval PiPjPk times:       0.696371/19.66
L2prod times:            2.99441/82.87
Total time:              34.2014/944.87
[main] Time assemble (wall/proc) 4.42724/41.07
[main] Time solve (wall/proc) 1.13507/12.45
[main] Stop crit:        4.64113e-06
Ebkt times:              1.96921/53.51
Eval Ebkt times:         17.5097/483.21
PiPjPk times:            5.31235/146.92
Eval PiPjPk times:       0.693953/20.2
L2prod times:            2.99104/82.72
Total time:              33.9543/937.58
[main] Time assemble (wall/proc) 4.42653/40.77
[main] Time solve (wall/proc) 1.14174/12.59
[main] Stop crit:        4.23436e-15
[main] 46%...
[main] Stop crit:        0.263233
Ebkt times:              1.97957/54.74
Eval Ebkt times:         17.481/482.4
PiPjPk times:            5.31733/148.16
Eval PiPjPk times:       0.692816/18.16
L2prod times:            2.98894/83.45
Total time:              33.9374/936.38
[main] Time assemble (wall/proc) 4.42444/40.73
[main] Time solve (wall/proc) 1.14341/12.58
[main] Stop crit:        5.52156e-06
Ebkt times:              2.01438/54.35
Eval Ebkt times:         17.6243/485.39
PiPjPk times:            5.30783/145.73
Eval PiPjPk times:       0.692311/20.74
L2prod times:            3.00194/81.82
Total time:              34.1641/940.18
[main] Time assemble (wall/proc) 4.48916/40.91
[main] Time solve (wall/proc) 1.149/12.61
[main] Stop crit:        5.31035e-15
[main] Stop crit:        0.278359
Ebkt times:              1.95784/54.07
Eval Ebkt times:         17.5004/486.59
PiPjPk times:            5.28678/146.45
Eval PiPjPk times:       0.694582/18.27
L2prod times:            2.98852/82.45
Total time:              33.8917/938.45
[main] Time assemble (wall/proc) 4.45763/40.83
[main] Time solve (wall/proc) 1.14569/12.56
[main] Stop crit:        6.08162e-06
Ebkt times:              1.96604/53.44
Eval Ebkt times:         17.4991/482.77
PiPjPk times:            5.27142/145.64
Eval PiPjPk times:       0.690923/19.73
L2prod times:            2.99332/83.56
Total time:              33.8488/934.45
[main] Time assemble (wall/proc) 4.42709/40.68
[main] Time solve (wall/proc) 1.14909/12.43
[main] Stop crit:        5.85958e-15
[main] Stop crit:        0.274329
Ebkt times:              2.01667/53.43
Eval Ebkt times:         17.5712/485.85
PiPjPk times:            5.29645/148.96
Eval PiPjPk times:       0.692599/18.57
L2prod times:            2.98604/83.04
Total time:              34.0422/940.7
[main] Time assemble (wall/proc) 4.41757/40.92
[main] Time solve (wall/proc) 1.13977/12.53
[main] Stop crit:        6.02915e-06
Ebkt times:              1.99389/53.77
Eval Ebkt times:         17.5621/484.6
PiPjPk times:            5.30497/146.35
Eval PiPjPk times:       0.701258/20.96
L2prod times:            3.00969/82.48
Total time:              34.0637/937.53
[main] Time assemble (wall/proc) 4.47762/40.93
[main] Time solve (wall/proc) 1.14206/12.5
[main] Stop crit:        5.19839e-15
[main] Stop crit:        0.253078
Ebkt times:              2.03275/54.26
Eval Ebkt times:         17.5948/487.27
PiPjPk times:            5.2823/147.29
Eval PiPjPk times:       0.694661/19.88
L2prod times:            2.99687/82.55
Total time:              34.0074/938.44
[main] Time assemble (wall/proc) 4.47291/40.89
[main] Time solve (wall/proc) 1.14177/12.51
[main] Stop crit:        5.35567e-06
Ebkt times:              1.94938/54.42
Eval Ebkt times:         17.4744/482.28
PiPjPk times:            5.27876/147.57
Eval PiPjPk times:       0.693816/18.02
L2prod times:            2.99536/83
Total time:              33.8693/937.47
[main] Time assemble (wall/proc) 4.39942/40.71
[main] Time solve (wall/proc) 1.13806/12.49
[main] Stop crit:        3.88068e-15
[main] 56%...
[main] Stop crit:        0.223026
Ebkt times:              1.94414/52.85
Eval Ebkt times:         17.4966/485.63
PiPjPk times:            5.32029/146.46
Eval PiPjPk times:       0.687615/19.4
L2prod times:            2.9986/82.36
Total time:              33.888/935.13
[main] Time assemble (wall/proc) 4.4069/40.64
[main] Time solve (wall/proc) 1.13989/12.45
[main] Stop crit:        4.31615e-06
Ebkt times:              1.9842/54.21
Eval Ebkt times:         17.5237/486.88
PiPjPk times:            5.29551/145.84
Eval PiPjPk times:       0.698161/20.11
L2prod times:            2.98999/81.68
Total time:              33.9976/939.86
[main] Time assemble (wall/proc) 4.41767/40.8
[main] Time solve (wall/proc) 1.15512/12.78
[main] Stop crit:        2.84059e-15
[main] Stop crit:        0.19198
Ebkt times:              1.96767/53.39
Eval Ebkt times:         17.4942/483.79
PiPjPk times:            5.2776/145.79
Eval PiPjPk times:       0.691757/19.52
L2prod times:            2.99709/83.86
Total time:              33.8921/934.73
[main] Time assemble (wall/proc) 4.44389/40.74
[main] Time solve (wall/proc) 1.14509/12.69
[main] Stop crit:        3.19424e-06
Ebkt times:              1.98185/54.09
Eval Ebkt times:         17.5621/485.58
PiPjPk times:            5.30518/147.91
Eval PiPjPk times:       0.698119/17.89
L2prod times:            3.00087/83.37
Total time:              34.0537/940.59
[main] Time assemble (wall/proc) 4.46393/40.95
[main] Time solve (wall/proc) 1.14457/12.58
[main] Stop crit:        2.58493e-15
[main] Stop crit:        0.164177
Ebkt times:              1.95503/52.34
Eval Ebkt times:         17.5549/484.79
PiPjPk times:            5.30647/146.77
Eval PiPjPk times:       0.692745/19.71
L2prod times:            3.01691/84.14
Total time:              34.0141/939.05
[main] Time assemble (wall/proc) 4.40779/40.77
[main] Time solve (wall/proc) 1.11921/11.91
[main] Stop crit:        2.17861e-06
Ebkt times:              1.94111/53.19
Eval Ebkt times:         17.5048/482.4
PiPjPk times:            5.28129/145.56
Eval PiPjPk times:       0.692122/18.97
L2prod times:            2.99509/81.83
Total time:              33.8598/933.44
[main] Time assemble (wall/proc) 4.44781/40.7
[main] Time solve (wall/proc) 1.18412/12.55
[main] Stop crit:        2.50164e-15
[main] Stop crit:        0.141213
Ebkt times:              1.97389/55.2
Eval Ebkt times:         17.5086/483.99
PiPjPk times:            5.28013/145.2
Eval PiPjPk times:       0.687131/19.2
L2prod times:            2.9904/83.33
Total time:              33.8771/936.47
[main] Time assemble (wall/proc) 4.44304/40.74
[main] Time solve (wall/proc) 1.14968/12.55
[main] Stop crit:        1.38787e-06
Ebkt times:              1.96673/53.81
Eval Ebkt times:         17.5392/483.46
PiPjPk times:            5.297/145.27
Eval PiPjPk times:       0.695365/21.48
L2prod times:            3.00041/83.92
Total time:              33.9745/936.15
[main] Time assemble (wall/proc) 4.44116/40.82
[main] Time solve (wall/proc) 1.18895/12.62
[main] Stop crit:        2.46865e-15
[main] Stop crit:        0.12346
Ebkt times:              2.01665/54.62
Eval Ebkt times:         17.5778/489.62
PiPjPk times:            5.29246/145.33
Eval PiPjPk times:       0.693471/19.43
L2prod times:            3.00759/83.53
Total time:              34.0628/942.08
[main] Time assemble (wall/proc) 4.45425/40.92
[main] Time solve (wall/proc) 1.14721/12.59
[main] Stop crit:        9.46814e-07
[main] 68%...
[main] Stop crit:        0.110825
Ebkt times:              1.99904/54.53
Eval Ebkt times:         17.619/483.96
PiPjPk times:            5.30395/146.78
Eval PiPjPk times:       0.693741/18.29
L2prod times:            3.01619/82.95
Total time:              34.1499/942.41
[main] Time assemble (wall/proc) 4.44307/40.93
[main] Time solve (wall/proc) 1.14344/12.53
[main] Stop crit:        9.20938e-07
[main] Stop crit:        0.102985
Ebkt times:              1.94064/52.21
Eval Ebkt times:         17.5567/484.65
PiPjPk times:            5.29637/148.41
Eval PiPjPk times:       0.694747/18.43
L2prod times:            2.99688/82.84
Total time:              33.959/938.05
[main] Time assemble (wall/proc) 4.42681/40.8
[main] Time solve (wall/proc) 1.14328/12.64
[main] Stop crit:        1.08409e-06
Ebkt times:              1.93564/53.14
Eval Ebkt times:         17.5375/483.83
PiPjPk times:            5.28376/146.88
Eval PiPjPk times:       0.696063/19.2
L2prod times:            2.99452/82.66
Total time:              33.961/936.94
[main] Time assemble (wall/proc) 4.39198/40.81
[main] Time solve (wall/proc) 1.14672/12.65
[main] Stop crit:        2.61046e-15
[main] Stop crit:        0.0993793
Ebkt times:              1.98848/55.1
Eval Ebkt times:         17.5466/486.01
PiPjPk times:            5.27941/148
Eval PiPjPk times:       0.689581/18.08
L2prod times:            2.98391/83.47
Total time:              33.9033/939.21
[main] Time assemble (wall/proc) 4.45216/40.82
[main] Time solve (wall/proc) 1.14001/12.5
[main] Stop crit:        1.22161e-06
Ebkt times:              2.00291/55.04
Eval Ebkt times:         17.6402/489.58
PiPjPk times:            5.30675/146.08
Eval PiPjPk times:       0.697771/20.86
L2prod times:            3.00708/83.05
Total time:              34.213/945.93
[main] Time assemble (wall/proc) 4.50246/41.13
[main] Time solve (wall/proc) 1.1471/12.62
[main] Stop crit:        2.57558e-15
[main] Stop crit:        0.0992036
Ebkt times:              1.95992/53.71
Eval Ebkt times:         17.4636/483.36
PiPjPk times:            5.27515/145.49
Eval PiPjPk times:       0.691658/19.53
L2prod times:            3.00375/83.29
Total time:              33.8323/935.04
[main] Time assemble (wall/proc) 4.38547/40.62
[main] Time solve (wall/proc) 1.15982/12.57
[main] Stop crit:        1.26884e-06
Ebkt times:              1.98632/54.32
Eval Ebkt times:         17.5817/484.6
PiPjPk times:            5.29252/146.46
Eval PiPjPk times:       0.696259/19.18
L2prod times:            2.98941/84.39
Total time:              34.0633/940.77
[main] Time assemble (wall/proc) 4.42728/40.92
[main] Time solve (wall/proc) 1.14243/12.55
[main] Stop crit:        2.69927e-15
[main] 78%...
[main] Stop crit:        0.101513
Ebkt times:              1.96396/53.67
Eval Ebkt times:         17.5315/484.18
PiPjPk times:            5.27616/147.4
Eval PiPjPk times:       0.694362/17.95
L2prod times:            2.98974/83.72
Total time:              33.8887/936.27
[main] Time assemble (wall/proc) 4.4398/40.76
[main] Time solve (wall/proc) 1.13428/12.4
[main] Stop crit:        1.22434e-06
Ebkt times:              1.94124/52.37
Eval Ebkt times:         17.4758/482.99
PiPjPk times:            5.28072/146.17
Eval PiPjPk times:       0.695523/17.94
L2prod times:            2.99177/83.06
Total time:              33.8869/935.93
[main] Time assemble (wall/proc) 4.43261/40.72
[main] Time solve (wall/proc) 1.11322/11.88
[main] Stop crit:        2.73186e-15
[main] Stop crit:        0.105361
Ebkt times:              1.95231/53.8
Eval Ebkt times:         17.4781/483.44
PiPjPk times:            5.2828/146.76
Eval PiPjPk times:       0.697669/18.86
L2prod times:            2.99441/83.04
Total time:              33.8998/937.65
[main] Time assemble (wall/proc) 4.43268/40.82
[main] Time solve (wall/proc) 1.17238/12.42
[main] Stop crit:        1.11548e-06
Ebkt times:              1.97735/54.42
Eval Ebkt times:         17.5353/486.45
PiPjPk times:            5.28808/146.69
Eval PiPjPk times:       0.696477/18.65
L2prod times:            3.00283/82.73
Total time:              34.0298/939.33
[main] Time assemble (wall/proc) 4.42026/40.79
[main] Time solve (wall/proc) 1.14811/12.59
[main] Stop crit:        2.79683e-15
[main] Stop crit:        0.109884
Ebkt times:              2.00746/54.93
Eval Ebkt times:         17.4788/481.56
PiPjPk times:            5.27696/145.34
Eval PiPjPk times:       0.690674/19.25
L2prod times:            2.9902/82.02
Total time:              33.8447/935.33
[main] Time assemble (wall/proc) 4.47756/40.72
[main] Time solve (wall/proc) 1.14077/12.51
[main] Stop crit:        9.93609e-07
[main] Stop crit:        0.114378
Ebkt times:              1.96394/52.82
Eval Ebkt times:         17.5437/484.93
PiPjPk times:            5.29969/146.27
Eval PiPjPk times:       0.696919/18.37
L2prod times:            2.99897/83.59
Total time:              34.016/937.94
[main] Time assemble (wall/proc) 4.4304/40.85
[main] Time solve (wall/proc) 1.13865/12.47
[main] Stop crit:        9.33546e-07
[main] Stop crit:        0.118616
Ebkt times:              1.93553/52.42
Eval Ebkt times:         17.5071/483.92
PiPjPk times:            5.27823/147.52
Eval PiPjPk times:       0.693064/17.87
L2prod times:            2.98978/83.53
Total time:              33.8852/936.64
[main] Time assemble (wall/proc) 4.41601/40.72
[main] Time solve (wall/proc) 1.14586/12.57
[main] Stop crit:        1.00282e-06
Ebkt times:              1.98772/53.18
Eval Ebkt times:         17.5685/489.03
PiPjPk times:            5.28624/146.68
Eval PiPjPk times:       0.695272/19.5
L2prod times:            3.00178/84.04
Total time:              34.0432/939.36
[main] Time assemble (wall/proc) 4.38012/40.84
[main] Time solve (wall/proc) 1.13938/12.5
[main] Stop crit:        4.30108e-15
[main] 90%...
[main] Stop crit:        0.122975
Ebkt times:              2.04619/56.11
Eval Ebkt times:         17.6598/487.55
PiPjPk times:            5.31226/145.75
Eval PiPjPk times:       0.700224/20.09
L2prod times:            3.01346/83.56
Total time:              34.2702/945.94
[main] Time assemble (wall/proc) 4.50846/41.17
[main] Time solve (wall/proc) 1.182/12.58
[main] Stop crit:        1.17491e-06
Ebkt times:              2.03544/55.59
Eval Ebkt times:         17.5966/485.19
PiPjPk times:            5.29635/147.38
Eval PiPjPk times:       0.693125/18.91
L2prod times:            2.99068/82.21
Total time:              34.1194/943.26
[main] Time assemble (wall/proc) 4.51108/41.04
[main] Time solve (wall/proc) 1.12256/11.91
[main] Stop crit:        3.73771e-15
[main] Stop crit:        0.127377
Ebkt times:              1.98151/53.22
Eval Ebkt times:         17.5434/484.67
PiPjPk times:            5.28842/146.65
Eval PiPjPk times:       0.695127/19.49
L2prod times:            3.00361/83.93
Total time:              33.9842/939.21
[main] Time assemble (wall/proc) 4.47708/40.88
[main] Time solve (wall/proc) 1.14557/12.53
[main] Stop crit:        1.36116e-06
Ebkt times:              1.98907/53.65
Eval Ebkt times:         17.5259/486.26
PiPjPk times:            5.26041/145.86
Eval PiPjPk times:       0.699477/17.61
L2prod times:            3.00862/82.41
Total time:              33.9636/936.9
[main] Time assemble (wall/proc) 4.50847/40.82
[main] Time solve (wall/proc) 1.14763/12.59
[main] Stop crit:        2.9952e-15
[main] Stop crit:        0.131775
Ebkt times:              1.9834/54.79
Eval Ebkt times:         17.5149/483.85
PiPjPk times:            5.28968/147.23
Eval PiPjPk times:       0.690786/18.37
L2prod times:            2.99479/83.51
Total time:              33.95/938.15
[main] Time assemble (wall/proc) 4.41016/40.78
[main] Time solve (wall/proc) 1.13594/12.49
[main] Stop crit:        1.50394e-06
Ebkt times:              1.97603/54.89
Eval Ebkt times:         17.5513/484.51
PiPjPk times:            5.28953/146.6
Eval PiPjPk times:       0.695171/20.39
L2prod times:            2.98916/82.36
Total time:              34.0282/940.41
[main] Time assemble (wall/proc) 4.39785/40.85
[main] Time solve (wall/proc) 1.13722/12.45
[main] Stop crit:        2.92481e-15
[main] Stop crit:        0.136311
Ebkt times:              1.93108/52.69
Eval Ebkt times:         17.5502/486.47
PiPjPk times:            5.29565/147.18
Eval PiPjPk times:       0.6954/18.68
L2prod times:            2.99925/82.99
Total time:              34.002/938.7
[main] Time assemble (wall/proc) 4.40414/40.86
[main] Time solve (wall/proc) 1.13284/12.46
[main] Stop crit:        1.57434e-06
Ebkt times:              1.9926/53.4
Eval Ebkt times:         17.561/486.53
PiPjPk times:            5.29754/148.41
Eval PiPjPk times:       0.690269/18.22
L2prod times:            2.99434/82.44
Total time:              34.0187/939.93
[main] Time assemble (wall/proc) 4.42457/40.87
[main] Time solve (wall/proc) 1.15104/12.38
[main] Stop crit:        2.64366e-15
[main] Time run (wall/proc) 578.499/8294.5
[main] Compute errors
[main] Electric field error = 2.73068
[main] Potential error = 0.817922
[main] Lambda = 3.15318
[main] Maximum residual = 6.36055e-14
[main] Maximum constraint difference = 3.82037e-12
[main] Time norms (wall/proc) 0.077324/2.01
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00613497
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.472095/12.53
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 23.3788/72.68
[main] Initial constraint norm: 6.69655
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.136719
Ebkt times:              6.98511/193.08
Eval Ebkt times:         70.468/1939.09
PiPjPk times:            19.413/536.41
Eval PiPjPk times:       3.40727/91.05
L2prod times:            11.0382/303.67
Total time:              136.553/3752.18
[main] Time assemble (wall/proc) 16.448/159.73
[main] Time solve (wall/proc) 6.58012/96.22
[main] Stop crit:        8.86446e-08
[main] Stop crit:        0.137013
Ebkt times:              7.16765/200.24
Eval Ebkt times:         72.0972/1980.78
PiPjPk times:            19.9952/553.48
Eval PiPjPk times:       3.49487/93.79
L2prod times:            11.2411/309.67
Total time:              140.037/3845.57
[main] Time assemble (wall/proc) 16.4202/163.02
[main] Time solve (wall/proc) 6.54611/95.12
[main] Stop crit:        5.49415e-08
[main] Stop crit:        0.143882
Ebkt times:              7.26767/202.37
Eval Ebkt times:         72.9117/2005.24
PiPjPk times:            19.9756/551.19
Eval PiPjPk times:       3.49855/92.94
L2prod times:            11.3738/315.27
Total time:              140.889/3874.32
[main] Time assemble (wall/proc) 16.4078/164.14
[main] Time solve (wall/proc) 6.48701/94.64
[main] Stop crit:        3.60767e-08
[main] Stop crit:        0.146886
Ebkt times:              7.14846/199.62
Eval Ebkt times:         72.0223/1978.22
PiPjPk times:            20.0471/552.05
Eval PiPjPk times:       3.46793/94.62
L2prod times:            11.3184/312.14
Total time:              139.827/3840.06
[main] Time assemble (wall/proc) 16.538/163.02
[main] Time solve (wall/proc) 6.57968/96.14
[main] Stop crit:        3.47385e-08
[main] Stop crit:        0.141925
Ebkt times:              7.18315/203.01
Eval Ebkt times:         72.6255/2005.65
PiPjPk times:            20.0053/553.15
Eval PiPjPk times:       3.30509/89.37
L2prod times:            11.3744/316.28
Total time:              139.711/3858.56
[main] Time assemble (wall/proc) 16.3855/163.94
[main] Time solve (wall/proc) 6.50345/95.08
[main] Stop crit:        3.76877e-08
[main] Stop crit:        0.131422
Ebkt times:              7.24141/199.98
Eval Ebkt times:         72.5844/2005.2
PiPjPk times:            20.0747/554.96
Eval PiPjPk times:       3.3405/89.96
L2prod times:            11.2915/311.78
Total time:              140.06/3867.61
[main] Time assemble (wall/proc) 16.4109/163.86
[main] Time solve (wall/proc) 6.50036/94.98
[main] Stop crit:        3.73926e-08
[main] Stop crit:        0.119198
Ebkt times:              7.1403/198.83
Eval Ebkt times:         72.5176/1999.88
PiPjPk times:            20.0626/556.02
Eval PiPjPk times:       3.37577/91.65
L2prod times:            11.3373/313
Total time:              139.991/3859.28
[main] Time assemble (wall/proc) 16.3964/163.59
[main] Time solve (wall/proc) 6.56226/96.47
[main] Stop crit:        3.39462e-08
[main] Stop crit:        0.107866
Ebkt times:              7.11547/195.26
Eval Ebkt times:         72.4742/2002.2
PiPjPk times:            20.1387/558.66
Eval PiPjPk times:       3.45788/93.66
L2prod times:            11.4049/316.46
Total time:              139.952/3859.24
[main] Time assemble (wall/proc) 16.4885/163.7
[main] Time solve (wall/proc) 6.5852/95.45
[main] Stop crit:        2.92568e-08
[main] Stop crit:        0.0985907
Ebkt times:              7.16949/199.86
Eval Ebkt times:         72.4066/2000.72
PiPjPk times:            20.0316/551.35
Eval PiPjPk times:       3.33547/88.94
L2prod times:            11.3835/314.26
Total time:              139.8/3854.04
[main] Time assemble (wall/proc) 16.3897/163.55
[main] Time solve (wall/proc) 6.5105/94.95
[main] Stop crit:        2.48912e-08
[main] Stop crit:        0.091514
Ebkt times:              7.17915/197.15
Eval Ebkt times:         72.9414/2014.24
PiPjPk times:            20.0297/550.72
Eval PiPjPk times:       3.32136/92.57
L2prod times:            11.4148/316.29
Total time:              140.307/3874.54
[main] Time assemble (wall/proc) 16.5159/164.44
[main] Time solve (wall/proc) 6.52275/95.15
[main] Stop crit:        2.15992e-08
[main] Stop crit:        0.086104
Ebkt times:              7.21305/199.87
Eval Ebkt times:         72.5296/2002.24
PiPjPk times:            20.0903/555.47
Eval PiPjPk times:       3.37172/92.54
L2prod times:            11.3532/316.56
Total time:              140.031/3869.28
[main] Time assemble (wall/proc) 16.4189/164
[main] Time solve (wall/proc) 6.57637/95.31
[main] Stop crit:        1.94085e-08
[main] Stop crit:        0.0815151
Ebkt times:              7.14266/199.26
Eval Ebkt times:         72.2764/1993.18
PiPjPk times:            20.0334/554.44
Eval PiPjPk times:       3.46521/94.49
L2prod times:            11.3394/313.62
Total time:              139.765/3853.62
[main] Time assemble (wall/proc) 16.465/163.53
[main] Time solve (wall/proc) 6.56151/95.25
[main] Stop crit:        1.79326e-08
[main] Stop crit:        0.0769916
Ebkt times:              7.17214/200.4
Eval Ebkt times:         72.2727/1995.83
PiPjPk times:            20.0038/550.6
Eval PiPjPk times:       3.35547/97.32
L2prod times:            11.3483/312.34
Total time:              139.518/3848.36
[main] Time assemble (wall/proc) 16.4623/163.18
[main] Time solve (wall/proc) 6.50628/94.71
[main] Stop crit:        1.67353e-08
[main] Stop crit:        0.0721468
Ebkt times:              7.20023/199.39
Eval Ebkt times:         72.3502/1992.72
PiPjPk times:            19.9458/548.68
Eval PiPjPk times:       3.42125/94.94
L2prod times:            11.3267/313.19
Total time:              140.024/3852.65
[main] Time assemble (wall/proc) 16.3629/163.37
[main] Time solve (wall/proc) 6.49984/94.86
[main] Stop crit:        1.55596e-08
[main] Stop crit:        0.0670055
Ebkt times:              7.12774/197.49
Eval Ebkt times:         72.1398/1989.48
PiPjPk times:            20.0048/554.3
Eval PiPjPk times:       3.39529/92.73
L2prod times:            11.3172/311.61
Total time:              139.565/3848.48
[main] Time assemble (wall/proc) 16.4337/163.07
[main] Time solve (wall/proc) 6.48122/93.9
[main] Stop crit:        1.43512e-08
[main] Stop crit:        0.0618665
Ebkt times:              7.14411/200.32
Eval Ebkt times:         72.2146/1990.81
PiPjPk times:            19.9867/556.23
Eval PiPjPk times:       3.35094/92.88
L2prod times:            11.351/313.77
Total time:              139.341/3841.79
[main] Time assemble (wall/proc) 16.3623/163.11
[main] Time solve (wall/proc) 6.51613/95.45
[main] Stop crit:        1.31711e-08
[main] Stop crit:        0.0571047
Ebkt times:              7.13827/197.12
Eval Ebkt times:         72.2896/1993.44
PiPjPk times:            20.0424/553.55
Eval PiPjPk times:       3.44966/94.19
L2prod times:            11.4477/315.16
Total time:              140.187/3856.76
[main] Time assemble (wall/proc) 16.4961/163.41
[main] Time solve (wall/proc) 6.49835/94.5
[main] Stop crit:        1.20994e-08
[main] 10%...
[main] Stop crit:        0.0530024
Ebkt times:              7.17642/200.27
Eval Ebkt times:         72.1221/1986.49
PiPjPk times:            20.019/556.18
Eval PiPjPk times:       3.3966/93.5
L2prod times:            11.3478/313.07
Total time:              139.477/3845.15
[main] Time assemble (wall/proc) 16.4865/163.21
[main] Time solve (wall/proc) 6.48964/94.36
[main] Stop crit:        1.11754e-08
[main] Stop crit:        0.0496619
Ebkt times:              7.19805/199.41
Eval Ebkt times:         72.1156/1982.26
PiPjPk times:            19.9127/543.06
Eval PiPjPk times:       3.34804/88.55
L2prod times:            11.3515/310.52
Total time:              140.054/3830.58
[main] Time assemble (wall/proc) 16.4468/162.84
[main] Time solve (wall/proc) 6.57028/96.43
[main] Stop crit:        1.03855e-08
[main] Stop crit:        0.0470108
Ebkt times:              7.1576/200.09
Eval Ebkt times:         72.2991/1991.57
PiPjPk times:            20.0258/554.86
Eval PiPjPk times:       3.42267/90.48
L2prod times:            11.3575/312.64
Total time:              139.777/3847.19
[main] Time assemble (wall/proc) 16.3872/163.14
[main] Time solve (wall/proc) 6.54563/96.15
[main] Stop crit:        9.68579e-09
[main] Stop crit:        0.0448741
Ebkt times:              7.19852/199.91
Eval Ebkt times:         72.1621/1997.06
PiPjPk times:            20.0504/550.52
Eval PiPjPk times:       3.22747/90.46
L2prod times:            11.3704/312.79
Total time:              139.479/3848.33
[main] Time assemble (wall/proc) 16.4706/163.21
[main] Time solve (wall/proc) 6.53409/94.78
[main] Stop crit:        9.0348e-09
[main] Stop crit:        0.0430601
Ebkt times:              7.19093/197.95
Eval Ebkt times:         72.7777/2008
PiPjPk times:            19.8823/548.6
Eval PiPjPk times:       3.41963/91.18
L2prod times:            11.3712/313.19
Total time:              140.612/3867.97
[main] Time assemble (wall/proc) 16.5086/164.05
[main] Time solve (wall/proc) 6.4939/94.51
[main] Stop crit:        8.41228e-09
[main] Stop crit:        0.0414188
Ebkt times:              7.2632/198.73
Eval Ebkt times:         73.2677/2018.24
PiPjPk times:            20.1151/556.36
Eval PiPjPk times:       3.36365/92.94
L2prod times:            11.4378/315.84
Total time:              141.551/3889.85
[main] Time assemble (wall/proc) 16.4716/165.12
[main] Time solve (wall/proc) 6.50123/95.21
[main] Stop crit:        7.81901e-09
[main] Stop crit:        0.0398593
Ebkt times:              7.1778/200.63
Eval Ebkt times:         72.5756/2001.07
PiPjPk times:            20.0592/556.81
Eval PiPjPk times:       3.4774/98.53
L2prod times:            11.2923/311.26
Total time:              140.357/3869.01
[main] Time assemble (wall/proc) 16.3758/163.99
[main] Time solve (wall/proc) 6.47526/95.15
[main] Stop crit:        7.2653e-09
[main] Stop crit:        0.0383414
Ebkt times:              7.12384/199.41
Eval Ebkt times:         72.1421/1989.52
PiPjPk times:            20.0258/552.87
Eval PiPjPk times:       3.42277/94.68
L2prod times:            11.3041/311.66
Total time:              139.532/3842.69
[main] Time assemble (wall/proc) 16.3829/163.08
[main] Time solve (wall/proc) 6.49132/94.86
[main] Stop crit:        6.75877e-09
[main] Stop crit:        0.0368562
Ebkt times:              7.17391/197.59
Eval Ebkt times:         72.5592/2003.92
PiPjPk times:            20.0258/553.03
Eval PiPjPk times:       3.39946/94.06
L2prod times:            11.3156/312.47
Total time:              140.006/3861.35
[main] Time assemble (wall/proc) 16.5395/163.99
[main] Time solve (wall/proc) 6.5878/95.31
[main] Stop crit:        6.29838e-09
[main] Stop crit:        0.0354086
Ebkt times:              7.18245/199.81
Eval Ebkt times:         72.313/1989.95
PiPjPk times:            19.9761/552.68
Eval PiPjPk times:       3.43418/92.89
L2prod times:            11.3288/310.98
Total time:              139.69/3843.92
[main] Time assemble (wall/proc) 16.5127/163.32
[main] Time solve (wall/proc) 6.52762/95.04
[main] Stop crit:        5.87579e-09
[main] Stop crit:        0.0340073
Ebkt times:              7.10109/196.12
Eval Ebkt times:         71.9725/1982.31
PiPjPk times:            19.939/551.5
Eval PiPjPk times:       3.40582/92.04
L2prod times:            11.2643/308.64
Total time:              139.426/3841.71
[main] Time assemble (wall/proc) 16.4531/162.9
[main] Time solve (wall/proc) 6.50286/94.71
[main] Stop crit:        5.48069e-09
[main] Stop crit:        0.0326597
Ebkt times:              7.08753/193.98
Eval Ebkt times:         72.139/1990.48
PiPjPk times:            20.0288/554.46
Eval PiPjPk times:       3.40077/92.92
L2prod times:            11.336/313.43
Total time:              139.413/3842.22
[main] Time assemble (wall/proc) 16.4357/163.1
[main] Time solve (wall/proc) 6.53227/95.42
[main] Stop crit:        5.10564e-09
[main] Stop crit:        0.0313732
Ebkt times:              7.1886/202.84
Eval Ebkt times:         72.7144/2013.45
PiPjPk times:            20.0721/555.14
Eval PiPjPk times:       3.29657/93.52
L2prod times:            11.388/315.8
Total time:              139.889/3870.08
[main] Time assemble (wall/proc) 16.4739/164.22
[main] Time solve (wall/proc) 6.51475/94.87
[main] Stop crit:        4.74765e-09
[main] Stop crit:        0.0301565
Ebkt times:              7.1969/201.25
Eval Ebkt times:         72.8862/2010.6
PiPjPk times:            20.0888/557.99
Eval PiPjPk times:       3.37826/91.96
L2prod times:            11.3904/315.97
Total time:              140.128/3868.98
[main] Time assemble (wall/proc) 16.4876/164.4
[main] Time solve (wall/proc) 6.50771/94.88
[main] Stop crit:        4.40704e-09
[main] Stop crit:        0.0290209
Ebkt times:              7.12005/198.57
Eval Ebkt times:         71.9373/1977.7
PiPjPk times:            19.9945/554.1
Eval PiPjPk times:       3.4021/91.88
L2prod times:            11.2888/309.72
Total time:              139.218/3827.54
[main] Time assemble (wall/proc) 16.4192/162.66
[main] Time solve (wall/proc) 6.48478/95.44
[main] Stop crit:        4.08525e-09
[main] Stop crit:        0.0279802
Ebkt times:              7.2231/197.58
Eval Ebkt times:         72.6276/2010.39
PiPjPk times:            20.1301/558.08
Eval PiPjPk times:       3.33679/92.25
L2prod times:            11.4227/314.43
Total time:              140.145/3867.02
[main] Time assemble (wall/proc) 16.4282/164.13
[main] Time solve (wall/proc) 6.4956/94.46
[main] Stop crit:        3.78333e-09
[main] 20%...
[main] Stop crit:        0.0270485
Ebkt times:              7.17552/198.71
Eval Ebkt times:         72.4647/2000.91
PiPjPk times:            20.042/555.7
Eval PiPjPk times:       3.37785/90.91
L2prod times:            11.3188/313.31
Total time:              139.921/3859.69
[main] Time assemble (wall/proc) 16.4808/163.88
[main] Time solve (wall/proc) 6.51578/94.63
[main] Stop crit:        3.50157e-09
[main] Stop crit:        0.0262377
Ebkt times:              7.13997/198.14
Eval Ebkt times:         72.3065/1982.94
PiPjPk times:            19.9762/552.12
Eval PiPjPk times:       3.51752/95.28
L2prod times:            11.2946/312.77
Total time:              140.343/3852.05
[main] Time assemble (wall/proc) 16.4713/163.37
[main] Time solve (wall/proc) 6.55659/95.78
[main] Stop crit:        3.23977e-09
[main] Stop crit:        0.0255562
Ebkt times:              7.14638/195.79
Eval Ebkt times:         72.7637/2016.18
PiPjPk times:            20.0056/553.86
Eval PiPjPk times:       3.30958/90.25
L2prod times:            11.3786/316.85
Total time:              140.096/3870.87
[main] Time assemble (wall/proc) 16.4957/164.25
[main] Time solve (wall/proc) 6.51475/94.72
[main] Stop crit:        2.99763e-09
[main] Stop crit:        0.0250081
Ebkt times:              7.29859/201.55
Eval Ebkt times:         73.0012/2011.82
PiPjPk times:            20.0937/555.85
Eval PiPjPk times:       3.39392/94.74
L2prod times:            11.461/317.12
Total time:              141.145/3884.95
[main] Time assemble (wall/proc) 16.4999/164.64
[main] Time solve (wall/proc) 6.47846/94.69
[main] Stop crit:        2.77482e-09
[main] Stop crit:        0.0245939
Ebkt times:              7.0784/196.2
Eval Ebkt times:         72.0659/1993.81
PiPjPk times:            19.9399/554.72
Eval PiPjPk times:       3.38145/91.82
L2prod times:            11.2927/311.24
Total time:              138.827/3836.88
[main] Time assemble (wall/proc) 16.3745/162.84
[main] Time solve (wall/proc) 6.50494/95.1
[main] Stop crit:        2.57092e-09
[main] Stop crit:        0.0243119
Ebkt times:              7.14444/196.55
Eval Ebkt times:         72.819/2014.32
PiPjPk times:            20.0435/556.51
Eval PiPjPk times:       3.33467/92.38
L2prod times:            11.3669/315.53
Total time:              140.058/3868.82
[main] Time assemble (wall/proc) 16.514/164.2
[main] Time solve (wall/proc) 6.5214/95.22
[main] Stop crit:        2.38539e-09
[main] Stop crit:        0.0241585
Ebkt times:              7.10672/196.13
Eval Ebkt times:         71.874/1974.12
PiPjPk times:            19.9937/552.82
Eval PiPjPk times:       3.33861/87.14
L2prod times:            11.3281/313.73
Total time:              139.619/3825.29
[main] Time assemble (wall/proc) 16.3919/162.55
[main] Time solve (wall/proc) 6.57123/95.33
[main] Stop crit:        2.21776e-09
[main] Stop crit:        0.0241291
Ebkt times:              7.21576/199.63
Eval Ebkt times:         72.8787/2012.55
PiPjPk times:            20.0384/553.4
Eval PiPjPk times:       3.29756/88.4
L2prod times:            11.3993/315.7
Total time:              140.458/3878.53
[main] Time assemble (wall/proc) 16.4683/164.26
[main] Time solve (wall/proc) 6.50451/94.76
[main] Stop crit:        2.06792e-09
[main] Stop crit:        0.0242171
Ebkt times:              7.19816/197.52
Eval Ebkt times:         72.7288/2011.9
PiPjPk times:            20.0972/556.19
Eval PiPjPk times:       3.29746/91.35
L2prod times:            11.425/318.25
Total time:              140.261/3871.84
[main] Time assemble (wall/proc) 16.5234/164.3
[main] Time solve (wall/proc) 6.49988/94.58
[main] Stop crit:        1.93646e-09
[main] Stop crit:        0.0244143
Ebkt times:              7.13936/197.31
Eval Ebkt times:         72.2288/1996.76
PiPjPk times:            19.999/552.28
Eval PiPjPk times:       3.37085/90.26
L2prod times:            11.3552/311.1
Total time:              139.457/3842.13
[main] Time assemble (wall/proc) 16.3467/163
[main] Time solve (wall/proc) 6.5158/95.63
[main] Stop crit:        1.82487e-09
[main] Stop crit:        0.0247105
Ebkt times:              7.11019/194.46
Eval Ebkt times:         72.0649/1985.17
PiPjPk times:            20.0157/551.11
Eval PiPjPk times:       3.51808/94.34
L2prod times:            11.2553/307.92
Total time:              140.044/3840.58
[main] Time assemble (wall/proc) 16.4309/163.03
[main] Time solve (wall/proc) 6.51104/95.42
[main] Stop crit:        1.73559e-09
[main] Stop crit:        0.0250949
Ebkt times:              7.16/199.31
Eval Ebkt times:         72.6381/2005.29
PiPjPk times:            20.0998/557.87
Eval PiPjPk times:       3.27781/90.91
L2prod times:            11.3987/315.07
Total time:              140.001/3867.74
[main] Time assemble (wall/proc) 16.4125/164
[main] Time solve (wall/proc) 6.51435/95.2
[main] Stop crit:        1.67179e-09
[main] Stop crit:        0.0255573
Ebkt times:              7.21563/198.12
Eval Ebkt times:         72.7894/2005.09
PiPjPk times:            20.0537/554.11
Eval PiPjPk times:       3.49907/94.99
L2prod times:            11.3451/311.04
Total time:              140.757/3873.5
[main] Time assemble (wall/proc) 16.5172/164.27
[main] Time solve (wall/proc) 6.50915/94.91
[main] Stop crit:        1.63685e-09
[main] Stop crit:        0.0260894
Ebkt times:              7.10619/198.54
Eval Ebkt times:         71.8895/1981.75
PiPjPk times:            20.0238/555.76
Eval PiPjPk times:       3.4349/92.41
L2prod times:            11.3165/313.39
Total time:              139.025/3834.65
[main] Time assemble (wall/proc) 16.4458/162.81
[main] Time solve (wall/proc) 6.54523/95.56
[main] Stop crit:        1.63346e-09
[main] Stop crit:        0.0266857
Ebkt times:              7.21917/198.74
Eval Ebkt times:         72.7342/2014.3
PiPjPk times:            20.054/553.03
Eval PiPjPk times:       3.38167/92.4
L2prod times:            11.3923/314.29
Total time:              140.289/3872.54
[main] Time assemble (wall/proc) 16.415/164.13
[main] Time solve (wall/proc) 6.44641/94.8
[main] Stop crit:        1.66278e-09
[main] Stop crit:        0.0273434
Ebkt times:              7.08028/197.47
Eval Ebkt times:         72.0751/1991.24
PiPjPk times:            19.9843/554.16
Eval PiPjPk times:       3.36156/89.74
L2prod times:            11.3255/314.98
Total time:              138.995/3845.64
[main] Time assemble (wall/proc) 16.4234/163.11
[main] Time solve (wall/proc) 6.50878/94.38
[main] Stop crit:        1.724e-09
[main] 30%...
[main] Stop crit:        0.0280619
Ebkt times:              7.26883/200.3
Eval Ebkt times:         72.9052/1989.07
PiPjPk times:            20.0683/546.97
Eval PiPjPk times:       3.69347/97.88
L2prod times:            11.4825/314.55
Total time:              141.878/3860
[main] Time assemble (wall/proc) 16.6629/163.96
[main] Time solve (wall/proc) 6.52631/94.47
[main] Stop crit:        1.81479e-09
[main] Stop crit:        0.0288422
Ebkt times:              7.2534/197.05
Eval Ebkt times:         72.3068/1972.31
PiPjPk times:            19.996/546.88
Eval PiPjPk times:       3.62239/96.62
L2prod times:            11.3685/311.46
Total time:              140.968/3833.01
[main] Time assemble (wall/proc) 16.7196/163.2
[main] Time solve (wall/proc) 6.5629/95.44
[main] Stop crit:        1.9324e-09
[main] Stop crit:        0.0296859
Ebkt times:              7.22023/199.39
Eval Ebkt times:         72.4587/2001.02
PiPjPk times:            20.1228/557.03
Eval PiPjPk times:       3.33863/89.76
L2prod times:            11.3116/311.26
Total time:              140.172/3861.21
[main] Time assemble (wall/proc) 16.5609/163.64
[main] Time solve (wall/proc) 6.51801/94.38
[main] Stop crit:        2.07482e-09
[main] Stop crit:        0.0305944
Ebkt times:              7.11217/194.34
Eval Ebkt times:         72.1757/1975.58
PiPjPk times:            19.8994/542.49
Eval PiPjPk times:       3.64704/98.99
L2prod times:            11.2807/309.64
Total time:              140.028/3829.79
[main] Time assemble (wall/proc) 16.5214/162.45
[main] Time solve (wall/proc) 7.05213/96.11
[main] Stop crit:        2.24147e-09
[main] Stop crit:        0.0315685
Ebkt times:              7.33001/201.49
Eval Ebkt times:         72.857/1990.55
PiPjPk times:            20.1768/554.85
Eval PiPjPk times:       3.59168/96.07
L2prod times:            11.5062/315.75
Total time:              141.656/3863.1
[main] Time assemble (wall/proc) 16.6875/164.19
[main] Time solve (wall/proc) 6.53621/95.05
[main] Stop crit:        2.43318e-09
[main] Stop crit:        0.0326083
Ebkt times:              7.30681/185.15
Eval Ebkt times:         71.8659/1830.28
PiPjPk times:            19.7969/503.96
Eval PiPjPk times:       6.38524/140.9
L2prod times:            11.2863/288.79
Total time:              153.143/3801.67
[main] Time assemble (wall/proc) 16.9668/161.16
[main] Time solve (wall/proc) 6.51607/94.71
[main] Stop crit:        2.6517e-09
[main] Stop crit:        0.0337128
Ebkt times:              7.12984/198.34
Eval Ebkt times:         72.7151/2007.07
PiPjPk times:            20.0596/553.26
Eval PiPjPk times:       3.36765/91.14
L2prod times:            11.4044/314.61
Total time:              140.532/3871.17
[main] Time assemble (wall/proc) 16.4076/164.27
[main] Time solve (wall/proc) 6.48213/94.8
[main] Stop crit:        2.89882e-09
[main] Stop crit:        0.0348801
Ebkt times:              7.12099/199.35
Eval Ebkt times:         72.225/1996.24
PiPjPk times:            20.0422/554.59
Eval PiPjPk times:       3.3666/95.05
L2prod times:            11.3309/314.82
Total time:              139.369/3847.67
[main] Time assemble (wall/proc) 16.357/163.22
[main] Time solve (wall/proc) 6.49564/95.02
[main] Stop crit:        3.17542e-09
[main] Stop crit:        0.0361077
Ebkt times:              7.10918/199.12
Eval Ebkt times:         72.4137/1996.06
PiPjPk times:            20.0734/556.61
Eval PiPjPk times:       3.39396/91.61
L2prod times:            11.3503/314.97
Total time:              139.754/3856.48
[main] Time assemble (wall/proc) 16.4011/163.6
[main] Time solve (wall/proc) 6.5026/95.12
[main] Stop crit:        3.48061e-09
[main] Stop crit:        0.0373923
Ebkt times:              7.20934/202.1
Eval Ebkt times:         72.6785/2003.65
PiPjPk times:            20.0209/557.23
Eval PiPjPk times:       3.40348/91.56
L2prod times:            11.3876/315.81
Total time:              140.158/3868.72
[main] Time assemble (wall/proc) 16.4642/164.17
[main] Time solve (wall/proc) 6.50805/94.62
[main] Stop crit:        3.81127e-09
[main] Stop crit:        0.0387303
Ebkt times:              7.24793/202.61
Eval Ebkt times:         73.3161/2017.11
PiPjPk times:            20.1671/558.95
Eval PiPjPk times:       3.48034/94.36
L2prod times:            11.439/317.25
Total time:              141.454/3890.2
[main] Time assemble (wall/proc) 16.4952/165.15
[main] Time solve (wall/proc) 6.50758/95.34
[main] Stop crit:        4.16179e-09
[main] Stop crit:        0.0401182
Ebkt times:              7.15309/198.81
Eval Ebkt times:         72.2691/1998.14
PiPjPk times:            20.0104/553.57
Eval PiPjPk times:       3.40212/93.8
L2prod times:            11.3321/314.72
Total time:              139.392/3849.83
[main] Time assemble (wall/proc) 16.4893/163.22
[main] Time solve (wall/proc) 6.57796/95.27
[main] Stop crit:        4.52431e-09
[main] Stop crit:        0.0415522
Ebkt times:              7.14417/199.67
Eval Ebkt times:         71.9765/1985.49
PiPjPk times:            19.9789/554.96
Eval PiPjPk times:       3.30272/92.29
L2prod times:            11.3433/311.58
Total time:              138.833/3829.31
[main] Time assemble (wall/proc) 16.4757/162.78
[main] Time solve (wall/proc) 6.55486/94.98
[main] Stop crit:        4.88912e-09
[main] Stop crit:        0.0430296
Ebkt times:              7.24053/201.9
Eval Ebkt times:         72.5778/2003.29
PiPjPk times:            20.0308/552.92
Eval PiPjPk times:       3.36175/90.77
L2prod times:            11.4208/314.39
Total time:              140.123/3863.42
[main] Time assemble (wall/proc) 16.351/163.77
[main] Time solve (wall/proc) 6.49124/95.72
[main] Stop crit:        5.24538e-09
[main] Stop crit:        0.0445482
Ebkt times:              7.23135/201.42
Eval Ebkt times:         73.4903/2036.96
PiPjPk times:            20.1397/559.64
Eval PiPjPk times:       3.16926/85.79
L2prod times:            11.4864/319.01
Total time:              140.674/3907.5
[main] Time assemble (wall/proc) 16.4832/165.47
[main] Time solve (wall/proc) 6.55945/95.93
[main] Stop crit:        5.58187e-09
[main] Stop crit:        0.0461075
Ebkt times:              7.15051/195.83
Eval Ebkt times:         72.4221/1994.36
PiPjPk times:            20.0357/553.57
Eval PiPjPk times:       3.51926/92.57
L2prod times:            11.3604/313.03
Total time:              140.077/3851.03
[main] Time assemble (wall/proc) 16.4138/163.35
[main] Time solve (wall/proc) 6.50883/94.49
[main] Stop crit:        5.88804e-09
[main] Stop crit:        0.0477083
Ebkt times:              7.18011/199.1
Eval Ebkt times:         72.686/2001.88
PiPjPk times:            19.9573/552.1
Eval PiPjPk times:       3.36642/89.99
L2prod times:            11.3683/315.2
Total time:              140.393/3873.8
[main] Time assemble (wall/proc) 16.4081/163.97
[main] Time solve (wall/proc) 6.53049/95.37
[main] Stop crit:        6.15505e-09
[main] 40%...
[main] Stop crit:        0.0493529
Ebkt times:              7.17841/198.5
Eval Ebkt times:         72.4652/1991.13
PiPjPk times:            19.9989/549.23
Eval PiPjPk times:       3.45304/93.43
L2prod times:            11.3325/312.28
Total time:              140.309/3852.16
[main] Time assemble (wall/proc) 16.4327/163.46
[main] Time solve (wall/proc) 6.49078/94.59
[main] Stop crit:        6.37695e-09
[main] Stop crit:        0.0510449
Ebkt times:              7.17329/201.12
Eval Ebkt times:         72.6261/2010.97
PiPjPk times:            20.0755/555.86
Eval PiPjPk times:       3.29556/91.63
L2prod times:            11.3435/316.76
Total time:              139.783/3862.28
[main] Time assemble (wall/proc) 16.3933/163.86
[main] Time solve (wall/proc) 6.46617/94.35
[main] Stop crit:        6.55191e-09
[main] Stop crit:        0.0527885
Ebkt times:              7.13193/194.13
Eval Ebkt times:         72.3141/1990.69
PiPjPk times:            20.0704/551.76
Eval PiPjPk times:       3.54648/96.1
L2prod times:            11.4161/315.03
Total time:              140.053/3845.57
[main] Time assemble (wall/proc) 16.4724/163.38
[main] Time solve (wall/proc) 6.54663/94.46
[main] Stop crit:        6.68344e-09
[main] Stop crit:        0.0545873
Ebkt times:              7.09519/197.74
Eval Ebkt times:         72.208/1994.95
PiPjPk times:            19.9798/550.94
Eval PiPjPk times:       3.36511/93.72
L2prod times:            11.3005/313.05
Total time:              139.283/3842.12
[main] Time assemble (wall/proc) 16.4319/163.32
[main] Time solve (wall/proc) 6.56303/95.08
[main] Stop crit:        6.78148e-09
[main] Stop crit:        0.0564433
Ebkt times:              7.12804/196.69
Eval Ebkt times:         72.0941/1991.24
PiPjPk times:            20.0119/553.01
Eval PiPjPk times:       3.30959/92.1
L2prod times:            11.2908/310.57
Total time:              139.212/3836.07
[main] Time assemble (wall/proc) 16.4112/163.16
[main] Time solve (wall/proc) 6.51748/95.38
[main] Stop crit:        6.86308e-09
[main] Stop crit:        0.058355
Ebkt times:              7.17721/198.5
Eval Ebkt times:         72.5671/2004.86
PiPjPk times:            20.0287/554.63
Eval PiPjPk times:       3.40272/92.01
L2prod times:            11.3707/315.4
Total time:              140.045/3869.53
[main] Time assemble (wall/proc) 16.4351/164.08
[main] Time solve (wall/proc) 6.48221/94.11
[main] Stop crit:        6.95221e-09
[main] Stop crit:        0.0603165
Ebkt times:              7.16459/198.2
Eval Ebkt times:         72.4101/1999.51
PiPjPk times:            20.0712/556.22
Eval PiPjPk times:       3.29638/90.4
L2prod times:            11.3349/311.9
Total time:              139.822/3857.59
[main] Time assemble (wall/proc) 16.4007/163.66
[main] Time solve (wall/proc) 6.49311/94.76
[main] Stop crit:        7.07802e-09
[main] Stop crit:        0.0623151
Ebkt times:              7.13978/198.86
Eval Ebkt times:         72.552/1996.78
PiPjPk times:            20.0062/555.01
Eval PiPjPk times:       3.56687/95.19
L2prod times:            11.3544/315.31
Total time:              140.071/3855.48
[main] Time assemble (wall/proc) 16.4904/163.87
[main] Time solve (wall/proc) 6.50161/94.54
[main] Stop crit:        7.27102e-09
[main] Stop crit:        0.0643306
Ebkt times:              7.15431/198.6
Eval Ebkt times:         72.6205/2012.26
PiPjPk times:            20.0651/554.88
Eval PiPjPk times:       3.24472/89.87
L2prod times:            11.4056/315.25
Total time:              139.542/3863.92
[main] Time assemble (wall/proc) 16.506/164.12
[main] Time solve (wall/proc) 6.52244/95.01
[main] Stop crit:        7.55737e-09
[main] Stop crit:        0.0663343
Ebkt times:              7.11305/198.44
Eval Ebkt times:         72.097/1988.19
PiPjPk times:            20.0251/556.23
Eval PiPjPk times:       3.37824/93.25
L2prod times:            11.3396/314.65
Total time:              139.233/3840.55
[main] Time assemble (wall/proc) 16.3613/163.26
[main] Time solve (wall/proc) 6.49203/94.75
[main] Stop crit:        7.9527e-09
[main] Stop crit:        0.068289
Ebkt times:              7.12804/196.43
Eval Ebkt times:         72.3179/1996.22
PiPjPk times:            20.0138/553.64
Eval PiPjPk times:       3.51445/92.28
L2prod times:            11.3791/316.41
Total time:              139.645/3851.47
[main] Time assemble (wall/proc) 16.4093/163.29
[main] Time solve (wall/proc) 6.48747/94.63
[main] Stop crit:        8.45789e-09
[main] Stop crit:        0.0701489
Ebkt times:              7.14611/199.93
Eval Ebkt times:         72.6401/2008.15
PiPjPk times:            20.0922/553.05
Eval PiPjPk times:       3.33743/90.58
L2prod times:            11.3608/315.23
Total time:              140.106/3865.65
[main] Time assemble (wall/proc) 16.4349/163.92
[main] Time solve (wall/proc) 6.51772/94.73
[main] Stop crit:        9.05831e-09
[main] Stop crit:        0.0718617
Ebkt times:              7.1461/197.44
Eval Ebkt times:         72.3449/1998.14
PiPjPk times:            20.0481/557.1
Eval PiPjPk times:       3.31195/88.36
L2prod times:            11.3977/313.7
Total time:              139.837/3858.57
[main] Time assemble (wall/proc) 16.4054/163.52
[main] Time solve (wall/proc) 6.51057/95.31
[main] Stop crit:        9.72648e-09
[main] Stop crit:        0.0733711
Ebkt times:              7.16341/197.37
Eval Ebkt times:         72.0032/1982.89
PiPjPk times:            19.9606/549.12
Eval PiPjPk times:       3.41247/92.35
L2prod times:            11.2659/308.48
Total time:              139.737/3841.83
[main] Time assemble (wall/proc) 16.487/162.9
[main] Time solve (wall/proc) 6.52715/95.28
[main] Stop crit:        1.04265e-08
[main] Stop crit:        0.0746199
Ebkt times:              7.08573/198.76
Eval Ebkt times:         72.0719/1981.98
PiPjPk times:            19.9677/548.36
Eval PiPjPk times:       3.40452/94.95
L2prod times:            11.335/312.78
Total time:              139.382/3828.88
[main] Time assemble (wall/proc) 16.5175/162.8
[main] Time solve (wall/proc) 6.50129/94.22
[main] Stop crit:        1.11185e-08
[main] Stop crit:        0.0755551
Ebkt times:              7.09697/195.1
Eval Ebkt times:         72.1083/1990.85
PiPjPk times:            19.9922/551.67
Eval PiPjPk times:       3.27296/91.79
L2prod times:            11.3719/316.37
Total time:              138.896/3834.09
[main] Time assemble (wall/proc) 16.3155/162.83
[main] Time solve (wall/proc) 6.51918/95.5
[main] Stop crit:        1.1763e-08
[main] 50%...
[main] Stop crit:        0.0761316
Ebkt times:              7.15299/197.47
Eval Ebkt times:         72.7079/2008.37
PiPjPk times:            20.1004/558.87
Eval PiPjPk times:       3.47073/95.65
L2prod times:            11.4045/316.8
Total time:              140.24/3871.18
[main] Time assemble (wall/proc) 16.4741/164.18
[main] Time solve (wall/proc) 6.55207/95.87
[main] Stop crit:        1.2324e-08
[main] Stop crit:        0.0763175
Ebkt times:              7.17573/201.03
Eval Ebkt times:         72.2692/1989.02
PiPjPk times:            20.0086/552.24
Eval PiPjPk times:       3.45118/94.05
L2prod times:            11.3714/313.52
Total time:              140.132/3850.82
[main] Time assemble (wall/proc) 16.4191/163.26
[main] Time solve (wall/proc) 6.47793/94.21
[main] Stop crit:        1.27716e-08
[main] Stop crit:        0.0760966
Ebkt times:              7.18139/197.97
Eval Ebkt times:         72.4244/1990.37
PiPjPk times:            20.0185/554.16
Eval PiPjPk times:       3.48292/91.8
L2prod times:            11.3399/311.84
Total time:              140.769/3859.43
[main] Time assemble (wall/proc) 16.5429/163.74
[main] Time solve (wall/proc) 6.50818/94.62
[main] Stop crit:        1.30837e-08
[main] Stop crit:        0.0754701
Ebkt times:              7.2174/203.41
Eval Ebkt times:         72.5863/2002.95
PiPjPk times:            20.0449/554.5
Eval PiPjPk times:       3.36289/93.88
L2prod times:            11.4273/318.05
Total time:              139.795/3857.59
[main] Time assemble (wall/proc) 16.4217/163.72
[main] Time solve (wall/proc) 6.51252/94.58
[main] Stop crit:        1.32473e-08
[main] Stop crit:        0.0744564
Ebkt times:              7.17894/200.24
Eval Ebkt times:         72.8227/2010.76
PiPjPk times:            20.0459/554.24
Eval PiPjPk times:       3.3829/95.31
L2prod times:            11.3913/314.26
Total time:              140.376/3872.55
[main] Time assemble (wall/proc) 16.3794/164.21
[main] Time solve (wall/proc) 6.49052/94.58
[main] Stop crit:        1.32585e-08
[main] Stop crit:        0.0730889
Ebkt times:              7.0963/195.39
Eval Ebkt times:         71.6478/1962.12
PiPjPk times:            19.8611/543.1
Eval PiPjPk times:       3.67244/96.88
L2prod times:            11.2272/308.47
Total time:              139.544/3814.83
[main] Time assemble (wall/proc) 16.4356/161.92
[main] Time solve (wall/proc) 6.52427/95.15
[main] Stop crit:        1.31216e-08
[main] Stop crit:        0.0714123
Ebkt times:              7.22203/201.61
Eval Ebkt times:         73.0496/2016.26
PiPjPk times:            20.097/555.94
Eval PiPjPk times:       3.25649/85.36
L2prod times:            11.4169/314.33
Total time:              140.768/3883.78
[main] Time assemble (wall/proc) 16.386/164.7
[main] Time solve (wall/proc) 6.56472/96.74
[main] Stop crit:        1.2848e-08
[main] Stop crit:        0.0694783
Ebkt times:              7.22636/198.93
Eval Ebkt times:         73.1118/2018.48
PiPjPk times:            20.1062/556.46
Eval PiPjPk times:       3.31448/89.97
L2prod times:            11.4024/315
Total time:              140.643/3882.59
[main] Time assemble (wall/proc) 16.369/164.62
[main] Time solve (wall/proc) 6.5047/95.36
[main] Stop crit:        1.24541e-08
[main] Stop crit:        0.0673418
Ebkt times:              7.17699/198.14
Eval Ebkt times:         72.1733/1989.86
PiPjPk times:            19.9748/550.6
Eval PiPjPk times:       3.45873/94.77
L2prod times:            11.2719/309.06
Total time:              139.831/3844.29
[main] Time assemble (wall/proc) 16.4022/163.06
[main] Time solve (wall/proc) 6.54264/95.79
[main] Stop crit:        1.19599e-08
[main] Stop crit:        0.0650569
Ebkt times:              7.14169/196.45
Eval Ebkt times:         72.6124/2007.96
PiPjPk times:            20.0665/555.21
Eval PiPjPk times:       3.3199/87.55
L2prod times:            11.3902/315.08
Total time:              140.163/3872.15
[main] Time assemble (wall/proc) 16.4065/163.95
[main] Time solve (wall/proc) 6.52145/95.33
[main] Stop crit:        1.13866e-08
[main] Stop crit:        0.0626747
Ebkt times:              7.14811/197.4
Eval Ebkt times:         72.4187/2004.15
PiPjPk times:            20.0525/555.03
Eval PiPjPk times:       3.37686/92.13
L2prod times:            11.3378/314.66
Total time:              139.85/3863.78
[main] Time assemble (wall/proc) 16.4363/163.7
[main] Time solve (wall/proc) 6.49607/94.62
[main] Stop crit:        1.07556e-08
[main] Stop crit:        0.060241
Ebkt times:              7.13637/199.69
Eval Ebkt times:         71.6696/1973.09
PiPjPk times:            19.9298/552.81
Eval PiPjPk times:       3.51177/92.33
L2prod times:            11.1867/308.35
Total time:              139.132/3830.03
[main] Time assemble (wall/proc) 16.4134/162.37
[main] Time solve (wall/proc) 6.52769/95.33
[main] Stop crit:        1.00873e-08
[main] Stop crit:        0.0577956
Ebkt times:              7.16935/195.74
Eval Ebkt times:         72.6598/2005.25
PiPjPk times:            20.0476/557.31
Eval PiPjPk times:       3.35382/91.12
L2prod times:            11.374/317.39
Total time:              139.888/3862.05
[main] Time assemble (wall/proc) 16.5158/164.08
[main] Time solve (wall/proc) 6.52329/95.14
[main] Stop crit:        9.4004e-09
[main] Stop crit:        0.0553721
Ebkt times:              7.13419/199.35
Eval Ebkt times:         72.4782/2004.49
PiPjPk times:            20.0752/556.73
Eval PiPjPk times:       3.27617/89.75
L2prod times:            11.3919/316.98
Total time:              139.514/3861.38
[main] Time assemble (wall/proc) 16.4475/163.87
[main] Time solve (wall/proc) 6.50666/95.09
[main] Stop crit:        8.71137e-09
[main] Stop crit:        0.0529978
Ebkt times:              7.19238/203.37
Eval Ebkt times:         72.6456/2008.79
PiPjPk times:            20.1119/558.58
Eval PiPjPk times:       3.29734/93.72
L2prod times:            11.3832/312.29
Total time:              139.946/3871.14
[main] Time assemble (wall/proc) 16.3323/164.04
[main] Time solve (wall/proc) 6.4546/94.05
[main] Stop crit:        8.03445e-09
[main] Stop crit:        0.0506947
Ebkt times:              7.12812/196.67
Eval Ebkt times:         72.5208/1993.36
PiPjPk times:            20.0136/553.93
Eval PiPjPk times:       3.50273/91.87
L2prod times:            11.3279/312.24
Total time:              140.327/3856.02
[main] Time assemble (wall/proc) 16.5063/163.75
[main] Time solve (wall/proc) 6.52162/94.99
[main] Stop crit:        7.38161e-09
[main] 60%...
[main] Stop crit:        0.0484797
Ebkt times:              7.24417/201.54
Eval Ebkt times:         72.7344/2006.17
PiPjPk times:            19.9419/552.61
Eval PiPjPk times:       3.33017/88.55
L2prod times:            11.3216/313.47
Total time:              140.365/3867.65
[main] Time assemble (wall/proc) 16.5293/164.26
[main] Time solve (wall/proc) 6.53191/95.51
[main] Stop crit:        6.76272e-09
[main] Stop crit:        0.0463653
Ebkt times:              7.16982/201.35
Eval Ebkt times:         72.5545/1996.58
PiPjPk times:            20.0339/557.41
Eval PiPjPk times:       3.42669/91.06
L2prod times:            11.3594/314.72
Total time:              140.114/3860.44
[main] Time assemble (wall/proc) 16.4098/163.99
[main] Time solve (wall/proc) 6.49178/95.05
[main] Stop crit:        6.18569e-09
[main] Stop crit:        0.0443608
Ebkt times:              7.20763/197.1
Eval Ebkt times:         72.6304/2003.26
PiPjPk times:            20.0524/556.47
Eval PiPjPk times:       3.39937/92.52
L2prod times:            11.3656/313.62
Total time:              140.264/3863.04
[main] Time assemble (wall/proc) 16.5098/163.94
[main] Time solve (wall/proc) 6.54611/95.67
[main] Stop crit:        5.65664e-09
[main] Stop crit:        0.0424724
Ebkt times:              7.14697/196.4
Eval Ebkt times:         72.3437/2002.62
PiPjPk times:            20.0331/552.68
Eval PiPjPk times:       3.44885/94.19
L2prod times:            11.3687/313.8
Total time:              139.71/3851.65
[main] Time assemble (wall/proc) 16.3718/163.45
[main] Time solve (wall/proc) 6.49021/94.62
[main] Stop crit:        5.18009e-09
[main] Stop crit:        0.0407042
Ebkt times:              7.11782/196.9
Eval Ebkt times:         72.0014/1991.53
PiPjPk times:            20.0814/555.29
Eval PiPjPk times:       3.41022/93.47
L2prod times:            11.3781/312.97
Total time:              139.358/3845.23
[main] Time assemble (wall/proc) 16.5103/163.21
[main] Time solve (wall/proc) 6.50746/94.89
[main] Stop crit:        4.75897e-09
[main] Stop crit:        0.0390584
Ebkt times:              7.17267/198.95
Eval Ebkt times:         72.9246/2019.28
PiPjPk times:            20.1021/553.9
Eval PiPjPk times:       3.46441/94.95
L2prod times:            11.3813/314.33
Total time:              140.573/3879.82
[main] Time assemble (wall/proc) 16.5388/164.62
[main] Time solve (wall/proc) 6.5048/94.57
[main] Stop crit:        4.3947e-09
[main] Stop crit:        0.0375361
Ebkt times:              7.10582/198.1
Eval Ebkt times:         72.1072/1990.27
PiPjPk times:            20.0726/558.29
Eval PiPjPk times:       3.41659/89.66
L2prod times:            11.3679/313.03
Total time:              139.657/3849.9
[main] Time assemble (wall/proc) 16.3497/163.29
[main] Time solve (wall/proc) 6.50298/94.8
[main] Stop crit:        4.08712e-09
[main] Stop crit:        0.0361374
Ebkt times:              7.08326/194.59
Eval Ebkt times:         72.2945/2000.65
PiPjPk times:            20.0799/555.7
Eval PiPjPk times:       3.23292/89.25
L2prod times:            11.3638/313.79
Total time:              139.231/3848.94
[main] Time assemble (wall/proc) 16.3526/163.53
[main] Time solve (wall/proc) 6.55885/95.43
[main] Stop crit:        3.83449e-09
[main] Stop crit:        0.0348621
Ebkt times:              7.16091/200.76
Eval Ebkt times:         73.0581/2010.88
PiPjPk times:            20.075/555.58
Eval PiPjPk times:       3.32317/93.01
L2prod times:            11.442/317.49
Total time:              140.752/3877.03
[main] Time assemble (wall/proc) 16.5817/164.7
[main] Time solve (wall/proc) 6.60567/95.7
[main] Stop crit:        3.63356e-09
[main] Stop crit:        0.0337094
Ebkt times:              7.15042/196.81
Eval Ebkt times:         72.7314/2008.43
PiPjPk times:            20.0544/554.22
Eval PiPjPk times:       3.41287/91.38
L2prod times:            11.3707/314.44
Total time:              140.471/3871.88
[main] Time assemble (wall/proc) 16.4571/164.19
[main] Time solve (wall/proc) 6.56011/95.76
[main] Stop crit:        3.4797e-09
[main] Stop crit:        0.0326786
Ebkt times:              7.20304/197.79
Eval Ebkt times:         72.728/2009.22
PiPjPk times:            20.0553/554.83
Eval PiPjPk times:       3.55864/97.46
L2prod times:            11.4398/315.91
Total time:              140.622/3872.11
[main] Time assemble (wall/proc) 16.5358/164.27
[main] Time solve (wall/proc) 6.50668/94.66
[main] Stop crit:        3.3673e-09
[main] Stop crit:        0.0317687
Ebkt times:              7.22569/199.26
Eval Ebkt times:         72.8227/2009.2
PiPjPk times:            20.0599/553.22
Eval PiPjPk times:       3.37542/93.9
L2prod times:            11.408/317.55
Total time:              140.462/3873.41
[main] Time assemble (wall/proc) 16.5261/164.58
[main] Time solve (wall/proc) 6.50057/94.68
[main] Stop crit:        3.29017e-09
[main] Stop crit:        0.0309788
Ebkt times:              7.14326/200.78
Eval Ebkt times:         72.2002/1992.66
PiPjPk times:            20.0112/554.81
Eval PiPjPk times:       3.26925/87.78
L2prod times:            11.3736/315.64
Total time:              139.156/3841.49
[main] Time assemble (wall/proc) 16.4612/163.31
[main] Time solve (wall/proc) 6.54489/94.62
[main] Stop crit:        3.24201e-09
[main] Stop crit:        0.0303075
Ebkt times:              7.16268/198.52
Eval Ebkt times:         72.9088/2017.6
PiPjPk times:            20.1689/560.03
Eval PiPjPk times:       3.39061/93.08
L2prod times:            11.4079/317.29
Total time:              140.429/3878.14
[main] Time assemble (wall/proc) 16.5088/164.63
[main] Time solve (wall/proc) 6.5005/94.5
[main] Stop crit:        3.21686e-09
[main] Stop crit:        0.0297532
Ebkt times:              7.17466/198.75
Eval Ebkt times:         72.4321/1996.98
PiPjPk times:            20.0613/556.69
Eval PiPjPk times:       3.48291/93.92
L2prod times:            11.2761/311.3
Total time:              140.412/3864.86
[main] Time assemble (wall/proc) 16.5307/163.75
[main] Time solve (wall/proc) 6.50087/94.34
[main] Stop crit:        3.20927e-09
[main] Stop crit:        0.0293139
Ebkt times:              7.20425/198.75
Eval Ebkt times:         72.6768/2012.52
PiPjPk times:            20.055/552.88
Eval PiPjPk times:       3.265/90.73
L2prod times:            11.4117/316.94
Total time:              139.898/3867.97
[main] Time assemble (wall/proc) 16.4961/164.21
[main] Time solve (wall/proc) 6.49969/94.46
[main] Stop crit:        3.21453e-09
[main] Stop crit:        0.0289867
Ebkt times:              7.10269/192.71
Eval Ebkt times:         72.626/2005.8
PiPjPk times:            20.0707/555.2
Eval PiPjPk times:       3.51204/95.58
L2prod times:            11.3808/315.18
Total time:              140.41/3865.86
[main] Time assemble (wall/proc) 16.3854/163.88
[main] Time solve (wall/proc) 6.49225/95.05
[main] Stop crit:        3.22857e-09
[main] 70%...
[main] Stop crit:        0.0287677
Ebkt times:              7.1598/201.28
Eval Ebkt times:         72.4076/1996.86
PiPjPk times:            20.058/553.99
Eval PiPjPk times:       3.4386/91.94
L2prod times:            11.3471/312.65
Total time:              139.972/3858.22
[main] Time assemble (wall/proc) 16.4288/163.65
[main] Time solve (wall/proc) 6.49611/95.07
[main] Stop crit:        3.24792e-09
[main] Stop crit:        0.0286521
Ebkt times:              7.22433/199.53
Eval Ebkt times:         72.9661/2014.51
PiPjPk times:            20.0732/554.14
Eval PiPjPk times:       3.33241/89.33
L2prod times:            11.3732/314.43
Total time:              140.698/3877.55
[main] Time assemble (wall/proc) 16.5622/164.42
[main] Time solve (wall/proc) 6.51918/95.01
[main] Stop crit:        3.26964e-09
[main] Stop crit:        0.0286341
Ebkt times:              7.19666/198.12
Eval Ebkt times:         72.1799/1983.96
PiPjPk times:            19.9561/548.77
Eval PiPjPk times:       3.33033/90.93
L2prod times:            11.3489/313.08
Total time:              139.762/3839.23
[main] Time assemble (wall/proc) 16.4578/163.02
[main] Time solve (wall/proc) 6.54371/95.37
[main] Stop crit:        3.29118e-09
[main] Stop crit:        0.0287067
Ebkt times:              7.18051/200.83
Eval Ebkt times:         72.3771/2003.53
PiPjPk times:            20.0568/555.61
Eval PiPjPk times:       3.38268/96
L2prod times:            11.3719/313.44
Total time:              139.576/3858.46
[main] Time assemble (wall/proc) 16.503/163.52
[main] Time solve (wall/proc) 6.58556/95.87
[main] Stop crit:        3.3103e-09
[main] Stop crit:        0.0288619
Ebkt times:              7.17562/199.72
Eval Ebkt times:         72.443/1999.92
PiPjPk times:            19.9905/556.01
Eval PiPjPk times:       3.33523/88.24
L2prod times:            11.2939/313.86
Total time:              139.57/3854.56
[main] Time assemble (wall/proc) 16.3859/163.62
[main] Time solve (wall/proc) 6.50743/95.22
[main] Stop crit:        3.32501e-09
[main] Stop crit:        0.0290913
Ebkt times:              7.21556/201.89
Eval Ebkt times:         72.4392/1998.16
PiPjPk times:            20.1471/557.03
Eval PiPjPk times:       3.43043/93.17
L2prod times:            11.3748/313.2
Total time:              140.104/3864.07
[main] Time assemble (wall/proc) 16.4539/163.84
[main] Time solve (wall/proc) 6.54239/95.41
[main] Stop crit:        3.33357e-09
[main] Stop crit:        0.0293854
Ebkt times:              7.21352/199.85
Eval Ebkt times:         72.752/2004.85
PiPjPk times:            20.0413/554.11
Eval PiPjPk times:       3.37557/93.08
L2prod times:            11.3523/314
Total time:              140.32/3865.93
[main] Time assemble (wall/proc) 16.4741/164.27
[main] Time solve (wall/proc) 6.5306/94.84
[main] Stop crit:        3.33446e-09
[main] Stop crit:        0.029735
Ebkt times:              7.16163/196.95
Eval Ebkt times:         72.3935/1996.12
PiPjPk times:            20.0292/554.01
Eval PiPjPk times:       3.35112/91.97
L2prod times:            11.3635/312.92
Total time:              139.848/3848
[main] Time assemble (wall/proc) 16.4746/163.68
[main] Time solve (wall/proc) 6.53859/95.4
[main] Stop crit:        3.32637e-09
[main] Stop crit:        0.0301303
Ebkt times:              7.1317/198.9
Eval Ebkt times:         71.632/1964.5
PiPjPk times:            19.8697/545.94
Eval PiPjPk times:       3.53146/96.06
L2prod times:            11.1772/306.88
Total time:              139.277/3812.19
[main] Time assemble (wall/proc) 16.4806/162.2
[main] Time solve (wall/proc) 6.49647/94.85
[main] Stop crit:        3.30825e-09
[main] Stop crit:        0.0305621
Ebkt times:              7.16484/202.06
Eval Ebkt times:         72.615/2000.3
PiPjPk times:            20.0657/556.13
Eval PiPjPk times:       3.41022/92.78
L2prod times:            11.3773/315.27
Total time:              140.404/3858.96
[main] Time assemble (wall/proc) 16.4799/164.07
[main] Time solve (wall/proc) 6.54912/95.69
[main] Stop crit:        3.27933e-09
[main] Stop crit:        0.0310213
Ebkt times:              7.1415/198.15
Eval Ebkt times:         72.843/2005.54
PiPjPk times:            20.0198/553.43
Eval PiPjPk times:       3.33415/91.78
L2prod times:            11.328/311.85
Total time:              140.34/3864.23
[main] Time assemble (wall/proc) 16.5106/164.14
[main] Time solve (wall/proc) 6.52732/95.15
[main] Stop crit:        3.2391e-09
[main] Stop crit:        0.0314995
Ebkt times:              7.18383/199.77
Eval Ebkt times:         73.0656/2019.43
PiPjPk times:            20.1123/557.96
Eval PiPjPk times:       3.29166/91.69
L2prod times:            11.3885/315.31
Total time:              140.348/3883.59
[main] Time assemble (wall/proc) 16.3493/164.56
[main] Time solve (wall/proc) 6.50267/94.3
[main] Stop crit:        3.18736e-09
[main] Stop crit:        0.0319888
Ebkt times:              7.15582/198.2
Eval Ebkt times:         72.4362/2004.59
PiPjPk times:            20.1158/557.54
Eval PiPjPk times:       3.30391/88.22
L2prod times:            11.3734/314.56
Total time:              139.699/3859.73
[main] Time assemble (wall/proc) 16.4377/163.71
[main] Time solve (wall/proc) 6.49187/94.92
[main] Stop crit:        3.12424e-09
[main] Stop crit:        0.0324819
Ebkt times:              7.13387/197.57
Eval Ebkt times:         72.2438/1994.66
PiPjPk times:            20.015/553.95
Eval PiPjPk times:       3.49339/92.25
L2prod times:            11.309/312.1
Total time:              139.815/3851.99
[main] Time assemble (wall/proc) 16.4669/163.27
[main] Time solve (wall/proc) 6.49375/94.42
[main] Stop crit:        3.05015e-09
[main] Stop crit:        0.0329725
Ebkt times:              7.1792/201.3
Eval Ebkt times:         72.6/2002.45
PiPjPk times:            20.1139/557.67
Eval PiPjPk times:       3.42187/91.41
L2prod times:            11.3468/316.1
Total time:              140.081/3866.44
[main] Time assemble (wall/proc) 16.3797/163.94
[main] Time solve (wall/proc) 6.47012/94.42
[main] Stop crit:        2.96584e-09
[main] Stop crit:        0.0334546
Ebkt times:              7.27358/199.56
Eval Ebkt times:         73.028/2016.4
PiPjPk times:            20.067/554.75
Eval PiPjPk times:       3.39047/91.6
L2prod times:            11.4014/316.28
Total time:              140.661/3879.84
[main] Time assemble (wall/proc) 16.5134/164.56
[main] Time solve (wall/proc) 6.50904/94.85
[main] Stop crit:        2.87235e-09
[main] 80%...
[main] Stop crit:        0.033923
Ebkt times:              7.16641/196.73
Eval Ebkt times:         72.7804/2012.4
PiPjPk times:            20.078/554.59
Eval PiPjPk times:       3.36621/90.92
L2prod times:            11.3398/312.03
Total time:              140.509/3878.11
[main] Time assemble (wall/proc) 16.3807/164.12
[main] Time solve (wall/proc) 6.48978/94.87
[main] Stop crit:        2.771e-09
[main] Stop crit:        0.0343732
Ebkt times:              7.10295/197.28
Eval Ebkt times:         72.2341/1989.24
PiPjPk times:            20.035/552.23
Eval PiPjPk times:       3.33821/93.34
L2prod times:            11.3101/315.34
Total time:              139.486/3849.25
[main] Time assemble (wall/proc) 16.3684/163.19
[main] Time solve (wall/proc) 6.52452/94.48
[main] Stop crit:        2.66343e-09
[main] Stop crit:        0.034801
Ebkt times:              7.10934/199.92
Eval Ebkt times:         72.2726/1992.86
PiPjPk times:            19.9664/549.4
Eval PiPjPk times:       3.43636/94.18
L2prod times:            11.3021/312.91
Total time:              139.544/3846.56
[main] Time assemble (wall/proc) 16.426/163.12
[main] Time solve (wall/proc) 6.52357/95.23
[main] Stop crit:        2.55156e-09
[main] Stop crit:        0.0352028
Ebkt times:              7.11402/194.62
Eval Ebkt times:         72.5512/2004.91
PiPjPk times:            20.0762/555.72
Eval PiPjPk times:       3.49654/90.84
L2prod times:            11.3901/314.38
Total time:              140.321/3868.92
[main] Time assemble (wall/proc) 16.4774/164.11
[main] Time solve (wall/proc) 6.53301/95.34
[main] Stop crit:        2.43757e-09
[main] Stop crit:        0.0355752
Ebkt times:              7.20415/200.86
Eval Ebkt times:         72.7896/2007.04
PiPjPk times:            20.0476/554.67
Eval PiPjPk times:       3.43536/91.66
L2prod times:            11.3681/313.97
Total time:              140.326/3871.51
[main] Time assemble (wall/proc) 16.4685/164.02
[main] Time solve (wall/proc) 6.53261/95.15
[main] Stop crit:        2.32397e-09
[main] Stop crit:        0.0359157
Ebkt times:              7.1642/196.7
Eval Ebkt times:         72.537/1998.31
PiPjPk times:            20.0024/553.47
Eval PiPjPk times:       3.39755/90.76
L2prod times:            11.3738/315.81
Total time:              140.155/3858.21
[main] Time assemble (wall/proc) 16.4512/163.84
[main] Time solve (wall/proc) 6.55245/95.79
[main] Stop crit:        2.21352e-09
[main] Stop crit:        0.0362216
Ebkt times:              7.15416/197.08
Eval Ebkt times:         72.2783/1998.6
PiPjPk times:            20.0803/552.77
Eval PiPjPk times:       3.33396/89.69
L2prod times:            11.3675/313.36
Total time:              139.669/3851.18
[main] Time assemble (wall/proc) 16.4983/163.36
[main] Time solve (wall/proc) 6.50092/94.41
[main] Stop crit:        2.10924e-09
[main] Stop crit:        0.0364911
Ebkt times:              7.11927/201.94
Eval Ebkt times:         72.3443/1986.47
PiPjPk times:            19.9376/545.69
Eval PiPjPk times:       3.53867/96.82
L2prod times:            11.2587/308.89
Total time:              140.214/3845.51
[main] Time assemble (wall/proc) 16.4959/163.35
[main] Time solve (wall/proc) 6.46481/93.76
[main] Stop crit:        2.01439e-09
[main] Stop crit:        0.0367229
Ebkt times:              7.21039/198.66
Eval Ebkt times:         72.9462/2015.51
PiPjPk times:            20.088/557.61
Eval PiPjPk times:       3.28599/89.66
L2prod times:            11.3955/316.55
Total time:              140.335/3876.58
[main] Time assemble (wall/proc) 16.436/164.42
[main] Time solve (wall/proc) 6.49668/95.02
[main] Stop crit:        1.93226e-09
[main] Stop crit:        0.0369163
Ebkt times:              7.15311/197.19
Eval Ebkt times:         72.4447/2005.05
PiPjPk times:            20.0137/555.44
Eval PiPjPk times:       3.31631/89.09
L2prod times:            11.3609/314.12
Total time:              139.256/3852.5
[main] Time assemble (wall/proc) 16.4762/163.74
[main] Time solve (wall/proc) 6.54106/95.58
[main] Stop crit:        1.86606e-09
[main] Stop crit:        0.0370715
Ebkt times:              7.17302/196.75
Eval Ebkt times:         72.4988/1991.76
PiPjPk times:            20.0439/556.52
Eval PiPjPk times:       3.47151/95.38
L2prod times:            11.321/316.41
Total time:              140.231/3856.32
[main] Time assemble (wall/proc) 16.4183/163.53
[main] Time solve (wall/proc) 6.51519/94.98
[main] Stop crit:        1.8185e-09
[main] Stop crit:        0.0371894
Ebkt times:              7.15022/198.37
Eval Ebkt times:         72.5125/1992.01
PiPjPk times:            20.0316/555.56
Eval PiPjPk times:       3.5057/93.17
L2prod times:            11.3742/313.12
Total time:              140.247/3857.73
[main] Time assemble (wall/proc) 16.4308/163.73
[main] Time solve (wall/proc) 6.51912/94.91
[main] Stop crit:        1.79143e-09
[main] Stop crit:        0.0372715
Ebkt times:              7.12169/195.25
Eval Ebkt times:         71.867/1972.64
PiPjPk times:            19.9488/549.87
Eval PiPjPk times:       3.39371/92.3
L2prod times:            11.3012/311.32
Total time:              139.498/3824.06
[main] Time assemble (wall/proc) 16.3962/162.39
[main] Time solve (wall/proc) 6.51111/94.69
[main] Stop crit:        1.78544e-09
[main] Stop crit:        0.0373194
Ebkt times:              7.194/200.31
Eval Ebkt times:         72.2967/1990.87
PiPjPk times:            19.9898/553.88
Eval PiPjPk times:       3.42448/93.25
L2prod times:            11.3266/312.07
Total time:              139.753/3846.28
[main] Time assemble (wall/proc) 16.4103/163.4
[main] Time solve (wall/proc) 6.5258/95.69
[main] Stop crit:        1.79969e-09
[main] Stop crit:        0.037335
Ebkt times:              7.2237/196.63
Eval Ebkt times:         72.5005/2002.21
PiPjPk times:            20.0614/552.93
Eval PiPjPk times:       3.30324/93.02
L2prod times:            11.4266/316.13
Total time:              139.999/3856.38
[main] Time assemble (wall/proc) 16.3853/163.64
[main] Time solve (wall/proc) 6.558/95.43
[main] Stop crit:        1.83205e-09
[main] Stop crit:        0.0373204
Ebkt times:              7.1742/197.58
Eval Ebkt times:         72.5076/1999.2
PiPjPk times:            19.9829/553.19
Eval PiPjPk times:       3.49712/94.67
L2prod times:            11.317/313.37
Total time:              140.565/3864.52
[main] Time assemble (wall/proc) 16.4587/163.91
[main] Time solve (wall/proc) 6.56321/95.12
[main] Stop crit:        1.87944e-09
[main] 90%...
[main] Stop crit:        0.0372776
Ebkt times:              7.21244/199.08
Eval Ebkt times:         73.0091/2020.54
PiPjPk times:            20.0992/554.6
Eval PiPjPk times:       3.39752/93.94
L2prod times:            11.3883/314.24
Total time:              140.478/3881.97
[main] Time assemble (wall/proc) 16.495/164.7
[main] Time solve (wall/proc) 6.56805/95.27
[main] Stop crit:        1.93828e-09
[main] Stop crit:        0.0372091
Ebkt times:              7.1413/200.74
Eval Ebkt times:         72.2768/1988.53
PiPjPk times:            19.9703/555.17
Eval PiPjPk times:       3.43629/92.47
L2prod times:            11.3048/312.2
Total time:              139.633/3844.24
[main] Time assemble (wall/proc) 16.4303/163.18
[main] Time solve (wall/proc) 6.53031/95.4
[main] Stop crit:        2.00492e-09
[main] Stop crit:        0.0371177
Ebkt times:              7.2604/196.74
Eval Ebkt times:         72.8137/1999.29
PiPjPk times:            20.0063/548.54
Eval PiPjPk times:       3.5547/91.94
L2prod times:            11.3053/309.17
Total time:              141.064/3866.92
[main] Time assemble (wall/proc) 16.4172/164.04
[main] Time solve (wall/proc) 6.45541/93.84
[main] Stop crit:        2.07587e-09
[main] Stop crit:        0.0370066
Ebkt times:              7.15526/197.99
Eval Ebkt times:         72.3894/1994.37
PiPjPk times:            20.0138/556.11
Eval PiPjPk times:       3.29235/89.96
L2prod times:            11.3658/316.39
Total time:              139.688/3853.58
[main] Time assemble (wall/proc) 16.3311/163.36
[main] Time solve (wall/proc) 6.52753/95.11
[main] Stop crit:        2.14804e-09
[main] Stop crit:        0.0368795
Ebkt times:              7.11185/198.05
Eval Ebkt times:         72.1854/1992.41
PiPjPk times:            20.0294/553.17
Eval PiPjPk times:       3.40279/90.39
L2prod times:            11.3905/314.1
Total time:              139.728/3844.17
[main] Time assemble (wall/proc) 16.6066/163.21
[main] Time solve (wall/proc) 6.55551/95.15
[main] Stop crit:        2.2188e-09
[main] Stop crit:        0.0367405
Ebkt times:              7.14958/196.83
Eval Ebkt times:         71.9794/1960.92
PiPjPk times:            20.1009/546.88
Eval PiPjPk times:       3.62099/95.53
L2prod times:            11.3524/309.39
Total time:              140.382/3814.79
[main] Time assemble (wall/proc) 16.6872/162.4
[main] Time solve (wall/proc) 6.55171/95.1
[main] Stop crit:        2.28601e-09
[main] Stop crit:        0.0365941
Ebkt times:              7.18716/195.66
Eval Ebkt times:         72.1904/1971.97
PiPjPk times:            19.8754/540.54
Eval PiPjPk times:       3.78779/101.03
L2prod times:            11.3062/310.75
Total time:              140.961/3834.11
[main] Time assemble (wall/proc) 16.6172/162.58
[main] Time solve (wall/proc) 6.53135/94.57
[main] Stop crit:        2.34806e-09
[main] Stop crit:        0.0364449
Ebkt times:              7.12956/196.32
Eval Ebkt times:         71.9228/1981.66
PiPjPk times:            19.8478/546.22
Eval PiPjPk times:       3.39014/93.51
L2prod times:            11.3158/310.84
Total time:              139.107/3823.24
[main] Time assemble (wall/proc) 17.0282/162.75
[main] Time solve (wall/proc) 6.55063/95.74
[main] Stop crit:        2.40385e-09
[main] Stop crit:        0.0362981
Ebkt times:              7.26533/202.58
Eval Ebkt times:         73.2654/2023.8
PiPjPk times:            20.2405/559.31
Eval PiPjPk times:       3.39243/93.72
L2prod times:            11.4912/318.39
Total time:              141.396/3897.99
[main] Time assemble (wall/proc) 16.4762/165.27
[main] Time solve (wall/proc) 6.51329/95.02
[main] Stop crit:        2.45274e-09
[main] Stop crit:        0.0361587
Ebkt times:              7.12021/197.73
Eval Ebkt times:         72.2577/1991.92
PiPjPk times:            20.0135/551.63
Eval PiPjPk times:       3.35322/93.56
L2prod times:            11.342/312.7
Total time:              139.644/3841.21
[main] Time assemble (wall/proc) 16.5663/163.17
[main] Time solve (wall/proc) 6.55388/95.28
[main] Stop crit:        2.49459e-09
[main] Stop crit:        0.0360321
Ebkt times:              7.13626/194.93
Eval Ebkt times:         71.6088/1938.97
PiPjPk times:            19.8781/539.4
Eval PiPjPk times:       3.77482/99.39
L2prod times:            11.2882/307.3
Total time:              140.632/3799.46
[main] Time assemble (wall/proc) 16.6562/161.56
[main] Time solve (wall/proc) 6.71818/95.79
[main] Stop crit:        2.52964e-09
[main] Stop crit:        0.0359232
Ebkt times:              7.24488/200.21
Eval Ebkt times:         73.5034/2028.98
PiPjPk times:            20.2038/560.03
Eval PiPjPk times:       3.38153/91.48
L2prod times:            11.4651/318.04
Total time:              141.46/3902.38
[main] Time assemble (wall/proc) 16.6215/165.58
[main] Time solve (wall/proc) 6.51013/94.76
[main] Stop crit:        2.55857e-09
[main] Stop crit:        0.035837
Ebkt times:              7.21025/197.41
Eval Ebkt times:         73.0316/2019.54
PiPjPk times:            20.0751/560.29
Eval PiPjPk times:       3.36783/93.98
L2prod times:            11.4017/316.48
Total time:              140.402/3882.96
[main] Time assemble (wall/proc) 16.4106/164.6
[main] Time solve (wall/proc) 6.55625/95.8
[main] Stop crit:        2.5824e-09
[main] Stop crit:        0.0357781
Ebkt times:              7.23717/199.18
Eval Ebkt times:         72.8314/2009.87
PiPjPk times:            20.0181/552.05
Eval PiPjPk times:       3.34473/92.35
L2prod times:            11.4069/316.77
Total time:              140.622/3875.51
[main] Time assemble (wall/proc) 16.416/164.15
[main] Time solve (wall/proc) 6.51939/95.58
[main] Stop crit:        2.60243e-09
[main] Stop crit:        0.0357505
Ebkt times:              7.18172/198.02
Eval Ebkt times:         72.2259/1983.69
PiPjPk times:            19.9044/546.96
Eval PiPjPk times:       3.65586/98.28
L2prod times:            11.2256/308.46
Total time:              140.132/3842.77
[main] Time assemble (wall/proc) 16.521/163.17
[main] Time solve (wall/proc) 6.59406/95.83
[main] Stop crit:        2.62022e-09
[main] Stop crit:        0.0357577
Ebkt times:              7.12668/195.29
Eval Ebkt times:         72.904/2018.06
PiPjPk times:            20.0699/556.66
Eval PiPjPk times:       3.51665/94.84
L2prod times:            11.4299/316.69
Total time:              140.823/3888.29
[main] Time assemble (wall/proc) 16.5032/164.44
[main] Time solve (wall/proc) 6.5867/95.63
[main] Stop crit:        2.6375e-09
[main] Time run (wall/proc) 5732.1/94474.4
[main] Compute errors
[main] Electric field error = 3.26318
[main] Potential error = 0.799655
[main] Lambda = 0.481685
[main] Maximum residual = 6.88273e-15
[main] Maximum constraint difference = 2.77407e-11
[main] Time norms (wall/proc) 0.377848/10.41
[main] Mesh diameter 0.313068
[main] Done
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.499828  0.0243902   2.73068   --        0.817922  --       6.36055e-14  3.82037e-12
2    0.313068  0.00613497  3.26318   -0.38     0.799655  0.05     6.88273e-15  2.77407e-11
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.142479      3.59          5.5907      18.43       4.43687        40.7741        1.15017     12.5        578.499   8294.5
0.472095      12.53         23.3788     72.68       16.4646        163.639        6.52523     95.0605     5732.1    94474.4


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k2/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 2293
DimSXCurl: 11850
DimSXDiv: 13638
DimLieAlg: 3
DimLASXGrad: 6879
DimLASXCurl: 35550
DimLASXDiv: 40914
InitialTime: 0
FinalTime: 1
Timestep: 0.0243902
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.36055e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.27242
MaxConstraintDiff: 3.82037e-12
OuterIterations: 41
AvgNonlinearIterations: 1.80488
E_L2Elec: 2.73068
E_L2Pot: 0.817922
absE_L2Elec: 1.94626
absE_L2Pot: 0.536301
absE_L2Lambda: 3.15318
N_L2Elec: 0.712737
N_L2Pot: 0.655687
TwallDDRCore: 0.142479
TprocDDRCore: 3.59
TwallModel: 5.5907
TprocModel: 18.43
TwallAssemble: 4.43687
TprocAssemble: 40.7741
TwallSolve: 1.15017
TprocSolve: 12.5
TwallRun: 578.499
TprocRun: 8294.5
Solver: Pardiso


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k2/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 7922
DimSXCurl: 42527
DimSXDiv: 49646
DimLieAlg: 3
DimLASXGrad: 23766
DimLASXCurl: 127581
DimLASXDiv: 148938
InitialTime: 0
FinalTime: 1
Timestep: 0.00613497
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.88273e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.69655
MaxConstraintDiff: 2.77407e-11
OuterIterations: 163
AvgNonlinearIterations: 1
E_L2Elec: 3.26318
E_L2Pot: 0.799655
absE_L2Elec: 2.32529
absE_L2Pot: 0.524215
absE_L2Lambda: 0.481685
N_L2Elec: 0.712584
N_L2Pot: 0.655551
TwallDDRCore: 0.472095
TprocDDRCore: 12.53
TwallModel: 23.3788
TprocModel: 72.68
TwallAssemble: 16.4646
TprocAssemble: 163.639
TwallSolve: 6.52523
TprocSolve: 95.0605
TwallRun: 5732.1
TprocRun: 94474.4
Solver: Pardiso


==> outputs/N1_constr_preserv/Tetgen-Cube-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.142479      3.59          5.5907      18.43       4.43687        40.7741        1.15017     12.5        578.499   8294.5
0.472095      12.53         23.3788     72.68       16.4646        163.639        6.52523     95.0605     5732.1    94474.4


==> outputs/N1_constr_preserv/Voro-small-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Voro-small-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.826611  0.1        2.13456   --        0.995265  --       1.13445e-14  8.47329e-15
0    0.305313  0.0588235  2.47409   -0.15     0.873661  0.13     1.21615e-14  3.05676e-14


==> outputs/N1_constr_preserv/Voro-small-0_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0177289/0.15
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.131373/0.54
[main] Initial constraint norm: 2.6758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.812711
Ebkt times:              0.00503897/0.13
Eval Ebkt times:         0.101799/2.43
PiPjPk times:            0.0206758/0.49
Eval PiPjPk times:       0.0413407/0.99
L2prod times:            0.0656418/1.8
Total time:              0.295033/7.18
[main] Time assemble (wall/proc) 0.120158/1.83
[main] Time solve (wall/proc) 0.054543/0.66
[main] Stop crit:        0.0024275
Ebkt times:              0.00221857/0.05
Eval Ebkt times:         0.232561/6.35
PiPjPk times:            0.0291616/0.8
Eval PiPjPk times:       0.157938/4.15
L2prod times:            0.125541/3.31
Total time:              0.845676/22.6
[main] Time assemble (wall/proc) 0.152795/2.86
[main] Time solve (wall/proc) 0.046892/0.56
[main] Stop crit:        8.32324e-09
[main] 10%...
[main] Stop crit:        0.297513
Ebkt times:              0.000178301/0.01
Eval Ebkt times:         0.120704/3.35
PiPjPk times:            0.0334618/0.9
Eval PiPjPk times:       0.0142413/0.42
L2prod times:            0.0800287/2.15
Total time:              0.293863/7.98
[main] Time assemble (wall/proc) 0.130283/2.81
[main] Time solve (wall/proc) 0.0464935/0.52
[main] Stop crit:        0.0004697
Ebkt times:              0.000193431/0
Eval Ebkt times:         0.0847572/2.3
PiPjPk times:            0.0182059/0.5
Eval PiPjPk times:       0.0144376/0.42
L2prod times:            0.0609915/1.66
Total time:              0.209964/5.68
[main] Time assemble (wall/proc) 0.137956/3.49
[main] Time solve (wall/proc) 0.0462032/0.5
[main] Stop crit:        3.41481e-10
[main] 20%...
[main] Stop crit:        0.249346
Ebkt times:              0.000571887/0.02
Eval Ebkt times:         0.103854/2.79
PiPjPk times:            0.018115/0.49
Eval PiPjPk times:       0.0158976/0.44
L2prod times:            0.0565297/1.51
Total time:              0.249542/6.68
[main] Time assemble (wall/proc) 0.136302/3.09
[main] Time solve (wall/proc) 0.0470569/0.55
[main] Stop crit:        0.000169904
Ebkt times:              0.000195577/0
Eval Ebkt times:         0.0939402/2.65
PiPjPk times:            0.0193975/0.52
Eval PiPjPk times:       0.0144342/0.42
L2prod times:            0.0554387/1.48
Total time:              0.209511/5.71
[main] Time assemble (wall/proc) 0.134668/3.51
[main] Time solve (wall/proc) 0.0434107/0.44
[main] Stop crit:        8.60501e-11
[main] 30%...
[main] Stop crit:        0.350392
Ebkt times:              0.000199802/0
Eval Ebkt times:         0.092912/2.52
PiPjPk times:            0.017703/0.49
Eval PiPjPk times:       0.0177854/0.48
L2prod times:            0.060021/1.61
Total time:              0.221624/5.96
[main] Time assemble (wall/proc) 0.131347/3.22
[main] Time solve (wall/proc) 0.0500706/0.5
[main] Stop crit:        0.000251943
Ebkt times:              0.000212778/0
Eval Ebkt times:         0.0964146/2.62
PiPjPk times:            0.019278/0.5
Eval PiPjPk times:       0.0142077/0.45
L2prod times:            0.0583337/1.56
Total time:              0.215296/5.83
[main] Time assemble (wall/proc) 0.137367/3.56
[main] Time solve (wall/proc) 0.0454551/0.44
[main] Stop crit:        2.07692e-10
[main] 40%...
[main] Stop crit:        0.479431
Ebkt times:              0.000200077/0.01
Eval Ebkt times:         0.0887455/2.35
PiPjPk times:            0.0270133/0.76
Eval PiPjPk times:       0.013579/0.36
L2prod times:            0.0684501/1.85
Total time:              0.22241/6
[main] Time assemble (wall/proc) 0.136392/3.2
[main] Time solve (wall/proc) 0.043998/0.47
[main] Stop crit:        0.000852083
Ebkt times:              0.000192687/0
Eval Ebkt times:         0.101747/2.82
PiPjPk times:            0.0259902/0.77
Eval PiPjPk times:       0.0231235/0.63
L2prod times:            0.0562749/1.37
Total time:              0.23988/6.58
[main] Time assemble (wall/proc) 0.135683/3.56
[main] Time solve (wall/proc) 0.0431849/0.4
[main] Stop crit:        7.49299e-10
[main] 50%...
[main] Stop crit:        0.581218
Ebkt times:              0.00019869/0.01
Eval Ebkt times:         0.0958064/2.6
PiPjPk times:            0.0270039/0.73
Eval PiPjPk times:       0.0138224/0.4
L2prod times:            0.0720325/1.95
Total time:              0.233987/6.41
[main] Time assemble (wall/proc) 0.135865/3.26
[main] Time solve (wall/proc) 0.0446384/0.47
[main] Stop crit:        0.000994975
Ebkt times:              0.000212886/0.01
Eval Ebkt times:         0.102322/2.84
PiPjPk times:            0.021906/0.62
Eval PiPjPk times:       0.0139686/0.43
L2prod times:            0.0698322/1.76
Total time:              0.23593/6.48
[main] Time assemble (wall/proc) 0.142144/3.56
[main] Time solve (wall/proc) 0.0397636/0.38
[main] Stop crit:        6.26738e-10
[main] 60%...
[main] Stop crit:        0.553751
Ebkt times:              0.000211609/0
Eval Ebkt times:         0.0924486/2.58
PiPjPk times:            0.0193022/0.57
Eval PiPjPk times:       0.0139097/0.32
L2prod times:            0.0681454/1.81
Total time:              0.219023/5.93
[main] Time assemble (wall/proc) 0.131048/3.11
[main] Time solve (wall/proc) 0.0433349/0.45
[main] Stop crit:        0.000529617
Ebkt times:              0.000182398/0
Eval Ebkt times:         0.0927343/2.6
PiPjPk times:            0.0179258/0.54
Eval PiPjPk times:       0.0171893/0.53
L2prod times:            0.0553434/1.43
Total time:              0.209245/5.73
[main] Time assemble (wall/proc) 0.134246/3.54
[main] Time solve (wall/proc) 0.0404441/0.43
[main] Stop crit:        3.81911e-10
[main] 70%...
[main] Stop crit:        0.453142
Ebkt times:              0.0002056/0
Eval Ebkt times:         0.0879869/2.37
PiPjPk times:            0.0352496/0.98
Eval PiPjPk times:       0.0236256/0.68
L2prod times:            0.0627494/1.61
Total time:              0.247595/6.67
[main] Time assemble (wall/proc) 0.132148/3.11
[main] Time solve (wall/proc) 0.0427249/0.44
[main] Stop crit:        0.000229806
Ebkt times:              0.000206523/0
Eval Ebkt times:         0.0947143/2.59
PiPjPk times:            0.0209269/0.58
Eval PiPjPk times:       0.0139982/0.47
L2prod times:            0.0582106/1.51
Total time:              0.213296/5.8
[main] Time assemble (wall/proc) 0.134844/3.54
[main] Time solve (wall/proc) 0.0394028/0.37
[main] Stop crit:        1.46884e-10
[main] 80%...
[main] Stop crit:        0.347432
Ebkt times:              0.000201921/0.01
Eval Ebkt times:         0.102769/2.79
PiPjPk times:            0.017851/0.48
Eval PiPjPk times:       0.0223898/0.74
L2prod times:            0.0550897/1.35
Total time:              0.238532/6.58
[main] Time assemble (wall/proc) 0.132291/3.25
[main] Time solve (wall/proc) 0.0415315/0.43
[main] Stop crit:        0.000275377
Ebkt times:              0.000208447/0
Eval Ebkt times:         0.0953474/2.47
PiPjPk times:            0.0207788/0.56
Eval PiPjPk times:       0.018224/0.57
L2prod times:            0.0577286/1.55
Total time:              0.220067/5.98
[main] Time assemble (wall/proc) 0.13577/3.54
[main] Time solve (wall/proc) 0.042679/0.43
[main] Stop crit:        1.34978e-10
[main] 90%...
[main] Stop crit:        0.27088
Ebkt times:              0.000206723/0.01
Eval Ebkt times:         0.0983412/2.59
PiPjPk times:            0.0175624/0.53
Eval PiPjPk times:       0.0138064/0.4
L2prod times:            0.0553767/1.42
Total time:              0.211778/5.76
[main] Time assemble (wall/proc) 0.130938/3.26
[main] Time solve (wall/proc) 0.0399791/0.4
[main] Stop crit:        0.000208904
Ebkt times:              0.000216582/0.03
Eval Ebkt times:         0.0932728/2.58
PiPjPk times:            0.0226784/0.67
Eval PiPjPk times:       0.014243/0.38
L2prod times:            0.0645091/1.76
Total time:              0.22731/6.21
[main] Time assemble (wall/proc) 0.137327/3.52
[main] Time solve (wall/proc) 0.0428906/0.42
[main] Stop crit:        6.35167e-11
[main] Time run (wall/proc) 5.00865/110.54
[main] Compute errors
[main] Electric field error = 2.13456
[main] Potential error = 0.995265
[main] Lambda = 19.6102
[main] Maximum residual = 1.13445e-14
[main] Maximum constraint difference = 8.47329e-15
[main] Time norms (wall/proc) 0.00808106/0.21
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0588235
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0712297/1.34
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.53259/4.99
[main] Initial constraint norm: 4.19987
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.825284
Ebkt times:              0.00342207/0.1
Eval Ebkt times:         2.28715/53.96
PiPjPk times:            0.482195/11.25
Eval PiPjPk times:       0.513592/11.62
L2prod times:            1.14139/27.25
Total time:              5.40978/126.22
[main] Time assemble (wall/proc) 2.00142/8.55
[main] Time solve (wall/proc) 1.62701/23.07
[main] Stop crit:        0.000505123
Ebkt times:              0.00370752/0.13
Eval Ebkt times:         2.27641/53.59
PiPjPk times:            0.453638/11.06
Eval PiPjPk times:       0.488995/11.78
L2prod times:            1.13439/28.37
Total time:              5.29869/126.6
[main] Time assemble (wall/proc) 1.97632/8.3
[main] Time solve (wall/proc) 1.62116/22.59
[main] Stop crit:        1.20658e-10
[main] Stop crit:        0.406905
Ebkt times:              0.00362631/0.04
Eval Ebkt times:         2.33619/54.64
PiPjPk times:            0.467784/11.24
Eval PiPjPk times:       0.471746/11.33
L2prod times:            1.16872/28.39
Total time:              5.36173/125.85
[main] Time assemble (wall/proc) 1.98448/8.44
[main] Time solve (wall/proc) 1.62895/22.84
[main] Stop crit:        0.000186035
Ebkt times:              0.00370199/0.08
Eval Ebkt times:         2.33811/54.25
PiPjPk times:            0.468334/11.12
Eval PiPjPk times:       0.471963/11.19
L2prod times:            1.22557/29.26
Total time:              5.4397/127.36
[main] Time assemble (wall/proc) 1.99309/8.46
[main] Time solve (wall/proc) 1.64876/22.88
[main] Stop crit:        2.03005e-11
[main] 11%...
[main] Stop crit:        0.240952
Ebkt times:              0.00367141/0.11
Eval Ebkt times:         2.29143/53.58
PiPjPk times:            0.462588/10.84
Eval PiPjPk times:       0.465174/10.92
L2prod times:            1.1823/28.47
Total time:              5.30061/123.95
[main] Time assemble (wall/proc) 1.98427/8.37
[main] Time solve (wall/proc) 1.57197/21.62
[main] Stop crit:        7.41853e-05
Ebkt times:              0.00367199/0.14
Eval Ebkt times:         2.30399/53.24
PiPjPk times:            0.475913/10.95
Eval PiPjPk times:       0.469153/11.08
L2prod times:            1.15388/28.08
Total time:              5.34948/125.32
[main] Time assemble (wall/proc) 2.0272/8.42
[main] Time solve (wall/proc) 1.61471/22.24
[main] Stop crit:        3.15137e-12
[main] Stop crit:        0.145031
Ebkt times:              0.00362081/0.05
Eval Ebkt times:         2.28198/53.02
PiPjPk times:            0.455989/10.26
Eval PiPjPk times:       0.458161/10.86
L2prod times:            1.13419/27.58
Total time:              5.22388/122.46
[main] Time assemble (wall/proc) 2.0637/8.34
[main] Time solve (wall/proc) 1.64578/22.84
[main] Stop crit:        3.27507e-05
Ebkt times:              0.00375394/0.13
Eval Ebkt times:         2.36374/54.85
PiPjPk times:            0.481328/11.35
Eval PiPjPk times:       0.476975/11.2
L2prod times:            1.20964/29.07
Total time:              5.45992/126.82
[main] Time assemble (wall/proc) 2.06515/8.6
[main] Time solve (wall/proc) 1.61288/22.34
[main] Stop crit:        7.30743e-13
[main] 23%...
[main] Stop crit:        0.148619
Ebkt times:              0.00369499/0.03
Eval Ebkt times:         2.30375/54.84
PiPjPk times:            0.473529/11.06
Eval PiPjPk times:       0.469082/11.21
L2prod times:            1.16243/27.88
Total time:              5.31654/125.84
[main] Time assemble (wall/proc) 2.01094/8.43
[main] Time solve (wall/proc) 1.59478/22.34
[main] Stop crit:        2.07749e-05
Ebkt times:              0.00396137/0.16
Eval Ebkt times:         2.3429/54.66
PiPjPk times:            0.462281/11.1
Eval PiPjPk times:       0.464448/10.8
L2prod times:            1.21064/29.49
Total time:              5.38828/127.14
[main] Time assemble (wall/proc) 2.06333/8.45
[main] Time solve (wall/proc) 1.6425/22.8
[main] Stop crit:        4.18974e-13
[main] Stop crit:        0.226337
Ebkt times:              0.00360362/0.04
Eval Ebkt times:         2.30844/52.92
PiPjPk times:            0.47227/10.77
Eval PiPjPk times:       0.467983/11.57
L2prod times:            1.17516/28.85
Total time:              5.33473/124.95
[main] Time assemble (wall/proc) 2.05868/8.48
[main] Time solve (wall/proc) 1.59747/22.25
[main] Stop crit:        4.43839e-05
Ebkt times:              0.00362593/0.01
Eval Ebkt times:         2.3023/54.51
PiPjPk times:            0.459493/11.66
Eval PiPjPk times:       0.462518/10.59
L2prod times:            1.16971/28.87
Total time:              5.28828/126.47
[main] Time assemble (wall/proc) 2.02387/8.39
[main] Time solve (wall/proc) 1.62729/22.29
[main] Stop crit:        1.13725e-12
[main] 35%...
[main] Stop crit:        0.353456
Ebkt times:              0.00372734/0.1
Eval Ebkt times:         2.31765/54.81
PiPjPk times:            0.466151/11.36
Eval PiPjPk times:       0.467808/10.54
L2prod times:            1.17352/28.32
Total time:              5.33229/126.69
[main] Time assemble (wall/proc) 2.04128/8.46
[main] Time solve (wall/proc) 1.62783/22.46
[main] Stop crit:        0.000123251
Ebkt times:              0.00359789/0.1
Eval Ebkt times:         2.29529/52.08
PiPjPk times:            0.461077/11
Eval PiPjPk times:       0.458739/10.29
L2prod times:            1.11259/27.06
Total time:              5.21425/121.17
[main] Time assemble (wall/proc) 2.01286/8.2
[main] Time solve (wall/proc) 1.63731/22.35
[main] Stop crit:        1.20791e-11
[main] Stop crit:        0.489402
Ebkt times:              0.00371403/0.05
Eval Ebkt times:         2.29313/54.41
PiPjPk times:            0.460823/11.15
Eval PiPjPk times:       0.466185/11.09
L2prod times:            1.16429/28.19
Total time:              5.28826/125.85
[main] Time assemble (wall/proc) 2.00718/8.39
[main] Time solve (wall/proc) 1.60364/21.52
[main] Stop crit:        0.000206986
Ebkt times:              0.00368823/0.08
Eval Ebkt times:         2.39001/55.37
PiPjPk times:            0.451003/10.29
Eval PiPjPk times:       0.485122/11.72
L2prod times:            1.20828/28.74
Total time:              5.45727/126.35
[main] Time assemble (wall/proc) 2.01904/8.3
[main] Time solve (wall/proc) 1.61729/22.37
[main] Stop crit:        3.03257e-11
[main] 47%...
[main] Stop crit:        0.588351
Ebkt times:              0.00367711/0.05
Eval Ebkt times:         2.29569/54.43
PiPjPk times:            0.459582/11.07
Eval PiPjPk times:       0.462435/10.85
L2prod times:            1.15521/28.46
Total time:              5.27318/125.4
[main] Time assemble (wall/proc) 2.05832/8.41
[main] Time solve (wall/proc) 1.64444/22.7
[main] Stop crit:        0.000251175
Ebkt times:              0.00375673/0.05
Eval Ebkt times:         2.32437/54.17
PiPjPk times:            0.471237/10.92
Eval PiPjPk times:       0.46972/10.57
L2prod times:            1.17827/28.29
Total time:              5.35382/125.56
[main] Time assemble (wall/proc) 2.02863/8.47
[main] Time solve (wall/proc) 1.61917/22.3
[main] Stop crit:        3.47307e-11
[main] Stop crit:        0.542784
Ebkt times:              0.00377422/0.16
Eval Ebkt times:         2.40314/54.62
PiPjPk times:            0.477973/10.89
Eval PiPjPk times:       0.489142/11.36
L2prod times:            1.21397/29.43
Total time:              5.50123/127.03
[main] Time assemble (wall/proc) 2.05291/8.57
[main] Time solve (wall/proc) 1.63137/22.7
[main] Stop crit:        0.00019458
Ebkt times:              0.00372103/0.05
Eval Ebkt times:         2.362/54.88
PiPjPk times:            0.465716/11.43
Eval PiPjPk times:       0.467286/10.91
L2prod times:            1.1875/29
Total time:              5.39257/127.76
[main] Time assemble (wall/proc) 2.03727/8.47
[main] Time solve (wall/proc) 1.60696/22.46
[main] Stop crit:        1.55906e-11
[main] 58%...
[main] Stop crit:        0.410856
Ebkt times:              0.00357381/0.08
Eval Ebkt times:         2.25291/53.85
PiPjPk times:            0.457031/11.28
Eval PiPjPk times:       0.459791/10.78
L2prod times:            1.12953/27.76
Total time:              5.18573/123.85
[main] Time assemble (wall/proc) 1.99329/8.27
[main] Time solve (wall/proc) 1.61643/22.6
[main] Stop crit:        9.42594e-05
Ebkt times:              0.00379256/0.21
Eval Ebkt times:         2.28677/55.06
PiPjPk times:            0.456911/11.03
Eval PiPjPk times:       0.458627/10.86
L2prod times:            1.16418/28.36
Total time:              5.25857/125.58
[main] Time assemble (wall/proc) 1.96487/8.29
[main] Time solve (wall/proc) 1.61071/22.5
[main] Stop crit:        2.64926e-12
[main] Stop crit:        0.299376
Ebkt times:              0.00368632/0.04
Eval Ebkt times:         2.30188/53.55
PiPjPk times:            0.477424/11.37
Eval PiPjPk times:       0.484346/10.77
L2prod times:            1.18802/28.43
Total time:              5.35367/124.22
[main] Time assemble (wall/proc) 2.00485/8.4
[main] Time solve (wall/proc) 1.61218/22.63
[main] Stop crit:        2.98463e-05
Ebkt times:              0.00378894/0.02
Eval Ebkt times:         2.33952/55.56
PiPjPk times:            0.464599/11.45
Eval PiPjPk times:       0.46685/11.12
L2prod times:            1.20188/29.24
Total time:              5.38707/127.47
[main] Time assemble (wall/proc) 2.0048/8.46
[main] Time solve (wall/proc) 1.60539/22.38
[main] Stop crit:        8.22643e-13
[main] 70%...
[main] Stop crit:        0.231192
Ebkt times:              0.00351728/0.13
Eval Ebkt times:         2.24303/51.54
PiPjPk times:            0.448476/10.27
Eval PiPjPk times:       0.45697/11
L2prod times:            1.11859/27.39
Total time:              5.14242/121.4
[main] Time assemble (wall/proc) 1.96893/8.15
[main] Time solve (wall/proc) 1.67284/22.79
[main] Stop crit:        3.58343e-05
Ebkt times:              0.0037697/0.1
Eval Ebkt times:         2.2982/54.48
PiPjPk times:            0.465128/11.38
Eval PiPjPk times:       0.464159/10.61
L2prod times:            1.13929/27.5
Total time:              5.26674/124.75
[main] Time assemble (wall/proc) 2.02676/8.34
[main] Time solve (wall/proc) 1.64689/22.55
[main] Stop crit:        1.25687e-12
[main] Stop crit:        0.200877
Ebkt times:              0.00378792/0.14
Eval Ebkt times:         2.35385/54.68
PiPjPk times:            0.454332/11.38
Eval PiPjPk times:       0.457525/10.68
L2prod times:            1.16092/28.49
Total time:              5.3375/125.99
[main] Time assemble (wall/proc) 1.98067/8.31
[main] Time solve (wall/proc) 1.94617/26.22
[main] Stop crit:        4.1327e-05
Ebkt times:              0.00364923/0.09
Eval Ebkt times:         2.54493/52.95
PiPjPk times:            0.5523/11.45
Eval PiPjPk times:       0.506639/10.59
L2prod times:            1.26998/27.48
Total time:              5.87311/123.52
[main] Time assemble (wall/proc) 2.25334/8.88
[main] Time solve (wall/proc) 1.61205/22.52
[main] Stop crit:        1.71969e-12
[main] 82%...
[main] Stop crit:        0.197634
Ebkt times:              0.00360894/0.06
Eval Ebkt times:         2.32082/54.3
PiPjPk times:            0.454537/11.18
Eval PiPjPk times:       0.45683/10.56
L2prod times:            1.1574/28.52
Total time:              5.27737/124.51
[main] Time assemble (wall/proc) 2.02217/8.33
[main] Time solve (wall/proc) 1.60365/22.36
[main] Stop crit:        3.70775e-05
Ebkt times:              0.00362563/0.08
Eval Ebkt times:         2.28932/52.35
PiPjPk times:            0.459938/10.41
Eval PiPjPk times:       0.48898/11.56
L2prod times:            1.16859/27.83
Total time:              5.33694/123.49
[main] Time assemble (wall/proc) 2.02919/8.33
[main] Time solve (wall/proc) 1.62919/22.79
[main] Stop crit:        1.15156e-12
[main] Stop crit:        0.213044
Ebkt times:              0.00368982/0.12
Eval Ebkt times:         2.29202/53.22
PiPjPk times:            0.443453/10.51
Eval PiPjPk times:       0.475091/10.94
L2prod times:            1.15832/28.49
Total time:              5.24899/123.68
[main] Time assemble (wall/proc) 2.01861/8.27
[main] Time solve (wall/proc) 1.61208/22.45
[main] Stop crit:        4.31949e-05
Ebkt times:              0.00366873/0.01
Eval Ebkt times:         2.33842/53.78
PiPjPk times:            0.476499/11.34
Eval PiPjPk times:       0.470504/10.49
L2prod times:            1.2266/29.65
Total time:              5.45686/127.26
[main] Time assemble (wall/proc) 2.04166/8.49
[main] Time solve (wall/proc) 1.62991/22.64
[main] Stop crit:        6.70071e-13
[main] 94%...
[main] Stop crit:        0.255559
Ebkt times:              0.00370827/0.06
Eval Ebkt times:         2.31089/53.82
PiPjPk times:            0.456592/10.98
Eval PiPjPk times:       0.460868/10.42
L2prod times:            1.17101/28.37
Total time:              5.32862/125.15
[main] Time assemble (wall/proc) 1.99815/8.34
[main] Time solve (wall/proc) 1.61766/22.49
[main] Stop crit:        5.63562e-05
Ebkt times:              0.00364815/0.06
Eval Ebkt times:         2.35747/54.69
PiPjPk times:            0.470979/11.31
Eval PiPjPk times:       0.469302/10.85
L2prod times:            1.18017/28.53
Total time:              5.3908/126.56
[main] Time assemble (wall/proc) 2.03829/8.48
[main] Time solve (wall/proc) 1.63908/22.27
[main] Stop crit:        1.29664e-12
[main] Time run (wall/proc) 145.77/1459.44
[main] Compute errors
[main] Electric field error = 2.47409
[main] Potential error = 0.873661
[main] Lambda = 15.6183
[main] Maximum residual = 1.21615e-14
[main] Maximum constraint difference = 3.05676e-14
[main] Time norms (wall/proc) 0.0921898/2.56
[main] Mesh diameter 0.305313
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.826611  0.1        2.13456   --        0.995265  --       1.13445e-14  8.47329e-15
0    0.305313  0.0588235  2.47409   -0.15     0.873661  0.13     1.21615e-14  3.05676e-14
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0177289     0.15          0.131373    0.54        0.134979       3.241          0.0442348   0.463       5.00865   110.54
0.0712297     1.34          1.53259     4.99        2.02516        8.40706        1.63163     22.5926     145.77    1459.44


==> outputs/N1_constr_preserv/Voro-small-0_k0/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 138
DimSXCurl: 272
DimSXDiv: 162
DimLieAlg: 3
DimLASXGrad: 414
DimLASXCurl: 816
DimLASXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.13445e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.6758
MaxConstraintDiff: 8.47329e-15
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.13456
E_L2Pot: 0.995265
absE_L2Elec: 1.60843
absE_L2Pot: 0.671969
absE_L2Lambda: 19.6102
N_L2Elec: 0.75352
N_L2Pot: 0.675166
TwallDDRCore: 0.0177289
TprocDDRCore: 0.15
TwallModel: 0.131373
TprocModel: 0.54
TwallAssemble: 0.134979
TprocAssemble: 3.241
TwallSolve: 0.0442348
TprocSolve: 0.463
TwallRun: 5.00865
TprocRun: 110.54
Solver: Pardiso


==> outputs/N1_constr_preserv/Voro-small-0_k0/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 2011
DimSXCurl: 4018
DimSXDiv: 2351
DimLieAlg: 3
DimLASXGrad: 6033
DimLASXCurl: 12054
DimLASXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.21615e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.19987
MaxConstraintDiff: 3.05676e-14
OuterIterations: 17
AvgNonlinearIterations: 2
E_L2Elec: 2.47409
E_L2Pot: 0.873661
absE_L2Elec: 1.73704
absE_L2Pot: 0.562945
absE_L2Lambda: 15.6183
N_L2Elec: 0.702089
N_L2Pot: 0.644351
TwallDDRCore: 0.0712297
TprocDDRCore: 1.34
TwallModel: 1.53259
TprocModel: 4.99
TwallAssemble: 2.02516
TprocAssemble: 8.40706
TwallSolve: 1.63163
TprocSolve: 22.5926
TwallRun: 145.77
TprocRun: 1459.44
Solver: Pardiso


==> outputs/N1_constr_preserv/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0177289     0.15          0.131373    0.54        0.134979       3.241          0.0442348   0.463       5.00865   110.54
0.0712297     1.34          1.53259     4.99        2.02516        8.40706        1.63163     22.5926     145.77    1459.44


==> outputs/N1_constr_preserv/Voro-small-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Voro-small-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.826611  0.1        2.49043   --        0.965289  --       1.08115e-13  1.4144e-13
1    0.305313  0.0185185  2.85808   -0.14     0.810119  0.18     2.56523e-14  8.93075e-13


==> outputs/N1_constr_preserv/Voro-small-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.042828/0.49
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.67782/2.7
[main] Initial constraint norm: 3.57516
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.902819
Ebkt times:              0.0559792/1.04
Eval Ebkt times:         0.588964/14.05
PiPjPk times:            0.437155/8.92
Eval PiPjPk times:       0.163201/2.63
L2prod times:            0.481433/13.14
Total time:              2.23732/49.77
[main] Time assemble (wall/proc) 0.852244/3.36
[main] Time solve (wall/proc) 0.411383/3.7
[main] Stop crit:        0.00251081
Ebkt times:              0.0611373/1.46
Eval Ebkt times:         0.615837/14.11
PiPjPk times:            0.417888/7.94
Eval PiPjPk times:       0.145249/2.3
L2prod times:            0.476604/12.98
Total time:              2.21068/47.73
[main] Time assemble (wall/proc) 0.821492/3.23
[main] Time solve (wall/proc) 0.337891/2.85
[main] Stop crit:        1.03885e-08
[main] 10%...
[main] Stop crit:        0.37279
Ebkt times:              0.0538972/1.25
Eval Ebkt times:         0.610264/14.19
PiPjPk times:            0.469678/8.93
Eval PiPjPk times:       0.162061/2.7
L2prod times:            0.549927/14.72
Total time:              2.35955/50.9
[main] Time assemble (wall/proc) 0.82961/3.47
[main] Time solve (wall/proc) 0.339224/2.94
[main] Stop crit:        0.000407618
Ebkt times:              0.046526/1.02
Eval Ebkt times:         0.528769/11.8
PiPjPk times:            0.436984/7.87
Eval PiPjPk times:       0.153906/2.38
L2prod times:            0.471395/12.15
Total time:              2.09813/43.68
[main] Time assemble (wall/proc) 0.849269/3.15
[main] Time solve (wall/proc) 0.339767/2.9
[main] Stop crit:        3.06062e-10
[main] 20%...
[main] Stop crit:        0.187813
Ebkt times:              0.0581759/1.04
Eval Ebkt times:         0.576564/13.71
PiPjPk times:            0.439006/8.77
Eval PiPjPk times:       0.158555/2.6
L2prod times:            0.469295/12.48
Total time:              2.19892/47.38
[main] Time assemble (wall/proc) 0.858129/3.31
[main] Time solve (wall/proc) 0.328671/2.73
[main] Stop crit:        0.000119664
Ebkt times:              0.0407267/0.84
Eval Ebkt times:         0.542022/11.8
PiPjPk times:            0.447835/8.73
Eval PiPjPk times:       0.163327/2.32
L2prod times:            0.444714/12.09
Total time:              2.13102/44.87
[main] Time assemble (wall/proc) 0.822771/3.23
[main] Time solve (wall/proc) 0.358061/3.24
[main] Stop crit:        3.64769e-11
[main] 30%...
[main] Stop crit:        0.411649
Ebkt times:              0.0617971/1.45
Eval Ebkt times:         0.62163/14.79
PiPjPk times:            0.441246/8.45
Eval PiPjPk times:       0.150992/2.21
L2prod times:            0.50101/13.38
Total time:              2.26734/49.9
[main] Time assemble (wall/proc) 0.843151/3.36
[main] Time solve (wall/proc) 0.332282/2.81
[main] Stop crit:        0.000301414
Ebkt times:              0.037048/0.7
Eval Ebkt times:         0.517695/11.47
PiPjPk times:            0.441298/8.3
Eval PiPjPk times:       0.152427/2.48
L2prod times:            0.450748/11.92
Total time:              2.07475/43.3
[main] Time assemble (wall/proc) 0.830113/3.12
[main] Time solve (wall/proc) 0.346293/2.95
[main] Stop crit:        1.42772e-10
[main] 40%...
[main] Stop crit:        0.846289
Ebkt times:              0.0592105/1.48
Eval Ebkt times:         0.607533/14.57
PiPjPk times:            0.433365/9.03
Eval PiPjPk times:       0.149484/2.43
L2prod times:            0.498345/13.08
Total time:              2.22206/49.18
[main] Time assemble (wall/proc) 0.804959/3.27
[main] Time solve (wall/proc) 0.334109/2.82
[main] Stop crit:        0.00128222
Ebkt times:              0.044469/0.83
Eval Ebkt times:         0.558408/12.51
PiPjPk times:            0.431692/8.7
Eval PiPjPk times:       0.156067/2.61
L2prod times:            0.466279/12.71
Total time:              2.16476/46.68
[main] Time assemble (wall/proc) 0.824175/3.25
[main] Time solve (wall/proc) 0.335023/2.83
[main] Stop crit:        2.10763e-09
[main] 50%...
[main] Stop crit:        1.09261
Ebkt times:              0.0518148/0.94
Eval Ebkt times:         0.609645/13.95
PiPjPk times:            0.445188/8.7
Eval PiPjPk times:       0.156708/2.42
L2prod times:            0.518063/14.12
Total time:              2.27036/49.57
[main] Time assemble (wall/proc) 0.83811/3.36
[main] Time solve (wall/proc) 0.333344/2.81
[main] Stop crit:        0.0015965
Ebkt times:              0.0590448/1.4
Eval Ebkt times:         0.575432/12.36
PiPjPk times:            0.448469/8.88
Eval PiPjPk times:       0.164442/2.52
L2prod times:            0.48298/12.32
Total time:              2.2187/46.28
[main] Time assemble (wall/proc) 0.845578/3.28
[main] Time solve (wall/proc) 0.340191/2.96
[main] Stop crit:        2.13671e-09
[main] 60%...
[main] Stop crit:        0.757124
Ebkt times:              0.0608078/1.45
Eval Ebkt times:         0.594801/13.44
PiPjPk times:            0.43532/8.66
Eval PiPjPk times:       0.153594/2.66
L2prod times:            0.493564/13.67
Total time:              2.23338/48.59
[main] Time assemble (wall/proc) 0.826658/3.3
[main] Time solve (wall/proc) 0.332378/2.68
[main] Stop crit:        0.00065849
Ebkt times:              0.0435347/0.79
Eval Ebkt times:         0.534317/11.99
PiPjPk times:            0.421774/8.46
Eval PiPjPk times:       0.148213/2.27
L2prod times:            0.452144/11.95
Total time:              2.05886/43.86
[main] Time assemble (wall/proc) 0.819382/3.1
[main] Time solve (wall/proc) 0.341251/2.91
[main] Stop crit:        2.83495e-10
[main] 70%...
[main] Stop crit:        0.439123
Ebkt times:              0.0509193/0.94
Eval Ebkt times:         0.572736/13.39
PiPjPk times:            0.464569/9.07
Eval PiPjPk times:       0.155844/2.59
L2prod times:            0.4795/12.86
Total time:              2.21088/47.68
[main] Time assemble (wall/proc) 0.822071/3.29
[main] Time solve (wall/proc) 0.355159/3.13
[main] Stop crit:        0.000143184
Ebkt times:              0.0563295/1.34
Eval Ebkt times:         0.603775/14.29
PiPjPk times:            0.439194/8.77
Eval PiPjPk times:       0.155165/2.94
L2prod times:            0.488191/13.09
Total time:              2.228/49.22
[main] Time assemble (wall/proc) 0.851117/3.34
[main] Time solve (wall/proc) 0.365688/3.42
[main] Stop crit:        2.94714e-11
[main] 80%...
[main] Stop crit:        0.307324
Ebkt times:              0.0592235/1.05
Eval Ebkt times:         0.589508/14.29
PiPjPk times:            0.453579/8.8
Eval PiPjPk times:       0.157276/2.78
L2prod times:            0.474178/12.51
Total time:              2.21896/48.75
[main] Time assemble (wall/proc) 0.837287/3.28
[main] Time solve (wall/proc) 0.378423/3.12
[main] Stop crit:        0.000174024
Ebkt times:              0.0471468/0.94
Eval Ebkt times:         0.547629/12.78
PiPjPk times:            0.453663/8.66
Eval PiPjPk times:       0.155278/2.44
L2prod times:            0.439654/11.92
Total time:              2.13962/45.77
[main] Time assemble (wall/proc) 0.84589/3.24
[main] Time solve (wall/proc) 0.396788/3.27
[main] Stop crit:        4.53466e-11
[main] 90%...
[main] Stop crit:        0.343893
Ebkt times:              0.057412/1.16
Eval Ebkt times:         0.614661/14.58
PiPjPk times:            0.4611/8.92
Eval PiPjPk times:       0.160616/2.37
L2prod times:            0.499694/13.66
Total time:              2.28501/50.3
[main] Time assemble (wall/proc) 0.863206/3.4
[main] Time solve (wall/proc) 0.391773/3.18
[main] Stop crit:        0.000218948
Ebkt times:              0.0492573/0.99
Eval Ebkt times:         0.564655/12.85
PiPjPk times:            0.461311/8.98
Eval PiPjPk times:       0.161461/2.29
L2prod times:            0.475015/12.6
Total time:              2.19261/46.44
[main] Time assemble (wall/proc) 0.909886/3.31
[main] Time solve (wall/proc) 0.420644/3.66
[main] Stop crit:        3.93875e-11
[main] Time run (wall/proc) 35.9231/303.54
[main] Compute errors
[main] Electric field error = 2.49043
[main] Potential error = 0.965289
[main] Lambda = 25.2639
[main] Maximum residual = 1.08115e-13
[main] Maximum constraint difference = 1.4144e-13
[main] Time norms (wall/proc) 0.0534039/1.46
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0185185
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.158792/3.29
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 13.4846/33.24
[main] Initial constraint norm: 6.44322
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.434659
Ebkt times:              0.430248/11.02
Eval Ebkt times:         10.1704/240.98
PiPjPk times:            12.6909/294.56
Eval PiPjPk times:       5.33761/123.48
L2prod times:            7.63347/183.28
Total time:              50.3531/1177.55
[main] Time assemble (wall/proc) 16.6198/83.68
[main] Time solve (wall/proc) 18.1659/321.31
[main] Stop crit:        8.25042e-06
Ebkt times:              0.429071/9.96
Eval Ebkt times:         10.2791/242.15
PiPjPk times:            12.7317/293.1
Eval PiPjPk times:       5.53954/127.25
L2prod times:            7.6138/179.65
Total time:              51.1272/1186.36
[main] Time assemble (wall/proc) 16.3921/83.61
[main] Time solve (wall/proc) 18.214/321.93
[main] Stop crit:        3.90751e-15
[main] Stop crit:        0.394021
Ebkt times:              0.431607/9.41
Eval Ebkt times:         10.278/242.71
PiPjPk times:            12.578/290.1
Eval PiPjPk times:       5.50176/126.41
L2prod times:            7.59712/180.79
Total time:              50.9275/1182.91
[main] Time assemble (wall/proc) 16.197/83.88
[main] Time solve (wall/proc) 18.2392/324.71
[main] Stop crit:        3.17585e-06
Ebkt times:              0.432755/10.05
Eval Ebkt times:         10.3595/243.12
PiPjPk times:            12.8159/293.13
Eval PiPjPk times:       5.64839/129.66
L2prod times:            7.64654/179.75
Total time:              51.3983/1188.34
[main] Time assemble (wall/proc) 16.5412/83.85
[main] Time solve (wall/proc) 18.2648/323.13
[main] Stop crit:        1.0135e-15
[main] Stop crit:        0.302641
Ebkt times:              0.425289/10.25
Eval Ebkt times:         10.3139/239.97
PiPjPk times:            12.6731/288.75
Eval PiPjPk times:       5.44212/122.73
L2prod times:            7.65481/179.89
Total time:              50.687/1168.01
[main] Time assemble (wall/proc) 16.3228/83.58
[main] Time solve (wall/proc) 18.21/322.26
[main] Stop crit:        2.50112e-06
Ebkt times:              0.443503/10.63
Eval Ebkt times:         10.364/243.98
PiPjPk times:            12.6475/293.18
Eval PiPjPk times:       5.64275/129.97
L2prod times:            7.65747/180.65
Total time:              51.2846/1196.2
[main] Time assemble (wall/proc) 16.2022/84.07
[main] Time solve (wall/proc) 18.1664/321.03
[main] Stop crit:        9.16169e-16
[main] Stop crit:        0.217511
Ebkt times:              0.434901/10.58
Eval Ebkt times:         10.2499/241.02
PiPjPk times:            12.5228/287.81
Eval PiPjPk times:       5.42414/123.61
L2prod times:            7.57713/178.67
Total time:              50.6038/1175.64
[main] Time assemble (wall/proc) 16.3563/83.41
[main] Time solve (wall/proc) 18.2444/322.06
[main] Stop crit:        1.86969e-06
Ebkt times:              0.430652/10.75
Eval Ebkt times:         10.2601/240.03
PiPjPk times:            12.5826/287.91
Eval PiPjPk times:       5.6049/127.94
L2prod times:            7.50927/175.46
Total time:              51.0025/1176.79
[main] Time assemble (wall/proc) 16.3027/82.82
[main] Time solve (wall/proc) 18.2275/322.25
[main] Stop crit:        9.07711e-16
[main] Stop crit:        0.165207
Ebkt times:              0.431119/10.37
Eval Ebkt times:         10.2751/241.88
PiPjPk times:            12.6079/290.28
Eval PiPjPk times:       5.46183/124.35
L2prod times:            7.53286/177.63
Total time:              50.5902/1173.93
[main] Time assemble (wall/proc) 16.5597/83.54
[main] Time solve (wall/proc) 18.3197/325.37
[main] Stop crit:        1.33173e-06
Ebkt times:              0.422152/10.23
Eval Ebkt times:         10.2516/238.27
PiPjPk times:            12.6998/289.38
Eval PiPjPk times:       5.54105/125.43
L2prod times:            7.51013/178.23
Total time:              50.8464/1173.57
[main] Time assemble (wall/proc) 16.3534/83.71
[main] Time solve (wall/proc) 18.179/322.84
[main] Stop crit:        9.40628e-16
[main] Stop crit:        0.133081
Ebkt times:              0.431088/8.88
Eval Ebkt times:         10.3134/244.49
PiPjPk times:            12.6759/292.86
Eval PiPjPk times:       5.38228/122.21
L2prod times:            7.59618/179.97
Total time:              50.7343/1178.52
[main] Time assemble (wall/proc) 16.3911/83.64
[main] Time solve (wall/proc) 18.1975/321.59
[main] Stop crit:        9.48259e-07
[main] 11%...
[main] Stop crit:        0.110029
Ebkt times:              0.445513/10.67
Eval Ebkt times:         10.437/244.51
PiPjPk times:            13.1418/296.91
Eval PiPjPk times:       5.4614/123.75
L2prod times:            7.76302/181.62
Total time:              51.6725/1180.38
[main] Time assemble (wall/proc) 16.5415/84.86
[main] Time solve (wall/proc) 18.2242/322.81
[main] Stop crit:        6.87109e-07
[main] Stop crit:        0.091814
Ebkt times:              0.417423/10.78
Eval Ebkt times:         10.1051/235.38
PiPjPk times:            12.5834/289.42
Eval PiPjPk times:       5.50765/125.31
L2prod times:            7.48409/175.55
Total time:              50.4029/1165.22
[main] Time assemble (wall/proc) 16.2454/83.12
[main] Time solve (wall/proc) 18.1997/321.87
[main] Stop crit:        5.17045e-07
[main] Stop crit:        0.0770074
Ebkt times:              0.440179/11.05
Eval Ebkt times:         10.3152/244.55
PiPjPk times:            12.6737/293.72
Eval PiPjPk times:       5.36715/123.24
L2prod times:            7.72519/184.17
Total time:              50.6377/1183.82
[main] Time assemble (wall/proc) 16.3055/83.94
[main] Time solve (wall/proc) 18.2444/323.58
[main] Stop crit:        4.11341e-07
[main] Stop crit:        0.0650943
Ebkt times:              0.428521/9.99
Eval Ebkt times:         10.2227/242.41
PiPjPk times:            12.5986/290.8
Eval PiPjPk times:       5.42713/123.69
L2prod times:            7.60586/179.91
Total time:              50.3994/1174.21
[main] Time assemble (wall/proc) 16.473/83.88
[main] Time solve (wall/proc) 18.2055/322.35
[main] Stop crit:        3.44396e-07
[main] Stop crit:        0.0560166
Ebkt times:              0.44079/10.88
Eval Ebkt times:         10.089/238.85
PiPjPk times:            12.5867/290.8
Eval PiPjPk times:       5.47003/124.56
L2prod times:            7.61499/180.99
Total time:              50.224/1171.66
[main] Time assemble (wall/proc) 16.1783/83.37
[main] Time solve (wall/proc) 18.2944/324.36
[main] Stop crit:        2.9373e-07
[main] Stop crit:        0.0500201
Ebkt times:              0.426075/9.55
Eval Ebkt times:         10.1646/240.38
PiPjPk times:            12.6097/293.04
Eval PiPjPk times:       5.33677/122.72
L2prod times:            7.55044/180.01
Total time:              50.1243/1172.98
[main] Time assemble (wall/proc) 16.5144/83.79
[main] Time solve (wall/proc) 18.2431/323.32
[main] Stop crit:        2.47892e-07
[main] 22%...
[main] Stop crit:        0.0474614
Ebkt times:              0.428382/11.64
Eval Ebkt times:         10.1965/240.21
PiPjPk times:            12.7286/294.8
Eval PiPjPk times:       5.36442/123.64
L2prod times:            7.64028/183.11
Total time:              50.4119/1176.63
[main] Time assemble (wall/proc) 16.2273/83.53
[main] Time solve (wall/proc) 18.1288/322.95
[main] Stop crit:        2.06588e-07
[main] Stop crit:        0.0484216
Ebkt times:              0.428133/10.04
Eval Ebkt times:         10.2883/242.79
PiPjPk times:            12.7251/293.81
Eval PiPjPk times:       5.42606/125.38
L2prod times:            7.61586/182.49
Total time:              50.5846/1181
[main] Time assemble (wall/proc) 16.5646/83.88
[main] Time solve (wall/proc) 17.7027/307.57
[main] Stop crit:        1.74782e-07
[main] Stop crit:        0.05245
Ebkt times:              0.414736/9.48
Eval Ebkt times:         10.1675/238.57
PiPjPk times:            12.5896/288.79
Eval PiPjPk times:       5.49964/125.49
L2prod times:            7.57708/179.15
Total time:              50.4912/1168.27
[main] Time assemble (wall/proc) 16.3688/83.25
[main] Time solve (wall/proc) 17.7476/308.83
[main] Stop crit:        1.58363e-07
[main] Stop crit:        0.0588061
Ebkt times:              0.423522/8.92
Eval Ebkt times:         10.3039/243.22
PiPjPk times:            12.7025/292.42
Eval PiPjPk times:       5.3457/122.81
L2prod times:            7.75611/184.54
Total time:              50.635/1176.5
[main] Time assemble (wall/proc) 16.4212/84.25
[main] Time solve (wall/proc) 17.6593/308.24
[main] Stop crit:        1.6447e-07
[main] Stop crit:        0.066953
Ebkt times:              0.432269/9.24
Eval Ebkt times:         10.2522/237.5
PiPjPk times:            12.6698/288.21
Eval PiPjPk times:       5.39184/121.79
L2prod times:            7.66455/181.26
Total time:              50.6325/1167.36
[main] Time assemble (wall/proc) 16.6165/83.4
[main] Time solve (wall/proc) 17.6615/307.33
[main] Stop crit:        2.00566e-07
[main] Stop crit:        0.0766604
Ebkt times:              0.431114/11.15
Eval Ebkt times:         10.2487/241.73
PiPjPk times:            12.7075/295.79
Eval PiPjPk times:       5.36602/123.33
L2prod times:            7.62002/181.56
Total time:              50.5216/1181.82
[main] Time assemble (wall/proc) 16.3316/84.05
[main] Time solve (wall/proc) 17.6168/306.92
[main] Stop crit:        2.66693e-07
[main] 33%...
[main] Stop crit:        0.0876674
Ebkt times:              0.436011/9.57
Eval Ebkt times:         10.1698/239.33
PiPjPk times:            12.6873/291.43
Eval PiPjPk times:       5.45564/124.24
L2prod times:            7.54641/176.96
Total time:              50.7358/1170.24
[main] Time assemble (wall/proc) 16.6176/83.37
[main] Time solve (wall/proc) 17.7441/309.25
[main] Stop crit:        3.58326e-07
[main] Stop crit:        0.100041
Ebkt times:              0.425529/10.36
Eval Ebkt times:         10.1835/238.49
PiPjPk times:            12.5363/286.94
Eval PiPjPk times:       5.51844/125.9
L2prod times:            7.60242/178.99
Total time:              50.5303/1168.76
[main] Time assemble (wall/proc) 16.3734/83.51
[main] Time solve (wall/proc) 18.2664/323.84
[main] Stop crit:        4.71243e-07
[main] Stop crit:        0.114002
Ebkt times:              0.437731/10.05
Eval Ebkt times:         10.276/241.23
PiPjPk times:            12.5556/290.88
Eval PiPjPk times:       5.39602/124.62
L2prod times:            7.59516/180.49
Total time:              50.2653/1171.57
[main] Time assemble (wall/proc) 16.3057/83.45
[main] Time solve (wall/proc) 18.2646/323.56
[main] Stop crit:        6.01168e-07
[main] Stop crit:        0.129753
Ebkt times:              0.434403/11.52
Eval Ebkt times:         10.095/236.23
PiPjPk times:            12.82/292.26
Eval PiPjPk times:       5.50973/125.1
L2prod times:            7.53732/179.27
Total time:              50.6848/1171.74
[main] Time assemble (wall/proc) 16.4001/82.93
[main] Time solve (wall/proc) 18.1423/322.06
[main] Stop crit:        7.45095e-07
[main] Stop crit:        0.147396
Ebkt times:              0.440783/9.47
Eval Ebkt times:         10.1262/240.29
PiPjPk times:            12.7186/292.61
Eval PiPjPk times:       5.3772/123.27
L2prod times:            7.60555/179.88
Total time:              50.3052/1169.7
[main] Time assemble (wall/proc) 16.1868/83.38
[main] Time solve (wall/proc) 18.0216/318.99
[main] Stop crit:        9.02618e-07
[main] Stop crit:        0.166704
Ebkt times:              0.428023/10.19
Eval Ebkt times:         10.1349/239.47
PiPjPk times:            12.6989/291.7
Eval PiPjPk times:       5.62622/128.21
L2prod times:            7.48611/177.31
Total time:              50.7471/1177.44
[main] Time assemble (wall/proc) 16.4953/83.42
[main] Time solve (wall/proc) 18.2426/323.37
[main] Stop crit:        1.07519e-06
Ebkt times:              0.421454/11.35
Eval Ebkt times:         10.2421/238.25
PiPjPk times:            12.7845/294.41
Eval PiPjPk times:       5.69028/129
L2prod times:            7.49415/176.91
Total time:              51.0376/1183.73
[main] Time assemble (wall/proc) 16.1168/83.42
[main] Time solve (wall/proc) 18.0915/322.04
[main] Stop crit:        1.04483e-15
[main] 44%...
[main] Stop crit:        0.186726
Ebkt times:              0.440316/9.97
Eval Ebkt times:         10.2239/241.72
PiPjPk times:            12.5758/288.58
Eval PiPjPk times:       5.33949/121.41
L2prod times:            7.6048/179.65
Total time:              50.469/1168.89
[main] Time assemble (wall/proc) 16.322/83.16
[main] Time solve (wall/proc) 18.2919/323.29
[main] Stop crit:        1.26163e-06
Ebkt times:              0.437882/9.86
Eval Ebkt times:         10.3229/246.05
PiPjPk times:            12.7103/294.45
Eval PiPjPk times:       5.545/127.98
L2prod times:            7.5929/181.63
Total time:              50.8673/1189.93
[main] Time assemble (wall/proc) 16.4882/84.35
[main] Time solve (wall/proc) 18.0966/320.9
[main] Stop crit:        9.81398e-16
[main] Stop crit:        0.205313
Ebkt times:              0.431092/11.71
Eval Ebkt times:         10.2218/241.06
PiPjPk times:            12.7096/293.98
Eval PiPjPk times:       5.35977/123.8
L2prod times:            7.66675/181.64
Total time:              50.6766/1180.46
[main] Time assemble (wall/proc) 16.4499/84.13
[main] Time solve (wall/proc) 18.2145/321.75
[main] Stop crit:        1.44987e-06
Ebkt times:              0.432153/10.33
Eval Ebkt times:         10.339/244.69
PiPjPk times:            12.9342/297.08
Eval PiPjPk times:       5.53946/127
L2prod times:            7.68939/182.18
Total time:              51.3967/1192.39
[main] Time assemble (wall/proc) 16.5595/84.81
[main] Time solve (wall/proc) 18.194/322.21
[main] Stop crit:        9.02781e-16
[main] Stop crit:        0.218994
Ebkt times:              0.433481/10.14
Eval Ebkt times:         10.2989/240.46
PiPjPk times:            12.9327/293.87
Eval PiPjPk times:       5.40777/123.96
L2prod times:            7.82924/183.63
Total time:              51.2342/1181.47
[main] Time assemble (wall/proc) 16.5042/85.24
[main] Time solve (wall/proc) 18.2674/324.06
[main] Stop crit:        1.60982e-06
Ebkt times:              0.423338/9.06
Eval Ebkt times:         10.3081/241.54
PiPjPk times:            12.8505/294.49
Eval PiPjPk times:       5.41722/121.8
L2prod times:            7.67683/179.37
Total time:              51.1817/1178.4
[main] Time assemble (wall/proc) 16.4595/83.82
[main] Time solve (wall/proc) 18.2187/323.55
[main] Stop crit:        8.84518e-16
[main] Stop crit:        0.224029
Ebkt times:              0.433599/10.38
Eval Ebkt times:         10.1368/238.76
PiPjPk times:            12.5549/286.93
Eval PiPjPk times:       5.47463/123.39
L2prod times:            7.55166/179.79
Total time:              50.3965/1167.08
[main] Time assemble (wall/proc) 16.3749/83.02
[main] Time solve (wall/proc) 18.1814/321.82
[main] Stop crit:        1.69872e-06
Ebkt times:              0.433204/10.1
Eval Ebkt times:         10.2562/242.4
PiPjPk times:            12.6587/291.59
Eval PiPjPk times:       5.48469/125.76
L2prod times:            7.56048/179.45
Total time:              50.5928/1179.5
[main] Time assemble (wall/proc) 16.351/83.56
[main] Time solve (wall/proc) 18.1207/321.56
[main] Stop crit:        8.7743e-16
[main] Stop crit:        0.218654
Ebkt times:              0.430452/8.89
Eval Ebkt times:         10.1724/236.31
PiPjPk times:            12.6694/287.74
Eval PiPjPk times:       5.48612/122.32
L2prod times:            7.53789/177.15
Total time:              50.5758/1157.47
[main] Time assemble (wall/proc) 16.4445/82.99
[main] Time solve (wall/proc) 18.1464/320.77
[main] Stop crit:        1.68394e-06
Ebkt times:              0.425633/10.62
Eval Ebkt times:         10.284/239.57
PiPjPk times:            12.9233/296.56
Eval PiPjPk times:       5.54119/126.54
L2prod times:            7.65431/179.91
Total time:              51.2621/1184.64
[main] Time assemble (wall/proc) 16.5911/84.33
[main] Time solve (wall/proc) 18.1029/319.82
[main] Stop crit:        8.59884e-16
[main] Stop crit:        0.204453
Ebkt times:              0.432125/9.46
Eval Ebkt times:         10.2977/244.55
PiPjPk times:            12.7269/293.21
Eval PiPjPk times:       5.47551/126.5
L2prod times:            7.69131/182.16
Total time:              50.8223/1183.38
[main] Time assemble (wall/proc) 16.3186/83.63
[main] Time solve (wall/proc) 18.1832/322.7
[main] Stop crit:        1.56461e-06
Ebkt times:              0.424381/10.34
Eval Ebkt times:         10.2171/241.77
PiPjPk times:            12.7581/293.21
Eval PiPjPk times:       5.48258/124.6
L2prod times:            7.57328/178.56
Total time:              50.7446/1176.88
[main] Time assemble (wall/proc) 16.5097/83.91
[main] Time solve (wall/proc) 18.2459/323.31
[main] Stop crit:        8.78403e-16
[main] 55%...
[main] Stop crit:        0.185143
Ebkt times:              0.439088/11.02
Eval Ebkt times:         10.2979/242.66
PiPjPk times:            12.7265/295.78
Eval PiPjPk times:       5.49348/126.61
L2prod times:            7.68338/182.74
Total time:              51.0052/1192
[main] Time assemble (wall/proc) 16.2514/84.33
[main] Time solve (wall/proc) 18.2083/322.93
[main] Stop crit:        1.36841e-06
Ebkt times:              0.429037/11.07
Eval Ebkt times:         10.2154/241.73
PiPjPk times:            12.9136/297.7
Eval PiPjPk times:       5.47244/127.45
L2prod times:            7.62179/180.66
Total time:              51.03/1187.48
[main] Time assemble (wall/proc) 16.3778/83.76
[main] Time solve (wall/proc) 18.2293/325.5
[main] Stop crit:        8.3705e-16
[main] Stop crit:        0.164342
Ebkt times:              0.435255/12.09
Eval Ebkt times:         10.2642/240.62
PiPjPk times:            12.6405/291.16
Eval PiPjPk times:       5.40053/123.98
L2prod times:            7.61558/181.15
Total time:              50.461/1176.33
[main] Time assemble (wall/proc) 16.3203/83.54
[main] Time solve (wall/proc) 18.246/323.54
[main] Stop crit:        1.13143e-06
Ebkt times:              0.426868/10.34
Eval Ebkt times:         10.2051/239.75
PiPjPk times:            12.7258/291.19
Eval PiPjPk times:       5.52146/126
L2prod times:            7.65383/180.69
Total time:              50.7363/1176.19
[main] Time assemble (wall/proc) 16.4588/83.43
[main] Time solve (wall/proc) 18.2325/322.96
[main] Stop crit:        8.51394e-16
[main] Stop crit:        0.144447
Ebkt times:              0.441871/10.31
Eval Ebkt times:         10.1558/240.02
PiPjPk times:            12.6545/290.42
Eval PiPjPk times:       5.57473/126.32
L2prod times:            7.63001/180.72
Total time:              50.5653/1172.65
[main] Time assemble (wall/proc) 16.5534/83.63
[main] Time solve (wall/proc) 18.1316/322.23
[main] Stop crit:        8.83559e-07
[main] Stop crit:        0.126707
Ebkt times:              0.433459/11.65
Eval Ebkt times:         10.1909/240.81
PiPjPk times:            12.6444/292.43
Eval PiPjPk times:       5.47399/123.85
L2prod times:            7.54164/180.16
Total time:              50.5447/1176.21
[main] Time assemble (wall/proc) 16.3737/83.44
[main] Time solve (wall/proc) 18.1654/320.76
[main] Stop crit:        6.45505e-07
[main] Stop crit:        0.111661
Ebkt times:              0.435457/10.32
Eval Ebkt times:         10.3001/245.09
PiPjPk times:            12.6767/291.5
Eval PiPjPk times:       5.43261/123.72
L2prod times:            7.70722/182.73
Total time:              50.8607/1185.03
[main] Time assemble (wall/proc) 16.2561/83.97
[main] Time solve (wall/proc) 18.0853/320.55
[main] Stop crit:        4.32137e-07
[main] Stop crit:        0.0994957
Ebkt times:              0.42181/9.54
Eval Ebkt times:         10.2673/240.91
PiPjPk times:            12.4727/283.74
Eval PiPjPk times:       5.40608/122.41
L2prod times:            7.57123/177
Total time:              50.2154/1157.25
[main] Time assemble (wall/proc) 16.5913/83.24
[main] Time solve (wall/proc) 18.2421/323.31
[main] Stop crit:        2.60601e-07
[main] 66%...
[main] Stop crit:        0.0902227
Ebkt times:              0.432952/10.26
Eval Ebkt times:         10.2309/240.27
PiPjPk times:            12.668/291.75
Eval PiPjPk times:       5.47751/124.91
L2prod times:            7.61153/180.25
Total time:              50.6548/1174.6
[main] Time assemble (wall/proc) 16.3467/83.5
[main] Time solve (wall/proc) 18.2494/324
[main] Stop crit:        1.72021e-07
[main] Stop crit:        0.0837274
Ebkt times:              0.437926/10.82
Eval Ebkt times:         10.1648/241.95
PiPjPk times:            12.6206/292.56
Eval PiPjPk times:       5.42572/124.06
L2prod times:            7.55003/177.93
Total time:              50.2658/1172.02
[main] Time assemble (wall/proc) 16.3669/83.37
[main] Time solve (wall/proc) 18.1824/321.9
[main] Stop crit:        2.02846e-07
[main] Stop crit:        0.0797634
Ebkt times:              0.43763/10.51
Eval Ebkt times:         10.2493/243.4
PiPjPk times:            12.6735/293.04
Eval PiPjPk times:       5.41237/123.54
L2prod times:            7.68241/184.01
Total time:              50.6931/1182.06
[main] Time assemble (wall/proc) 16.3092/83.88
[main] Time solve (wall/proc) 18.166/320.61
[main] Stop crit:        2.7557e-07
[main] Stop crit:        0.0779507
Ebkt times:              0.433805/10.31
Eval Ebkt times:         10.2477/242.86
PiPjPk times:            12.6848/292.5
Eval PiPjPk times:       5.41061/125.7
L2prod times:            7.64169/182.56
Total time:              50.4727/1177.41
[main] Time assemble (wall/proc) 16.4789/83.68
[main] Time solve (wall/proc) 18.1775/322.22
[main] Stop crit:        3.36847e-07
[main] Stop crit:        0.0778166
Ebkt times:              0.439229/9.81
Eval Ebkt times:         10.2998/240.95
PiPjPk times:            12.5704/289.87
Eval PiPjPk times:       5.46278/125.45
L2prod times:            7.61083/181.44
Total time:              50.7203/1182.9
[main] Time assemble (wall/proc) 16.3408/83.86
[main] Time solve (wall/proc) 18.1805/322.51
[main] Stop crit:        3.74648e-07
[main] Stop crit:        0.0788658
Ebkt times:              0.429415/11.83
Eval Ebkt times:         10.2495/243.46
PiPjPk times:            12.8031/294.68
Eval PiPjPk times:       5.44119/124.7
L2prod times:            7.63382/179.71
Total time:              50.8693/1182.61
[main] Time assemble (wall/proc) 16.2681/84.18
[main] Time solve (wall/proc) 18.2431/322.85
[main] Stop crit:        3.87858e-07
[main] 77%...
[main] Stop crit:        0.0806451
Ebkt times:              0.456149/11.53
Eval Ebkt times:         10.2449/240.72
PiPjPk times:            12.7361/293.56
Eval PiPjPk times:       5.39117/122.96
L2prod times:            7.66669/182.23
Total time:              50.5743/1175.8
[main] Time assemble (wall/proc) 16.3743/83.69
[main] Time solve (wall/proc) 18.2151/322.72
[main] Stop crit:        3.79205e-07
[main] Stop crit:        0.0827781
Ebkt times:              0.430189/11.18
Eval Ebkt times:         10.1416/238.69
PiPjPk times:            12.6326/290.01
Eval PiPjPk times:       5.41626/123.62
L2prod times:            7.54472/179.25
Total time:              50.2454/1169.1
[main] Time assemble (wall/proc) 16.53/83.59
[main] Time solve (wall/proc) 18.2524/323.93
[main] Stop crit:        3.53813e-07
[main] Stop crit:        0.0849705
Ebkt times:              0.431907/10.03
Eval Ebkt times:         10.2392/241.72
PiPjPk times:            12.6427/290.8
Eval PiPjPk times:       5.33659/122.67
L2prod times:            7.62128/179.81
Total time:              50.3795/1170.63
[main] Time assemble (wall/proc) 16.5043/83.48
[main] Time solve (wall/proc) 17.6769/308.12
[main] Stop crit:        3.18995e-07
[main] Stop crit:        0.0870016
Ebkt times:              0.443261/10.95
Eval Ebkt times:         10.5082/245.52
PiPjPk times:            13.0585/295.49
Eval PiPjPk times:       5.54908/125.61
L2prod times:            7.88455/183.03
Total time:              51.7517/1186.25
[main] Time assemble (wall/proc) 16.468/85.28
[main] Time solve (wall/proc) 17.6055/308.27
[main] Stop crit:        2.84432e-07
[main] Stop crit:        0.0887316
Ebkt times:              0.416129/10.14
Eval Ebkt times:         10.2197/239.08
PiPjPk times:            12.4974/286.03
Eval PiPjPk times:       5.40179/122.47
L2prod times:            7.58211/178
Total time:              50.2743/1160.84
[main] Time assemble (wall/proc) 16.4004/83.04
[main] Time solve (wall/proc) 17.6559/308.17
[main] Stop crit:        2.61948e-07
[main] 87%...
[main] Stop crit:        0.0901756
Ebkt times:              0.417897/9.35
Eval Ebkt times:         10.2822/242.33
PiPjPk times:            12.6123/291.06
Eval PiPjPk times:       5.3797/122.06
L2prod times:            7.58022/180.11
Total time:              50.4653/1169.51
[main] Time assemble (wall/proc) 16.3531/83.51
[main] Time solve (wall/proc) 17.6831/307.85
[main] Stop crit:        2.62105e-07
[main] Stop crit:        0.0915483
Ebkt times:              0.440545/10.33
Eval Ebkt times:         10.2718/242.46
PiPjPk times:            12.6079/289.06
Eval PiPjPk times:       5.48038/125.63
L2prod times:            7.59417/180.16
Total time:              50.6979/1176.27
[main] Time assemble (wall/proc) 16.4788/83.54
[main] Time solve (wall/proc) 17.6329/307.99
[main] Stop crit:        2.85099e-07
[main] Stop crit:        0.0930069
Ebkt times:              0.43873/11.32
Eval Ebkt times:         10.39/241.76
PiPjPk times:            12.8694/290.77
Eval PiPjPk times:       5.55318/123.95
L2prod times:            7.79103/182.04
Total time:              51.2544/1169.62
[main] Time assemble (wall/proc) 16.4528/83.78
[main] Time solve (wall/proc) 17.6555/307.66
[main] Stop crit:        3.19655e-07
[main] Stop crit:        0.0946055
Ebkt times:              0.432162/10.16
Eval Ebkt times:         10.2302/242.13
PiPjPk times:            12.6001/291.36
Eval PiPjPk times:       5.42626/122.64
L2prod times:            7.57174/178.34
Total time:              50.5324/1175.39
[main] Time assemble (wall/proc) 16.4681/83.17
[main] Time solve (wall/proc) 18.2827/323.18
[main] Stop crit:        3.54567e-07
[main] Stop crit:        0.0964372
Ebkt times:              0.432312/10.05
Eval Ebkt times:         10.2425/244.2
PiPjPk times:            12.7659/296.45
Eval PiPjPk times:       5.57026/127.97
L2prod times:            7.68536/183.2
Total time:              51.0795/1194.92
[main] Time assemble (wall/proc) 16.3857/84.26
[main] Time solve (wall/proc) 18.2485/323.74
[main] Stop crit:        3.83047e-07
[main] Stop crit:        0.0985999
Ebkt times:              0.434952/9.22
Eval Ebkt times:         10.1969/243.8
PiPjPk times:            12.6328/290.96
Eval PiPjPk times:       5.43165/124.45
L2prod times:            7.59109/180.28
Total time:              50.2559/1169.99
[main] Time assemble (wall/proc) 16.3141/83.8
[main] Time solve (wall/proc) 18.134/320.74
[main] Stop crit:        4.01459e-07
[main] 98%...
[main] Stop crit:        0.101191
Ebkt times:              0.43157/10.96
Eval Ebkt times:         10.2076/238.31
PiPjPk times:            12.7016/290.52
Eval PiPjPk times:       5.46266/123.34
L2prod times:            7.50659/175.21
Total time:              50.6799/1165.69
[main] Time assemble (wall/proc) 16.6879/83.21
[main] Time solve (wall/proc) 18.2017/322.49
[main] Stop crit:        4.08357e-07
[main] Time run (wall/proc) 2836.36/36204.2
[main] Compute errors
[main] Electric field error = 2.85808
[main] Potential error = 0.810119
[main] Lambda = 2.05827
[main] Maximum residual = 2.56523e-14
[main] Maximum constraint difference = 8.93075e-13
[main] Time norms (wall/proc) 0.323724/6.16
[main] Mesh diameter 0.305313
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.826611  0.1        2.49043   --        0.965289  --       1.08115e-13  1.4144e-13
1    0.305313  0.0185185  2.85808   -0.14     0.810119  0.18     2.56523e-14  8.93075e-13
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.042828      0.49          0.67782     2.7         0.839755       3.2825         0.355917    3.0455      35.9231   303.54
0.158792      3.29          13.4846     33.24       16.406         83.7015        18.1085     319.973     2836.36   36204.2


==> outputs/N1_constr_preserv/Voro-small-0_k1/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 410
DimSXCurl: 949
DimSXDiv: 648
DimLieAlg: 3
DimLASXGrad: 1230
DimLASXCurl: 2847
DimLASXDiv: 1944
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.08115e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.57516
MaxConstraintDiff: 1.4144e-13
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.49043
E_L2Pot: 0.965289
absE_L2Elec: 1.78637
absE_L2Pot: 0.638708
absE_L2Lambda: 25.2639
N_L2Elec: 0.717295
N_L2Pot: 0.661676
TwallDDRCore: 0.042828
TprocDDRCore: 0.49
TwallModel: 0.67782
TprocModel: 2.7
TwallAssemble: 0.839755
TprocAssemble: 3.2825
TwallSolve: 0.355917
TprocSolve: 3.0455
TwallRun: 35.9231
TprocRun: 303.54
Solver: Pardiso


==> outputs/N1_constr_preserv/Voro-small-0_k1/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 6029
DimSXCurl: 13767
DimSXDiv: 9111
DimLieAlg: 3
DimLASXGrad: 18087
DimLASXCurl: 41301
DimLASXDiv: 27333
InitialTime: 0
FinalTime: 1
Timestep: 0.0185185
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.56523e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.44322
MaxConstraintDiff: 8.93075e-13
OuterIterations: 54
AvgNonlinearIterations: 1.25926
E_L2Elec: 2.85808
E_L2Pot: 0.810119
absE_L2Elec: 2.03635
absE_L2Pot: 0.531012
absE_L2Lambda: 2.05827
N_L2Elec: 0.712487
N_L2Pot: 0.655474
TwallDDRCore: 0.158792
TprocDDRCore: 3.29
TwallModel: 13.4846
TprocModel: 33.24
TwallAssemble: 16.406
TprocAssemble: 83.7015
TwallSolve: 18.1085
TprocSolve: 319.973
TwallRun: 2836.36
TprocRun: 36204.2
Solver: Pardiso


==> outputs/N1_constr_preserv/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.042828      0.49          0.67782     2.7         0.839755       3.2825         0.355917    3.0455      35.9231   303.54
0.158792      3.29          13.4846     33.24       16.406         83.7015        18.1085     319.973     2836.36   36204.2


==> outputs/N1_constr_preserv/Voro-small-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Voro-small-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N1_constr_preserv/Voro-small-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.826611  0.1         2.46223   --        0.948396  --       1.39429e-11  3.69918e-12
2    0.305313  0.00568182  3.28507   -0.29     0.799536  0.17     6.08107e-12  1.18207e-10


==> outputs/N1_constr_preserv/Voro-small-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0665369/0.98
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.06025/6.83
[main] Initial constraint norm: 4.56934
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.363364
Ebkt times:              0.619126/16.56
Eval Ebkt times:         8.88779/208.6
PiPjPk times:            5.02633/92.02
Eval PiPjPk times:       0.810442/11.34
L2prod times:            1.9612/51.52
Total time:              20.4651/436.83
[main] Time assemble (wall/proc) 4.3724/24.76
[main] Time solve (wall/proc) 1.58068/11.2
[main] Stop crit:        0.00123744
Ebkt times:              0.584993/15.9
Eval Ebkt times:         9.04874/210.98
PiPjPk times:            5.0294/92.12
Eval PiPjPk times:       0.80566/11.73
L2prod times:            2.05095/53.26
Total time:              20.6388/439.99
[main] Time assemble (wall/proc) 4.52338/25.26
[main] Time solve (wall/proc) 1.53354/10.61
[main] Stop crit:        6.78239e-09
[main] 10%...
[main] Stop crit:        0.205684
Ebkt times:              0.576735/15.29
Eval Ebkt times:         8.78919/209.34
PiPjPk times:            5.08861/97.42
Eval PiPjPk times:       0.756886/10.35
L2prod times:            1.92502/51.51
Total time:              20.0918/438.43
[main] Time assemble (wall/proc) 4.1654/24.49
[main] Time solve (wall/proc) 1.55175/10.8
[main] Stop crit:        0.000286167
Ebkt times:              0.584247/15.81
Eval Ebkt times:         8.75336/209.51
PiPjPk times:            5.28086/101.16
Eval PiPjPk times:       0.795768/11.1
L2prod times:            1.93084/51.09
Total time:              20.3315/443.17
[main] Time assemble (wall/proc) 4.20071/24.85
[main] Time solve (wall/proc) 1.52904/10.46
[main] Stop crit:        3.06495e-10
[main] 20%...
[main] Stop crit:        0.104568
Ebkt times:              0.569155/14.95
Eval Ebkt times:         8.79881/205.73
PiPjPk times:            5.0192/91.85
Eval PiPjPk times:       0.755147/9.71
L2prod times:            2.04183/54.03
Total time:              20.1355/429.66
[main] Time assemble (wall/proc) 4.26038/24.44
[main] Time solve (wall/proc) 1.53692/10.51
[main] Stop crit:        7.56977e-05
Ebkt times:              0.609535/16.29
Eval Ebkt times:         8.9448/211.31
PiPjPk times:            5.30292/99.78
Eval PiPjPk times:       0.766008/10.49
L2prod times:            1.93267/51.7
Total time:              20.5764/445.55
[main] Time assemble (wall/proc) 4.09959/25.12
[main] Time solve (wall/proc) 1.52322/10.14
[main] Stop crit:        2.10557e-11
[main] 30%...
[main] Stop crit:        0.1716
Ebkt times:              0.593778/15.56
Eval Ebkt times:         8.97723/209.45
PiPjPk times:            5.13128/96.12
Eval PiPjPk times:       0.797969/10.69
L2prod times:            1.97473/51.61
Total time:              20.4787/436.55
[main] Time assemble (wall/proc) 4.3097/24.39
[main] Time solve (wall/proc) 1.5493/11.1
[main] Stop crit:        0.000174237
Ebkt times:              0.579406/15.53
Eval Ebkt times:         8.72769/207.1
PiPjPk times:            5.18473/95.92
Eval PiPjPk times:       0.761292/9.9
L2prod times:            1.93353/51.91
Total time:              20.1895/434.57
[main] Time assemble (wall/proc) 4.21182/24.68
[main] Time solve (wall/proc) 1.53624/10.45
[main] Stop crit:        1.08092e-10
[main] 40%...
[main] Stop crit:        0.268448
Ebkt times:              0.5954/15.91
Eval Ebkt times:         8.96326/211.19
PiPjPk times:            5.21004/94.87
Eval PiPjPk times:       0.773119/10.65
L2prod times:            1.94572/52.06
Total time:              20.592/440.15
[main] Time assemble (wall/proc) 4.27537/25.24
[main] Time solve (wall/proc) 1.5339/10.46
[main] Stop crit:        0.000504054
Ebkt times:              0.622825/16.78
Eval Ebkt times:         8.75627/204
PiPjPk times:            5.06533/89.65
Eval PiPjPk times:       0.72347/9.56
L2prod times:            2.03244/53.15
Total time:              20.1061/424.33
[main] Time assemble (wall/proc) 4.34727/24.34
[main] Time solve (wall/proc) 1.53168/10.41
[main] Stop crit:        1.60403e-09
[main] 50%...
[main] Stop crit:        0.248835
Ebkt times:              0.564989/14.64
Eval Ebkt times:         8.92191/207.88
PiPjPk times:            5.12057/92.85
Eval PiPjPk times:       0.75711/10.45
L2prod times:            2.05192/53.13
Total time:              20.4928/432.65
[main] Time assemble (wall/proc) 4.34645/24.7
[main] Time solve (wall/proc) 1.53007/10.56
[main] Stop crit:        0.000430337
Ebkt times:              0.624081/16.21
Eval Ebkt times:         8.89127/209.24
PiPjPk times:            5.18071/96.04
Eval PiPjPk times:       0.748317/9.72
L2prod times:            1.95987/51.27
Total time:              20.4723/438.18
[main] Time assemble (wall/proc) 4.30334/24.59
[main] Time solve (wall/proc) 1.53273/10.56
[main] Stop crit:        9.59443e-10
[main] 60%...
[main] Stop crit:        0.194526
Ebkt times:              0.573449/15.56
Eval Ebkt times:         8.97465/211.69
PiPjPk times:            4.99109/92.7
Eval PiPjPk times:       0.763154/10.46
L2prod times:            1.97959/52.59
Total time:              20.3419/437.41
[main] Time assemble (wall/proc) 4.26147/24.96
[main] Time solve (wall/proc) 1.5193/10.23
[main] Stop crit:        0.000172258
Ebkt times:              0.572951/15.46
Eval Ebkt times:         8.93288/210.13
PiPjPk times:            5.30835/99.17
Eval PiPjPk times:       0.751572/10.33
L2prod times:            1.93062/51.62
Total time:              20.4703/440.34
[main] Time assemble (wall/proc) 4.15781/24.93
[main] Time solve (wall/proc) 1.53141/10.6
[main] Stop crit:        7.19525e-11
[main] 70%...
[main] Stop crit:        0.133485
Ebkt times:              0.579942/15.1
Eval Ebkt times:         8.92997/212.18
PiPjPk times:            5.10459/96.47
Eval PiPjPk times:       0.767851/10.66
L2prod times:            1.95538/52.19
Total time:              20.3862/442.06
[main] Time assemble (wall/proc) 4.23678/24.96
[main] Time solve (wall/proc) 1.53141/10.42
[main] Stop crit:        4.56722e-05
Ebkt times:              0.624233/16.62
Eval Ebkt times:         8.78268/208.38
PiPjPk times:            5.17042/95.89
Eval PiPjPk times:       0.73792/9.85
L2prod times:            1.93905/51.99
Total time:              20.2618/436.84
[main] Time assemble (wall/proc) 4.17115/24.66
[main] Time solve (wall/proc) 1.52635/10.46
[main] Stop crit:        1.70392e-11
[main] 80%...
[main] Stop crit:        0.0996485
Ebkt times:              0.633685/16.32
Eval Ebkt times:         8.82007/206.97
PiPjPk times:            5.05611/92.11
Eval PiPjPk times:       0.751578/9.76
L2prod times:            1.91614/50.86
Total time:              20.1118/427.68
[main] Time assemble (wall/proc) 4.18661/24.49
[main] Time solve (wall/proc) 1.52639/10.4
[main] Stop crit:        6.97892e-05
Ebkt times:              0.600214/15.91
Eval Ebkt times:         8.81208/209.52
PiPjPk times:            5.18557/96.76
Eval PiPjPk times:       0.773254/11.24
L2prod times:            1.93444/51.38
Total time:              20.2923/439.51
[main] Time assemble (wall/proc) 4.16617/24.73
[main] Time solve (wall/proc) 1.52327/10.32
[main] Stop crit:        3.13938e-11
[main] 90%...
[main] Stop crit:        0.10938
Ebkt times:              0.65967/17.55
Eval Ebkt times:         8.93922/209.34
PiPjPk times:            5.23408/97.86
Eval PiPjPk times:       0.788325/10.7
L2prod times:            1.88624/50.03
Total time:              20.5229/438.81
[main] Time assemble (wall/proc) 4.22371/24.92
[main] Time solve (wall/proc) 1.52494/10.28
[main] Stop crit:        8.7865e-05
Ebkt times:              0.621102/16.26
Eval Ebkt times:         8.86996/210.57
PiPjPk times:            4.90311/91.08
Eval PiPjPk times:       0.746766/10.24
L2prod times:            2.0964/55.37
Total time:              20.2223/437.58
[main] Time assemble (wall/proc) 4.30361/24.68
[main] Time solve (wall/proc) 1.54057/10.65
[main] Stop crit:        2.61818e-11
[main] Time run (wall/proc) 198.435/1424.34
[main] Compute errors
[main] Electric field error = 2.46223
[main] Potential error = 0.948396
[main] Lambda = 25.0498
[main] Maximum residual = 1.39429e-11
[main] Maximum constraint difference = 3.69918e-12
[main] Time norms (wall/proc) 0.151559/1.2
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear Xdiv discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00568182
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.323852/7.06
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 45.4432/123.91
[main] Initial constraint norm: 8.27946
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0926833
Ebkt times:              5.9698/145.89
Eval Ebkt times:         169.423/4082.04
PiPjPk times:            158.221/3721.13
Eval PiPjPk times:       27.3956/631.72
L2prod times:            46.753/1124.86
Total time:              500.084/11880.5
[main] Time assemble (wall/proc) 72.5946/651.28
[main] Time solve (wall/proc) 100.415/1777.87
[main] Stop crit:        1.18878e-07
[main] Stop crit:        0.0984634
Ebkt times:              5.97808/146.34
Eval Ebkt times:         170.045/4095.96
PiPjPk times:            158.613/3729.17
Eval PiPjPk times:       27.3902/626.69
L2prod times:            46.9898/1132.38
Total time:              501.602/11914.6
[main] Time assemble (wall/proc) 74.2282/653.15
[main] Time solve (wall/proc) 100.268/1776.42
[main] Stop crit:        3.75027e-08
[main] Stop crit:        0.112058
Ebkt times:              5.97774/145.28
Eval Ebkt times:         169.561/4080
PiPjPk times:            158.05/3716
Eval PiPjPk times:       27.4154/628.41
L2prod times:            47.1734/1134.22
Total time:              499.599/11855
[main] Time assemble (wall/proc) 73.5884/651.88
[main] Time solve (wall/proc) 99.9843/1769.68
[main] Stop crit:        2.31755e-08
[main] Stop crit:        0.119524
Ebkt times:              5.89373/144.5
Eval Ebkt times:         169.341/4075.57
PiPjPk times:            159.004/3720.95
Eval PiPjPk times:       27.3779/627.74
L2prod times:            46.753/1125.8
Total time:              500.524/11864.2
[main] Time assemble (wall/proc) 73.4447/650.64
[main] Time solve (wall/proc) 100.051/1772.78
[main] Stop crit:        2.8123e-08
[main] Stop crit:        0.116897
Ebkt times:              5.90614/145.32
Eval Ebkt times:         168.86/4069.53
PiPjPk times:            158.087/3721.55
Eval PiPjPk times:       27.4625/632.14
L2prod times:            46.2116/1113.73
Total time:              498.439/11846.1
[main] Time assemble (wall/proc) 72.72/650.86
[main] Time solve (wall/proc) 100.101/1770.6
[main] Stop crit:        3.09255e-08
[main] Stop crit:        0.107562
Ebkt times:              5.99978/147.17
Eval Ebkt times:         170.446/4117
PiPjPk times:            157.976/3732.08
Eval PiPjPk times:       27.3407/630.79
L2prod times:            47.0032/1134.41
Total time:              500.487/11935.5
[main] Time assemble (wall/proc) 72.0487/653.96
[main] Time solve (wall/proc) 99.8244/1772.9
[main] Stop crit:        2.7527e-08
[main] Stop crit:        0.0962648
Ebkt times:              6.00532/148.28
Eval Ebkt times:         170.923/4141.54
PiPjPk times:            160.023/3799.25
Eval PiPjPk times:       27.5741/637.68
L2prod times:            46.9703/1141.72
Total time:              504.211/12072.7
[main] Time assemble (wall/proc) 71.8309/657.2
[main] Time solve (wall/proc) 100.329/1777.15
[main] Stop crit:        2.0802e-08
[main] Stop crit:        0.0860073
Ebkt times:              5.99698/146.61
Eval Ebkt times:         169.593/4090.08
PiPjPk times:            159.118/3749.46
Eval PiPjPk times:       27.5339/632.46
L2prod times:            47.0275/1130.64
Total time:              501.537/11927.5
[main] Time assemble (wall/proc) 73.3901/653.08
[main] Time solve (wall/proc) 99.9511/1768.83
[main] Stop crit:        1.63995e-08
[main] Stop crit:        0.0776675
Ebkt times:              6.01005/147.88
Eval Ebkt times:         170.352/4091.79
PiPjPk times:            157.118/3701.1
Eval PiPjPk times:       27.6444/638.87
L2prod times:            47.2479/1131.15
Total time:              500.686/11888.6
[main] Time assemble (wall/proc) 72.0117/650.36
[main] Time solve (wall/proc) 100.014/1772.16
[main] Stop crit:        1.48252e-08
[main] Stop crit:        0.0709782
Ebkt times:              5.98097/148.16
Eval Ebkt times:         169.836/4102.78
PiPjPk times:            159.852/3761.14
Eval PiPjPk times:       27.4046/629.21
L2prod times:            46.5745/1127.92
Total time:              501.979/11952.3
[main] Time assemble (wall/proc) 72.4888/652.92
[main] Time solve (wall/proc) 100.068/1774.69
[main] Stop crit:        1.39031e-08
[main] Stop crit:        0.065541
Ebkt times:              6.06648/149.15
Eval Ebkt times:         170.519/4107.36
PiPjPk times:            158.846/3730.98
Eval PiPjPk times:       27.8652/638.13
L2prod times:            47.5273/1142.58
Total time:              504.049/11962
[main] Time assemble (wall/proc) 73.8199/654.23
[main] Time solve (wall/proc) 99.9647/1773.67
[main] Stop crit:        1.25845e-08
[main] Stop crit:        0.0611873
Ebkt times:              5.95495/147.01
Eval Ebkt times:         170.552/4100.19
PiPjPk times:            157.23/3704.07
Eval PiPjPk times:       27.7128/634.69
L2prod times:            46.8909/1123.72
Total time:              501.083/11896.7
[main] Time assemble (wall/proc) 72.854/653.19
[main] Time solve (wall/proc) 100.057/1773.59
[main] Stop crit:        1.08301e-08
[main] Stop crit:        0.0578244
Ebkt times:              6.01945/148.88
Eval Ebkt times:         169.249/4082.41
PiPjPk times:            158.054/3723
Eval PiPjPk times:       27.351/629.17
L2prod times:            46.8587/1128.89
Total time:              498.937/11866.6
[main] Time assemble (wall/proc) 72.9763/650.52
[main] Time solve (wall/proc) 100.084/1774.56
[main] Stop crit:        9.21018e-09
[main] Stop crit:        0.0552211
Ebkt times:              5.98378/148.18
Eval Ebkt times:         170.366/4118.59
PiPjPk times:            159.385/3774.41
Eval PiPjPk times:       27.6226/638.02
L2prod times:            46.4999/1125.05
Total time:              502.672/12000.1
[main] Time assemble (wall/proc) 72.3452/655.18
[main] Time solve (wall/proc) 99.8284/1768.38
[main] Stop crit:        8.18162e-09
[main] Stop crit:        0.0530068
Ebkt times:              5.90739/144.83
Eval Ebkt times:         168.908/4069.41
PiPjPk times:            157.837/3707.29
Eval PiPjPk times:       27.3281/626.61
L2prod times:            46.4786/1115.02
Total time:              497.936/11819.8
[main] Time assemble (wall/proc) 72.4903/648.87
[main] Time solve (wall/proc) 100.034/1774.36
[main] Stop crit:        7.62877e-09
[main] Stop crit:        0.0508294
Ebkt times:              5.933/148.31
Eval Ebkt times:         168.905/4083.18
PiPjPk times:            159.089/3752.13
Eval PiPjPk times:       27.3188/630.12
L2prod times:            46.1942/1117.52
Total time:              499.188/11899.2
[main] Time assemble (wall/proc) 73.8554/651.29
[main] Time solve (wall/proc) 99.6222/1769.59
[main] Stop crit:        7.20993e-09
[main] Stop crit:        0.0484907
Ebkt times:              5.97262/146.08
Eval Ebkt times:         169.799/4096.09
PiPjPk times:            158.763/3747.38
Eval PiPjPk times:       27.6563/636.05
L2prod times:            46.464/1123.82
Total time:              500.462/11919.3
[main] Time assemble (wall/proc) 73.0481/653.54
[main] Time solve (wall/proc) 99.8587/1769.29
[main] Stop crit:        6.73635e-09
[main] Stop crit:        0.0459692
Ebkt times:              6.06177/150.87
Eval Ebkt times:         171.015/4145.62
PiPjPk times:            159.894/3779.39
Eval PiPjPk times:       27.5827/638.59
L2prod times:            47.1356/1138.33
Total time:              504.42/12041.3
[main] Time assemble (wall/proc) 73.0579/656.52
[main] Time solve (wall/proc) 99.8169/1766.43
[main] Stop crit:        6.19622e-09
[main] 10%...
[main] Stop crit:        0.0433598
Ebkt times:              5.94619/145.02
Eval Ebkt times:         169.46/4094.01
PiPjPk times:            157.692/3726.79
Eval PiPjPk times:       27.2791/628.79
L2prod times:            46.7728/1124.93
Total time:              498.864/11889.4
[main] Time assemble (wall/proc) 72.4543/650.74
[main] Time solve (wall/proc) 100.012/1769.93
[main] Stop crit:        5.66215e-09
[main] Stop crit:        0.040792
Ebkt times:              5.92155/144.91
Eval Ebkt times:         168.948/4048.71
PiPjPk times:            156.809/3689.81
Eval PiPjPk times:       27.2687/626.17
L2prod times:            47.1867/1131.32
Total time:              498.022/11806
[main] Time assemble (wall/proc) 72.7503/648.47
[main] Time solve (wall/proc) 100.137/1773.2
[main] Stop crit:        5.202e-09
[main] Stop crit:        0.038371
Ebkt times:              6.02377/148.87
Eval Ebkt times:         170.021/4108.1
PiPjPk times:            158.234/3747.77
Eval PiPjPk times:       27.4824/633.57
L2prod times:            46.506/1124.47
Total time:              500.691/11946.7
[main] Time assemble (wall/proc) 72.2476/653.49
[main] Time solve (wall/proc) 100.095/1774.82
[main] Stop crit:        4.83101e-09
[main] Stop crit:        0.036153
Ebkt times:              5.94283/146.62
Eval Ebkt times:         169.177/4074.46
PiPjPk times:            157.171/3690.48
Eval PiPjPk times:       27.1148/624.15
L2prod times:            46.8346/1125.96
Total time:              497.866/11822.7
[main] Time assemble (wall/proc) 72.7868/647.69
[main] Time solve (wall/proc) 100.074/1774.41
[main] Stop crit:        4.51942e-09
[main] Stop crit:        0.0341504
Ebkt times:              6.03412/151.85
Eval Ebkt times:         170.921/4139.66
PiPjPk times:            160.978/3818.53
Eval PiPjPk times:       27.4525/635.47
L2prod times:            47.1173/1142.76
Total time:              504.691/12078
[main] Time assemble (wall/proc) 72.5163/656.01
[main] Time solve (wall/proc) 99.6683/1771.12
[main] Stop crit:        4.22478e-09
[main] Stop crit:        0.0323507
Ebkt times:              5.98519/147.23
Eval Ebkt times:         170.317/4102.32
PiPjPk times:            157.905/3707.04
Eval PiPjPk times:       27.4201/630.38
L2prod times:            47.4622/1140.08
Total time:              501.561/11906.9
[main] Time assemble (wall/proc) 72.5349/652.25
[main] Time solve (wall/proc) 99.9137/1767.25
[main] Stop crit:        3.91863e-09
[main] Stop crit:        0.0307363
Ebkt times:              5.90927/146.23
Eval Ebkt times:         170.332/4113.49
PiPjPk times:            158.797/3740.31
Eval PiPjPk times:       27.5818/634.97
L2prod times:            46.979/1136.79
Total time:              501.97/11956.8
[main] Time assemble (wall/proc) 71.9332/654.38
[main] Time solve (wall/proc) 99.614/1769.45
[main] Stop crit:        3.60023e-09
[main] Stop crit:        0.0292954
Ebkt times:              5.97554/147.75
Eval Ebkt times:         168.721/4063.03
PiPjPk times:            158.669/3734.9
Eval PiPjPk times:       26.9/618.46
L2prod times:            46.6792/1121.74
Total time:              498.488/11846.5
[main] Time assemble (wall/proc) 73.2063/648.9
[main] Time solve (wall/proc) 99.7278/1771
[main] Stop crit:        3.29392e-09
[main] Stop crit:        0.028022
Ebkt times:              6.02868/148.71
Eval Ebkt times:         170.312/4111.85
PiPjPk times:            157.446/3709.1
Eval PiPjPk times:       27.3466/631.19
L2prod times:            47.1852/1135.56
Total time:              499.873/11895.5
[main] Time assemble (wall/proc) 72.3618/651.91
[main] Time solve (wall/proc) 100.073/1772.22
[main] Stop crit:        3.03088e-09
[main] Stop crit:        0.0269082
Ebkt times:              5.96179/146.69
Eval Ebkt times:         170.072/4102.19
PiPjPk times:            158.511/3752.58
Eval PiPjPk times:       27.5775/635.22
L2prod times:            46.8465/1130.47
Total time:              501.103/11939.9
[main] Time assemble (wall/proc) 73.2294/653.33
[main] Time solve (wall/proc) 99.8266/1767.81
[main] Stop crit:        2.8287e-09
[main] Stop crit:        0.0259361
Ebkt times:              5.97653/146.49
Eval Ebkt times:         170.447/4110.8
PiPjPk times:            158.151/3720.75
Eval PiPjPk times:       27.3978/629.04
L2prod times:            47.2678/1140.83
Total time:              501.467/11930.8
[main] Time assemble (wall/proc) 72.877/653.87
[main] Time solve (wall/proc) 99.7628/1766.74
[main] Stop crit:        2.68364e-09
[main] Stop crit:        0.0250748
Ebkt times:              5.98139/147.08
Eval Ebkt times:         170.245/4105.87
PiPjPk times:            159.443/3759.38
Eval PiPjPk times:       27.2831/627.13
L2prod times:            46.7129/1126.56
Total time:              502.32/11950.2
[main] Time assemble (wall/proc) 72.9587/653.78
[main] Time solve (wall/proc) 99.9436/1770.58
[main] Stop crit:        2.57676e-09
[main] Stop crit:        0.0242855
Ebkt times:              5.95776/147.29
Eval Ebkt times:         169.034/4073.08
PiPjPk times:            157.221/3705.99
Eval PiPjPk times:       27.3047/630.03
L2prod times:            46.366/1117.01
Total time:              497.525/11834.8
[main] Time assemble (wall/proc) 72.2231/649.39
[main] Time solve (wall/proc) 99.5895/1768.65
[main] Stop crit:        2.48477e-09
[main] Stop crit:        0.0235306
Ebkt times:              5.9933/148.36
Eval Ebkt times:         170.17/4097.65
PiPjPk times:            159.312/3747.54
Eval PiPjPk times:       27.3508/629.71
L2prod times:            46.8002/1127.83
Total time:              501.445/11916
[main] Time assemble (wall/proc) 73.5427/653.08
[main] Time solve (wall/proc) 99.9144/1774.48
[main] Stop crit:        2.38838e-09
[main] Stop crit:        0.0227842
Ebkt times:              5.90529/146.25
Eval Ebkt times:         170.044/4119.47
PiPjPk times:            159.038/3765.78
Eval PiPjPk times:       27.3046/631.99
L2prod times:            47.0584/1139.73
Total time:              501.252/11980
[main] Time assemble (wall/proc) 73.0116/655.62
[main] Time solve (wall/proc) 100.018/1771.49
[main] Stop crit:        2.27681e-09
[main] Stop crit:        0.0220366
Ebkt times:              6.047/149.33
Eval Ebkt times:         169.571/4085.09
PiPjPk times:            156.868/3676.6
Eval PiPjPk times:       27.4657/629.59
L2prod times:            46.9704/1128.47
Total time:              498.581/11827.5
[main] Time assemble (wall/proc) 73.5392/649.07
[main] Time solve (wall/proc) 100.047/1773.36
[main] Stop crit:        2.1486e-09
[main] Stop crit:        0.0212955
Ebkt times:              6.00367/147.77
Eval Ebkt times:         170.403/4125.67
PiPjPk times:            158.883/3753.69
Eval PiPjPk times:       27.3528/628.22
L2prod times:            47.2173/1141.58
Total time:              501.449/11966.6
[main] Time assemble (wall/proc) 72.0193/653.86
[main] Time solve (wall/proc) 99.9879/1772.85
[main] Stop crit:        2.00939e-09
[main] Stop crit:        0.0205811
Ebkt times:              6.0027/149.5
Eval Ebkt times:         170.489/4112.98
PiPjPk times:            158.458/3738.97
Eval PiPjPk times:       27.5955/634.44
L2prod times:            47.3188/1138.07
Total time:              502.539/11967.9
[main] Time assemble (wall/proc) 72.1098/653.38
[main] Time solve (wall/proc) 99.8252/1774.61
[main] Stop crit:        1.86828e-09
[main] 20%...
[main] Stop crit:        0.0199208
Ebkt times:              6.00093/147.23
Eval Ebkt times:         170.411/4101
PiPjPk times:            159.41/3737.24
Eval PiPjPk times:       27.4861/628.14
L2prod times:            46.9868/1130.56
Total time:              502.9/11919.3
[main] Time assemble (wall/proc) 73.4291/653.99
[main] Time solve (wall/proc) 99.9435/1771.14
[main] Stop crit:        1.73418e-09
[main] Stop crit:        0.0193425
Ebkt times:              5.98387/145
Eval Ebkt times:         168.527/4041.95
PiPjPk times:            157.094/3681.68
Eval PiPjPk times:       27.2173/622.5
L2prod times:            46.6778/1115.76
Total time:              497.251/11762.5
[main] Time assemble (wall/proc) 72.5134/646.51
[main] Time solve (wall/proc) 99.9151/1777.32
[main] Stop crit:        1.61323e-09
[main] Stop crit:        0.0188699
Ebkt times:              5.95794/146.02
Eval Ebkt times:         169.069/4060.38
PiPjPk times:            158.322/3714.4
Eval PiPjPk times:       27.5112/633.89
L2prod times:            46.3659/1114.11
Total time:              499.617/11835.3
[main] Time assemble (wall/proc) 72.2732/649.19
[main] Time solve (wall/proc) 104.214/1869.9
[main] Stop crit:        1.50794e-09
[main] Stop crit:        0.0185192
Ebkt times:              5.89581/141.98
Eval Ebkt times:         169.795/4085.9
PiPjPk times:            158.206/3720.75
Eval PiPjPk times:       27.316/628.24
L2prod times:            46.8205/1126.73
Total time:              500.363/11876.1
[main] Time assemble (wall/proc) 71.6735/650.48
[main] Time solve (wall/proc) 104.231/1869.18
[main] Stop crit:        1.41769e-09
[main] Stop crit:        0.0182974
Ebkt times:              5.98061/148.4
Eval Ebkt times:         170.099/4099.55
PiPjPk times:            159.527/3744.9
Eval PiPjPk times:       27.3749/629.09
L2prod times:            47.0425/1132.34
Total time:              502.122/11925.2
[main] Time assemble (wall/proc) 73.2622/654.05
[main] Time solve (wall/proc) 104.394/1869.87
[main] Stop crit:        1.3399e-09
[main] Stop crit:        0.0182022
Ebkt times:              5.91957/145.41
Eval Ebkt times:         170.756/4123.56
PiPjPk times:            158.442/3726.41
Eval PiPjPk times:       27.4473/630.75
L2prod times:            46.9004/1131.56
Total time:              501.34/11924.6
[main] Time assemble (wall/proc) 73.6663/655.22
[main] Time solve (wall/proc) 104.653/1876.23
[main] Stop crit:        1.27133e-09
[main] Stop crit:        0.0182233
Ebkt times:              6.06156/148.82
Eval Ebkt times:         170.921/4113.79
PiPjPk times:            158.992/3729.68
Eval PiPjPk times:       27.5843/631.22
L2prod times:            47.1676/1136.24
Total time:              503.258/11941.6
[main] Time assemble (wall/proc) 73.0183/654.66
[main] Time solve (wall/proc) 104.548/1873.01
[main] Stop crit:        1.20898e-09
[main] Stop crit:        0.0183444
Ebkt times:              5.85927/143.79
Eval Ebkt times:         169.311/4091.56
PiPjPk times:            157.726/3713.93
Eval PiPjPk times:       27.4797/630.85
L2prod times:            46.4708/1118.18
Total time:              499.349/11882
[main] Time assemble (wall/proc) 72.6863/651.5
[main] Time solve (wall/proc) 105.091/1884.82
[main] Stop crit:        1.15079e-09
[main] Stop crit:        0.0185463
Ebkt times:              6.07012/149.2
Eval Ebkt times:         169.714/4083.51
PiPjPk times:            157.681/3710.05
Eval PiPjPk times:       27.6874/634.74
L2prod times:            46.7211/1123.96
Total time:              500.426/11881.7
[main] Time assemble (wall/proc) 72.9582/651.04
[main] Time solve (wall/proc) 104.687/1873.3
[main] Stop crit:        1.096e-09
[main] Stop crit:        0.0188099
Ebkt times:              6.0101/147.45
Eval Ebkt times:         171.08/4130.67
PiPjPk times:            157.46/3709.32
Eval PiPjPk times:       27.4797/631.54
L2prod times:            47.7585/1151.27
Total time:              501.785/11945.3
[main] Time assemble (wall/proc) 72.5278/654.41
[main] Time solve (wall/proc) 104.694/1875.13
[main] Stop crit:        1.04539e-09
[main] Stop crit:        0.0191189
Ebkt times:              5.98412/146.57
Eval Ebkt times:         169.596/4087.06
PiPjPk times:            158.489/3732.74
Eval PiPjPk times:       27.1652/624.32
L2prod times:            47.1732/1132.42
Total time:              499.698/11879.2
[main] Time assemble (wall/proc) 73.0934/651.94
[main] Time solve (wall/proc) 104.52/1871.83
[main] Stop crit:        1.001e-09
[main] Stop crit:        0.0194616
Ebkt times:              5.88406/144.61
Eval Ebkt times:         168.856/4063.52
PiPjPk times:            159.357/3732.5
Eval PiPjPk times:       27.5518/632.63
L2prod times:            46.8794/1126.77
Total time:              500.53/11860.8
[main] Time assemble (wall/proc) 72.8999/650.46
[main] Time solve (wall/proc) 104.257/1868.6
[main] Stop crit:        9.65577e-10
[main] Stop crit:        0.0198322
Ebkt times:              5.91286/145.58
Eval Ebkt times:         169.587/4078.46
PiPjPk times:            157.014/3682.62
Eval PiPjPk times:       27.501/631.06
L2prod times:            46.9043/1124.8
Total time:              498.936/11824.7
[main] Time assemble (wall/proc) 72.4139/649.21
[main] Time solve (wall/proc) 104.787/1876.33
[main] Stop crit:        9.41809e-10
[main] Stop crit:        0.0202305
Ebkt times:              5.99305/147.2
Eval Ebkt times:         169.653/4088.29
PiPjPk times:            159.214/3745.59
Eval PiPjPk times:       27.3194/626.36
L2prod times:            46.8353/1127.64
Total time:              500.928/11902.8
[main] Time assemble (wall/proc) 73.0672/652.07
[main] Time solve (wall/proc) 104.334/1867.05
[main] Stop crit:        9.3169e-10
[main] Stop crit:        0.0206606
Ebkt times:              5.99516/148.97
Eval Ebkt times:         169.713/4108.07
PiPjPk times:            158.311/3751.39
Eval PiPjPk times:       27.138/626.74
L2prod times:            46.652/1129.88
Total time:              499.343/11937.1
[main] Time assemble (wall/proc) 71.3762/651.53
[main] Time solve (wall/proc) 104.5/1875.39
[main] Stop crit:        9.36374e-10
[main] Stop crit:        0.0211299
Ebkt times:              5.8735/145.32
Eval Ebkt times:         168.931/4078.33
PiPjPk times:            158.004/3736.96
Eval PiPjPk times:       27.5116/634
L2prod times:            46.3279/1118.71
Total time:              498.244/11880.3
[main] Time assemble (wall/proc) 71.539/650.34
[main] Time solve (wall/proc) 104.362/1870.89
[main] Stop crit:        9.56349e-10
[main] Stop crit:        0.0216467
Ebkt times:              6.04835/148.83
Eval Ebkt times:         170.15/4111.56
PiPjPk times:            159.228/3759.76
Eval PiPjPk times:       27.1654/624.67
L2prod times:            46.827/1131.24
Total time:              501.254/11947
[main] Time assemble (wall/proc) 72.4875/653.68
[main] Time solve (wall/proc) 104.095/1868.72
[main] Stop crit:        9.91722e-10
[main] 30%...
[main] Stop crit:        0.0222185
Ebkt times:              5.98146/147.72
Eval Ebkt times:         168.877/4071.83
PiPjPk times:            158.029/3717.86
Eval PiPjPk times:       27.5334/634.42
L2prod times:            46.8635/1128.3
Total time:              499.094/11868.9
[main] Time assemble (wall/proc) 71.779/648.92
[main] Time solve (wall/proc) 101.212/1810.46
[main] Stop crit:        1.04227e-09
[main] Stop crit:        0.022851
Ebkt times:              6.05245/148.9
Eval Ebkt times:         170.78/4112.15
PiPjPk times:            158.276/3728.68
Eval PiPjPk times:       27.7278/637.07
L2prod times:            46.9315/1128.87
Total time:              502.208/11935.1
[main] Time assemble (wall/proc) 73.5407/653.62
[main] Time solve (wall/proc) 101.484/1808.03
[main] Stop crit:        1.10741e-09
[main] Stop crit:        0.0235473
Ebkt times:              6.00139/148.18
Eval Ebkt times:         170.795/4112.51
PiPjPk times:            157.315/3706.43
Eval PiPjPk times:       27.3059/628.01
L2prod times:            46.5216/1118.53
Total time:              500.32/11892.1
[main] Time assemble (wall/proc) 72.3795/651.44
[main] Time solve (wall/proc) 101.343/1806.29
[main] Stop crit:        1.18621e-09
[main] Stop crit:        0.0243078
Ebkt times:              5.84682/143.57
Eval Ebkt times:         169.445/4082.06
PiPjPk times:            157.654/3706.97
Eval PiPjPk times:       27.2199/626.66
L2prod times:            46.5853/1118.19
Total time:              498.496/11837.9
[main] Time assemble (wall/proc) 73.1433/650.02
[main] Time solve (wall/proc) 101.307/1805.83
[main] Stop crit:        1.27764e-09
[main] Stop crit:        0.0251307
Ebkt times:              5.99971/147.84
Eval Ebkt times:         168.966/4063.15
PiPjPk times:            157.739/3701.71
Eval PiPjPk times:       27.5883/630.76
L2prod times:            46.525/1118.32
Total time:              498.59/11823.2
[main] Time assemble (wall/proc) 71.8225/648.4
[main] Time solve (wall/proc) 101.111/1806.57
[main] Stop crit:        1.38096e-09
[main] Stop crit:        0.0260123
Ebkt times:              6.0591/148.96
Eval Ebkt times:         169.896/4095.29
PiPjPk times:            157.031/3708.64
Eval PiPjPk times:       27.4591/632.52
L2prod times:            47.0316/1134.5
Total time:              499.551/11892
[main] Time assemble (wall/proc) 72.0193/652.08
[main] Time solve (wall/proc) 101.102/1804.8
[main] Stop crit:        1.49599e-09
[main] Stop crit:        0.026948
Ebkt times:              5.98111/146.33
Eval Ebkt times:         169.064/4064.57
PiPjPk times:            157.634/3706.04
Eval PiPjPk times:       26.8819/616.64
L2prod times:            46.9418/1119.83
Total time:              497.666/11798.9
[main] Time assemble (wall/proc) 72.5111/648.75
[main] Time solve (wall/proc) 101.186/1803.45
[main] Stop crit:        1.62311e-09
[main] Stop crit:        0.0279329
Ebkt times:              6.0014/147.02
Eval Ebkt times:         170.454/4099.29
PiPjPk times:            157.97/3714.99
Eval PiPjPk times:       27.4571/630.19
L2prod times:            46.8393/1128.5
Total time:              501.342/11899.3
[main] Time assemble (wall/proc) 72.6359/652.41
[main] Time solve (wall/proc) 101.567/1813.4
[main] Stop crit:        1.76309e-09
[main] Stop crit:        0.0289622
Ebkt times:              5.84941/142.44
Eval Ebkt times:         168.845/4055.42
PiPjPk times:            157.558/3684.94
Eval PiPjPk times:       27.6369/631.37
L2prod times:            46.7169/1122.38
Total time:              498.683/11795.5
[main] Time assemble (wall/proc) 73.3629/647.38
[main] Time solve (wall/proc) 101.363/1807.14
[main] Stop crit:        1.91662e-09
[main] Stop crit:        0.0300314
Ebkt times:              5.98971/146.14
Eval Ebkt times:         171.815/4112.65
PiPjPk times:            159.118/3722.37
Eval PiPjPk times:       27.9678/639.26
L2prod times:            47.6779/1142.76
Total time:              505.814/11950.4
[main] Time assemble (wall/proc) 74.2275/655.48
[main] Time solve (wall/proc) 101.886/1803.96
[main] Stop crit:        2.08399e-09
[main] Stop crit:        0.0311367
Ebkt times:              5.9398/146.47
Eval Ebkt times:         170.117/4105.64
PiPjPk times:            157.493/3720.17
Eval PiPjPk times:       27.2988/629.42
L2prod times:            46.4385/1120.43
Total time:              499.749/11905.6
[main] Time assemble (wall/proc) 72.5969/651.28
[main] Time solve (wall/proc) 101.051/1804.13
[main] Stop crit:        2.2648e-09
[main] Stop crit:        0.0322748
Ebkt times:              6.00675/148.95
Eval Ebkt times:         170.399/4102.14
PiPjPk times:            158.533/3725.62
Eval PiPjPk times:       27.3138/628.1
L2prod times:            47.1252/1130.82
Total time:              501.357/11903
[main] Time assemble (wall/proc) 72.4393/651.84
[main] Time solve (wall/proc) 101.184/1809.06
[main] Stop crit:        2.45786e-09
[main] Stop crit:        0.0334428
Ebkt times:              5.94081/147.47
Eval Ebkt times:         169.376/4078.38
PiPjPk times:            157.869/3717.73
Eval PiPjPk times:       27.3146/625.72
L2prod times:            46.8903/1130.18
Total time:              499.596/11867.8
[main] Time assemble (wall/proc) 72.3077/650.53
[main] Time solve (wall/proc) 101.234/1803.64
[main] Stop crit:        2.66117e-09
[main] Stop crit:        0.0346381
Ebkt times:              5.93951/147.28
Eval Ebkt times:         169.811/4103.69
PiPjPk times:            159.116/3749.02
Eval PiPjPk times:       27.2927/625.17
L2prod times:            46.8515/1131.88
Total time:              501.196/11929.3
[main] Time assemble (wall/proc) 72.2567/652.94
[main] Time solve (wall/proc) 101.374/1809.38
[main] Stop crit:        2.87192e-09
[main] Stop crit:        0.035858
Ebkt times:              5.9355/145.75
Eval Ebkt times:         170.604/4118.52
PiPjPk times:            159.824/3767.23
Eval PiPjPk times:       27.3758/632.57
L2prod times:            46.7861/1129.29
Total time:              503.29/11985.9
[main] Time assemble (wall/proc) 71.8411/655.29
[main] Time solve (wall/proc) 101.011/1803.36
[main] Stop crit:        3.0866e-09
[main] Stop crit:        0.0371
Ebkt times:              5.93837/146.88
Eval Ebkt times:         169.126/4075.46
PiPjPk times:            157.207/3703.69
Eval PiPjPk times:       27.189/624
L2prod times:            46.3737/1117.79
Total time:              497.623/11830.4
[main] Time assemble (wall/proc) 72.31/649.69
[main] Time solve (wall/proc) 101.274/1804.81
[main] Stop crit:        3.30109e-09
[main] Stop crit:        0.0383611
Ebkt times:              5.92588/145.83
Eval Ebkt times:         169.571/4089.54
PiPjPk times:            158.591/3739.6
Eval PiPjPk times:       27.3399/628.75
L2prod times:            46.8634/1128.75
Total time:              500.182/11900.1
[main] Time assemble (wall/proc) 73.1315/651.24
[main] Time solve (wall/proc) 101.397/1810.01
[main] Stop crit:        3.5108e-09
[main] Stop crit:        0.0396385
Ebkt times:              6.01734/149.89
Eval Ebkt times:         170.09/4102.2
PiPjPk times:            158.981/3748.89
Eval PiPjPk times:       27.3511/628.73
L2prod times:            46.864/1132.77
Total time:              501.36/11933.6
[main] Time assemble (wall/proc) 73.5993/652.87
[main] Time solve (wall/proc) 101.039/1803.71
[main] Stop crit:        3.7109e-09
[main] 40%...
[main] Stop crit:        0.0409291
Ebkt times:              5.93292/145.27
Eval Ebkt times:         168.956/4082.79
PiPjPk times:            157.532/3719.45
Eval PiPjPk times:       27.171/627.04
L2prod times:            46.4419/1121.19
Total time:              497.447/11860.1
[main] Time assemble (wall/proc) 72.2916/649.02
[main] Time solve (wall/proc) 101.041/1805.42
[main] Stop crit:        3.89661e-09
[main] Stop crit:        0.0422296
Ebkt times:              5.96116/147.15
Eval Ebkt times:         170.886/4116.05
PiPjPk times:            158.095/3729.39
Eval PiPjPk times:       27.6311/636.65
L2prod times:            46.6399/1118.83
Total time:              501.848/11927.4
[main] Time assemble (wall/proc) 71.9789/653.11
[main] Time solve (wall/proc) 101.339/1807.56
[main] Stop crit:        4.06354e-09
[main] Stop crit:        0.0435367
Ebkt times:              6.00989/148.67
Eval Ebkt times:         169.423/4088.59
PiPjPk times:            157.457/3715.09
Eval PiPjPk times:       27.128/626.61
L2prod times:            47.0153/1133.83
Total time:              498.74/11882.6
[main] Time assemble (wall/proc) 72.0528/651.13
[main] Time solve (wall/proc) 100.934/1803.35
[main] Stop crit:        4.2081e-09
[main] Stop crit:        0.0448471
Ebkt times:              6.08412/149.3
Eval Ebkt times:         169.995/4106.7
PiPjPk times:            158.485/3736.05
Eval PiPjPk times:       27.4108/632.7
L2prod times:            46.5276/1122.43
Total time:              500.545/11924.3
[main] Time assemble (wall/proc) 71.8968/652.93
[main] Time solve (wall/proc) 101.285/1806.25
[main] Stop crit:        4.328e-09
[main] Stop crit:        0.0461573
Ebkt times:              5.9637/147.15
Eval Ebkt times:         170.653/4122.53
PiPjPk times:            158.426/3750.25
Eval PiPjPk times:       27.3337/630.45
L2prod times:            46.9381/1136.44
Total time:              501.258/11961.1
[main] Time assemble (wall/proc) 72.7704/654.99
[main] Time solve (wall/proc) 101.452/1807.21
[main] Stop crit:        4.42276e-09
[main] Stop crit:        0.0474636
Ebkt times:              6.01198/148.36
Eval Ebkt times:         171.611/4150.28
PiPjPk times:            160.288/3797.86
Eval PiPjPk times:       27.4849/636.77
L2prod times:            47.4682/1148.09
Total time:              505.547/12074.3
[main] Time assemble (wall/proc) 74.2441/658.71
[main] Time solve (wall/proc) 101.51/1809.77
[main] Stop crit:        4.49424e-09
[main] Stop crit:        0.0487622
Ebkt times:              5.98529/144.29
Eval Ebkt times:         170.876/4072.59
PiPjPk times:            159.266/3706.8
Eval PiPjPk times:       28.2072/640.96
L2prod times:            46.7112/1113.63
Total time:              505.153/11882.5
[main] Time assemble (wall/proc) 73.5496/650.97
[main] Time solve (wall/proc) 101.406/1807.57
[main] Stop crit:        4.54721e-09
[main] Stop crit:        0.0500484
Ebkt times:              5.96702/147.94
Eval Ebkt times:         169.571/4084.63
PiPjPk times:            159.13/3755.19
Eval PiPjPk times:       27.788/638.04
L2prod times:            46.6619/1125.7
Total time:              501.554/11928.1
[main] Time assemble (wall/proc) 72.7617/653.68
[main] Time solve (wall/proc) 101.381/1808.45
[main] Stop crit:        4.58964e-09
[main] Stop crit:        0.0513168
Ebkt times:              5.9905/148.16
Eval Ebkt times:         170.473/4112.61
PiPjPk times:            157.734/3722.39
Eval PiPjPk times:       27.3433/630.07
L2prod times:            46.3305/1120.75
Total time:              500.277/11918.4
[main] Time assemble (wall/proc) 72.5897/652.51
[main] Time solve (wall/proc) 101.579/1811.13
[main] Stop crit:        4.63269e-09
[main] Stop crit:        0.0525608
Ebkt times:              5.99762/146.44
Eval Ebkt times:         171.038/4133.25
PiPjPk times:            158.463/3744.71
Eval PiPjPk times:       27.2002/626.01
L2prod times:            47.2189/1138.73
Total time:              501.856/11961
[main] Time assemble (wall/proc) 72.4357/654.28
[main] Time solve (wall/proc) 101.097/1805.9
[main] Stop crit:        4.69016e-09
[main] Stop crit:        0.053772
Ebkt times:              6.04414/148.96
Eval Ebkt times:         170.354/4112.27
PiPjPk times:            157.554/3729.49
Eval PiPjPk times:       27.1895/626.74
L2prod times:            47.0389/1133.42
Total time:              500.583/11936.7
[main] Time assemble (wall/proc) 71.6713/652.6
[main] Time solve (wall/proc) 101.317/1809.62
[main] Stop crit:        4.77701e-09
[main] Stop crit:        0.05494
Ebkt times:              5.93453/146.75
Eval Ebkt times:         170.392/4108.22
PiPjPk times:            158.521/3733.14
Eval PiPjPk times:       27.1248/625.32
L2prod times:            47.2389/1133.74
Total time:              500.884/11916.7
[main] Time assemble (wall/proc) 72.7754/651.18
[main] Time solve (wall/proc) 101.403/1807.17
[main] Stop crit:        4.90711e-09
[main] Stop crit:        0.056052
Ebkt times:              6.07594/151.36
Eval Ebkt times:         170.587/4124.32
PiPjPk times:            159.399/3771.93
Eval PiPjPk times:       27.9494/645.09
L2prod times:            47.257/1143.56
Total time:              503.619/12015
[main] Time assemble (wall/proc) 72.457/653.44
[main] Time solve (wall/proc) 101.314/1807.49
[main] Stop crit:        5.09051e-09
[main] Stop crit:        0.0570926
Ebkt times:              5.97619/145.56
Eval Ebkt times:         168.733/4077.25
PiPjPk times:            158.927/3742.89
Eval PiPjPk times:       27.5948/634.28
L2prod times:            46.8521/1131.43
Total time:              499.495/11891.2
[main] Time assemble (wall/proc) 73.4093/651.69
[main] Time solve (wall/proc) 101.336/1807.6
[main] Stop crit:        5.33106e-09
[main] Stop crit:        0.0580439
Ebkt times:              5.96277/146.54
Eval Ebkt times:         170.024/4097.57
PiPjPk times:            157.341/3711.14
Eval PiPjPk times:       27.1384/623.66
L2prod times:            46.8267/1125.57
Total time:              499.056/11867.4
[main] Time assemble (wall/proc) 72.7805/652.06
[main] Time solve (wall/proc) 101.445/1806.15
[main] Stop crit:        5.62524e-09
[main] Stop crit:        0.0588858
Ebkt times:              5.95338/145.15
Eval Ebkt times:         169.925/4098.11
PiPjPk times:            157.188/3700.39
Eval PiPjPk times:       27.5518/633.88
L2prod times:            46.9079/1129.85
Total time:              500.24/11889.8
[main] Time assemble (wall/proc) 73.4101/652.09
[main] Time solve (wall/proc) 101.42/1808.83
[main] Stop crit:        5.96255e-09
[main] Stop crit:        0.0595966
Ebkt times:              5.96391/145.52
Eval Ebkt times:         169.847/4074.85
PiPjPk times:            158.307/3719.63
Eval PiPjPk times:       27.2302/625.06
L2prod times:            46.4248/1111.55
Total time:              499.829/11838
[main] Time assemble (wall/proc) 73.153/651.33
[main] Time solve (wall/proc) 101.445/1807.18
[main] Stop crit:        6.32711e-09
[main] 50%...
[main] Stop crit:        0.0601542
Ebkt times:              6.0262/146.97
Eval Ebkt times:         170.108/4104.72
PiPjPk times:            160.116/3775.22
Eval PiPjPk times:       27.4036/632.21
L2prod times:            47.0909/1137.11
Total time:              502.705/11969.3
[main] Time assemble (wall/proc) 72.9437/654.12
[main] Time solve (wall/proc) 101.096/1803.37
[main] Stop crit:        6.69984e-09
[main] Stop crit:        0.0605372
Ebkt times:              5.96285/145.32
Eval Ebkt times:         169.854/4097.39
PiPjPk times:            159.593/3768.64
Eval PiPjPk times:       27.4551/630.02
L2prod times:            46.6931/1126.58
Total time:              502.111/11955.3
[main] Time assemble (wall/proc) 71.7653/652.16
[main] Time solve (wall/proc) 101.613/1814.26
[main] Stop crit:        7.06061e-09
[main] Stop crit:        0.060726
Ebkt times:              5.99611/147.77
Eval Ebkt times:         170.744/4115.99
PiPjPk times:            158.379/3738.22
Eval PiPjPk times:       27.3851/631.09
L2prod times:            47.1594/1136.34
Total time:              502.055/11956.5
[main] Time assemble (wall/proc) 73.0929/653.88
[main] Time solve (wall/proc) 101.34/1805.84
[main] Stop crit:        7.39004e-09
[main] Stop crit:        0.0607052
Ebkt times:              6.02247/148.51
Eval Ebkt times:         170.528/4118.72
PiPjPk times:            158.377/3739.91
Eval PiPjPk times:       27.3369/631.88
L2prod times:            47.0249/1133.23
Total time:              501.137/11949.2
[main] Time assemble (wall/proc) 74.0047/653.39
[main] Time solve (wall/proc) 101.827/1792.58
[main] Stop crit:        7.67091e-09
[main] Stop crit:        0.0604637
Ebkt times:              5.94867/146.19
Eval Ebkt times:         169.438/4098.89
PiPjPk times:            158.353/3742.65
Eval PiPjPk times:       27.2392/628.92
L2prod times:            45.9971/1114.24
Total time:              499.231/11916.1
[main] Time assemble (wall/proc) 72.4452/653.07
[main] Time solve (wall/proc) 101.302/1803.08
[main] Stop crit:        7.88914e-09
[main] Stop crit:        0.0599964
Ebkt times:              5.91966/143.34
Eval Ebkt times:         168.981/4061.54
PiPjPk times:            157.702/3711.67
Eval PiPjPk times:       27.1515/625.75
L2prod times:            46.9075/1125.85
Total time:              498.146/11823.8
[main] Time assemble (wall/proc) 72.7001/649.96
[main] Time solve (wall/proc) 101.607/1810.87
[main] Stop crit:        8.03443e-09
[main] Stop crit:        0.0593046
Ebkt times:              5.95688/146.12
Eval Ebkt times:         169.785/4084.96
PiPjPk times:            158.369/3723.47
Eval PiPjPk times:       27.5734/633.18
L2prod times:            46.6946/1122.77
Total time:              500.318/11872.8
[main] Time assemble (wall/proc) 73.9467/652.55
[main] Time solve (wall/proc) 101.516/1809.63
[main] Stop crit:        8.10049e-09
[main] Stop crit:        0.0583956
Ebkt times:              5.96729/146.68
Eval Ebkt times:         170.246/4101.77
PiPjPk times:            158.497/3735.46
Eval PiPjPk times:       27.3029/628.8
L2prod times:            47.1077/1133.11
Total time:              500.652/11905.5
[main] Time assemble (wall/proc) 72.8166/652.48
[main] Time solve (wall/proc) 101.312/1806.96
[main] Stop crit:        8.08497e-09
[main] Stop crit:        0.0572826
Ebkt times:              5.98622/146.85
Eval Ebkt times:         169.985/4094.37
PiPjPk times:            159.033/3745.94
Eval PiPjPk times:       27.7239/635.38
L2prod times:            46.8622/1127.49
Total time:              501.501/11922.9
[main] Time assemble (wall/proc) 72.1375/653.06
[main] Time solve (wall/proc) 101.019/1803.88
[main] Stop crit:        7.98916e-09
[main] Stop crit:        0.0559837
Ebkt times:              5.95728/143.96
Eval Ebkt times:         170.007/4085.71
PiPjPk times:            157.823/3708.21
Eval PiPjPk times:       27.4499/628.42
L2prod times:            46.8879/1126.54
Total time:              500.574/11870.4
[main] Time assemble (wall/proc) 73.3048/651.81
[main] Time solve (wall/proc) 101.149/1806.82
[main] Stop crit:        7.81739e-09
[main] Stop crit:        0.054521
Ebkt times:              6.01057/148.54
Eval Ebkt times:         169.411/4096.46
PiPjPk times:            158.895/3741.66
Eval PiPjPk times:       27.404/630.38
L2prod times:            46.4564/1124.3
Total time:              500.297/11919.9
[main] Time assemble (wall/proc) 72.7857/652.27
[main] Time solve (wall/proc) 101.343/1803.36
[main] Stop crit:        7.57642e-09
[main] Stop crit:        0.0529191
Ebkt times:              5.95695/146.68
Eval Ebkt times:         169.28/4078.25
PiPjPk times:            158.547/3724.4
Eval PiPjPk times:       27.303/627.42
L2prod times:            46.8376/1126.34
Total time:              499.824/11866.6
[main] Time assemble (wall/proc) 73.2517/650.65
[main] Time solve (wall/proc) 101.399/1804.16
[main] Stop crit:        7.27474e-09
[main] Stop crit:        0.0512041
Ebkt times:              6.04431/148.72
Eval Ebkt times:         170.476/4118.29
PiPjPk times:            158.542/3749.16
Eval PiPjPk times:       27.6576/639.05
L2prod times:            46.5964/1128.07
Total time:              501.663/11969.8
[main] Time assemble (wall/proc) 72.0823/654.12
[main] Time solve (wall/proc) 101.451/1806.26
[main] Stop crit:        6.9219e-09
[main] Stop crit:        0.0494026
Ebkt times:              5.99725/146.28
Eval Ebkt times:         170.653/4115.26
PiPjPk times:            158.829/3740.61
Eval PiPjPk times:       27.5745/631.6
L2prod times:            46.8703/1128.36
Total time:              502.277/11937.8
[main] Time assemble (wall/proc) 72.6002/653.52
[main] Time solve (wall/proc) 99.8115/1772.07
[main] Stop crit:        6.52795e-09
[main] Stop crit:        0.0475412
Ebkt times:              5.91288/146.7
Eval Ebkt times:         169.026/4073.45
PiPjPk times:            159.839/3763.49
Eval PiPjPk times:       27.5217/632.95
L2prod times:            46.801/1125.56
Total time:              501.419/11916.5
[main] Time assemble (wall/proc) 73.2152/651.42
[main] Time solve (wall/proc) 99.9198/1773.18
[main] Stop crit:        6.10299e-09
[main] Stop crit:        0.0456452
Ebkt times:              6.01655/147.07
Eval Ebkt times:         170.585/4114.88
PiPjPk times:            158.963/3734.52
Eval PiPjPk times:       27.4597/631.01
L2prod times:            47.255/1136.47
Total time:              502.553/11941
[main] Time assemble (wall/proc) 72.3354/654.12
[main] Time solve (wall/proc) 99.9442/1776.63
[main] Stop crit:        5.65684e-09
[main] Stop crit:        0.0437386
Ebkt times:              5.99451/148.1
Eval Ebkt times:         169.858/4095.82
PiPjPk times:            158.435/3726.41
Eval PiPjPk times:       27.5134/632.71
L2prod times:            46.5039/1119.71
Total time:              500.382/11891.1
[main] Time assemble (wall/proc) 72.7207/652.04
[main] Time solve (wall/proc) 99.9158/1774.02
[main] Stop crit:        5.19881e-09
[main] Stop crit:        0.0418442
Ebkt times:              5.99007/147.91
Eval Ebkt times:         169.699/4095.1
PiPjPk times:            157.765/3716.07
Eval PiPjPk times:       27.3902/629.19
L2prod times:            46.7205/1125.96
Total time:              499.183/11871.5
[main] Time assemble (wall/proc) 73.0235/650.43
[main] Time solve (wall/proc) 100.028/1773.74
[main] Stop crit:        4.73766e-09
[main] 60%...
[main] Stop crit:        0.0399825
Ebkt times:              6.01613/148.41
Eval Ebkt times:         169.746/4075.42
PiPjPk times:            159.032/3729.16
Eval PiPjPk times:       27.8052/637.97
L2prod times:            46.7419/1118.98
Total time:              502.034/11885.9
[main] Time assemble (wall/proc) 73.0524/651.33
[main] Time solve (wall/proc) 100.598/1776.84
[main] Stop crit:        4.2816e-09
[main] Stop crit:        0.0381728
Ebkt times:              5.8886/145.47
Eval Ebkt times:         169.387/4074.2
PiPjPk times:            158.607/3722.73
Eval PiPjPk times:       27.3938/626.6
L2prod times:            46.6313/1123.95
Total time:              499.829/11858.1
[main] Time assemble (wall/proc) 71.9848/649.57
[main] Time solve (wall/proc) 100.012/1777.91
[main] Stop crit:        3.83834e-09
[main] Stop crit:        0.0364322
Ebkt times:              5.94452/146.69
Eval Ebkt times:         170.711/4124.91
PiPjPk times:            158.673/3752.67
Eval PiPjPk times:       27.3846/632.08
L2prod times:            46.65/1125.28
Total time:              502.014/11969.4
[main] Time assemble (wall/proc) 72.3851/655.09
[main] Time solve (wall/proc) 104.271/1867.94
[main] Stop crit:        3.41535e-09
[main] Stop crit:        0.0347763
Ebkt times:              6.00619/147.5
Eval Ebkt times:         169.51/4085.09
PiPjPk times:            158.955/3740.45
Eval PiPjPk times:       27.7861/639.91
L2prod times:            46.776/1125.2
Total time:              501.697/11922.5
[main] Time assemble (wall/proc) 72.2081/651.61
[main] Time solve (wall/proc) 104.711/1875.73
[main] Stop crit:        3.02004e-09
[main] Stop crit:        0.0332189
Ebkt times:              5.96531/146.79
Eval Ebkt times:         169.481/4068.51
PiPjPk times:            158.454/3694.88
Eval PiPjPk times:       27.2024/623.96
L2prod times:            47.2617/1132.85
Total time:              500.72/11829.8
[main] Time assemble (wall/proc) 73.183/649.8
[main] Time solve (wall/proc) 104.493/1867.09
[main] Stop crit:        2.66015e-09
[main] Stop crit:        0.0317718
Ebkt times:              6.0318/149.11
Eval Ebkt times:         170.919/4124.56
PiPjPk times:            158.632/3748.78
Eval PiPjPk times:       27.3383/632.04
L2prod times:            47.4385/1143.41
Total time:              502.911/11983.3
[main] Time assemble (wall/proc) 71.8364/654.12
[main] Time solve (wall/proc) 104.466/1868.52
[main] Stop crit:        2.3439e-09
[main] Stop crit:        0.0304451
Ebkt times:              6.00221/149.01
Eval Ebkt times:         169.377/4074.95
PiPjPk times:            158.742/3729.78
Eval PiPjPk times:       27.7841/635.91
L2prod times:            46.7916/1124.24
Total time:              500.728/11877.3
[main] Time assemble (wall/proc) 72.7709/651.85
[main] Time solve (wall/proc) 104.455/1872.41
[main] Stop crit:        2.08001e-09
[main] Stop crit:        0.0292466
Ebkt times:              5.98496/146.54
Eval Ebkt times:         170.994/4112.92
PiPjPk times:            158.189/3729.57
Eval PiPjPk times:       27.6241/636.53
L2prod times:            47.5347/1140.91
Total time:              503.21/11958.9
[main] Time assemble (wall/proc) 72.1669/653.05
[main] Time solve (wall/proc) 104.146/1866.16
[main] Stop crit:        1.87674e-09
[main] Stop crit:        0.0281817
Ebkt times:              5.99025/146.1
Eval Ebkt times:         170.551/4106.05
PiPjPk times:            158.661/3734.22
Eval PiPjPk times:       27.6185/632.18
L2prod times:            46.5859/1118.67
Total time:              501.758/11916.2
[main] Time assemble (wall/proc) 73.5458/653.42
[main] Time solve (wall/proc) 104.388/1867.37
[main] Stop crit:        1.73986e-09
[main] Stop crit:        0.0272535
Ebkt times:              5.90536/145.72
Eval Ebkt times:         170.65/4128.43
PiPjPk times:            159.128/3757.16
Eval PiPjPk times:       27.3876/632.58
L2prod times:            47.3691/1148.41
Total time:              502.742/11997.9
[main] Time assemble (wall/proc) 72.2095/654.77
[main] Time solve (wall/proc) 104.615/1875.16
[main] Stop crit:        1.66965e-09
[main] Stop crit:        0.0264621
Ebkt times:              5.94267/144.37
Eval Ebkt times:         169.62/4089.37
PiPjPk times:            157.47/3709.54
Eval PiPjPk times:       27.255/627.71
L2prod times:            47.199/1131.36
Total time:              498.581/11854.3
[main] Time assemble (wall/proc) 72.927/650.26
[main] Time solve (wall/proc) 104.42/1866.37
[main] Stop crit:        1.65911e-09
[main] Stop crit:        0.0258051
Ebkt times:              5.95802/146.71
Eval Ebkt times:         170.287/4124.42
PiPjPk times:            160.501/3797.46
Eval PiPjPk times:       27.2895/631.34
L2prod times:            46.729/1133.25
Total time:              502.384/12007.9
[main] Time assemble (wall/proc) 73.6022/655.98
[main] Time solve (wall/proc) 104.606/1870.5
[main] Stop crit:        1.69533e-09
[main] Stop crit:        0.0252774
Ebkt times:              5.91827/145.02
Eval Ebkt times:         170.576/4127.42
PiPjPk times:            157.396/3722.71
Eval PiPjPk times:       27.2111/627.69
L2prod times:            47.3627/1146.24
Total time:              500.323/11951.6
[main] Time assemble (wall/proc) 72.7511/652.73
[main] Time solve (wall/proc) 104.532/1867.1
[main] Stop crit:        1.7632e-09
[main] Stop crit:        0.0248715
Ebkt times:              5.9367/146.14
Eval Ebkt times:         168.332/4063.55
PiPjPk times:            158.111/3733.14
Eval PiPjPk times:       27.2087/622.89
L2prod times:            46.2238/1117.15
Total time:              497.039/11835
[main] Time assemble (wall/proc) 71.4377/647.69
[main] Time solve (wall/proc) 104.997/1881.87
[main] Stop crit:        1.84895e-09
[main] Stop crit:        0.0245779
Ebkt times:              5.96594/147.5
Eval Ebkt times:         169.104/4084.67
PiPjPk times:            156.601/3702.33
Eval PiPjPk times:       27.3261/629.26
L2prod times:            46.4318/1122.18
Total time:              497.335/11854.7
[main] Time assemble (wall/proc) 72.1584/649.02
[main] Time solve (wall/proc) 105.434/1866.16
[main] Stop crit:        1.94176e-09
[main] Stop crit:        0.0243858
Ebkt times:              5.91108/143.15
Eval Ebkt times:         171.037/4114.16
PiPjPk times:            158.912/3756.7
Eval PiPjPk times:       27.7777/638.81
L2prod times:            46.9834/1129.3
Total time:              503.953/11983.1
[main] Time assemble (wall/proc) 71.9728/655.29
[main] Time solve (wall/proc) 105.107/1881.48
[main] Stop crit:        2.03385e-09
[main] Stop crit:        0.0242834
Ebkt times:              5.85891/141.23
Eval Ebkt times:         170.02/4097.8
PiPjPk times:            158.851/3724.79
Eval PiPjPk times:       27.3147/628.93
L2prod times:            47.3705/1139.52
Total time:              500.867/11887.6
[main] Time assemble (wall/proc) 73.5119/652.35
[main] Time solve (wall/proc) 104.624/1871.38
[main] Stop crit:        2.12001e-09
[main] Stop crit:        0.0242586
Ebkt times:              5.89559/144.69
Eval Ebkt times:         169.093/4074.04
PiPjPk times:            156.354/3675.39
Eval PiPjPk times:       27.5933/634.24
L2prod times:            46.0812/1112.64
Total time:              498.124/11827.8
[main] Time assemble (wall/proc) 72.7184/649.38
[main] Time solve (wall/proc) 104.581/1875.08
[main] Stop crit:        2.19689e-09
[main] 70%...
[main] Stop crit:        0.0242995
Ebkt times:              6.02668/148.58
Eval Ebkt times:         171.057/4118.7
PiPjPk times:            158.263/3725.17
Eval PiPjPk times:       27.6987/638.45
L2prod times:            47.2761/1136.82
Total time:              503.15/11963.3
[main] Time assemble (wall/proc) 73.8792/654.37
[main] Time solve (wall/proc) 104.647/1868.36
[main] Stop crit:        2.26248e-09
[main] Stop crit:        0.0243951
Ebkt times:              6.00054/147.28
Eval Ebkt times:         170.094/4107.01
PiPjPk times:            158.116/3726.96
Eval PiPjPk times:       27.195/627.65
L2prod times:            46.7192/1125.6
Total time:              500.015/11900.2
[main] Time assemble (wall/proc) 72.079/652.45
[main] Time solve (wall/proc) 104.444/1872.58
[main] Stop crit:        2.31573e-09
[main] Stop crit:        0.024535
Ebkt times:              5.98459/147.03
Eval Ebkt times:         170.124/4100.28
PiPjPk times:            159.932/3769.89
Eval PiPjPk times:       27.4779/630.61
L2prod times:            46.4672/1118.34
Total time:              502.469/11947.5
[main] Time assemble (wall/proc) 71.8943/653.1
[main] Time solve (wall/proc) 104.193/1864.28
[main] Stop crit:        2.35622e-09
[main] Stop crit:        0.0247103
Ebkt times:              5.95111/147.18
Eval Ebkt times:         169.769/4096.21
PiPjPk times:            158.93/3756.9
Eval PiPjPk times:       27.3441/629.81
L2prod times:            46.4963/1120.78
Total time:              500.424/11927.1
[main] Time assemble (wall/proc) 72.8972/653.02
[main] Time solve (wall/proc) 100.021/1770.49
[main] Stop crit:        2.38401e-09
[main] Stop crit:        0.0249131
Ebkt times:              6.03185/147.76
Eval Ebkt times:         171.144/4135.75
PiPjPk times:            158.828/3758.07
Eval PiPjPk times:       27.581/639.04
L2prod times:            47.223/1139.44
Total time:              503.082/12003.6
[main] Time assemble (wall/proc) 71.6521/655.6
[main] Time solve (wall/proc) 99.9969/1771.85
[main] Stop crit:        2.39944e-09
[main] Stop crit:        0.0251369
Ebkt times:              5.90295/142.94
Eval Ebkt times:         170.371/4110.58
PiPjPk times:            159.497/3758.56
Eval PiPjPk times:       27.6099/636.45
L2prod times:            47.1711/1137.01
Total time:              502.57/11959.6
[main] Time assemble (wall/proc) 72.4901/652.57
[main] Time solve (wall/proc) 100.211/1773.61
[main] Stop crit:        2.4031e-09
[main] Stop crit:        0.0253763
Ebkt times:              5.92128/146.54
Eval Ebkt times:         169.386/4070.73
PiPjPk times:            158.986/3729.47
Eval PiPjPk times:       27.4301/627.08
L2prod times:            46.9414/1127.64
Total time:              501.101/11870.9
[main] Time assemble (wall/proc) 71.8745/649.78
[main] Time solve (wall/proc) 100.079/1769.2
[main] Stop crit:        2.39569e-09
[main] Stop crit:        0.0256271
Ebkt times:              5.96498/146.13
Eval Ebkt times:         169.024/4056.77
PiPjPk times:            157.845/3699.85
Eval PiPjPk times:       27.5779/632.45
L2prod times:            46.9243/1126.14
Total time:              499.232/11813.8
[main] Time assemble (wall/proc) 74.1886/649.63
[main] Time solve (wall/proc) 100.141/1770.49
[main] Stop crit:        2.37802e-09
[main] Stop crit:        0.025886
Ebkt times:              6.02612/147.12
Eval Ebkt times:         169.734/4086.34
PiPjPk times:            157.582/3700.22
Eval PiPjPk times:       27.4275/628.8
L2prod times:            46.7288/1125.64
Total time:              499.643/11855.1
[main] Time assemble (wall/proc) 73.1555/649.47
[main] Time solve (wall/proc) 100.168/1777.12
[main] Stop crit:        2.35092e-09
[main] Stop crit:        0.0261506
Ebkt times:              5.95824/146.64
Eval Ebkt times:         169.255/4077.64
PiPjPk times:            158.809/3727.77
Eval PiPjPk times:       27.3175/627.66
L2prod times:            47.0129/1131.54
Total time:              500.272/11875.8
[main] Time assemble (wall/proc) 72.7222/649.65
[main] Time solve (wall/proc) 99.8971/1766.16
[main] Stop crit:        2.31527e-09
[main] Stop crit:        0.0264193
Ebkt times:              5.95082/147.22
Eval Ebkt times:         170.262/4103.2
PiPjPk times:            157.656/3728.78
Eval PiPjPk times:       27.2903/630.19
L2prod times:            47.1789/1131.23
Total time:              500.396/11913.1
[main] Time assemble (wall/proc) 72.4727/652.55
[main] Time solve (wall/proc) 99.6896/1768.09
[main] Stop crit:        2.27195e-09
[main] Stop crit:        0.0266907
Ebkt times:              5.93985/145.54
Eval Ebkt times:         171.379/4113.73
PiPjPk times:            159.091/3719.18
Eval PiPjPk times:       27.8316/637.59
L2prod times:            47.1757/1131.87
Total time:              504.802/11944.5
[main] Time assemble (wall/proc) 73.549/654.78
[main] Time solve (wall/proc) 101.087/1769.56
[main] Stop crit:        2.22184e-09
[main] Stop crit:        0.0269641
Ebkt times:              6.01522/147.13
Eval Ebkt times:         170.34/4108.48
PiPjPk times:            159.327/3757.89
Eval PiPjPk times:       27.834/639.03
L2prod times:            46.8553/1126.14
Total time:              502.367/11949
[main] Time assemble (wall/proc) 73.3542/654.59
[main] Time solve (wall/proc) 100.152/1778.08
[main] Stop crit:        2.16582e-09
[main] Stop crit:        0.0272391
Ebkt times:              6.03113/148.8
Eval Ebkt times:         170.103/4098.06
PiPjPk times:            158.751/3736.42
Eval PiPjPk times:       27.3617/628.94
L2prod times:            46.4517/1115.54
Total time:              500.264/11888.2
[main] Time assemble (wall/proc) 72.0719/652.15
[main] Time solve (wall/proc) 100.025/1768.08
[main] Stop crit:        2.10474e-09
[main] Stop crit:        0.0275152
Ebkt times:              5.99536/148.38
Eval Ebkt times:         169.665/4087.73
PiPjPk times:            157.812/3723.8
Eval PiPjPk times:       27.3889/632.48
L2prod times:            47.3968/1137.87
Total time:              499.968/11894.8
[main] Time assemble (wall/proc) 72.3734/651
[main] Time solve (wall/proc) 100.051/1770.54
[main] Stop crit:        2.03948e-09
[main] Stop crit:        0.027792
Ebkt times:              5.94012/146.27
Eval Ebkt times:         170.968/4124.26
PiPjPk times:            159.05/3745.11
Eval PiPjPk times:       27.7761/640.29
L2prod times:            47.072/1131.58
Total time:              503.587/11971.9
[main] Time assemble (wall/proc) 73.059/654.5
[main] Time solve (wall/proc) 99.7001/1766.79
[main] Stop crit:        1.97087e-09
[main] Stop crit:        0.0280694
Ebkt times:              5.97393/147.47
Eval Ebkt times:         170.431/4112.05
PiPjPk times:            159.461/3759.44
Eval PiPjPk times:       27.4134/633.57
L2prod times:            46.5382/1121.18
Total time:              501.803/11944.5
[main] Time assemble (wall/proc) 73.2492/653.71
[main] Time solve (wall/proc) 99.7775/1768.22
[main] Stop crit:        1.89974e-09
[main] 80%...
[main] Stop crit:        0.0283467
Ebkt times:              5.99534/147.66
Eval Ebkt times:         170.393/4119.42
PiPjPk times:            158.551/3752.96
Eval PiPjPk times:       27.2938/629.14
L2prod times:            46.7215/1128.31
Total time:              500.862/11957
[main] Time assemble (wall/proc) 72.213/653.39
[main] Time solve (wall/proc) 100.062/1769.64
[main] Stop crit:        1.82693e-09
[main] Stop crit:        0.0286233
Ebkt times:              5.98311/147.61
Eval Ebkt times:         171.364/4136.66
PiPjPk times:            157.85/3725.21
Eval PiPjPk times:       27.5324/635.51
L2prod times:            47.299/1139.92
Total time:              502.737/11976.6
[main] Time assemble (wall/proc) 73.3319/654.89
[main] Time solve (wall/proc) 99.9821/1767.96
[main] Stop crit:        1.75323e-09
[main] Stop crit:        0.0288984
Ebkt times:              5.91029/145.22
Eval Ebkt times:         169.31/4077.57
PiPjPk times:            159.315/3742.26
Eval PiPjPk times:       27.5731/631.12
L2prod times:            46.8602/1128.27
Total time:              501.266/11899.3
[main] Time assemble (wall/proc) 72.7738/651.24
[main] Time solve (wall/proc) 99.7236/1768.89
[main] Stop crit:        1.67947e-09
[main] Stop crit:        0.0291709
Ebkt times:              6.00888/147.9
Eval Ebkt times:         169.646/4085.27
PiPjPk times:            157.708/3707.77
Eval PiPjPk times:       27.5217/633.03
L2prod times:            47.2787/1134.99
Total time:              500.2/11876.6
[main] Time assemble (wall/proc) 72.8402/651.46
[main] Time solve (wall/proc) 100.209/1772.36
[main] Stop crit:        1.60648e-09
[main] Stop crit:        0.0294394
Ebkt times:              5.93992/145.89
Eval Ebkt times:         169.887/4089.15
PiPjPk times:            157.964/3719.73
Eval PiPjPk times:       27.5434/631.15
L2prod times:            46.863/1125.84
Total time:              500.688/11885.9
[main] Time assemble (wall/proc) 73.4881/650.75
[main] Time solve (wall/proc) 99.9053/1768.85
[main] Stop crit:        1.5351e-09
[main] Stop crit:        0.0297023
Ebkt times:              5.97896/147.06
Eval Ebkt times:         171.356/4140.87
PiPjPk times:            159.308/3756.86
Eval PiPjPk times:       27.6005/636.02
L2prod times:            47.4932/1143.01
Total time:              504.361/12012.9
[main] Time assemble (wall/proc) 74.0256/656.8
[main] Time solve (wall/proc) 100.165/1772.82
[main] Stop crit:        1.46623e-09
[main] Stop crit:        0.0299579
Ebkt times:              5.97518/147.79
Eval Ebkt times:         171.126/4132.21
PiPjPk times:            159.864/3779.11
Eval PiPjPk times:       27.4013/631.87
L2prod times:            47.2849/1142.77
Total time:              504.359/12023
[main] Time assemble (wall/proc) 72.2262/655.2
[main] Time solve (wall/proc) 100.021/1773.84
[main] Stop crit:        1.40085e-09
[main] Stop crit:        0.0302042
Ebkt times:              5.95074/146.58
Eval Ebkt times:         168.497/4051.06
PiPjPk times:            156.842/3679.63
Eval PiPjPk times:       27.2656/625.52
L2prod times:            46.2708/1109.65
Total time:              496.626/11763.8
[main] Time assemble (wall/proc) 73.845/648.47
[main] Time solve (wall/proc) 99.8545/1766.32
[main] Stop crit:        1.33999e-09
[main] Stop crit:        0.030439
Ebkt times:              5.94683/146.65
Eval Ebkt times:         168.649/4052.04
PiPjPk times:            158.045/3703.56
Eval PiPjPk times:       27.609/630.3
L2prod times:            46.4663/1117.08
Total time:              498.915/11810.4
[main] Time assemble (wall/proc) 72.1871/647.07
[main] Time solve (wall/proc) 100.035/1770.1
[main] Stop crit:        1.28477e-09
[main] Stop crit:        0.0306604
Ebkt times:              5.89414/134.63
Eval Ebkt times:         174.551/4039.66
PiPjPk times:            160.257/3612.44
Eval PiPjPk times:       30.3505/661.65
L2prod times:            49.4012/1137.91
Total time:              521.389/11831.2
[main] Time assemble (wall/proc) 73.9952/650.08
[main] Time solve (wall/proc) 100.018/1766.54
[main] Stop crit:        1.23642e-09
[main] Stop crit:        0.0308662
Ebkt times:              5.93302/145.24
Eval Ebkt times:         168.721/4066.71
PiPjPk times:            158.29/3727.9
Eval PiPjPk times:       27.4343/630.44
L2prod times:            45.9859/1108.05
Total time:              498.427/11849.1
[main] Time assemble (wall/proc) 72.1802/649.8
[main] Time solve (wall/proc) 100.003/1770.43
[main] Stop crit:        1.19615e-09
[main] Stop crit:        0.0310548
Ebkt times:              6.00595/145.67
Eval Ebkt times:         169.589/4089.62
PiPjPk times:            158.316/3725.45
Eval PiPjPk times:       27.0446/622.17
L2prod times:            47.072/1131.84
Total time:              499.607/11871.9
[main] Time assemble (wall/proc) 72.3979/650.74
[main] Time solve (wall/proc) 99.8179/1771.51
[main] Stop crit:        1.16513e-09
[main] Stop crit:        0.0312244
Ebkt times:              5.95646/146.81
Eval Ebkt times:         169.354/4082.03
PiPjPk times:            157.693/3708.6
Eval PiPjPk times:       27.4289/630.92
L2prod times:            46.2984/1113.54
Total time:              499.025/11859.2
[main] Time assemble (wall/proc) 73.7984/651.04
[main] Time solve (wall/proc) 100.001/1771.16
[main] Stop crit:        1.14433e-09
[main] Stop crit:        0.0313737
Ebkt times:              6.02761/147.58
Eval Ebkt times:         169.991/4099.06
PiPjPk times:            158.02/3731.04
Eval PiPjPk times:       27.4126/629.95
L2prod times:            46.8581/1129.22
Total time:              500.66/11921.3
[main] Time assemble (wall/proc) 71.0808/652.41
[main] Time solve (wall/proc) 99.8521/1770.17
[main] Stop crit:        1.13438e-09
[main] Stop crit:        0.0315012
Ebkt times:              5.89099/143.43
Eval Ebkt times:         168.813/4062.33
PiPjPk times:            158.142/3705.3
Eval PiPjPk times:       27.369/624.55
L2prod times:            46.8198/1121.04
Total time:              498.908/11814.3
[main] Time assemble (wall/proc) 73.8777/649.72
[main] Time solve (wall/proc) 99.8791/1772.22
[main] Stop crit:        1.1354e-09
[main] Stop crit:        0.0316057
Ebkt times:              5.97911/146.16
Eval Ebkt times:         170.321/4105.34
PiPjPk times:            158.659/3744.39
Eval PiPjPk times:       27.3969/629.11
L2prod times:            47.0393/1133.61
Total time:              501.793/11937.2
[main] Time assemble (wall/proc) 72.8311/654.52
[main] Time solve (wall/proc) 100.169/1772.22
[main] Stop crit:        1.14699e-09
[main] Stop crit:        0.031686
Ebkt times:              5.8689/144.78
Eval Ebkt times:         168.228/4037.94
PiPjPk times:            157.734/3685.25
Eval PiPjPk times:       27.2736/624.54
L2prod times:            46.4261/1112.58
Total time:              496.972/11752.6
[main] Time assemble (wall/proc) 73.278/645.43
[main] Time solve (wall/proc) 100.033/1769.65
[main] Stop crit:        1.16824e-09
[main] Stop crit:        0.0317411
Ebkt times:              5.90747/144.17
Eval Ebkt times:         169.367/4074.99
PiPjPk times:            158.313/3712.06
Eval PiPjPk times:       27.2302/624.59
L2prod times:            47.1257/1131.77
Total time:              499.37/11838.8
[main] Time assemble (wall/proc) 72.6133/650.72
[main] Time solve (wall/proc) 99.7892/1766.6
[main] Stop crit:        1.19781e-09
[main] 90%...
[main] Stop crit:        0.0317703
Ebkt times:              5.90348/144.68
Eval Ebkt times:         169.306/4063.71
PiPjPk times:            157.527/3694.79
Eval PiPjPk times:       27.5614/633.2
L2prod times:            46.7595/1118.45
Total time:              499.792/11830.8
[main] Time assemble (wall/proc) 73.0408/649.06
[main] Time solve (wall/proc) 99.815/1768.61
[main] Stop crit:        1.23412e-09
[main] Stop crit:        0.0317732
Ebkt times:              5.92582/144.82
Eval Ebkt times:         170.054/4100.56
PiPjPk times:            159.892/3765.86
Eval PiPjPk times:       27.7115/636.66
L2prod times:            46.5524/1122.83
Total time:              502.855/11957.4
[main] Time assemble (wall/proc) 72.3638/653.44
[main] Time solve (wall/proc) 99.9432/1767.31
[main] Stop crit:        1.27546e-09
[main] Stop crit:        0.0317499
Ebkt times:              5.98872/147.5
Eval Ebkt times:         170.406/4105.25
PiPjPk times:            157.954/3714.55
Eval PiPjPk times:       27.4201/628.77
L2prod times:            47.5619/1147.04
Total time:              501.261/11909.4
[main] Time assemble (wall/proc) 72.7521/652.81
[main] Time solve (wall/proc) 99.9528/1771.34
[main] Stop crit:        1.32009e-09
[main] Stop crit:        0.0317012
Ebkt times:              5.95891/145.59
Eval Ebkt times:         170.234/4104.01
PiPjPk times:            158.035/3720.78
Eval PiPjPk times:       27.4756/633.5
L2prod times:            47.2048/1139.28
Total time:              500.922/11917.5
[main] Time assemble (wall/proc) 71.8465/652.13
[main] Time solve (wall/proc) 100.084/1773.09
[main] Stop crit:        1.36635e-09
[main] Stop crit:        0.0316284
Ebkt times:              5.96125/145.3
Eval Ebkt times:         169.243/4066.19
PiPjPk times:            157.193/3694.65
Eval PiPjPk times:       27.3392/625.5
L2prod times:            47.0549/1131.27
Total time:              499.027/11833.8
[main] Time assemble (wall/proc) 72.4792/649.55
[main] Time solve (wall/proc) 99.7795/1769.03
[main] Stop crit:        1.41273e-09
[main] Stop crit:        0.0315334
Ebkt times:              6.02833/147.09
Eval Ebkt times:         170.839/4124.6
PiPjPk times:            157.744/3719.59
Eval PiPjPk times:       27.3044/632.78
L2prod times:            47.0745/1135.73
Total time:              501.852/11955.7
[main] Time assemble (wall/proc) 73.0387/654.46
[main] Time solve (wall/proc) 100.611/1774.85
[main] Stop crit:        1.45784e-09
[main] Stop crit:        0.0314187
Ebkt times:              6.04144/149.08
Eval Ebkt times:         171.152/4132.88
PiPjPk times:            159.026/3752.88
Eval PiPjPk times:       27.2495/627.61
L2prod times:            47.0732/1134.45
Total time:              502.958/11982.1
[main] Time assemble (wall/proc) 72.1468/655.55
[main] Time solve (wall/proc) 100.106/1773.88
[main] Stop crit:        1.50049e-09
[main] Stop crit:        0.0312875
Ebkt times:              6.02508/146.12
Eval Ebkt times:         169.623/4091.9
PiPjPk times:            158.492/3732.35
Eval PiPjPk times:       27.4861/632.75
L2prod times:            46.5028/1123.6
Total time:              500.153/11904.8
[main] Time assemble (wall/proc) 72.6905/653.33
[main] Time solve (wall/proc) 100.14/1772.91
[main] Stop crit:        1.53966e-09
[main] Stop crit:        0.0311436
Ebkt times:              5.97225/148.42
Eval Ebkt times:         171.06/4125.49
PiPjPk times:            158.963/3759.27
Eval PiPjPk times:       27.4611/632.99
L2prod times:            47.0693/1138.23
Total time:              502.945/11987.5
[main] Time assemble (wall/proc) 72.7732/655.59
[main] Time solve (wall/proc) 100.255/1774.02
[main] Stop crit:        1.5745e-09
[main] Stop crit:        0.0309913
Ebkt times:              5.96766/146.21
Eval Ebkt times:         170.218/4096.22
PiPjPk times:            157.921/3720.38
Eval PiPjPk times:       27.4161/628.05
L2prod times:            47.0592/1131.04
Total time:              501.395/11910.2
[main] Time assemble (wall/proc) 73.9496/653.7
[main] Time solve (wall/proc) 99.8312/1766.28
[main] Stop crit:        1.60437e-09
[main] Stop crit:        0.0308351
Ebkt times:              6.0355/149.61
Eval Ebkt times:         170.245/4115.23
PiPjPk times:            158.572/3742.73
Eval PiPjPk times:       27.4781/632.47
L2prod times:            47.4691/1144.42
Total time:              502.195/11972
[main] Time assemble (wall/proc) 72.4582/654.94
[main] Time solve (wall/proc) 99.8979/1772.25
[main] Stop crit:        1.62885e-09
[main] Stop crit:        0.0306803
Ebkt times:              5.91189/144.88
Eval Ebkt times:         169.939/4097.09
PiPjPk times:            159.184/3747.8
Eval PiPjPk times:       27.5194/632.88
L2prod times:            46.6501/1123.54
Total time:              501.423/11920.3
[main] Time assemble (wall/proc) 71.9518/652.08
[main] Time solve (wall/proc) 100.022/1775.04
[main] Stop crit:        1.6477e-09
[main] Stop crit:        0.0305321
Ebkt times:              5.97921/146.42
Eval Ebkt times:         170.037/4094.48
PiPjPk times:            159.33/3744.38
Eval PiPjPk times:       27.272/626.58
L2prod times:            46.984/1128.13
Total time:              501.84/11911.1
[main] Time assemble (wall/proc) 72.1249/651.72
[main] Time solve (wall/proc) 99.9382/1768.79
[main] Stop crit:        1.66096e-09
[main] Stop crit:        0.0303958
Ebkt times:              6.01367/147.07
Eval Ebkt times:         170.346/4108.57
PiPjPk times:            157.753/3729.27
Eval PiPjPk times:       27.4027/630.92
L2prod times:            46.9443/1131.67
Total time:              500.986/11932.7
[main] Time assemble (wall/proc) 71.5488/653.08
[main] Time solve (wall/proc) 99.7392/1770.63
[main] Stop crit:        1.66886e-09
[main] Stop crit:        0.0302768
Ebkt times:              5.93709/145.08
Eval Ebkt times:         169.929/4098.78
PiPjPk times:            158.141/3731.6
Eval PiPjPk times:       26.9935/622.08
L2prod times:            46.7504/1123.28
Total time:              499.392/11887.2
[main] Time assemble (wall/proc) 72.8621/651.13
[main] Time solve (wall/proc) 104.79/1872.09
[main] Stop crit:        1.67193e-09
[main] Stop crit:        0.0301803
Ebkt times:              5.99937/147.41
Eval Ebkt times:         170.58/4130.81
PiPjPk times:            159.244/3764.87
Eval PiPjPk times:       27.5412/633.92
L2prod times:            46.0695/1112.46
Total time:              502.138/11982.5
[main] Time assemble (wall/proc) 72.3421/654.14
[main] Time solve (wall/proc) 104.279/1867.41
[main] Stop crit:        1.6709e-09
[main] Stop crit:        0.030111
Ebkt times:              5.98011/145.69
Eval Ebkt times:         169.385/4077.71
PiPjPk times:            157.942/3723.75
Eval PiPjPk times:       27.5761/632.55
L2prod times:            46.6321/1122.54
Total time:              499.647/11873.5
[main] Time assemble (wall/proc) 72.8141/649.65
[main] Time solve (wall/proc) 104.306/1869.21
[main] Stop crit:        1.66677e-09
[main] Time run (wall/proc) 43303.9/668167
[main] Compute errors
[main] Electric field error = 3.28507
[main] Potential error = 0.799536
[main] Lambda = 0.440229
[main] Maximum residual = 6.08107e-12
[main] Maximum constraint difference = 1.18207e-10
[main] Time norms (wall/proc) 1.96996/35.86
[main] Mesh diameter 0.305313
[main] Done
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.826611  0.1         2.46223   --        0.948396  --       1.39429e-11  3.69918e-12
2    0.305313  0.00568182  3.28507   -0.29     0.799536  0.17     6.08107e-12  1.18207e-10
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0665369     0.98          2.06025     6.83        4.25616        24.7595        1.53464     10.531      198.435   1424.34
0.323852      7.06          45.4432     123.91      72.732         652.179        101.312     1802.09     43303.9   668167


==> outputs/N1_constr_preserv/Voro-small-0_k2/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 701
DimSXCurl: 1942
DimSXDiv: 1512
DimLieAlg: 3
DimLASXGrad: 2103
DimLASXCurl: 5826
DimLASXDiv: 4536
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.39429e-11
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.56934
MaxConstraintDiff: 3.69918e-12
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.46223
E_L2Pot: 0.948396
absE_L2Elec: 1.75536
absE_L2Pot: 0.621864
absE_L2Lambda: 25.0498
N_L2Elec: 0.712914
N_L2Pot: 0.655701
TwallDDRCore: 0.0665369
TprocDDRCore: 0.98
TwallModel: 2.06025
TprocModel: 6.83
TwallAssemble: 4.25616
TprocAssemble: 24.7595
TwallSolve: 1.53464
TprocSolve: 10.531
TwallRun: 198.435
TprocRun: 1424.34
Solver: Pardiso


==> outputs/N1_constr_preserv/Voro-small-0_k2/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 10422
DimSXCurl: 27957
DimSXDiv: 20966
DimLieAlg: 3
DimLASXGrad: 31266
DimLASXCurl: 83871
DimLASXDiv: 62898
InitialTime: 0
FinalTime: 1
Timestep: 0.00568182
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.08107e-12
ConstrainedInitialConditions: 0
InitialConstraintNorm: 8.27946
MaxConstraintDiff: 1.18207e-10
OuterIterations: 176
AvgNonlinearIterations: 1
E_L2Elec: 3.28507
E_L2Pot: 0.799536
absE_L2Elec: 2.34087
absE_L2Pot: 0.524134
absE_L2Lambda: 0.440229
N_L2Elec: 0.712578
N_L2Pot: 0.655547
TwallDDRCore: 0.323852
TprocDDRCore: 7.06
TwallModel: 45.4432
TprocModel: 123.91
TwallAssemble: 72.732
TprocAssemble: 652.179
TwallSolve: 101.312
TprocSolve: 1802.09
TwallRun: 43303.9
TprocRun: 668167
Solver: Pardiso


==> outputs/N1_constr_preserv/Voro-small-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0665369     0.98          2.06025     6.83        4.25616        24.7595        1.53464     10.531      198.435   1424.34
0.323852      7.06          45.4432     123.91      72.732         652.179        101.312     1802.09     43303.9   668167


==> outputs/N2/Cubic-Cells_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k0/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k0/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.866025  0.1        0.586908   --        0.343115   --       1.64249e-15  1.92825
0    0.433013  0.0833333  0.0663305  3.15      0.0919447  1.90     8.84765e-16  2.72224
0    0.216506  0.0416667  0.0294941  1.17      0.0300753  1.61     6.8428e-16   4.01771
0    0.108253  0.0212766  0.0123614  1.25      0.0114211  1.40     6.84038e-10  5.77755


==> outputs/N2/Cubic-Cells_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0101168/0.03
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.0330377/0.1
[main] Initial constraint norm: 1.5129
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.567468
Ebkt times:              0.000350732/0.03
Eval Ebkt times:         0.00248771/0.03
PiPjPk times:            0.00139462/0.07
Eval PiPjPk times:       0.00179335/0.01
L2prod times:            0.00722712/0.12
Total time:              0.0156381/0.32
[main] Time assemble (wall/proc) 0.0152926/0.24
[main] Time solve (wall/proc) 0.00555415/0.09
[main] Stop crit:        0.000107106
Ebkt times:              0.00025206/0
Eval Ebkt times:         0.00156965/0.03
PiPjPk times:            0.000942502/0.03
Eval PiPjPk times:       0.00118736/0.04
L2prod times:            0.00471835/0.15
Total time:              0.0122418/0.32
[main] Time assemble (wall/proc) 0.0105502/0.27
[main] Time solve (wall/proc) 0.00345247/0.1
[main] Stop crit:        3.14769e-12
[main] 10%...
[main] Stop crit:        0.213007
Ebkt times:              0.000239511/0.02
Eval Ebkt times:         0.00144861/0.04
PiPjPk times:            0.000905624/0.02
Eval PiPjPk times:       0.00122311/0.05
L2prod times:            0.00484178/0.13
Total time:              0.0101126/0.27
[main] Time assemble (wall/proc) 0.00930821/0.24
[main] Time solve (wall/proc) 0.00261292/0.08
[main] Stop crit:        2.9098e-05
Ebkt times:              0.000225478/0
Eval Ebkt times:         0.0014472/0.07
PiPjPk times:            0.000927035/0
Eval PiPjPk times:       0.000996206/0.02
L2prod times:            0.00475887/0.12
Total time:              0.00963217/0.27
[main] Time assemble (wall/proc) 0.00952139/0.26
[main] Time solve (wall/proc) 0.0024862/0.06
[main] Stop crit:        2.70933e-13
[main] 20%...
[main] Stop crit:        0.0929776
Ebkt times:              0.00023119/0.02
Eval Ebkt times:         0.00140347/0.02
PiPjPk times:            0.000902757/0.04
Eval PiPjPk times:       0.000961034/0.03
L2prod times:            0.00476376/0.11
Total time:              0.00948241/0.27
[main] Time assemble (wall/proc) 0.00915601/0.24
[main] Time solve (wall/proc) 0.00263066/0.07
[main] Stop crit:        1.93536e-06
Ebkt times:              0.00022521/0
Eval Ebkt times:         0.00140439/0.04
PiPjPk times:            0.000917083/0.03
Eval PiPjPk times:       0.00094913/0.02
L2prod times:            0.00477161/0.15
Total time:              0.00944882/0.27
[main] Time assemble (wall/proc) 0.00913061/0.24
[main] Time solve (wall/proc) 0.00246702/0.07
[main] Stop crit:        1.35882e-15
[main] 30%...
[main] Stop crit:        0.223341
Ebkt times:              0.000227342/0
Eval Ebkt times:         0.00137584/0.03
PiPjPk times:            0.000844476/0.02
Eval PiPjPk times:       0.00211677/0.05
L2prod times:            0.00467703/0.13
Total time:              0.0104648/0.27
[main] Time assemble (wall/proc) 0.00906038/0.24
[main] Time solve (wall/proc) 0.00248698/0.06
[main] Stop crit:        1.38961e-05
Ebkt times:              0.000228075/0.01
Eval Ebkt times:         0.00151911/0.03
PiPjPk times:            0.000890868/0.03
Eval PiPjPk times:       0.000954795/0.03
L2prod times:            0.0046452/0.12
Total time:              0.00951034/0.25
[main] Time assemble (wall/proc) 0.00921186/0.24
[main] Time solve (wall/proc) 0.0024949/0.06
[main] Stop crit:        1.44039e-13
[main] 40%...
[main] Stop crit:        0.33894
Ebkt times:              0.000223689/0.02
Eval Ebkt times:         0.00140993/0.01
PiPjPk times:            0.000898212/0.02
Eval PiPjPk times:       0.000944582/0.05
L2prod times:            0.00473901/0.15
Total time:              0.00942335/0.27
[main] Time assemble (wall/proc) 0.00911662/0.25
[main] Time solve (wall/proc) 0.00247621/0.07
[main] Stop crit:        4.21813e-05
Ebkt times:              0.000225491/0
Eval Ebkt times:         0.00140157/0.05
PiPjPk times:            0.000896799/0.02
Eval PiPjPk times:       0.000958153/0.03
L2prod times:            0.00476789/0.14
Total time:              0.0094429/0.26
[main] Time assemble (wall/proc) 0.00937622/0.24
[main] Time solve (wall/proc) 0.00236995/0.06
[main] Stop crit:        9.08793e-13
[main] 50%...
[main] Stop crit:        0.347268
Ebkt times:              0.000227961/0.01
Eval Ebkt times:         0.00170296/0.02
PiPjPk times:            0.000962132/0.02
Eval PiPjPk times:       0.000995768/0.04
L2prod times:            0.00482117/0.17
Total time:              0.0100568/0.31
[main] Time assemble (wall/proc) 0.00845228/0.24
[main] Time solve (wall/proc) 0.00250738/0.06
[main] Stop crit:        5.34646e-05
Ebkt times:              0.000226776/0
Eval Ebkt times:         0.00145434/0.04
PiPjPk times:            0.000941846/0.02
Eval PiPjPk times:       0.000976661/0.03
L2prod times:            0.00481438/0.14
Total time:              0.00963236/0.27
[main] Time assemble (wall/proc) 0.00927282/0.25
[main] Time solve (wall/proc) 0.00251874/0.06
[main] Stop crit:        1.34944e-12
[main] 60%...
[main] Stop crit:        0.269266
Ebkt times:              0.000225837/0.02
Eval Ebkt times:         0.00145661/0.05
PiPjPk times:            0.00097392/0.03
Eval PiPjPk times:       0.000974248/0.03
L2prod times:            0.00487448/0.15
Total time:              0.00973891/0.28
[main] Time assemble (wall/proc) 0.00833516/0.23
[main] Time solve (wall/proc) 0.00254999/0.06
[main] Stop crit:        3.96781e-05
Ebkt times:              0.000235386/0
Eval Ebkt times:         0.00144849/0.02
PiPjPk times:            0.000925711/0.02
Eval PiPjPk times:       0.000975128/0.03
L2prod times:            0.0048598/0.15
Total time:              0.00965001/0.26
[main] Time assemble (wall/proc) 0.00939108/0.24
[main] Time solve (wall/proc) 0.00245235/0.07
[main] Stop crit:        8.03458e-13
[main] 70%...
[main] Stop crit:        0.174719
Ebkt times:              0.000211656/0.01
Eval Ebkt times:         0.00141779/0.01
PiPjPk times:            0.000890824/0.01
Eval PiPjPk times:       0.000945652/0.04
L2prod times:            0.00582693/0.17
Total time:              0.0108656/0.29
[main] Time assemble (wall/proc) 0.0139671/0.36
[main] Time solve (wall/proc) 0.00325314/0.09
[main] Stop crit:        1.90793e-05
Ebkt times:              0.000219888/0.01
Eval Ebkt times:         0.00141139/0.03
PiPjPk times:            0.000906428/0.02
Eval PiPjPk times:       0.0009567/0.01
L2prod times:            0.00513974/0.1
Total time:              0.0098527/0.28
[main] Time assemble (wall/proc) 0.0114455/0.31
[main] Time solve (wall/proc) 0.00317931/0.08
[main] Stop crit:        2.22292e-13
[main] 80%...
[main] Stop crit:        0.108382
Ebkt times:              0.000218578/0.01
Eval Ebkt times:         0.0014686/0.04
PiPjPk times:            0.000935378/0.02
Eval PiPjPk times:       0.000907268/0.01
L2prod times:            0.00448511/0.13
Total time:              0.00919358/0.23
[main] Time assemble (wall/proc) 0.0106741/0.28
[main] Time solve (wall/proc) 0.00322519/0.08
[main] Stop crit:        6.75112e-06
Ebkt times:              0.000220001/0
Eval Ebkt times:         0.00140407/0.04
PiPjPk times:            0.000912224/0.03
Eval PiPjPk times:       0.0010233/0.04
L2prod times:            0.00463153/0.15
Total time:              0.00938636/0.29
[main] Time assemble (wall/proc) 0.0108719/0.29
[main] Time solve (wall/proc) 0.00313223/0.08
[main] Stop crit:        2.60735e-14
[main] 90%...
[main] Stop crit:        0.0979087
Ebkt times:              0.000217356/0.03
Eval Ebkt times:         0.00140827/0
PiPjPk times:            0.000911517/0.03
Eval PiPjPk times:       0.0009733/0.02
L2prod times:            0.00456344/0.12
Total time:              0.00930396/0.24
[main] Time assemble (wall/proc) 0.00974985/0.27
[main] Time solve (wall/proc) 0.00316741/0.08
[main] Stop crit:        4.55584e-06
Ebkt times:              0.00021619/0
Eval Ebkt times:         0.00138742/0.06
PiPjPk times:            0.000903592/0
Eval PiPjPk times:       0.000965144/0.02
L2prod times:            0.00455115/0.14
Total time:              0.0092396/0.25
[main] Time assemble (wall/proc) 0.0108131/0.29
[main] Time solve (wall/proc) 0.00306247/0.08
[main] Stop crit:        2.97154e-15
[main] Time run (wall/proc) 0.586192/13.87
[main] Compute errors
[main] Electric field error = 0.586908
[main] Potential error = 0.343115
[main] Lambda = 23.4287
[main] Maximum residual = 1.64249e-15
[main] Maximum constraint difference = 1.92825
[main] Time norms (wall/proc) 0.00213576/0.06
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 64 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0833333
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.00636075/0.07
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.063509/0.33
[main] Initial constraint norm: 2.1482
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.107399
Ebkt times:              0.00177673/0.04
Eval Ebkt times:         0.041072/0.89
PiPjPk times:            0.00728358/0.22
Eval PiPjPk times:       0.0874366/1.82
L2prod times:            0.0402619/0.91
Total time:              0.281005/5.89
[main] Time assemble (wall/proc) 0.0623676/0.97
[main] Time solve (wall/proc) 0.0355057/0.56
[main] Stop crit:        6.73757e-06
Ebkt times:              0.00318522/0.06
Eval Ebkt times:         0.0678342/1.76
PiPjPk times:            0.00740178/0.24
Eval PiPjPk times:       0.0571831/1.57
L2prod times:            0.0435681/1.12
Total time:              0.276355/7.34
[main] Time assemble (wall/proc) 0.0746648/1.97
[main] Time solve (wall/proc) 0.0317889/0.81
[main] Stop crit:        3.86331e-14
[main] Stop crit:        0.0911786
Ebkt times:              0.00174727/0.07
Eval Ebkt times:         0.0215579/0.54
PiPjPk times:            0.00714199/0.18
Eval PiPjPk times:       0.0684818/1.78
L2prod times:            0.0534363/1.48
Total time:              0.182996/4.87
[main] Time assemble (wall/proc) 0.0700769/1.78
[main] Time solve (wall/proc) 0.0322168/0.84
[main] Stop crit:        2.57812e-06
Ebkt times:              0.00173493/0.04
Eval Ebkt times:         0.0147495/0.51
PiPjPk times:            0.00736016/0.25
Eval PiPjPk times:       0.0359903/0.95
L2prod times:            0.0536986/1.41
Total time:              0.153667/4.32
[main] Time assemble (wall/proc) 0.0694755/1.83
[main] Time solve (wall/proc) 0.0322502/0.83
[main] Stop crit:        4.7146e-15
[main] 16%...
[main] Stop crit:        0.0925791
Ebkt times:              0.00186522/0.02
Eval Ebkt times:         0.0185134/0.41
PiPjPk times:            0.00753728/0.29
Eval PiPjPk times:       0.00859908/0.26
L2prod times:            0.0442566/1.18
Total time:              0.096781/2.62
[main] Time assemble (wall/proc) 0.0676694/1.77
[main] Time solve (wall/proc) 0.0323415/0.84
[main] Stop crit:        2.53655e-06
Ebkt times:              0.00184365/0.03
Eval Ebkt times:         0.012302/0.28
PiPjPk times:            0.00754458/0.33
Eval PiPjPk times:       0.0235817/0.57
L2prod times:            0.043171/1.11
Total time:              0.101744/2.67
[main] Time assemble (wall/proc) 0.0650456/1.69
[main] Time solve (wall/proc) 0.0317542/0.84
[main] Stop crit:        3.04209e-15
[main] Stop crit:        0.102588
Ebkt times:              0.00178785/0.03
Eval Ebkt times:         0.0122312/0.38
PiPjPk times:            0.00755247/0.27
Eval PiPjPk times:       0.0175689/0.54
L2prod times:            0.0459429/1.14
Total time:              0.0992964/2.75
[main] Time assemble (wall/proc) 0.0634611/1.66
[main] Time solve (wall/proc) 0.0317081/0.83
[main] Stop crit:        6.12674e-06
Ebkt times:              0.00175482/0.07
Eval Ebkt times:         0.0224417/0.55
PiPjPk times:            0.00726959/0.29
Eval PiPjPk times:       0.0362811/0.97
L2prod times:            0.045037/1.24
Total time:              0.128902/3.46
[main] Time assemble (wall/proc) 0.0694367/1.78
[main] Time solve (wall/proc) 0.0314962/0.82
[main] Stop crit:        3.89332e-14
[main] 33%...
[main] Stop crit:        0.111196
Ebkt times:              0.00173386/0.04
Eval Ebkt times:         0.0119858/0.33
PiPjPk times:            0.00745239/0.21
Eval PiPjPk times:       0.0131406/0.37
L2prod times:            0.0390886/1.04
Total time:              0.0893013/2.47
[main] Time assemble (wall/proc) 0.058618/1.55
[main] Time solve (wall/proc) 0.0318352/0.82
[main] Stop crit:        8.89768e-06
Ebkt times:              0.00182471/0.07
Eval Ebkt times:         0.0122914/0.38
PiPjPk times:            0.00754921/0.2
Eval PiPjPk times:       0.00855644/0.28
L2prod times:            0.0438088/1.1
Total time:              0.0849716/2.42
[main] Time assemble (wall/proc) 0.0610664/1.62
[main] Time solve (wall/proc) 0.031836/0.82
[main] Stop crit:        9.48337e-14
[main] Stop crit:        0.114042
Ebkt times:              0.0017763/0.02
Eval Ebkt times:         0.0122304/0.39
PiPjPk times:            0.00749329/0.24
Eval PiPjPk times:       0.00859184/0.24
L2prod times:            0.0386461/1.05
Total time:              0.0797224/2.32
[main] Time assemble (wall/proc) 0.0584435/1.53
[main] Time solve (wall/proc) 0.0316344/0.81
[main] Stop crit:        9.7494e-06
Ebkt times:              0.00171683/0.03
Eval Ebkt times:         0.0180145/0.48
PiPjPk times:            0.00726926/0.23
Eval PiPjPk times:       0.0147471/0.39
L2prod times:            0.0511886/1.41
Total time:              0.11641/3.11
[main] Time assemble (wall/proc) 0.0728898/1.91
[main] Time solve (wall/proc) 0.0314599/0.82
[main] Stop crit:        1.14936e-13
[main] 50%...
[main] Stop crit:        0.110671
Ebkt times:              0.00182524/0.06
Eval Ebkt times:         0.012582/0.41
PiPjPk times:            0.00779224/0.3
Eval PiPjPk times:       0.00899602/0.2
L2prod times:            0.0391623/0.97
Total time:              0.0816993/2.33
[main] Time assemble (wall/proc) 0.0640642/1.69
[main] Time solve (wall/proc) 0.0316741/0.82
[main] Stop crit:        8.87731e-06
Ebkt times:              0.00178368/0.07
Eval Ebkt times:         0.0122904/0.31
PiPjPk times:            0.00763785/0.18
Eval PiPjPk times:       0.00860104/0.27
L2prod times:            0.0382831/1.01
Total time:              0.0795842/2.27
[main] Time assemble (wall/proc) 0.0598578/1.56
[main] Time solve (wall/proc) 0.0314732/0.82
[main] Stop crit:        8.67902e-14
[main] Stop crit:        0.102738
Ebkt times:              0.00176412/0.05
Eval Ebkt times:         0.0120254/0.3
PiPjPk times:            0.00739034/0.21
Eval PiPjPk times:       0.0308807/0.86
L2prod times:            0.0525381/1.43
Total time:              0.119997/3.25
[main] Time assemble (wall/proc) 0.070733/1.86
[main] Time solve (wall/proc) 0.0317037/0.82
[main] Stop crit:        7.28287e-06
Ebkt times:              0.00183633/0.01
Eval Ebkt times:         0.0123256/0.32
PiPjPk times:            0.00746294/0.29
Eval PiPjPk times:       0.00854849/0.22
L2prod times:            0.0415584/1.11
Total time:              0.0882582/2.41
[main] Time assemble (wall/proc) 0.0615803/1.63
[main] Time solve (wall/proc) 0.0319645/0.82
[main] Stop crit:        4.614e-14
[main] 66%...
[main] Stop crit:        0.0927929
Ebkt times:              0.00178502/0.06
Eval Ebkt times:         0.0122979/0.32
PiPjPk times:            0.00760901/0.27
Eval PiPjPk times:       0.00845302/0.32
L2prod times:            0.0390582/0.97
Total time:              0.0851385/2.37
[main] Time assemble (wall/proc) 0.0613665/1.62
[main] Time solve (wall/proc) 0.0329553/0.86
[main] Stop crit:        5.77241e-06
Ebkt times:              0.00189216/0.04
Eval Ebkt times:         0.0129768/0.37
PiPjPk times:            0.00798199/0.35
Eval PiPjPk times:       0.00885171/0.25
L2prod times:            0.04114/0.98
Total time:              0.0841468/2.3
[main] Time assemble (wall/proc) 0.0553195/1.46
[main] Time solve (wall/proc) 0.0318627/0.83
[main] Stop crit:        1.97693e-14
[main] Stop crit:        0.0831954
Ebkt times:              0.00185935/0.06
Eval Ebkt times:         0.0179276/0.56
PiPjPk times:            0.00781072/0.21
Eval PiPjPk times:       0.00887886/0.25
L2prod times:            0.040606/0.99
Total time:              0.0898823/2.45
[main] Time assemble (wall/proc) 0.0505609/1.33
[main] Time solve (wall/proc) 0.0249699/0.66
[main] Stop crit:        4.48799e-06
Ebkt times:              0.00190345/0.07
Eval Ebkt times:         0.0127135/0.5
PiPjPk times:            0.00781554/0.23
Eval PiPjPk times:       0.00907436/0.2
L2prod times:            0.0403491/1.06
Total time:              0.0902816/2.6
[main] Time assemble (wall/proc) 0.0504857/1.33
[main] Time solve (wall/proc) 0.0247993/0.64
[main] Stop crit:        8.43858e-15
[main] 83%...
[main] Stop crit:        0.0754043
Ebkt times:              0.00179151/0.02
Eval Ebkt times:         0.0123497/0.42
PiPjPk times:            0.00764315/0.29
Eval PiPjPk times:       0.0114935/0.37
L2prod times:            0.0395521/1.15
Total time:              0.085097/2.6
[main] Time assemble (wall/proc) 0.0600044/1.58
[main] Time solve (wall/proc) 0.0319553/0.83
[main] Stop crit:        3.31908e-06
Ebkt times:              0.00183062/0.03
Eval Ebkt times:         0.0160251/0.45
PiPjPk times:            0.00745399/0.35
Eval PiPjPk times:       0.0164766/0.47
L2prod times:            0.0397022/1.06
Total time:              0.100451/2.76
[main] Time assemble (wall/proc) 0.0642096/1.69
[main] Time solve (wall/proc) 0.0323279/0.84
[main] Stop crit:        4.06516e-15
[main] Stop crit:        0.0698446
Ebkt times:              0.00183784/0.07
Eval Ebkt times:         0.0124953/0.45
PiPjPk times:            0.00768173/0.27
Eval PiPjPk times:       0.0111118/0.32
L2prod times:            0.0474905/1.19
Total time:              0.0917704/2.59
[main] Time assemble (wall/proc) 0.0616072/1.62
[main] Time solve (wall/proc) 0.031732/0.82
[main] Stop crit:        2.30936e-06
Ebkt times:              0.00182388/0.04
Eval Ebkt times:         0.0122518/0.31
PiPjPk times:            0.00764559/0.27
Eval PiPjPk times:       0.00845199/0.31
L2prod times:            0.0417214/1.05
Total time:              0.0826895/2.28
[main] Time assemble (wall/proc) 0.0597463/1.57
[main] Time solve (wall/proc) 0.0318768/0.83
[main] Stop crit:        2.08641e-15
[main] Time run (wall/proc) 3.05342/78.69
[main] Compute errors
[main] Electric field error = 0.0663305
[main] Potential error = 0.0919447
[main] Lambda = 4.13577
[main] Maximum residual = 8.84765e-16
[main] Maximum constraint difference = 2.72224
[main] Time norms (wall/proc) 0.0101497/0.29
[main] Mesh diameter 0.433013
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0416667
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0479343/0.98
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.337616/1.81
[main] Initial constraint norm: 3.16852
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0496608
Ebkt times:              0.0147549/0.32
Eval Ebkt times:         0.207515/4.32
PiPjPk times:            0.0544319/1.16
Eval PiPjPk times:       0.221427/4.25
L2prod times:            0.318608/6.97
Total time:              1.647/33.34
[main] Time assemble (wall/proc) 0.383959/1.89
[main] Time solve (wall/proc) 0.191828/2.26
[main] Stop crit:        1.79049e-07
[main] Stop crit:        0.04943
Ebkt times:              0.0148261/0.38
Eval Ebkt times:         0.261456/6.47
PiPjPk times:            0.0562334/1.28
Eval PiPjPk times:       0.114191/2.74
L2prod times:            0.305353/6.63
Total time:              1.07641/24.12
[main] Time assemble (wall/proc) 0.330619/1.69
[main] Time solve (wall/proc) 0.168262/1.84
[main] Stop crit:        1.35331e-07
[main] Stop crit:        0.0493781
Ebkt times:              0.0279571/0.73
Eval Ebkt times:         0.167228/4.54
PiPjPk times:            0.0769299/2.22
Eval PiPjPk times:       0.124253/3.2
L2prod times:            0.388028/10.24
Total time:              0.992559/26.52
[main] Time assemble (wall/proc) 0.31625/1.66
[main] Time solve (wall/proc) 0.168252/1.82
[main] Stop crit:        1.23411e-07
[main] 12%...
[main] Stop crit:        0.049543
Ebkt times:              0.015635/0.33
Eval Ebkt times:         0.155173/4.22
PiPjPk times:            0.0950175/2.61
Eval PiPjPk times:       0.106281/2.83
L2prod times:            0.408502/10.68
Total time:              0.946198/24.88
[main] Time assemble (wall/proc) 0.31543/1.63
[main] Time solve (wall/proc) 0.169984/1.9
[main] Stop crit:        1.44409e-07
[main] Stop crit:        0.0498097
Ebkt times:              0.0199283/0.49
Eval Ebkt times:         0.15263/3.52
PiPjPk times:            0.0728848/1.98
Eval PiPjPk times:       0.114895/3.06
L2prod times:            0.372622/9.8
Total time:              0.932045/24.02
[main] Time assemble (wall/proc) 0.318878/1.47
[main] Time solve (wall/proc) 0.186258/2.17
[main] Stop crit:        1.73122e-07
[main] Stop crit:        0.0501124
Ebkt times:              0.0263626/0.57
Eval Ebkt times:         0.195261/5.27
PiPjPk times:            0.0638538/1.76
Eval PiPjPk times:       0.143519/3.8
L2prod times:            0.470311/12.43
Total time:              1.13883/30.23
[main] Time assemble (wall/proc) 0.326428/1.75
[main] Time solve (wall/proc) 0.168053/1.83
[main] Stop crit:        1.98361e-07
[main] 25%...
[main] Stop crit:        0.0503979
Ebkt times:              0.034438/0.92
Eval Ebkt times:         0.1857/5.02
PiPjPk times:            0.0856722/2.29
Eval PiPjPk times:       0.165005/4.52
L2prod times:            0.460697/12.22
Total time:              1.12188/30.03
[main] Time assemble (wall/proc) 0.306708/1.8
[main] Time solve (wall/proc) 0.168182/1.8
[main] Stop crit:        2.19116e-07
[main] Stop crit:        0.0506078
Ebkt times:              0.0161617/0.35
Eval Ebkt times:         0.142586/3.94
PiPjPk times:            0.062139/1.63
Eval PiPjPk times:       0.101313/2.37
L2prod times:            0.346232/8.75
Total time:              0.822511/20.99
[main] Time assemble (wall/proc) 0.31875/1.28
[main] Time solve (wall/proc) 0.1683/1.8
[main] Stop crit:        2.3597e-07
[main] Stop crit:        0.050691
Ebkt times:              0.0164274/0.35
Eval Ebkt times:         0.143646/3.35
PiPjPk times:            0.0601072/1.37
Eval PiPjPk times:       0.109382/2.93
L2prod times:            0.348684/8.38
Total time:              0.83862/20.3
[main] Time assemble (wall/proc) 0.321856/1.37
[main] Time solve (wall/proc) 0.168695/1.85
[main] Stop crit:        2.48866e-07
[main] 37%...
[main] Stop crit:        0.0506109
Ebkt times:              0.0156331/0.46
Eval Ebkt times:         0.163689/4.14
PiPjPk times:            0.0630034/1.58
Eval PiPjPk times:       0.160332/4.29
L2prod times:            0.448924/11.49
Total time:              1.06754/27.37
[main] Time assemble (wall/proc) 0.325121/1.63
[main] Time solve (wall/proc) 0.169803/1.82
[main] Stop crit:        2.57342e-07
[main] Stop crit:        0.05034
Ebkt times:              0.0163555/0.53
Eval Ebkt times:         0.1408/3.77
PiPjPk times:            0.0627661/1.66
Eval PiPjPk times:       0.102489/2.98
L2prod times:            0.327016/8.92
Total time:              0.802294/21.81
[main] Time assemble (wall/proc) 0.294999/1.25
[main] Time solve (wall/proc) 0.180396/2.03
[main] Stop crit:        2.6103e-07
[main] Stop crit:        0.0498583
Ebkt times:              0.0145083/0.41
Eval Ebkt times:         0.129016/2.8
PiPjPk times:            0.054631/1.22
Eval PiPjPk times:       0.0933059/2.24
L2prod times:            0.34624/8.24
Total time:              0.794171/18.41
[main] Time assemble (wall/proc) 0.331164/1.69
[main] Time solve (wall/proc) 0.177072/1.91
[main] Stop crit:        2.60053e-07
[main] 50%...
[main] Stop crit:        0.0491594
Ebkt times:              0.0152443/0.39
Eval Ebkt times:         0.193846/5.17
PiPjPk times:            0.0864276/2.45
Eval PiPjPk times:       0.115735/2.85
L2prod times:            0.521229/13.56
Total time:              1.13714/29.85
[main] Time assemble (wall/proc) 0.303746/1.73
[main] Time solve (wall/proc) 0.16975/1.85
[main] Stop crit:        2.5525e-07
[main] Stop crit:        0.0482565
Ebkt times:              0.0170203/0.44
Eval Ebkt times:         0.147572/4.08
PiPjPk times:            0.0723138/1.78
Eval PiPjPk times:       0.108043/2.71
L2prod times:            0.374615/9.41
Total time:              0.889059/22.78
[main] Time assemble (wall/proc) 0.316861/1.47
[main] Time solve (wall/proc) 0.169875/1.87
[main] Stop crit:        2.47985e-07
[main] Stop crit:        0.0471808
Ebkt times:              0.0159447/0.42
Eval Ebkt times:         0.136917/3.52
PiPjPk times:            0.0762142/2.11
Eval PiPjPk times:       0.0993124/2.53
L2prod times:            0.320887/8.22
Total time:              0.800827/20.56
[main] Time assemble (wall/proc) 0.320512/1.31
[main] Time solve (wall/proc) 0.184917/2.16
[main] Stop crit:        2.39565e-07
[main] 62%...
[main] Stop crit:        0.0459737
Ebkt times:              0.0160706/0.39
Eval Ebkt times:         0.212871/5.72
PiPjPk times:            0.0618474/1.72
Eval PiPjPk times:       0.117656/3.19
L2prod times:            0.409606/10.55
Total time:              1.00657/26.55
[main] Time assemble (wall/proc) 0.329839/1.6
[main] Time solve (wall/proc) 0.189994/2.13
[main] Stop crit:        2.30695e-07
[main] Stop crit:        0.0446782
Ebkt times:              0.0236632/0.67
Eval Ebkt times:         0.233091/6.3
PiPjPk times:            0.0724061/1.77
Eval PiPjPk times:       0.15081/4.01
L2prod times:            0.430884/11.25
Total time:              1.07381/27.96
[main] Time assemble (wall/proc) 0.312166/1.7
[main] Time solve (wall/proc) 0.165555/1.91
[main] Stop crit:        2.21391e-07
[main] Stop crit:        0.0433345
Ebkt times:              0.0156475/0.35
Eval Ebkt times:         0.162164/4.03
PiPjPk times:            0.0601886/1.68
Eval PiPjPk times:       0.0987985/2.46
L2prod times:            0.49797/13.19
Total time:              1.05472/27.55
[main] Time assemble (wall/proc) 0.327743/1.67
[main] Time solve (wall/proc) 0.167255/1.85
[main] Stop crit:        2.11342e-07
[main] 75%...
[main] Stop crit:        0.0419787
Ebkt times:              0.0184441/0.48
Eval Ebkt times:         0.147345/3.8
PiPjPk times:            0.0725136/2
Eval PiPjPk times:       0.118763/3.14
L2prod times:            0.35134/8.94
Total time:              0.876287/22.45
[main] Time assemble (wall/proc) 0.328813/1.47
[main] Time solve (wall/proc) 0.166602/1.87
[main] Stop crit:        2.00359e-07
[main] Stop crit:        0.040644
Ebkt times:              0.0161505/0.38
Eval Ebkt times:         0.181193/4.55
PiPjPk times:            0.109478/3.07
Eval PiPjPk times:       0.149445/4.14
L2prod times:            0.43992/11.94
Total time:              1.07246/29.06
[main] Time assemble (wall/proc) 0.323423/1.71
[main] Time solve (wall/proc) 0.16627/1.87
[main] Stop crit:        1.88606e-07
[main] Stop crit:        0.0393611
Ebkt times:              0.0158377/0.33
Eval Ebkt times:         0.160866/4.38
PiPjPk times:            0.0623033/1.68
Eval PiPjPk times:       0.0988729/2.55
L2prod times:            0.337559/8.48
Total time:              0.847596/21.9
[main] Time assemble (wall/proc) 0.331979/1.5
[main] Time solve (wall/proc) 0.173941/1.98
[main] Stop crit:        1.76595e-07
[main] 87%...
[main] Stop crit:        0.0381572
Ebkt times:              0.0161964/0.39
Eval Ebkt times:         0.195094/5.01
PiPjPk times:            0.0755632/2.23
Eval PiPjPk times:       0.118349/3.17
L2prod times:            0.389512/10.57
Total time:              0.970097/26.13
[main] Time assemble (wall/proc) 0.30975/1.62
[main] Time solve (wall/proc) 0.171159/1.93
[main] Stop crit:        1.65037e-07
[main] Stop crit:        0.0370545
Ebkt times:              0.0160787/0.34
Eval Ebkt times:         0.13692/3.82
PiPjPk times:            0.0639961/1.57
Eval PiPjPk times:       0.101651/2.88
L2prod times:            0.323628/8.59
Total time:              0.799855/21.26
[main] Time assemble (wall/proc) 0.32254/1.35
[main] Time solve (wall/proc) 0.171867/1.96
[main] Stop crit:        1.54674e-07
[main] Stop crit:        0.036068
Ebkt times:              0.0171588/0.42
Eval Ebkt times:         0.146213/4.03
PiPjPk times:            0.0674073/1.78
Eval PiPjPk times:       0.109229/3.27
L2prod times:            0.342609/9.32
Total time:              0.841924/22.94
[main] Time assemble (wall/proc) 0.289434/1.3
[main] Time solve (wall/proc) 0.187135/2.25
[main] Stop crit:        1.46134e-07
[main] Time run (wall/proc) 19.1313/282.16
[main] Compute errors
[main] Electric field error = 0.0294941
[main] Potential error = 0.0300753
[main] Lambda = 1.07866
[main] Maximum residual = 6.8428e-16
[main] Maximum constraint difference = 4.01771
[main] Time norms (wall/proc) 0.0388946/1.09
[main] Mesh diameter 0.216506
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 4096 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0212766
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.203767/5.01
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.70085/15.57
[main] Initial constraint norm: 4.54452
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.026982
Ebkt times:              0.244139/6.99
Eval Ebkt times:         6.56064/168.25
PiPjPk times:            0.51718/14.7
Eval PiPjPk times:       2.96358/76.93
L2prod times:            2.91115/79.87
Total time:              20.1373/522.7
[main] Time assemble (wall/proc) 3.16771/24.22
[main] Time solve (wall/proc) 2.98825/42.43
[main] Stop crit:        8.27284e-09
[main] Stop crit:        0.0269465
Ebkt times:              0.245172/6.25
Eval Ebkt times:         5.93967/158.67
PiPjPk times:            0.52411/13.97
Eval PiPjPk times:       2.99336/78.81
L2prod times:            2.93008/79.04
Total time:              19.5795/519.35
[main] Time assemble (wall/proc) 3.14796/24.03
[main] Time solve (wall/proc) 2.96431/42.16
[main] Stop crit:        7.73941e-09
[main] Stop crit:        0.0268996
Ebkt times:              0.252533/6.91
Eval Ebkt times:         5.5309/149.87
PiPjPk times:            0.523228/14.56
Eval PiPjPk times:       2.98664/80.56
L2prod times:            2.93716/81.02
Total time:              19.3041/517.92
[main] Time assemble (wall/proc) 3.1608/24.13
[main] Time solve (wall/proc) 2.99406/42.92
[main] Stop crit:        7.58442e-09
[main] Stop crit:        0.0268519
Ebkt times:              0.247032/6.84
Eval Ebkt times:         5.53251/148.51
PiPjPk times:            0.523846/14.29
Eval PiPjPk times:       2.99105/79.99
L2prod times:            2.94/80.93
Total time:              19.2761/516.05
[main] Time assemble (wall/proc) 3.14176/24.02
[main] Time solve (wall/proc) 2.99308/42.46
[main] Stop crit:        7.67021e-09
[main] Stop crit:        0.0267995
Ebkt times:              0.249714/6.34
Eval Ebkt times:         5.50295/149.67
PiPjPk times:            0.51891/13.9
Eval PiPjPk times:       2.99889/79.92
L2prod times:            2.93113/80.61
Total time:              19.2617/515.76
[main] Time assemble (wall/proc) 3.13937/24
[main] Time solve (wall/proc) 2.93121/41.74
[main] Stop crit:        7.78816e-09
[main] 10%...
[main] Stop crit:        0.0267434
Ebkt times:              0.247781/6.56
Eval Ebkt times:         5.48901/148.15
PiPjPk times:            0.525174/14.4
Eval PiPjPk times:       2.99276/80.62
L2prod times:            2.96074/81.47
Total time:              19.264/516.04
[main] Time assemble (wall/proc) 3.12903/24.05
[main] Time solve (wall/proc) 2.93157/41.99
[main] Stop crit:        7.87715e-09
[main] Stop crit:        0.0266851
Ebkt times:              0.249366/6.64
Eval Ebkt times:         5.52311/149.3
PiPjPk times:            0.52309/13.88
Eval PiPjPk times:       3.00264/80.77
L2prod times:            2.95211/81.48
Total time:              19.3108/518.49
[main] Time assemble (wall/proc) 3.13829/24.1
[main] Time solve (wall/proc) 3.04177/43.65
[main] Stop crit:        7.96214e-09
[main] Stop crit:        0.0266243
Ebkt times:              0.248998/6.73
Eval Ebkt times:         5.5261/150.13
PiPjPk times:            0.525345/14.08
Eval PiPjPk times:       3.01211/80.62
L2prod times:            2.9631/81.39
Total time:              19.3565/519.69
[main] Time assemble (wall/proc) 3.1523/24.16
[main] Time solve (wall/proc) 2.95011/42.39
[main] Stop crit:        8.06306e-09
[main] Stop crit:        0.0265597
Ebkt times:              0.249735/6.53
Eval Ebkt times:         5.55512/151.61
PiPjPk times:            0.523612/14.02
Eval PiPjPk times:       3.00639/80.66
L2prod times:            2.96881/81.59
Total time:              19.3834/520.2
[main] Time assemble (wall/proc) 3.12535/24.17
[main] Time solve (wall/proc) 2.88116/39.71
[main] Stop crit:        8.1759e-09
[main] Stop crit:        0.02649
Ebkt times:              0.250013/6.67
Eval Ebkt times:         5.54244/148.77
PiPjPk times:            0.526139/13.9
Eval PiPjPk times:       3.02596/81.09
L2prod times:            3.00218/81.88
Total time:              19.4371/518
[main] Time assemble (wall/proc) 3.1613/24.14
[main] Time solve (wall/proc) 2.88787/39.78
[main] Stop crit:        8.29107e-09
[main] 21%...
[main] Stop crit:        0.0264145
Ebkt times:              0.248331/6.55
Eval Ebkt times:         5.51083/148.42
PiPjPk times:            0.52234/15.29
Eval PiPjPk times:       2.98847/79.2
L2prod times:            2.93741/80.75
Total time:              19.246/516.92
[main] Time assemble (wall/proc) 3.14464/24.04
[main] Time solve (wall/proc) 2.89882/40.97
[main] Stop crit:        8.40438e-09
[main] Stop crit:        0.0263326
Ebkt times:              0.245387/6.32
Eval Ebkt times:         5.47508/148.3
PiPjPk times:            0.522692/14.19
Eval PiPjPk times:       2.98511/78.94
L2prod times:            2.97181/81.34
Total time:              19.2341/514.53
[main] Time assemble (wall/proc) 3.13797/23.94
[main] Time solve (wall/proc) 2.92399/41.74
[main] Stop crit:        8.51506e-09
[main] Stop crit:        0.0262434
Ebkt times:              0.247064/6.54
Eval Ebkt times:         5.50203/148.48
PiPjPk times:            0.521445/14.94
Eval PiPjPk times:       2.99089/79.19
L2prod times:            2.9394/80.67
Total time:              19.2618/516.36
[main] Time assemble (wall/proc) 3.23446/24.09
[main] Time solve (wall/proc) 2.7934/38.93
[main] Stop crit:        8.62182e-09
[main] Stop crit:        0.0261462
Ebkt times:              0.248925/5.91
Eval Ebkt times:         5.51244/148.57
PiPjPk times:            0.528336/14
Eval PiPjPk times:       3.00205/79.5
L2prod times:            2.97771/81.33
Total time:              19.4208/516.93
[main] Time assemble (wall/proc) 3.15424/24.09
[main] Time solve (wall/proc) 2.91205/41.19
[main] Stop crit:        8.72248e-09
[main] Stop crit:        0.0260406
Ebkt times:              0.248943/6.47
Eval Ebkt times:         5.49236/148.26
PiPjPk times:            0.525143/14.66
Eval PiPjPk times:       2.99767/79.87
L2prod times:            2.94712/80.97
Total time:              19.2543/516.25
[main] Time assemble (wall/proc) 3.13213/24.08
[main] Time solve (wall/proc) 2.81005/39.49
[main] Stop crit:        8.81523e-09
[main] 31%...
[main] Stop crit:        0.025926
Ebkt times:              0.248028/6.93
Eval Ebkt times:         5.49323/148.05
PiPjPk times:            0.522748/14.44
Eval PiPjPk times:       2.99647/79.25
L2prod times:            2.95412/80.86
Total time:              19.2682/515.55
[main] Time assemble (wall/proc) 3.23043/24.09
[main] Time solve (wall/proc) 2.95405/41.41
[main] Stop crit:        8.89925e-09
[main] Stop crit:        0.0258022
Ebkt times:              0.248145/6.55
Eval Ebkt times:         5.5025/148.88
PiPjPk times:            0.522074/13.93
Eval PiPjPk times:       2.98388/80.02
L2prod times:            2.95279/81.6
Total time:              19.2428/516.51
[main] Time assemble (wall/proc) 3.173/24.07
[main] Time solve (wall/proc) 2.86689/40.33
[main] Stop crit:        8.97478e-09
[main] Stop crit:        0.0256688
Ebkt times:              0.246648/6.32
Eval Ebkt times:         5.486/148.81
PiPjPk times:            0.522208/14.44
Eval PiPjPk times:       2.98599/77.9
L2prod times:            2.95482/80.09
Total time:              19.2199/514.41
[main] Time assemble (wall/proc) 3.14066/23.96
[main] Time solve (wall/proc) 2.90146/40.76
[main] Stop crit:        9.04242e-09
[main] Stop crit:        0.0255254
Ebkt times:              0.261117/6.93
Eval Ebkt times:         5.53144/143.73
PiPjPk times:            0.52864/13.51
Eval PiPjPk times:       3.02965/76.95
L2prod times:            3.09766/81.87
Total time:              19.5761/504.18
[main] Time assemble (wall/proc) 3.39444/24
[main] Time solve (wall/proc) 2.95743/40.5
[main] Stop crit:        9.10255e-09
[main] Stop crit:        0.0253719
Ebkt times:              0.24887/6.96
Eval Ebkt times:         5.56267/150.73
PiPjPk times:            0.527594/14.01
Eval PiPjPk times:       2.9998/80.39
L2prod times:            2.95738/81.93
Total time:              19.3607/518.82
[main] Time assemble (wall/proc) 3.13254/24.13
[main] Time solve (wall/proc) 2.97813/40.88
[main] Stop crit:        9.15478e-09
[main] 42%...
[main] Stop crit:        0.0252079
Ebkt times:              0.252641/6.28
Eval Ebkt times:         5.56153/150.97
PiPjPk times:            0.531642/14.28
Eval PiPjPk times:       3.02858/80.93
L2prod times:            2.96455/81.61
Total time:              19.4385/520.01
[main] Time assemble (wall/proc) 3.14826/24.21
[main] Time solve (wall/proc) 2.85869/40.57
[main] Stop crit:        9.19782e-09
[main] Stop crit:        0.0250333
Ebkt times:              0.251996/6.32
Eval Ebkt times:         5.57002/147.48
PiPjPk times:            0.541795/14.77
Eval PiPjPk times:       3.05055/80
L2prod times:            2.97466/79.74
Total time:              19.5526/514.06
[main] Time assemble (wall/proc) 3.25413/24.09
[main] Time solve (wall/proc) 2.82018/39.84
[main] Stop crit:        9.22991e-09
[main] Stop crit:        0.0248478
Ebkt times:              0.249777/6.64
Eval Ebkt times:         5.52677/149.98
PiPjPk times:            0.525092/14.34
Eval PiPjPk times:       3.00309/80.73
L2prod times:            2.95826/81.18
Total time:              19.3356/519.81
[main] Time assemble (wall/proc) 3.15129/24.16
[main] Time solve (wall/proc) 2.94089/42.45
[main] Stop crit:        9.24961e-09
[main] Stop crit:        0.0246515
Ebkt times:              0.249938/6.34
Eval Ebkt times:         5.50065/148.69
PiPjPk times:            0.521822/14.15
Eval PiPjPk times:       3.00594/79.38
L2prod times:            2.95749/81.57
Total time:              19.2972/515.85
[main] Time assemble (wall/proc) 3.13714/24.01
[main] Time solve (wall/proc) 3.46432/52.2
[main] Stop crit:        9.25657e-09
[main] Stop crit:        0.0244447
Ebkt times:              0.246005/6.58
Eval Ebkt times:         5.61126/151.21
PiPjPk times:            0.522209/14.27
Eval PiPjPk times:       2.96722/78.01
L2prod times:            2.93882/81.24
Total time:              19.3676/517.04
[main] Time assemble (wall/proc) 3.18291/24.14
[main] Time solve (wall/proc) 2.89947/40.77
[main] Stop crit:        9.2517e-09
[main] 53%...
[main] Stop crit:        0.0242277
Ebkt times:              0.249351/6.3
Eval Ebkt times:         5.53406/150.72
PiPjPk times:            0.525959/13.91
Eval PiPjPk times:       2.99845/80.08
L2prod times:            2.96759/81.84
Total time:              19.3628/519.56
[main] Time assemble (wall/proc) 3.17246/24.19
[main] Time solve (wall/proc) 2.95851/42.29
[main] Stop crit:        9.23682e-09
[main] Stop crit:        0.0240012
Ebkt times:              0.250288/6.46
Eval Ebkt times:         5.55203/150.15
PiPjPk times:            0.524323/14.64
Eval PiPjPk times:       2.99768/79.76
L2prod times:            2.95212/82.85
Total time:              19.3784/519.62
[main] Time assemble (wall/proc) 3.17969/24.22
[main] Time solve (wall/proc) 2.9905/41.85
[main] Stop crit:        9.21389e-09
[main] Stop crit:        0.0237657
Ebkt times:              0.251595/6.48
Eval Ebkt times:         5.50353/149.05
PiPjPk times:            0.524639/14.1
Eval PiPjPk times:       3.02453/80.67
L2prod times:            2.94524/81.68
Total time:              19.3027/517.17
[main] Time assemble (wall/proc) 3.14855/24.13
[main] Time solve (wall/proc) 2.88395/41.47
[main] Stop crit:        9.18434e-09
[main] Stop crit:        0.0235221
Ebkt times:              0.248736/6.62
Eval Ebkt times:         5.51985/149.55
PiPjPk times:            0.521671/14.54
Eval PiPjPk times:       2.99789/79.83
L2prod times:            2.9342/80.88
Total time:              19.27/516.59
[main] Time assemble (wall/proc) 3.1364/24.04
[main] Time solve (wall/proc) 2.81728/39.71
[main] Stop crit:        9.14873e-09
[main] Stop crit:        0.0232713
Ebkt times:              0.25092/6.43
Eval Ebkt times:         5.54868/150.37
PiPjPk times:            0.527738/14.15
Eval PiPjPk times:       3.00791/80.71
L2prod times:            2.96462/82.03
Total time:              19.398/521
[main] Time assemble (wall/proc) 3.1616/24.22
[main] Time solve (wall/proc) 2.84866/40.62
[main] Stop crit:        9.10685e-09
[main] 63%...
[main] Stop crit:        0.023014
Ebkt times:              0.24837/6.53
Eval Ebkt times:         5.51148/149.6
PiPjPk times:            0.524888/14.72
Eval PiPjPk times:       2.99567/79.77
L2prod times:            2.95398/81.29
Total time:              19.2844/517.11
[main] Time assemble (wall/proc) 3.12664/24.07
[main] Time solve (wall/proc) 2.80926/39.69
[main] Stop crit:        9.05811e-09
[main] Stop crit:        0.0227513
Ebkt times:              0.247701/6.76
Eval Ebkt times:         5.53159/149.13
PiPjPk times:            0.52337/14.66
Eval PiPjPk times:       3.00073/79.58
L2prod times:            2.9511/81.03
Total time:              19.2938/517.05
[main] Time assemble (wall/proc) 3.1493/24.09
[main] Time solve (wall/proc) 2.86502/40.88
[main] Stop crit:        9.00189e-09
[main] Stop crit:        0.022484
Ebkt times:              0.247588/6.49
Eval Ebkt times:         5.525/148.33
PiPjPk times:            0.520632/14.47
Eval PiPjPk times:       2.98621/79.09
L2prod times:            2.9403/80.56
Total time:              19.3367/514.98
[main] Time assemble (wall/proc) 3.13103/24.01
[main] Time solve (wall/proc) 2.80653/39.65
[main] Stop crit:        8.93785e-09
[main] Stop crit:        0.0222131
Ebkt times:              0.248466/6.41
Eval Ebkt times:         5.5047/150.24
PiPjPk times:            0.522066/13.8
Eval PiPjPk times:       2.99067/79.52
L2prod times:            2.94518/80.68
Total time:              19.2581/516.22
[main] Time assemble (wall/proc) 3.13715/24.05
[main] Time solve (wall/proc) 2.90493/42.3
[main] Stop crit:        8.86598e-09
[main] Stop crit:        0.0219396
Ebkt times:              0.246635/6.07
Eval Ebkt times:         5.52224/149.2
PiPjPk times:            0.523453/14.24
Eval PiPjPk times:       3.00356/79.77
L2prod times:            2.9419/80.72
Total time:              19.3008/517.04
[main] Time assemble (wall/proc) 3.14336/24.05
[main] Time solve (wall/proc) 2.88881/41.31
[main] Stop crit:        8.78663e-09
[main] 74%...
[main] Stop crit:        0.0216645
Ebkt times:              0.255169/7.07
Eval Ebkt times:         5.52944/147.56
PiPjPk times:            0.546173/15.19
Eval PiPjPk times:       3.02954/80.09
L2prod times:            2.98806/81.88
Total time:              19.4733/518.2
[main] Time assemble (wall/proc) 3.24839/24.22
[main] Time solve (wall/proc) 2.84758/40.55
[main] Stop crit:        8.70046e-09
[main] Stop crit:        0.0213888
Ebkt times:              0.264287/6.85
Eval Ebkt times:         5.56269/150.24
PiPjPk times:            0.52525/13.96
Eval PiPjPk times:       3.02294/79.86
L2prod times:            2.98694/81.44
Total time:              19.4508/518.18
[main] Time assemble (wall/proc) 3.21939/24.17
[main] Time solve (wall/proc) 2.86906/39.88
[main] Stop crit:        8.6084e-09
[main] Stop crit:        0.0211136
Ebkt times:              0.24702/6.31
Eval Ebkt times:         5.50275/149.43
PiPjPk times:            0.521688/13.79
Eval PiPjPk times:       2.98836/80.59
L2prod times:            2.96455/81.11
Total time:              19.2734/516.77
[main] Time assemble (wall/proc) 3.17484/24.07
[main] Time solve (wall/proc) 2.81227/40.04
[main] Stop crit:        8.5116e-09
[main] Stop crit:        0.0208399
Ebkt times:              0.248488/6.55
Eval Ebkt times:         5.53042/149.85
PiPjPk times:            0.524482/14.21
Eval PiPjPk times:       3.01623/80.22
L2prod times:            2.95477/81.49
Total time:              19.3746/518.97
[main] Time assemble (wall/proc) 3.15618/24.16
[main] Time solve (wall/proc) 2.84987/41.11
[main] Stop crit:        8.41139e-09
[main] Stop crit:        0.0205688
Ebkt times:              0.249494/6.39
Eval Ebkt times:         5.59993/149.46
PiPjPk times:            0.528474/14.41
Eval PiPjPk times:       3.02673/80.52
L2prod times:            3.0091/82.74
Total time:              19.5108/519.17
[main] Time assemble (wall/proc) 3.15995/24.23
[main] Time solve (wall/proc) 2.97437/43.14
[main] Stop crit:        8.30925e-09
[main] 85%...
[main] Stop crit:        0.0203013
Ebkt times:              0.250704/6.52
Eval Ebkt times:         5.53479/149.62
PiPjPk times:            0.538372/15.66
Eval PiPjPk times:       3.00506/80.45
L2prod times:            2.96426/81.89
Total time:              19.3756/519.46
[main] Time assemble (wall/proc) 3.18251/24.2
[main] Time solve (wall/proc) 2.8791/40.37
[main] Stop crit:        8.2067e-09
[main] Stop crit:        0.0200384
Ebkt times:              0.250034/6.43
Eval Ebkt times:         5.53075/149.68
PiPjPk times:            0.522866/14.11
Eval PiPjPk times:       2.98941/80.67
L2prod times:            2.94418/81.79
Total time:              19.3263/519.88
[main] Time assemble (wall/proc) 3.12307/24.1
[main] Time solve (wall/proc) 2.83573/41.06
[main] Stop crit:        8.10526e-09
[main] Stop crit:        0.019781
Ebkt times:              0.250115/6.18
Eval Ebkt times:         5.54145/150.36
PiPjPk times:            0.526791/14.15
Eval PiPjPk times:       2.99545/79.97
L2prod times:            2.95849/81.69
Total time:              19.3799/518.24
[main] Time assemble (wall/proc) 3.14272/24.11
[main] Time solve (wall/proc) 2.79452/39.7
[main] Stop crit:        8.00638e-09
[main] Stop crit:        0.0195301
Ebkt times:              0.246437/6.04
Eval Ebkt times:         5.50947/149.81
PiPjPk times:            0.526494/14.74
Eval PiPjPk times:       3.01338/80.12
L2prod times:            2.95642/80.62
Total time:              19.306/517.61
[main] Time assemble (wall/proc) 3.14766/24.1
[main] Time solve (wall/proc) 2.87451/41.69
[main] Stop crit:        7.91139e-09
[main] Stop crit:        0.0192864
Ebkt times:              0.249839/6.58
Eval Ebkt times:         5.50705/148.81
PiPjPk times:            0.521339/14.36
Eval PiPjPk times:       2.99154/79.75
L2prod times:            2.96105/81.12
Total time:              19.3043/517.39
[main] Time assemble (wall/proc) 3.12159/24.04
[main] Time solve (wall/proc) 2.89298/41.49
[main] Stop crit:        7.8215e-09
[main] 95%...
[main] Stop crit:        0.0190506
Ebkt times:              0.251169/6.71
Eval Ebkt times:         5.56876/151.2
PiPjPk times:            0.522629/14.06
Eval PiPjPk times:       2.9969/80.88
L2prod times:            2.95176/81.64
Total time:              19.4068/521.62
[main] Time assemble (wall/proc) 3.14112/24.22
[main] Time solve (wall/proc) 2.83544/40.41
[main] Stop crit:        7.73775e-09
[main] Stop crit:        0.0188233
Ebkt times:              0.249498/6.41
Eval Ebkt times:         5.52789/149.42
PiPjPk times:            0.523548/13.91
Eval PiPjPk times:       2.9871/80.19
L2prod times:            2.94977/81.17
Total time:              19.2982/516.12
[main] Time assemble (wall/proc) 3.1358/24.05
[main] Time solve (wall/proc) 2.90189/42.41
[main] Stop crit:        7.66101e-09
[main] Time run (wall/proc) 407.22/5930.67
[main] Compute errors
[main] Electric field error = 0.0123614
[main] Potential error = 0.0114211
[main] Lambda = 0.325477
[main] Maximum residual = 6.84038e-10
[main] Maximum constraint difference = 5.77755
[main] Time norms (wall/proc) 0.332855/8.04
[main] Mesh diameter 0.108253
[main] Done
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.866025  0.1        0.586908   --        0.343115   --       1.64249e-15  1.92825
0    0.433013  0.0833333  0.0663305  3.15      0.0919447  1.90     8.84765e-16  2.72224
0    0.216506  0.0416667  0.0294941  1.17      0.0300753  1.61     6.8428e-16   4.01771
0    0.108253  0.0212766  0.0123614  1.25      0.0114211  1.40     6.84038e-10  5.77755
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0101168     0.03          0.0330377   0.1         0.0101348      0.261          0.00290398  0.073       0.586192  13.87
0.00636075    0.07          0.063509    0.33        0.0630313      1.625          0.0314634   0.80125     3.05342   78.69
0.0479343     0.98          0.337616    1.81        0.321124       1.56417        0.173725    1.94417     19.1313   282.16
0.203767      5.01          2.70085     15.57       3.1628         24.1034        2.90817     41.3379     407.22    5930.67


==> outputs/N2/Cubic-Cells_k0/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 27
DimSXCurl: 54
DimSXDiv: 36
DimLieAlg: 3
DimLASXGrad: 81
DimLASXCurl: 162
DimLASXDiv: 108
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.64249e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 1.5129
MaxConstraintDiff: 1.92825
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.586908
E_L2Pot: 0.343115
absE_L2Elec: 0.399815
absE_L2Pot: 0.210541
absE_L2Lambda: 23.4287
N_L2Elec: 0.681223
N_L2Pot: 0.613617
TwallDDRCore: 0.0101168
TprocDDRCore: 0.03
TwallModel: 0.0330377
TprocModel: 0.1
TwallAssemble: 0.0101348
TprocAssemble: 0.261
TwallSolve: 0.00290398
TprocSolve: 0.073
TwallRun: 0.586192
TprocRun: 13.87
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k0/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXGrad: 125
DimSXCurl: 300
DimSXDiv: 240
DimLieAlg: 3
DimLASXGrad: 375
DimLASXCurl: 900
DimLASXDiv: 720
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 8.84765e-16
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.1482
MaxConstraintDiff: 2.72224
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 0.0663305
E_L2Pot: 0.0919447
absE_L2Elec: 0.0452291
absE_L2Pot: 0.0574968
absE_L2Lambda: 4.13577
N_L2Elec: 0.681875
N_L2Pot: 0.625341
TwallDDRCore: 0.00636075
TprocDDRCore: 0.07
TwallModel: 0.063509
TprocModel: 0.33
TwallAssemble: 0.0630313
TprocAssemble: 1.625
TwallSolve: 0.0314634
TprocSolve: 0.80125
TwallRun: 3.05342
TprocRun: 78.69
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k0/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 729
DimSXCurl: 1944
DimSXDiv: 1728
DimLieAlg: 3
DimLASXGrad: 2187
DimLASXCurl: 5832
DimLASXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.8428e-16
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.16852
MaxConstraintDiff: 4.01771
OuterIterations: 24
AvgNonlinearIterations: 1
E_L2Elec: 0.0294941
E_L2Pot: 0.0300753
absE_L2Elec: 0.0207708
absE_L2Pot: 0.0194708
absE_L2Lambda: 1.07866
N_L2Elec: 0.704235
N_L2Pot: 0.6474
TwallDDRCore: 0.0479343
TprocDDRCore: 0.98
TwallModel: 0.337616
TprocModel: 1.81
TwallAssemble: 0.321124
TprocAssemble: 1.56417
TwallSolve: 0.173725
TprocSolve: 1.94417
TwallRun: 19.1313
TprocRun: 282.16
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k0/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXGrad: 4913
DimSXCurl: 13872
DimSXDiv: 13056
DimLieAlg: 3
DimLASXGrad: 14739
DimLASXCurl: 41616
DimLASXDiv: 39168
InitialTime: 0
FinalTime: 1
Timestep: 0.0212766
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.84038e-10
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.54452
MaxConstraintDiff: 5.77755
OuterIterations: 47
AvgNonlinearIterations: 1
E_L2Elec: 0.0123614
E_L2Pot: 0.0114211
absE_L2Elec: 0.00878212
absE_L2Pot: 0.00746335
absE_L2Lambda: 0.325477
N_L2Elec: 0.710447
N_L2Pot: 0.653469
TwallDDRCore: 0.203767
TprocDDRCore: 5.01
TwallModel: 2.70085
TprocModel: 15.57
TwallAssemble: 3.1628
TprocAssemble: 24.1034
TwallSolve: 2.90817
TprocSolve: 41.3379
TwallRun: 407.22
TprocRun: 5930.67
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0101168     0.03          0.0330377   0.1         0.0101348      0.261          0.00290398  0.073       0.586192  13.87
0.00636075    0.07          0.063509    0.33        0.0630313      1.625          0.0314634   0.80125     3.05342   78.69
0.0479343     0.98          0.337616    1.81        0.321124       1.56417        0.173725    1.94417     19.1313   282.16
0.203767      5.01          2.70085     15.57       3.1628         24.1034        2.90817     41.3379     407.22    5930.67


==> outputs/N2/Cubic-Cells_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k1/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k1/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
1    0.866025  0.1         0.172563    --        0.215507     --       1.01662e-14  2.83019
1    0.433013  0.037037    0.0242353   2.83      0.0271128    2.99     1.88343e-15  4.43974
1    0.216506  0.00934579  0.00445537  2.44      0.00442039   2.62     1.46422e-15  6.51341
1    0.108253  0.00234192  0.00106079  2.07      0.000981497  2.17     1.8702e-15   9.34889


==> outputs/N2/Cubic-Cells_k1/outputs.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0158758/0.09
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.12094/0.35
[main] Initial constraint norm: 2.23693
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.35254
Ebkt times:              0.00932545/0.17
Eval Ebkt times:         0.0266142/0.6
PiPjPk times:            0.0223883/0.45
Eval PiPjPk times:       0.00938732/0.2
L2prod times:            0.0238168/0.46
Total time:              0.127467/2.7
[main] Time assemble (wall/proc) 0.0636924/1.03
[main] Time solve (wall/proc) 0.022014/0.37
[main] Stop crit:        9.24849e-05
Ebkt times:              0.00969828/0.26
Eval Ebkt times:         0.0408464/1.16
PiPjPk times:            0.057617/1.61
Eval PiPjPk times:       0.0078369/0.21
L2prod times:            0.0294001/0.81
Total time:              0.196432/5.52
[main] Time assemble (wall/proc) 0.0981227/2.62
[main] Time solve (wall/proc) 0.0239212/0.63
[main] Stop crit:        7.2168e-12
[main] 10%...
[main] Stop crit:        0.11347
Ebkt times:              0.00899493/0.24
Eval Ebkt times:         0.0309975/0.85
PiPjPk times:            0.0209875/0.59
Eval PiPjPk times:       0.00700043/0.2
L2prod times:            0.0244535/0.69
Total time:              0.147467/4.08
[main] Time assemble (wall/proc) 0.0732629/1.98
[main] Time solve (wall/proc) 0.0164021/0.42
[main] Stop crit:        2.30649e-05
Ebkt times:              0.00980153/0.26
Eval Ebkt times:         0.0246246/0.68
PiPjPk times:            0.0302687/0.83
Eval PiPjPk times:       0.0176731/0.5
L2prod times:            0.0238021/0.68
Total time:              0.170393/4.74
[main] Time assemble (wall/proc) 0.0957183/2.58
[main] Time solve (wall/proc) 0.0217879/0.57
[main] Stop crit:        2.68911e-13
[main] 20%...
[main] Stop crit:        0.17315
Ebkt times:              0.0415609/1.12
Eval Ebkt times:         0.0435168/1.2
PiPjPk times:            0.0219093/0.61
Eval PiPjPk times:       0.00790959/0.22
L2prod times:            0.0701751/1.88
Total time:              0.266488/7.29
[main] Time assemble (wall/proc) 0.0889753/2.38
[main] Time solve (wall/proc) 0.0160543/0.13
[main] Stop crit:        1.1808e-05
Ebkt times:              0.0372784/1.01
Eval Ebkt times:         0.022885/0.62
PiPjPk times:            0.0214674/0.6
Eval PiPjPk times:       0.00717737/0.18
L2prod times:            0.030945/0.83
Total time:              0.163221/4.49
[main] Time assemble (wall/proc) 0.0890771/2.37
[main] Time solve (wall/proc) 0.0219078/0.56
[main] Stop crit:        4.53479e-14
[main] 30%...
[main] Stop crit:        0.195582
Ebkt times:              0.00879273/0.23
Eval Ebkt times:         0.0262576/0.73
PiPjPk times:            0.0211027/0.6
Eval PiPjPk times:       0.00693846/0.21
L2prod times:            0.0217457/0.61
Total time:              0.137724/3.83
[main] Time assemble (wall/proc) 0.085561/2.29
[main] Time solve (wall/proc) 0.0189913/0.36
[main] Stop crit:        2.49453e-05
Ebkt times:              0.00911062/0.27
Eval Ebkt times:         0.0255132/0.68
PiPjPk times:            0.0520136/1.47
Eval PiPjPk times:       0.00697509/0.19
L2prod times:            0.0270193/0.73
Total time:              0.167249/4.66
[main] Time assemble (wall/proc) 0.0846883/2.26
[main] Time solve (wall/proc) 0.0221852/0.58
[main] Stop crit:        3.38408e-13
[main] 40%...
[main] Stop crit:        0.168285
Ebkt times:              0.00894418/0.24
Eval Ebkt times:         0.0228696/0.61
PiPjPk times:            0.029123/0.83
Eval PiPjPk times:       0.00699895/0.18
L2prod times:            0.0218728/0.63
Total time:              0.13524/3.73
[main] Time assemble (wall/proc) 0.0869362/2.31
[main] Time solve (wall/proc) 0.0231923/0.43
[main] Stop crit:        3.40633e-05
Ebkt times:              0.00897862/0.27
Eval Ebkt times:         0.0224048/0.61
PiPjPk times:            0.0210616/0.6
Eval PiPjPk times:       0.0174192/0.49
L2prod times:            0.0217876/0.6
Total time:              0.128532/3.59
[main] Time assemble (wall/proc) 0.0883033/2.33
[main] Time solve (wall/proc) 0.0219372/0.57
[main] Stop crit:        6.93561e-13
[main] 50%...
[main] Stop crit:        0.153279
Ebkt times:              0.00891688/0.24
Eval Ebkt times:         0.0310027/0.9
PiPjPk times:            0.0299332/0.84
Eval PiPjPk times:       0.0068749/0.2
L2prod times:            0.026702/0.72
Total time:              0.143675/4.03
[main] Time assemble (wall/proc) 0.084978/2.2
[main] Time solve (wall/proc) 0.0160865/0.14
[main] Stop crit:        3.50062e-05
Ebkt times:              0.042187/1.15
Eval Ebkt times:         0.0229436/0.62
PiPjPk times:            0.0210076/0.58
Eval PiPjPk times:       0.0294964/0.78
L2prod times:            0.0943362/2.55
Total time:              0.34539/9.36
[main] Time assemble (wall/proc) 0.12135/3.22
[main] Time solve (wall/proc) 0.0217348/0.57
[main] Stop crit:        1.19655e-12
[main] 60%...
[main] Stop crit:        0.151943
Ebkt times:              0.0579283/1.63
Eval Ebkt times:         0.0306905/0.86
PiPjPk times:            0.0210729/0.58
Eval PiPjPk times:       0.00684465/0.18
L2prod times:            0.0779322/2.13
Total time:              0.293057/7.97
[main] Time assemble (wall/proc) 0.115132/2.49
[main] Time solve (wall/proc) 0.01503/0.11
[main] Stop crit:        2.94213e-05
Ebkt times:              0.0102613/0.27
Eval Ebkt times:         0.0255129/0.72
PiPjPk times:            0.0820252/2.29
Eval PiPjPk times:       0.0565348/1.6
L2prod times:            0.0364277/1.01
Total time:              0.257136/7.18
[main] Time assemble (wall/proc) 0.105778/2.85
[main] Time solve (wall/proc) 0.0217611/0.57
[main] Stop crit:        1.26768e-12
[main] 70%...
[main] Stop crit:        0.137029
Ebkt times:              0.00903577/0.24
Eval Ebkt times:         0.0306369/0.87
PiPjPk times:            0.0465787/1.3
Eval PiPjPk times:       0.00715979/0.19
L2prod times:            0.0256423/0.7
Total time:              0.160825/4.47
[main] Time assemble (wall/proc) 0.0841311/2.25
[main] Time solve (wall/proc) 0.0170893/0.22
[main] Stop crit:        1.95082e-05
Ebkt times:              0.00992692/0.25
Eval Ebkt times:         0.0253866/0.69
PiPjPk times:            0.0690527/1.96
Eval PiPjPk times:       0.00777894/0.21
L2prod times:            0.0242864/0.71
Total time:              0.171715/4.8
[main] Time assemble (wall/proc) 0.0956618/2.57
[main] Time solve (wall/proc) 0.0216718/0.56
[main] Stop crit:        5.80967e-13
[main] 80%...
[main] Stop crit:        0.109778
Ebkt times:              0.00905438/0.23
Eval Ebkt times:         0.0369942/0.99
PiPjPk times:            0.0303677/0.83
Eval PiPjPk times:       0.00978194/0.28
L2prod times:            0.0218516/0.63
Total time:              0.14651/4.06
[main] Time assemble (wall/proc) 0.0875787/2.3
[main] Time solve (wall/proc) 0.0162728/0.14
[main] Stop crit:        1.074e-05
Ebkt times:              0.00887906/0.25
Eval Ebkt times:         0.0224768/0.64
PiPjPk times:            0.0653713/1.82
Eval PiPjPk times:       0.00696834/0.19
L2prod times:            0.0218376/0.56
Total time:              0.162853/4.55
[main] Time assemble (wall/proc) 0.0856466/2.29
[main] Time solve (wall/proc) 0.0216932/0.57
[main] Stop crit:        1.28452e-13
[main] 90%...
[main] Stop crit:        0.0851463
Ebkt times:              0.0095747/0.24
Eval Ebkt times:         0.0283581/0.8
PiPjPk times:            0.0398697/1.12
Eval PiPjPk times:       0.0234896/0.64
L2prod times:            0.0215612/0.59
Total time:              0.163303/4.53
[main] Time assemble (wall/proc) 0.0865669/2.32
[main] Time solve (wall/proc) 0.0207135/0.42
[main] Stop crit:        5.17308e-06
Ebkt times:              0.00884536/0.26
Eval Ebkt times:         0.0225469/0.67
PiPjPk times:            0.0305764/0.85
Eval PiPjPk times:       0.0373425/1.08
L2prod times:            0.0224043/0.59
Total time:              0.151145/4.23
[main] Time assemble (wall/proc) 0.0848613/2.27
[main] Time solve (wall/proc) 0.0217759/0.57
[main] Stop crit:        1.85973e-14
[main] Time run (wall/proc) 4.04925/104.12
[main] Compute errors
[main] Electric field error = 0.172563
[main] Potential error = 0.215507
[main] Lambda = 7.97192
[main] Maximum residual = 1.01662e-14
[main] Maximum constraint difference = 2.83019
[main] Time norms (wall/proc) 0.00676028/0.18
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 64 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.037037
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0225805/0.39
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.465701/1.68
[main] Initial constraint norm: 3.5008
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0642197
Ebkt times:              0.0882857/2.49
Eval Ebkt times:         0.25583/6.56
PiPjPk times:            0.18214/4.57
Eval PiPjPk times:       0.0805259/2.27
L2prod times:            0.206836/5.59
Total time:              1.1718/30.73
[main] Time assemble (wall/proc) 0.340682/1.75
[main] Time solve (wall/proc) 0.198929/1.98
[main] Stop crit:        2.83375e-07
[main] Stop crit:        0.0392524
Ebkt times:              0.0854033/2.28
Eval Ebkt times:         0.244196/6.24
PiPjPk times:            0.18005/4.75
Eval PiPjPk times:       0.0663935/2.07
L2prod times:            0.212091/5.68
Total time:              1.12535/29.67
[main] Time assemble (wall/proc) 0.348235/1.73
[main] Time solve (wall/proc) 0.159021/1.35
[main] Stop crit:        9.68567e-08
[main] Stop crit:        0.0471016
Ebkt times:              0.0867867/2.37
Eval Ebkt times:         0.241178/7.17
PiPjPk times:            0.189102/5.12
Eval PiPjPk times:       0.0640693/1.59
L2prod times:            0.211237/4.92
Total time:              1.12398/30.15
[main] Time assemble (wall/proc) 0.335477/1.72
[main] Time solve (wall/proc) 0.174511/1.64
[main] Stop crit:        7.84498e-08
[main] 11%...
[main] Stop crit:        0.050996
Ebkt times:              0.0885944/2.19
Eval Ebkt times:         0.238174/7.58
PiPjPk times:            0.185245/5.1
Eval PiPjPk times:       0.0645804/1.55
L2prod times:            0.205628/4.91
Total time:              1.11585/29.84
[main] Time assemble (wall/proc) 0.318414/1.69
[main] Time solve (wall/proc) 0.159185/1.36
[main] Stop crit:        9.88493e-08
[main] Stop crit:        0.050775
Ebkt times:              0.0887091/2.38
Eval Ebkt times:         0.246885/7.2
PiPjPk times:            0.187732/4.83
Eval PiPjPk times:       0.0649313/1.95
L2prod times:            0.219132/5.37
Total time:              1.14776/30.91
[main] Time assemble (wall/proc) 0.316132/1.73
[main] Time solve (wall/proc) 0.167521/1.49
[main] Stop crit:        1.01556e-07
[main] Stop crit:        0.0506947
Ebkt times:              0.090647/2.69
Eval Ebkt times:         0.24267/6.62
PiPjPk times:            0.180227/4.32
Eval PiPjPk times:       0.0636233/1.86
L2prod times:            0.208018/5.57
Total time:              1.11536/29.58
[main] Time assemble (wall/proc) 0.327504/1.7
[main] Time solve (wall/proc) 0.174547/1.62
[main] Stop crit:        1.08393e-07
[main] 22%...
[main] Stop crit:        0.0514512
Ebkt times:              0.086972/2.16
Eval Ebkt times:         0.240267/7.28
PiPjPk times:            0.183424/4.7
Eval PiPjPk times:       0.0628051/1.89
L2prod times:            0.211275/5.04
Total time:              1.11224/29.76
[main] Time assemble (wall/proc) 0.333006/1.7
[main] Time solve (wall/proc) 0.158765/1.35
[main] Stop crit:        1.20127e-07
[main] Stop crit:        0.0517994
Ebkt times:              0.0888707/2.46
Eval Ebkt times:         0.236762/7.22
PiPjPk times:            0.179716/4.93
Eval PiPjPk times:       0.0624811/1.53
L2prod times:            0.206943/4.79
Total time:              1.09533/29.34
[main] Time assemble (wall/proc) 0.318948/1.67
[main] Time solve (wall/proc) 0.17272/1.57
[main] Stop crit:        1.299e-07
[main] Stop crit:        0.0509455
Ebkt times:              0.0888632/2.69
Eval Ebkt times:         0.242053/6.58
PiPjPk times:            0.181049/3.83
Eval PiPjPk times:       0.0642434/2.54
L2prod times:            0.206986/5.5
Total time:              1.11608/30.13
[main] Time assemble (wall/proc) 0.320704/1.7
[main] Time solve (wall/proc) 0.159126/1.32
[main] Stop crit:        1.35551e-07
[main] 33%...
[main] Stop crit:        0.0491052
Ebkt times:              0.0891512/2.36
Eval Ebkt times:         0.242881/7.67
PiPjPk times:            0.193638/5.28
Eval PiPjPk times:       0.0656798/1.98
L2prod times:            0.207044/5.07
Total time:              1.13567/30.14
[main] Time assemble (wall/proc) 0.334817/1.72
[main] Time solve (wall/proc) 0.173902/1.62
[main] Stop crit:        1.38659e-07
[main] Stop crit:        0.0469158
Ebkt times:              0.0846619/2.11
Eval Ebkt times:         0.238163/7.37
PiPjPk times:            0.191158/4.85
Eval PiPjPk times:       0.0630403/1.98
L2prod times:            0.21728/5.02
Total time:              1.12223/29.72
[main] Time assemble (wall/proc) 0.327918/1.7
[main] Time solve (wall/proc) 0.158029/1.34
[main] Stop crit:        1.4132e-07
[main] Stop crit:        0.0449024
Ebkt times:              0.0896826/2.41
Eval Ebkt times:         0.237396/6.9
PiPjPk times:            0.180643/4.77
Eval PiPjPk times:       0.0629535/1.67
L2prod times:            0.206882/5.07
Total time:              1.10109/29.55
[main] Time assemble (wall/proc) 0.333456/1.69
[main] Time solve (wall/proc) 0.172753/1.61
[main] Stop crit:        1.44296e-07
[main] 44%...
[main] Stop crit:        0.0433216
Ebkt times:              0.0924602/2.2
Eval Ebkt times:         0.245038/7.05
PiPjPk times:            0.189586/4.96
Eval PiPjPk times:       0.0651788/1.89
L2prod times:            0.216005/5.65
Total time:              1.14402/30.43
[main] Time assemble (wall/proc) 0.327241/1.73
[main] Time solve (wall/proc) 0.171296/1.57
[main] Stop crit:        1.46947e-07
[main] Stop crit:        0.0422109
Ebkt times:              0.0865568/2.32
Eval Ebkt times:         0.24513/7.34
PiPjPk times:            0.191456/5.21
Eval PiPjPk times:       0.0637866/1.44
L2prod times:            0.226308/5.29
Total time:              1.14763/30.58
[main] Time assemble (wall/proc) 0.319469/1.72
[main] Time solve (wall/proc) 0.176975/1.68
[main] Stop crit:        1.47904e-07
[main] Stop crit:        0.0414846
Ebkt times:              0.0917595/2.56
Eval Ebkt times:         0.245732/7.52
PiPjPk times:            0.186614/5.13
Eval PiPjPk times:       0.0644521/1.51
L2prod times:            0.213438/5.1
Total time:              1.13652/30.95
[main] Time assemble (wall/proc) 0.324053/1.73
[main] Time solve (wall/proc) 0.155571/1.27
[main] Stop crit:        1.45997e-07
[main] 55%...
[main] Stop crit:        0.0410211
Ebkt times:              0.0873026/1.7
Eval Ebkt times:         0.231591/5.39
PiPjPk times:            0.183556/4.8
Eval PiPjPk times:       0.0648821/2.03
L2prod times:            0.202433/5.03
Total time:              1.08974/27.04
[main] Time assemble (wall/proc) 0.330015/1.64
[main] Time solve (wall/proc) 0.162276/1.42
[main] Stop crit:        1.41078e-07
[main] Stop crit:        0.0407079
Ebkt times:              0.0859959/2.37
Eval Ebkt times:         0.241766/6.96
PiPjPk times:            0.194448/5.53
Eval PiPjPk times:       0.0649363/2.04
L2prod times:            0.218599/5.28
Total time:              1.14193/30.34
[main] Time assemble (wall/proc) 0.352692/1.76
[main] Time solve (wall/proc) 0.161877/1.42
[main] Stop crit:        1.34172e-07
[main] Stop crit:        0.0404361
Ebkt times:              0.0889737/2.68
Eval Ebkt times:         0.241338/6.64
PiPjPk times:            0.179688/4.13
Eval PiPjPk times:       0.063864/2.47
L2prod times:            0.209723/5.42
Total time:              1.11383/29.83
[main] Time assemble (wall/proc) 0.325325/1.71
[main] Time solve (wall/proc) 0.181094/1.64
[main] Stop crit:        1.26792e-07
[main] 66%...
[main] Stop crit:        0.0400863
Ebkt times:              0.0872191/2.09
Eval Ebkt times:         0.245141/7.49
PiPjPk times:            0.192232/4.84
Eval PiPjPk times:       0.0661959/1.97
L2prod times:            0.204357/4.55
Total time:              1.1315/29.62
[main] Time assemble (wall/proc) 0.359454/1.74
[main] Time solve (wall/proc) 0.15937/1.27
[main] Stop crit:        1.20003e-07
[main] Stop crit:        0.0395416
Ebkt times:              0.0860419/1.68
Eval Ebkt times:         0.241239/7.7
PiPjPk times:            0.194589/4.89
Eval PiPjPk times:       0.0638147/1.66
L2prod times:            0.212272/4.83
Total time:              1.12874/29.18
[main] Time assemble (wall/proc) 0.349125/1.74
[main] Time solve (wall/proc) 0.1545/1.26
[main] Stop crit:        1.1401e-07
[main] Stop crit:        0.0387262
Ebkt times:              0.0903048/2.3
Eval Ebkt times:         0.241719/7.23
PiPjPk times:            0.179089/4.12
Eval PiPjPk times:       0.0630258/2.1
L2prod times:            0.208249/5
Total time:              1.10849/29.53
[main] Time assemble (wall/proc) 0.314181/1.69
[main] Time solve (wall/proc) 0.159483/1.35
[main] Stop crit:        1.08459e-07
[main] 77%...
[main] Stop crit:        0.0376344
Ebkt times:              0.0867875/2.41
Eval Ebkt times:         0.240095/7.44
PiPjPk times:            0.195689/5.21
Eval PiPjPk times:       0.0637379/1.58
L2prod times:            0.20909/4.87
Total time:              1.1234/29.59
[main] Time assemble (wall/proc) 0.334647/1.7
[main] Time solve (wall/proc) 0.158256/1.27
[main] Stop crit:        1.02998e-07
[main] Stop crit:        0.0363322
Ebkt times:              0.0879617/2.23
Eval Ebkt times:         0.239745/6.97
PiPjPk times:            0.178754/4.48
Eval PiPjPk times:       0.0625287/1.7
L2prod times:            0.205727/4.6
Total time:              1.09945/28.84
[main] Time assemble (wall/proc) 0.340929/1.69
[main] Time solve (wall/proc) 0.162934/1.29
[main] Stop crit:        9.75661e-08
[main] Stop crit:        0.0349324
Ebkt times:              0.0875585/2.03
Eval Ebkt times:         0.242283/7.68
PiPjPk times:            0.190314/4.94
Eval PiPjPk times:       0.0633566/1.79
L2prod times:            0.215357/5.01
Total time:              1.12529/29.92
[main] Time assemble (wall/proc) 0.330742/1.72
[main] Time solve (wall/proc) 0.162342/1.37
[main] Stop crit:        9.23574e-08
[main] 88%...
[main] Stop crit:        0.0335574
Ebkt times:              0.0892259/1.78
Eval Ebkt times:         0.247152/6.62
PiPjPk times:            0.180764/5.08
Eval PiPjPk times:       0.0647986/1.61
L2prod times:            0.222002/6.01
Total time:              1.13473/29.81
[main] Time assemble (wall/proc) 0.32862/1.73
[main] Time solve (wall/proc) 0.170707/1.56
[main] Stop crit:        8.76426e-08
[main] Stop crit:        0.0323079
Ebkt times:              0.089744/1.75
Eval Ebkt times:         0.244354/7.02
PiPjPk times:            0.191763/4.72
Eval PiPjPk times:       0.0658623/1.86
L2prod times:            0.211005/5.43
Total time:              1.14063/29.65
[main] Time assemble (wall/proc) 0.341223/1.74
[main] Time solve (wall/proc) 0.161212/1.42
[main] Stop crit:        8.36218e-08
[main] Stop crit:        0.0312448
Ebkt times:              0.0877731/2.36
Eval Ebkt times:         0.242015/7.14
PiPjPk times:            0.18509/4.51
Eval PiPjPk times:       0.0634016/2.12
L2prod times:            0.214865/5.26
Total time:              1.12454/30.1
[main] Time assemble (wall/proc) 0.315828/1.7
[main] Time solve (wall/proc) 0.173274/1.6
[main] Stop crit:        8.03832e-08
[main] Time run (wall/proc) 25.1454/390.11
[main] Compute errors
[main] Electric field error = 0.0242353
[main] Potential error = 0.0271128
[main] Lambda = 0.897881
[main] Maximum residual = 1.88343e-15
[main] Maximum constraint difference = 4.43974
[main] Time norms (wall/proc) 0.0223322/0.62
[main] Mesh diameter 0.433013
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00934579
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.107283/2.57
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.51186/12.25
[main] Initial constraint norm: 5.12029
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00983858
Ebkt times:              0.688207/18.01
Eval Ebkt times:         2.20751/61
PiPjPk times:            1.4365/39.03
Eval PiPjPk times:       0.649101/17.8
L2prod times:            1.64103/44.02
Total time:              9.91084/265.81
[main] Time assemble (wall/proc) 2.86837/14.52
[main] Time solve (wall/proc) 1.44504/17.24
[main] Stop crit:        2.48367e-10
[main] Stop crit:        0.0102113
Ebkt times:              0.704843/19.08
Eval Ebkt times:         2.20229/61.53
PiPjPk times:            1.45881/40.44
Eval PiPjPk times:       0.601754/16.49
L2prod times:            1.6552/45.34
Total time:              9.5828/264.06
[main] Time assemble (wall/proc) 2.86694/14.57
[main] Time solve (wall/proc) 1.36908/16.84
[main] Stop crit:        2.0047e-10
[main] Stop crit:        0.0108053
Ebkt times:              0.723826/20.72
Eval Ebkt times:         2.18154/60.77
PiPjPk times:            1.47274/40.98
Eval PiPjPk times:       0.558492/15.68
L2prod times:            1.69453/47.41
Total time:              9.44431/261.51
[main] Time assemble (wall/proc) 2.81791/14.52
[main] Time solve (wall/proc) 1.37662/16.95
[main] Stop crit:        1.57798e-10
[main] Stop crit:        0.0113196
Ebkt times:              0.718463/19.85
Eval Ebkt times:         2.19546/60.92
PiPjPk times:            1.48401/41.77
Eval PiPjPk times:       0.563534/15.5
L2prod times:            1.68979/47.39
Total time:              9.49947/263.79
[main] Time assemble (wall/proc) 2.80291/14.59
[main] Time solve (wall/proc) 1.37483/17.11
[main] Stop crit:        1.33698e-10
[main] Stop crit:        0.0115775
Ebkt times:              0.718182/19.21
Eval Ebkt times:         2.19975/60.86
PiPjPk times:            1.48532/41.4
Eval PiPjPk times:       0.562038/15.36
L2prod times:            1.71861/47.95
Total time:              9.51339/262.59
[main] Time assemble (wall/proc) 2.86171/14.61
[main] Time solve (wall/proc) 1.3763/16.69
[main] Stop crit:        1.27022e-10
[main] Stop crit:        0.0116126
Ebkt times:              0.721408/20.65
Eval Ebkt times:         2.19472/60.52
PiPjPk times:            1.48262/40.18
Eval PiPjPk times:       0.562946/16.14
L2prod times:            1.68813/47.73
Total time:              9.47889/263.04
[main] Time assemble (wall/proc) 2.81921/14.55
[main] Time solve (wall/proc) 1.3584/16.84
[main] Stop crit:        1.26989e-10
[main] Stop crit:        0.0115588
Ebkt times:              0.727782/20.02
Eval Ebkt times:         2.22179/61.87
PiPjPk times:            1.50394/41.39
Eval PiPjPk times:       0.567776/15.8
L2prod times:            1.70345/47.61
Total time:              9.60512/265.48
[main] Time assemble (wall/proc) 2.83983/14.71
[main] Time solve (wall/proc) 1.36088/16.77
[main] Stop crit:        1.27031e-10
[main] Stop crit:        0.0115377
Ebkt times:              0.72075/20.05
Eval Ebkt times:         2.18244/60.79
PiPjPk times:            1.47853/40.34
Eval PiPjPk times:       0.558308/15.69
L2prod times:            1.69018/46.96
Total time:              9.44347/260.59
[main] Time assemble (wall/proc) 2.85652/14.57
[main] Time solve (wall/proc) 1.38427/16.86
[main] Stop crit:        1.26881e-10
[main] Stop crit:        0.0116119
Ebkt times:              0.720213/19.5
Eval Ebkt times:         2.2017/61.41
PiPjPk times:            1.48871/42.04
Eval PiPjPk times:       0.554969/15.42
L2prod times:            1.68617/47.75
Total time:              9.45554/262.31
[main] Time assemble (wall/proc) 2.82748/14.54
[main] Time solve (wall/proc) 1.36083/16.85
[main] Stop crit:        1.28251e-10
[main] Stop crit:        0.0117861
Ebkt times:              0.725978/19.72
Eval Ebkt times:         2.21645/62.37
PiPjPk times:            1.50032/40.83
Eval PiPjPk times:       0.56859/15.55
L2prod times:            1.71772/47.62
Total time:              9.6113/265.38
[main] Time assemble (wall/proc) 2.83125/14.65
[main] Time solve (wall/proc) 1.36584/16.9
[main] Stop crit:        1.3169e-10
[main] Stop crit:        0.0120239
Ebkt times:              0.725074/20.36
Eval Ebkt times:         2.20435/62.64
PiPjPk times:            1.49131/41.17
Eval PiPjPk times:       0.558976/15.27
L2prod times:            1.71538/47.6
Total time:              9.50662/265.03
[main] Time assemble (wall/proc) 2.83252/14.6
[main] Time solve (wall/proc) 1.35304/16.59
[main] Stop crit:        1.36082e-10
[main] 10%...
[main] Stop crit:        0.0122677
Ebkt times:              0.720893/19.91
Eval Ebkt times:         2.18817/60.88
PiPjPk times:            1.49021/41.26
Eval PiPjPk times:       0.557454/15.43
L2prod times:            1.6903/47.21
Total time:              9.45486/262.43
[main] Time assemble (wall/proc) 2.80614/14.51
[main] Time solve (wall/proc) 1.34511/16.53
[main] Stop crit:        1.39795e-10
[main] Stop crit:        0.0124614
Ebkt times:              0.723031/19.86
Eval Ebkt times:         2.18441/60.32
PiPjPk times:            1.49181/39.82
Eval PiPjPk times:       0.557277/15.31
L2prod times:            1.67464/47.54
Total time:              9.43391/261.08
[main] Time assemble (wall/proc) 2.81303/14.45
[main] Time solve (wall/proc) 1.38129/16.74
[main] Stop crit:        1.41758e-10
[main] Stop crit:        0.0125696
Ebkt times:              0.731169/20.02
Eval Ebkt times:         2.24596/62.68
PiPjPk times:            1.51456/41.95
Eval PiPjPk times:       0.578955/16.2
L2prod times:            1.73348/48.75
Total time:              9.77491/270.99
[main] Time assemble (wall/proc) 2.83811/14.89
[main] Time solve (wall/proc) 1.392/16.64
[main] Stop crit:        1.41768e-10
[main] Stop crit:        0.0125841
Ebkt times:              0.731505/20.5
Eval Ebkt times:         2.22623/62.42
PiPjPk times:            1.49448/40.93
Eval PiPjPk times:       0.567949/16.13
L2prod times:            1.70026/47
Total time:              9.62141/267.15
[main] Time assemble (wall/proc) 2.8134/14.71
[main] Time solve (wall/proc) 1.35236/16.69
[main] Stop crit:        1.40279e-10
[main] Stop crit:        0.012519
Ebkt times:              0.722952/19.53
Eval Ebkt times:         2.19845/61.98
PiPjPk times:            1.48417/40.99
Eval PiPjPk times:       0.562075/15.29
L2prod times:            1.67952/45.54
Total time:              9.49343/262.05
[main] Time assemble (wall/proc) 2.81276/14.58
[main] Time solve (wall/proc) 1.35673/16.77
[main] Stop crit:        1.38028e-10
[main] Stop crit:        0.0123979
Ebkt times:              0.729451/20.5
Eval Ebkt times:         2.21129/62.27
PiPjPk times:            1.48566/41.5
Eval PiPjPk times:       0.55809/14.83
L2prod times:            1.69886/47.44
Total time:              9.50358/263.9
[main] Time assemble (wall/proc) 2.8706/14.68
[main] Time solve (wall/proc) 1.36796/17.01
[main] Stop crit:        1.35691e-10
[main] Stop crit:        0.0122436
Ebkt times:              0.714227/20.06
Eval Ebkt times:         2.1818/60.07
PiPjPk times:            1.48202/40.8
Eval PiPjPk times:       0.555016/16.27
L2prod times:            1.71407/47.5
Total time:              9.41739/262.04
[main] Time assemble (wall/proc) 2.81954/14.51
[main] Time solve (wall/proc) 1.36188/16.92
[main] Stop crit:        1.33702e-10
[main] Stop crit:        0.0120717
Ebkt times:              0.726382/19.9
Eval Ebkt times:         2.18735/59.52
PiPjPk times:            1.49404/40.61
Eval PiPjPk times:       0.560928/16.25
L2prod times:            1.6982/47.26
Total time:              9.48152/262.36
[main] Time assemble (wall/proc) 2.82982/14.55
[main] Time solve (wall/proc) 1.38715/16.76
[main] Stop crit:        1.32281e-10
[main] Stop crit:        0.0118908
Ebkt times:              0.728031/20.31
Eval Ebkt times:         2.20217/62.1
PiPjPk times:            1.49211/41.45
Eval PiPjPk times:       0.565099/15.51
L2prod times:            1.68641/46.28
Total time:              9.55618/264.02
[main] Time assemble (wall/proc) 2.82646/14.65
[main] Time solve (wall/proc) 1.40095/16.92
[main] Stop crit:        1.31584e-10
[main] Stop crit:        0.0117048
Ebkt times:              0.730106/20.1
Eval Ebkt times:         2.20186/60.99
PiPjPk times:            1.49417/40.94
Eval PiPjPk times:       0.56685/15.95
L2prod times:            1.69664/47.8
Total time:              9.55682/264.54
[main] Time assemble (wall/proc) 2.85003/14.69
[main] Time solve (wall/proc) 1.37151/16.91
[main] Stop crit:        1.31811e-10
[main] Stop crit:        0.0115166
Ebkt times:              0.71346/20.11
Eval Ebkt times:         2.19086/61.22
PiPjPk times:            1.48045/40.8
Eval PiPjPk times:       0.559663/16.03
L2prod times:            1.67959/47.04
Total time:              9.42908/262.66
[main] Time assemble (wall/proc) 2.84422/14.54
[main] Time solve (wall/proc) 1.34767/16.62
[main] Stop crit:        1.33159e-10
[main] 20%...
[main] Stop crit:        0.0113302
Ebkt times:              0.710083/20.2
Eval Ebkt times:         2.17318/60.58
PiPjPk times:            1.47468/40.61
Eval PiPjPk times:       0.558801/15.24
L2prod times:            1.67362/46.98
Total time:              9.38439/260.06
[main] Time assemble (wall/proc) 2.87328/14.55
[main] Time solve (wall/proc) 1.36285/16.88
[main] Stop crit:        1.35656e-10
[main] Stop crit:        0.0111514
Ebkt times:              0.723248/19.68
Eval Ebkt times:         2.21855/60.73
PiPjPk times:            1.48746/41.45
Eval PiPjPk times:       0.563452/15.41
L2prod times:            1.72441/48.53
Total time:              9.57753/263.75
[main] Time assemble (wall/proc) 2.8323/14.69
[main] Time solve (wall/proc) 1.38428/16.62
[main] Stop crit:        1.3903e-10
[main] Stop crit:        0.0109868
Ebkt times:              0.71961/19.79
Eval Ebkt times:         2.2091/62.14
PiPjPk times:            1.48875/41.56
Eval PiPjPk times:       0.554347/15.13
L2prod times:            1.70876/46.44
Total time:              9.47955/263.09
[main] Time assemble (wall/proc) 2.81303/14.54
[main] Time solve (wall/proc) 1.37088/16.89
[main] Stop crit:        1.42745e-10
[main] Stop crit:        0.0108426
Ebkt times:              0.728011/20.05
Eval Ebkt times:         2.22811/62.2
PiPjPk times:            1.50854/41.52
Eval PiPjPk times:       0.566227/16.06
L2prod times:            1.70636/47.52
Total time:              9.62084/265.97
[main] Time assemble (wall/proc) 2.85955/14.73
[main] Time solve (wall/proc) 1.35832/16.53
[main] Stop crit:        1.4617e-10
[main] Stop crit:        0.0107236
Ebkt times:              0.725224/19.91
Eval Ebkt times:         2.20432/60.67
PiPjPk times:            1.49979/41.52
Eval PiPjPk times:       0.563109/15.93
L2prod times:            1.71418/47.96
Total time:              9.56352/263.76
[main] Time assemble (wall/proc) 2.85929/14.68
[main] Time solve (wall/proc) 1.37125/16.78
[main] Stop crit:        1.48778e-10
[main] Stop crit:        0.0106324
Ebkt times:              0.717097/19.51
Eval Ebkt times:         2.20706/61.09
PiPjPk times:            1.48696/41.14
Eval PiPjPk times:       0.57034/15.52
L2prod times:            1.69781/47.13
Total time:              9.55497/263.1
[main] Time assemble (wall/proc) 2.86472/14.67
[main] Time solve (wall/proc) 1.34708/16.55
[main] Stop crit:        1.50285e-10
[main] Stop crit:        0.0105696
Ebkt times:              0.727115/20.93
Eval Ebkt times:         2.19114/60.08
PiPjPk times:            1.48553/40.7
Eval PiPjPk times:       0.561938/15.65
L2prod times:            1.69954/47.87
Total time:              9.46959/262.56
[main] Time assemble (wall/proc) 2.84008/14.53
[main] Time solve (wall/proc) 1.36257/16.74
[main] Stop crit:        1.50669e-10
[main] Stop crit:        0.0105348
Ebkt times:              0.723516/20.05
Eval Ebkt times:         2.20055/61.23
PiPjPk times:            1.48049/41.45
Eval PiPjPk times:       0.570543/15.82
L2prod times:            1.69897/47.01
Total time:              9.53376/263.69
[main] Time assemble (wall/proc) 2.8439/14.62
[main] Time solve (wall/proc) 1.35517/16.44
[main] Stop crit:        1.50119e-10
[main] Stop crit:        0.0105263
Ebkt times:              0.724852/20.06
Eval Ebkt times:         2.21414/62.4
PiPjPk times:            1.47456/40.28
Eval PiPjPk times:       0.566446/16.03
L2prod times:            1.6965/47.25
Total time:              9.53665/264.76
[main] Time assemble (wall/proc) 2.84363/14.63
[main] Time solve (wall/proc) 1.35685/16.37
[main] Stop crit:        1.48932e-10
[main] Stop crit:        0.0105419
Ebkt times:              0.7165/20.22
Eval Ebkt times:         2.18104/60.35
PiPjPk times:            1.47918/41.17
Eval PiPjPk times:       0.562368/14.57
L2prod times:            1.68364/47.41
Total time:              9.42927/262
[main] Time assemble (wall/proc) 2.8469/14.55
[main] Time solve (wall/proc) 1.40946/17.02
[main] Stop crit:        1.47421e-10
[main] Stop crit:        0.0105791
Ebkt times:              0.719561/19.47
Eval Ebkt times:         2.21449/61.51
PiPjPk times:            1.48216/41.27
Eval PiPjPk times:       0.564861/15.43
L2prod times:            1.70878/47.55
Total time:              9.55762/264
[main] Time assemble (wall/proc) 2.82562/14.63
[main] Time solve (wall/proc) 1.36628/16.87
[main] Stop crit:        1.45844e-10
[main] 30%...
[main] Stop crit:        0.0106351
Ebkt times:              0.727574/20.14
Eval Ebkt times:         2.21248/61.75
PiPjPk times:            1.48967/41.9
Eval PiPjPk times:       0.56533/15.1
L2prod times:            1.71525/48.43
Total time:              9.57404/265.41
[main] Time assemble (wall/proc) 2.82599/14.66
[main] Time solve (wall/proc) 1.37166/16.89
[main] Stop crit:        1.44372e-10
[main] Stop crit:        0.0107068
Ebkt times:              0.727781/19.73
Eval Ebkt times:         2.2062/62.1
PiPjPk times:            1.48658/41.46
Eval PiPjPk times:       0.558393/15.6
L2prod times:            1.69302/48.01
Total time:              9.47992/263.93
[main] Time assemble (wall/proc) 2.83026/14.59
[main] Time solve (wall/proc) 1.3549/16.66
[main] Stop crit:        1.4309e-10
[main] Stop crit:        0.0107907
Ebkt times:              0.724865/19.55
Eval Ebkt times:         2.21843/60.89
PiPjPk times:            1.49869/41.27
Eval PiPjPk times:       0.564695/16.3
L2prod times:            1.7203/47.58
Total time:              9.59573/264.67
[main] Time assemble (wall/proc) 2.8603/14.68
[main] Time solve (wall/proc) 1.40403/16.96
[main] Stop crit:        1.42015e-10
[main] Stop crit:        0.0108829
Ebkt times:              0.713588/19.97
Eval Ebkt times:         2.18229/60.05
PiPjPk times:            1.48508/40.88
Eval PiPjPk times:       0.57717/15.55
L2prod times:            1.7171/46.75
Total time:              9.52128/260.03
[main] Time assemble (wall/proc) 2.85219/14.45
[main] Time solve (wall/proc) 1.35839/16.8
[main] Stop crit:        1.41119e-10
[main] Stop crit:        0.0109788
Ebkt times:              0.725833/19.77
Eval Ebkt times:         2.21858/61.81
PiPjPk times:            1.49751/41.33
Eval PiPjPk times:       0.56375/15.17
L2prod times:            1.71808/47.54
Total time:              9.5946/265.26
[main] Time assemble (wall/proc) 2.8449/14.71
[main] Time solve (wall/proc) 1.36126/16.67
[main] Stop crit:        1.4035e-10
[main] Stop crit:        0.0110735
Ebkt times:              0.720329/19.43
Eval Ebkt times:         2.17926/59.95
PiPjPk times:            1.47192/41.28
Eval PiPjPk times:       0.560957/15.39
L2prod times:            1.69536/47.54
Total time:              9.44002/261.36
[main] Time assemble (wall/proc) 2.81988/14.53
[main] Time solve (wall/proc) 1.32898/15.98
[main] Stop crit:        1.39651e-10
[main] Stop crit:        0.0111621
Ebkt times:              0.721113/20.27
Eval Ebkt times:         2.22164/60.88
PiPjPk times:            1.47717/40.7
Eval PiPjPk times:       0.560182/15.27
L2prod times:            1.70413/47.89
Total time:              9.52911/264.47
[main] Time assemble (wall/proc) 2.85129/14.7
[main] Time solve (wall/proc) 1.36318/16.79
[main] Stop crit:        1.38981e-10
[main] Stop crit:        0.0112395
Ebkt times:              0.726681/20.41
Eval Ebkt times:         2.21939/62.01
PiPjPk times:            1.50222/40.53
Eval PiPjPk times:       0.565434/16.15
L2prod times:            1.70652/47.08
Total time:              9.61468/266.18
[main] Time assemble (wall/proc) 2.82891/14.67
[main] Time solve (wall/proc) 1.35768/16.79
[main] Stop crit:        1.38316e-10
[main] Stop crit:        0.0113013
Ebkt times:              0.721418/19.99
Eval Ebkt times:         2.20396/60.94
PiPjPk times:            1.48289/40.71
Eval PiPjPk times:       0.5584/15.72
L2prod times:            1.70008/47.37
Total time:              9.5046/263.21
[main] Time assemble (wall/proc) 2.82637/14.61
[main] Time solve (wall/proc) 1.35267/16.72
[main] Stop crit:        1.37654e-10
[main] Stop crit:        0.0113437
Ebkt times:              0.713449/19.19
Eval Ebkt times:         2.19487/61.31
PiPjPk times:            1.47261/41.89
Eval PiPjPk times:       0.560163/14.81
L2prod times:            1.69771/47.34
Total time:              9.451/262
[main] Time assemble (wall/proc) 2.81158/14.6
[main] Time solve (wall/proc) 1.36068/16.69
[main] Stop crit:        1.3701e-10
[main] 40%...
[main] Stop crit:        0.0113643
Ebkt times:              0.71352/18.71
Eval Ebkt times:         2.16671/60.27
PiPjPk times:            1.47464/41.31
Eval PiPjPk times:       0.556902/15.25
L2prod times:            1.72891/49.07
Total time:              9.40814/260.71
[main] Time assemble (wall/proc) 2.82473/14.55
[main] Time solve (wall/proc) 1.361/16.94
[main] Stop crit:        1.36412e-10
[main] Stop crit:        0.0113615
Ebkt times:              0.723579/19.75
Eval Ebkt times:         2.18412/60.05
PiPjPk times:            1.48239/40.81
Eval PiPjPk times:       0.554578/15.84
L2prod times:            1.69343/47.32
Total time:              9.44906/260.75
[main] Time assemble (wall/proc) 2.84742/14.5
[main] Time solve (wall/proc) 1.36461/16.8
[main] Stop crit:        1.3589e-10
[main] Stop crit:        0.0113351
Ebkt times:              0.720494/18.57
Eval Ebkt times:         2.19932/62.05
PiPjPk times:            1.49258/41.66
Eval PiPjPk times:       0.57198/15.23
L2prod times:            1.69429/46.24
Total time:              9.52036/262.96
[main] Time assemble (wall/proc) 2.80831/14.6
[main] Time solve (wall/proc) 1.38651/16.68
[main] Stop crit:        1.35476e-10
[main] Stop crit:        0.0112861
Ebkt times:              0.731338/19.65
Eval Ebkt times:         2.1983/62.17
PiPjPk times:            1.4882/41.76
Eval PiPjPk times:       0.565572/14.81
L2prod times:            1.70024/47.23
Total time:              9.53246/263.03
[main] Time assemble (wall/proc) 2.85933/14.71
[main] Time solve (wall/proc) 1.36334/16.71
[main] Stop crit:        1.35202e-10
[main] Stop crit:        0.0112168
Ebkt times:              0.710654/20.08
Eval Ebkt times:         2.19655/60.92
PiPjPk times:            1.47501/41.43
Eval PiPjPk times:       0.561406/15.36
L2prod times:            1.6921/47.68
Total time:              9.45328/263.46
[main] Time assemble (wall/proc) 2.8118/14.57
[main] Time solve (wall/proc) 1.35245/16.26
[main] Stop crit:        1.35091e-10
[main] Stop crit:        0.0111301
Ebkt times:              0.720721/18.83
Eval Ebkt times:         2.21754/61.85
PiPjPk times:            1.48205/40.92
Eval PiPjPk times:       0.564078/16.11
L2prod times:            1.70561/47.25
Total time:              9.52788/263.76
[main] Time assemble (wall/proc) 2.8171/14.62
[main] Time solve (wall/proc) 1.39481/16.66
[main] Stop crit:        1.3516e-10
[main] Stop crit:        0.0110297
Ebkt times:              0.719641/20.3
Eval Ebkt times:         2.21547/61.71
PiPjPk times:            1.47889/41.46
Eval PiPjPk times:       0.560481/15.87
L2prod times:            1.7082/47.29
Total time:              9.50969/264.23
[main] Time assemble (wall/proc) 2.84496/14.61
[main] Time solve (wall/proc) 1.35377/16.68
[main] Stop crit:        1.35414e-10
[main] Stop crit:        0.0109197
Ebkt times:              0.724381/19.82
Eval Ebkt times:         2.18869/60.79
PiPjPk times:            1.48797/41.06
Eval PiPjPk times:       0.559047/15.13
L2prod times:            1.6886/47.37
Total time:              9.46494/261.7
[main] Time assemble (wall/proc) 2.82379/14.53
[main] Time solve (wall/proc) 1.39637/16.73
[main] Stop crit:        1.35842e-10
[main] Stop crit:        0.0108043
Ebkt times:              0.725956/19.93
Eval Ebkt times:         2.23139/61.8
PiPjPk times:            1.48913/41.18
Eval PiPjPk times:       0.565364/15.15
L2prod times:            1.71923/48.01
Total time:              9.59852/266.02
[main] Time assemble (wall/proc) 2.86139/14.72
[main] Time solve (wall/proc) 1.36983/16.97
[main] Stop crit:        1.36415e-10
[main] Stop crit:        0.0106874
Ebkt times:              0.729729/20.29
Eval Ebkt times:         2.2199/61.49
PiPjPk times:            1.50061/41.62
Eval PiPjPk times:       0.566196/15.78
L2prod times:            1.70599/47.52
Total time:              9.60263/265.04
[main] Time assemble (wall/proc) 2.85795/14.73
[main] Time solve (wall/proc) 1.38916/16.85
[main] Stop crit:        1.37091e-10
[main] Stop crit:        0.0105729
Ebkt times:              0.728279/20.19
Eval Ebkt times:         2.22607/62.44
PiPjPk times:            1.49633/41.3
Eval PiPjPk times:       0.562568/15.47
L2prod times:            1.73644/47.67
Total time:              9.5947/265.98
[main] Time assemble (wall/proc) 2.83879/14.69
[main] Time solve (wall/proc) 1.34725/16.52
[main] Stop crit:        1.3782e-10
[main] 50%...
[main] Stop crit:        0.0104638
Ebkt times:              0.725795/19.96
Eval Ebkt times:         2.21497/60.83
PiPjPk times:            1.4853/40.2
Eval PiPjPk times:       0.558157/14.9
L2prod times:            1.71082/48.39
Total time:              9.51727/264.63
[main] Time assemble (wall/proc) 2.81002/14.58
[main] Time solve (wall/proc) 1.35106/16.76
[main] Stop crit:        1.38546e-10
[main] Stop crit:        0.0103627
Ebkt times:              0.717305/19.71
Eval Ebkt times:         2.16949/60.01
PiPjPk times:            1.45937/40.66
Eval PiPjPk times:       0.553417/14.87
L2prod times:            1.68222/47.52
Total time:              9.35844/258.95
[main] Time assemble (wall/proc) 2.83064/14.48
[main] Time solve (wall/proc) 1.36102/16.75
[main] Stop crit:        1.39218e-10
[main] Stop crit:        0.0102716
Ebkt times:              0.716137/19.66
Eval Ebkt times:         2.1913/61.34
PiPjPk times:            1.4851/41.8
Eval PiPjPk times:       0.559999/15.22
L2prod times:            1.70383/47.32
Total time:              9.46659/261.79
[main] Time assemble (wall/proc) 2.83411/14.54
[main] Time solve (wall/proc) 1.36852/16.73
[main] Stop crit:        1.39792e-10
[main] Stop crit:        0.0101918
Ebkt times:              0.727871/19.38
Eval Ebkt times:         2.20459/61.39
PiPjPk times:            1.50652/42.32
Eval PiPjPk times:       0.567058/15.91
L2prod times:            1.70415/46.99
Total time:              9.57898/263.35
[main] Time assemble (wall/proc) 2.88406/14.7
[main] Time solve (wall/proc) 1.38419/16.91
[main] Stop crit:        1.40236e-10
[main] Stop crit:        0.0101241
Ebkt times:              0.715943/19.42
Eval Ebkt times:         2.1828/61.62
PiPjPk times:            1.48259/41.99
Eval PiPjPk times:       0.562199/15.08
L2prod times:            1.7192/47.5
Total time:              9.46119/261.5
[main] Time assemble (wall/proc) 2.80155/14.53
[main] Time solve (wall/proc) 1.36315/16.86
[main] Stop crit:        1.40532e-10
[main] Stop crit:        0.0100687
Ebkt times:              0.726928/20
Eval Ebkt times:         2.19779/60.56
PiPjPk times:            1.4929/41.25
Eval PiPjPk times:       0.564778/15.71
L2prod times:            1.69391/47.22
Total time:              9.54676/263.33
[main] Time assemble (wall/proc) 2.86958/14.66
[main] Time solve (wall/proc) 1.36092/16.88
[main] Stop crit:        1.40669e-10
[main] Stop crit:        0.0100255
Ebkt times:              0.737527/19.18
Eval Ebkt times:         2.21627/61.28
PiPjPk times:            1.49568/41.77
Eval PiPjPk times:       0.566062/14.79
L2prod times:            1.70507/47.72
Total time:              9.61408/265.48
[main] Time assemble (wall/proc) 2.83525/14.72
[main] Time solve (wall/proc) 1.32634/15.94
[main] Stop crit:        1.4065e-10
[main] Stop crit:        0.00999398
Ebkt times:              0.705985/19.7
Eval Ebkt times:         2.16673/60.96
PiPjPk times:            1.44926/40.21
Eval PiPjPk times:       0.560956/15.72
L2prod times:            1.66566/45.72
Total time:              9.34005/258.49
[main] Time assemble (wall/proc) 2.83481/14.56
[main] Time solve (wall/proc) 1.35189/16.7
[main] Stop crit:        1.40485e-10
[main] Stop crit:        0.00997326
Ebkt times:              0.725467/20.28
Eval Ebkt times:         2.22285/61.63
PiPjPk times:            1.4923/41.47
Eval PiPjPk times:       0.569306/15.84
L2prod times:            1.72379/48.53
Total time:              9.61592/266.71
[main] Time assemble (wall/proc) 2.83447/14.71
[main] Time solve (wall/proc) 1.35715/16.74
[main] Stop crit:        1.40188e-10
[main] Stop crit:        0.00996222
Ebkt times:              0.720029/19.94
Eval Ebkt times:         2.1903/60.35
PiPjPk times:            1.48182/40.71
Eval PiPjPk times:       0.560788/16.19
L2prod times:            1.68369/47.18
Total time:              9.45816/261.5
[main] Time assemble (wall/proc) 2.85281/14.59
[main] Time solve (wall/proc) 1.36487/16.87
[main] Stop crit:        1.39779e-10
[main] Stop crit:        0.00995945
Ebkt times:              0.713878/19.72
Eval Ebkt times:         2.20341/60.62
PiPjPk times:            1.47273/40.94
Eval PiPjPk times:       0.555211/15.07
L2prod times:            1.70746/47.83
Total time:              9.47605/261.72
[main] Time assemble (wall/proc) 2.84796/14.57
[main] Time solve (wall/proc) 1.39694/16.86
[main] Stop crit:        1.39278e-10
[main] 60%...
[main] Stop crit:        0.0099633
Ebkt times:              0.730086/19.67
Eval Ebkt times:         2.21808/61.79
PiPjPk times:            1.50601/41.99
Eval PiPjPk times:       0.568626/15.72
L2prod times:            1.69792/47.37
Total time:              9.6036/264.63
[main] Time assemble (wall/proc) 2.8357/14.7
[main] Time solve (wall/proc) 1.3984/16.84
[main] Stop crit:        1.38707e-10
[main] Stop crit:        0.00997186
Ebkt times:              0.718793/20.03
Eval Ebkt times:         2.19303/60.41
PiPjPk times:            1.48498/40.78
Eval PiPjPk times:       0.564598/16.22
L2prod times:            1.68864/47.13
Total time:              9.47476/262.42
[main] Time assemble (wall/proc) 2.84646/14.57
[main] Time solve (wall/proc) 1.37057/16.94
[main] Stop crit:        1.38087e-10
[main] Stop crit:        0.00998308
Ebkt times:              0.720961/19.13
Eval Ebkt times:         2.20784/61.39
PiPjPk times:            1.49761/41.95
Eval PiPjPk times:       0.572657/15.7
L2prod times:            1.71313/48.19
Total time:              9.59799/265.77
[main] Time assemble (wall/proc) 2.87719/14.72
[main] Time solve (wall/proc) 1.35729/16.65
[main] Stop crit:        1.37436e-10
[main] Stop crit:        0.0099948
Ebkt times:              0.721972/20.22
Eval Ebkt times:         2.20579/60.43
PiPjPk times:            1.49717/40.88
Eval PiPjPk times:       0.563021/16.34
L2prod times:            1.69729/47.57
Total time:              9.53523/264.27
[main] Time assemble (wall/proc) 2.8087/14.6
[main] Time solve (wall/proc) 1.36254/16.89
[main] Stop crit:        1.36773e-10
[main] Stop crit:        0.0100048
Ebkt times:              0.728942/19.15
Eval Ebkt times:         2.19813/61.71
PiPjPk times:            1.49342/41.64
Eval PiPjPk times:       0.563866/15.35
L2prod times:            1.69178/47.5
Total time:              9.5367/263.05
[main] Time assemble (wall/proc) 2.87911/14.68
[main] Time solve (wall/proc) 1.36449/16.84
[main] Stop crit:        1.36111e-10
[main] Stop crit:        0.010011
Ebkt times:              0.717844/19.94
Eval Ebkt times:         2.17525/60.03
PiPjPk times:            1.47139/40.95
Eval PiPjPk times:       0.558689/15.29
L2prod times:            1.67325/46.31
Total time:              9.40898/259.91
[main] Time assemble (wall/proc) 2.85822/14.58
[main] Time solve (wall/proc) 1.38494/16.73
[main] Stop crit:        1.35464e-10
[main] Stop crit:        0.0100115
Ebkt times:              0.716153/18.68
Eval Ebkt times:         2.21327/62.05
PiPjPk times:            1.49718/41.98
Eval PiPjPk times:       0.568579/15.68
L2prod times:            1.68879/46.67
Total time:              9.57659/263.89
[main] Time assemble (wall/proc) 2.83414/14.72
[main] Time solve (wall/proc) 1.36012/16.76
[main] Stop crit:        1.3484e-10
[main] Stop crit:        0.0100046
Ebkt times:              0.72707/19.3
Eval Ebkt times:         2.21722/61.79
PiPjPk times:            1.49093/41.39
Eval PiPjPk times:       0.563738/15.58
L2prod times:            1.6967/47.77
Total time:              9.56187/264.32
[main] Time assemble (wall/proc) 2.85677/14.67
[main] Time solve (wall/proc) 1.36156/16.83
[main] Stop crit:        1.3425e-10
[main] Stop crit:        0.00998916
Ebkt times:              0.72546/19.54
Eval Ebkt times:         2.20496/61.86
PiPjPk times:            1.48625/41.5
Eval PiPjPk times:       0.562412/16.03
L2prod times:            1.68508/46.76
Total time:              9.5205/263.2
[main] Time assemble (wall/proc) 2.83432/14.63
[main] Time solve (wall/proc) 1.36149/16.89
[main] Stop crit:        1.337e-10
[main] Stop crit:        0.0099643
Ebkt times:              0.721275/20.18
Eval Ebkt times:         2.21886/60.45
PiPjPk times:            1.48256/40.6
Eval PiPjPk times:       0.55871/16.09
L2prod times:            1.70954/48.28
Total time:              9.5184/264.48
[main] Time assemble (wall/proc) 2.86355/14.63
[main] Time solve (wall/proc) 1.35737/16.64
[main] Stop crit:        1.33197e-10
[main] 70%...
[main] Stop crit:        0.00992972
Ebkt times:              0.715952/20.11
Eval Ebkt times:         2.18272/59.97
PiPjPk times:            1.47804/40.7
Eval PiPjPk times:       0.561779/16.28
L2prod times:            1.70658/47.43
Total time:              9.45294/262.18
[main] Time assemble (wall/proc) 2.83087/14.57
[main] Time solve (wall/proc) 1.38286/17.15
[main] Stop crit:        1.32746e-10
[main] Stop crit:        0.00988557
Ebkt times:              0.728188/19.94
Eval Ebkt times:         2.22518/63.36
PiPjPk times:            1.50579/41.16
Eval PiPjPk times:       0.569698/16.88
L2prod times:            1.70071/46.62
Total time:              9.63943/267.38
[main] Time assemble (wall/proc) 2.84853/14.77
[main] Time solve (wall/proc) 1.35765/16.79
[main] Stop crit:        1.32351e-10
[main] Stop crit:        0.00983245
Ebkt times:              0.733167/19.51
Eval Ebkt times:         2.22334/62.25
PiPjPk times:            1.49374/41.03
Eval PiPjPk times:       0.561963/15.77
L2prod times:            1.70253/47.96
Total time:              9.56961/264.56
[main] Time assemble (wall/proc) 2.84926/14.68
[main] Time solve (wall/proc) 1.36029/16.8
[main] Stop crit:        1.32017e-10
[main] Stop crit:        0.00977136
Ebkt times:              0.715664/19.11
Eval Ebkt times:         2.20173/61.28
PiPjPk times:            1.48992/41.99
Eval PiPjPk times:       0.566694/15.6
L2prod times:            1.71074/47.12
Total time:              9.52509/262.17
[main] Time assemble (wall/proc) 2.85603/14.63
[main] Time solve (wall/proc) 1.35448/16.61
[main] Stop crit:        1.31743e-10
[main] Stop crit:        0.00970364
Ebkt times:              0.716144/19
Eval Ebkt times:         2.19658/61.77
PiPjPk times:            1.47356/40.79
Eval PiPjPk times:       0.564703/16.13
L2prod times:            1.69958/47.28
Total time:              9.49443/263.1
[main] Time assemble (wall/proc) 2.8272/14.57
[main] Time solve (wall/proc) 1.37022/16.88
[main] Stop crit:        1.31528e-10
[main] Stop crit:        0.0096308
Ebkt times:              0.725671/19.08
Eval Ebkt times:         2.23302/61.65
PiPjPk times:            1.49792/41.64
Eval PiPjPk times:       0.564936/15.03
L2prod times:            1.73062/48.48
Total time:              9.62784/265.83
[main] Time assemble (wall/proc) 2.83633/14.71
[main] Time solve (wall/proc) 1.35272/16.63
[main] Stop crit:        1.31368e-10
[main] Stop crit:        0.00955454
Ebkt times:              0.720913/18.99
Eval Ebkt times:         2.19993/61.08
PiPjPk times:            1.49095/41.42
Eval PiPjPk times:       0.559516/16.14
L2prod times:            1.71833/47.96
Total time:              9.50651/262.48
[main] Time assemble (wall/proc) 2.83175/14.58
[main] Time solve (wall/proc) 1.36144/16.79
[main] Stop crit:        1.31254e-10
[main] Stop crit:        0.00947653
Ebkt times:              0.731257/20.47
Eval Ebkt times:         2.23199/61.38
PiPjPk times:            1.50342/41.15
Eval PiPjPk times:       0.5653/15.47
L2prod times:            1.71544/48.22
Total time:              9.64171/267.01
[main] Time assemble (wall/proc) 2.85506/14.73
[main] Time solve (wall/proc) 1.36613/16.8
[main] Stop crit:        1.31176e-10
[main] Stop crit:        0.0093984
Ebkt times:              0.718631/18.86
Eval Ebkt times:         2.19303/62.07
PiPjPk times:            1.47053/41.38
Eval PiPjPk times:       0.55724/14.94
L2prod times:            1.68301/46.87
Total time:              9.43377/260.53
[main] Time assemble (wall/proc) 2.84268/14.54
[main] Time solve (wall/proc) 1.39127/16.74
[main] Stop crit:        1.3112e-10
[main] Stop crit:        0.00932165
Ebkt times:              0.720094/20.08
Eval Ebkt times:         2.21386/61.13
PiPjPk times:            1.48115/40.82
Eval PiPjPk times:       0.55933/15.3
L2prod times:            1.71472/48.21
Total time:              9.51125/263.22
[main] Time assemble (wall/proc) 2.855/14.64
[main] Time solve (wall/proc) 1.35302/16.59
[main] Stop crit:        1.31074e-10
[main] Stop crit:        0.00924756
Ebkt times:              0.727282/19.15
Eval Ebkt times:         2.22955/62.36
PiPjPk times:            1.49249/41.88
Eval PiPjPk times:       0.565208/14.73
L2prod times:            1.71461/47.94
Total time:              9.59646/265.95
[main] Time assemble (wall/proc) 2.83424/14.7
[main] Time solve (wall/proc) 1.36469/16.73
[main] Stop crit:        1.31021e-10
[main] 80%...
[main] Stop crit:        0.00917719
Ebkt times:              0.736492/20.09
Eval Ebkt times:         2.21878/61.65
PiPjPk times:            1.50571/41.45
Eval PiPjPk times:       0.579202/16.55
L2prod times:            1.70531/46.94
Total time:              9.67163/266.82
[main] Time assemble (wall/proc) 2.83451/14.74
[main] Time solve (wall/proc) 1.34096/16.55
[main] Stop crit:        1.30946e-10
[main] Stop crit:        0.00911134
Ebkt times:              0.718169/19.55
Eval Ebkt times:         2.1765/60.54
PiPjPk times:            1.48025/41.14
Eval PiPjPk times:       0.566188/16.08
L2prod times:            1.69429/46.68
Total time:              9.46808/261.13
[main] Time assemble (wall/proc) 2.86443/14.57
[main] Time solve (wall/proc) 1.40226/16.8
[main] Stop crit:        1.30838e-10
[main] Stop crit:        0.00905056
Ebkt times:              0.732014/19.95
Eval Ebkt times:         2.25562/63.11
PiPjPk times:            1.504/41.58
Eval PiPjPk times:       0.569472/15.06
L2prod times:            1.73518/47.37
Total time:              9.70246/267.81
[main] Time assemble (wall/proc) 2.8543/14.82
[main] Time solve (wall/proc) 1.36564/16.95
[main] Stop crit:        1.30685e-10
[main] Stop crit:        0.00899517
Ebkt times:              0.732631/20.18
Eval Ebkt times:         2.23084/62.6
PiPjPk times:            1.52032/41.93
Eval PiPjPk times:       0.568389/15.55
L2prod times:            1.72999/47.53
Total time:              9.69816/268.04
[main] Time assemble (wall/proc) 2.83971/14.76
[main] Time solve (wall/proc) 1.36097/16.82
[main] Stop crit:        1.30478e-10
[main] Stop crit:        0.00894526
Ebkt times:              0.727774/19.62
Eval Ebkt times:         2.21162/60.71
PiPjPk times:            1.49771/41.46
Eval PiPjPk times:       0.562996/16.34
L2prod times:            1.73666/48.93
Total time:              9.59235/264.99
[main] Time assemble (wall/proc) 2.83662/14.67
[main] Time solve (wall/proc) 1.35956/16.61
[main] Stop crit:        1.30214e-10
[main] Stop crit:        0.00890074
Ebkt times:              0.738384/19.54
Eval Ebkt times:         2.2074/61.11
PiPjPk times:            1.47767/40.73
Eval PiPjPk times:       0.570537/15.59
L2prod times:            1.6938/46.48
Total time:              9.53109/261.72
[main] Time assemble (wall/proc) 2.82279/14.53
[main] Time solve (wall/proc) 1.3821/16.63
[main] Stop crit:        1.2989e-10
[main] Stop crit:        0.00886134
Ebkt times:              0.709712/19.46
Eval Ebkt times:         2.16936/60.62
PiPjPk times:            1.47472/41.13
Eval PiPjPk times:       0.556999/14.94
L2prod times:            1.69335/46.08
Total time:              9.38961/258.86
[main] Time assemble (wall/proc) 2.83132/14.51
[main] Time solve (wall/proc) 1.40043/16.9
[main] Stop crit:        1.29509e-10
[main] Stop crit:        0.00882664
Ebkt times:              0.73104/20.23
Eval Ebkt times:         2.20114/60.55
PiPjPk times:            1.50278/41.13
Eval PiPjPk times:       0.559833/15.26
L2prod times:            1.70146/47.48
Total time:              9.50753/262.58
[main] Time assemble (wall/proc) 2.85189/14.57
[main] Time solve (wall/proc) 1.39718/16.79
[main] Stop crit:        1.29076e-10
[main] Stop crit:        0.00879611
Ebkt times:              0.718235/19.9
Eval Ebkt times:         2.20498/61.05
PiPjPk times:            1.48522/41.25
Eval PiPjPk times:       0.565141/16.32
L2prod times:            1.70834/47.71
Total time:              9.50536/264.1
[main] Time assemble (wall/proc) 2.81805/14.59
[main] Time solve (wall/proc) 1.39909/16.74
[main] Stop crit:        1.28597e-10
[main] Stop crit:        0.00876912
Ebkt times:              0.725737/18.57
Eval Ebkt times:         2.19203/61.51
PiPjPk times:            1.4819/42.41
Eval PiPjPk times:       0.556254/14.13
L2prod times:            1.69109/47.15
Total time:              9.44123/261.41
[main] Time assemble (wall/proc) 2.82218/14.53
[main] Time solve (wall/proc) 1.35886/16.74
[main] Stop crit:        1.28082e-10
[main] Stop crit:        0.00874495
Ebkt times:              0.713141/19.52
Eval Ebkt times:         2.19831/61.04
PiPjPk times:            1.50054/40.88
Eval PiPjPk times:       0.573896/16.6
L2prod times:            1.70354/47.53
Total time:              9.5442/264.29
[main] Time assemble (wall/proc) 2.82386/14.59
[main] Time solve (wall/proc) 1.36251/16.58
[main] Stop crit:        1.2754e-10
[main] 90%...
[main] Stop crit:        0.00872282
Ebkt times:              0.73025/20.61
Eval Ebkt times:         2.21142/61.48
PiPjPk times:            1.49753/41.52
Eval PiPjPk times:       0.557823/15.97
L2prod times:            1.70096/48.24
Total time:              9.52821/265.34
[main] Time assemble (wall/proc) 2.84672/14.65
[main] Time solve (wall/proc) 1.36587/16.71
[main] Stop crit:        1.26982e-10
[main] Stop crit:        0.00870194
Ebkt times:              0.732081/19.93
Eval Ebkt times:         2.2571/62.26
PiPjPk times:            1.50304/42.06
Eval PiPjPk times:       0.571002/15.5
L2prod times:            1.71217/47.94
Total time:              9.69272/266.9
[main] Time assemble (wall/proc) 2.84137/14.75
[main] Time solve (wall/proc) 1.35596/16.77
[main] Stop crit:        1.26417e-10
[main] Stop crit:        0.00868147
Ebkt times:              0.728904/19.97
Eval Ebkt times:         2.20888/61.32
PiPjPk times:            1.49853/41.99
Eval PiPjPk times:       0.566167/16.11
L2prod times:            1.70836/47.66
Total time:              9.57654/264.82
[main] Time assemble (wall/proc) 2.85206/14.68
[main] Time solve (wall/proc) 1.36344/16.59
[main] Stop crit:        1.25854e-10
[main] Stop crit:        0.00866065
Ebkt times:              0.726682/19.64
Eval Ebkt times:         2.21818/61.57
PiPjPk times:            1.48294/40.72
Eval PiPjPk times:       0.561631/16.01
L2prod times:            1.69162/47.15
Total time:              9.54332/264.76
[main] Time assemble (wall/proc) 2.82212/14.64
[main] Time solve (wall/proc) 1.36692/16.72
[main] Stop crit:        1.25301e-10
[main] Stop crit:        0.00863873
Ebkt times:              0.720163/19.54
Eval Ebkt times:         2.1776/60.24
PiPjPk times:            1.47775/40.83
Eval PiPjPk times:       0.556276/16
L2prod times:            1.68821/47.29
Total time:              9.42462/261.44
[main] Time assemble (wall/proc) 2.80604/14.52
[main] Time solve (wall/proc) 1.40997/16.6
[main] Stop crit:        1.24765e-10
[main] Stop crit:        0.00861509
Ebkt times:              0.719979/19.69
Eval Ebkt times:         2.182/61.03
PiPjPk times:            1.48924/41.45
Eval PiPjPk times:       0.561315/14.93
L2prod times:            1.67711/46.63
Total time:              9.45585/261.11
[main] Time assemble (wall/proc) 2.85197/14.59
[main] Time solve (wall/proc) 1.40492/16.69
[main] Stop crit:        1.2425e-10
[main] Stop crit:        0.0085892
Ebkt times:              0.712215/18.27
Eval Ebkt times:         2.1906/62.61
PiPjPk times:            1.48936/42.29
Eval PiPjPk times:       0.56129/14.92
L2prod times:            1.67663/46.19
Total time:              9.46888/262.1
[main] Time assemble (wall/proc) 2.79898/14.59
[main] Time solve (wall/proc) 1.35602/16.71
[main] Stop crit:        1.23762e-10
[main] Stop crit:        0.00856069
Ebkt times:              0.726618/20.1
Eval Ebkt times:         2.189/60.63
PiPjPk times:            1.47882/41.12
Eval PiPjPk times:       0.553805/14.98
L2prod times:            1.70668/47.41
Total time:              9.43525/261.39
[main] Time assemble (wall/proc) 2.82709/14.52
[main] Time solve (wall/proc) 1.35559/16.58
[main] Stop crit:        1.23303e-10
[main] Stop crit:        0.00852935
Ebkt times:              0.715068/19.45
Eval Ebkt times:         2.19047/61.2
PiPjPk times:            1.48269/41.39
Eval PiPjPk times:       0.56287/15.04
L2prod times:            1.68582/47.55
Total time:              9.47163/261.45
[main] Time assemble (wall/proc) 2.83751/14.53
[main] Time solve (wall/proc) 1.3592/16.76
[main] Stop crit:        1.22875e-10
[main] Stop crit:        0.00849513
Ebkt times:              0.718978/19.83
Eval Ebkt times:         2.18686/60.42
PiPjPk times:            1.47695/41.14
Eval PiPjPk times:       0.560745/15.49
L2prod times:            1.70054/47.97
Total time:              9.45189/262.43
[main] Time assemble (wall/proc) 2.8242/14.53
[main] Time solve (wall/proc) 1.35316/16.48
[main] Stop crit:        1.22479e-10
[main] Time run (wall/proc) 638.643/7661.68
[main] Compute errors
[main] Electric field error = 0.00445537
[main] Potential error = 0.00442039
[main] Lambda = 0.0999782
[main] Maximum residual = 1.46422e-15
[main] Maximum constraint difference = 6.51341
[main] Time norms (wall/proc) 0.0600507/1.6
[main] Mesh diameter 0.216506
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 4: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 4096 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00234192
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.683523/18.09
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 30.2305/99.89
[main] Initial constraint norm: 7.33853
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00271893
Ebkt times:              5.96792/167.39
Eval Ebkt times:         56.5426/1511.41
PiPjPk times:            11.3465/308.79
Eval PiPjPk times:       8.15723/224.21
L2prod times:            13.7641/377.32
Total time:              146.495/3957.13
[main] Time assemble (wall/proc) 26.0239/185.69
[main] Time solve (wall/proc) 29.5517/579.94
[main] Stop crit:        1.82674e-13
[main] Stop crit:        0.00274213
Ebkt times:              6.0673/169.83
Eval Ebkt times:         55.5619/1506.59
PiPjPk times:            11.3753/311.22
Eval PiPjPk times:       8.10709/220.8
L2prod times:            13.8354/381.5
Total time:              145.731/3960.86
[main] Time assemble (wall/proc) 25.6626/186.26
[main] Time solve (wall/proc) 29.5713/581.7
[main] Stop crit:        1.78335e-13
[main] Stop crit:        0.00276991
Ebkt times:              6.0913/169.17
Eval Ebkt times:         56.4628/1520.29
PiPjPk times:            11.4239/313.83
Eval PiPjPk times:       8.30539/224.64
L2prod times:            13.8125/381.87
Total time:              147.282/3995.03
[main] Time assemble (wall/proc) 25.6127/186.87
[main] Time solve (wall/proc) 29.3433/576.18
[main] Stop crit:        1.72812e-13
[main] Stop crit:        0.00280106
Ebkt times:              6.03471/170.77
Eval Ebkt times:         56.4849/1518.82
PiPjPk times:            11.4538/313.41
Eval PiPjPk times:       8.17898/222.58
L2prod times:            13.8249/380.31
Total time:              147.239/3992.19
[main] Time assemble (wall/proc) 25.613/187.13
[main] Time solve (wall/proc) 29.4358/581.42
[main] Stop crit:        1.6685e-13
[main] Stop crit:        0.00283207
Ebkt times:              5.97945/169.6
Eval Ebkt times:         54.9476/1494.52
PiPjPk times:            11.5094/316.19
Eval PiPjPk times:       8.65061/237.43
L2prod times:            13.8352/379.47
Total time:              146.161/3990.17
[main] Time assemble (wall/proc) 25.4219/186.41
[main] Time solve (wall/proc) 29.4451/579.44
[main] Stop crit:        1.61155e-13
[main] Stop crit:        0.00285972
Ebkt times:              6.07966/174.69
Eval Ebkt times:         55.59/1507.95
PiPjPk times:            11.4252/311.86
Eval PiPjPk times:       8.22063/225.25
L2prod times:            13.8/378.85
Total time:              146.102/3974.83
[main] Time assemble (wall/proc) 25.6954/186.82
[main] Time solve (wall/proc) 29.5123/580.88
[main] Stop crit:        1.56183e-13
[main] Stop crit:        0.00288154
Ebkt times:              6.20496/175.1
Eval Ebkt times:         56.1235/1532.21
PiPjPk times:            11.5416/317.04
Eval PiPjPk times:       8.17201/224.23
L2prod times:            13.8746/386.75
Total time:              147.713/4043.16
[main] Time assemble (wall/proc) 25.6743/189.1
[main] Time solve (wall/proc) 29.4796/580.93
[main] Stop crit:        1.522e-13
[main] Stop crit:        0.00289611
Ebkt times:              5.96281/171.93
Eval Ebkt times:         54.1409/1477.57
PiPjPk times:            11.4878/316.16
Eval PiPjPk times:       8.35852/228.65
L2prod times:            13.9478/382.63
Total time:              145.198/3970.78
[main] Time assemble (wall/proc) 25.5647/186.48
[main] Time solve (wall/proc) 29.6693/582.95
[main] Stop crit:        1.49263e-13
[main] Stop crit:        0.00290327
Ebkt times:              6.0457/173.61
Eval Ebkt times:         55.1063/1513.94
PiPjPk times:            11.4899/317.64
Eval PiPjPk times:       8.70256/237.01
L2prod times:            13.9652/385.47
Total time:              146.817/4030.53
[main] Time assemble (wall/proc) 25.5974/188.47
[main] Time solve (wall/proc) 29.4064/577.97
[main] Stop crit:        1.47269e-13
[main] Stop crit:        0.00290392
Ebkt times:              6.0813/172.7
Eval Ebkt times:         55.7889/1509.33
PiPjPk times:            11.4433/314.74
Eval PiPjPk times:       8.41219/225.27
L2prod times:            13.7746/376.05
Total time:              146.772/3985.31
[main] Time assemble (wall/proc) 25.5505/186.87
[main] Time solve (wall/proc) 29.3899/578.03
[main] Stop crit:        1.46048e-13
[main] Stop crit:        0.0028998
Ebkt times:              6.0881/168.74
Eval Ebkt times:         55.1477/1502.2
PiPjPk times:            11.5372/317.83
Eval PiPjPk times:       8.35547/226.59
L2prod times:            13.8521/380.83
Total time:              145.955/3989.96
[main] Time assemble (wall/proc) 25.675/187.23
[main] Time solve (wall/proc) 29.6078/583.21
[main] Stop crit:        1.45446e-13
[main] Stop crit:        0.00289308
Ebkt times:              5.96446/166.36
Eval Ebkt times:         55.3229/1500.48
PiPjPk times:            11.384/311.57
Eval PiPjPk times:       8.46755/229.17
L2prod times:            13.848/382.12
Total time:              145.821/3967.8
[main] Time assemble (wall/proc) 25.5458/186.18
[main] Time solve (wall/proc) 29.5383/580
[main] Stop crit:        1.45337e-13
[main] Stop crit:        0.002886
Ebkt times:              6.10295/174.65
Eval Ebkt times:         55.5214/1511.83
PiPjPk times:            11.557/317.16
Eval PiPjPk times:       8.46297/229.08
L2prod times:            13.9541/386.05
Total time:              147.374/4028.56
[main] Time assemble (wall/proc) 25.7227/188.7
[main] Time solve (wall/proc) 29.4949/579.84
[main] Stop crit:        1.45625e-13
[main] Stop crit:        0.00288054
Ebkt times:              6.18462/174.47
Eval Ebkt times:         55.7341/1514.65
PiPjPk times:            11.5953/319.58
Eval PiPjPk times:       8.23726/225.39
L2prod times:            13.9099/386.8
Total time:              147.181/4016.9
[main] Time assemble (wall/proc) 25.5781/188.14
[main] Time solve (wall/proc) 29.5942/580.95
[main] Stop crit:        1.46224e-13
[main] Stop crit:        0.00287821
Ebkt times:              5.97974/167.45
Eval Ebkt times:         54.8439/1490.25
PiPjPk times:            11.448/312.55
Eval PiPjPk times:       8.0459/218.9
L2prod times:            13.844/382.29
Total time:              144.774/3944.14
[main] Time assemble (wall/proc) 25.5366/185.48
[main] Time solve (wall/proc) 29.4842/580.36
[main] Stop crit:        1.4708e-13
[main] Stop crit:        0.00287995
Ebkt times:              6.2704/176.82
Eval Ebkt times:         56.023/1524.05
PiPjPk times:            11.5114/315.47
Eval PiPjPk times:       8.10968/221.7
L2prod times:            13.8634/383.97
Total time:              147.47/4030.73
[main] Time assemble (wall/proc) 25.7988/189.1
[main] Time solve (wall/proc) 29.471/578.83
[main] Stop crit:        1.48098e-13
[main] Stop crit:        0.0028861
Ebkt times:              6.17177/174.81
Eval Ebkt times:         56.0673/1515.09
PiPjPk times:            11.4912/311.99
Eval PiPjPk times:       8.2519/224.96
L2prod times:            13.8789/380.1
Total time:              147.076/3994.58
[main] Time assemble (wall/proc) 25.5045/187.3
[main] Time solve (wall/proc) 29.3833/578.06
[main] Stop crit:        1.49241e-13
[main] Stop crit:        0.00289644
Ebkt times:              5.89793/168.56
Eval Ebkt times:         54.8819/1491.3
PiPjPk times:            11.4121/314.74
Eval PiPjPk times:       8.77584/237.71
L2prod times:            13.8271/380.74
Total time:              145.723/3975.11
[main] Time assemble (wall/proc) 25.7126/186.4
[main] Time solve (wall/proc) 29.6267/582.81
[main] Stop crit:        1.50426e-13
[main] Stop crit:        0.00291027
Ebkt times:              6.00317/173.91
Eval Ebkt times:         55.1671/1503.36
PiPjPk times:            11.5268/314.98
Eval PiPjPk times:       8.59495/242.67
L2prod times:            13.9933/384.75
Total time:              146.513/3997.89
[main] Time assemble (wall/proc) 25.4262/187.24
[main] Time solve (wall/proc) 29.5005/581.24
[main] Stop crit:        1.5161e-13
[main] Stop crit:        0.00292651
Ebkt times:              5.95914/167.43
Eval Ebkt times:         53.9307/1476.63
PiPjPk times:            11.4514/315.16
Eval PiPjPk times:       8.49052/233.63
L2prod times:            13.8769/384.08
Total time:              144.609/3970.04
[main] Time assemble (wall/proc) 25.5919/186.3
[main] Time solve (wall/proc) 29.5894/582.24
[main] Stop crit:        1.52723e-13
[main] Stop crit:        0.00294385
Ebkt times:              6.04603/174.91
Eval Ebkt times:         55.1327/1501.35
PiPjPk times:            11.4619/313.31
Eval PiPjPk times:       8.70518/238.27
L2prod times:            13.8739/380.41
Total time:              146.414/4011.24
[main] Time assemble (wall/proc) 25.6761/187.66
[main] Time solve (wall/proc) 29.5095/580.11
[main] Stop crit:        1.53744e-13
[main] Stop crit:        0.00296091
Ebkt times:              6.03797/173.99
Eval Ebkt times:         55.4294/1500.83
PiPjPk times:            11.5461/316.47
Eval PiPjPk times:       8.50896/232.9
L2prod times:            13.8522/380
Total time:              146.649/3998.04
[main] Time assemble (wall/proc) 25.4408/186.87
[main] Time solve (wall/proc) 29.4248/579.94
[main] Stop crit:        1.54618e-13
[main] Stop crit:        0.0029764
Ebkt times:              6.08572/172.84
Eval Ebkt times:         55.2586/1500.08
PiPjPk times:            11.4191/311.57
Eval PiPjPk times:       8.1636/225.09
L2prod times:            13.7462/378.54
Total time:              145.705/3973.23
[main] Time assemble (wall/proc) 25.5328/186.37
[main] Time solve (wall/proc) 29.3869/581.12
[main] Stop crit:        1.55323e-13
[main] Stop crit:        0.00298927
Ebkt times:              6.04193/169.77
Eval Ebkt times:         55.3497/1504.12
PiPjPk times:            11.4209/315.99
Eval PiPjPk times:       8.33858/225.75
L2prod times:            13.8694/386.09
Total time:              145.958/3987.12
[main] Time assemble (wall/proc) 25.5679/187.03
[main] Time solve (wall/proc) 29.5086/581.53
[main] Stop crit:        1.5582e-13
[main] Stop crit:        0.00299881
Ebkt times:              5.9757/167.17
Eval Ebkt times:         55.8292/1503.32
PiPjPk times:            11.4324/312.79
Eval PiPjPk times:       8.15294/221.12
L2prod times:            13.7733/377.29
Total time:              145.941/3958.81
[main] Time assemble (wall/proc) 25.6561/185.68
[main] Time solve (wall/proc) 29.4459/578.89
[main] Stop crit:        1.56103e-13
[main] Stop crit:        0.00300472
Ebkt times:              6.01523/170.57
Eval Ebkt times:         54.1659/1477.93
PiPjPk times:            11.4982/319.1
Eval PiPjPk times:       8.21499/224.26
L2prod times:            13.7952/380.15
Total time:              144.491/3957.97
[main] Time assemble (wall/proc) 25.5941/185.81
[main] Time solve (wall/proc) 29.4487/578.25
[main] Stop crit:        1.56156e-13
[main] Stop crit:        0.00300707
Ebkt times:              5.9962/171.25
Eval Ebkt times:         54.3829/1478.15
PiPjPk times:            11.5201/315.05
Eval PiPjPk times:       8.49841/234.13
L2prod times:            13.9145/383.17
Total time:              145.218/3973.12
[main] Time assemble (wall/proc) 25.5915/186.34
[main] Time solve (wall/proc) 29.5366/580.4
[main] Stop crit:        1.55982e-13
[main] Stop crit:        0.00300629
Ebkt times:              6.00247/168.95
Eval Ebkt times:         55.9217/1509.6
PiPjPk times:            11.3932/312.42
Eval PiPjPk times:       8.6146/234.13
L2prod times:            13.8083/379.78
Total time:              146.948/3992.66
[main] Time assemble (wall/proc) 25.5527/186.49
[main] Time solve (wall/proc) 29.3969/577.58
[main] Stop crit:        1.55585e-13
[main] Stop crit:        0.00300304
Ebkt times:              6.10904/172.38
Eval Ebkt times:         55.7928/1506.51
PiPjPk times:            11.5008/313.92
Eval PiPjPk times:       8.37507/227.86
L2prod times:            13.8817/385.42
Total time:              147.017/4004.92
[main] Time assemble (wall/proc) 25.6867/187.37
[main] Time solve (wall/proc) 29.4903/581.2
[main] Stop crit:        1.54989e-13
[main] Stop crit:        0.00299807
Ebkt times:              6.05177/170.39
Eval Ebkt times:         55.4732/1506.18
PiPjPk times:            11.4258/316.62
Eval PiPjPk times:       8.33814/226.62
L2prod times:            13.7973/380.82
Total time:              146.197/3990.58
[main] Time assemble (wall/proc) 25.6275/187.1
[main] Time solve (wall/proc) 29.4823/579.97
[main] Stop crit:        1.54227e-13
[main] Stop crit:        0.00299215
Ebkt times:              6.13748/172.78
Eval Ebkt times:         55.8774/1512.11
PiPjPk times:            11.4817/313.54
Eval PiPjPk times:       8.35232/230.06
L2prod times:            13.8315/379.41
Total time:              147.086/4006.19
[main] Time assemble (wall/proc) 25.5991/187.43
[main] Time solve (wall/proc) 29.443/578.09
[main] Stop crit:        1.5334e-13
[main] Stop crit:        0.00298597
Ebkt times:              6.13388/171.03
Eval Ebkt times:         55.485/1505.09
PiPjPk times:            11.5007/313.97
Eval PiPjPk times:       8.3255/231.31
L2prod times:            13.9381/383.08
Total time:              146.903/4001.34
[main] Time assemble (wall/proc) 25.6705/187.93
[main] Time solve (wall/proc) 29.5837/579.24
[main] Stop crit:        1.52376e-13
[main] Stop crit:        0.00298002
Ebkt times:              6.11794/174.97
Eval Ebkt times:         55.9665/1514.92
PiPjPk times:            11.4913/315.62
Eval PiPjPk times:       8.20371/222.16
L2prod times:            13.833/380.62
Total time:              146.847/4002.06
[main] Time assemble (wall/proc) 25.4523/187.08
[main] Time solve (wall/proc) 29.4921/582.72
[main] Stop crit:        1.51375e-13
[main] Stop crit:        0.00297462
Ebkt times:              5.98057/172.29
Eval Ebkt times:         54.6929/1481.49
PiPjPk times:            11.4296/314.52
Eval PiPjPk times:       8.54191/232.87
L2prod times:            13.8573/379.84
Total time:              145.647/3973.45
[main] Time assemble (wall/proc) 25.4356/186.05
[main] Time solve (wall/proc) 29.4464/579.87
[main] Stop crit:        1.5039e-13
[main] Stop crit:        0.00296987
Ebkt times:              6.14143/172.25
Eval Ebkt times:         56.4826/1518.79
PiPjPk times:            11.5518/312.54
Eval PiPjPk times:       8.1159/219.03
L2prod times:            13.8614/382.21
Total time:              147.546/3991.86
[main] Time assemble (wall/proc) 25.5729/186.78
[main] Time solve (wall/proc) 29.4881/580.61
[main] Stop crit:        1.49469e-13
[main] Stop crit:        0.00296567
Ebkt times:              6.0941/171.54
Eval Ebkt times:         55.7669/1511.03
PiPjPk times:            11.4486/313.24
Eval PiPjPk times:       8.31276/227.8
L2prod times:            13.8071/380.75
Total time:              146.644/3995.74
[main] Time assemble (wall/proc) 25.7268/187.16
[main] Time solve (wall/proc) 29.5351/581.61
[main] Stop crit:        1.48655e-13
[main] Stop crit:        0.00296181
Ebkt times:              6.07886/174.25
Eval Ebkt times:         55.5287/1503.31
PiPjPk times:            11.509/315.2
Eval PiPjPk times:       8.3471/232.5
L2prod times:            13.9518/384.21
Total time:              146.759/3999.11
[main] Time assemble (wall/proc) 25.6124/187.26
[main] Time solve (wall/proc) 29.5773/580.18
[main] Stop crit:        1.47977e-13
[main] Stop crit:        0.00295795
Ebkt times:              6.00295/173.28
Eval Ebkt times:         55.1778/1492.46
PiPjPk times:            11.4691/313.7
Eval PiPjPk times:       8.3568/229.32
L2prod times:            13.8335/378.82
Total time:              145.759/3969.62
[main] Time assemble (wall/proc) 25.528/186.45
[main] Time solve (wall/proc) 29.3993/577.45
[main] Stop crit:        1.47475e-13
[main] Stop crit:        0.00295373
Ebkt times:              6.01418/168.69
Eval Ebkt times:         54.6277/1488.14
PiPjPk times:            11.4715/318.05
Eval PiPjPk times:       8.39842/223.93
L2prod times:            13.8389/380.2
Total time:              145.409/3975.98
[main] Time assemble (wall/proc) 25.5079/186.51
[main] Time solve (wall/proc) 29.3895/578.79
[main] Stop crit:        1.47177e-13
[main] Stop crit:        0.00294882
Ebkt times:              6.08497/172.61
Eval Ebkt times:         56.0224/1511.28
PiPjPk times:            11.4889/312.16
Eval PiPjPk times:       8.14721/224.74
L2prod times:            13.7627/376.07
Total time:              146.514/3978.9
[main] Time assemble (wall/proc) 25.5772/186.4
[main] Time solve (wall/proc) 29.386/578.62
[main] Stop crit:        1.47093e-13
[main] Stop crit:        0.00294296
Ebkt times:              6.10132/170.86
Eval Ebkt times:         55.3616/1504.04
PiPjPk times:            11.398/315.29
Eval PiPjPk times:       8.28247/222.18
L2prod times:            13.8403/379.98
Total time:              146.209/3984.44
[main] Time assemble (wall/proc) 25.4951/186.76
[main] Time solve (wall/proc) 29.4394/579.21
[main] Stop crit:        1.47251e-13
[main] Stop crit:        0.00293597
Ebkt times:              5.99026/167.63
Eval Ebkt times:         54.9941/1489.81
PiPjPk times:            11.4079/310.37
Eval PiPjPk times:       8.36842/230.05
L2prod times:            13.7375/376.69
Total time:              145.608/3969.78
[main] Time assemble (wall/proc) 25.3745/185.53
[main] Time solve (wall/proc) 29.3724/579.58
[main] Stop crit:        1.47653e-13
[main] Stop crit:        0.00292783
Ebkt times:              5.99958/170.49
Eval Ebkt times:         54.5567/1482.62
PiPjPk times:            11.5675/319.55
Eval PiPjPk times:       8.5683/234.1
L2prod times:            13.8711/383.96
Total time:              146.028/3995.14
[main] Time assemble (wall/proc) 25.561/187.25
[main] Time solve (wall/proc) 29.622/583.2
[main] Stop crit:        1.48291e-13
[main] 10%...
[main] Stop crit:        0.00291863
Ebkt times:              6.12436/169.33
Eval Ebkt times:         55.4552/1502.42
PiPjPk times:            11.441/313.56
Eval PiPjPk times:       8.318/226.43
L2prod times:            13.7888/381.33
Total time:              146.331/3991.77
[main] Time assemble (wall/proc) 25.5377/187.14
[main] Time solve (wall/proc) 29.4586/578.62
[main] Stop crit:        1.49145e-13
[main] Stop crit:        0.00290855
Ebkt times:              6.0918/170.71
Eval Ebkt times:         55.3376/1504.24
PiPjPk times:            11.4636/309.28
Eval PiPjPk times:       8.04829/225.76
L2prod times:            13.779/379.67
Total time:              145.791/3973.43
[main] Time assemble (wall/proc) 25.3992/186.35
[main] Time solve (wall/proc) 29.4239/579.32
[main] Stop crit:        1.50178e-13
[main] Stop crit:        0.00289788
Ebkt times:              6.02739/168.33
Eval Ebkt times:         55.5898/1506.08
PiPjPk times:            11.4168/312.4
Eval PiPjPk times:       8.22354/222.32
L2prod times:            13.8388/381.38
Total time:              146.158/3973.6
[main] Time assemble (wall/proc) 25.5734/186.49
[main] Time solve (wall/proc) 29.5681/581.07
[main] Stop crit:        1.51334e-13
[main] Stop crit:        0.00288693
Ebkt times:              6.08183/172.3
Eval Ebkt times:         54.4998/1492.29
PiPjPk times:            11.5678/319.24
Eval PiPjPk times:       8.48547/234.47
L2prod times:            13.8791/383.54
Total time:              145.802/4002.69
[main] Time assemble (wall/proc) 25.68/187.74
[main] Time solve (wall/proc) 29.4904/580.63
[main] Stop crit:        1.52548e-13
[main] Stop crit:        0.00287604
Ebkt times:              6.05105/172.03
Eval Ebkt times:         55.167/1512.2
PiPjPk times:            11.5254/318.82
Eval PiPjPk times:       8.65012/238.02
L2prod times:            13.8667/383.82
Total time:              147.199/4040.6
[main] Time assemble (wall/proc) 25.6035/188.92
[main] Time solve (wall/proc) 29.5831/581.54
[main] Stop crit:        1.53743e-13
[main] Stop crit:        0.00286552
Ebkt times:              6.04956/169.18
Eval Ebkt times:         55.4126/1495.79
PiPjPk times:            11.4425/312.98
Eval PiPjPk times:       8.22525/226.41
L2prod times:            13.736/375.75
Total time:              145.669/3950.83
[main] Time assemble (wall/proc) 25.6133/186.01
[main] Time solve (wall/proc) 29.3802/578.13
[main] Stop crit:        1.54852e-13
[main] Stop crit:        0.00285562
Ebkt times:              6.01391/168.92
Eval Ebkt times:         54.2617/1474.85
PiPjPk times:            11.444/312.74
Eval PiPjPk times:       8.57336/238.4
L2prod times:            13.7808/376.34
Total time:              144.878/3953.46
[main] Time assemble (wall/proc) 25.4303/185.09
[main] Time solve (wall/proc) 29.4895/582.03
[main] Stop crit:        1.55799e-13
[main] Stop crit:        0.00284654
Ebkt times:              6.01866/171.82
Eval Ebkt times:         53.9248/1482.06
PiPjPk times:            11.4727/318.33
Eval PiPjPk times:       8.54656/233.44
L2prod times:            13.8666/381.98
Total time:              145.177/3991.81
[main] Time assemble (wall/proc) 25.5829/187.56
[main] Time solve (wall/proc) 29.4988/580.66
[main] Stop crit:        1.56546e-13
[main] Stop crit:        0.0028384
Ebkt times:              6.03837/168.88
Eval Ebkt times:         55.2266/1487.14
PiPjPk times:            11.4561/312.6
Eval PiPjPk times:       8.3907/228.46
L2prod times:            13.7906/380.49
Total time:              145.589/3962.28
[main] Time assemble (wall/proc) 25.4696/185.69
[main] Time solve (wall/proc) 29.5495/582.56
[main] Stop crit:        1.57056e-13
[main] Stop crit:        0.00283126
Ebkt times:              5.98749/167.52
Eval Ebkt times:         54.3551/1482.65
PiPjPk times:            11.4435/313.34
Eval PiPjPk times:       8.45324/230.83
L2prod times:            13.7768/379.68
Total time:              145.091/3965.91
[main] Time assemble (wall/proc) 25.4683/185.91
[main] Time solve (wall/proc) 29.5188/581.02
[main] Stop crit:        1.5732e-13
[main] Stop crit:        0.00282512
Ebkt times:              5.98559/166.33
Eval Ebkt times:         54.1235/1476.97
PiPjPk times:            11.4311/317.31
Eval PiPjPk times:       8.644/236.82
L2prod times:            13.9078/380.18
Total time:              145.136/3971.72
[main] Time assemble (wall/proc) 25.4964/186.43
[main] Time solve (wall/proc) 29.5589/583.3
[main] Stop crit:        1.5735e-13
[main] Stop crit:        0.0028199
Ebkt times:              6.1851/174.7
Eval Ebkt times:         56.5009/1526.46
PiPjPk times:            11.4563/314.76
Eval PiPjPk times:       8.02791/220.87
L2prod times:            13.8605/386.88
Total time:              147.629/4029.66
[main] Time assemble (wall/proc) 25.5653/188.76
[main] Time solve (wall/proc) 29.5016/580.76
[main] Stop crit:        1.57166e-13
[main] Stop crit:        0.00281554
Ebkt times:              6.04813/169.93
Eval Ebkt times:         55.3408/1497.13
PiPjPk times:            11.4468/316.01
Eval PiPjPk times:       8.38226/224.98
L2prod times:            13.7785/378.45
Total time:              146.094/3968.02
[main] Time assemble (wall/proc) 25.4914/186.2
[main] Time solve (wall/proc) 29.4063/579.54
[main] Stop crit:        1.56814e-13
[main] Stop crit:        0.00281194
Ebkt times:              6.06195/173.52
Eval Ebkt times:         55.7578/1508.18
PiPjPk times:            11.4626/313.94
Eval PiPjPk times:       8.17712/221.06
L2prod times:            13.885/382.42
Total time:              146.472/3983.23
[main] Time assemble (wall/proc) 25.5744/186.86
[main] Time solve (wall/proc) 29.5429/580.94
[main] Stop crit:        1.56339e-13
[main] Stop crit:        0.00280899
Ebkt times:              5.97271/172.29
Eval Ebkt times:         54.6593/1488.37
PiPjPk times:            11.4007/313.25
Eval PiPjPk times:       8.6326/236.89
L2prod times:            13.8559/382.85
Total time:              145.781/3985.01
[main] Time assemble (wall/proc) 25.6793/186.97
[main] Time solve (wall/proc) 29.4993/578.97
[main] Stop crit:        1.55786e-13
[main] Stop crit:        0.00280661
Ebkt times:              6.13827/170.14
Eval Ebkt times:         55.2938/1500.54
PiPjPk times:            11.4794/313.5
Eval PiPjPk times:       8.34185/225.32
L2prod times:            13.9363/382.63
Total time:              146.32/3982.11
[main] Time assemble (wall/proc) 25.4441/186.45
[main] Time solve (wall/proc) 29.4786/582.08
[main] Stop crit:        1.55203e-13
[main] Stop crit:        0.00280475
Ebkt times:              6.00969/172.11
Eval Ebkt times:         54.3769/1486.32
PiPjPk times:            11.4946/315.51
Eval PiPjPk times:       8.41686/229.03
L2prod times:            13.8177/377.69
Total time:              145.414/3978.48
[main] Time assemble (wall/proc) 25.5465/186.67
[main] Time solve (wall/proc) 29.4936/579.41
[main] Stop crit:        1.5463e-13
[main] Stop crit:        0.00280338
Ebkt times:              6.07161/171.92
Eval Ebkt times:         55.4239/1509.63
PiPjPk times:            11.5279/319.55
Eval PiPjPk times:       8.35533/225.2
L2prod times:            13.9033/383.72
Total time:              146.694/4007.38
[main] Time assemble (wall/proc) 25.5623/187.61
[main] Time solve (wall/proc) 29.4479/581.28
[main] Stop crit:        1.54097e-13
[main] Stop crit:        0.0028025
Ebkt times:              6.03426/171.02
Eval Ebkt times:         55.1495/1497.16
PiPjPk times:            11.4749/316.9
Eval PiPjPk times:       8.42271/229.36
L2prod times:            13.8826/379.77
Total time:              146.391/3993.12
[main] Time assemble (wall/proc) 25.3997/186.94
[main] Time solve (wall/proc) 29.3741/578.78
[main] Stop crit:        1.53628e-13
[main] Stop crit:        0.00280212
Ebkt times:              6.10172/173.92
Eval Ebkt times:         56.4921/1518.33
PiPjPk times:            11.4738/315.16
Eval PiPjPk times:       8.22085/224.67
L2prod times:            13.8272/379.23
Total time:              147.257/3992.29
[main] Time assemble (wall/proc) 25.7361/187.27
[main] Time solve (wall/proc) 29.51/581.73
[main] Stop crit:        1.53253e-13
[main] Stop crit:        0.00280229
Ebkt times:              6.06099/168.79
Eval Ebkt times:         55.2222/1496.56
PiPjPk times:            11.4468/314.47
Eval PiPjPk times:       8.27679/224.65
L2prod times:            13.8034/378.99
Total time:              145.839/3976.64
[main] Time assemble (wall/proc) 25.5313/186.48
[main] Time solve (wall/proc) 29.4526/577.95
[main] Stop crit:        1.52957e-13
[main] Stop crit:        0.00280305
Ebkt times:              5.97964/167.61
Eval Ebkt times:         54.469/1478.34
PiPjPk times:            11.3935/312.2
Eval PiPjPk times:       8.54498/235.54
L2prod times:            13.8144/379.21
Total time:              144.886/3951.96
[main] Time assemble (wall/proc) 25.428/185.48
[main] Time solve (wall/proc) 29.3945/579.59
[main] Stop crit:        1.52763e-13
[main] Stop crit:        0.00280444
Ebkt times:              5.96101/167.87
Eval Ebkt times:         54.8776/1493.66
PiPjPk times:            11.391/314.31
Eval PiPjPk times:       8.33156/226.68
L2prod times:            13.8615/382.67
Total time:              145.438/3975.8
[main] Time assemble (wall/proc) 25.5236/186.46
[main] Time solve (wall/proc) 29.5968/583.42
[main] Stop crit:        1.5265e-13
[main] Stop crit:        0.0028065
Ebkt times:              5.96764/165.76
Eval Ebkt times:         54.828/1485.7
PiPjPk times:            11.3692/309.24
Eval PiPjPk times:       8.24066/225.15
L2prod times:            13.7595/375.25
Total time:              144.729/3938.26
[main] Time assemble (wall/proc) 25.4277/184.91
[main] Time solve (wall/proc) 29.4428/580.07
[main] Stop crit:        1.52623e-13
[main] Stop crit:        0.00280924
Ebkt times:              6.1467/168.15
Eval Ebkt times:         54.9502/1492.02
PiPjPk times:            11.4445/313.01
Eval PiPjPk times:       8.2706/227.46
L2prod times:            13.9291/381.33
Total time:              146.039/3974.96
[main] Time assemble (wall/proc) 25.5391/186.84
[main] Time solve (wall/proc) 29.5805/580.53
[main] Stop crit:        1.52654e-13
[main] Stop crit:        0.00281266
Ebkt times:              6.20219/172.73
Eval Ebkt times:         56.7772/1534.32
PiPjPk times:            11.4411/312.95
Eval PiPjPk times:       8.02693/218.23
L2prod times:            13.832/383.02
Total time:              147.6/4008.02
[main] Time assemble (wall/proc) 25.6092/187.69
[main] Time solve (wall/proc) 29.4874/579.94
[main] Stop crit:        1.52746e-13
[main] Stop crit:        0.00281672
Ebkt times:              6.052/166.98
Eval Ebkt times:         54.9867/1495.53
PiPjPk times:            11.4316/312.76
Eval PiPjPk times:       8.25252/225.24
L2prod times:            13.7897/381.19
Total time:              145.433/3969.7
[main] Time assemble (wall/proc) 25.5732/186.4
[main] Time solve (wall/proc) 29.4575/579.59
[main] Stop crit:        1.52857e-13
[main] Stop crit:        0.00282138
Ebkt times:              6.12459/173.75
Eval Ebkt times:         55.7627/1505.39
PiPjPk times:            11.4452/311.99
Eval PiPjPk times:       8.2632/228.03
L2prod times:            13.9017/384.84
Total time:              146.821/3987.43
[main] Time assemble (wall/proc) 25.6128/186.9
[main] Time solve (wall/proc) 29.5496/582.07
[main] Stop crit:        1.52994e-13
[main] Stop crit:        0.00282655
Ebkt times:              6.01687/174.96
Eval Ebkt times:         55.346/1502.97
PiPjPk times:            11.4534/315.14
Eval PiPjPk times:       8.3294/228.75
L2prod times:            13.9252/388.56
Total time:              146.349/4002.73
[main] Time assemble (wall/proc) 25.4146/187.38
[main] Time solve (wall/proc) 29.5193/582.28
[main] Stop crit:        1.53124e-13
[main] Stop crit:        0.00283215
Ebkt times:              5.99645/168.57
Eval Ebkt times:         55.6903/1503.68
PiPjPk times:            11.3781/312.73
Eval PiPjPk times:       8.4129/226.35
L2prod times:            13.8272/381.16
Total time:              146.46/3983.94
[main] Time assemble (wall/proc) 25.7303/186.75
[main] Time solve (wall/proc) 29.4447/580.27
[main] Stop crit:        1.53234e-13
[main] Stop crit:        0.00283807
Ebkt times:              6.00086/171.93
Eval Ebkt times:         54.9097/1488.92
PiPjPk times:            11.4521/312.17
Eval PiPjPk times:       8.32146/226.71
L2prod times:            13.8104/379.35
Total time:              145.266/3954.22
[main] Time assemble (wall/proc) 25.5058/185.52
[main] Time solve (wall/proc) 29.4813/579.75
[main] Stop crit:        1.53295e-13
[main] Stop crit:        0.00284421
Ebkt times:              6.07605/172.66
Eval Ebkt times:         54.3947/1491.87
PiPjPk times:            11.4721/315.51
Eval PiPjPk times:       8.3427/231.74
L2prod times:            13.8358/383.79
Total time:              145.602/3997.67
[main] Time assemble (wall/proc) 25.4948/187.8
[main] Time solve (wall/proc) 29.4861/579.6
[main] Stop crit:        1.53312e-13
[main] Stop crit:        0.00285047
Ebkt times:              5.95268/169.47
Eval Ebkt times:         54.7653/1486.89
PiPjPk times:            11.4353/312.17
Eval PiPjPk times:       8.45366/233.04
L2prod times:            13.8407/381.05
Total time:              145.349/3969.51
[main] Time assemble (wall/proc) 25.4008/186.15
[main] Time solve (wall/proc) 29.5259/580.19
[main] Stop crit:        1.53263e-13
[main] Stop crit:        0.00285673
Ebkt times:              6.05782/170.95
Eval Ebkt times:         55.575/1499.03
PiPjPk times:            11.5098/312.66
Eval PiPjPk times:       8.21559/229.32
L2prod times:            13.7855/379.09
Total time:              146.196/3974.08
[main] Time assemble (wall/proc) 25.4647/186.16
[main] Time solve (wall/proc) 29.4068/577.5
[main] Stop crit:        1.53142e-13
[main] Stop crit:        0.00286292
Ebkt times:              6.06862/170.01
Eval Ebkt times:         55.0577/1502.01
PiPjPk times:            11.4422/312.98
Eval PiPjPk times:       8.28008/228.03
L2prod times:            13.8207/381.47
Total time:              146.023/3989.39
[main] Time assemble (wall/proc) 25.6452/187.22
[main] Time solve (wall/proc) 29.6065/581.77
[main] Stop crit:        1.52949e-13
[main] Stop crit:        0.00286894
Ebkt times:              6.00873/174.05
Eval Ebkt times:         54.0465/1474.73
PiPjPk times:            11.5322/318.38
Eval PiPjPk times:       8.49908/233.25
L2prod times:            13.9094/383.45
Total time:              144.95/3971.76
[main] Time assemble (wall/proc) 25.3791/186.63
[main] Time solve (wall/proc) 29.4018/580.23
[main] Stop crit:        1.52695e-13
[main] Stop crit:        0.00287474
Ebkt times:              5.94968/165.59
Eval Ebkt times:         56.9231/1516.22
PiPjPk times:            11.3666/304.74
Eval PiPjPk times:       8.18129/218.29
L2prod times:            13.7473/370.43
Total time:              146.214/3910.28
[main] Time assemble (wall/proc) 25.4863/183.51
[main] Time solve (wall/proc) 29.3972/580.62
[main] Stop crit:        1.52371e-13
[main] Stop crit:        0.00288024
Ebkt times:              6.15799/168.77
Eval Ebkt times:         56.6792/1539.72
PiPjPk times:            11.5125/315.62
Eval PiPjPk times:       8.12873/220.14
L2prod times:            13.8327/378.79
Total time:              147.887/4025.14
[main] Time assemble (wall/proc) 25.6406/188.57
[main] Time solve (wall/proc) 29.3842/578.5
[main] Stop crit:        1.52004e-13
[main] Stop crit:        0.0028854
Ebkt times:              6.15751/173.24
Eval Ebkt times:         56.2727/1521.44
PiPjPk times:            11.4505/314.41
Eval PiPjPk times:       8.14599/220.57
L2prod times:            13.8388/380.09
Total time:              146.914/3992.66
[main] Time assemble (wall/proc) 25.4616/186.99
[main] Time solve (wall/proc) 29.434/577.97
[main] Stop crit:        1.51599e-13
[main] Stop crit:        0.00289017
Ebkt times:              5.98205/167.19
Eval Ebkt times:         54.9514/1494.66
PiPjPk times:            11.4107/312.89
Eval PiPjPk times:       8.42667/230.86
L2prod times:            13.8303/378.35
Total time:              145.545/3973.82
[main] Time assemble (wall/proc) 25.578/186.43
[main] Time solve (wall/proc) 29.5801/583.02
[main] Stop crit:        1.51173e-13
[main] Stop crit:        0.00289451
Ebkt times:              5.96447/171.5
Eval Ebkt times:         53.8854/1475.56
PiPjPk times:            11.5013/317.46
Eval PiPjPk times:       8.77137/241.11
L2prod times:            13.9122/384.9
Total time:              145.294/3989.51
[main] Time assemble (wall/proc) 25.3887/186.95
[main] Time solve (wall/proc) 29.5537/583.28
[main] Stop crit:        1.50736e-13
[main] Stop crit:        0.0028984
Ebkt times:              6.206/170.89
Eval Ebkt times:         56.9763/1528.28
PiPjPk times:            11.403/311.09
Eval PiPjPk times:       8.0381/218.45
L2prod times:            13.7784/376.08
Total time:              147.459/3976.35
[main] Time assemble (wall/proc) 25.6446/186.45
[main] Time solve (wall/proc) 29.5016/580.61
[main] Stop crit:        1.50315e-13
[main] Stop crit:        0.00290178
Ebkt times:              6.02943/171.1
Eval Ebkt times:         54.1415/1476.27
PiPjPk times:            11.4413/314.52
Eval PiPjPk times:       8.51164/233.43
L2prod times:            13.8626/382.8
Total time:              145.111/3969.39
[main] Time assemble (wall/proc) 25.3219/185.98
[main] Time solve (wall/proc) 29.4739/582.02
[main] Stop crit:        1.49912e-13
[main] 20%...
[main] Stop crit:        0.00290462
Ebkt times:              6.201/173.4
Eval Ebkt times:         56.5942/1522.03
PiPjPk times:            11.5203/311.81
Eval PiPjPk times:       8.10508/222.65
L2prod times:            13.8005/380.11
Total time:              147.554/4001.22
[main] Time assemble (wall/proc) 25.6223/187.5
[main] Time solve (wall/proc) 29.4331/578.9
[main] Stop crit:        1.49541e-13
[main] Stop crit:        0.00290688
Ebkt times:              6.12872/170.78
Eval Ebkt times:         56.1143/1522.06
PiPjPk times:            11.4639/313.45
Eval PiPjPk times:       8.22009/222.59
L2prod times:            13.7717/379.55
Total time:              147.063/4006.15
[main] Time assemble (wall/proc) 25.5106/187.57
[main] Time solve (wall/proc) 29.4552/581.98
[main] Stop crit:        1.49211e-13
[main] Stop crit:        0.00290854
Ebkt times:              5.99834/167.33
Eval Ebkt times:         55.4091/1499.45
PiPjPk times:            11.4259/313.84
Eval PiPjPk times:       8.32931/223.75
L2prod times:            13.8425/380.62
Total time:              145.732/3962.39
[main] Time assemble (wall/proc) 25.3765/185.6
[main] Time solve (wall/proc) 29.4475/579.14
[main] Stop crit:        1.48932e-13
[main] Stop crit:        0.00290954
Ebkt times:              5.98846/170.93
Eval Ebkt times:         54.9842/1491.95
PiPjPk times:            11.4447/314.66
Eval PiPjPk times:       8.54419/234.93
L2prod times:            13.8306/379.53
Total time:              146.103/3984.01
[main] Time assemble (wall/proc) 25.4008/186.26
[main] Time solve (wall/proc) 29.4251/579.89
[main] Stop crit:        1.48711e-13
[main] Stop crit:        0.00290987
Ebkt times:              6.07793/172.63
Eval Ebkt times:         55.7102/1503.96
PiPjPk times:            11.5179/315.6
Eval PiPjPk times:       8.11271/220.76
L2prod times:            13.8221/380.7
Total time:              146.394/3978.57
[main] Time assemble (wall/proc) 25.4355/186.61
[main] Time solve (wall/proc) 29.424/578.9
[main] Stop crit:        1.48542e-13
[main] Stop crit:        0.00290951
Ebkt times:              6.05096/171.59
Eval Ebkt times:         55.6844/1509.31
PiPjPk times:            11.4668/316.84
Eval PiPjPk times:       8.422/230.3
L2prod times:            13.8467/381.45
Total time:              146.704/4004.9
[main] Time assemble (wall/proc) 25.4466/187.27
[main] Time solve (wall/proc) 29.483/581.88
[main] Stop crit:        1.48434e-13
[main] Stop crit:        0.00290843
Ebkt times:              6.11408/173.57
Eval Ebkt times:         57.124/1531.03
PiPjPk times:            11.5133/314.89
Eval PiPjPk times:       8.48635/228.03
L2prod times:            13.786/375.02
Total time:              148.524/4008.53
[main] Time assemble (wall/proc) 25.5853/187.25
[main] Time solve (wall/proc) 29.3942/580.43
[main] Stop crit:        1.48384e-13
[main] Stop crit:        0.00290664
Ebkt times:              6.13997/176.02
Eval Ebkt times:         56.0858/1518.86
PiPjPk times:            11.4626/311.11
Eval PiPjPk times:       8.26124/231.98
L2prod times:            13.8028/381.16
Total time:              147.248/4018.11
[main] Time assemble (wall/proc) 25.5795/187.86
[main] Time solve (wall/proc) 29.4334/578.89
[main] Stop crit:        1.4839e-13
[main] Stop crit:        0.00290414
Ebkt times:              6.05464/172.53
Eval Ebkt times:         54.6261/1494.98
PiPjPk times:            11.5359/318.63
Eval PiPjPk times:       8.24336/227.13
L2prod times:            13.9563/385.54
Total time:              145.685/4000.48
[main] Time assemble (wall/proc) 25.4486/187.51
[main] Time solve (wall/proc) 29.5706/579.19
[main] Stop crit:        1.48446e-13
[main] Stop crit:        0.00290095
Ebkt times:              6.08458/170.95
Eval Ebkt times:         56.3311/1525.9
PiPjPk times:            11.423/310.45
Eval PiPjPk times:       8.16439/223.84
L2prod times:            13.8917/382.23
Total time:              147.344/4010.82
[main] Time assemble (wall/proc) 25.7258/187.88
[main] Time solve (wall/proc) 29.5416/579.89
[main] Stop crit:        1.48548e-13
[main] Stop crit:        0.0028971
Ebkt times:              6.13573/173.13
Eval Ebkt times:         55.5328/1504.74
PiPjPk times:            11.5561/316.96
Eval PiPjPk times:       8.26187/228.33
L2prod times:            13.8103/382.48
Total time:              146.796/4012.55
[main] Time assemble (wall/proc) 25.6973/187.79
[main] Time solve (wall/proc) 29.4122/577.32
[main] Stop crit:        1.48682e-13
[main] Stop crit:        0.00289264
Ebkt times:              6.03941/172.25
Eval Ebkt times:         55.8881/1510.36
PiPjPk times:            11.3874/309.21
Eval PiPjPk times:       8.29879/227.56
L2prod times:            13.8274/380.86
Total time:              146.418/3984.71
[main] Time assemble (wall/proc) 25.4675/186.66
[main] Time solve (wall/proc) 29.5036/581.51
[main] Stop crit:        1.48861e-13
[main] Stop crit:        0.00288761
Ebkt times:              6.10158/173.09
Eval Ebkt times:         55.7287/1514.05
PiPjPk times:            11.4673/316.12
Eval PiPjPk times:       8.29189/222.4
L2prod times:            13.8943/380.3
Total time:              147.084/4008.04
[main] Time assemble (wall/proc) 25.4431/187.72
[main] Time solve (wall/proc) 29.4405/580.13
[main] Stop crit:        1.49046e-13
[main] Stop crit:        0.00288207
Ebkt times:              5.97398/168.67
Eval Ebkt times:         55.3736/1498.81
PiPjPk times:            11.3784/310.91
Eval PiPjPk times:       8.32962/228.26
L2prod times:            13.8462/381.26
Total time:              146.019/3971.99
[main] Time assemble (wall/proc) 25.6613/186.47
[main] Time solve (wall/proc) 29.5668/581.88
[main] Stop crit:        1.49254e-13
[main] Stop crit:        0.00287607
Ebkt times:              6.04553/169.93
Eval Ebkt times:         54.9745/1498.9
PiPjPk times:            11.478/312.65
Eval PiPjPk times:       8.29971/224.36
L2prod times:            13.9395/382.95
Total time:              146.082/3988.05
[main] Time assemble (wall/proc) 25.4832/186.98
[main] Time solve (wall/proc) 29.4843/579.64
[main] Stop crit:        1.49459e-13
[main] Stop crit:        0.00286969
Ebkt times:              6.12376/169.52
Eval Ebkt times:         55.7245/1510.48
PiPjPk times:            11.445/312.25
Eval PiPjPk times:       8.16324/224.66
L2prod times:            13.8637/379.35
Total time:              146.422/3980.41
[main] Time assemble (wall/proc) 25.538/186.49
[main] Time solve (wall/proc) 29.4522/577.85
[main] Stop crit:        1.49671e-13
[main] Stop crit:        0.00286299
Ebkt times:              6.06267/171.1
Eval Ebkt times:         55.5887/1503.4
PiPjPk times:            11.5301/314.74
Eval PiPjPk times:       8.30407/223.76
L2prod times:            13.8581/381.12
Total time:              146.545/3982.9
[main] Time assemble (wall/proc) 25.4937/186.64
[main] Time solve (wall/proc) 29.5109/582.41
[main] Stop crit:        1.4987e-13
[main] Stop crit:        0.00285604
Ebkt times:              6.01701/170.61
Eval Ebkt times:         54.8099/1492.65
PiPjPk times:            11.4132/317.07
Eval PiPjPk times:       8.36174/226.31
L2prod times:            13.7761/380.77
Total time:              145.322/3967.18
[main] Time assemble (wall/proc) 25.5507/186.26
[main] Time solve (wall/proc) 29.5373/581
[main] Stop crit:        1.50049e-13
[main] Stop crit:        0.00284889
Ebkt times:              5.98234/167.55
Eval Ebkt times:         54.6403/1485.71
PiPjPk times:            11.4363/316.44
Eval PiPjPk times:       8.5143/229.83
L2prod times:            13.7993/382.16
Total time:              145.395/3971.69
[main] Time assemble (wall/proc) 25.5534/186.28
[main] Time solve (wall/proc) 29.5067/581.47
[main] Stop crit:        1.50219e-13
[main] Stop crit:        0.00284162
Ebkt times:              6.05767/171.28
Eval Ebkt times:         55.1153/1493.16
PiPjPk times:            11.5521/315.8
Eval PiPjPk times:       8.53074/233.89
L2prod times:            13.8435/382.64
Total time:              146.478/3997.65
[main] Time assemble (wall/proc) 25.5654/187.34
[main] Time solve (wall/proc) 29.5027/581.45
[main] Stop crit:        1.50369e-13
[main] Stop crit:        0.00283429
Ebkt times:              6.12627/172.78
Eval Ebkt times:         55.6413/1511.57
PiPjPk times:            11.4526/313.8
Eval PiPjPk times:       8.20809/226
L2prod times:            13.7994/382.78
Total time:              146.619/4009.69
[main] Time assemble (wall/proc) 25.5041/187.82
[main] Time solve (wall/proc) 29.4905/580.19
[main] Stop crit:        1.50494e-13
[main] Stop crit:        0.00282695
Ebkt times:              6.12941/170.7
Eval Ebkt times:         56.4512/1525.68
PiPjPk times:            11.4434/314.23
Eval PiPjPk times:       8.34123/229
L2prod times:            13.8562/384.52
Total time:              147.659/4020.9
[main] Time assemble (wall/proc) 25.5898/188.01
[main] Time solve (wall/proc) 29.3326/577.57
[main] Stop crit:        1.50607e-13
[main] Stop crit:        0.00281966
Ebkt times:              6.11293/174.18
Eval Ebkt times:         56.2189/1518.6
PiPjPk times:            11.4757/311.82
Eval PiPjPk times:       8.38227/230.39
L2prod times:            13.8467/381.87
Total time:              147.062/3991.68
[main] Time assemble (wall/proc) 25.5787/186.83
[main] Time solve (wall/proc) 29.5059/580.34
[main] Stop crit:        1.50705e-13
[main] Stop crit:        0.00281247
Ebkt times:              6.04806/166.39
Eval Ebkt times:         55.869/1503.19
PiPjPk times:            11.415/310.7
Eval PiPjPk times:       8.27549/224.25
L2prod times:            13.8143/376.26
Total time:              146.324/3966.72
[main] Time assemble (wall/proc) 25.5979/185.82
[main] Time solve (wall/proc) 29.4632/580.36
[main] Stop crit:        1.50789e-13
[main] Stop crit:        0.00280545
Ebkt times:              6.10286/169.33
Eval Ebkt times:         55.7792/1512.71
PiPjPk times:            11.5134/313.82
Eval PiPjPk times:       8.27865/228.6
L2prod times:            13.8526/382.51
Total time:              146.832/3997.55
[main] Time assemble (wall/proc) 25.6902/187.5
[main] Time solve (wall/proc) 29.6142/582.24
[main] Stop crit:        1.50868e-13
[main] Stop crit:        0.00279863
Ebkt times:              5.95693/166.71
Eval Ebkt times:         55.3843/1499.46
PiPjPk times:            11.4146/312.55
Eval PiPjPk times:       8.26703/227.24
L2prod times:            13.8726/382.9
Total time:              145.915/3971.81
[main] Time assemble (wall/proc) 25.5176/186.3
[main] Time solve (wall/proc) 29.5273/582.22
[main] Stop crit:        1.50953e-13
[main] Stop crit:        0.00279207
Ebkt times:              6.18049/170.88
Eval Ebkt times:         55.84/1511.51
PiPjPk times:            11.5515/315.49
Eval PiPjPk times:       8.01867/217.25
L2prod times:            13.8585/383.42
Total time:              146.964/3999.58
[main] Time assemble (wall/proc) 25.6311/187.34
[main] Time solve (wall/proc) 29.5285/581.66
[main] Stop crit:        1.51021e-13
[main] Stop crit:        0.0027858
Ebkt times:              6.07977/172.94
Eval Ebkt times:         55.635/1518.31
PiPjPk times:            11.6172/323.07
Eval PiPjPk times:       8.05018/216.12
L2prod times:            13.9107/382.25
Total time:              146.767/4017.37
[main] Time assemble (wall/proc) 25.5939/188.07
[main] Time solve (wall/proc) 29.392/579.23
[main] Stop crit:        1.51114e-13
[main] Stop crit:        0.00277988
Ebkt times:              6.00772/168.2
Eval Ebkt times:         54.365/1486.47
PiPjPk times:            11.4792/314.14
Eval PiPjPk times:       8.38919/231.16
L2prod times:            13.8637/385.52
Total time:              145.155/3978.94
[main] Time assemble (wall/proc) 25.5464/186.84
[main] Time solve (wall/proc) 29.4376/578.51
[main] Stop crit:        1.51203e-13
[main] Stop crit:        0.00277434
Ebkt times:              5.95167/172.08
Eval Ebkt times:         55.1737/1496.44
PiPjPk times:            11.4331/313.06
Eval PiPjPk times:       8.68579/234.66
L2prod times:            13.8767/381.49
Total time:              146.357/3984.36
[main] Time assemble (wall/proc) 25.641/187.03
[main] Time solve (wall/proc) 29.5079/579.37
[main] Stop crit:        1.51299e-13
[main] Stop crit:        0.00276921
Ebkt times:              6.02792/171.69
Eval Ebkt times:         55.9314/1509.76
PiPjPk times:            11.4766/313.63
Eval PiPjPk times:       8.27539/223.61
L2prod times:            13.8596/383.33
Total time:              146.65/3995.37
[main] Time assemble (wall/proc) 25.3865/186.69
[main] Time solve (wall/proc) 29.4377/580.4
[main] Stop crit:        1.514e-13
[main] Stop crit:        0.00276452
Ebkt times:              6.02279/169.25
Eval Ebkt times:         54.7756/1492
PiPjPk times:            11.4464/311.71
Eval PiPjPk times:       8.39241/228.49
L2prod times:            13.8903/386.64
Total time:              145.719/3988.43
[main] Time assemble (wall/proc) 25.3928/186.79
[main] Time solve (wall/proc) 29.4103/578.73
[main] Stop crit:        1.51508e-13
[main] Stop crit:        0.00276031
Ebkt times:              6.02001/171.92
Eval Ebkt times:         55.8756/1511.19
PiPjPk times:            11.5082/315.33
Eval PiPjPk times:       8.45261/230.43
L2prod times:            13.9028/382.77
Total time:              147.314/4014.42
[main] Time assemble (wall/proc) 25.6716/187.89
[main] Time solve (wall/proc) 29.4853/581.03
[main] Stop crit:        1.51628e-13
[main] Stop crit:        0.00275658
Ebkt times:              6.0267/161.95
Eval Ebkt times:         58.7079/1530.4
PiPjPk times:            11.436/299.92
Eval PiPjPk times:       8.19453/216.21
L2prod times:            14.091/372.64
Total time:              148.589/3891.72
[main] Time assemble (wall/proc) 26.8719/183.63
[main] Time solve (wall/proc) 30.3314/593.69
[main] Stop crit:        1.51742e-13
[main] Stop crit:        0.00275337
Ebkt times:              5.88062/162.48
Eval Ebkt times:         57.1829/1487.54
PiPjPk times:            11.4315/300.96
Eval PiPjPk times:       8.55384/227.24
L2prod times:            14.2432/378.08
Total time:              147.487/3873.81
[main] Time assemble (wall/proc) 26.8021/183.24
[main] Time solve (wall/proc) 30.7259/600.99
[main] Stop crit:        1.51857e-13
[main] Stop crit:        0.00275067
Ebkt times:              5.98937/157.81
Eval Ebkt times:         59.4085/1517.17
PiPjPk times:            11.4178/295.21
Eval PiPjPk times:       8.0926/210.26
L2prod times:            14.2192/372.18
Total time:              148.674/3826.04
[main] Time assemble (wall/proc) 26.9664/181.61
[main] Time solve (wall/proc) 30.5462/595.79
[main] Stop crit:        1.51953e-13
[main] Stop crit:        0.00274849
Ebkt times:              5.99138/160.48
Eval Ebkt times:         58.5271/1509.28
PiPjPk times:            11.6111/304.84
Eval PiPjPk times:       8.26742/217.89
L2prod times:            14.1281/368.69
Total time:              148.858/3864.64
[main] Time assemble (wall/proc) 26.8934/182.79
[main] Time solve (wall/proc) 30.6752/595.48
[main] Stop crit:        1.5205e-13
[main] Stop crit:        0.00274684
Ebkt times:              6.04078/163.81
Eval Ebkt times:         59.7418/1533.42
PiPjPk times:            11.4225/296.02
Eval PiPjPk times:       8.14887/211.81
L2prod times:            13.985/367.55
Total time:              149.31/3865.52
[main] Time assemble (wall/proc) 26.9564/182.9
[main] Time solve (wall/proc) 30.5432/596.29
[main] Stop crit:        1.52123e-13
[main] Stop crit:        0.0027457
Ebkt times:              6.08366/160.15
Eval Ebkt times:         60.0956/1539.24
PiPjPk times:            11.6549/302.49
Eval PiPjPk times:       8.08841/210.99
L2prod times:            14.251/374.73
Total time:              151.184/3910.93
[main] Time assemble (wall/proc) 27.1578/184.71
[main] Time solve (wall/proc) 30.4208/590.74
[main] Stop crit:        1.52169e-13
[main] Stop crit:        0.00274507
Ebkt times:              6.05567/166.94
Eval Ebkt times:         57.89/1509.61
PiPjPk times:            11.5381/306.61
Eval PiPjPk times:       8.20838/215.84
L2prod times:            14.4503/386.31
Total time:              148.796/3919.95
[main] Time assemble (wall/proc) 27.4127/185.69
[main] Time solve (wall/proc) 30.5181/592.33
[main] Stop crit:        1.522e-13
[main] Stop crit:        0.00274492
Ebkt times:              5.9906/163.93
Eval Ebkt times:         57.2705/1495.79
PiPjPk times:            11.5728/306.11
Eval PiPjPk times:       8.40075/223.87
L2prod times:            14.4369/386.47
Total time:              148.034/3903.3
[main] Time assemble (wall/proc) 26.7682/184.55
[main] Time solve (wall/proc) 30.4679/594.49
[main] Stop crit:        1.52194e-13
[main] Stop crit:        0.00274526
Ebkt times:              5.96613/163.91
Eval Ebkt times:         56.9622/1489.78
PiPjPk times:            11.6028/305.71
Eval PiPjPk times:       8.29511/222.79
L2prod times:            14.5136/390.47
Total time:              147.841/3907.86
[main] Time assemble (wall/proc) 26.7622/184.7
[main] Time solve (wall/proc) 30.6159/596.24
[main] Stop crit:        1.52158e-13
[main] Stop crit:        0.00274603
Ebkt times:              5.91574/154.52
Eval Ebkt times:         62.5443/1563.78
PiPjPk times:            11.5449/291.73
Eval PiPjPk times:       8.17026/205.68
L2prod times:            14.2479/361.1
Total time:              151.383/3806.37
[main] Time assemble (wall/proc) 27.6906/180.32
[main] Time solve (wall/proc) 30.715/596.27
[main] Stop crit:        1.52092e-13
[main] 30%...
[main] Stop crit:        0.00274723
Ebkt times:              6.03502/167.32
Eval Ebkt times:         57.0635/1497.37
PiPjPk times:            11.6833/316.84
Eval PiPjPk times:       8.48795/223.03
L2prod times:            14.4081/388.83
Total time:              148.662/3937.76
[main] Time assemble (wall/proc) 26.8889/185.93
[main] Time solve (wall/proc) 30.6542/599.38
[main] Stop crit:        1.51989e-13
[main] Stop crit:        0.00274882
Ebkt times:              5.99797/166.5
Eval Ebkt times:         57.1481/1500.54
PiPjPk times:            11.5615/306.49
Eval PiPjPk times:       8.19356/218.02
L2prod times:            14.4987/387.04
Total time:              147.869/3910.82
[main] Time assemble (wall/proc) 26.8412/184.71
[main] Time solve (wall/proc) 30.4834/596.89
[main] Stop crit:        1.51858e-13
[main] Stop crit:        0.00275076
Ebkt times:              6.02506/162.98
Eval Ebkt times:         57.3931/1501.47
PiPjPk times:            11.6215/308.98
Eval PiPjPk times:       8.33696/218.97
L2prod times:            14.4133/386.04
Total time:              148.349/3908.63
[main] Time assemble (wall/proc) 26.8866/184.7
[main] Time solve (wall/proc) 30.5697/595.77
[main] Stop crit:        1.51698e-13
[main] Stop crit:        0.00275303
Ebkt times:              5.97968/161.79
Eval Ebkt times:         57.7156/1504.26
PiPjPk times:            11.5681/306.51
Eval PiPjPk times:       8.2933/219.71
L2prod times:            14.3384/384.29
Total time:              148.439/3904.77
[main] Time assemble (wall/proc) 27.5555/185.29
[main] Time solve (wall/proc) 30.811/596.6
[main] Stop crit:        1.51515e-13
[main] Stop crit:        0.00275556
Ebkt times:              5.98232/160.95
Eval Ebkt times:         56.4999/1490.19
PiPjPk times:            11.5325/305.6
Eval PiPjPk times:       8.31891/221.2
L2prod times:            14.3886/383.33
Total time:              147.09/3894.7
[main] Time assemble (wall/proc) 26.8435/184.4
[main] Time solve (wall/proc) 30.547/597.48
[main] Stop crit:        1.51303e-13
[main] Stop crit:        0.00275833
Ebkt times:              6.00174/162.13
Eval Ebkt times:         57.3656/1501.96
PiPjPk times:            11.511/303.04
Eval PiPjPk times:       8.22346/218.25
L2prod times:            14.4417/384.55
Total time:              147.881/3889.2
[main] Time assemble (wall/proc) 27.5097/184.95
[main] Time solve (wall/proc) 30.7643/594.41
[main] Stop crit:        1.51075e-13
[main] Stop crit:        0.0027613
Ebkt times:              6.05432/165.65
Eval Ebkt times:         58.4712/1529.37
PiPjPk times:            11.5833/306.85
Eval PiPjPk times:       8.36088/223.93
L2prod times:            14.351/381.8
Total time:              149.988/3960.08
[main] Time assemble (wall/proc) 27.3666/187.01
[main] Time solve (wall/proc) 30.6494/593.84
[main] Stop crit:        1.50827e-13
[main] Stop crit:        0.0027644
Ebkt times:              5.97087/163.1
Eval Ebkt times:         57.4114/1498.04
PiPjPk times:            11.668/310.09
Eval PiPjPk times:       8.33335/221.98
L2prod times:            14.2792/378.92
Total time:              148.304/3900.21
[main] Time assemble (wall/proc) 27.3648/185.06
[main] Time solve (wall/proc) 30.5633/591.83
[main] Stop crit:        1.50581e-13
[main] Stop crit:        0.0027676
Ebkt times:              6.08372/165.7
Eval Ebkt times:         57.2925/1504.06
PiPjPk times:            11.7104/314.47
Eval PiPjPk times:       8.44286/222.66
L2prod times:            14.4012/384.97
Total time:              148.984/3943.87
[main] Time assemble (wall/proc) 26.8475/186.15
[main] Time solve (wall/proc) 30.322/589.8
[main] Stop crit:        1.50316e-13
[main] Stop crit:        0.00277084
Ebkt times:              5.99515/165.43
Eval Ebkt times:         56.4425/1487.02
PiPjPk times:            11.5923/308.24
Eval PiPjPk times:       8.32799/222.95
L2prod times:            14.2453/379.6
Total time:              147.045/3893.01
[main] Time assemble (wall/proc) 27.4426/184.95
[main] Time solve (wall/proc) 30.4977/590.37
[main] Stop crit:        1.50068e-13
[main] Stop crit:        0.00277407
Ebkt times:              6.07768/164.41
Eval Ebkt times:         57.0951/1502.05
PiPjPk times:            11.7362/316.67
Eval PiPjPk times:       8.26924/218.24
L2prod times:            14.293/381.24
Total time:              148.345/3927.82
[main] Time assemble (wall/proc) 26.8938/185.61
[main] Time solve (wall/proc) 30.9084/584.23
[main] Stop crit:        1.49811e-13
[main] Stop crit:        0.00277725
Ebkt times:              6.12292/173.52
Eval Ebkt times:         57.345/1540.23
PiPjPk times:            11.5528/314.01
Eval PiPjPk times:       8.34539/229.61
L2prod times:            13.9429/385.66
Total time:              149.039/4046.12
[main] Time assemble (wall/proc) 25.6709/188.91
[main] Time solve (wall/proc) 29.6151/578.67
[main] Stop crit:        1.49565e-13
[main] Stop crit:        0.00278032
Ebkt times:              6.15357/177.06
Eval Ebkt times:         57.1938/1538.37
PiPjPk times:            11.4656/316.33
Eval PiPjPk times:       8.04/217.07
L2prod times:            13.8108/382.99
Total time:              147.874/4010.59
[main] Time assemble (wall/proc) 25.5794/187.49
[main] Time solve (wall/proc) 29.6184/580.83
[main] Stop crit:        1.49335e-13
[main] Stop crit:        0.00278324
Ebkt times:              6.11113/165.82
Eval Ebkt times:         56.5382/1532.42
PiPjPk times:            11.4749/313.2
Eval PiPjPk times:       8.05297/219.56
L2prod times:            13.7791/379.07
Total time:              147.315/4008.59
[main] Time assemble (wall/proc) 25.6159/187.69
[main] Time solve (wall/proc) 29.6401/580.73
[main] Stop crit:        1.49105e-13
[main] Stop crit:        0.00278596
Ebkt times:              6.07669/172.6
Eval Ebkt times:         56.2741/1521.8
PiPjPk times:            11.3909/313.77
Eval PiPjPk times:       8.22467/223.05
L2prod times:            13.7976/380.56
Total time:              146.756/3996.07
[main] Time assemble (wall/proc) 25.6359/186.93
[main] Time solve (wall/proc) 29.5917/580.31
[main] Stop crit:        1.48905e-13
[main] Stop crit:        0.00278842
Ebkt times:              6.13807/170.73
Eval Ebkt times:         56.4667/1532.2
PiPjPk times:            11.4526/315.7
Eval PiPjPk times:       8.27509/222.99
L2prod times:            13.8534/385.79
Total time:              147.876/4040.71
[main] Time assemble (wall/proc) 25.7463/189.19
[main] Time solve (wall/proc) 29.6523/581.07
[main] Stop crit:        1.48715e-13
[main] Stop crit:        0.0027906
Ebkt times:              6.12851/178.54
Eval Ebkt times:         56.2127/1525.53
PiPjPk times:            11.46/314.62
Eval PiPjPk times:       8.51756/233.47
L2prod times:            13.8595/382.47
Total time:              147.863/4041.34
[main] Time assemble (wall/proc) 25.7566/188.81
[main] Time solve (wall/proc) 29.7011/582.4
[main] Stop crit:        1.48533e-13
[main] Stop crit:        0.00279245
Ebkt times:              6.00114/170.79
Eval Ebkt times:         54.8376/1504.47
PiPjPk times:            11.4773/316.66
Eval PiPjPk times:       8.51678/231.59
L2prod times:            13.8798/382.57
Total time:              146.141/4007.95
[main] Time assemble (wall/proc) 25.4627/187.7
[main] Time solve (wall/proc) 29.6202/579.96
[main] Stop crit:        1.48376e-13
[main] Stop crit:        0.00279394
Ebkt times:              5.90092/169.05
Eval Ebkt times:         54.6529/1490.47
PiPjPk times:            11.4026/314.25
Eval PiPjPk times:       8.59366/235.14
L2prod times:            13.8634/380.09
Total time:              145.404/3983.31
[main] Time assemble (wall/proc) 25.7754/186.61
[main] Time solve (wall/proc) 29.6687/579.95
[main] Stop crit:        1.4823e-13
[main] Stop crit:        0.00279503
Ebkt times:              6.06418/169.81
Eval Ebkt times:         56.0532/1516.32
PiPjPk times:            11.4242/313.3
Eval PiPjPk times:       8.15957/222.31
L2prod times:            13.7509/380.34
Total time:              146.496/3980.97
[main] Time assemble (wall/proc) 25.5814/186.67
[main] Time solve (wall/proc) 29.547/579.09
[main] Stop crit:        1.481e-13
[main] Stop crit:        0.00279571
Ebkt times:              6.06037/168.8
Eval Ebkt times:         56.0329/1513.89
PiPjPk times:            11.4619/316.35
Eval PiPjPk times:       8.3116/224.17
L2prod times:            13.7926/380.57
Total time:              146.543/3985.4
[main] Time assemble (wall/proc) 25.5823/186.53
[main] Time solve (wall/proc) 29.5875/578.57
[main] Stop crit:        1.47984e-13
[main] Stop crit:        0.00279594
Ebkt times:              5.91675/167.66
Eval Ebkt times:         54.5619/1489.85
PiPjPk times:            11.3683/312.39
Eval PiPjPk times:       8.49431/228.45
L2prod times:            13.8201/379.2
Total time:              144.958/3962.6
[main] Time assemble (wall/proc) 25.8411/186.35
[main] Time solve (wall/proc) 29.6305/578.42
[main] Stop crit:        1.4788e-13
[main] Stop crit:        0.00279572
Ebkt times:              6.0923/169.38
Eval Ebkt times:         56.259/1512.2
PiPjPk times:            11.4104/311.11
Eval PiPjPk times:       8.00886/217.88
L2prod times:            13.7902/376.71
Total time:              146.314/3956.47
[main] Time assemble (wall/proc) 25.675/185.84
[main] Time solve (wall/proc) 29.7745/582.08
[main] Stop crit:        1.47786e-13
[main] Stop crit:        0.00279502
Ebkt times:              5.97187/170.25
Eval Ebkt times:         54.3077/1481.98
PiPjPk times:            11.4096/314.95
Eval PiPjPk times:       8.42324/229.31
L2prod times:            13.8637/384.98
Total time:              144.838/3971.13
[main] Time assemble (wall/proc) 25.7147/186.53
[main] Time solve (wall/proc) 29.7389/580.96
[main] Stop crit:        1.47709e-13
[main] Stop crit:        0.00279386
Ebkt times:              6.0734/168.73
Eval Ebkt times:         56.9594/1528.34
PiPjPk times:            11.4586/314.12
Eval PiPjPk times:       8.04381/217.21
L2prod times:            13.8557/377.85
Total time:              147.429/3988.06
[main] Time assemble (wall/proc) 25.6208/187
[main] Time solve (wall/proc) 29.5964/579.72
[main] Stop crit:        1.47636e-13
[main] Stop crit:        0.00279222
Ebkt times:              6.08822/171.71
Eval Ebkt times:         56.4186/1519.46
PiPjPk times:            11.4447/313.96
Eval PiPjPk times:       8.1337/220.87
L2prod times:            13.7636/376.51
Total time:              147.058/3989.83
[main] Time assemble (wall/proc) 25.6198/186.89
[main] Time solve (wall/proc) 29.5608/581.4
[main] Stop crit:        1.47579e-13
[main] Stop crit:        0.0027901
Ebkt times:              6.14233/173.88
Eval Ebkt times:         55.3001/1513.06
PiPjPk times:            11.5471/319.39
Eval PiPjPk times:       8.34803/228.8
L2prod times:            13.8714/382.61
Total time:              146.828/4022.89
[main] Time assemble (wall/proc) 25.7292/188.38
[main] Time solve (wall/proc) 29.7816/581.85
[main] Stop crit:        1.47525e-13
[main] Stop crit:        0.00278753
Ebkt times:              6.05546/170.97
Eval Ebkt times:         55.6736/1513.58
PiPjPk times:            11.3461/310.26
Eval PiPjPk times:       8.23427/224.16
L2prod times:            13.8045/378.27
Total time:              146.412/3994.58
[main] Time assemble (wall/proc) 25.6308/187.26
[main] Time solve (wall/proc) 29.6048/579.72
[main] Stop crit:        1.47486e-13
[main] Stop crit:        0.00278451
Ebkt times:              5.99926/168.59
Eval Ebkt times:         56.084/1518.99
PiPjPk times:            11.4972/313.62
Eval PiPjPk times:       8.52237/234.25
L2prod times:            13.8844/381.07
Total time:              147.102/3995.94
[main] Time assemble (wall/proc) 25.6815/186.86
[main] Time solve (wall/proc) 29.6071/581.14
[main] Stop crit:        1.4745e-13
[main] Stop crit:        0.00278106
Ebkt times:              6.09469/170.04
Eval Ebkt times:         57.1561/1538.27
PiPjPk times:            11.4459/313.57
Eval PiPjPk times:       8.11366/217.28
L2prod times:            13.7699/376.5
Total time:              147.651/3993.12
[main] Time assemble (wall/proc) 25.7205/187.19
[main] Time solve (wall/proc) 29.6157/579.25
[main] Stop crit:        1.47425e-13
[main] Stop crit:        0.00277721
Ebkt times:              6.00436/171.73
Eval Ebkt times:         55.2277/1501.23
PiPjPk times:            11.4838/316.74
Eval PiPjPk times:       8.32264/224.22
L2prod times:            13.8962/381.5
Total time:              146.101/3988.33
[main] Time assemble (wall/proc) 25.5302/187.36
[main] Time solve (wall/proc) 29.5639/576.11
[main] Stop crit:        1.4741e-13
[main] Stop crit:        0.00277298
Ebkt times:              6.04227/168.37
Eval Ebkt times:         56.5425/1533.11
PiPjPk times:            11.4342/310.96
Eval PiPjPk times:       8.41741/230.98
L2prod times:            13.8213/380.33
Total time:              147.596/4011.41
[main] Time assemble (wall/proc) 25.7121/187.75
[main] Time solve (wall/proc) 29.7652/582.44
[main] Stop crit:        1.474e-13
[main] Stop crit:        0.0027684
Ebkt times:              5.92206/169.43
Eval Ebkt times:         55.1226/1488.86
PiPjPk times:            11.33/309.89
Eval PiPjPk times:       8.27351/224.92
L2prod times:            13.8085/380.44
Total time:              145.277/3958.36
[main] Time assemble (wall/proc) 25.6713/186.13
[main] Time solve (wall/proc) 29.618/577.87
[main] Stop crit:        1.47409e-13
[main] Stop crit:        0.00276351
Ebkt times:              5.99712/171.84
Eval Ebkt times:         55.5686/1511.71
PiPjPk times:            11.4807/315.64
Eval PiPjPk times:       8.49713/233.43
L2prod times:            13.9149/384.36
Total time:              146.804/4009.42
[main] Time assemble (wall/proc) 25.5325/187.67
[main] Time solve (wall/proc) 29.5856/580.38
[main] Stop crit:        1.47428e-13
[main] Stop crit:        0.00275835
Ebkt times:              6.09992/172.54
Eval Ebkt times:         56.0299/1521.5
PiPjPk times:            11.4585/317.27
Eval PiPjPk times:       8.18512/221.96
L2prod times:            13.8012/382.13
Total time:              146.96/4011.14
[main] Time assemble (wall/proc) 25.8341/188.14
[main] Time solve (wall/proc) 29.7428/579.44
[main] Stop crit:        1.4746e-13
[main] Stop crit:        0.00275294
Ebkt times:              5.98817/172.53
Eval Ebkt times:         54.7621/1490.2
PiPjPk times:            11.4509/314.73
Eval PiPjPk times:       8.44392/230.65
L2prod times:            13.8947/382.84
Total time:              145.448/3975.78
[main] Time assemble (wall/proc) 25.6711/186.44
[main] Time solve (wall/proc) 29.6395/579.07
[main] Stop crit:        1.47501e-13
[main] Stop crit:        0.00274734
Ebkt times:              6.13144/169.57
Eval Ebkt times:         56.5337/1532.22
PiPjPk times:            11.4331/314.4
Eval PiPjPk times:       8.02664/216.05
L2prod times:            13.8283/379.07
Total time:              147.163/4000.94
[main] Time assemble (wall/proc) 25.6326/187.71
[main] Time solve (wall/proc) 29.5651/580.86
[main] Stop crit:        1.47562e-13
[main] Stop crit:        0.00274158
Ebkt times:              6.00962/170.12
Eval Ebkt times:         55.5244/1497.81
PiPjPk times:            11.4651/311.97
Eval PiPjPk times:       8.26898/226.14
L2prod times:            13.7603/380.67
Total time:              146.249/3976.06
[main] Time assemble (wall/proc) 25.5183/186.6
[main] Time solve (wall/proc) 29.5869/579.12
[main] Stop crit:        1.47627e-13
[main] Stop crit:        0.0027357
Ebkt times:              6.17154/177.26
Eval Ebkt times:         56.4262/1533.78
PiPjPk times:            11.4321/313.45
Eval PiPjPk times:       8.2204/223.55
L2prod times:            13.7577/378.6
Total time:              147.616/4027.93
[main] Time assemble (wall/proc) 25.707/188.38
[main] Time solve (wall/proc) 29.6679/579.27
[main] Stop crit:        1.47713e-13
[main] Stop crit:        0.00272976
Ebkt times:              6.18159/174.45
Eval Ebkt times:         56.6396/1535.82
PiPjPk times:            11.4182/315.05
Eval PiPjPk times:       8.06195/218.97
L2prod times:            13.7754/380.79
Total time:              147.591/4021.01
[main] Time assemble (wall/proc) 25.893/188.45
[main] Time solve (wall/proc) 29.6144/579.13
[main] Stop crit:        1.47802e-13
[main] Stop crit:        0.00272378
Ebkt times:              6.05109/171.18
Eval Ebkt times:         55.3849/1509.78
PiPjPk times:            11.4505/314.43
Eval PiPjPk times:       8.5644/233.9
L2prod times:            13.8696/383.6
Total time:              146.643/4015.52
[main] Time assemble (wall/proc) 25.6728/188.05
[main] Time solve (wall/proc) 29.6763/580.84
[main] Stop crit:        1.47911e-13
[main] Stop crit:        0.00271782
Ebkt times:              5.99189/166.37
Eval Ebkt times:         54.5786/1488.6
PiPjPk times:            11.4682/315.05
Eval PiPjPk times:       8.60232/234.37
L2prod times:            13.8899/382.47
Total time:              145.615/3988.3
[main] Time assemble (wall/proc) 25.5616/187.02
[main] Time solve (wall/proc) 29.709/581.85
[main] Stop crit:        1.4803e-13
[main] 40%...
[main] Stop crit:        0.00271192
Ebkt times:              6.08411/170.96
Eval Ebkt times:         56.957/1528.93
PiPjPk times:            11.3986/311.41
Eval PiPjPk times:       8.27098/228.09
L2prod times:            13.7421/379.55
Total time:              147.979/4007.62
[main] Time assemble (wall/proc) 25.653/187.39
[main] Time solve (wall/proc) 29.6545/580.27
[main] Stop crit:        1.48147e-13
[main] Stop crit:        0.0027061
Ebkt times:              6.04309/168.59
Eval Ebkt times:         55.5622/1505.33
PiPjPk times:            11.4553/312.25
Eval PiPjPk times:       8.27669/226.64
L2prod times:            13.7639/380.58
Total time:              146.336/3985.05
[main] Time assemble (wall/proc) 25.8668/187.05
[main] Time solve (wall/proc) 29.5333/577.87
[main] Stop crit:        1.48268e-13
[main] Stop crit:        0.00270042
Ebkt times:              6.08306/171.23
Eval Ebkt times:         56.7249/1530.51
PiPjPk times:            11.4574/313.76
Eval PiPjPk times:       8.2148/226.76
L2prod times:            13.8057/378.68
Total time:              147.797/4014.59
[main] Time assemble (wall/proc) 25.803/187.82
[main] Time solve (wall/proc) 29.6796/581.57
[main] Stop crit:        1.48395e-13
[main] Stop crit:        0.00269491
Ebkt times:              6.01148/171.54
Eval Ebkt times:         56.0113/1516.93
PiPjPk times:            11.3711/312.31
Eval PiPjPk times:       8.31362/226.85
L2prod times:            13.8181/380.15
Total time:              146.851/4000.97
[main] Time assemble (wall/proc) 25.7231/187.35
[main] Time solve (wall/proc) 29.6714/579.41
[main] Stop crit:        1.48523e-13
[main] Stop crit:        0.00268959
Ebkt times:              6.0579/169.27
Eval Ebkt times:         55.2271/1513.98
PiPjPk times:            11.4263/313.37
Eval PiPjPk times:       8.28814/229.25
L2prod times:            13.8239/381.88
Total time:              145.978/3998.4
[main] Time assemble (wall/proc) 25.7914/187.68
[main] Time solve (wall/proc) 29.7838/580.74
[main] Stop crit:        1.48647e-13
[main] Stop crit:        0.00268451
Ebkt times:              5.96304/167.19
Eval Ebkt times:         55.4449/1496.98
PiPjPk times:            11.444/313.65
Eval PiPjPk times:       8.25467/226.51
L2prod times:            13.8115/379.75
Total time:              145.874/3969.04
[main] Time assemble (wall/proc) 25.5514/186.41
[main] Time solve (wall/proc) 29.5858/578.91
[main] Stop crit:        1.48768e-13
[main] Stop crit:        0.00267968
Ebkt times:              6.10002/171.71
Eval Ebkt times:         56.6319/1528.73
PiPjPk times:            11.5002/314.64
Eval PiPjPk times:       8.06524/217.81
L2prod times:            13.7979/381.33
Total time:              147.378/4007.95
[main] Time assemble (wall/proc) 25.6475/187.49
[main] Time solve (wall/proc) 29.5903/578.88
[main] Stop crit:        1.48879e-13
[main] Stop crit:        0.00267513
Ebkt times:              6.03825/170.66
Eval Ebkt times:         55.5957/1506.97
PiPjPk times:            11.4564/315.1
Eval PiPjPk times:       8.33996/227.62
L2prod times:            13.8287/382.33
Total time:              146.675/4003.96
[main] Time assemble (wall/proc) 25.666/187.68
[main] Time solve (wall/proc) 29.6183/579.84
[main] Stop crit:        1.48979e-13
[main] Stop crit:        0.00267088
Ebkt times:              6.03568/168.06
Eval Ebkt times:         57.0851/1536.35
PiPjPk times:            11.422/312.61
Eval PiPjPk times:       8.27962/223.76
L2prod times:            13.8689/383.01
Total time:              147.938/4014.97
[main] Time assemble (wall/proc) 25.5713/187.6
[main] Time solve (wall/proc) 29.5189/578.98
[main] Stop crit:        1.49064e-13
[main] Stop crit:        0.00266695
Ebkt times:              5.97163/169.38
Eval Ebkt times:         54.9834/1496.51
PiPjPk times:            11.4689/315.09
Eval PiPjPk times:       8.47339/232.38
L2prod times:            13.8648/381.74
Total time:              145.87/3984.91
[main] Time assemble (wall/proc) 25.8466/187.09
[main] Time solve (wall/proc) 29.7141/580.52
[main] Stop crit:        1.49133e-13
[main] Stop crit:        0.00266335
Ebkt times:              6.04891/167.83
Eval Ebkt times:         56.2172/1518.59
PiPjPk times:            11.3583/312.91
Eval PiPjPk times:       8.21559/220.59
L2prod times:            13.7636/379.29
Total time:              146.541/3984.69
[main] Time assemble (wall/proc) 25.6379/186.57
[main] Time solve (wall/proc) 29.6642/583.17
[main] Stop crit:        1.49188e-13
[main] Stop crit:        0.00266009
Ebkt times:              6.02927/171.27
Eval Ebkt times:         55.4356/1502.23
PiPjPk times:            11.4137/314.25
Eval PiPjPk times:       8.43341/228.17
L2prod times:            13.8131/379.76
Total time:              146.391/3989.13
[main] Time assemble (wall/proc) 25.5708/186.9
[main] Time solve (wall/proc) 29.6509/579.42
[main] Stop crit:        1.49229e-13
[main] Stop crit:        0.00265719
Ebkt times:              6.12281/170.91
Eval Ebkt times:         56.5531/1536.22
PiPjPk times:            11.4613/313.02
Eval PiPjPk times:       8.17351/223.11
L2prod times:            13.8257/378.63
Total time:              147.333/4006.6
[main] Time assemble (wall/proc) 25.6409/187.4
[main] Time solve (wall/proc) 29.6734/581.6
[main] Stop crit:        1.49245e-13
[main] Stop crit:        0.00265464
Ebkt times:              6.08452/168.81
Eval Ebkt times:         56.2013/1516.56
PiPjPk times:            11.5353/315.63
Eval PiPjPk times:       8.45297/230.93
L2prod times:            13.8475/381.51
Total time:              147.517/4011.82
[main] Time assemble (wall/proc) 25.8259/187.82
[main] Time solve (wall/proc) 29.5755/578.27
[main] Stop crit:        1.49244e-13
[main] Stop crit:        0.00265244
Ebkt times:              5.9897/165.56
Eval Ebkt times:         56.6399/1523.73
PiPjPk times:            11.3502/309.35
Eval PiPjPk times:       8.28142/222.07
L2prod times:            13.7277/378.28
Total time:              146.634/3973.05
[main] Time assemble (wall/proc) 25.7871/186.2
[main] Time solve (wall/proc) 29.6214/578.86
[main] Stop crit:        1.49228e-13
[main] Stop crit:        0.0026506
Ebkt times:              5.95252/172.9
Eval Ebkt times:         55.3028/1509.93
PiPjPk times:            11.4298/312.81
Eval PiPjPk times:       8.83054/240.93
L2prod times:            13.9514/388.99
Total time:              147.131/4031.21
[main] Time assemble (wall/proc) 25.4698/188.27
[main] Time solve (wall/proc) 29.7295/584.9
[main] Stop crit:        1.49192e-13
[main] Stop crit:        0.0026491
Ebkt times:              5.99395/170.71
Eval Ebkt times:         56.1234/1509.65
PiPjPk times:            11.3587/310.69
Eval PiPjPk times:       8.38763/229.15
L2prod times:            13.749/376.51
Total time:              146.664/3983.08
[main] Time assemble (wall/proc) 25.5357/186.04
[main] Time solve (wall/proc) 29.783/583.98
[main] Stop crit:        1.49127e-13
[main] Stop crit:        0.00264794
Ebkt times:              6.18486/173.72
Eval Ebkt times:         57.9188/1561.09
PiPjPk times:            11.4681/313.67
Eval PiPjPk times:       8.0656/222.04
L2prod times:            13.7729/382.03
Total time:              148.798/4031.94
[main] Time assemble (wall/proc) 25.7239/188.32
[main] Time solve (wall/proc) 29.6896/581.35
[main] Stop crit:        1.49061e-13
[main] Stop crit:        0.0026471
Ebkt times:              6.11214/175.52
Eval Ebkt times:         56.445/1526.64
PiPjPk times:            11.4343/312.46
Eval PiPjPk times:       8.34265/227.73
L2prod times:            13.7973/380.89
Total time:              147.485/4020.76
[main] Time assemble (wall/proc) 25.5948/187.85
[main] Time solve (wall/proc) 29.7784/581.43
[main] Stop crit:        1.48975e-13
[main] Stop crit:        0.00264658
Ebkt times:              6.08005/169.1
Eval Ebkt times:         57.6187/1544.96
PiPjPk times:            11.448/310.42
Eval PiPjPk times:       8.17584/223.64
L2prod times:            13.8621/381.69
Total time:              148.483/4014.04
[main] Time assemble (wall/proc) 25.8085/187.7
[main] Time solve (wall/proc) 29.6364/577.72
[main] Stop crit:        1.48874e-13
[main] Stop crit:        0.00264634
Ebkt times:              6.0237/169.91
Eval Ebkt times:         56.5116/1517.74
PiPjPk times:            11.4691/313.93
Eval PiPjPk times:       8.10915/222.7
L2prod times:            13.9012/379.71
Total time:              147.407/3997.85
[main] Time assemble (wall/proc) 25.8513/187.58
[main] Time solve (wall/proc) 29.5658/579.8
[main] Stop crit:        1.48756e-13
[main] Stop crit:        0.00264637
Ebkt times:              5.97777/168.36
Eval Ebkt times:         54.9249/1498.31
PiPjPk times:            11.4768/314.73
Eval PiPjPk times:       8.72062/240.27
L2prod times:            13.853/382.45
Total time:              146.558/4014.59
[main] Time assemble (wall/proc) 25.6321/187.74
[main] Time solve (wall/proc) 29.6558/581.34
[main] Stop crit:        1.48635e-13
[main] Stop crit:        0.00264665
Ebkt times:              6.08524/172.86
Eval Ebkt times:         56.864/1534
PiPjPk times:            11.3966/308.78
Eval PiPjPk times:       8.10542/221.62
L2prod times:            13.7665/379.36
Total time:              147.605/4009.82
[main] Time assemble (wall/proc) 25.833/187.59
[main] Time solve (wall/proc) 29.6316/579.13
[main] Stop crit:        1.48496e-13
[main] Stop crit:        0.00264715
Ebkt times:              6.07812/172.34
Eval Ebkt times:         55.8464/1523.01
PiPjPk times:            11.5184/318
Eval PiPjPk times:       8.37362/229.84
L2prod times:            13.9478/387.74
Total time:              147.171/4022.99
[main] Time assemble (wall/proc) 25.5195/188.1
[main] Time solve (wall/proc) 29.5733/579.79
[main] Stop crit:        1.48358e-13
[main] Stop crit:        0.00264785
Ebkt times:              6.15265/174.57
Eval Ebkt times:         57.1226/1540.62
PiPjPk times:            11.4317/311.21
Eval PiPjPk times:       8.08297/221.13
L2prod times:            13.8464/381.43
Total time:              148.111/4020.03
[main] Time assemble (wall/proc) 25.7786/188.42
[main] Time solve (wall/proc) 29.6864/578.9
[main] Stop crit:        1.48209e-13
[main] Stop crit:        0.00264871
Ebkt times:              6.09271/170.41
Eval Ebkt times:         56.6999/1528.62
PiPjPk times:            11.4359/311.73
Eval PiPjPk times:       8.07091/220.25
L2prod times:            13.7929/374.22
Total time:              147.164/3981.61
[main] Time assemble (wall/proc) 25.7893/186.98
[main] Time solve (wall/proc) 29.7176/580.49
[main] Stop crit:        1.48051e-13
[main] Stop crit:        0.0026497
Ebkt times:              6.04084/171.56
Eval Ebkt times:         55.309/1499.98
PiPjPk times:            11.4649/313.39
Eval PiPjPk times:       8.17318/224.39
L2prod times:            13.7941/382.35
Total time:              145.8/3970.95
[main] Time assemble (wall/proc) 25.7837/186.66
[main] Time solve (wall/proc) 29.6974/580.43
[main] Stop crit:        1.47894e-13
[main] Stop crit:        0.0026508
Ebkt times:              6.03033/172.44
Eval Ebkt times:         55.4843/1505.12
PiPjPk times:            11.4295/315.02
Eval PiPjPk times:       8.37562/229.07
L2prod times:            13.7771/379.37
Total time:              146.075/3979.07
[main] Time assemble (wall/proc) 25.7174/186.48
[main] Time solve (wall/proc) 29.6618/581.4
[main] Stop crit:        1.47733e-13
[main] Stop crit:        0.00265197
Ebkt times:              6.09884/172.22
Eval Ebkt times:         55.7609/1517.85
PiPjPk times:            11.5075/314.32
Eval PiPjPk times:       8.35395/230.01
L2prod times:            13.8188/382.54
Total time:              146.825/4010.51
[main] Time assemble (wall/proc) 25.5304/187.76
[main] Time solve (wall/proc) 29.6173/578.97
[main] Stop crit:        1.47572e-13
[main] Stop crit:        0.00265317
Ebkt times:              6.10167/169.59
Eval Ebkt times:         56.3591/1528.68
PiPjPk times:            11.4657/311.75
Eval PiPjPk times:       8.15526/224.06
L2prod times:            13.8733/381.99
Total time:              147.201/4004.87
[main] Time assemble (wall/proc) 25.5633/187.82
[main] Time solve (wall/proc) 29.6187/579.48
[main] Stop crit:        1.47413e-13
[main] Stop crit:        0.00265437
Ebkt times:              5.95186/167.02
Eval Ebkt times:         55.297/1499.31
PiPjPk times:            11.4043/310.37
Eval PiPjPk times:       8.47109/234.47
L2prod times:            13.8936/382.87
Total time:              145.888/3975.21
[main] Time assemble (wall/proc) 25.6944/186.39
[main] Time solve (wall/proc) 29.7326/581.43
[main] Stop crit:        1.47253e-13
[main] Stop crit:        0.00265555
Ebkt times:              6.18914/172.39
Eval Ebkt times:         56.8012/1534.31
PiPjPk times:            11.4872/312.94
Eval PiPjPk times:       8.16425/224.24
L2prod times:            13.8752/381.3
Total time:              147.79/4012.76
[main] Time assemble (wall/proc) 25.8021/187.73
[main] Time solve (wall/proc) 29.5588/580.46
[main] Stop crit:        1.47089e-13
[main] Stop crit:        0.00265665
Ebkt times:              6.04069/167.87
Eval Ebkt times:         56.3274/1520.47
PiPjPk times:            11.3941/311.76
Eval PiPjPk times:       8.44319/229
L2prod times:            13.8763/382.88
Total time:              147.485/4004.63
[main] Time assemble (wall/proc) 25.8015/187.5
[main] Time solve (wall/proc) 29.8009/583.32
[main] Stop crit:        1.4693e-13
[main] Stop crit:        0.00265766
Ebkt times:              6.07983/171.14
Eval Ebkt times:         55.9874/1523.33
PiPjPk times:            11.512/313.8
Eval PiPjPk times:       8.35927/231.48
L2prod times:            13.8922/382.28
Total time:              147.259/4016.34
[main] Time assemble (wall/proc) 25.6706/188.29
[main] Time solve (wall/proc) 29.717/581.98
[main] Stop crit:        1.46775e-13
[main] Stop crit:        0.00265855
Ebkt times:              6.02261/169.92
Eval Ebkt times:         55.7934/1506.93
PiPjPk times:            11.4632/312.56
Eval PiPjPk times:       8.23449/223.61
L2prod times:            13.8609/382.06
Total time:              146.46/3987.52
[main] Time assemble (wall/proc) 25.6599/186.91
[main] Time solve (wall/proc) 29.6003/579.49
[main] Stop crit:        1.4662e-13
[main] Stop crit:        0.00265927
Ebkt times:              6.04096/173.94
Eval Ebkt times:         56.032/1522.2
PiPjPk times:            11.5269/317.96
Eval PiPjPk times:       8.50388/234.17
L2prod times:            13.9251/384.51
Total time:              147.779/4038.05
[main] Time assemble (wall/proc) 25.6072/188.73
[main] Time solve (wall/proc) 29.5309/576.85
[main] Stop crit:        1.46473e-13
[main] Stop crit:        0.0026598
Ebkt times:              5.96085/170.62
Eval Ebkt times:         55.2302/1501.32
PiPjPk times:            11.415/314.11
Eval PiPjPk times:       8.56342/229.81
L2prod times:            13.852/378.2
Total time:              145.908/3969.75
[main] Time assemble (wall/proc) 25.795/186.16
[main] Time solve (wall/proc) 29.7498/581.34
[main] Stop crit:        1.46327e-13
[main] Stop crit:        0.00266013
Ebkt times:              6.00657/172.13
Eval Ebkt times:         55.4687/1503.23
PiPjPk times:            11.4953/314.79
Eval PiPjPk times:       8.29873/226.19
L2prod times:            13.8466/380.09
Total time:              146.043/3978.32
[main] Time assemble (wall/proc) 25.8067/186.8
[main] Time solve (wall/proc) 29.7568/581.68
[main] Stop crit:        1.46189e-13
[main] Stop crit:        0.00266021
Ebkt times:              5.99232/167.67
Eval Ebkt times:         54.9628/1497.13
PiPjPk times:            11.4539/315.17
Eval PiPjPk times:       8.5644/236.19
L2prod times:            13.8501/382.77
Total time:              146.184/4002.21
[main] Time assemble (wall/proc) 25.6914/187.69
[main] Time solve (wall/proc) 29.5428/580.14
[main] Stop crit:        1.46056e-13
[main] Stop crit:        0.00266004
Ebkt times:              6.18561/173.59
Eval Ebkt times:         56.7821/1536.9
PiPjPk times:            11.5107/318.27
Eval PiPjPk times:       8.2922/221.56
L2prod times:            13.8488/381.43
Total time:              148.408/4037.01
[main] Time assemble (wall/proc) 25.7523/188.71
[main] Time solve (wall/proc) 29.7029/580.35
[main] Stop crit:        1.45928e-13
[main] Stop crit:        0.00265959
Ebkt times:              6.09769/168.02
Eval Ebkt times:         56.5528/1520.31
PiPjPk times:            11.4777/314.33
Eval PiPjPk times:       8.18952/223.06
L2prod times:            13.8814/377.75
Total time:              147.622/3995.62
[main] Time assemble (wall/proc) 25.5593/187.07
[main] Time solve (wall/proc) 29.767/582.23
[main] Stop crit:        1.45803e-13
[main] Stop crit:        0.00265886
Ebkt times:              6.07652/173.16
Eval Ebkt times:         55.94/1515.33
PiPjPk times:            11.4286/312.82
Eval PiPjPk times:       8.11926/222.64
L2prod times:            13.7826/380.6
Total time:              146.517/3991.77
[main] Time assemble (wall/proc) 25.6882/187.03
[main] Time solve (wall/proc) 29.801/583.59
[main] Stop crit:        1.45693e-13
[main] Stop crit:        0.00265782
Ebkt times:              6.03416/168.41
Eval Ebkt times:         56.3951/1514.55
PiPjPk times:            11.4816/310.07
Eval PiPjPk times:       8.11276/221.96
L2prod times:            13.8509/378.72
Total time:              146.881/3970.36
[main] Time assemble (wall/proc) 25.8168/186.49
[main] Time solve (wall/proc) 29.6369/580.43
[main] Stop crit:        1.4558e-13
[main] 50%...
[main] Stop crit:        0.00265647
Ebkt times:              6.11802/175.76
Eval Ebkt times:         55.5835/1518.21
PiPjPk times:            11.4549/315.97
Eval PiPjPk times:       8.18576/224.36
L2prod times:            13.8283/384.02
Total time:              147.051/4033.58
[main] Time assemble (wall/proc) 25.7759/188.86
[main] Time solve (wall/proc) 29.583/579.01
[main] Stop crit:        1.45486e-13
[main] Stop crit:        0.0026548
Ebkt times:              6.15354/174.34
Eval Ebkt times:         56.5238/1535.71
PiPjPk times:            11.4689/313.78
Eval PiPjPk times:       8.26454/227.37
L2prod times:            13.8495/383.09
Total time:              147.642/4025.97
[main] Time assemble (wall/proc) 25.5982/188.2
[main] Time solve (wall/proc) 29.5926/578.32
[main] Stop crit:        1.45407e-13
[main] Stop crit:        0.00265281
Ebkt times:              5.9645/168.4
Eval Ebkt times:         56.3253/1512.63
PiPjPk times:            11.4247/310.93
Eval PiPjPk times:       8.34378/226.86
L2prod times:            13.8529/379.94
Total time:              146.866/3970.38
[main] Time assemble (wall/proc) 25.8323/186.27
[main] Time solve (wall/proc) 29.6127/578.42
[main] Stop crit:        1.45324e-13
[main] Stop crit:        0.00265051
Ebkt times:              6.10037/170.27
Eval Ebkt times:         56.3912/1527.22
PiPjPk times:            11.4626/312
Eval PiPjPk times:       8.32362/225.92
L2prod times:            13.906/383.21
Total time:              147.734/4018.57
[main] Time assemble (wall/proc) 25.5778/187.73
[main] Time solve (wall/proc) 29.6988/583.17
[main] Stop crit:        1.4526e-13
[main] Stop crit:        0.0026479
Ebkt times:              6.08215/171.98
Eval Ebkt times:         57.0295/1536.58
PiPjPk times:            11.3562/308.55
Eval PiPjPk times:       8.26435/223.72
L2prod times:            13.735/378.14
Total time:              147.805/4014.9
[main] Time assemble (wall/proc) 25.5658/187.46
[main] Time solve (wall/proc) 29.5324/576.88
[main] Stop crit:        1.45202e-13
[main] Stop crit:        0.00264499
Ebkt times:              6.00727/168.11
Eval Ebkt times:         55.4896/1513.8
PiPjPk times:            11.4591/313.22
Eval PiPjPk times:       8.37786/230.62
L2prod times:            13.9004/383.53
Total time:              146.453/4000.92
[main] Time assemble (wall/proc) 25.7339/187.49
[main] Time solve (wall/proc) 29.5776/577.9
[main] Stop crit:        1.45159e-13
[main] Stop crit:        0.00264179
Ebkt times:              6.08199/171.23
Eval Ebkt times:         56.2945/1525.5
PiPjPk times:            11.4403/311.11
Eval PiPjPk times:       8.3861/230.03
L2prod times:            13.8056/379.51
Total time:              147.324/4002.22
[main] Time assemble (wall/proc) 25.724/187.46
[main] Time solve (wall/proc) 29.5669/576.63
[main] Stop crit:        1.45122e-13
[main] Stop crit:        0.00263831
Ebkt times:              5.99476/168.83
Eval Ebkt times:         54.9639/1496.51
PiPjPk times:            11.4259/312.1
Eval PiPjPk times:       8.2902/227.67
L2prod times:            13.8211/377.99
Total time:              145.342/3971.16
[main] Time assemble (wall/proc) 25.7963/186.54
[main] Time solve (wall/proc) 29.643/579.3
[main] Stop crit:        1.45092e-13
[main] Stop crit:        0.00263457
Ebkt times:              6.02183/166.99
Eval Ebkt times:         55.9196/1525.24
PiPjPk times:            11.3552/309.81
Eval PiPjPk times:       8.36979/228.47
L2prod times:            13.8131/378.94
Total time:              146.69/4007.95
[main] Time assemble (wall/proc) 25.7047/187.54
[main] Time solve (wall/proc) 29.5941/579.86
[main] Stop crit:        1.45083e-13
[main] Stop crit:        0.0026306
Ebkt times:              6.05191/170.21
Eval Ebkt times:         55.4179/1508.54
PiPjPk times:            11.4414/311.59
Eval PiPjPk times:       8.3082/229.07
L2prod times:            13.8211/379.9
Total time:              145.987/3985.85
[main] Time assemble (wall/proc) 25.48/186.79
[main] Time solve (wall/proc) 29.6979/581.97
[main] Stop crit:        1.4508e-13
[main] Stop crit:        0.00262641
Ebkt times:              5.97497/165.26
Eval Ebkt times:         54.7445/1488.45
PiPjPk times:            11.3933/310.9
Eval PiPjPk times:       8.40616/231.17
L2prod times:            13.88/381.45
Total time:              145.256/3964.71
[main] Time assemble (wall/proc) 25.6448/186.24
[main] Time solve (wall/proc) 29.691/580.72
[main] Stop crit:        1.45091e-13
[main] Stop crit:        0.00262203
Ebkt times:              6.0509/171.54
Eval Ebkt times:         55.7509/1506.98
PiPjPk times:            11.4439/309.89
Eval PiPjPk times:       8.07861/220.69
L2prod times:            13.8093/382.13
Total time:              146.022/3976.24
[main] Time assemble (wall/proc) 25.796/186.62
[main] Time solve (wall/proc) 29.6634/579.85
[main] Stop crit:        1.45111e-13
[main] Stop crit:        0.00261748
Ebkt times:              6.04409/170.85
Eval Ebkt times:         55.4784/1505.29
PiPjPk times:            11.4711/314.56
Eval PiPjPk times:       8.21746/223.24
L2prod times:            13.8461/378.96
Total time:              146.272/3991.28
[main] Time assemble (wall/proc) 25.5205/186.88
[main] Time solve (wall/proc) 29.5644/578.38
[main] Stop crit:        1.45139e-13
[main] Stop crit:        0.00261278
Ebkt times:              6.05501/172.18
Eval Ebkt times:         56.1767/1520.89
PiPjPk times:            11.4832/315.78
Eval PiPjPk times:       8.28521/226.44
L2prod times:            13.7605/375.03
Total time:              146.984/3996.23
[main] Time assemble (wall/proc) 25.6571/187.13
[main] Time solve (wall/proc) 29.5985/579.97
[main] Stop crit:        1.45173e-13
[main] Stop crit:        0.00260798
Ebkt times:              5.94603/170.49
Eval Ebkt times:         54.2452/1488.29
PiPjPk times:            11.497/316.61
Eval PiPjPk times:       8.79633/241.98
L2prod times:            13.8969/381.92
Total time:              145.749/4003.88
[main] Time assemble (wall/proc) 25.5883/187.42
[main] Time solve (wall/proc) 29.7931/584.69
[main] Stop crit:        1.45211e-13
[main] Stop crit:        0.00260309
Ebkt times:              6.11183/168.38
Eval Ebkt times:         55.8178/1519.6
PiPjPk times:            11.4716/315.82
Eval PiPjPk times:       8.43148/228.43
L2prod times:            13.783/380.28
Total time:              146.986/4013.21
[main] Time assemble (wall/proc) 25.5781/187.69
[main] Time solve (wall/proc) 29.5332/579.67
[main] Stop crit:        1.45257e-13
[main] Stop crit:        0.00259815
Ebkt times:              6.03268/169.63
Eval Ebkt times:         54.9817/1498.43
PiPjPk times:            11.5331/318.67
Eval PiPjPk times:       8.45679/231.36
L2prod times:            13.8861/384.23
Total time:              146.152/4000.71
[main] Time assemble (wall/proc) 25.6819/187.61
[main] Time solve (wall/proc) 29.5844/580.65
[main] Stop crit:        1.45313e-13
[main] Stop crit:        0.00259318
Ebkt times:              5.97942/171.59
Eval Ebkt times:         55.607/1507.89
PiPjPk times:            11.3637/313.56
Eval PiPjPk times:       8.2917/228.27
L2prod times:            13.7902/380.4
Total time:              146.39/3995.95
[main] Time assemble (wall/proc) 25.5724/187.42
[main] Time solve (wall/proc) 29.6992/582.57
[main] Stop crit:        1.4537e-13
[main] Stop crit:        0.00258821
Ebkt times:              6.01924/169.71
Eval Ebkt times:         55.6373/1506.04
PiPjPk times:            11.4018/312.96
Eval PiPjPk times:       8.1086/222.98
L2prod times:            13.7578/377.49
Total time:              145.964/3978.56
[main] Time assemble (wall/proc) 25.7803/186.83
[main] Time solve (wall/proc) 29.6557/578.91
[main] Stop crit:        1.45425e-13
[main] Stop crit:        0.00258326
Ebkt times:              6.00914/173.91
Eval Ebkt times:         55.3358/1514.07
PiPjPk times:            11.423/314.7
Eval PiPjPk times:       8.42435/228.44
L2prod times:            13.91/383.25
Total time:              146.518/4017.64
[main] Time assemble (wall/proc) 25.5518/187.9
[main] Time solve (wall/proc) 29.5817/581.61
[main] Stop crit:        1.45486e-13
[main] Stop crit:        0.00257837
Ebkt times:              5.95154/164.79
Eval Ebkt times:         56.3616/1523.32
PiPjPk times:            11.4329/313.94
Eval PiPjPk times:       8.21544/223.76
L2prod times:            13.8686/381.37
Total time:              146.938/3990.05
[main] Time assemble (wall/proc) 25.8739/187.04
[main] Time solve (wall/proc) 29.7093/580.29
[main] Stop crit:        1.4555e-13
[main] Stop crit:        0.00257357
Ebkt times:              6.05102/172.6
Eval Ebkt times:         55.5866/1503.05
PiPjPk times:            11.4239/312.46
Eval PiPjPk times:       8.2814/227.97
L2prod times:            13.8483/381.93
Total time:              146.109/3978.27
[main] Time assemble (wall/proc) 25.7242/186.87
[main] Time solve (wall/proc) 29.7744/582.86
[main] Stop crit:        1.45609e-13
[main] Stop crit:        0.00256886
Ebkt times:              6.00163/171.73
Eval Ebkt times:         55.2351/1512.23
PiPjPk times:            11.4351/315.21
Eval PiPjPk times:       8.64302/236.99
L2prod times:            13.9905/386.06
Total time:              147.04/4038.17
[main] Time assemble (wall/proc) 25.6747/188.7
[main] Time solve (wall/proc) 29.5872/579.19
[main] Stop crit:        1.45667e-13
[main] Stop crit:        0.00256429
Ebkt times:              6.15236/168.07
Eval Ebkt times:         56.5529/1525.29
PiPjPk times:            11.4861/314.12
Eval PiPjPk times:       8.04272/217.1
L2prod times:            13.8077/382.23
Total time:              147.228/3995.29
[main] Time assemble (wall/proc) 25.7009/187.48
[main] Time solve (wall/proc) 29.7327/583.22
[main] Stop crit:        1.45718e-13
[main] Stop crit:        0.00255986
Ebkt times:              6.05973/169
Eval Ebkt times:         55.3528/1503.28
PiPjPk times:            11.4584/313.93
Eval PiPjPk times:       8.24283/223.3
L2prod times:            13.7955/380.78
Total time:              145.882/3981.15
[main] Time assemble (wall/proc) 25.6211/186.75
[main] Time solve (wall/proc) 29.5532/578.84
[main] Stop crit:        1.4577e-13
[main] Stop crit:        0.00255559
Ebkt times:              6.10737/167.73
Eval Ebkt times:         56.5133/1527.11
PiPjPk times:            11.4244/311.89
Eval PiPjPk times:       8.18834/222.51
L2prod times:            13.7751/379.63
Total time:              147.37/4006.98
[main] Time assemble (wall/proc) 25.6702/187.65
[main] Time solve (wall/proc) 29.6265/578.68
[main] Stop crit:        1.45813e-13
[main] Stop crit:        0.00255152
Ebkt times:              6.03086/166.82
Eval Ebkt times:         55.5486/1505.36
PiPjPk times:            11.4405/312.11
Eval PiPjPk times:       8.34938/226.81
L2prod times:            13.7963/380.24
Total time:              146.276/3980.56
[main] Time assemble (wall/proc) 25.8065/186.85
[main] Time solve (wall/proc) 29.6846/581.41
[main] Stop crit:        1.45846e-13
[main] Stop crit:        0.00254763
Ebkt times:              6.00624/168.71
Eval Ebkt times:         55.9559/1514.72
PiPjPk times:            11.4432/312.66
Eval PiPjPk times:       8.41806/228
L2prod times:            13.9153/383.92
Total time:              147.008/3995.72
[main] Time assemble (wall/proc) 25.6083/187.02
[main] Time solve (wall/proc) 29.5261/578.88
[main] Stop crit:        1.45871e-13
[main] Stop crit:        0.00254396
Ebkt times:              6.11781/175.39
Eval Ebkt times:         55.8992/1525.16
PiPjPk times:            11.4844/318.65
Eval PiPjPk times:       8.09762/223.82
L2prod times:            13.8149/381.67
Total time:              147.049/4020.64
[main] Time assemble (wall/proc) 25.726/188.43
[main] Time solve (wall/proc) 29.7749/581.33
[main] Stop crit:        1.45891e-13
[main] Stop crit:        0.00254051
Ebkt times:              5.96707/167.27
Eval Ebkt times:         54.5522/1488.79
PiPjPk times:            11.4212/314.17
Eval PiPjPk times:       8.44615/231.58
L2prod times:            13.8285/382.28
Total time:              145.221/3975.05
[main] Time assemble (wall/proc) 25.4959/186.81
[main] Time solve (wall/proc) 29.6729/580.14
[main] Stop crit:        1.45902e-13
[main] Stop crit:        0.00253729
Ebkt times:              6.12074/170.32
Eval Ebkt times:         57.91/1550.7
PiPjPk times:            11.3835/308.19
Eval PiPjPk times:       8.03995/221.85
L2prod times:            13.7628/378.82
Total time:              148.607/4002.83
[main] Time assemble (wall/proc) 25.7434/187.28
[main] Time solve (wall/proc) 29.535/579.17
[main] Stop crit:        1.45906e-13
[main] Stop crit:        0.0025343
Ebkt times:              6.15412/171.42
Eval Ebkt times:         58.0148/1550.85
PiPjPk times:            11.3923/308.38
Eval PiPjPk times:       8.09993/220.65
L2prod times:            13.728/372.72
Total time:              148.592/3997.32
[main] Time assemble (wall/proc) 25.6808/186.81
[main] Time solve (wall/proc) 29.5735/579.52
[main] Stop crit:        1.45894e-13
[main] Stop crit:        0.00253156
Ebkt times:              6.10001/175.16
Eval Ebkt times:         56.291/1526.52
PiPjPk times:            11.4676/315.73
Eval PiPjPk times:       8.08795/220.11
L2prod times:            13.8326/381.19
Total time:              146.956/4003.03
[main] Time assemble (wall/proc) 25.6597/187.64
[main] Time solve (wall/proc) 29.5772/580.28
[main] Stop crit:        1.45873e-13
[main] Stop crit:        0.00252904
Ebkt times:              6.03673/170.45
Eval Ebkt times:         55.7608/1510.7
PiPjPk times:            11.4511/317.8
Eval PiPjPk times:       8.36944/227.82
L2prod times:            13.874/382.84
Total time:              146.818/4002.19
[main] Time assemble (wall/proc) 25.5489/187.58
[main] Time solve (wall/proc) 29.645/580.71
[main] Stop crit:        1.45841e-13
[main] Stop crit:        0.00252677
Ebkt times:              6.20287/174.77
Eval Ebkt times:         58.1147/1568.11
PiPjPk times:            11.4805/312.16
Eval PiPjPk times:       7.96937/220.24
L2prod times:            13.8098/382.77
Total time:              149.488/4058.29
[main] Time assemble (wall/proc) 25.9371/189.83
[main] Time solve (wall/proc) 29.6629/579.13
[main] Stop crit:        1.45806e-13
[main] Stop crit:        0.00252473
Ebkt times:              6.02027/171.39
Eval Ebkt times:         55.6168/1516.74
PiPjPk times:            11.3901/311.86
Eval PiPjPk times:       8.48696/230.4
L2prod times:            13.9135/385.17
Total time:              146.781/4014
[main] Time assemble (wall/proc) 25.5056/188.17
[main] Time solve (wall/proc) 29.5699/577.72
[main] Stop crit:        1.45754e-13
[main] Stop crit:        0.00252292
Ebkt times:              6.00719/167.9
Eval Ebkt times:         56.1256/1517.53
PiPjPk times:            11.4563/315.93
Eval PiPjPk times:       8.4995/230.73
L2prod times:            13.816/381.27
Total time:              147.241/4012.12
[main] Time assemble (wall/proc) 25.8175/187.64
[main] Time solve (wall/proc) 29.7191/581.82
[main] Stop crit:        1.45696e-13
[main] Stop crit:        0.00252133
Ebkt times:              6.08178/173.99
Eval Ebkt times:         56.0864/1511.13
PiPjPk times:            11.4651/312.79
Eval PiPjPk times:       8.30179/226.13
L2prod times:            13.914/383.72
Total time:              146.885/3986.16
[main] Time assemble (wall/proc) 25.7544/186.61
[main] Time solve (wall/proc) 29.7281/580.58
[main] Stop crit:        1.45625e-13
[main] Stop crit:        0.00251994
Ebkt times:              6.02046/168.43
Eval Ebkt times:         54.6263/1487.36
PiPjPk times:            11.461/310.68
Eval PiPjPk times:       8.35361/231.94
L2prod times:            13.8207/383.55
Total time:              145.326/3969.97
[main] Time assemble (wall/proc) 25.5681/186.83
[main] Time solve (wall/proc) 29.6307/579.58
[main] Stop crit:        1.45543e-13
[main] Stop crit:        0.00251876
Ebkt times:              6.03507/173.84
Eval Ebkt times:         55.7491/1508.4
PiPjPk times:            11.4551/314.07
Eval PiPjPk times:       8.22839/225.33
L2prod times:            13.8146/383.03
Total time:              146.224/3983.73
[main] Time assemble (wall/proc) 25.722/186.76
[main] Time solve (wall/proc) 29.7682/583.46
[main] Stop crit:        1.45459e-13
[main] Stop crit:        0.00251776
Ebkt times:              5.99663/170.37
Eval Ebkt times:         55.265/1500.09
PiPjPk times:            11.4336/314.34
Eval PiPjPk times:       8.26108/227.43
L2prod times:            13.8236/381.64
Total time:              145.895/3978.38
[main] Time assemble (wall/proc) 25.585/186.55
[main] Time solve (wall/proc) 29.7256/580.84
[main] Stop crit:        1.45363e-13
[main] Stop crit:        0.00251693
Ebkt times:              6.10808/165.68
Eval Ebkt times:         59.3981/1555.36
PiPjPk times:            11.3749/306.17
Eval PiPjPk times:       8.05276/211.26
L2prod times:            13.8143/369.41
Total time:              149.25/3948.89
[main] Time assemble (wall/proc) 25.7927/184.25
[main] Time solve (wall/proc) 29.5575/578.24
[main] Stop crit:        1.45257e-13
[main] Stop crit:        0.00251626
Ebkt times:              5.98481/170.15
Eval Ebkt times:         55.0355/1498.69
PiPjPk times:            11.5189/315.4
Eval PiPjPk times:       8.60484/237.05
L2prod times:            13.8828/380.33
Total time:              146.301/3997
[main] Time assemble (wall/proc) 25.6731/187.06
[main] Time solve (wall/proc) 29.4675/577.45
[main] Stop crit:        1.45152e-13
[main] 60%...
[main] Stop crit:        0.00251571
Ebkt times:              6/171.28
Eval Ebkt times:         56.3369/1517.96
PiPjPk times:            11.3755/309.74
Eval PiPjPk times:       8.24577/223.83
L2prod times:            13.7611/379.52
Total time:              146.704/3988.83
[main] Time assemble (wall/proc) 25.5442/186.47
[main] Time solve (wall/proc) 29.649/580.01
[main] Stop crit:        1.45041e-13
[main] Stop crit:        0.00251529
Ebkt times:              5.88324/171.18
Eval Ebkt times:         54.6036/1488.15
PiPjPk times:            11.4224/317.04
Eval PiPjPk times:       8.83038/238.41
L2prod times:            14.029/386.8
Total time:              145.914/3995.95
[main] Time assemble (wall/proc) 25.5644/187.22
[main] Time solve (wall/proc) 29.6201/579.99
[main] Stop crit:        1.44916e-13
[main] Stop crit:        0.00251496
Ebkt times:              6.10536/171.46
Eval Ebkt times:         56.664/1531.2
PiPjPk times:            11.4024/314.44
Eval PiPjPk times:       8.11931/218.4
L2prod times:            13.7692/381
Total time:              147.367/4005.25
[main] Time assemble (wall/proc) 25.6643/187.6
[main] Time solve (wall/proc) 29.7267/581
[main] Stop crit:        1.44797e-13
[main] Stop crit:        0.0025147
Ebkt times:              6.11935/176.3
Eval Ebkt times:         57.4745/1544.64
PiPjPk times:            11.4041/311.97
Eval PiPjPk times:       8.17772/223.77
L2prod times:            13.8082/381.34
Total time:              148.523/4025.48
[main] Time assemble (wall/proc) 25.67/187.93
[main] Time solve (wall/proc) 29.6151/579.17
[main] Stop crit:        1.44673e-13
[main] Stop crit:        0.0025145
Ebkt times:              5.96492/171.47
Eval Ebkt times:         54.3531/1480.55
PiPjPk times:            11.4557/315.68
Eval PiPjPk times:       8.30819/229.73
L2prod times:            13.8834/383.55
Total time:              145.02/3973.38
[main] Time assemble (wall/proc) 25.6065/186.65
[main] Time solve (wall/proc) 29.6139/578.31
[main] Stop crit:        1.4454e-13
[main] Stop crit:        0.00251432
Ebkt times:              6.02011/172.1
Eval Ebkt times:         55.5667/1507.05
PiPjPk times:            11.4985/314.89
Eval PiPjPk times:       8.44459/232.46
L2prod times:            13.7724/378.02
Total time:              146.455/4004.35
[main] Time assemble (wall/proc) 25.8787/187.7
[main] Time solve (wall/proc) 29.6587/579.99
[main] Stop crit:        1.44417e-13
[main] Stop crit:        0.00251415
Ebkt times:              6.04322/171.89
Eval Ebkt times:         56.3081/1513.45
PiPjPk times:            11.429/312.6
Eval PiPjPk times:       8.44432/233.62
L2prod times:            13.8392/382.13
Total time:              147.225/3997.29
[main] Time assemble (wall/proc) 25.7095/187.16
[main] Time solve (wall/proc) 29.6443/581.59
[main] Stop crit:        1.44288e-13
[main] Stop crit:        0.00251397
Ebkt times:              6.1015/174.22
Eval Ebkt times:         56.9684/1546
PiPjPk times:            11.4801/316.24
Eval PiPjPk times:       8.29322/226.28
L2prod times:            13.8895/382.57
Total time:              148.661/4052.87
[main] Time assemble (wall/proc) 25.8255/189.45
[main] Time solve (wall/proc) 29.7669/581.83
[main] Stop crit:        1.44155e-13
[main] Stop crit:        0.00251375
Ebkt times:              5.98916/171.01
Eval Ebkt times:         54.8144/1499
PiPjPk times:            11.4622/311.62
Eval PiPjPk times:       8.52/236.13
L2prod times:            13.8757/382.66
Total time:              145.959/3998.95
[main] Time assemble (wall/proc) 25.7091/187.64
[main] Time solve (wall/proc) 29.6625/580.93
[main] Stop crit:        1.44025e-13
[main] Stop crit:        0.00251347
Ebkt times:              6.05471/172.01
Eval Ebkt times:         55.3925/1506.11
PiPjPk times:            11.4612/315.48
Eval PiPjPk times:       8.33805/227.95
L2prod times:            13.8358/381.23
Total time:              146.099/3992.86
[main] Time assemble (wall/proc) 25.7097/187.33
[main] Time solve (wall/proc) 29.7133/581.12
[main] Stop crit:        1.43894e-13
[main] Stop crit:        0.00251311
Ebkt times:              6.04755/168.45
Eval Ebkt times:         55.2599/1499.02
PiPjPk times:            11.4629/311.36
Eval PiPjPk times:       8.40083/232.78
L2prod times:            13.8487/381.34
Total time:              146.107/3987.33
[main] Time assemble (wall/proc) 25.7269/186.75
[main] Time solve (wall/proc) 29.6808/579.34
[main] Stop crit:        1.4377e-13
[main] Stop crit:        0.00251265
Ebkt times:              6.07843/169.77
Eval Ebkt times:         55.4869/1506.35
PiPjPk times:            11.5202/318.5
Eval PiPjPk times:       8.2974/226.3
L2prod times:            13.8799/385.52
Total time:              146.609/4004.9
[main] Time assemble (wall/proc) 25.693/187.58
[main] Time solve (wall/proc) 29.6933/580.18
[main] Stop crit:        1.43648e-13
[main] Stop crit:        0.00251208
Ebkt times:              6.10155/174.19
Eval Ebkt times:         56.8845/1539.66
PiPjPk times:            11.5342/311.63
Eval PiPjPk times:       8.24191/229.41
L2prod times:            13.801/378.62
Total time:              148.683/4052.03
[main] Time assemble (wall/proc) 25.669/189.14
[main] Time solve (wall/proc) 29.6003/578.63
[main] Stop crit:        1.43529e-13
[main] Stop crit:        0.00251136
Ebkt times:              6.11451/173.2
Eval Ebkt times:         55.8843/1518.42
PiPjPk times:            11.5101/315.25
Eval PiPjPk times:       8.25724/227.94
L2prod times:            13.8321/383.27
Total time:              147.108/4025.59
[main] Time assemble (wall/proc) 25.8516/188.54
[main] Time solve (wall/proc) 29.6224/577.66
[main] Stop crit:        1.43411e-13
[main] Stop crit:        0.0025105
Ebkt times:              5.97233/168.47
Eval Ebkt times:         56.2575/1510.76
PiPjPk times:            11.3464/308.5
Eval PiPjPk times:       8.29658/226.05
L2prod times:            13.8565/379.74
Total time:              146.811/3979.04
[main] Time assemble (wall/proc) 25.6967/186.28
[main] Time solve (wall/proc) 29.6691/580.18
[main] Stop crit:        1.43302e-13
[main] Stop crit:        0.00250947
Ebkt times:              5.82624/152.82
Eval Ebkt times:         61.8442/1563.92
PiPjPk times:            11.165/285.27
Eval PiPjPk times:       7.93323/206.09
L2prod times:            13.6344/353.15
Total time:              149.059/3800.08
[main] Time assemble (wall/proc) 26.2262/178.43
[main] Time solve (wall/proc) 29.6813/583.4
[main] Stop crit:        1.43195e-13
[main] Stop crit:        0.00250827
Ebkt times:              6.0703/169.34
Eval Ebkt times:         56.981/1516.18
PiPjPk times:            11.4228/308.7
Eval PiPjPk times:       7.99019/211.62
L2prod times:            13.7836/372.3
Total time:              146.909/3929.89
[main] Time assemble (wall/proc) 25.6586/184.44
[main] Time solve (wall/proc) 29.6249/580.59
[main] Stop crit:        1.43095e-13
[main] Stop crit:        0.00250687
Ebkt times:              5.97514/171.71
Eval Ebkt times:         54.9658/1501.14
PiPjPk times:            11.4766/317.23
Eval PiPjPk times:       8.77128/239.37
L2prod times:            13.8965/385.56
Total time:              146.409/4011.63
[main] Time assemble (wall/proc) 25.5232/187.53
[main] Time solve (wall/proc) 29.5516/579.41
[main] Stop crit:        1.42997e-13
[main] Stop crit:        0.00250529
Ebkt times:              5.94323/169.11
Eval Ebkt times:         54.6923/1492.63
PiPjPk times:            11.3697/315.46
Eval PiPjPk times:       8.52053/230.8
L2prod times:            13.8924/382.66
Total time:              145.521/3981.21
[main] Time assemble (wall/proc) 25.666/186.88
[main] Time solve (wall/proc) 29.5225/576.6
[main] Stop crit:        1.42911e-13
[main] Stop crit:        0.0025035
Ebkt times:              5.99353/169.99
Eval Ebkt times:         55.189/1501.02
PiPjPk times:            11.4922/316.27
Eval PiPjPk times:       8.53628/236.01
L2prod times:            13.9097/381.55
Total time:              146.567/4005.62
[main] Time assemble (wall/proc) 25.6969/187.57
[main] Time solve (wall/proc) 29.6382/579.55
[main] Stop crit:        1.42829e-13
[main] Stop crit:        0.0025015
Ebkt times:              5.99334/168.04
Eval Ebkt times:         55.5964/1512.57
PiPjPk times:            11.4063/313.4
Eval PiPjPk times:       8.52423/234.13
L2prod times:            13.7966/378.06
Total time:              146.874/4005.98
[main] Time assemble (wall/proc) 25.6786/187.71
[main] Time solve (wall/proc) 29.6746/580.22
[main] Stop crit:        1.42752e-13
[main] Stop crit:        0.0024993
Ebkt times:              6.14826/176.38
Eval Ebkt times:         56.1414/1518.59
PiPjPk times:            11.4721/315.36
Eval PiPjPk times:       8.57296/230.42
L2prod times:            13.898/383.38
Total time:              147.51/4012.14
[main] Time assemble (wall/proc) 25.7903/188.07
[main] Time solve (wall/proc) 29.5853/578
[main] Stop crit:        1.42678e-13
[main] Stop crit:        0.00249689
Ebkt times:              6.03913/169.62
Eval Ebkt times:         55.7057/1518.05
PiPjPk times:            11.478/310.41
Eval PiPjPk times:       8.25427/227.59
L2prod times:            13.9424/385.07
Total time:              146.888/4010.09
[main] Time assemble (wall/proc) 25.848/188.21
[main] Time solve (wall/proc) 29.647/580.26
[main] Stop crit:        1.42617e-13
[main] Stop crit:        0.00249428
Ebkt times:              6.04748/171.15
Eval Ebkt times:         54.8992/1491.94
PiPjPk times:            11.5382/317.96
Eval PiPjPk times:       8.63069/232.92
L2prod times:            13.8296/377.87
Total time:              146.61/4010.3
[main] Time assemble (wall/proc) 25.5416/187.22
[main] Time solve (wall/proc) 29.5596/578.29
[main] Stop crit:        1.42564e-13
[main] Stop crit:        0.00249147
Ebkt times:              6.15134/173.67
Eval Ebkt times:         55.716/1509.54
PiPjPk times:            11.4587/312.21
Eval PiPjPk times:       8.35731/231.11
L2prod times:            13.808/381.83
Total time:              146.886/4009.63
[main] Time assemble (wall/proc) 25.7133/188.07
[main] Time solve (wall/proc) 29.683/581.18
[main] Stop crit:        1.4251e-13
[main] Stop crit:        0.00248848
Ebkt times:              6.04993/170.14
Eval Ebkt times:         56.0817/1515.01
PiPjPk times:            11.4666/317.35
Eval PiPjPk times:       8.34423/228.97
L2prod times:            13.8936/384.66
Total time:              147.309/4011.04
[main] Time assemble (wall/proc) 25.8169/188.07
[main] Time solve (wall/proc) 29.7059/581.16
[main] Stop crit:        1.42471e-13
[main] Stop crit:        0.0024853
Ebkt times:              6.07094/168.82
Eval Ebkt times:         55.8435/1510.57
PiPjPk times:            11.483/313.03
Eval PiPjPk times:       8.25498/228.05
L2prod times:            13.8379/383.94
Total time:              146.595/3993.27
[main] Time assemble (wall/proc) 25.8366/187.26
[main] Time solve (wall/proc) 29.6116/577.57
[main] Stop crit:        1.42435e-13
[main] Stop crit:        0.00248195
Ebkt times:              6.04878/169.99
Eval Ebkt times:         55.5703/1509.87
PiPjPk times:            11.4566/315.05
Eval PiPjPk times:       8.44596/234.43
L2prod times:            13.9738/386.32
Total time:              146.773/4004.28
[main] Time assemble (wall/proc) 25.5462/187.65
[main] Time solve (wall/proc) 29.6701/580.62
[main] Stop crit:        1.42401e-13
[main] Stop crit:        0.00247845
Ebkt times:              6.01876/171.34
Eval Ebkt times:         55.5534/1506.3
PiPjPk times:            11.4706/316.5
Eval PiPjPk times:       8.3747/229.02
L2prod times:            13.871/381.33
Total time:              146.541/4003.61
[main] Time assemble (wall/proc) 25.654/187.19
[main] Time solve (wall/proc) 29.7457/582.97
[main] Stop crit:        1.42383e-13
[main] Stop crit:        0.0024748
Ebkt times:              6.0851/169.85
Eval Ebkt times:         54.9025/1501.23
PiPjPk times:            11.4823/315.89
Eval PiPjPk times:       8.16236/223.12
L2prod times:            13.8834/382.72
Total time:              145.584/3984.14
[main] Time assemble (wall/proc) 25.8142/187.55
[main] Time solve (wall/proc) 29.8602/584.29
[main] Stop crit:        1.42365e-13
[main] Stop crit:        0.00247102
Ebkt times:              6.08332/172.14
Eval Ebkt times:         56.2851/1527.25
PiPjPk times:            11.4625/313.6
Eval PiPjPk times:       8.45594/229.57
L2prod times:            13.9274/382.88
Total time:              147.953/4034.84
[main] Time assemble (wall/proc) 25.8518/188.9
[main] Time solve (wall/proc) 29.6222/579.21
[main] Stop crit:        1.42351e-13
[main] Stop crit:        0.00246713
Ebkt times:              6.14385/172.6
Eval Ebkt times:         56.292/1524.12
PiPjPk times:            11.4814/314.84
Eval PiPjPk times:       8.17161/227.1
L2prod times:            13.7615/380.14
Total time:              147.106/4016.93
[main] Time assemble (wall/proc) 25.7118/188.26
[main] Time solve (wall/proc) 29.6647/580.72
[main] Stop crit:        1.42345e-13
[main] Stop crit:        0.00246315
Ebkt times:              6.11961/175.03
Eval Ebkt times:         55.7619/1521.44
PiPjPk times:            11.5406/320.09
Eval PiPjPk times:       8.35218/228.2
L2prod times:            13.8929/384.21
Total time:              147.349/4041.25
[main] Time assemble (wall/proc) 25.5969/189.01
[main] Time solve (wall/proc) 29.6585/580.27
[main] Stop crit:        1.42343e-13
[main] Stop crit:        0.00245909
Ebkt times:              6.07585/171.17
Eval Ebkt times:         55.4332/1506
PiPjPk times:            11.4987/315.34
Eval PiPjPk times:       8.32121/230.56
L2prod times:            13.8615/381.77
Total time:              146.58/4001.07
[main] Time assemble (wall/proc) 25.7379/187.68
[main] Time solve (wall/proc) 29.6217/580.01
[main] Stop crit:        1.42339e-13
[main] Stop crit:        0.00245497
Ebkt times:              6.1069/171.03
Eval Ebkt times:         55.5312/1515.71
PiPjPk times:            11.4215/313.63
Eval PiPjPk times:       8.21081/223.33
L2prod times:            13.8037/379.18
Total time:              146.207/3990.28
[main] Time assemble (wall/proc) 25.8278/187.81
[main] Time solve (wall/proc) 29.6586/582.12
[main] Stop crit:        1.42349e-13
[main] Stop crit:        0.00245081
Ebkt times:              6.02856/167.8
Eval Ebkt times:         55.1685/1504.23
PiPjPk times:            11.4102/314.81
Eval PiPjPk times:       8.32235/227.64
L2prod times:            13.8383/381.48
Total time:              146.061/3991.87
[main] Time assemble (wall/proc) 25.6332/187.45
[main] Time solve (wall/proc) 29.6489/581.78
[main] Stop crit:        1.42358e-13
[main] Stop crit:        0.00244663
Ebkt times:              6.0681/167.77
Eval Ebkt times:         56.5412/1524.96
PiPjPk times:            11.4478/315.38
Eval PiPjPk times:       8.07078/218.38
L2prod times:            13.7654/380.45
Total time:              147.206/3999.78
[main] Time assemble (wall/proc) 25.6673/187.61
[main] Time solve (wall/proc) 29.6229/579.43
[main] Stop crit:        1.42369e-13
[main] Stop crit:        0.00244245
Ebkt times:              6.0652/171.84
Eval Ebkt times:         55.5184/1504.66
PiPjPk times:            11.5378/316.21
Eval PiPjPk times:       8.20236/224.18
L2prod times:            13.8745/382.17
Total time:              146.467/3997.05
[main] Time assemble (wall/proc) 25.7595/187.36
[main] Time solve (wall/proc) 29.6132/581.66
[main] Stop crit:        1.42381e-13
[main] Stop crit:        0.00243828
Ebkt times:              5.9777/168.74
Eval Ebkt times:         54.8628/1499.44
PiPjPk times:            11.4272/316.47
Eval PiPjPk times:       8.60474/237.05
L2prod times:            13.8522/381.16
Total time:              145.905/3996.81
[main] Time assemble (wall/proc) 25.6892/186.97
[main] Time solve (wall/proc) 29.6202/580.65
[main] Stop crit:        1.42388e-13
[main] Stop crit:        0.00243415
Ebkt times:              5.99961/169.82
Eval Ebkt times:         56.9662/1526.57
PiPjPk times:            11.3789/307.25
Eval PiPjPk times:       8.01354/216.08
L2prod times:            13.7497/377.33
Total time:              146.834/3971.04
[main] Time assemble (wall/proc) 25.7084/186.21
[main] Time solve (wall/proc) 29.7269/582.75
[main] Stop crit:        1.42405e-13
[main] Stop crit:        0.00243006
Ebkt times:              6.02341/171.53
Eval Ebkt times:         55.4785/1510.65
PiPjPk times:            11.4509/313.87
Eval PiPjPk times:       8.33755/232.85
L2prod times:            13.8208/378.77
Total time:              146.339/3990.73
[main] Time assemble (wall/proc) 25.7355/187.03
[main] Time solve (wall/proc) 29.6624/580.84
[main] Stop crit:        1.42415e-13
[main] Stop crit:        0.00242605
Ebkt times:              6.01471/170.94
Eval Ebkt times:         54.8374/1495.52
PiPjPk times:            11.448/318.92
Eval PiPjPk times:       8.37796/225.04
L2prod times:            13.832/379.46
Total time:              145.785/3988.76
[main] Time assemble (wall/proc) 25.7438/187.21
[main] Time solve (wall/proc) 29.6536/579.12
[main] Stop crit:        1.42424e-13
[main] 70%...
[main] Stop crit:        0.00242211
Ebkt times:              6.23262/175.59
Eval Ebkt times:         57.4643/1556.42
PiPjPk times:            11.5487/315.51
Eval PiPjPk times:       8.19232/226.54
L2prod times:            13.8215/381.67
Total time:              149.143/4059.38
[main] Time assemble (wall/proc) 25.6675/189.71
[main] Time solve (wall/proc) 29.6634/581.6
[main] Stop crit:        1.4243e-13
[main] Stop crit:        0.00241827
Ebkt times:              6.07063/170.41
Eval Ebkt times:         55.4382/1504.11
PiPjPk times:            11.4146/311.58
Eval PiPjPk times:       8.25267/227.78
L2prod times:            13.7744/380.44
Total time:              145.923/3981.53
[main] Time assemble (wall/proc) 25.6859/186.65
[main] Time solve (wall/proc) 29.7116/580.29
[main] Stop crit:        1.42435e-13
[main] Stop crit:        0.00241453
Ebkt times:              6.05031/171.87
Eval Ebkt times:         55.4588/1507.8
PiPjPk times:            11.4916/315.39
Eval PiPjPk times:       8.25865/225.2
L2prod times:            13.8698/383.97
Total time:              146.391/3995.9
[main] Time assemble (wall/proc) 25.7507/187.5
[main] Time solve (wall/proc) 29.715/581.47
[main] Stop crit:        1.42436e-13
[main] Stop crit:        0.00241091
Ebkt times:              6.28089/173.75
Eval Ebkt times:         58.1306/1568.67
PiPjPk times:            11.5637/315.71
Eval PiPjPk times:       8.008/221.19
L2prod times:            13.7631/378.25
Total time:              149.814/4058.49
[main] Time assemble (wall/proc) 25.6882/189.46
[main] Time solve (wall/proc) 29.7454/580.31
[main] Stop crit:        1.42433e-13
[main] Stop crit:        0.00240743
Ebkt times:              6.15368/171.3
Eval Ebkt times:         57.5309/1538.88
PiPjPk times:            11.4245/308.7
Eval PiPjPk times:       7.97419/215.98
L2prod times:            13.7646/376.88
Total time:              147.793/3983.15
[main] Time assemble (wall/proc) 25.6267/186.91
[main] Time solve (wall/proc) 29.6857/580.29
[main] Stop crit:        1.42426e-13
[main] Stop crit:        0.00240408
Ebkt times:              6.22308/174.7
Eval Ebkt times:         58.2293/1562.56
PiPjPk times:            11.3563/307.41
Eval PiPjPk times:       7.88318/213.32
L2prod times:            13.6787/375.06
Total time:              148.844/4025.54
[main] Time assemble (wall/proc) 25.6695/188.32
[main] Time solve (wall/proc) 29.6307/580.61
[main] Stop crit:        1.42417e-13
[main] Stop crit:        0.00240087
Ebkt times:              6.09164/170.6
Eval Ebkt times:         56.634/1529.27
PiPjPk times:            11.4513/312.6
Eval PiPjPk times:       8.20274/226.28
L2prod times:            13.8405/379.72
Total time:              147.538/4008.95
[main] Time assemble (wall/proc) 25.8923/188.46
[main] Time solve (wall/proc) 29.6905/580.82
[main] Stop crit:        1.42397e-13
[main] Stop crit:        0.00239782
Ebkt times:              6.18575/173.29
Eval Ebkt times:         57.1418/1545.25
PiPjPk times:            11.4449/314.57
Eval PiPjPk times:       8.07542/221.93
L2prod times:            13.7932/381.21
Total time:              148.227/4030.31
[main] Time assemble (wall/proc) 25.652/188.37
[main] Time solve (wall/proc) 29.5623/578.95
[main] Stop crit:        1.42378e-13
[main] Stop crit:        0.00239491
Ebkt times:              5.96498/170.96
Eval Ebkt times:         55.605/1501.42
PiPjPk times:            11.3799/310.47
Eval PiPjPk times:       8.34734/229.46
L2prod times:            13.7799/380.26
Total time:              145.848/3960.27
[main] Time assemble (wall/proc) 25.6764/186.07
[main] Time solve (wall/proc) 29.684/579.79
[main] Stop crit:        1.42346e-13
[main] Stop crit:        0.00239217
Ebkt times:              6.02264/169.55
Eval Ebkt times:         56.3289/1525.23
PiPjPk times:            11.4523/312.22
Eval PiPjPk times:       8.36383/229.79
L2prod times:            13.8108/380.56
Total time:              147.311/4005.76
[main] Time assemble (wall/proc) 25.8453/187.86
[main] Time solve (wall/proc) 29.6691/580.81
[main] Stop crit:        1.42311e-13
[main] Stop crit:        0.00238958
Ebkt times:              6.14074/172.56
Eval Ebkt times:         57.0391/1530.75
PiPjPk times:            11.3761/307.53
Eval PiPjPk times:       8.0723/220.14
L2prod times:            13.7111/379.41
Total time:              147.509/3990.47
[main] Time assemble (wall/proc) 25.6988/187
[main] Time solve (wall/proc) 29.6302/582.93
[main] Stop crit:        1.42267e-13
[main] Stop crit:        0.00238715
Ebkt times:              5.99515/167.73
Eval Ebkt times:         55.8334/1500.66
PiPjPk times:            11.4673/312.41
Eval PiPjPk times:       8.44958/231.67
L2prod times:            13.829/381.39
Total time:              146.723/3994.13
[main] Time assemble (wall/proc) 25.8289/186.81
[main] Time solve (wall/proc) 29.6563/579.91
[main] Stop crit:        1.4222e-13
[main] Stop crit:        0.00238488
Ebkt times:              5.8755/165.92
Eval Ebkt times:         54.5845/1498.11
PiPjPk times:            11.407/316.91
Eval PiPjPk times:       8.75696/239.33
L2prod times:            13.8701/379.67
Total time:              145.876/3991.89
[main] Time assemble (wall/proc) 25.533/186.78
[main] Time solve (wall/proc) 29.7155/581.46
[main] Stop crit:        1.42164e-13
[main] Stop crit:        0.00238275
Ebkt times:              5.99668/170.33
Eval Ebkt times:         55.5049/1510.8
PiPjPk times:            11.5571/316.54
Eval PiPjPk times:       8.53129/232.7
L2prod times:            13.8442/379.08
Total time:              146.722/4001.8
[main] Time assemble (wall/proc) 25.6155/187.4
[main] Time solve (wall/proc) 29.5686/580.08
[main] Stop crit:        1.42111e-13
[main] Stop crit:        0.00238077
Ebkt times:              6.07303/171.28
Eval Ebkt times:         55.8885/1514.31
PiPjPk times:            11.5017/313.28
Eval PiPjPk times:       8.34373/231.77
L2prod times:            13.8498/382.04
Total time:              146.971/4004.52
[main] Time assemble (wall/proc) 25.6936/187.65
[main] Time solve (wall/proc) 29.6042/580.71
[main] Stop crit:        1.42041e-13
[main] Stop crit:        0.00237893
Ebkt times:              6.18496/175.34
Eval Ebkt times:         57.7617/1548.11
PiPjPk times:            11.4798/312.87
Eval PiPjPk times:       8.23609/224.13
L2prod times:            13.8505/380.76
Total time:              149.083/4039.81
[main] Time assemble (wall/proc) 25.8331/188.79
[main] Time solve (wall/proc) 29.5951/579.37
[main] Stop crit:        1.4197e-13
[main] Stop crit:        0.00237723
Ebkt times:              6.02713/172.4
Eval Ebkt times:         54.8132/1492.86
PiPjPk times:            11.4562/317.02
Eval PiPjPk times:       8.26591/226.46
L2prod times:            13.7813/380
Total time:              145.272/3974.58
[main] Time assemble (wall/proc) 25.4888/186.12
[main] Time solve (wall/proc) 29.5791/579.92
[main] Stop crit:        1.41898e-13
[main] Stop crit:        0.00237564
Ebkt times:              6.00893/169.52
Eval Ebkt times:         55.0126/1492.32
PiPjPk times:            11.4292/311.33
Eval PiPjPk times:       8.08361/225.52
L2prod times:            13.8047/381.55
Total time:              145.273/3967.24
[main] Time assemble (wall/proc) 25.7363/186.42
[main] Time solve (wall/proc) 29.6661/581.02
[main] Stop crit:        1.41812e-13
[main] Stop crit:        0.00237418
Ebkt times:              5.9666/168.33
Eval Ebkt times:         55.8898/1503.83
PiPjPk times:            11.3844/311.32
Eval PiPjPk times:       8.42807/230.85
L2prod times:            13.8249/381.65
Total time:              146.585/3980.66
[main] Time assemble (wall/proc) 25.5162/186.39
[main] Time solve (wall/proc) 29.6391/580.17
[main] Stop crit:        1.4173e-13
[main] Stop crit:        0.00237281
Ebkt times:              6.0265/173.62
Eval Ebkt times:         55.4579/1504.94
PiPjPk times:            11.4457/315.55
Eval PiPjPk times:       8.35524/224.54
L2prod times:            13.8285/383.52
Total time:              146.269/3991.13
[main] Time assemble (wall/proc) 25.7498/187.28
[main] Time solve (wall/proc) 29.7311/581.49
[main] Stop crit:        1.41635e-13
[main] Stop crit:        0.00237154
Ebkt times:              5.98029/166.15
Eval Ebkt times:         55.895/1512.86
PiPjPk times:            11.3938/311.44
Eval PiPjPk times:       8.44767/230.47
L2prod times:            13.8337/377.88
Total time:              146.84/3995.17
[main] Time assemble (wall/proc) 25.6734/187.07
[main] Time solve (wall/proc) 29.6455/580.11
[main] Stop crit:        1.41544e-13
[main] Stop crit:        0.00237034
Ebkt times:              6.15868/174
Eval Ebkt times:         55.4648/1501.08
PiPjPk times:            11.4681/311.41
Eval PiPjPk times:       8.30635/228.59
L2prod times:            13.7874/377.92
Total time:              146.279/3980.13
[main] Time assemble (wall/proc) 25.6955/186.74
[main] Time solve (wall/proc) 29.8149/580.51
[main] Stop crit:        1.41449e-13
[main] Stop crit:        0.00236921
Ebkt times:              6.0323/172.2
Eval Ebkt times:         55.5937/1508.4
PiPjPk times:            11.4309/315.58
Eval PiPjPk times:       8.50789/234.18
L2prod times:            13.9025/384.68
Total time:              146.9/4015.67
[main] Time assemble (wall/proc) 25.6106/188.11
[main] Time solve (wall/proc) 29.7243/581.98
[main] Stop crit:        1.41349e-13
[main] Stop crit:        0.00236814
Ebkt times:              5.9792/167.76
Eval Ebkt times:         55.0522/1503.56
PiPjPk times:            11.4507/315.16
Eval PiPjPk times:       8.44796/228.81
L2prod times:            13.8328/381.38
Total time:              146.075/3995.47
[main] Time assemble (wall/proc) 25.6831/187.14
[main] Time solve (wall/proc) 29.6709/580.17
[main] Stop crit:        1.41246e-13
[main] Stop crit:        0.0023671
Ebkt times:              6.10089/169.92
Eval Ebkt times:         56.2386/1531.71
PiPjPk times:            11.4359/313.82
Eval PiPjPk times:       8.25705/223.98
L2prod times:            13.8125/380.88
Total time:              147.281/4019.29
[main] Time assemble (wall/proc) 25.6703/187.88
[main] Time solve (wall/proc) 29.6708/579.18
[main] Stop crit:        1.41145e-13
[main] Stop crit:        0.00236609
Ebkt times:              5.86854/166.67
Eval Ebkt times:         54.8782/1491.89
PiPjPk times:            11.393/311.21
Eval PiPjPk times:       8.73892/239.25
L2prod times:            13.8736/381.86
Total time:              145.664/3974.14
[main] Time assemble (wall/proc) 25.6342/186.22
[main] Time solve (wall/proc) 29.6438/581.13
[main] Stop crit:        1.41039e-13
[main] Stop crit:        0.00236508
Ebkt times:              6.11186/170.2
Eval Ebkt times:         57.0242/1526.83
PiPjPk times:            11.4799/310
Eval PiPjPk times:       8.06735/219.28
L2prod times:            13.8342/380.44
Total time:              147.565/3979.76
[main] Time assemble (wall/proc) 25.7327/186.87
[main] Time solve (wall/proc) 29.7044/579.34
[main] Stop crit:        1.40933e-13
[main] Stop crit:        0.00236407
Ebkt times:              5.97388/170.8
Eval Ebkt times:         55.3351/1500.92
PiPjPk times:            11.4686/313.94
Eval PiPjPk times:       8.77535/241.81
L2prod times:            13.8225/379.89
Total time:              146.794/4007.23
[main] Time assemble (wall/proc) 25.4749/187.09
[main] Time solve (wall/proc) 29.5882/579.18
[main] Stop crit:        1.40828e-13
[main] Stop crit:        0.00236304
Ebkt times:              6.14157/173.13
Eval Ebkt times:         56.4018/1526.76
PiPjPk times:            11.4258/309.61
Eval PiPjPk times:       8.09581/222.57
L2prod times:            13.7812/382.48
Total time:              147.136/4009.14
[main] Time assemble (wall/proc) 25.6723/187.48
[main] Time solve (wall/proc) 29.5361/578.7
[main] Stop crit:        1.40722e-13
[main] Stop crit:        0.00236198
Ebkt times:              6.08649/165.86
Eval Ebkt times:         56.5479/1519.51
PiPjPk times:            11.4178/313.73
Eval PiPjPk times:       8.20433/221.86
L2prod times:            13.7804/378.25
Total time:              146.981/3984.58
[main] Time assemble (wall/proc) 25.6849/186.9
[main] Time solve (wall/proc) 29.6175/579.99
[main] Stop crit:        1.40619e-13
[main] Stop crit:        0.00236088
Ebkt times:              6.14651/173.54
Eval Ebkt times:         56.0983/1524.53
PiPjPk times:            11.5288/317.36
Eval PiPjPk times:       8.48149/232.33
L2prod times:            13.8176/381.19
Total time:              147.814/4045.16
[main] Time assemble (wall/proc) 25.5953/188.69
[main] Time solve (wall/proc) 29.6922/581.56
[main] Stop crit:        1.40517e-13
[main] Stop crit:        0.00235971
Ebkt times:              6.03176/173.13
Eval Ebkt times:         55.5807/1505.62
PiPjPk times:            11.5098/316.17
Eval PiPjPk times:       8.326/228.92
L2prod times:            13.8205/380.05
Total time:              146.582/3993.16
[main] Time assemble (wall/proc) 25.6375/186.86
[main] Time solve (wall/proc) 29.55/576.8
[main] Stop crit:        1.40414e-13
[main] Stop crit:        0.00235848
Ebkt times:              6.05073/169.77
Eval Ebkt times:         55.5593/1511.11
PiPjPk times:            11.5514/314.74
Eval PiPjPk times:       8.40968/229.62
L2prod times:            13.8454/379
Total time:              146.778/4005.7
[main] Time assemble (wall/proc) 25.5496/187.41
[main] Time solve (wall/proc) 29.6049/579.72
[main] Stop crit:        1.40318e-13
[main] Stop crit:        0.00235716
Ebkt times:              6.15023/173.49
Eval Ebkt times:         55.1498/1510.6
PiPjPk times:            11.6118/321.34
Eval PiPjPk times:       8.20396/226
L2prod times:            13.9026/385.28
Total time:              146.517/4023.33
[main] Time assemble (wall/proc) 25.6361/188.47
[main] Time solve (wall/proc) 29.7803/583.28
[main] Stop crit:        1.40217e-13
[main] Stop crit:        0.00235575
Ebkt times:              6.02148/168.25
Eval Ebkt times:         55.5437/1512.14
PiPjPk times:            11.4611/317.38
Eval PiPjPk times:       8.48232/227.27
L2prod times:            13.8013/380.59
Total time:              146.458/4001.13
[main] Time assemble (wall/proc) 25.7703/187.34
[main] Time solve (wall/proc) 29.58/577.78
[main] Stop crit:        1.40125e-13
[main] Stop crit:        0.00235424
Ebkt times:              6.11963/168.43
Eval Ebkt times:         56.6973/1538.8
PiPjPk times:            11.4977/316.85
Eval PiPjPk times:       8.36796/226.28
L2prod times:            13.8671/382.03
Total time:              148.522/4050.37
[main] Time assemble (wall/proc) 25.5908/188.82
[main] Time solve (wall/proc) 29.6577/581.47
[main] Stop crit:        1.40033e-13
[main] Stop crit:        0.00235262
Ebkt times:              6.08882/172.1
Eval Ebkt times:         55.645/1508.12
PiPjPk times:            11.4387/311.49
Eval PiPjPk times:       8.20123/224.35
L2prod times:            13.7926/378.87
Total time:              146.213/3983.76
[main] Time assemble (wall/proc) 25.6104/186.93
[main] Time solve (wall/proc) 29.6712/582.69
[main] Stop crit:        1.39946e-13
[main] Stop crit:        0.00235088
Ebkt times:              6.08865/171.01
Eval Ebkt times:         56.1629/1520.64
PiPjPk times:            11.4388/313.73
Eval PiPjPk times:       8.32515/225.89
L2prod times:            13.7398/375.3
Total time:              146.981/3998.66
[main] Time assemble (wall/proc) 25.7323/187.33
[main] Time solve (wall/proc) 29.5278/578.57
[main] Stop crit:        1.39857e-13
[main] Stop crit:        0.00234903
Ebkt times:              6.08512/174.93
Eval Ebkt times:         55.9522/1515.88
PiPjPk times:            11.486/314.48
Eval PiPjPk times:       8.37844/229.37
L2prod times:            13.8115/379.37
Total time:              147.023/4009.47
[main] Time assemble (wall/proc) 25.5645/187.55
[main] Time solve (wall/proc) 29.716/582.89
[main] Stop crit:        1.39777e-13
[main] Stop crit:        0.00234705
Ebkt times:              6.00656/168.78
Eval Ebkt times:         55.9084/1517.04
PiPjPk times:            11.4288/314.88
Eval PiPjPk times:       8.45918/229.97
L2prod times:            13.8788/381.68
Total time:              146.998/4009.56
[main] Time assemble (wall/proc) 25.6206/187.59
[main] Time solve (wall/proc) 29.6133/579.39
[main] Stop crit:        1.39701e-13
[main] Stop crit:        0.00234494
Ebkt times:              6.05228/170.56
Eval Ebkt times:         55.082/1496.99
PiPjPk times:            11.4085/311.68
Eval PiPjPk times:       8.45609/233.07
L2prod times:            13.902/384.39
Total time:              146.075/4002.11
[main] Time assemble (wall/proc) 25.5526/187.01
[main] Time solve (wall/proc) 29.6793/583.03
[main] Stop crit:        1.39627e-13
[main] Stop crit:        0.0023427
Ebkt times:              6.06105/170.16
Eval Ebkt times:         57.741/1537.39
PiPjPk times:            11.4655/307.92
Eval PiPjPk times:       8.0223/217.78
L2prod times:            13.7917/375.52
Total time:              147.612/3957.65
[main] Time assemble (wall/proc) 25.8292/185.35
[main] Time solve (wall/proc) 29.7633/581.78
[main] Stop crit:        1.39555e-13
[main] Stop crit:        0.00234034
Ebkt times:              6.08567/173.04
Eval Ebkt times:         56.6169/1525.44
PiPjPk times:            11.4901/312.16
Eval PiPjPk times:       8.47619/233.27
L2prod times:            13.8748/382.18
Total time:              148.228/4025.38
[main] Time assemble (wall/proc) 25.8721/188.47
[main] Time solve (wall/proc) 29.9185/571.97
[main] Stop crit:        1.39491e-13
[main] 80%...
[main] Stop crit:        0.00233785
Ebkt times:              6.07208/165.67
Eval Ebkt times:         57.3446/1523.37
PiPjPk times:            11.5589/308.82
Eval PiPjPk times:       7.96518/217.45
L2prod times:            13.793/373.8
Total time:              147.095/3926.63
[main] Time assemble (wall/proc) 25.9175/184.91
[main] Time solve (wall/proc) 29.5785/579.15
[main] Stop crit:        1.39436e-13
[main] Stop crit:        0.00233524
Ebkt times:              6.02409/170.16
Eval Ebkt times:         55.7103/1516.22
PiPjPk times:            11.4292/311.66
Eval PiPjPk times:       8.48527/232.71
L2prod times:            13.777/379.31
Total time:              146.59/4005.32
[main] Time assemble (wall/proc) 25.8354/187.53
[main] Time solve (wall/proc) 29.7813/583
[main] Stop crit:        1.39372e-13
[main] Stop crit:        0.00233251
Ebkt times:              6.2073/176.09
Eval Ebkt times:         56.8899/1536.64
PiPjPk times:            11.4715/314.13
Eval PiPjPk times:       7.98244/217.59
L2prod times:            13.8644/384.03
Total time:              147.982/4023.78
[main] Time assemble (wall/proc) 25.8521/189.01
[main] Time solve (wall/proc) 29.7875/582.64
[main] Stop crit:        1.39319e-13
[main] Stop crit:        0.00232967
Ebkt times:              6.04015/169.8
Eval Ebkt times:         56.5858/1538.43
PiPjPk times:            11.4129/312.32
Eval PiPjPk times:       8.31369/228.99
L2prod times:            13.8877/382.71
Total time:              147.746/4017.8
[main] Time assemble (wall/proc) 25.9802/188.31
[main] Time solve (wall/proc) 29.6817/579.52
[main] Stop crit:        1.39269e-13
[main] Stop crit:        0.00232672
Ebkt times:              6.01567/169.71
Eval Ebkt times:         55.6257/1508.78
PiPjPk times:            11.4322/309.84
Eval PiPjPk times:       8.5111/231.68
L2prod times:            13.8506/379.59
Total time:              146.742/3996.35
[main] Time assemble (wall/proc) 25.7255/187.47
[main] Time solve (wall/proc) 29.8357/582.76
[main] Stop crit:        1.39226e-13
[main] Stop crit:        0.00232367
Ebkt times:              6.16772/175.48
Eval Ebkt times:         57.0872/1538.73
PiPjPk times:            11.4196/314.05
Eval PiPjPk times:       7.94/213.86
L2prod times:            13.8181/383.11
Total time:              148.019/4026.78
[main] Time assemble (wall/proc) 25.7399/188.6
[main] Time solve (wall/proc) 29.6739/583.13
[main] Stop crit:        1.39184e-13
[main] Stop crit:        0.00232054
Ebkt times:              6.04818/170.55
Eval Ebkt times:         56.19/1522.88
PiPjPk times:            11.4463/315.72
Eval PiPjPk times:       8.31852/221.38
L2prod times:            13.787/378.8
Total time:              147.069/4000.96
[main] Time assemble (wall/proc) 25.5678/187.04
[main] Time solve (wall/proc) 29.6021/580.48
[main] Stop crit:        1.39151e-13
[main] Stop crit:        0.00231732
Ebkt times:              6.06716/172.96
Eval Ebkt times:         54.7475/1494.58
PiPjPk times:            11.4368/317.71
Eval PiPjPk times:       8.61221/235.55
L2prod times:            13.929/385.79
Total time:              146.052/4009.82
[main] Time assemble (wall/proc) 25.5111/187.59
[main] Time solve (wall/proc) 29.5421/577.08
[main] Stop crit:        1.39112e-13
[main] Stop crit:        0.00231403
Ebkt times:              6.07367/170.48
Eval Ebkt times:         56.1858/1524.27
PiPjPk times:            11.4112/311.53
Eval PiPjPk times:       8.33541/228.71
L2prod times:            13.7963/378.54
Total time:              147.233/4011.24
[main] Time assemble (wall/proc) 25.7348/187.44
[main] Time solve (wall/proc) 29.6117/578.02
[main] Stop crit:        1.39081e-13
[main] Stop crit:        0.00231069
Ebkt times:              6.04929/170.64
Eval Ebkt times:         55.528/1508.23
PiPjPk times:            11.4555/315.77
Eval PiPjPk times:       8.39243/226.59
L2prod times:            13.8417/380.72
Total time:              146.408/3985.48
[main] Time assemble (wall/proc) 25.7228/186.78
[main] Time solve (wall/proc) 29.569/580.05
[main] Stop crit:        1.39056e-13
[main] Stop crit:        0.0023073
Ebkt times:              6.06587/170.35
Eval Ebkt times:         55.4234/1504.89
PiPjPk times:            11.4808/316.01
Eval PiPjPk times:       8.07549/216.65
L2prod times:            13.9506/382.18
Total time:              146.07/3972.56
[main] Time assemble (wall/proc) 25.6821/186.5
[main] Time solve (wall/proc) 29.6179/580.38
[main] Stop crit:        1.39029e-13
[main] Stop crit:        0.00230387
Ebkt times:              5.96334/173.14
Eval Ebkt times:         54.7041/1485.54
PiPjPk times:            11.3824/311.64
Eval PiPjPk times:       8.58414/232.85
L2prod times:            13.8589/380.13
Total time:              145.35/3971.69
[main] Time assemble (wall/proc) 25.5389/186.08
[main] Time solve (wall/proc) 29.6987/582.74
[main] Stop crit:        1.39006e-13
[main] Stop crit:        0.00230041
Ebkt times:              6.01664/166.8
Eval Ebkt times:         56.6887/1521.41
PiPjPk times:            11.3349/308.79
Eval PiPjPk times:       8.18933/221.75
L2prod times:            13.804/378.58
Total time:              146.83/3969.36
[main] Time assemble (wall/proc) 25.7436/186.08
[main] Time solve (wall/proc) 29.655/580.39
[main] Stop crit:        1.38982e-13
[main] Stop crit:        0.00229695
Ebkt times:              5.94339/166.5
Eval Ebkt times:         54.4725/1493.44
PiPjPk times:            11.4434/315.74
Eval PiPjPk times:       8.45382/230.44
L2prod times:            13.942/384.6
Total time:              145.42/3984.87
[main] Time assemble (wall/proc) 25.4655/186.77
[main] Time solve (wall/proc) 29.6863/581.15
[main] Stop crit:        1.3896e-13
[main] Stop crit:        0.00229348
Ebkt times:              6.10177/172.07
Eval Ebkt times:         56.7258/1539.37
PiPjPk times:            11.4109/314.08
Eval PiPjPk times:       8.33793/224.49
L2prod times:            13.756/377.47
Total time:              147.849/4028.76
[main] Time assemble (wall/proc) 25.6397/187.89
[main] Time solve (wall/proc) 29.7053/580
[main] Stop crit:        1.38947e-13
[main] Stop crit:        0.00229002
Ebkt times:              6.18736/175.19
Eval Ebkt times:         57.1558/1544.13
PiPjPk times:            11.4855/313.99
Eval PiPjPk times:       8.266/226.07
L2prod times:            13.8677/385.09
Total time:              148.693/4048.68
[main] Time assemble (wall/proc) 25.7463/189.04
[main] Time solve (wall/proc) 29.8187/581.71
[main] Stop crit:        1.38925e-13
[main] Stop crit:        0.00228659
Ebkt times:              6.1652/170.2
Eval Ebkt times:         57.3407/1531.56
PiPjPk times:            11.4045/310.95
Eval PiPjPk times:       8.11469/218.87
L2prod times:            13.7341/378.2
Total time:              148.022/3992.31
[main] Time assemble (wall/proc) 25.8407/186.95
[main] Time solve (wall/proc) 29.6169/579.69
[main] Stop crit:        1.38905e-13
[main] Stop crit:        0.00228318
Ebkt times:              6.08373/171.86
Eval Ebkt times:         56.326/1521.85
PiPjPk times:            11.4443/312.37
Eval PiPjPk times:       8.28357/226.62
L2prod times:            13.85/379.72
Total time:              147.259/4004.22
[main] Time assemble (wall/proc) 25.7562/187.48
[main] Time solve (wall/proc) 29.7408/581.87
[main] Stop crit:        1.38886e-13
[main] Stop crit:        0.00227982
Ebkt times:              6.14101/169.6
Eval Ebkt times:         56.8978/1532.94
PiPjPk times:            11.4465/311.84
Eval PiPjPk times:       8.09323/222.21
L2prod times:            13.8139/381.48
Total time:              147.855/4007.3
[main] Time assemble (wall/proc) 25.7151/187.83
[main] Time solve (wall/proc) 29.5396/580.95
[main] Stop crit:        1.38864e-13
[main] Stop crit:        0.00227651
Ebkt times:              6.02995/166.7
Eval Ebkt times:         56.4918/1516.51
PiPjPk times:            11.4334/313.74
Eval PiPjPk times:       8.43208/228.31
L2prod times:            13.8056/376.69
Total time:              147.227/3982.79
[main] Time assemble (wall/proc) 25.7674/186.52
[main] Time solve (wall/proc) 29.8354/584.33
[main] Stop crit:        1.38849e-13
[main] Stop crit:        0.00227326
Ebkt times:              6.089/171.99
Eval Ebkt times:         56.8781/1535.84
PiPjPk times:            11.5135/316.42
Eval PiPjPk times:       8.4263/228.33
L2prod times:            13.7776/376.1
Total time:              148.294/4023.35
[main] Time assemble (wall/proc) 25.7129/188.14
[main] Time solve (wall/proc) 29.664/580.01
[main] Stop crit:        1.38827e-13
[main] Stop crit:        0.00227009
Ebkt times:              6.03837/169.48
Eval Ebkt times:         56.4368/1527.11
PiPjPk times:            11.366/314.41
Eval PiPjPk times:       8.18096/219.17
L2prod times:            13.7875/380.25
Total time:              147.101/3995.36
[main] Time assemble (wall/proc) 25.5287/187.29
[main] Time solve (wall/proc) 29.6359/579.44
[main] Stop crit:        1.38809e-13
[main] Stop crit:        0.00226698
Ebkt times:              5.99472/172
Eval Ebkt times:         55.6048/1507.89
PiPjPk times:            11.4502/316.02
Eval PiPjPk times:       8.49185/228.42
L2prod times:            13.8525/380.36
Total time:              146.378/3990.18
[main] Time assemble (wall/proc) 25.7687/186.72
[main] Time solve (wall/proc) 29.4767/577.24
[main] Stop crit:        1.38781e-13
[main] Stop crit:        0.00226396
Ebkt times:              6.03411/166.66
Eval Ebkt times:         54.7511/1495.62
PiPjPk times:            11.4939/317.13
Eval PiPjPk times:       8.2654/224.33
L2prod times:            13.8252/381.89
Total time:              145.62/3986
[main] Time assemble (wall/proc) 25.7018/187.07
[main] Time solve (wall/proc) 29.761/584.56
[main] Stop crit:        1.38752e-13
[main] Stop crit:        0.00226103
Ebkt times:              6.02573/172.3
Eval Ebkt times:         55.6813/1511.37
PiPjPk times:            11.4825/316.26
Eval PiPjPk times:       8.49019/231.61
L2prod times:            13.8665/383.42
Total time:              147.164/4027.48
[main] Time assemble (wall/proc) 25.5474/188.09
[main] Time solve (wall/proc) 29.4829/577.37
[main] Stop crit:        1.38719e-13
[main] Stop crit:        0.00225819
Ebkt times:              6.03813/169.59
Eval Ebkt times:         56.2641/1520.58
PiPjPk times:            11.4264/312.39
Eval PiPjPk times:       8.29584/225.45
L2prod times:            13.7492/377.41
Total time:              146.901/3994.33
[main] Time assemble (wall/proc) 25.6813/186.92
[main] Time solve (wall/proc) 29.5239/580.08
[main] Stop crit:        1.38688e-13
[main] Stop crit:        0.00225545
Ebkt times:              5.99115/167.59
Eval Ebkt times:         56.205/1513.61
PiPjPk times:            11.4257/310.25
Eval PiPjPk times:       8.31274/224.84
L2prod times:            13.9291/380.39
Total time:              146.977/3980.51
[main] Time assemble (wall/proc) 25.5409/186.69
[main] Time solve (wall/proc) 29.5163/577.59
[main] Stop crit:        1.38652e-13
[main] Stop crit:        0.00225281
Ebkt times:              6.10961/171.11
Eval Ebkt times:         56.6901/1533.08
PiPjPk times:            11.4118/312.09
Eval PiPjPk times:       8.23116/225.64
L2prod times:            13.8296/382.13
Total time:              147.639/4017.7
[main] Time assemble (wall/proc) 25.8288/188
[main] Time solve (wall/proc) 29.7459/582.48
[main] Stop crit:        1.38608e-13
[main] Stop crit:        0.00225027
Ebkt times:              6.05075/173.53
Eval Ebkt times:         55.8386/1508
PiPjPk times:            11.5096/313.98
Eval PiPjPk times:       8.29266/228.88
L2prod times:            13.8629/380.98
Total time:              146.7/3995.52
[main] Time assemble (wall/proc) 25.6926/187.28
[main] Time solve (wall/proc) 29.6873/579.79
[main] Stop crit:        1.38568e-13
[main] Stop crit:        0.00224782
Ebkt times:              6.00777/168.77
Eval Ebkt times:         55.695/1504.18
PiPjPk times:            11.4494/311.25
Eval PiPjPk times:       8.26161/225.92
L2prod times:            13.8165/379.17
Total time:              146.214/3969.96
[main] Time assemble (wall/proc) 25.4744/186.07
[main] Time solve (wall/proc) 29.5834/580.11
[main] Stop crit:        1.38523e-13
[main] Stop crit:        0.00224549
Ebkt times:              6.0869/169.71
Eval Ebkt times:         56.608/1527.74
PiPjPk times:            11.466/315.38
Eval PiPjPk times:       8.18372/221.85
L2prod times:            13.8752/380.09
Total time:              147.701/4008.58
[main] Time assemble (wall/proc) 25.6921/187.63
[main] Time solve (wall/proc) 29.6072/580.38
[main] Stop crit:        1.38469e-13
[main] Stop crit:        0.00224325
Ebkt times:              6.08133/170.13
Eval Ebkt times:         56.4301/1531.39
PiPjPk times:            11.4749/315.35
Eval PiPjPk times:       8.18991/224.56
L2prod times:            13.7824/381.41
Total time:              147.598/4022.1
[main] Time assemble (wall/proc) 25.8967/188.42
[main] Time solve (wall/proc) 29.6887/579.69
[main] Stop crit:        1.38417e-13
[main] Stop crit:        0.00224111
Ebkt times:              6.03025/168.69
Eval Ebkt times:         55.8692/1520.24
PiPjPk times:            11.4361/314.78
Eval PiPjPk times:       8.35004/225.83
L2prod times:            13.7981/380.22
Total time:              146.952/4008.63
[main] Time assemble (wall/proc) 25.743/187.75
[main] Time solve (wall/proc) 29.61/577.72
[main] Stop crit:        1.38359e-13
[main] Stop crit:        0.00223906
Ebkt times:              6.00775/170.9
Eval Ebkt times:         55.7613/1505.45
PiPjPk times:            11.4257/312.74
Eval PiPjPk times:       8.29572/225.02
L2prod times:            13.8144/380.29
Total time:              146.09/3978.32
[main] Time assemble (wall/proc) 25.7994/186.54
[main] Time solve (wall/proc) 29.6062/579.36
[main] Stop crit:        1.383e-13
[main] Stop crit:        0.0022371
Ebkt times:              6.09369/171.94
Eval Ebkt times:         56.4455/1523.9
PiPjPk times:            11.5008/313.18
Eval PiPjPk times:       8.16842/221.8
L2prod times:            13.8423/382.19
Total time:              147.28/4003.1
[main] Time assemble (wall/proc) 25.8102/187.67
[main] Time solve (wall/proc) 29.838/582.61
[main] Stop crit:        1.38236e-13
[main] Stop crit:        0.00223524
Ebkt times:              5.98313/170.04
Eval Ebkt times:         54.8927/1491.69
PiPjPk times:            11.3937/311.71
Eval PiPjPk times:       8.39842/231.43
L2prod times:            13.7311/375.14
Total time:              145.194/3955.03
[main] Time assemble (wall/proc) 25.5665/185.79
[main] Time solve (wall/proc) 29.6196/582.37
[main] Stop crit:        1.3817e-13
[main] Stop crit:        0.00223345
Ebkt times:              6.05741/170.63
Eval Ebkt times:         56.2368/1516.79
PiPjPk times:            11.3873/308.59
Eval PiPjPk times:       8.07147/221.48
L2prod times:            13.7399/375.88
Total time:              146.535/3974.48
[main] Time assemble (wall/proc) 25.8223/186.71
[main] Time solve (wall/proc) 29.6775/579.12
[main] Stop crit:        1.381e-13
[main] Stop crit:        0.00223174
Ebkt times:              5.9945/167.63
Eval Ebkt times:         56.7649/1521.36
PiPjPk times:            11.3886/308.21
Eval PiPjPk times:       8.39034/226.28
L2prod times:            13.9298/378.83
Total time:              147.567/3978.18
[main] Time assemble (wall/proc) 25.8302/186.92
[main] Time solve (wall/proc) 29.6312/578.84
[main] Stop crit:        1.38028e-13
[main] Stop crit:        0.00223009
Ebkt times:              5.93594/168.61
Eval Ebkt times:         55.3106/1492.03
PiPjPk times:            11.4228/310.52
Eval PiPjPk times:       8.4224/228.6
L2prod times:            13.8811/380.98
Total time:              146.044/3968.97
[main] Time assemble (wall/proc) 25.5679/186.22
[main] Time solve (wall/proc) 29.5541/579.37
[main] Stop crit:        1.37951e-13
[main] Stop crit:        0.00222851
Ebkt times:              5.94721/169.36
Eval Ebkt times:         54.6718/1487.97
PiPjPk times:            11.43/315.9
Eval PiPjPk times:       8.51351/228.58
L2prod times:            13.8619/382.65
Total time:              145.408/3975.45
[main] Time assemble (wall/proc) 25.6691/186.66
[main] Time solve (wall/proc) 29.8524/583.51
[main] Stop crit:        1.37875e-13
[main] Stop crit:        0.00222698
Ebkt times:              6.10594/167.49
Eval Ebkt times:         56.2436/1507.63
PiPjPk times:            11.3791/308.99
Eval PiPjPk times:       8.09953/219.47
L2prod times:            13.8341/377.17
Total time:              146.275/3943.34
[main] Time assemble (wall/proc) 26.1118/185.89
[main] Time solve (wall/proc) 30.0531/580.97
[main] Stop crit:        1.37794e-13
[main] Stop crit:        0.0022255
Ebkt times:              6.02879/172.56
Eval Ebkt times:         55.8785/1513.65
PiPjPk times:            11.5822/317.37
Eval PiPjPk times:       8.47524/234.98
L2prod times:            13.9085/381.96
Total time:              147.114/4011.21
[main] Time assemble (wall/proc) 25.5002/187.7
[main] Time solve (wall/proc) 29.6642/581.77
[main] Stop crit:        1.37712e-13
[main] Stop crit:        0.00222406
Ebkt times:              6.14335/169.88
Eval Ebkt times:         57.2365/1540.25
PiPjPk times:            11.3842/310.22
Eval PiPjPk times:       7.9511/216.08
L2prod times:            13.843/380.06
Total time:              147.681/3993.31
[main] Time assemble (wall/proc) 25.9321/187.18
[main] Time solve (wall/proc) 29.572/576.41
[main] Stop crit:        1.37631e-13
[main] 90%...
[main] Stop crit:        0.00222264
Ebkt times:              6.03408/167.41
Eval Ebkt times:         57.3601/1529.25
PiPjPk times:            11.3618/306.73
Eval PiPjPk times:       8.15872/218.93
L2prod times:            13.7657/372.62
Total time:              146.959/3937.32
[main] Time assemble (wall/proc) 25.8386/184.84
[main] Time solve (wall/proc) 29.8823/580.38
[main] Stop crit:        1.37547e-13
[main] Stop crit:        0.00222124
Ebkt times:              6.04152/168.12
Eval Ebkt times:         56.0275/1513.24
PiPjPk times:            11.5132/309.68
Eval PiPjPk times:       8.18034/227.2
L2prod times:            13.8494/378.99
Total time:              146.555/3973.22
[main] Time assemble (wall/proc) 25.9768/186.58
[main] Time solve (wall/proc) 29.6318/579.37
[main] Stop crit:        1.37461e-13
[main] Stop crit:        0.00221986
Ebkt times:              5.99942/172.89
Eval Ebkt times:         54.9487/1499.86
PiPjPk times:            11.4289/314.64
Eval PiPjPk times:       8.57828/235.83
L2prod times:            13.8424/382.84
Total time:              146.289/4011.62
[main] Time assemble (wall/proc) 25.6932/187.92
[main] Time solve (wall/proc) 29.7157/579.72
[main] Stop crit:        1.37373e-13
[main] Stop crit:        0.00221847
Ebkt times:              5.99994/167.78
Eval Ebkt times:         56.1472/1508.7
PiPjPk times:            11.3465/312.73
Eval PiPjPk times:       8.28254/224.1
L2prod times:            13.7411/376.79
Total time:              146.122/3956.12
[main] Time assemble (wall/proc) 25.5052/185.64
[main] Time solve (wall/proc) 29.6547/581.25
[main] Stop crit:        1.37291e-13
[main] Stop crit:        0.00221708
Ebkt times:              6.01661/169.12
Eval Ebkt times:         55.9346/1511.51
PiPjPk times:            11.4224/313.02
Eval PiPjPk times:       8.10358/221.35
L2prod times:            13.8148/380.26
Total time:              146.167/3973.37
[main] Time assemble (wall/proc) 25.614/186.84
[main] Time solve (wall/proc) 29.6545/580.15
[main] Stop crit:        1.37205e-13
[main] Stop crit:        0.00221568
Ebkt times:              6.01147/167.93
Eval Ebkt times:         56.166/1513.76
PiPjPk times:            11.39/309.01
Eval PiPjPk times:       8.08323/220.31
L2prod times:            13.771/376.2
Total time:              146.17/3958.42
[main] Time assemble (wall/proc) 25.6328/186.06
[main] Time solve (wall/proc) 29.6399/579.05
[main] Stop crit:        1.37117e-13
[main] Stop crit:        0.00221425
Ebkt times:              6.00756/168.1
Eval Ebkt times:         56.0646/1517.65
PiPjPk times:            11.4612/312.49
Eval PiPjPk times:       8.35516/230.55
L2prod times:            13.8698/381.57
Total time:              147.154/4012.54
[main] Time assemble (wall/proc) 25.8581/187.54
[main] Time solve (wall/proc) 29.8255/581.65
[main] Stop crit:        1.37036e-13
[main] Stop crit:        0.00221279
Ebkt times:              6.0053/172.57
Eval Ebkt times:         56.878/1527.71
PiPjPk times:            11.4373/313.52
Eval PiPjPk times:       8.30357/223.8
L2prod times:            13.8444/379.28
Total time:              147.293/3987.02
[main] Time assemble (wall/proc) 25.6389/186.66
[main] Time solve (wall/proc) 29.6953/582.82
[main] Stop crit:        1.36953e-13
[main] Stop crit:        0.00221129
Ebkt times:              6.00597/169.03
Eval Ebkt times:         55.947/1513.63
PiPjPk times:            11.3525/311.11
Eval PiPjPk times:       8.21563/221.9
L2prod times:            13.7259/378.5
Total time:              146.142/3967.48
[main] Time assemble (wall/proc) 25.638/185.93
[main] Time solve (wall/proc) 29.6811/578.51
[main] Stop crit:        1.36871e-13
[main] Stop crit:        0.00220975
Ebkt times:              5.93195/167.09
Eval Ebkt times:         54.9214/1488.81
PiPjPk times:            11.4282/314.06
Eval PiPjPk times:       8.36465/223.71
L2prod times:            13.8518/379.47
Total time:              145.029/3950.52
[main] Time assemble (wall/proc) 25.6293/185.71
[main] Time solve (wall/proc) 29.7433/583.61
[main] Stop crit:        1.36793e-13
[main] Stop crit:        0.00220815
Ebkt times:              6.06185/167.38
Eval Ebkt times:         56.6675/1533.31
PiPjPk times:            11.4609/311.8
Eval PiPjPk times:       8.45285/228.24
L2prod times:            13.6745/376.91
Total time:              147.497/3999.27
[main] Time assemble (wall/proc) 25.8312/187.55
[main] Time solve (wall/proc) 29.5788/577.5
[main] Stop crit:        1.36708e-13
[main] Stop crit:        0.0022065
Ebkt times:              5.9922/168.6
Eval Ebkt times:         55.8088/1516.28
PiPjPk times:            11.3611/311.97
Eval PiPjPk times:       8.2544/223.15
L2prod times:            13.8397/382.11
Total time:              146.512/3992.76
[main] Time assemble (wall/proc) 25.5839/187.09
[main] Time solve (wall/proc) 29.4981/577.42
[main] Stop crit:        1.36631e-13
[main] Stop crit:        0.00220479
Ebkt times:              5.95782/167.82
Eval Ebkt times:         54.7988/1495.46
PiPjPk times:            11.3534/309.73
Eval PiPjPk times:       8.47342/234.44
L2prod times:            13.802/382.47
Total time:              145.373/3980.5
[main] Time assemble (wall/proc) 25.5271/186.32
[main] Time solve (wall/proc) 29.5404/579.06
[main] Stop crit:        1.36555e-13
[main] Stop crit:        0.00220301
Ebkt times:              6.08974/170.3
Eval Ebkt times:         57.6788/1539.94
PiPjPk times:            11.339/307.29
Eval PiPjPk times:       8.15525/220.48
L2prod times:            13.7537/378.32
Total time:              147.867/3989.24
[main] Time assemble (wall/proc) 25.6708/186.57
[main] Time solve (wall/proc) 29.6233/580.32
[main] Stop crit:        1.36486e-13
[main] Stop crit:        0.00220116
Ebkt times:              6.09056/172.91
Eval Ebkt times:         57.2058/1531.68
PiPjPk times:            11.3537/306.82
Eval PiPjPk times:       8.1934/221
L2prod times:            13.6824/373.75
Total time:              147.478/3979.25
[main] Time assemble (wall/proc) 25.572/186.13
[main] Time solve (wall/proc) 29.5934/579.81
[main] Stop crit:        1.36414e-13
[main] Stop crit:        0.00219924
Ebkt times:              6.09991/170.04
Eval Ebkt times:         55.7155/1514.38
PiPjPk times:            11.4935/312.51
Eval PiPjPk times:       8.10168/222.89
L2prod times:            13.793/377.44
Total time:              146.446/3990.14
[main] Time assemble (wall/proc) 25.8198/187.14
[main] Time solve (wall/proc) 29.5917/576.46
[main] Stop crit:        1.36344e-13
[main] Stop crit:        0.00219725
Ebkt times:              6.01095/168.99
Eval Ebkt times:         54.9437/1502.56
PiPjPk times:            11.4284/315.76
Eval PiPjPk times:       8.37965/232
L2prod times:            13.82/379.39
Total time:              145.758/3993.88
[main] Time assemble (wall/proc) 25.6583/187.21
[main] Time solve (wall/proc) 29.7068/581.76
[main] Stop crit:        1.36282e-13
[main] Stop crit:        0.00219518
Ebkt times:              5.98574/169.86
Eval Ebkt times:         54.4912/1491.02
PiPjPk times:            11.4567/313.18
Eval PiPjPk times:       8.47956/235.33
L2prod times:            13.915/383.55
Total time:              145.634/3992.26
[main] Time assemble (wall/proc) 25.7432/187.48
[main] Time solve (wall/proc) 29.6147/578.55
[main] Stop crit:        1.36216e-13
[main] Stop crit:        0.00219304
Ebkt times:              6.17564/174.17
Eval Ebkt times:         57.1136/1535.45
PiPjPk times:            11.4834/313.25
Eval PiPjPk times:       8.12051/221.47
L2prod times:            13.8375/383.98
Total time:              148.322/4033.23
[main] Time assemble (wall/proc) 25.7923/188.86
[main] Time solve (wall/proc) 29.5794/577.81
[main] Stop crit:        1.36151e-13
[main] Stop crit:        0.00219083
Ebkt times:              5.98897/170.09
Eval Ebkt times:         55.5768/1503.98
PiPjPk times:            11.4997/316.97
Eval PiPjPk times:       8.43968/231.08
L2prod times:            13.8822/381.24
Total time:              146.602/3990.14
[main] Time assemble (wall/proc) 25.8454/186.88
[main] Time solve (wall/proc) 29.6725/578.63
[main] Stop crit:        1.36093e-13
[main] Stop crit:        0.00218855
Ebkt times:              6.10327/173.89
Eval Ebkt times:         57.4364/1534.34
PiPjPk times:            11.4565/310.19
Eval PiPjPk times:       8.11164/222.24
L2prod times:            13.771/375.21
Total time:              148.007/3995.85
[main] Time assemble (wall/proc) 25.7907/187.01
[main] Time solve (wall/proc) 29.6078/578.5
[main] Stop crit:        1.36038e-13
[main] Stop crit:        0.00218619
Ebkt times:              5.99236/167.25
Eval Ebkt times:         55.8939/1521.89
PiPjPk times:            11.4226/315.45
Eval PiPjPk times:       8.38782/227.08
L2prod times:            13.8265/380.09
Total time:              146.873/4006.34
[main] Time assemble (wall/proc) 25.7001/187.73
[main] Time solve (wall/proc) 29.5431/580.25
[main] Stop crit:        1.35987e-13
[main] Stop crit:        0.00218378
Ebkt times:              6.06589/170.91
Eval Ebkt times:         56.7324/1526.96
PiPjPk times:            11.4526/308.97
Eval PiPjPk times:       8.27607/225.5
L2prod times:            13.832/377.06
Total time:              147.551/3992.88
[main] Time assemble (wall/proc) 25.7478/186.97
[main] Time solve (wall/proc) 29.7057/582.81
[main] Stop crit:        1.35933e-13
[main] Stop crit:        0.0021813
Ebkt times:              6.0431/168.97
Eval Ebkt times:         56.5414/1524.03
PiPjPk times:            11.378/307.7
Eval PiPjPk times:       8.41261/229.13
L2prod times:            13.7403/375.38
Total time:              147.349/3992.04
[main] Time assemble (wall/proc) 25.766/187.1
[main] Time solve (wall/proc) 29.5795/576.99
[main] Stop crit:        1.35885e-13
[main] Stop crit:        0.00217876
Ebkt times:              6.10706/172.13
Eval Ebkt times:         57.1425/1542.16
PiPjPk times:            11.4503/311.24
Eval PiPjPk times:       8.2012/225.91
L2prod times:            13.7878/377.75
Total time:              148.14/4025.12
[main] Time assemble (wall/proc) 25.8862/188.21
[main] Time solve (wall/proc) 29.6674/579.78
[main] Stop crit:        1.35839e-13
[main] Stop crit:        0.00217618
Ebkt times:              5.93125/164.52
Eval Ebkt times:         54.9671/1499.26
PiPjPk times:            11.4199/314.67
Eval PiPjPk times:       8.46735/231.72
L2prod times:            13.9088/383.71
Total time:              145.902/3990.46
[main] Time assemble (wall/proc) 25.4827/187.02
[main] Time solve (wall/proc) 29.6937/581.47
[main] Stop crit:        1.35792e-13
[main] Stop crit:        0.00217355
Ebkt times:              6.02372/171.1
Eval Ebkt times:         56.0041/1513.04
PiPjPk times:            11.4115/313.79
Eval PiPjPk times:       8.3182/224.34
L2prod times:            13.7536/378.14
Total time:              146.503/3979.49
[main] Time assemble (wall/proc) 25.6844/186.42
[main] Time solve (wall/proc) 29.6798/579.34
[main] Stop crit:        1.3576e-13
[main] Stop crit:        0.00217088
Ebkt times:              6.10639/170.73
Eval Ebkt times:         55.8635/1518.38
PiPjPk times:            11.4678/313.68
Eval PiPjPk times:       8.23895/226.87
L2prod times:            13.8213/380.97
Total time:              146.457/3996.28
[main] Time assemble (wall/proc) 25.7169/187.36
[main] Time solve (wall/proc) 29.6693/580.02
[main] Stop crit:        1.35715e-13
[main] Stop crit:        0.00216817
Ebkt times:              6.06252/170.54
Eval Ebkt times:         55.7644/1509.41
PiPjPk times:            11.4768/314.65
Eval PiPjPk times:       8.234/224.09
L2prod times:            13.8148/380.26
Total time:              146.317/3987.22
[main] Time assemble (wall/proc) 25.5262/186.76
[main] Time solve (wall/proc) 29.9433/581.73
[main] Stop crit:        1.35676e-13
[main] Stop crit:        0.00216544
Ebkt times:              5.99961/158.77
Eval Ebkt times:         58.3499/1508.66
PiPjPk times:            11.5671/299.93
Eval PiPjPk times:       8.22933/215.04
L2prod times:            14.1588/371.75
Total time:              149.065/3872.88
[main] Time assemble (wall/proc) 26.3608/182.48
[main] Time solve (wall/proc) 30.5821/583.25
[main] Stop crit:        1.35642e-13
[main] Stop crit:        0.00216269
Ebkt times:              6.06368/169.42
Eval Ebkt times:         56.6353/1527.63
PiPjPk times:            11.5061/315.09
Eval PiPjPk times:       8.27841/224.08
L2prod times:            13.8464/380.74
Total time:              147.744/4014.77
[main] Time assemble (wall/proc) 25.6401/187.49
[main] Time solve (wall/proc) 29.594/577.3
[main] Stop crit:        1.35607e-13
[main] Stop crit:        0.00215993
Ebkt times:              6.09087/156.28
Eval Ebkt times:         61.4999/1537.68
PiPjPk times:            11.5579/294.39
Eval PiPjPk times:       8.04513/203.85
L2prod times:            14.4707/366.75
Total time:              152.648/3849.72
[main] Time assemble (wall/proc) 27.0176/181.65
[main] Time solve (wall/proc) 30.9409/585.69
[main] Stop crit:        1.35572e-13
[main] Stop crit:        0.00215717
Ebkt times:              6.11913/169.8
Eval Ebkt times:         56.5484/1528.91
PiPjPk times:            11.4954/313.93
Eval PiPjPk times:       8.13016/224.35
L2prod times:            13.8012/378.65
Total time:              147.214/4000.4
[main] Time assemble (wall/proc) 25.6905/187.27
[main] Time solve (wall/proc) 29.6293/580.3
[main] Stop crit:        1.3554e-13
[main] Stop crit:        0.0021544
Ebkt times:              6.05819/171.19
Eval Ebkt times:         55.4649/1510.48
PiPjPk times:            11.5276/319.98
Eval PiPjPk times:       8.50369/231.8
L2prod times:            13.8733/384.06
Total time:              146.917/4023.98
[main] Time assemble (wall/proc) 25.9363/188.55
[main] Time solve (wall/proc) 29.8429/583.27
[main] Stop crit:        1.35513e-13
[main] Stop crit:        0.00215165
Ebkt times:              6.04281/173.78
Eval Ebkt times:         55.9109/1513.63
PiPjPk times:            11.4576/315.69
Eval PiPjPk times:       8.36492/227.58
L2prod times:            13.8729/383.55
Total time:              147.11/4011.22
[main] Time assemble (wall/proc) 25.7754/188.03
[main] Time solve (wall/proc) 29.7032/582.56
[main] Stop crit:        1.3548e-13
[main] Stop crit:        0.00214891
Ebkt times:              5.97801/167.67
Eval Ebkt times:         55.0753/1491.1
PiPjPk times:            11.4547/313.08
Eval PiPjPk times:       8.11549/219.55
L2prod times:            13.8092/378.39
Total time:              145.188/3944.95
[main] Time assemble (wall/proc) 25.6057/185.6
[main] Time solve (wall/proc) 29.7045/581.76
[main] Stop crit:        1.35451e-13
[main] Stop crit:        0.00214619
Ebkt times:              6.01125/170.4
Eval Ebkt times:         54.3473/1482.77
PiPjPk times:            11.4731/318.48
Eval PiPjPk times:       8.6389/236.3
L2prod times:            13.8349/382.26
Total time:              145.534/3989.65
[main] Time assemble (wall/proc) 25.7487/187.17
[main] Time solve (wall/proc) 29.8554/582.88
[main] Stop crit:        1.35423e-13
[main] Stop crit:        0.0021435
Ebkt times:              6.12861/176.27
Eval Ebkt times:         56.6464/1527.37
PiPjPk times:            11.484/313.51
Eval PiPjPk times:       8.15982/219.48
L2prod times:            13.8459/380.71
Total time:              147.973/4029.2
[main] Time assemble (wall/proc) 25.7196/188.31
[main] Time solve (wall/proc) 29.5742/580.62
[main] Stop crit:        1.35396e-13
[main] Stop crit:        0.00214085
Ebkt times:              5.99518/167.66
Eval Ebkt times:         55.5925/1497.05
PiPjPk times:            11.4434/313.7
Eval PiPjPk times:       8.36946/229.89
L2prod times:            13.8755/382.36
Total time:              146.337/3982.96
[main] Time assemble (wall/proc) 25.69/186.54
[main] Time solve (wall/proc) 29.8765/583.94
[main] Stop crit:        1.35364e-13
[main] Stop crit:        0.00213823
Ebkt times:              6.10068/170.58
Eval Ebkt times:         56.5934/1531.37
PiPjPk times:            11.5135/312.68
Eval PiPjPk times:       8.36929/228.7
L2prod times:            13.8489/380.48
Total time:              147.898/4018.04
[main] Time assemble (wall/proc) 25.7554/188.03
[main] Time solve (wall/proc) 29.617/579.68
[main] Stop crit:        1.35329e-13
[main] Stop crit:        0.00213566
Ebkt times:              6.08279/167.9
Eval Ebkt times:         56.1747/1525.19
PiPjPk times:            11.474/315.42
Eval PiPjPk times:       8.48351/227.62
L2prod times:            13.8438/380.29
Total time:              147.459/4018.62
[main] Time assemble (wall/proc) 25.5694/188.21
[main] Time solve (wall/proc) 29.6174/579.3
[main] Stop crit:        1.35296e-13
[main] Stop crit:        0.00213314
Ebkt times:              6.05286/169.72
Eval Ebkt times:         56.8001/1539.01
PiPjPk times:            11.4438/312.47
Eval PiPjPk times:       8.28957/227.55
L2prod times:            13.8519/383.98
Total time:              148.164/4030.69
[main] Time assemble (wall/proc) 25.7538/188.51
[main] Time solve (wall/proc) 29.6096/580.42
[main] Stop crit:        1.35269e-13
[main] Time run (wall/proc) 34789.1/529962
[main] Compute errors
[main] Electric field error = 0.00106079
[main] Potential error = 0.000981497
[main] Lambda = 0.0159285
[main] Maximum residual = 1.8702e-15
[main] Maximum constraint difference = 9.34889
[main] Time norms (wall/proc) 0.909743/23.66
[main] Mesh diameter 0.108253
[main] Done
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
1    0.866025  0.1         0.172563    --        0.215507     --       1.01662e-14  2.83019
1    0.433013  0.037037    0.0242353   2.83      0.0271128    2.99     1.88343e-15  4.43974
1    0.216506  0.00934579  0.00445537  2.44      0.00442039   2.62     1.46422e-15  6.51341
1    0.108253  0.00234192  0.00106079  2.07      0.000981497  2.17     1.8702e-15   9.34889
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0158758     0.09          0.12094     0.35        0.0903011      2.3455         0.0201111   0.4245      4.04925   104.12
0.0225805     0.39          0.465701    1.68        0.331438       1.71259        0.166673    1.46815     25.1454   390.11
0.107283      2.57          3.51186     12.25       2.83834        14.6185        1.36848     16.7461     638.643   7661.68
0.683523      18.09         30.2305     99.89       25.7288        187.005        29.6591     580.991     34789.1   529962


==> outputs/N2/Cubic-Cells_k1/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 81
DimSXCurl: 204
DimSXDiv: 156
DimLieAlg: 3
DimLASXGrad: 243
DimLASXCurl: 612
DimLASXDiv: 468
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.01662e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.23693
MaxConstraintDiff: 2.83019
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.172563
E_L2Pot: 0.215507
absE_L2Elec: 0.119764
absE_L2Pot: 0.138382
absE_L2Lambda: 7.97192
N_L2Elec: 0.694031
N_L2Pot: 0.642122
TwallDDRCore: 0.0158758
TprocDDRCore: 0.09
TwallModel: 0.12094
TprocModel: 0.35
TwallAssemble: 0.0903011
TprocAssemble: 2.3455
TwallSolve: 0.0201111
TprocSolve: 0.4245
TwallRun: 4.04925
TprocRun: 104.12
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k1/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXGrad: 425
DimSXCurl: 1272
DimSXDiv: 1104
DimLieAlg: 3
DimLASXGrad: 1275
DimLASXCurl: 3816
DimLASXDiv: 3312
InitialTime: 0
FinalTime: 1
Timestep: 0.037037
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.88343e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.5008
MaxConstraintDiff: 4.43974
OuterIterations: 27
AvgNonlinearIterations: 1
E_L2Elec: 0.0242353
E_L2Pot: 0.0271128
absE_L2Elec: 0.0172939
absE_L2Pot: 0.0178019
absE_L2Lambda: 0.897881
N_L2Elec: 0.713585
N_L2Pot: 0.656586
TwallDDRCore: 0.0225805
TprocDDRCore: 0.39
TwallModel: 0.465701
TprocModel: 1.68
TwallAssemble: 0.331438
TprocAssemble: 1.71259
TwallSolve: 0.166673
TprocSolve: 1.46815
TwallRun: 25.1454
TprocRun: 390.11
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k1/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 2673
DimSXCurl: 8880
DimSXDiv: 8256
DimLieAlg: 3
DimLASXGrad: 8019
DimLASXCurl: 26640
DimLASXDiv: 24768
InitialTime: 0
FinalTime: 1
Timestep: 0.00934579
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.46422e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.12029
MaxConstraintDiff: 6.51341
OuterIterations: 107
AvgNonlinearIterations: 1
E_L2Elec: 0.00445537
E_L2Pot: 0.00442039
absE_L2Elec: 0.00317512
absE_L2Pot: 0.00289809
absE_L2Lambda: 0.0999782
N_L2Elec: 0.712649
N_L2Pot: 0.655619
TwallDDRCore: 0.107283
TprocDDRCore: 2.57
TwallModel: 3.51186
TprocModel: 12.25
TwallAssemble: 2.83834
TprocAssemble: 14.6185
TwallSolve: 1.36848
TprocSolve: 16.7461
TwallRun: 638.643
TprocRun: 7661.68
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k1/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXGrad: 18785
DimSXCurl: 66144
DimSXDiv: 63744
DimLieAlg: 3
DimLASXGrad: 56355
DimLASXCurl: 198432
DimLASXDiv: 191232
InitialTime: 0
FinalTime: 1
Timestep: 0.00234192
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.8702e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 7.33853
MaxConstraintDiff: 9.34889
OuterIterations: 427
AvgNonlinearIterations: 1
E_L2Elec: 0.00106079
E_L2Pot: 0.000981497
absE_L2Elec: 0.000755899
absE_L2Pot: 0.000643418
absE_L2Lambda: 0.0159285
N_L2Elec: 0.71258
N_L2Pot: 0.655548
TwallDDRCore: 0.683523
TprocDDRCore: 18.09
TwallModel: 30.2305
TprocModel: 99.89
TwallAssemble: 25.7288
TprocAssemble: 187.005
TwallSolve: 29.6591
TprocSolve: 580.991
TwallRun: 34789.1
TprocRun: 529962
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0158758     0.09          0.12094     0.35        0.0903011      2.3455         0.0201111   0.4245      4.04925   104.12
0.0225805     0.39          0.465701    1.68        0.331438       1.71259        0.166673    1.46815     25.1454   390.11
0.107283      2.57          3.51186     12.25       2.83834        14.6185        1.36848     16.7461     638.643   7661.68
0.683523      18.09         30.2305     99.89       25.7288        187.005        29.6591     580.991     34789.1   529962


==> outputs/N2/Cubic-Cells_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Cubic-Cells_k2/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.866025  0.1        0.26184     --        0.131682     --       3.48259e-15  4.03779
2    0.433013  0.016129   0.00918846  4.83      0.0076275    4.11     1.77723e-15  5.85409
2    0.216506  0.0020284  0.00104013  3.14      0.000835589  3.19     2.21539e-15  8.54297


==> outputs/N2/Cubic-Cells_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 3: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 64 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.016129
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0694946/1.2
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.61079/5.48
[main] Initial constraint norm: 4.6053
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0229891
Ebkt times:              1.77008/46.15
Eval Ebkt times:         3.17622/84.3
PiPjPk times:            2.0772/53
Eval PiPjPk times:       0.494061/11.6
L2prod times:            1.037/27.41
Total time:              12.9068/331.44
[main] Time assemble (wall/proc) 1.56233/14.83
[main] Time solve (wall/proc) 0.593551/5.69
[main] Stop crit:        2.43201e-09
[main] Stop crit:        0.0217443
Ebkt times:              1.79137/47.7
Eval Ebkt times:         3.24439/85.82
PiPjPk times:            2.16137/57.5
Eval PiPjPk times:       0.34435/9.14
L2prod times:            1.02727/27.2
Total time:              12.6601/335.54
[main] Time assemble (wall/proc) 1.59398/15.25
[main] Time solve (wall/proc) 0.596003/5.33
[main] Stop crit:        2.20944e-09
[main] Stop crit:        0.0205533
Ebkt times:              1.78624/47.62
Eval Ebkt times:         3.25766/87.34
PiPjPk times:            2.16554/57.72
Eval PiPjPk times:       0.324377/8.4
L2prod times:            1.03773/27.65
Total time:              12.6621/337.74
[main] Time assemble (wall/proc) 1.57596/15.35
[main] Time solve (wall/proc) 0.575509/5.04
[main] Stop crit:        2.21675e-09
[main] Stop crit:        0.0195474
Ebkt times:              1.7876/46.88
Eval Ebkt times:         3.24771/86.59
PiPjPk times:            2.17142/58.18
Eval PiPjPk times:       0.330723/9.13
L2prod times:            1.04065/27.9
Total time:              12.6521/337.14
[main] Time assemble (wall/proc) 1.58016/15.31
[main] Time solve (wall/proc) 0.584762/5.24
[main] Stop crit:        2.31256e-09
[main] Stop crit:        0.0188877
Ebkt times:              1.82984/49.82
Eval Ebkt times:         3.22279/86.27
PiPjPk times:            2.18182/57.96
Eval PiPjPk times:       0.328202/8.6
L2prod times:            1.03694/28.01
Total time:              12.6856/337.87
[main] Time assemble (wall/proc) 1.58561/15.38
[main] Time solve (wall/proc) 0.597056/5.23
[main] Stop crit:        2.3332e-09
[main] Stop crit:        0.0186504
Ebkt times:              1.83089/48.46
Eval Ebkt times:         3.34064/87.73
PiPjPk times:            2.16438/56.2
Eval PiPjPk times:       0.33718/8.43
L2prod times:            1.07216/28.25
Total time:              12.7821/333
[main] Time assemble (wall/proc) 1.60362/15.18
[main] Time solve (wall/proc) 0.630304/5.64
[main] Stop crit:        2.26626e-09
[main] Stop crit:        0.0188236
Ebkt times:              1.82122/48.66
Eval Ebkt times:         3.27784/88.63
PiPjPk times:            2.17034/57.7
Eval PiPjPk times:       0.324732/8.32
L2prod times:            1.02212/27.21
Total time:              12.7407/338.3
[main] Time assemble (wall/proc) 1.58663/15.37
[main] Time solve (wall/proc) 0.582703/5.24
[main] Stop crit:        2.20767e-09
[main] 11%...
[main] Stop crit:        0.0193267
Ebkt times:              1.84743/50.48
Eval Ebkt times:         3.21641/85.32
PiPjPk times:            2.17072/57.63
Eval PiPjPk times:       0.324249/8.84
L2prod times:            1.02903/27.36
Total time:              12.6784/337.92
[main] Time assemble (wall/proc) 1.59279/15.43
[main] Time solve (wall/proc) 0.586379/5.14
[main] Stop crit:        2.25171e-09
[main] Stop crit:        0.0200413
Ebkt times:              1.84169/49.06
Eval Ebkt times:         3.24676/86.47
PiPjPk times:            2.19047/57.9
Eval PiPjPk times:       0.321278/8.64
L2prod times:            1.02558/27.37
Total time:              12.6906/336.88
[main] Time assemble (wall/proc) 1.58356/15.31
[main] Time solve (wall/proc) 0.581911/5.21
[main] Stop crit:        2.39431e-09
[main] Stop crit:        0.0208364
Ebkt times:              1.9077/50.99
Eval Ebkt times:         3.2775/88.74
PiPjPk times:            2.16781/57.58
Eval PiPjPk times:       0.318208/8.74
L2prod times:            1.03454/27.22
Total time:              12.8229/341.59
[main] Time assemble (wall/proc) 1.5784/15.52
[main] Time solve (wall/proc) 0.666311/6.02
[main] Stop crit:        2.55205e-09
[main] Stop crit:        0.021585
Ebkt times:              1.6999/44.88
Eval Ebkt times:         3.32664/87.79
PiPjPk times:            2.23848/57.03
Eval PiPjPk times:       0.309053/8.4
L2prod times:            1.00834/26.48
Total time:              12.6911/331.26
[main] Time assemble (wall/proc) 1.57475/15.08
[main] Time solve (wall/proc) 0.640693/6.05
[main] Stop crit:        2.65002e-09
[main] Stop crit:        0.0221796
Ebkt times:              1.8196/46.12
Eval Ebkt times:         3.30405/87.17
PiPjPk times:            2.1944/57.08
Eval PiPjPk times:       0.314235/8.23
L2prod times:            1.00343/26.12
Total time:              12.6621/330.27
[main] Time assemble (wall/proc) 1.656/15.14
[main] Time solve (wall/proc) 0.672689/6.73
[main] Stop crit:        2.66471e-09
[main] Stop crit:        0.0225459
Ebkt times:              1.81521/49
Eval Ebkt times:         3.23549/85.97
PiPjPk times:            2.16818/57.97
Eval PiPjPk times:       0.32457/8.65
L2prod times:            1.03352/27.33
Total time:              12.6495/336.66
[main] Time assemble (wall/proc) 1.58025/15.39
[main] Time solve (wall/proc) 0.573942/4.96
[main] Stop crit:        2.61624e-09
[main] Stop crit:        0.0226494
Ebkt times:              1.84062/50.2
Eval Ebkt times:         3.26208/87.6
PiPjPk times:            2.17263/57.69
Eval PiPjPk times:       0.331022/9.23
L2prod times:            1.0329/27.93
Total time:              12.7426/340.13
[main] Time assemble (wall/proc) 1.58493/15.49
[main] Time solve (wall/proc) 0.639623/5.22
[main] Stop crit:        2.54203e-09
[main] 22%...
[main] Stop crit:        0.0224953
Ebkt times:              1.90269/46.93
Eval Ebkt times:         3.46277/85.37
PiPjPk times:            2.32705/58.15
Eval PiPjPk times:       0.307202/7.05
L2prod times:            1.12565/27.67
Total time:              13.1648/324.23
[main] Time assemble (wall/proc) 1.7026/15.06
[main] Time solve (wall/proc) 0.601529/5.53
[main] Stop crit:        2.47125e-09
[main] Stop crit:        0.0221215
Ebkt times:              1.78026/42.81
Eval Ebkt times:         3.46188/88
PiPjPk times:            2.22635/56.31
Eval PiPjPk times:       0.324506/7.55
L2prod times:            1.04384/25.72
Total time:              12.931/322.66
[main] Time assemble (wall/proc) 1.80838/14.94
[main] Time solve (wall/proc) 0.625678/5.4
[main] Stop crit:        2.41225e-09
[main] Stop crit:        0.0215892
Ebkt times:              1.76955/46.25
Eval Ebkt times:         3.23581/85.48
PiPjPk times:            2.19468/56.5
Eval PiPjPk times:       0.315699/8.3
L2prod times:            1.03648/27.28
Total time:              12.6396/329.7
[main] Time assemble (wall/proc) 1.65351/15.12
[main] Time solve (wall/proc) 0.607305/5.26
[main] Stop crit:        2.35664e-09
[main] Stop crit:        0.0209728
Ebkt times:              1.89445/48.49
Eval Ebkt times:         3.32972/84.29
PiPjPk times:            2.20819/56.67
Eval PiPjPk times:       0.298802/6.86
L2prod times:            1.0335/26.01
Total time:              12.7993/323.6
[main] Time assemble (wall/proc) 1.60401/14.81
[main] Time solve (wall/proc) 0.608013/5.33
[main] Stop crit:        2.2925e-09
[main] Stop crit:        0.0203489
Ebkt times:              1.80191/48.45
Eval Ebkt times:         3.23024/86.06
PiPjPk times:            2.16498/57.93
Eval PiPjPk times:       0.322407/8.21
L2prod times:            1.05773/27.89
Total time:              12.6257/335.72
[main] Time assemble (wall/proc) 1.66145/15.34
[main] Time solve (wall/proc) 0.625074/5.61
[main] Stop crit:        2.21469e-09
[main] Stop crit:        0.0197852
Ebkt times:              1.85229/47.36
Eval Ebkt times:         3.28855/85.78
PiPjPk times:            2.2283/57.81
Eval PiPjPk times:       0.321304/8.46
L2prod times:            1.0539/27.11
Total time:              12.8304/330.71
[main] Time assemble (wall/proc) 1.70239/15.25
[main] Time solve (wall/proc) 0.596213/5.26
[main] Stop crit:        2.12745e-09
[main] 32%...
[main] Stop crit:        0.0193296
Ebkt times:              1.78001/46.99
Eval Ebkt times:         3.2916/89.18
PiPjPk times:            2.18749/56.93
Eval PiPjPk times:       0.334694/8.06
L2prod times:            1.03602/26.88
Total time:              12.7818/335.06
[main] Time assemble (wall/proc) 1.64733/15.32
[main] Time solve (wall/proc) 0.613658/5.38
[main] Stop crit:        2.04086e-09
[main] Stop crit:        0.0190029
Ebkt times:              1.8093/47
Eval Ebkt times:         3.28575/85.7
PiPjPk times:            2.17786/57.52
Eval PiPjPk times:       0.324843/8.38
L2prod times:            1.01614/26.17
Total time:              12.6411/330.52
[main] Time assemble (wall/proc) 1.6562/15.16
[main] Time solve (wall/proc) 0.649015/5.25
[main] Stop crit:        1.96576e-09
[main] Stop crit:        0.0187978
Ebkt times:              1.75561/46.67
Eval Ebkt times:         3.28486/87.44
PiPjPk times:            2.16723/57.9
Eval PiPjPk times:       0.333747/8.89
L2prod times:            1.036/27.72
Total time:              12.7019/338.44
[main] Time assemble (wall/proc) 1.63855/15.48
[main] Time solve (wall/proc) 0.597711/5.26
[main] Stop crit:        1.90996e-09
[main] Stop crit:        0.0186856
Ebkt times:              1.78114/46.6
Eval Ebkt times:         3.36815/87.52
PiPjPk times:            2.29912/57.8
Eval PiPjPk times:       0.352336/9.28
L2prod times:            1.00166/25.66
Total time:              12.8592/327.81
[main] Time assemble (wall/proc) 1.65548/15
[main] Time solve (wall/proc) 0.626525/5.84
[main] Stop crit:        1.87681e-09
[main] Stop crit:        0.018627
Ebkt times:              1.8261/48.82
Eval Ebkt times:         3.35115/87.12
PiPjPk times:            2.21952/57.93
Eval PiPjPk times:       0.358775/9.64
L2prod times:            1.0488/27.69
Total time:              12.9471/338.92
[main] Time assemble (wall/proc) 1.82453/15.7
[main] Time solve (wall/proc) 0.640513/5.6
[main] Stop crit:        1.8657e-09
[main] Stop crit:        0.0185849
Ebkt times:              1.80632/48.32
Eval Ebkt times:         3.29518/87.69
PiPjPk times:            2.18917/57.81
Eval PiPjPk times:       0.326874/8.2
L2prod times:            1.02632/27.1
Total time:              12.8454/338.98
[main] Time assemble (wall/proc) 1.74413/15.56
[main] Time solve (wall/proc) 0.656119/5.33
[main] Stop crit:        1.87318e-09
[main] Stop crit:        0.0185326
Ebkt times:              1.79353/48.8
Eval Ebkt times:         3.25257/86.15
PiPjPk times:            2.17293/57.66
Eval PiPjPk times:       0.330492/8.8
L2prod times:            1.03233/27.51
Total time:              12.729/338.74
[main] Time assemble (wall/proc) 1.66989/15.45
[main] Time solve (wall/proc) 0.624051/5.63
[main] Stop crit:        1.8945e-09
[main] 43%...
[main] Stop crit:        0.0184583
Ebkt times:              1.83096/48.56
Eval Ebkt times:         3.27546/88.98
PiPjPk times:            2.17847/58.05
Eval PiPjPk times:       0.326024/8.42
L2prod times:            1.03621/26.75
Total time:              12.7572/340.32
[main] Time assemble (wall/proc) 1.64303/15.47
[main] Time solve (wall/proc) 0.631913/5.75
[main] Stop crit:        1.9249e-09
[main] Stop crit:        0.0183641
Ebkt times:              1.82573/48.36
Eval Ebkt times:         3.31306/88.91
PiPjPk times:            2.20327/58.24
Eval PiPjPk times:       0.336297/8.83
L2prod times:            1.06753/27.41
Total time:              12.9245/341.22
[main] Time assemble (wall/proc) 1.66322/15.71
[main] Time solve (wall/proc) 0.590536/5.32
[main] Stop crit:        1.96053e-09
[main] Stop crit:        0.0182613
Ebkt times:              1.80526/48.08
Eval Ebkt times:         3.27127/87.44
PiPjPk times:            2.18392/57.99
Eval PiPjPk times:       0.313953/8.21
L2prod times:            0.999121/26.08
Total time:              12.6041/333.07
[main] Time assemble (wall/proc) 1.56924/15.19
[main] Time solve (wall/proc) 0.583734/5.2
[main] Stop crit:        1.99867e-09
[main] Stop crit:        0.0181651
Ebkt times:              1.86373/48.6
Eval Ebkt times:         3.31833/86.2
PiPjPk times:            2.34503/58.02
Eval PiPjPk times:       0.317614/8.85
L2prod times:            1.02825/27.26
Total time:              12.929/333.18
[main] Time assemble (wall/proc) 1.62001/15.36
[main] Time solve (wall/proc) 0.597789/5.36
[main] Stop crit:        2.03741e-09
[main] Stop crit:        0.0180878
Ebkt times:              1.82699/47.39
Eval Ebkt times:         3.46576/87.24
PiPjPk times:            2.25595/58.65
Eval PiPjPk times:       0.31091/7.71
L2prod times:            1.02401/25.59
Total time:              12.8906/328.2
[main] Time assemble (wall/proc) 1.59381/15.02
[main] Time solve (wall/proc) 0.584844/5.23
[main] Stop crit:        2.075e-09
[main] Stop crit:        0.0180353
Ebkt times:              1.7486/46.61
Eval Ebkt times:         3.24176/87.93
PiPjPk times:            2.17159/57.96
Eval PiPjPk times:       0.326004/9.12
L2prod times:            1.03288/26.97
Total time:              12.6/336.33
[main] Time assemble (wall/proc) 1.57636/15.32
[main] Time solve (wall/proc) 0.585875/5.24
[main] Stop crit:        2.10939e-09
[main] 53%...
[main] Stop crit:        0.0180058
Ebkt times:              1.82086/46.71
Eval Ebkt times:         3.31606/85.95
PiPjPk times:            2.1903/55.87
Eval PiPjPk times:       0.327679/7.88
L2prod times:            1.07299/28.25
Total time:              12.8285/328.05
[main] Time assemble (wall/proc) 1.70447/15.15
[main] Time solve (wall/proc) 0.606698/5.1
[main] Stop crit:        2.13818e-09
[main] Stop crit:        0.0179915
Ebkt times:              1.83272/49.5
Eval Ebkt times:         3.24299/87.41
PiPjPk times:            2.17497/57.74
Eval PiPjPk times:       0.346107/9.33
L2prod times:            1.03909/27.11
Total time:              12.7267/339.65
[main] Time assemble (wall/proc) 1.60256/15.42
[main] Time solve (wall/proc) 0.606455/5.64
[main] Stop crit:        2.159e-09
[main] Stop crit:        0.0179813
Ebkt times:              1.83154/49.03
Eval Ebkt times:         3.23369/86.9
PiPjPk times:            2.17733/57.76
Eval PiPjPk times:       0.328476/9.16
L2prod times:            1.05233/27.57
Total time:              12.6999/338.68
[main] Time assemble (wall/proc) 1.56247/15.35
[main] Time solve (wall/proc) 0.591747/5.38
[main] Stop crit:        2.16996e-09
[main] Stop crit:        0.017965
Ebkt times:              1.81331/46.3
Eval Ebkt times:         3.29961/85.98
PiPjPk times:            2.24914/56.82
Eval PiPjPk times:       0.306205/7.95
L2prod times:            1.03431/26.8
Total time:              12.614/324.76
[main] Time assemble (wall/proc) 1.63151/14.85
[main] Time solve (wall/proc) 0.689272/5.54
[main] Stop crit:        2.17005e-09
[main] Stop crit:        0.0179348
Ebkt times:              1.83709/47.66
Eval Ebkt times:         3.25813/84.07
PiPjPk times:            2.21059/56.52
Eval PiPjPk times:       0.316713/8.22
L2prod times:            1.05438/27.76
Total time:              12.7089/326.79
[main] Time assemble (wall/proc) 1.61011/14.94
[main] Time solve (wall/proc) 0.594911/5.25
[main] Stop crit:        2.15933e-09
[main] Stop crit:        0.0178871
Ebkt times:              1.95023/50.04
Eval Ebkt times:         3.30737/85.31
PiPjPk times:            2.18248/57.19
Eval PiPjPk times:       0.310654/8.09
L2prod times:            1.05495/26.9
Total time:              12.8435/330.12
[main] Time assemble (wall/proc) 1.6763/15.17
[main] Time solve (wall/proc) 0.608917/5.35
[main] Stop crit:        2.13894e-09
[main] Stop crit:        0.0178213
Ebkt times:              1.78065/47.04
Eval Ebkt times:         3.26785/85.66
PiPjPk times:            2.19305/58.01
Eval PiPjPk times:       0.312173/8.39
L2prod times:            1.0148/26.22
Total time:              12.5531/328.32
[main] Time assemble (wall/proc) 1.64355/15.05
[main] Time solve (wall/proc) 0.58158/5.04
[main] Stop crit:        2.11091e-09
[main] 64%...
[main] Stop crit:        0.0177391
Ebkt times:              1.85465/48.41
Eval Ebkt times:         3.28432/85.16
PiPjPk times:            2.15568/55.33
Eval PiPjPk times:       0.322961/7.93
L2prod times:            1.10136/28.8
Total time:              12.7484/328.68
[main] Time assemble (wall/proc) 1.62143/14.98
[main] Time solve (wall/proc) 0.629288/5.7
[main] Stop crit:        2.07781e-09
[main] Stop crit:        0.0176421
Ebkt times:              1.74597/46.26
Eval Ebkt times:         3.28747/86.13
PiPjPk times:            2.18662/57.28
Eval PiPjPk times:       0.311188/7.76
L2prod times:            1.04468/27.25
Total time:              12.5738/328.06
[main] Time assemble (wall/proc) 1.62346/15.05
[main] Time solve (wall/proc) 0.624844/5.63
[main] Stop crit:        2.0424e-09
[main] Stop crit:        0.0175311
Ebkt times:              1.80651/48.71
Eval Ebkt times:         3.35596/86.86
PiPjPk times:            2.17807/57.57
Eval PiPjPk times:       0.315521/8.6
L2prod times:            1.04768/26.46
Total time:              12.6506/330.97
[main] Time assemble (wall/proc) 1.58394/15.04
[main] Time solve (wall/proc) 0.591925/5.24
[main] Stop crit:        2.00721e-09
[main] Stop crit:        0.017405
Ebkt times:              1.78964/46.43
Eval Ebkt times:         3.29729/86.51
PiPjPk times:            2.17193/56.6
Eval PiPjPk times:       0.313479/8.25
L2prod times:            1.02194/26.17
Total time:              12.6525/329.6
[main] Time assemble (wall/proc) 1.61854/15.02
[main] Time solve (wall/proc) 0.624996/5.55
[main] Stop crit:        1.97428e-09
[main] Stop crit:        0.0172617
Ebkt times:              1.76586/46.46
Eval Ebkt times:         3.4275/88.58
PiPjPk times:            2.23872/56.93
Eval PiPjPk times:       0.349896/8.21
L2prod times:            1.03868/27.51
Total time:              13.0473/332.25
[main] Time assemble (wall/proc) 1.87737/15.5
[main] Time solve (wall/proc) 0.696348/5.69
[main] Stop crit:        1.94495e-09
[main] Stop crit:        0.0170988
Ebkt times:              1.8169/47.29
Eval Ebkt times:         3.34986/87.69
PiPjPk times:            2.18307/55.85
Eval PiPjPk times:       0.322452/9.25
L2prod times:            1.06783/26.84
Total time:              12.8479/332.29
[main] Time assemble (wall/proc) 1.68783/15.28
[main] Time solve (wall/proc) 0.611615/5.5
[main] Stop crit:        1.91995e-09
[main] 74%...
[main] Stop crit:        0.0169146
Ebkt times:              1.79348/46.45
Eval Ebkt times:         3.3241/86.79
PiPjPk times:            2.19578/57.21
Eval PiPjPk times:       0.313816/8.21
L2prod times:            1.0287/26.77
Total time:              12.7408/332.19
[main] Time assemble (wall/proc) 1.65661/15.2
[main] Time solve (wall/proc) 0.60075/5.28
[main] Stop crit:        1.89948e-09
[main] Stop crit:        0.0167099
Ebkt times:              1.90876/49.91
Eval Ebkt times:         3.30074/84.15
PiPjPk times:            2.21498/57.08
Eval PiPjPk times:       0.329009/8.16
L2prod times:            1.0562/26.61
Total time:              12.8642/330.08
[main] Time assemble (wall/proc) 1.67326/15.19
[main] Time solve (wall/proc) 0.609999/5.48
[main] Stop crit:        1.88332e-09
[main] Stop crit:        0.0164881
Ebkt times:              1.81491/48.85
Eval Ebkt times:         3.28442/87.43
PiPjPk times:            2.19107/57.56
Eval PiPjPk times:       0.309202/7.19
L2prod times:            1.02509/26.75
Total time:              12.6328/333.24
[main] Time assemble (wall/proc) 1.63253/15.25
[main] Time solve (wall/proc) 0.631205/5.72
[main] Stop crit:        1.87102e-09
[main] Stop crit:        0.0162553
Ebkt times:              1.7848/46.78
Eval Ebkt times:         3.37721/87.6
PiPjPk times:            2.18114/57.26
Eval PiPjPk times:       0.306918/7.8
L2prod times:            1.01742/25.22
Total time:              12.6644/327.77
[main] Time assemble (wall/proc) 1.71932/15.16
[main] Time solve (wall/proc) 0.614702/5.35
[main] Stop crit:        1.86194e-09
[main] Stop crit:        0.0160201
Ebkt times:              1.83933/48.76
Eval Ebkt times:         3.23809/85.75
PiPjPk times:            2.21901/57.46
Eval PiPjPk times:       0.309986/8.3
L2prod times:            1.03393/27.41
Total time:              12.713/333.83
[main] Time assemble (wall/proc) 1.62523/15.25
[main] Time solve (wall/proc) 0.603751/5.19
[main] Stop crit:        1.85536e-09
[main] Stop crit:        0.0157918
Ebkt times:              1.80346/46.7
Eval Ebkt times:         3.25326/86.88
PiPjPk times:            2.21732/58.35
Eval PiPjPk times:       0.316592/8.37
L2prod times:            0.999701/26.03
Total time:              12.6234/332.03
[main] Time assemble (wall/proc) 1.61569/15.23
[main] Time solve (wall/proc) 0.663692/6.31
[main] Stop crit:        1.8506e-09
[main] Stop crit:        0.0155794
Ebkt times:              1.81906/48.35
Eval Ebkt times:         3.26389/86.04
PiPjPk times:            2.16488/57.42
Eval PiPjPk times:       0.318959/7.9
L2prod times:            1.02452/27.03
Total time:              12.6927/334.74
[main] Time assemble (wall/proc) 1.64403/15.26
[main] Time solve (wall/proc) 0.601098/5.36
[main] Stop crit:        1.84711e-09
[main] 85%...
[main] Stop crit:        0.0153897
Ebkt times:              1.86372/47.26
Eval Ebkt times:         3.42608/86.45
PiPjPk times:            2.29461/57.13
Eval PiPjPk times:       0.320104/7.47
L2prod times:            1.06487/26.9
Total time:              13.1011/328.86
[main] Time assemble (wall/proc) 1.8237/15.24
[main] Time solve (wall/proc) 0.640869/5.61
[main] Stop crit:        1.84453e-09
[main] Stop crit:        0.0152267
Ebkt times:              1.8468/47.57
Eval Ebkt times:         3.39906/87.13
PiPjPk times:            2.19661/56.95
Eval PiPjPk times:       0.312219/7.77
L2prod times:            1.05301/26.95
Total time:              12.9306/331.16
[main] Time assemble (wall/proc) 1.66624/15.21
[main] Time solve (wall/proc) 0.61156/5.34
[main] Stop crit:        1.84271e-09
[main] Stop crit:        0.0150906
Ebkt times:              1.81501/45.03
Eval Ebkt times:         3.36326/86.67
PiPjPk times:            2.2238/56.35
Eval PiPjPk times:       0.33081/8.66
L2prod times:            1.01959/25.86
Total time:              12.8359/326.56
[main] Time assemble (wall/proc) 1.64474/14.95
[main] Time solve (wall/proc) 0.616294/5.59
[main] Stop crit:        1.84161e-09
[main] Stop crit:        0.0149783
Ebkt times:              1.77013/47.31
Eval Ebkt times:         3.28917/86.41
PiPjPk times:            2.18188/57.53
Eval PiPjPk times:       0.322121/8.29
L2prod times:            1.02838/26.99
Total time:              12.6623/332.05
[main] Time assemble (wall/proc) 1.66508/15.25
[main] Time solve (wall/proc) 0.616405/5.31
[main] Stop crit:        1.84117e-09
[main] Stop crit:        0.014884
Ebkt times:              1.79246/47.74
Eval Ebkt times:         3.30816/85.67
PiPjPk times:            2.22199/57.7
Eval PiPjPk times:       0.312832/8.62
L2prod times:            1.02067/26.32
Total time:              12.7166/331.25
[main] Time assemble (wall/proc) 1.64565/15.15
[main] Time solve (wall/proc) 0.612027/5.28
[main] Stop crit:        1.84114e-09
[main] Stop crit:        0.0148004
Ebkt times:              1.81406/46.93
Eval Ebkt times:         3.36586/86.18
PiPjPk times:            2.19902/58.2
Eval PiPjPk times:       0.307642/8.77
L2prod times:            1.0224/26.48
Total time:              12.7084/329.07
[main] Time assemble (wall/proc) 1.70182/15.18
[main] Time solve (wall/proc) 0.669368/6.53
[main] Stop crit:        1.84104e-09
[main] 95%...
[main] Stop crit:        0.01472
Ebkt times:              1.93144/51.64
Eval Ebkt times:         3.30571/86.09
PiPjPk times:            2.23822/57.55
Eval PiPjPk times:       0.315935/8.08
L2prod times:            1.01954/26.72
Total time:              12.9459/337.2
[main] Time assemble (wall/proc) 1.68501/15.41
[main] Time solve (wall/proc) 0.613925/5.21
[main] Stop crit:        1.84016e-09
[main] Stop crit:        0.0146367
Ebkt times:              1.81332/48.96
Eval Ebkt times:         3.29335/83.75
PiPjPk times:            2.28625/56.42
Eval PiPjPk times:       0.335841/8.58
L2prod times:            1.098/28.66
Total time:              13.0981/333.49
[main] Time assemble (wall/proc) 1.67417/15.32
[main] Time solve (wall/proc) 0.648806/5.49
[main] Stop crit:        1.83765e-09
[main] Stop crit:        0.0145459
Ebkt times:              1.81883/46.03
Eval Ebkt times:         3.50523/88.91
PiPjPk times:            2.30868/57.35
Eval PiPjPk times:       0.354471/8.86
L2prod times:            1.04318/26.75
Total time:              13.3527/335.02
[main] Time assemble (wall/proc) 1.75554/15.58
[main] Time solve (wall/proc) 0.638375/5.63
[main] Stop crit:        1.83273e-09
[main] Time run (wall/proc) 265.037/4030.12
[main] Compute errors
[main] Electric field error = 0.00918846
[main] Potential error = 0.0076275
[main] Lambda = 0.131509
[main] Maximum residual = 1.7811e-15
[main] Maximum constraint difference = 5.85409
[main] Time norms (wall/proc) 0.0455289/0.82
[main] Mesh diameter 0.433013
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 3: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0020284
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.28425/5.52
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 15.3393/42.56
[main] Initial constraint norm: 6.70777
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00260384
Ebkt times:              12.9791/357.61
Eval Ebkt times:         27.825/751.06
PiPjPk times:            17.4963/473.96
Eval PiPjPk times:       3.14188/84.2
L2prod times:            8.46155/231.91
Total time:              106.032/2855.2
[main] Time assemble (wall/proc) 14.2826/126.9
[main] Time solve (wall/proc) 5.25167/67.63
[main] Stop crit:        7.07818e-14
[main] Stop crit:        0.00260152
Ebkt times:              13.2166/363.59
Eval Ebkt times:         28.1597/766.74
PiPjPk times:            17.5651/473.78
Eval PiPjPk times:       3.17548/81.64
L2prod times:            8.41116/231.73
Total time:              106.713/2883.62
[main] Time assemble (wall/proc) 14.3725/128.08
[main] Time solve (wall/proc) 4.91265/65.34
[main] Stop crit:        7.03761e-14
[main] Stop crit:        0.00259729
Ebkt times:              13.016/355.63
Eval Ebkt times:         28.104/768.29
PiPjPk times:            17.3779/470.72
Eval PiPjPk times:       3.01688/78.63
L2prod times:            8.47083/232.73
Total time:              106.136/2873.14
[main] Time assemble (wall/proc) 14.5821/127.71
[main] Time solve (wall/proc) 5.13262/66.02
[main] Stop crit:        6.98575e-14
[main] Stop crit:        0.00259186
Ebkt times:              13.0013/353.03
Eval Ebkt times:         28.1803/761.1
PiPjPk times:            17.4553/469.96
Eval PiPjPk times:       3.09211/81.31
L2prod times:            8.56209/234.63
Total time:              106.506/2861.86
[main] Time assemble (wall/proc) 14.3863/126.94
[main] Time solve (wall/proc) 5.02075/66.23
[main] Stop crit:        6.92913e-14
[main] Stop crit:        0.00258537
Ebkt times:              13.3295/363.4
Eval Ebkt times:         28.2883/763.74
PiPjPk times:            17.5809/472.25
Eval PiPjPk times:       3.18392/81.34
L2prod times:            8.65871/235.6
Total time:              107.865/2892.55
[main] Time assemble (wall/proc) 14.7487/128.4
[main] Time solve (wall/proc) 5.26732/68.15
[main] Stop crit:        6.87522e-14
[main] Stop crit:        0.00257797
Ebkt times:              13.0591/358.18
Eval Ebkt times:         28.0037/766.75
PiPjPk times:            17.5773/480.48
Eval PiPjPk times:       3.04996/80.13
L2prod times:            8.60593/237.13
Total time:              105.919/2880.7
[main] Time assemble (wall/proc) 14.1508/127.81
[main] Time solve (wall/proc) 4.97295/65.72
[main] Stop crit:        6.83289e-14
[main] Stop crit:        0.00256983
Ebkt times:              13.1342/363.41
Eval Ebkt times:         28.1503/769.69
PiPjPk times:            17.7257/483.57
Eval PiPjPk times:       2.9876/79.37
L2prod times:            8.39075/230.83
Total time:              106.209/2894.06
[main] Time assemble (wall/proc) 13.9459/128.08
[main] Time solve (wall/proc) 4.91736/65.82
[main] Stop crit:        6.81295e-14
[main] Stop crit:        0.00256111
Ebkt times:              12.9959/355.87
Eval Ebkt times:         27.9068/760.9
PiPjPk times:            17.5118/478.2
Eval PiPjPk times:       3.07169/77.19
L2prod times:            8.48943/234.65
Total time:              105.878/2867.52
[main] Time assemble (wall/proc) 14.1263/127.19
[main] Time solve (wall/proc) 4.88118/66.07
[main] Stop crit:        6.81705e-14
[main] Stop crit:        0.00255199
Ebkt times:              13.057/362.14
Eval Ebkt times:         28.2535/776.32
PiPjPk times:            17.4551/475.9
Eval PiPjPk times:       3.00572/80.54
L2prod times:            8.51808/236.38
Total time:              105.864/2894.03
[main] Time assemble (wall/proc) 14.178/128.01
[main] Time solve (wall/proc) 4.95235/65.44
[main] Stop crit:        6.85055e-14
[main] Stop crit:        0.00254266
Ebkt times:              12.9883/355.77
Eval Ebkt times:         27.8996/762.86
PiPjPk times:            17.3025/466.82
Eval PiPjPk times:       3.17869/82.99
L2prod times:            8.63813/237.28
Total time:              105.818/2865.39
[main] Time assemble (wall/proc) 13.9485/126.58
[main] Time solve (wall/proc) 4.95343/65.71
[main] Stop crit:        6.91456e-14
[main] Stop crit:        0.00253328
Ebkt times:              13.1137/362.06
Eval Ebkt times:         28.2595/772.32
PiPjPk times:            17.7053/483.17
Eval PiPjPk times:       3.03839/79.59
L2prod times:            8.44305/233.6
Total time:              106.307/2890.63
[main] Time assemble (wall/proc) 14.1314/127.86
[main] Time solve (wall/proc) 4.97115/65.51
[main] Stop crit:        7.00117e-14
[main] Stop crit:        0.00252402
Ebkt times:              13.0694/360.19
Eval Ebkt times:         27.9913/767.06
PiPjPk times:            17.567/479.43
Eval PiPjPk times:       3.04101/78.68
L2prod times:            8.46112/232.21
Total time:              106.104/2885.16
[main] Time assemble (wall/proc) 14.1527/127.89
[main] Time solve (wall/proc) 4.90052/65.45
[main] Stop crit:        7.10834e-14
[main] Stop crit:        0.00251505
Ebkt times:              13.1146/363.04
Eval Ebkt times:         28.2489/772.5
PiPjPk times:            17.5684/477.64
Eval PiPjPk times:       3.06761/78.68
L2prod times:            8.53814/233.93
Total time:              106.897/2895.16
[main] Time assemble (wall/proc) 15.2173/129.22
[main] Time solve (wall/proc) 5.04893/65.46
[main] Stop crit:        7.22884e-14
[main] Stop crit:        0.00250652
Ebkt times:              13.1985/363.8
Eval Ebkt times:         28.217/777.22
PiPjPk times:            17.8591/490.5
Eval PiPjPk times:       3.03814/77.62
L2prod times:            8.42461/233.12
Total time:              106.501/2905.03
[main] Time assemble (wall/proc) 14.1746/128.79
[main] Time solve (wall/proc) 4.96004/66.3
[main] Stop crit:        7.35124e-14
[main] Stop crit:        0.00249856
Ebkt times:              13.1129/362.47
Eval Ebkt times:         27.9314/764.7
PiPjPk times:            17.6628/480.93
Eval PiPjPk times:       3.06506/77.19
L2prod times:            8.4361/232.78
Total time:              106.048/2878.27
[main] Time assemble (wall/proc) 13.9829/127.7
[main] Time solve (wall/proc) 4.83494/65.09
[main] Stop crit:        7.46962e-14
[main] Stop crit:        0.00249129
Ebkt times:              12.8861/352.59
Eval Ebkt times:         27.8119/761.62
PiPjPk times:            17.3486/473.92
Eval PiPjPk times:       2.98274/78.94
L2prod times:            8.49125/232.9
Total time:              105.255/2850.8
[main] Time assemble (wall/proc) 14.138/126.58
[main] Time solve (wall/proc) 4.92023/65.94
[main] Stop crit:        7.57244e-14
[main] Stop crit:        0.00248483
Ebkt times:              12.9838/354.78
Eval Ebkt times:         27.9648/766.48
PiPjPk times:            17.259/462.94
Eval PiPjPk times:       3.24/81.56
L2prod times:            8.4458/230.55
Total time:              106.357/2861.18
[main] Time assemble (wall/proc) 14.0336/126.84
[main] Time solve (wall/proc) 4.98169/66.22
[main] Stop crit:        7.65739e-14
[main] Stop crit:        0.00247926
Ebkt times:              12.8978/352.45
Eval Ebkt times:         27.8186/756.41
PiPjPk times:            17.4578/475
Eval PiPjPk times:       3.14645/84.7
L2prod times:            8.54548/234.81
Total time:              105.981/2860.15
[main] Time assemble (wall/proc) 14.0271/126.78
[main] Time solve (wall/proc) 4.93782/65.8
[main] Stop crit:        7.71637e-14
[main] Stop crit:        0.00247466
Ebkt times:              13.131/360.75
Eval Ebkt times:         28.0877/771.69
PiPjPk times:            17.574/477.52
Eval PiPjPk times:       3.04444/80.79
L2prod times:            8.50416/233.06
Total time:              106.224/2887.42
[main] Time assemble (wall/proc) 14.1767/127.83
[main] Time solve (wall/proc) 4.88978/65.63
[main] Stop crit:        7.74747e-14
[main] Stop crit:        0.00247109
Ebkt times:              13.0707/359.31
Eval Ebkt times:         28.1686/775.23
PiPjPk times:            17.5532/480.67
Eval PiPjPk times:       3.04026/79.62
L2prod times:            8.48361/233.37
Total time:              105.902/2889.7
[main] Time assemble (wall/proc) 14.0456/127.8
[main] Time solve (wall/proc) 4.92922/65.59
[main] Stop crit:        7.74888e-14
[main] Stop crit:        0.0024686
Ebkt times:              13.0887/359.61
Eval Ebkt times:         28.0403/766.21
PiPjPk times:            17.5488/478.04
Eval PiPjPk times:       3.0425/79.99
L2prod times:            8.50199/234.13
Total time:              106.594/2882.3
[main] Time assemble (wall/proc) 14.0267/127.74
[main] Time solve (wall/proc) 4.94579/66.07
[main] Stop crit:        7.7243e-14
[main] Stop crit:        0.0024672
Ebkt times:              12.9512/355.69
Eval Ebkt times:         27.8861/764.4
PiPjPk times:            17.5304/480.1
Eval PiPjPk times:       3.04883/80.89
L2prod times:            8.51743/236.28
Total time:              105.69/2876.68
[main] Time assemble (wall/proc) 14.1536/127.38
[main] Time solve (wall/proc) 4.98536/65.98
[main] Stop crit:        7.67719e-14
[main] Stop crit:        0.0024669
Ebkt times:              13.1832/363.3
Eval Ebkt times:         28.1147/764.06
PiPjPk times:            17.6837/480.59
Eval PiPjPk times:       3.14608/80.14
L2prod times:            8.42815/230.66
Total time:              106.853/2883.91
[main] Time assemble (wall/proc) 14.0732/127.91
[main] Time solve (wall/proc) 4.94366/65.72
[main] Stop crit:        7.61231e-14
[main] Stop crit:        0.0024677
Ebkt times:              12.9697/355.25
Eval Ebkt times:         27.9191/765.86
PiPjPk times:            17.3705/474.08
Eval PiPjPk times:       3.0802/84.32
L2prod times:            8.56008/235.06
Total time:              105.774/2868.81
[main] Time assemble (wall/proc) 13.9779/127.09
[main] Time solve (wall/proc) 4.85393/65.52
[main] Stop crit:        7.54e-14
[main] Stop crit:        0.00246955
Ebkt times:              13.0011/355.74
Eval Ebkt times:         27.9772/764.62
PiPjPk times:            17.29/472.9
Eval PiPjPk times:       3.11974/82.68
L2prod times:            8.60479/237.85
Total time:              105.452/2870.1
[main] Time assemble (wall/proc) 14.1436/127.16
[main] Time solve (wall/proc) 4.94639/66.14
[main] Stop crit:        7.46755e-14
[main] Stop crit:        0.00247242
Ebkt times:              13.1345/358.94
Eval Ebkt times:         27.8883/761.85
PiPjPk times:            17.4673/471.75
Eval PiPjPk times:       3.03953/79.85
L2prod times:            8.55448/236.19
Total time:              106.295/2879.33
[main] Time assemble (wall/proc) 13.9703/127.59
[main] Time solve (wall/proc) 4.8706/66.08
[main] Stop crit:        7.40621e-14
[main] Stop crit:        0.00247625
Ebkt times:              13.0342/355.28
Eval Ebkt times:         27.914/760.9
PiPjPk times:            17.4693/473.34
Eval PiPjPk times:       3.03972/78.21
L2prod times:            8.56142/235.26
Total time:              106.366/2874.04
[main] Time assemble (wall/proc) 14.0292/127.42
[main] Time solve (wall/proc) 4.90163/65.29
[main] Stop crit:        7.36676e-14
[main] Stop crit:        0.00248095
Ebkt times:              13.0286/361.12
Eval Ebkt times:         28.0873/772.83
PiPjPk times:            17.5131/477.06
Eval PiPjPk times:       3.05248/82.27
L2prod times:            8.39771/232.26
Total time:              105.659/2879.35
[main] Time assemble (wall/proc) 13.9734/127.77
[main] Time solve (wall/proc) 4.87282/66.14
[main] Stop crit:        7.35805e-14
[main] Stop crit:        0.00248644
Ebkt times:              13.0232/355.85
Eval Ebkt times:         27.9681/762.52
PiPjPk times:            17.4929/479.11
Eval PiPjPk times:       3.11081/81.11
L2prod times:            8.5288/235.74
Total time:              105.821/2869.54
[main] Time assemble (wall/proc) 14.2187/127.54
[main] Time solve (wall/proc) 4.97325/65.54
[main] Stop crit:        7.38801e-14
[main] Stop crit:        0.00249261
Ebkt times:              13.0969/358.86
Eval Ebkt times:         27.9467/761.25
PiPjPk times:            17.5904/478.77
Eval PiPjPk times:       3.10619/82.7
L2prod times:            8.42812/231.56
Total time:              106.124/2875.17
[main] Time assemble (wall/proc) 14.0471/127.55
[main] Time solve (wall/proc) 4.90585/65.39
[main] Stop crit:        7.46357e-14
[main] Stop crit:        0.00249936
Ebkt times:              13.1613/362.46
Eval Ebkt times:         28.0969/772.18
PiPjPk times:            17.5707/480.3
Eval PiPjPk times:       2.93564/76.55
L2prod times:            8.53672/234.24
Total time:              105.921/2881.75
[main] Time assemble (wall/proc) 13.9469/127.67
[main] Time solve (wall/proc) 4.88534/65.48
[main] Stop crit:        7.58156e-14
[main] Stop crit:        0.00250656
Ebkt times:              12.8648/353.16
Eval Ebkt times:         27.8691/763.38
PiPjPk times:            17.5132/480.29
Eval PiPjPk times:       3.05393/80.02
L2prod times:            8.41616/231.6
Total time:              105.429/2860.86
[main] Time assemble (wall/proc) 14.0955/126.85
[main] Time solve (wall/proc) 4.96186/65.7
[main] Stop crit:        7.74309e-14
[main] Stop crit:        0.00251409
Ebkt times:              12.992/356.16
Eval Ebkt times:         27.955/766.5
PiPjPk times:            17.2584/471.59
Eval PiPjPk times:       3.08131/82.4
L2prod times:            8.52398/236.77
Total time:              105.386/2867.88
[main] Time assemble (wall/proc) 14.0523/127.01
[main] Time solve (wall/proc) 4.91317/65.06
[main] Stop crit:        7.9392e-14
[main] Stop crit:        0.00252182
Ebkt times:              12.9235/353.44
Eval Ebkt times:         28.0294/764.29
PiPjPk times:            17.6235/479.04
Eval PiPjPk times:       2.97593/77.54
L2prod times:            8.48461/234.21
Total time:              106.236/2875.5
[main] Time assemble (wall/proc) 14.1225/127.8
[main] Time solve (wall/proc) 4.92608/65.86
[main] Stop crit:        8.16172e-14
[main] Stop crit:        0.00252962
Ebkt times:              13.1484/363.33
Eval Ebkt times:         27.8302/763.22
PiPjPk times:            17.5931/482.27
Eval PiPjPk times:       2.98796/77.36
L2prod times:            8.49224/233.34
Total time:              106.258/2881.31
[main] Time assemble (wall/proc) 14.0515/127.81
[main] Time solve (wall/proc) 4.88954/65.28
[main] Stop crit:        8.40235e-14
[main] Stop crit:        0.00253735
Ebkt times:              13.2724/368.25
Eval Ebkt times:         28.1679/775.59
PiPjPk times:            17.7519/487.55
Eval PiPjPk times:       2.97313/78.45
L2prod times:            8.48073/234.03
Total time:              106.354/2903.71
[main] Time assemble (wall/proc) 14.2247/128.77
[main] Time solve (wall/proc) 4.9353/65.85
[main] Stop crit:        8.64889e-14
[main] Stop crit:        0.00254489
Ebkt times:              13.1465/361.73
Eval Ebkt times:         28.0951/769.3
PiPjPk times:            17.6547/481.75
Eval PiPjPk times:       3.06754/81.41
L2prod times:            8.55238/234.06
Total time:              106.639/2896.08
[main] Time assemble (wall/proc) 14.0772/128.02
[main] Time solve (wall/proc) 4.90767/65.85
[main] Stop crit:        8.88953e-14
[main] Stop crit:        0.00255212
Ebkt times:              13.1545/363.52
Eval Ebkt times:         28.1396/777.85
PiPjPk times:            17.4988/476.6
Eval PiPjPk times:       3.06836/81
L2prod times:            8.54057/236.01
Total time:              106.358/2902.8
[main] Time assemble (wall/proc) 14.1232/128.33
[main] Time solve (wall/proc) 4.99594/65.8
[main] Stop crit:        9.11436e-14
[main] Stop crit:        0.0025589
Ebkt times:              13.1281/361.52
Eval Ebkt times:         28.0185/770.6
PiPjPk times:            17.6946/485.31
Eval PiPjPk times:       3.14632/80.16
L2prod times:            8.56012/235.57
Total time:              106.635/2899.08
[main] Time assemble (wall/proc) 14.1138/128.36
[main] Time solve (wall/proc) 4.91792/65.61
[main] Stop crit:        9.31594e-14
[main] Stop crit:        0.00256515
Ebkt times:              12.9143/354.62
Eval Ebkt times:         27.8457/762.67
PiPjPk times:            17.3972/476.87
Eval PiPjPk times:       3.00496/79.05
L2prod times:            8.49408/232.13
Total time:              105.095/2853.31
[main] Time assemble (wall/proc) 14.0547/126.52
[main] Time solve (wall/proc) 4.89115/65.21
[main] Stop crit:        9.48534e-14
[main] Stop crit:        0.00257075
Ebkt times:              13.0573/361.44
Eval Ebkt times:         28.1071/775.53
PiPjPk times:            17.3007/468.94
Eval PiPjPk times:       3.04838/78.61
L2prod times:            8.47497/233.84
Total time:              106.187/2877.91
[main] Time assemble (wall/proc) 14.0662/127.43
[main] Time solve (wall/proc) 4.92257/64.9
[main] Stop crit:        9.61759e-14
[main] Stop crit:        0.00257562
Ebkt times:              13.0349/359.46
Eval Ebkt times:         27.9501/762.75
PiPjPk times:            17.5389/478.97
Eval PiPjPk times:       3.07957/80.83
L2prod times:            8.48932/234.14
Total time:              105.994/2876.49
[main] Time assemble (wall/proc) 14.0401/127.32
[main] Time solve (wall/proc) 4.96594/65.41
[main] Stop crit:        9.70655e-14
[main] Stop crit:        0.00257968
Ebkt times:              13.0517/358.13
Eval Ebkt times:         28.0488/767.92
PiPjPk times:            17.4227/475.25
Eval PiPjPk times:       3.06163/81.24
L2prod times:            8.62451/238.88
Total time:              106.098/2892.97
[main] Time assemble (wall/proc) 14.055/127.89
[main] Time solve (wall/proc) 4.9142/65.43
[main] Stop crit:        9.75303e-14
[main] Stop crit:        0.00258289
Ebkt times:              13.0877/359.28
Eval Ebkt times:         28.0665/771.53
PiPjPk times:            17.4721/476.18
Eval PiPjPk times:       3.00214/79.09
L2prod times:            8.59737/238.19
Total time:              106.208/2887.27
[main] Time assemble (wall/proc) 14.0909/128.08
[main] Time solve (wall/proc) 4.92741/65.48
[main] Stop crit:        9.75251e-14
[main] Stop crit:        0.0025852
Ebkt times:              13.0655/359.9
Eval Ebkt times:         27.8623/762.05
PiPjPk times:            17.4364/478.17
Eval PiPjPk times:       3.04686/80.94
L2prod times:            8.56685/235.82
Total time:              105.958/2882.52
[main] Time assemble (wall/proc) 13.9135/127.45
[main] Time solve (wall/proc) 4.90983/65.47
[main] Stop crit:        9.70825e-14
[main] Stop crit:        0.00258657
Ebkt times:              12.9176/352.51
Eval Ebkt times:         28.1203/767.83
PiPjPk times:            17.2705/467.8
Eval PiPjPk times:       3.15249/83.14
L2prod times:            8.58204/236.42
Total time:              106.355/2880.47
[main] Time assemble (wall/proc) 14.0456/127.04
[main] Time solve (wall/proc) 4.91879/65.04
[main] Stop crit:        9.62358e-14
[main] Stop crit:        0.00258701
Ebkt times:              12.9759/356.06
Eval Ebkt times:         27.9945/769.57
PiPjPk times:            17.4618/479.38
Eval PiPjPk times:       3.09269/80.7
L2prod times:            8.49335/234.98
Total time:              105.542/2874.98
[main] Time assemble (wall/proc) 14.1337/127.41
[main] Time solve (wall/proc) 4.92606/65.46
[main] Stop crit:        9.50175e-14
[main] Stop crit:        0.00258652
Ebkt times:              13.0952/359.28
Eval Ebkt times:         28.161/774.57
PiPjPk times:            17.6349/484.39
Eval PiPjPk times:       2.94191/78.4
L2prod times:            8.38845/232.59
Total time:              105.641/2883.25
[main] Time assemble (wall/proc) 13.982/127.75
[main] Time solve (wall/proc) 4.95979/66.01
[main] Stop crit:        9.35005e-14
[main] Stop crit:        0.00258512
Ebkt times:              13.0337/358.09
Eval Ebkt times:         27.7401/759.24
PiPjPk times:            17.5129/477.49
Eval PiPjPk times:       3.15795/81.96
L2prod times:            8.45296/232.69
Total time:              105.814/2867.52
[main] Time assemble (wall/proc) 13.9514/127.01
[main] Time solve (wall/proc) 4.87751/66.18
[main] Stop crit:        9.17426e-14
[main] Stop crit:        0.00258286
Ebkt times:              13.1404/358.99
Eval Ebkt times:         27.9137/765.41
PiPjPk times:            17.3778/471.9
Eval PiPjPk times:       3.04966/79.24
L2prod times:            8.52071/234.05
Total time:              105.712/2866.69
[main] Time assemble (wall/proc) 14.1301/127.42
[main] Time solve (wall/proc) 4.9176/65.45
[main] Stop crit:        8.98287e-14
[main] 10%...
[main] Stop crit:        0.00257978
Ebkt times:              13.0786/360.54
Eval Ebkt times:         28.1355/779.07
PiPjPk times:            17.3087/474.49
Eval PiPjPk times:       2.96003/79.25
L2prod times:            8.45648/233.9
Total time:              105.319/2881.29
[main] Time assemble (wall/proc) 14.0583/127.73
[main] Time solve (wall/proc) 4.93723/65.98
[main] Stop crit:        8.78699e-14
[main] Stop crit:        0.00257595
Ebkt times:              12.9661/356.97
Eval Ebkt times:         28.0459/772
PiPjPk times:            17.4979/475.44
Eval PiPjPk times:       2.94661/76.22
L2prod times:            8.42188/233.64
Total time:              106.026/2877.17
[main] Time assemble (wall/proc) 14.1856/127.42
[main] Time solve (wall/proc) 4.92376/65.7
[main] Stop crit:        8.59361e-14
[main] Stop crit:        0.00257146
Ebkt times:              13.2726/366.56
Eval Ebkt times:         27.7851/755.81
PiPjPk times:            17.7076/485.67
Eval PiPjPk times:       3.07689/81.75
L2prod times:            8.46609/232.62
Total time:              106.223/2882.51
[main] Time assemble (wall/proc) 14.0487/127.81
[main] Time solve (wall/proc) 4.91146/65.89
[main] Stop crit:        8.41476e-14
[main] Stop crit:        0.00256638
Ebkt times:              13.133/361.35
Eval Ebkt times:         28.0096/770.75
PiPjPk times:            17.7021/486.81
Eval PiPjPk times:       3.07787/80.42
L2prod times:            8.45741/232.22
Total time:              106.512/2895.51
[main] Time assemble (wall/proc) 14.1523/128.38
[main] Time solve (wall/proc) 4.96254/66.27
[main] Stop crit:        8.25852e-14
[main] Stop crit:        0.0025608
Ebkt times:              13.0069/356.93
Eval Ebkt times:         27.9849/768.28
PiPjPk times:            17.4338/473.93
Eval PiPjPk times:       3.1392/80.22
L2prod times:            8.52004/234.96
Total time:              105.725/2873.38
[main] Time assemble (wall/proc) 14.1259/127.23
[main] Time solve (wall/proc) 4.92709/65.8
[main] Stop crit:        8.13084e-14
[main] Stop crit:        0.00255483
Ebkt times:              12.8547/352.69
Eval Ebkt times:         27.7942/760.24
PiPjPk times:            17.216/469.99
Eval PiPjPk times:       3.12049/81.32
L2prod times:            8.53296/234.36
Total time:              105.089/2859.04
[main] Time assemble (wall/proc) 14.2297/126.68
[main] Time solve (wall/proc) 4.9665/65.67
[main] Stop crit:        8.03878e-14
[main] Stop crit:        0.00254858
Ebkt times:              13.0304/358.6
Eval Ebkt times:         27.67/755.51
PiPjPk times:            17.4644/476.3
Eval PiPjPk times:       3.11541/81.3
L2prod times:            8.43494/230.95
Total time:              105.355/2859.2
[main] Time assemble (wall/proc) 13.905/126.8
[main] Time solve (wall/proc) 4.8458/65.3
[main] Stop crit:        7.98267e-14
[main] Stop crit:        0.00254213
Ebkt times:              13.1882/364.38
Eval Ebkt times:         28.0554/771.31
PiPjPk times:            17.5645/479.7
Eval PiPjPk times:       2.99849/78.67
L2prod times:            8.54308/235.69
Total time:              106.105/2888.83
[main] Time assemble (wall/proc) 14.1309/128
[main] Time solve (wall/proc) 4.9828/65.74
[main] Stop crit:        7.96498e-14
[main] Stop crit:        0.0025356
Ebkt times:              12.962/355.18
Eval Ebkt times:         27.8802/763.54
PiPjPk times:            17.3988/475.42
Eval PiPjPk times:       2.99927/80.32
L2prod times:            8.61176/237.5
Total time:              105.479/2873.79
[main] Time assemble (wall/proc) 13.9008/126.91
[main] Time solve (wall/proc) 4.91335/65.6
[main] Stop crit:        7.98085e-14
[main] Stop crit:        0.00252908
Ebkt times:              12.8079/347.56
Eval Ebkt times:         27.6797/753.69
PiPjPk times:            17.3083/469.11
Eval PiPjPk times:       3.10322/84.14
L2prod times:            8.48541/232.07
Total time:              105.419/2846.34
[main] Time assemble (wall/proc) 14.0992/126.09
[main] Time solve (wall/proc) 4.92785/65.9
[main] Stop crit:        8.02583e-14
[main] Stop crit:        0.00252268
Ebkt times:              12.9982/355.54
Eval Ebkt times:         27.9931/766.08
PiPjPk times:            17.1377/463.68
Eval PiPjPk times:       3.09818/78.61
L2prod times:            8.60362/235.99
Total time:              106.185/2863.28
[main] Time assemble (wall/proc) 14.1447/126.89
[main] Time solve (wall/proc) 4.87712/66.15
[main] Stop crit:        8.0936e-14
[main] Stop crit:        0.00251648
Ebkt times:              13.0586/358.84
Eval Ebkt times:         27.8907/760.72
PiPjPk times:            17.6164/480.79
Eval PiPjPk times:       3.09175/80.59
L2prod times:            8.49909/234.05
Total time:              105.775/2872.15
[main] Time assemble (wall/proc) 13.9509/127.3
[main] Time solve (wall/proc) 4.95261/65.69
[main] Stop crit:        8.1738e-14
[main] Stop crit:        0.00251057
Ebkt times:              13.1128/361.79
Eval Ebkt times:         28.0371/768.61
PiPjPk times:            17.5837/481.59
Eval PiPjPk times:       3.1286/82.04
L2prod times:            8.58953/239.2
Total time:              106.378/2902.55
[main] Time assemble (wall/proc) 13.9984/128.13
[main] Time solve (wall/proc) 4.93593/65.84
[main] Stop crit:        8.25873e-14
[main] Stop crit:        0.00250503
Ebkt times:              12.9979/358.09
Eval Ebkt times:         27.9632/769.96
PiPjPk times:            17.5011/478.19
Eval PiPjPk times:       3.033/78.36
L2prod times:            8.45705/232.16
Total time:              105.628/2875.68
[main] Time assemble (wall/proc) 13.9803/127.17
[main] Time solve (wall/proc) 4.8635/65.65
[main] Stop crit:        8.34003e-14
[main] Stop crit:        0.00249993
Ebkt times:              13.0151/355.21
Eval Ebkt times:         27.6497/748.46
PiPjPk times:            17.5185/473.71
Eval PiPjPk times:       3.13246/81.84
L2prod times:            8.45029/232.17
Total time:              106.208/2852.43
[main] Time assemble (wall/proc) 14.1546/126.59
[main] Time solve (wall/proc) 4.95745/65.09
[main] Stop crit:        8.41234e-14
[main] Stop crit:        0.00249532
Ebkt times:              13.0606/358.89
Eval Ebkt times:         28.0644/769.74
PiPjPk times:            17.4663/475.59
Eval PiPjPk times:       3.05386/79.22
L2prod times:            8.48735/231.12
Total time:              106.278/2878.4
[main] Time assemble (wall/proc) 14.0426/127.67
[main] Time solve (wall/proc) 4.90062/65.34
[main] Stop crit:        8.467e-14
[main] Stop crit:        0.00249127
Ebkt times:              12.9288/353.81
Eval Ebkt times:         27.9352/765.61
PiPjPk times:            17.2486/468.31
Eval PiPjPk times:       3.17939/82.53
L2prod times:            8.48993/235.71
Total time:              105.902/2864.72
[main] Time assemble (wall/proc) 13.9923/126.66
[main] Time solve (wall/proc) 4.96264/66.3
[main] Stop crit:        8.49929e-14
[main] Stop crit:        0.0024878
Ebkt times:              12.9968/356.07
Eval Ebkt times:         27.9938/769.69
PiPjPk times:            17.2807/472.24
Eval PiPjPk times:       3.07988/80.29
L2prod times:            8.60889/239.71
Total time:              105.986/2884.48
[main] Time assemble (wall/proc) 14.0577/127.3
[main] Time solve (wall/proc) 4.93829/65.47
[main] Stop crit:        8.50829e-14
[main] Stop crit:        0.00248496
Ebkt times:              13.0374/355.6
Eval Ebkt times:         28.103/771.36
PiPjPk times:            17.5102/477.76
Eval PiPjPk times:       3.02395/80.76
L2prod times:            8.55341/234.04
Total time:              106.358/2892.29
[main] Time assemble (wall/proc) 13.9039/127.84
[main] Time solve (wall/proc) 4.91325/65.79
[main] Stop crit:        8.48929e-14
[main] Stop crit:        0.00248274
Ebkt times:              12.9969/355.84
Eval Ebkt times:         28.0796/772.53
PiPjPk times:            17.4435/472.5
Eval PiPjPk times:       3.095/81.96
L2prod times:            8.47361/235.46
Total time:              106.287/2883.75
[main] Time assemble (wall/proc) 14.1826/127.6
[main] Time solve (wall/proc) 4.941/65.85
[main] Stop crit:        8.44238e-14
[main] Stop crit:        0.00248117
Ebkt times:              13.118/359.55
Eval Ebkt times:         27.9008/763.94
PiPjPk times:            17.4004/474.81
Eval PiPjPk times:       3.12941/81.51
L2prod times:            8.55143/235.95
Total time:              105.82/2875.31
[main] Time assemble (wall/proc) 14.0342/127.26
[main] Time solve (wall/proc) 4.9123/65.36
[main] Stop crit:        8.36848e-14
[main] Stop crit:        0.00248023
Ebkt times:              13.0173/359.41
Eval Ebkt times:         27.964/763.52
PiPjPk times:            17.3705/476.13
Eval PiPjPk times:       3.09404/79.48
L2prod times:            8.55098/234.31
Total time:              105.642/2869.33
[main] Time assemble (wall/proc) 14.1355/127.32
[main] Time solve (wall/proc) 4.93559/65.46
[main] Stop crit:        8.27085e-14
[main] Stop crit:        0.00247991
Ebkt times:              13.0805/359.22
Eval Ebkt times:         27.7618/760.09
PiPjPk times:            17.4951/476.63
Eval PiPjPk times:       3.11431/78.96
L2prod times:            8.48123/232.25
Total time:              105.838/2862.34
[main] Time assemble (wall/proc) 14.0569/127.02
[main] Time solve (wall/proc) 4.91971/66
[main] Stop crit:        8.15235e-14
[main] Stop crit:        0.00248017
Ebkt times:              13.1149/360.29
Eval Ebkt times:         28.0715/771.62
PiPjPk times:            17.6095/478.64
Eval PiPjPk times:       3.1855/82.05
L2prod times:            8.45591/232.55
Total time:              106.599/2897.34
[main] Time assemble (wall/proc) 14.1186/128.1
[main] Time solve (wall/proc) 4.97661/65.87
[main] Stop crit:        8.01255e-14
[main] Stop crit:        0.00248099
Ebkt times:              13.0751/356.6
Eval Ebkt times:         27.9581/764.47
PiPjPk times:            17.5301/481.33
Eval PiPjPk times:       3.08369/80.87
L2prod times:            8.5575/237.09
Total time:              106.008/2886.32
[main] Time assemble (wall/proc) 14.0279/127.61
[main] Time solve (wall/proc) 4.90788/65.27
[main] Stop crit:        7.8626e-14
[main] Stop crit:        0.0024823
Ebkt times:              13.185/362.88
Eval Ebkt times:         28.0739/772.18
PiPjPk times:            17.5254/478.68
Eval PiPjPk times:       3.11484/80
L2prod times:            8.51728/236.69
Total time:              106.391/2899.3
[main] Time assemble (wall/proc) 14.1781/128.35
[main] Time solve (wall/proc) 4.91733/65.4
[main] Stop crit:        7.70437e-14
[main] Stop crit:        0.00248404
Ebkt times:              13.1383/362.45
Eval Ebkt times:         28.0441/771.49
PiPjPk times:            17.6755/484.07
Eval PiPjPk times:       3.1344/80.85
L2prod times:            8.50795/236.17
Total time:              106.336/2894.2
[main] Time assemble (wall/proc) 14.0277/127.98
[main] Time solve (wall/proc) 4.98733/65.86
[main] Stop crit:        7.54205e-14
[main] Stop crit:        0.00248616
Ebkt times:              12.978/356.66
Eval Ebkt times:         27.9475/762.94
PiPjPk times:            17.4529/475.96
Eval PiPjPk times:       3.14166/83.27
L2prod times:            8.47124/231.51
Total time:              105.955/2877.25
[main] Time assemble (wall/proc) 14.0644/127.21
[main] Time solve (wall/proc) 4.92611/65.61
[main] Stop crit:        7.3865e-14
[main] Stop crit:        0.00248858
Ebkt times:              13.1396/364.47
Eval Ebkt times:         28.0686/768.57
PiPjPk times:            17.672/482.17
Eval PiPjPk times:       3.04993/77.97
L2prod times:            8.53277/236.21
Total time:              106.784/2901.84
[main] Time assemble (wall/proc) 14.0552/128.5
[main] Time solve (wall/proc) 4.90723/65.57
[main] Stop crit:        7.23782e-14
[main] Stop crit:        0.00249122
Ebkt times:              13.1981/364.29
Eval Ebkt times:         28.1111/774.82
PiPjPk times:            17.6213/480.27
Eval PiPjPk times:       3.03478/80.32
L2prod times:            8.51103/235.67
Total time:              106.202/2898.14
[main] Time assemble (wall/proc) 14.1506/128.53
[main] Time solve (wall/proc) 4.92037/65.29
[main] Stop crit:        7.10363e-14
[main] Stop crit:        0.00249401
Ebkt times:              12.8738/346.87
Eval Ebkt times:         27.9618/759.65
PiPjPk times:            17.2035/462.41
Eval PiPjPk times:       3.35359/86.84
L2prod times:            8.52801/232.9
Total time:              106.182/2851.93
[main] Time assemble (wall/proc) 14.2668/126.35
[main] Time solve (wall/proc) 4.91897/64.92
[main] Stop crit:        6.98394e-14
[main] Stop crit:        0.00249684
Ebkt times:              12.9266/350.24
Eval Ebkt times:         27.8017/750.86
PiPjPk times:            17.3803/467.72
Eval PiPjPk times:       3.28501/82.4
L2prod times:            8.63794/235.81
Total time:              106.527/2849.09
[main] Time assemble (wall/proc) 14.0632/126.27
[main] Time solve (wall/proc) 4.92052/65.21
[main] Stop crit:        6.88552e-14
[main] Stop crit:        0.00249966
Ebkt times:              13.043/357.8
Eval Ebkt times:         28.123/767.25
PiPjPk times:            17.5172/473.01
Eval PiPjPk times:       3.08672/82.7
L2prod times:            8.57859/237.71
Total time:              106.65/2881.19
[main] Time assemble (wall/proc) 14.2184/127.73
[main] Time solve (wall/proc) 4.95393/65.34
[main] Stop crit:        6.80525e-14
[main] Stop crit:        0.00250236
Ebkt times:              13.22/335.6
Eval Ebkt times:         28.5525/721.42
PiPjPk times:            17.6505/451.99
Eval PiPjPk times:       3.81865/90.37
L2prod times:            8.69937/222.76
Total time:              113.518/2824.69
[main] Time assemble (wall/proc) 14.5182/125.32
[main] Time solve (wall/proc) 5.01589/65.77
[main] Stop crit:        6.74344e-14
[main] Stop crit:        0.00250488
Ebkt times:              13.1535/357.08
Eval Ebkt times:         28.2384/766.74
PiPjPk times:            17.5227/469.54
Eval PiPjPk times:       3.15724/79.52
L2prod times:            8.70789/236.93
Total time:              107.672/2889.51
[main] Time assemble (wall/proc) 14.2404/127.94
[main] Time solve (wall/proc) 5.08198/66.72
[main] Stop crit:        6.70335e-14
[main] Stop crit:        0.00250714
Ebkt times:              13.005/356.18
Eval Ebkt times:         27.9327/767.41
PiPjPk times:            17.438/475.43
Eval PiPjPk times:       3.01668/78.33
L2prod times:            8.60427/234.68
Total time:              105.767/2872.74
[main] Time assemble (wall/proc) 14.156/127.42
[main] Time solve (wall/proc) 4.93802/66.02
[main] Stop crit:        6.67655e-14
[main] Stop crit:        0.00250908
Ebkt times:              12.9386/356.23
Eval Ebkt times:         27.8243/761.33
PiPjPk times:            17.4283/473.72
Eval PiPjPk times:       2.99856/80.87
L2prod times:            8.53133/233.32
Total time:              105.417/2863.31
[main] Time assemble (wall/proc) 14.2372/126.98
[main] Time solve (wall/proc) 4.96585/65.66
[main] Stop crit:        6.66277e-14
[main] Stop crit:        0.00251064
Ebkt times:              13.0662/357.61
Eval Ebkt times:         27.7256/757.06
PiPjPk times:            17.5038/477.82
Eval PiPjPk times:       3.17573/80.37
L2prod times:            8.4685/233.58
Total time:              105.933/2865.62
[main] Time assemble (wall/proc) 14.022/127.12
[main] Time solve (wall/proc) 4.97114/65.64
[main] Stop crit:        6.65728e-14
[main] Stop crit:        0.00251176
Ebkt times:              13.14/362.18
Eval Ebkt times:         27.9301/766.78
PiPjPk times:            17.7695/485.37
Eval PiPjPk times:       3.03828/81.13
L2prod times:            8.50554/235.72
Total time:              106.273/2892.71
[main] Time assemble (wall/proc) 14.1095/128.29
[main] Time solve (wall/proc) 4.97337/66.06
[main] Stop crit:        6.65675e-14
[main] Stop crit:        0.00251241
Ebkt times:              13.1076/360.36
Eval Ebkt times:         28.024/770.49
PiPjPk times:            17.7152/481.77
Eval PiPjPk times:       2.98608/78.71
L2prod times:            8.44354/232.33
Total time:              106.29/2883.96
[main] Time assemble (wall/proc) 14.1262/128.05
[main] Time solve (wall/proc) 4.91444/65.37
[main] Stop crit:        6.65906e-14
[main] Stop crit:        0.00251255
Ebkt times:              13.0546/359.72
Eval Ebkt times:         28.1219/775.01
PiPjPk times:            17.4899/477.06
Eval PiPjPk times:       2.99259/80.02
L2prod times:            8.47069/234.19
Total time:              105.941/2888.91
[main] Time assemble (wall/proc) 14.0241/127.6
[main] Time solve (wall/proc) 4.94852/65
[main] Stop crit:        6.65976e-14
[main] Stop crit:        0.00251217
Ebkt times:              13.08/358.02
Eval Ebkt times:         28.1261/773.1
PiPjPk times:            17.371/471.84
Eval PiPjPk times:       3.05989/80.55
L2prod times:            8.57768/237.2
Total time:              106.077/2885.1
[main] Time assemble (wall/proc) 14.1306/127.82
[main] Time solve (wall/proc) 4.93878/65.43
[main] Stop crit:        6.65845e-14
[main] Stop crit:        0.00251125
Ebkt times:              13.2293/365.38
Eval Ebkt times:         28.2672/781.98
PiPjPk times:            17.6365/480.78
Eval PiPjPk times:       3.01409/77.85
L2prod times:            8.43109/233.54
Total time:              106.316/2899.08
[main] Time assemble (wall/proc) 13.9809/128.31
[main] Time solve (wall/proc) 4.94478/66.44
[main] Stop crit:        6.65168e-14
[main] Stop crit:        0.0025098
Ebkt times:              13.0507/356.25
Eval Ebkt times:         27.9105/762.42
PiPjPk times:            17.3207/468.73
Eval PiPjPk times:       3.10431/78.94
L2prod times:            8.48185/232.46
Total time:              106.051/2857.38
[main] Time assemble (wall/proc) 14.1174/126.82
[main] Time solve (wall/proc) 4.92696/65.97
[main] Stop crit:        6.64283e-14
[main] Stop crit:        0.00250783
Ebkt times:              12.9639/355.4
Eval Ebkt times:         28.0159/770.82
PiPjPk times:            17.2448/470.41
Eval PiPjPk times:       3.11266/81.03
L2prod times:            8.64925/238.31
Total time:              106.719/2889.24
[main] Time assemble (wall/proc) 14.048/127.48
[main] Time solve (wall/proc) 4.9038/65.52
[main] Stop crit:        6.62463e-14
[main] Stop crit:        0.00250535
Ebkt times:              13.0832/360.46
Eval Ebkt times:         28.0521/772.28
PiPjPk times:            17.3692/471.33
Eval PiPjPk times:       2.94787/77.27
L2prod times:            8.53737/236.58
Total time:              106.04/2884.58
[main] Time assemble (wall/proc) 13.9621/127.6
[main] Time solve (wall/proc) 4.92018/65.87
[main] Stop crit:        6.60333e-14
[main] Stop crit:        0.00250241
Ebkt times:              12.9282/355.96
Eval Ebkt times:         27.9985/766.82
PiPjPk times:            17.4783/479.19
Eval PiPjPk times:       2.9814/78.45
L2prod times:            8.58197/237.77
Total time:              105.638/2878.45
[main] Time assemble (wall/proc) 13.9551/127.12
[main] Time solve (wall/proc) 4.91684/65.51
[main] Stop crit:        6.58133e-14
[main] Stop crit:        0.00249903
Ebkt times:              13.0681/361.82
Eval Ebkt times:         28.1731/773.33
PiPjPk times:            17.6/480.89
Eval PiPjPk times:       3.05503/80.82
L2prod times:            8.47356/236.05
Total time:              106.155/2896.28
[main] Time assemble (wall/proc) 14.0129/128.31
[main] Time solve (wall/proc) 4.90458/65.37
[main] Stop crit:        6.55606e-14
[main] Stop crit:        0.00249528
Ebkt times:              13.1709/360
Eval Ebkt times:         28.0278/767.63
PiPjPk times:            17.4688/476.37
Eval PiPjPk times:       3.08485/80.94
L2prod times:            8.54156/235.76
Total time:              106.259/2886.47
[main] Time assemble (wall/proc) 14.0824/127.94
[main] Time solve (wall/proc) 4.91678/65.48
[main] Stop crit:        6.53176e-14
[main] 20%...
[main] Stop crit:        0.0024912
Ebkt times:              13.0288/357.59
Eval Ebkt times:         27.8904/762.88
PiPjPk times:            17.3712/470.91
Eval PiPjPk times:       3.03312/79.56
L2prod times:            8.52535/232.84
Total time:              105.967/2867.8
[main] Time assemble (wall/proc) 13.997/127.16
[main] Time solve (wall/proc) 4.93455/65.58
[main] Stop crit:        6.50943e-14
[main] Stop crit:        0.00248685
Ebkt times:              12.9911/355.47
Eval Ebkt times:         28.0787/768.28
PiPjPk times:            17.519/475.69
Eval PiPjPk times:       3.0449/81.52
L2prod times:            8.5301/234.19
Total time:              106.339/2885.34
[main] Time assemble (wall/proc) 14.1314/127.64
[main] Time solve (wall/proc) 4.94681/66.29
[main] Stop crit:        6.49371e-14
[main] Stop crit:        0.0024823
Ebkt times:              13.1705/362.85
Eval Ebkt times:         28.1922/775.56
PiPjPk times:            17.7202/483.62
Eval PiPjPk times:       3.0394/79.1
L2prod times:            8.47402/233.16
Total time:              106.507/2903.56
[main] Time assemble (wall/proc) 14.0226/128.55
[main] Time solve (wall/proc) 4.88902/65.31
[main] Stop crit:        6.47783e-14
[main] Stop crit:        0.00247762
Ebkt times:              13.0595/357.43
Eval Ebkt times:         27.9277/765.95
PiPjPk times:            17.5596/479.27
Eval PiPjPk times:       3.18733/83.03
L2prod times:            8.46736/232.47
Total time:              106.19/2882.49
[main] Time assemble (wall/proc) 14.1212/127.61
[main] Time solve (wall/proc) 4.91134/65.32
[main] Stop crit:        6.47425e-14
[main] Stop crit:        0.00247287
Ebkt times:              13.0688/357.78
Eval Ebkt times:         27.883/763.7
PiPjPk times:            17.3894/471.45
Eval PiPjPk times:       3.03856/79.86
L2prod times:            8.49301/232.02
Total time:              105.967/2864.01
[main] Time assemble (wall/proc) 14.1262/127.08
[main] Time solve (wall/proc) 4.93145/65.62
[main] Stop crit:        6.4744e-14
[main] Stop crit:        0.00246814
Ebkt times:              13.0569/358.19
Eval Ebkt times:         27.9521/765.16
PiPjPk times:            17.5982/479.93
Eval PiPjPk times:       3.17212/81.17
L2prod times:            8.36352/230.53
Total time:              106.27/2876.78
[main] Time assemble (wall/proc) 14.0272/127.33
[main] Time solve (wall/proc) 4.91075/65.25
[main] Stop crit:        6.48243e-14
[main] Stop crit:        0.00246349
Ebkt times:              13.0965/361.48
Eval Ebkt times:         28.2825/778.72
PiPjPk times:            17.5846/473.49
Eval PiPjPk times:       3.12466/80.37
L2prod times:            8.50133/236.58
Total time:              106.674/2906.04
[main] Time assemble (wall/proc) 14.1304/128.44
[main] Time solve (wall/proc) 4.9131/65.35
[main] Stop crit:        6.49817e-14
[main] Stop crit:        0.002459
Ebkt times:              13.0062/357.74
Eval Ebkt times:         27.8865/759.21
PiPjPk times:            17.5534/477.88
Eval PiPjPk times:       3.11034/81.22
L2prod times:            8.55507/235.5
Total time:              106.165/2874.42
[main] Time assemble (wall/proc) 13.996/127.27
[main] Time solve (wall/proc) 4.89597/65.43
[main] Stop crit:        6.52085e-14
[main] Stop crit:        0.00245473
Ebkt times:              13.0482/359.25
Eval Ebkt times:         28.1431/771.96
PiPjPk times:            17.5762/481
Eval PiPjPk times:       3.02341/80.36
L2prod times:            8.53513/235.29
Total time:              105.829/2884.63
[main] Time assemble (wall/proc) 14.1791/127.9
[main] Time solve (wall/proc) 4.91194/65.24
[main] Stop crit:        6.54939e-14
[main] Stop crit:        0.00245074
Ebkt times:              12.7638/348.17
Eval Ebkt times:         28.0675/766.88
PiPjPk times:            17.3167/474.02
Eval PiPjPk times:       3.0297/80.07
L2prod times:            8.59758/236.56
Total time:              105.784/2875.15
[main] Time assemble (wall/proc) 14.0042/127
[main] Time solve (wall/proc) 4.899/65.46
[main] Stop crit:        6.58247e-14
[main] Stop crit:        0.00244711
Ebkt times:              13.239/364.59
Eval Ebkt times:         28.0411/772.22
PiPjPk times:            17.7007/486.47
Eval PiPjPk times:       3.05782/82.01
L2prod times:            8.54398/235.76
Total time:              106.235/2902.07
[main] Time assemble (wall/proc) 14.1572/128.58
[main] Time solve (wall/proc) 4.98046/65.96
[main] Stop crit:        6.61962e-14
[main] Stop crit:        0.00244388
Ebkt times:              12.9925/355.58
Eval Ebkt times:         27.9876/765.43
PiPjPk times:            17.5979/480.53
Eval PiPjPk times:       3.04243/78.01
L2prod times:            8.44876/234.79
Total time:              106.213/2879.34
[main] Time assemble (wall/proc) 14.1487/127.76
[main] Time solve (wall/proc) 4.99609/66.3
[main] Stop crit:        6.66135e-14
[main] Stop crit:        0.0024411
Ebkt times:              13.0468/356.92
Eval Ebkt times:         28.027/772.26
PiPjPk times:            17.4049/475.37
Eval PiPjPk times:       3.03646/79.93
L2prod times:            8.59212/237.61
Total time:              105.779/2880.92
[main] Time assemble (wall/proc) 14.1819/127.41
[main] Time solve (wall/proc) 4.94287/65.84
[main] Stop crit:        6.70502e-14
[main] Stop crit:        0.00243881
Ebkt times:              13.1292/360.78
Eval Ebkt times:         27.8967/766.07
PiPjPk times:            17.5895/480.66
Eval PiPjPk times:       3.0689/79.56
L2prod times:            8.56235/234.76
Total time:              106.374/2888.68
[main] Time assemble (wall/proc) 14.047/128.03
[main] Time solve (wall/proc) 4.96882/65.85
[main] Stop crit:        6.75171e-14
[main] Stop crit:        0.00243704
Ebkt times:              13.1484/361.73
Eval Ebkt times:         27.9657/764.73
PiPjPk times:            17.5593/482.31
Eval PiPjPk times:       3.01561/80.79
L2prod times:            8.58174/235.72
Total time:              106.208/2895.65
[main] Time assemble (wall/proc) 13.9524/128.01
[main] Time solve (wall/proc) 4.93547/66.12
[main] Stop crit:        6.80036e-14
[main] Stop crit:        0.00243582
Ebkt times:              13.0388/356.96
Eval Ebkt times:         27.7364/752.61
PiPjPk times:            17.4771/476.42
Eval PiPjPk times:       3.12628/80.99
L2prod times:            8.42978/231.28
Total time:              106.136/2858.52
[main] Time assemble (wall/proc) 14.115/126.81
[main] Time solve (wall/proc) 4.91383/65.43
[main] Stop crit:        6.85166e-14
[main] Stop crit:        0.00243517
Ebkt times:              13.1574/364.09
Eval Ebkt times:         28.1043/774.24
PiPjPk times:            17.6559/481.06
Eval PiPjPk times:       3.03216/79.89
L2prod times:            8.45322/233.72
Total time:              106.27/2896.69
[main] Time assemble (wall/proc) 13.7287/127.94
[main] Time solve (wall/proc) 4.90381/65.59
[main] Stop crit:        6.90355e-14
[main] Stop crit:        0.00243508
Ebkt times:              12.9316/355.86
Eval Ebkt times:         27.8465/761.93
PiPjPk times:            17.4904/474.62
Eval PiPjPk times:       3.18354/79.22
L2prod times:            8.54131/236.17
Total time:              106.297/2869.56
[main] Time assemble (wall/proc) 14.0432/127.17
[main] Time solve (wall/proc) 4.87423/65.36
[main] Stop crit:        6.96096e-14
[main] Stop crit:        0.00243555
Ebkt times:              12.9856/356.66
Eval Ebkt times:         27.9883/769.48
PiPjPk times:            17.5414/481.63
Eval PiPjPk times:       3.05491/81.26
L2prod times:            8.54099/235.78
Total time:              105.54/2884.61
[main] Time assemble (wall/proc) 14.0735/127.65
[main] Time solve (wall/proc) 4.92137/65.44
[main] Stop crit:        7.02013e-14
[main] Stop crit:        0.00243656
Ebkt times:              13.1351/360.88
Eval Ebkt times:         28.0697/772.43
PiPjPk times:            17.5456/481.2
Eval PiPjPk times:       3.1572/82.95
L2prod times:            8.52903/234.28
Total time:              106.25/2895.53
[main] Time assemble (wall/proc) 13.97/127.8
[main] Time solve (wall/proc) 4.94767/65.63
[main] Stop crit:        7.08536e-14
[main] Stop crit:        0.0024381
Ebkt times:              13.0021/355.09
Eval Ebkt times:         27.9568/768.62
PiPjPk times:            17.2638/469.11
Eval PiPjPk times:       3.10708/80.7
L2prod times:            8.50015/234.77
Total time:              105.741/2872.92
[main] Time assemble (wall/proc) 14.0212/127.06
[main] Time solve (wall/proc) 4.92289/65.66
[main] Stop crit:        7.15148e-14
[main] Stop crit:        0.00244012
Ebkt times:              13.0571/359.08
Eval Ebkt times:         28.0763/769.14
PiPjPk times:            17.5243/480.01
Eval PiPjPk times:       3.03025/81.36
L2prod times:            8.49729/236.43
Total time:              106.143/2887.33
[main] Time assemble (wall/proc) 13.9992/127.86
[main] Time solve (wall/proc) 4.91028/65.94
[main] Stop crit:        7.22378e-14
[main] Stop crit:        0.00244259
Ebkt times:              12.9923/355.13
Eval Ebkt times:         28.106/769.96
PiPjPk times:            17.545/478.62
Eval PiPjPk times:       3.07564/77.97
L2prod times:            8.42209/234.57
Total time:              106.077/2878.72
[main] Time assemble (wall/proc) 14.0289/127.32
[main] Time solve (wall/proc) 4.91937/65.6
[main] Stop crit:        7.29744e-14
[main] Stop crit:        0.00244544
Ebkt times:              12.8497/349.55
Eval Ebkt times:         27.8951/763.53
PiPjPk times:            17.158/466.69
Eval PiPjPk times:       3.06185/79.36
L2prod times:            8.59603/235.95
Total time:              105.749/2868.09
[main] Time assemble (wall/proc) 14.0641/126.64
[main] Time solve (wall/proc) 4.97984/65.81
[main] Stop crit:        7.3733e-14
[main] Stop crit:        0.00244864
Ebkt times:              12.9848/354.11
Eval Ebkt times:         27.8695/760.28
PiPjPk times:            17.3323/476.83
Eval PiPjPk times:       3.04526/81.1
L2prod times:            8.57613/236.13
Total time:              105.385/2867.33
[main] Time assemble (wall/proc) 14.1349/126.93
[main] Time solve (wall/proc) 4.85841/65.37
[main] Stop crit:        7.45253e-14
[main] Stop crit:        0.0024521
Ebkt times:              13.079/361.93
Eval Ebkt times:         28.0919/768.03
PiPjPk times:            17.4792/476.83
Eval PiPjPk times:       2.94684/78.02
L2prod times:            8.58346/239.25
Total time:              106.177/2891.14
[main] Time assemble (wall/proc) 14.0761/128.12
[main] Time solve (wall/proc) 4.90489/65.08
[main] Stop crit:        7.53068e-14
[main] Stop crit:        0.00245576
Ebkt times:              13.0574/359.3
Eval Ebkt times:         28.0805/771.31
PiPjPk times:            17.458/474.72
Eval PiPjPk times:       3.10161/82
L2prod times:            8.55657/236.97
Total time:              106.098/2885.13
[main] Time assemble (wall/proc) 14.0837/127.75
[main] Time solve (wall/proc) 4.92697/65.59
[main] Stop crit:        7.61127e-14
[main] Stop crit:        0.00245956
Ebkt times:              13.0303/357.61
Eval Ebkt times:         28.0896/770.66
PiPjPk times:            17.4263/475.38
Eval PiPjPk times:       3.06118/79.38
L2prod times:            8.50593/236.28
Total time:              106.166/2889.18
[main] Time assemble (wall/proc) 14.1229/127.64
[main] Time solve (wall/proc) 4.94694/65.39
[main] Stop crit:        7.68797e-14
[main] Stop crit:        0.00246341
Ebkt times:              13.0738/360.78
Eval Ebkt times:         28.0318/771.42
PiPjPk times:            17.4927/475.18
Eval PiPjPk times:       3.03759/78.88
L2prod times:            8.4594/233.57
Total time:              105.918/2886.8
[main] Time assemble (wall/proc) 14.0889/127.68
[main] Time solve (wall/proc) 4.95655/65.45
[main] Stop crit:        7.76168e-14
[main] Stop crit:        0.00246724
Ebkt times:              13.0582/358.9
Eval Ebkt times:         28.0101/767.72
PiPjPk times:            17.5611/480.09
Eval PiPjPk times:       3.11262/80.63
L2prod times:            8.5037/233.18
Total time:              106.042/2876.91
[main] Time assemble (wall/proc) 14.0676/127.46
[main] Time solve (wall/proc) 4.95739/65.42
[main] Stop crit:        7.82993e-14
[main] Stop crit:        0.00247098
Ebkt times:              13.0332/358.4
Eval Ebkt times:         27.853/763.9
PiPjPk times:            17.3855/476.3
Eval PiPjPk times:       3.04003/79.08
L2prod times:            8.5535/237.69
Total time:              105.394/2869.69
[main] Time assemble (wall/proc) 14.0914/127.3
[main] Time solve (wall/proc) 4.9263/65.81
[main] Stop crit:        7.89252e-14
[main] Stop crit:        0.00247455
Ebkt times:              13.0448/357.67
Eval Ebkt times:         27.9253/767.34
PiPjPk times:            17.4485/476.4
Eval PiPjPk times:       3.12906/78.94
L2prod times:            8.54239/234.88
Total time:              106.091/2878.71
[main] Time assemble (wall/proc) 13.9919/127.53
[main] Time solve (wall/proc) 4.92115/65.15
[main] Stop crit:        7.94891e-14
[main] Stop crit:        0.00247789
Ebkt times:              13.1279/360.91
Eval Ebkt times:         28.0255/769.04
PiPjPk times:            17.7067/484.28
Eval PiPjPk times:       3.01797/78.54
L2prod times:            8.55411/236
Total time:              105.99/2887.68
[main] Time assemble (wall/proc) 13.9444/127.93
[main] Time solve (wall/proc) 4.91998/65.68
[main] Stop crit:        7.99737e-14
[main] Stop crit:        0.00248093
Ebkt times:              13.1005/360.51
Eval Ebkt times:         28.1691/773.73
PiPjPk times:            17.4221/474.24
Eval PiPjPk times:       3.11945/79.73
L2prod times:            8.53685/236.5
Total time:              106.719/2891.15
[main] Time assemble (wall/proc) 14.0583/127.83
[main] Time solve (wall/proc) 4.91784/65.38
[main] Stop crit:        8.03744e-14
[main] Stop crit:        0.00248362
Ebkt times:              13.0534/355.98
Eval Ebkt times:         28.0683/769.3
PiPjPk times:            17.4717/474.59
Eval PiPjPk times:       3.13418/78.44
L2prod times:            8.44568/234.38
Total time:              106.191/2874.41
[main] Time assemble (wall/proc) 14.081/127.45
[main] Time solve (wall/proc) 4.90405/65.61
[main] Stop crit:        8.06819e-14
[main] Stop crit:        0.00248589
Ebkt times:              13.1149/359.14
Eval Ebkt times:         27.8957/769.08
PiPjPk times:            17.6018/481.44
Eval PiPjPk times:       3.11166/79.5
L2prod times:            8.4159/231.08
Total time:              106.04/2879.37
[main] Time assemble (wall/proc) 14.0031/127.33
[main] Time solve (wall/proc) 4.95744/65.84
[main] Stop crit:        8.0917e-14
[main] Stop crit:        0.00248771
Ebkt times:              13.0723/359.2
Eval Ebkt times:         28.0299/770.86
PiPjPk times:            17.4436/473.6
Eval PiPjPk times:       3.01774/79.21
L2prod times:            8.55301/236.53
Total time:              106.502/2892.45
[main] Time assemble (wall/proc) 14.0495/127.91
[main] Time solve (wall/proc) 4.88682/65.58
[main] Stop crit:        8.10713e-14
[main] Stop crit:        0.00248904
Ebkt times:              13.1947/364.77
Eval Ebkt times:         28.0845/767.86
PiPjPk times:            17.7568/488.34
Eval PiPjPk times:       3.0983/81.86
L2prod times:            8.52739/236.1
Total time:              106.336/2899.4
[main] Time assemble (wall/proc) 13.9877/128.26
[main] Time solve (wall/proc) 4.89254/65.36
[main] Stop crit:        8.11608e-14
[main] Stop crit:        0.00248986
Ebkt times:              13.2331/367.19
Eval Ebkt times:         28.1387/773.41
PiPjPk times:            17.5863/481.99
Eval PiPjPk times:       3.11157/81.16
L2prod times:            8.51056/234.96
Total time:              106.42/2892.57
[main] Time assemble (wall/proc) 13.9941/128.09
[main] Time solve (wall/proc) 4.90075/65.29
[main] Stop crit:        8.11786e-14
[main] Stop crit:        0.00249013
Ebkt times:              12.8675/350.91
Eval Ebkt times:         27.6222/751.97
PiPjPk times:            17.3504/473.54
Eval PiPjPk times:       3.00376/80.45
L2prod times:            8.43406/229.12
Total time:              105.163/2841.67
[main] Time assemble (wall/proc) 14.0524/126.1
[main] Time solve (wall/proc) 4.9967/65.94
[main] Stop crit:        8.11489e-14
[main] Stop crit:        0.00248985
Ebkt times:              13.048/358.66
Eval Ebkt times:         28.0575/772.58
PiPjPk times:            17.4143/474.25
Eval PiPjPk times:       3.12945/80.22
L2prod times:            8.5028/235.36
Total time:              106.217/2887.27
[main] Time assemble (wall/proc) 13.942/127.32
[main] Time solve (wall/proc) 4.91176/65.27
[main] Stop crit:        8.10813e-14
[main] Stop crit:        0.00248902
Ebkt times:              13.1914/365.07
Eval Ebkt times:         28.2199/774.97
PiPjPk times:            17.5651/480.82
Eval PiPjPk times:       3.12016/80.82
L2prod times:            8.52488/235.99
Total time:              106.651/2900.08
[main] Time assemble (wall/proc) 14.1936/128.21
[main] Time solve (wall/proc) 4.93292/65.91
[main] Stop crit:        8.09916e-14
[main] Stop crit:        0.00248765
Ebkt times:              13.0443/358.66
Eval Ebkt times:         27.9153/768.04
PiPjPk times:            17.583/479.23
Eval PiPjPk times:       3.08326/79.25
L2prod times:            8.60736/237.29
Total time:              106.652/2895.5
[main] Time assemble (wall/proc) 14.0164/127.87
[main] Time solve (wall/proc) 4.94204/65.96
[main] Stop crit:        8.08643e-14
[main] Stop crit:        0.00248575
Ebkt times:              13.1162/362.21
Eval Ebkt times:         27.9349/763.8
PiPjPk times:            17.6719/485.64
Eval PiPjPk times:       3.03933/80.11
L2prod times:            8.49378/235.18
Total time:              105.621/2882.15
[main] Time assemble (wall/proc) 13.9135/127.7
[main] Time solve (wall/proc) 4.8999/65.57
[main] Stop crit:        8.07274e-14
[main] Stop crit:        0.00248333
Ebkt times:              13.1354/360.09
Eval Ebkt times:         28.0466/771.49
PiPjPk times:            17.3559/475.27
Eval PiPjPk times:       3.07648/80.95
L2prod times:            8.61156/236.89
Total time:              106.078/2894.06
[main] Time assemble (wall/proc) 13.957/127.8
[main] Time solve (wall/proc) 4.92667/65.55
[main] Stop crit:        8.06047e-14
[main] Stop crit:        0.00248044
Ebkt times:              13.1078/360.84
Eval Ebkt times:         27.915/764.4
PiPjPk times:            17.3337/471.22
Eval PiPjPk times:       3.10227/77.88
L2prod times:            8.49223/234.12
Total time:              105.741/2861.45
[main] Time assemble (wall/proc) 14.1065/126.81
[main] Time solve (wall/proc) 4.95122/65.13
[main] Stop crit:        8.0451e-14
[main] Stop crit:        0.0024771
Ebkt times:              13.0647/357.81
Eval Ebkt times:         27.9559/760.73
PiPjPk times:            17.6679/480.72
Eval PiPjPk times:       3.18533/81.15
L2prod times:            8.49383/231.68
Total time:              106.701/2868.64
[main] Time assemble (wall/proc) 14.0637/127.48
[main] Time solve (wall/proc) 4.89294/65.28
[main] Stop crit:        8.02937e-14
[main] Stop crit:        0.00247337
Ebkt times:              13.0615/357.3
Eval Ebkt times:         27.9112/762.96
PiPjPk times:            17.4131/475.14
Eval PiPjPk times:       2.986/80.39
L2prod times:            8.61319/234.44
Total time:              105.648/2864.34
[main] Time assemble (wall/proc) 13.9253/127.18
[main] Time solve (wall/proc) 4.91686/65.88
[main] Stop crit:        8.01455e-14
[main] Stop crit:        0.00246928
Ebkt times:              13.1014/363.16
Eval Ebkt times:         27.9577/765.31
PiPjPk times:            17.6659/482.49
Eval PiPjPk times:       3.02835/76.68
L2prod times:            8.35712/232.13
Total time:              106.256/2873.73
[main] Time assemble (wall/proc) 14.1055/127.66
[main] Time solve (wall/proc) 4.9064/65.46
[main] Stop crit:        7.99753e-14
[main] 30%...
[main] Stop crit:        0.0024649
Ebkt times:              13.1494/360.89
Eval Ebkt times:         28.1539/775.56
PiPjPk times:            17.4955/476.21
Eval PiPjPk times:       3.17074/83.77
L2prod times:            8.53978/235.24
Total time:              106.451/2896.39
[main] Time assemble (wall/proc) 14.0865/127.94
[main] Time solve (wall/proc) 4.9135/65.86
[main] Stop crit:        7.97702e-14
[main] Stop crit:        0.00246026
Ebkt times:              12.9711/357.69
Eval Ebkt times:         27.8976/765.7
PiPjPk times:            17.391/473.61
Eval PiPjPk times:       2.99762/78.8
L2prod times:            8.45683/231.91
Total time:              105.852/2867.14
[main] Time assemble (wall/proc) 14.2089/127.11
[main] Time solve (wall/proc) 4.99005/66.16
[main] Stop crit:        7.9534e-14
[main] Stop crit:        0.00245544
Ebkt times:              13.0282/357.78
Eval Ebkt times:         27.9849/766.08
PiPjPk times:            17.2551/470.55
Eval PiPjPk times:       2.96518/80.49
L2prod times:            8.69236/239.48
Total time:              106.279/2888.14
[main] Time assemble (wall/proc) 14.0407/127.38
[main] Time solve (wall/proc) 4.90862/65.25
[main] Stop crit:        7.92535e-14
[main] Stop crit:        0.00245049
Ebkt times:              13.1734/362.72
Eval Ebkt times:         28.0843/770.26
PiPjPk times:            17.7034/484.81
Eval PiPjPk times:       3.10306/82.14
L2prod times:            8.4862/236
Total time:              106.052/2895.16
[main] Time assemble (wall/proc) 14.0278/128.21
[main] Time solve (wall/proc) 4.92044/65.98
[main] Stop crit:        7.89065e-14
[main] Stop crit:        0.00244546
Ebkt times:              12.918/351.6
Eval Ebkt times:         27.7424/754.2
PiPjPk times:            17.3371/473.2
Eval PiPjPk times:       3.09287/82.21
L2prod times:            8.48352/233.42
Total time:              105.608/2855.97
[main] Time assemble (wall/proc) 14.016/126.39
[main] Time solve (wall/proc) 4.90913/65.73
[main] Stop crit:        7.84949e-14
[main] Stop crit:        0.00244042
Ebkt times:              13.0934/362.22
Eval Ebkt times:         28.2382/775.6
PiPjPk times:            17.6652/485.1
Eval PiPjPk times:       3.15205/81.45
L2prod times:            8.49654/234.17
Total time:              106.6/2899.04
[main] Time assemble (wall/proc) 14.034/128.15
[main] Time solve (wall/proc) 4.96337/65.9
[main] Stop crit:        7.80087e-14
[main] Stop crit:        0.00243542
Ebkt times:              13.1759/366.8
Eval Ebkt times:         28.1813/777.78
PiPjPk times:            17.679/485.29
Eval PiPjPk times:       2.98305/78.91
L2prod times:            8.41386/234.26
Total time:              106.02/2901.35
[main] Time assemble (wall/proc) 14.1942/128.51
[main] Time solve (wall/proc) 4.94009/65.82
[main] Stop crit:        7.7428e-14
[main] Stop crit:        0.00243052
Ebkt times:              13.0459/356.83
Eval Ebkt times:         28.0093/769.37
PiPjPk times:            17.4938/476.55
Eval PiPjPk times:       2.94898/79.78
L2prod times:            8.51763/235.18
Total time:              105.61/2873.37
[main] Time assemble (wall/proc) 14.0739/127.34
[main] Time solve (wall/proc) 4.92254/65.39
[main] Stop crit:        7.67739e-14
[main] Stop crit:        0.00242576
Ebkt times:              12.9741/353.44
Eval Ebkt times:         27.9115/763.64
PiPjPk times:            17.3989/475.25
Eval PiPjPk times:       3.18092/81.51
L2prod times:            8.5838/236.61
Total time:              106.097/2877.07
[main] Time assemble (wall/proc) 14.0256/127.39
[main] Time solve (wall/proc) 4.95694/65.47
[main] Stop crit:        7.60276e-14
[main] Stop crit:        0.0024212
Ebkt times:              13.0216/359.6
Eval Ebkt times:         28.0671/770.12
PiPjPk times:            17.6/482.7
Eval PiPjPk times:       3.04016/80.86
L2prod times:            8.45412/235.52
Total time:              105.695/2882.33
[main] Time assemble (wall/proc) 14.0384/127.74
[main] Time solve (wall/proc) 4.95459/65.45
[main] Stop crit:        7.5228e-14
[main] Stop crit:        0.00241686
Ebkt times:              13.0181/357.73
Eval Ebkt times:         27.966/767.45
PiPjPk times:            17.4958/476.65
Eval PiPjPk times:       3.18302/82.37
L2prod times:            8.52238/234.7
Total time:              105.793/2878.88
[main] Time assemble (wall/proc) 14.0421/127.23
[main] Time solve (wall/proc) 4.94457/66.06
[main] Stop crit:        7.43526e-14
[main] Stop crit:        0.00241279
Ebkt times:              12.991/358.72
Eval Ebkt times:         28.1947/772.46
PiPjPk times:            17.4064/472.81
Eval PiPjPk times:       2.99595/78.77
L2prod times:            8.44841/233.79
Total time:              106.157/2876.76
[main] Time assemble (wall/proc) 14.0336/127.44
[main] Time solve (wall/proc) 4.89413/65.5
[main] Stop crit:        7.3415e-14
[main] Stop crit:        0.00240902
Ebkt times:              13.0099/356.4
Eval Ebkt times:         27.9742/769.21
PiPjPk times:            17.4185/471.56
Eval PiPjPk times:       3.08862/80.9
L2prod times:            8.47636/233.64
Total time:              106.391/2876.98
[main] Time assemble (wall/proc) 14.0526/127.28
[main] Time solve (wall/proc) 4.91635/65.46
[main] Stop crit:        7.24567e-14
[main] Stop crit:        0.00240556
Ebkt times:              13.0315/357.45
Eval Ebkt times:         27.8384/760.19
PiPjPk times:            17.5102/477.76
Eval PiPjPk times:       3.1472/81.57
L2prod times:            8.51127/233.55
Total time:              105.785/2867.72
[main] Time assemble (wall/proc) 14.017/127.13
[main] Time solve (wall/proc) 4.9117/65.47
[main] Stop crit:        7.14773e-14
[main] Stop crit:        0.00240244
Ebkt times:              13.049/360.01
Eval Ebkt times:         28.1094/769.57
PiPjPk times:            17.4798/477.84
Eval PiPjPk times:       3.03831/80.73
L2prod times:            8.55036/235.78
Total time:              106.299/2884.64
[main] Time assemble (wall/proc) 14.1624/127.7
[main] Time solve (wall/proc) 4.9888/66.03
[main] Stop crit:        7.05193e-14
[main] Stop crit:        0.00239965
Ebkt times:              13.1072/358.65
Eval Ebkt times:         27.9134/759.54
PiPjPk times:            17.4721/477.12
Eval PiPjPk times:       3.13309/79.73
L2prod times:            8.50259/233.79
Total time:              105.893/2867.33
[main] Time assemble (wall/proc) 14.1678/127.47
[main] Time solve (wall/proc) 4.91222/65.4
[main] Stop crit:        6.96004e-14
[main] Stop crit:        0.00239721
Ebkt times:              12.8671/350.99
Eval Ebkt times:         28.0437/767.27
PiPjPk times:            17.3788/478.1
Eval PiPjPk times:       3.03821/80.17
L2prod times:            8.61832/238.95
Total time:              105.569/2877.56
[main] Time assemble (wall/proc) 14.0621/127.09
[main] Time solve (wall/proc) 4.94503/65.99
[main] Stop crit:        6.87243e-14
[main] Stop crit:        0.00239511
Ebkt times:              13.1171/362.83
Eval Ebkt times:         28.0519/768.69
PiPjPk times:            17.3866/475.41
Eval PiPjPk times:       3.08264/81.32
L2prod times:            8.54948/235.07
Total time:              106.069/2886.97
[main] Time assemble (wall/proc) 14.0486/128
[main] Time solve (wall/proc) 4.93722/65.8
[main] Stop crit:        6.79288e-14
[main] Stop crit:        0.00239333
Ebkt times:              13.0819/361.76
Eval Ebkt times:         28.0052/768.46
PiPjPk times:            17.5449/478.12
Eval PiPjPk times:       3.0722/81.85
L2prod times:            8.57483/236.83
Total time:              105.836/2881.07
[main] Time assemble (wall/proc) 13.9926/127.53
[main] Time solve (wall/proc) 4.91291/65.86
[main] Stop crit:        6.72467e-14
[main] Stop crit:        0.00239186
Ebkt times:              12.9647/355.11
Eval Ebkt times:         28.1316/771.82
PiPjPk times:            17.2917/466.31
Eval PiPjPk times:       3.13094/77.16
L2prod times:            8.59774/236.81
Total time:              106.43/2869.61
[main] Time assemble (wall/proc) 14.0987/126.9
[main] Time solve (wall/proc) 4.90861/65.4
[main] Stop crit:        6.66543e-14
[main] Stop crit:        0.00239067
Ebkt times:              13.2218/366.72
Eval Ebkt times:         28.2085/776.43
PiPjPk times:            17.7345/485.51
Eval PiPjPk times:       3.09458/78.3
L2prod times:            8.47695/233.03
Total time:              107.072/2907.88
[main] Time assemble (wall/proc) 13.9967/128.51
[main] Time solve (wall/proc) 4.88785/65.4
[main] Stop crit:        6.62142e-14
[main] Stop crit:        0.00238974
Ebkt times:              13.0625/360.8
Eval Ebkt times:         28.1111/771.02
PiPjPk times:            17.6445/479.62
Eval PiPjPk times:       3.02128/78.3
L2prod times:            8.45286/232.14
Total time:              106.629/2888.91
[main] Time assemble (wall/proc) 14.0445/128.18
[main] Time solve (wall/proc) 4.95625/65.41
[main] Stop crit:        6.58693e-14
[main] Stop crit:        0.00238903
Ebkt times:              13.0258/356.42
Eval Ebkt times:         27.9736/765.92
PiPjPk times:            17.3943/474.71
Eval PiPjPk times:       3.13419/79.04
L2prod times:            8.53957/236.16
Total time:              106.348/2878.06
[main] Time assemble (wall/proc) 14.0913/127.35
[main] Time solve (wall/proc) 4.91088/65.2
[main] Stop crit:        6.56446e-14
[main] Stop crit:        0.00238851
Ebkt times:              13.026/355.76
Eval Ebkt times:         27.9787/770.24
PiPjPk times:            17.4029/472.31
Eval PiPjPk times:       3.08878/78.47
L2prod times:            8.53361/236.32
Total time:              106.439/2878.8
[main] Time assemble (wall/proc) 14.077/127.47
[main] Time solve (wall/proc) 4.92367/65.57
[main] Stop crit:        6.55532e-14
[main] Stop crit:        0.00238815
Ebkt times:              13.0292/355.37
Eval Ebkt times:         27.7397/757.17
PiPjPk times:            17.4166/475.26
Eval PiPjPk times:       3.00598/77.88
L2prod times:            8.49436/234.44
Total time:              105.86/2868.86
[main] Time assemble (wall/proc) 14.0466/127.14
[main] Time solve (wall/proc) 4.9162/65.48
[main] Stop crit:        6.55628e-14
[main] Stop crit:        0.00238789
Ebkt times:              13.0319/356.93
Eval Ebkt times:         28.1694/772.51
PiPjPk times:            17.4491/477.8
Eval PiPjPk times:       3.05904/80.36
L2prod times:            8.57263/236.07
Total time:              106.212/2891.34
[main] Time assemble (wall/proc) 14.1142/127.98
[main] Time solve (wall/proc) 4.90195/65.19
[main] Stop crit:        6.56478e-14
[main] Stop crit:        0.00238771
Ebkt times:              13.0341/356.42
Eval Ebkt times:         28.0696/770.78
PiPjPk times:            17.2948/469.84
Eval PiPjPk times:       2.99715/79.49
L2prod times:            8.5688/237.09
Total time:              105.985/2884.3
[main] Time assemble (wall/proc) 13.9936/127.47
[main] Time solve (wall/proc) 4.93182/65.77
[main] Stop crit:        6.57977e-14
[main] Stop crit:        0.00238755
Ebkt times:              13.1824/361.02
Eval Ebkt times:         27.9371/761.69
PiPjPk times:            17.6065/478.8
Eval PiPjPk times:       3.06966/80
L2prod times:            8.47271/233.14
Total time:              106.318/2881.88
[main] Time assemble (wall/proc) 14.2074/127.75
[main] Time solve (wall/proc) 4.93755/65.77
[main] Stop crit:        6.59802e-14
[main] Stop crit:        0.00238739
Ebkt times:              12.9632/354.04
Eval Ebkt times:         27.8518/762.42
PiPjPk times:            17.3548/474.19
Eval PiPjPk times:       3.10529/82.38
L2prod times:            8.52772/234.58
Total time:              105.433/2863.12
[main] Time assemble (wall/proc) 14.0739/126.91
[main] Time solve (wall/proc) 4.99745/66.23
[main] Stop crit:        6.61763e-14
[main] Stop crit:        0.00238719
Ebkt times:              13.0255/357.29
Eval Ebkt times:         27.865/761.31
PiPjPk times:            17.5398/479.39
Eval PiPjPk times:       3.13004/80.66
L2prod times:            8.49915/233.89
Total time:              106.026/2871.09
[main] Time assemble (wall/proc) 13.9525/127.29
[main] Time solve (wall/proc) 4.90858/65.65
[main] Stop crit:        6.63835e-14
[main] Stop crit:        0.0023869
Ebkt times:              13.1093/360.13
Eval Ebkt times:         28.1825/777.34
PiPjPk times:            17.6625/485.83
Eval PiPjPk times:       3.12865/81.78
L2prod times:            8.53772/236.94
Total time:              106.429/2907.09
[main] Time assemble (wall/proc) 14.0743/128.48
[main] Time solve (wall/proc) 4.92865/65.57
[main] Stop crit:        6.65569e-14
[main] Stop crit:        0.00238651
Ebkt times:              13.0709/359.98
Eval Ebkt times:         27.985/769.74
PiPjPk times:            17.5793/484.13
Eval PiPjPk times:       3.01322/79.27
L2prod times:            8.50414/235
Total time:              105.961/2894.56
[main] Time assemble (wall/proc) 13.9554/127.86
[main] Time solve (wall/proc) 4.91673/65.83
[main] Stop crit:        6.66797e-14
[main] Stop crit:        0.00238598
Ebkt times:              13.1505/362.08
Eval Ebkt times:         28.0008/767.29
PiPjPk times:            17.5089/478.85
Eval PiPjPk times:       3.04476/78.5
L2prod times:            8.50229/234.57
Total time:              106.221/2885.14
[main] Time assemble (wall/proc) 13.9314/127.59
[main] Time solve (wall/proc) 4.90509/65.67
[main] Stop crit:        6.67595e-14
[main] Stop crit:        0.00238529
Ebkt times:              12.8985/353.2
Eval Ebkt times:         27.8311/760.3
PiPjPk times:            17.4626/477.86
Eval PiPjPk times:       3.02225/79.17
L2prod times:            8.63317/238.56
Total time:              105.657/2872.36
[main] Time assemble (wall/proc) 14.1334/127.38
[main] Time solve (wall/proc) 4.95629/65.35
[main] Stop crit:        6.67874e-14
[main] Stop crit:        0.00238442
Ebkt times:              13.0084/356.85
Eval Ebkt times:         27.8242/760.31
PiPjPk times:            17.4287/474.18
Eval PiPjPk times:       3.04244/78.93
L2prod times:            8.51498/232.78
Total time:              105.826/2863.08
[main] Time assemble (wall/proc) 14.0434/126.87
[main] Time solve (wall/proc) 4.92477/65.46
[main] Stop crit:        6.67512e-14
[main] Stop crit:        0.00238336
Ebkt times:              13.2021/366.82
Eval Ebkt times:         28.2114/776.76
PiPjPk times:            17.6612/481.97
Eval PiPjPk times:       3.06194/79.7
L2prod times:            8.52464/235.31
Total time:              106.738/2911.2
[main] Time assemble (wall/proc) 14.0318/128.7
[main] Time solve (wall/proc) 4.91504/65.82
[main] Stop crit:        6.66483e-14
[main] Stop crit:        0.0023821
Ebkt times:              13.2273/366.93
Eval Ebkt times:         28.1681/773
PiPjPk times:            17.6241/483.88
Eval PiPjPk times:       2.98794/80.08
L2prod times:            8.51443/238.48
Total time:              106.272/2902.13
[main] Time assemble (wall/proc) 14.1495/128.57
[main] Time solve (wall/proc) 4.96058/65.49
[main] Stop crit:        6.65253e-14
[main] Stop crit:        0.00238064
Ebkt times:              13.0977/358.03
Eval Ebkt times:         28.0264/769.87
PiPjPk times:            17.4039/472.43
Eval PiPjPk times:       3.03124/78.85
L2prod times:            8.48251/234.21
Total time:              106.567/2877.99
[main] Time assemble (wall/proc) 14.0777/127.69
[main] Time solve (wall/proc) 4.91747/65.91
[main] Stop crit:        6.63222e-14
[main] Stop crit:        0.00237898
Ebkt times:              13.1896/361.83
Eval Ebkt times:         28.1242/771.74
PiPjPk times:            17.5085/478.8
Eval PiPjPk times:       2.94807/78.99
L2prod times:            8.58617/237.09
Total time:              106.325/2896.72
[main] Time assemble (wall/proc) 14.0717/128.13
[main] Time solve (wall/proc) 4.90448/65.27
[main] Stop crit:        6.60999e-14
[main] Stop crit:        0.00237713
Ebkt times:              12.9584/355.85
Eval Ebkt times:         27.7467/755.66
PiPjPk times:            17.4256/472.11
Eval PiPjPk times:       2.99728/77.86
L2prod times:            8.38413/232.1
Total time:              105.685/2847.22
[main] Time assemble (wall/proc) 14.0932/126.64
[main] Time solve (wall/proc) 4.8992/65.28
[main] Stop crit:        6.58692e-14
[main] Stop crit:        0.00237509
Ebkt times:              13.108/362.8
Eval Ebkt times:         28.1452/776.94
PiPjPk times:            17.5158/480.47
Eval PiPjPk times:       3.04311/82.2
L2prod times:            8.51055/234.08
Total time:              105.864/2897.69
[main] Time assemble (wall/proc) 14.0948/128.16
[main] Time solve (wall/proc) 4.91344/65.34
[main] Stop crit:        6.56383e-14
[main] Stop crit:        0.00237289
Ebkt times:              12.9716/357.37
Eval Ebkt times:         27.9957/763.58
PiPjPk times:            17.29/470.36
Eval PiPjPk times:       3.12317/80.56
L2prod times:            8.49864/231.74
Total time:              106.017/2871.08
[main] Time assemble (wall/proc) 13.9812/127.05
[main] Time solve (wall/proc) 4.87807/65.08
[main] Stop crit:        6.54366e-14
[main] Stop crit:        0.00237054
Ebkt times:              13.1259/361.36
Eval Ebkt times:         28.0533/768.84
PiPjPk times:            17.4171/472.29
Eval PiPjPk times:       3.19514/84.66
L2prod times:            8.60552/236.43
Total time:              106.385/2883.59
[main] Time assemble (wall/proc) 14.0558/127.44
[main] Time solve (wall/proc) 4.91454/65.45
[main] Stop crit:        6.52576e-14
[main] Stop crit:        0.00236806
Ebkt times:              12.9379/356.03
Eval Ebkt times:         27.9276/762.63
PiPjPk times:            17.5495/477.89
Eval PiPjPk times:       3.07701/80.41
L2prod times:            8.55546/238
Total time:              105.893/2872.68
[main] Time assemble (wall/proc) 14.0422/127.38
[main] Time solve (wall/proc) 4.88274/65.05
[main] Stop crit:        6.51535e-14
[main] Stop crit:        0.00236549
Ebkt times:              13.0366/348.28
Eval Ebkt times:         27.7906/742.29
PiPjPk times:            17.6239/468.09
Eval PiPjPk times:       3.63885/91.83
L2prod times:            8.48786/229.15
Total time:              108.605/2857.64
[main] Time assemble (wall/proc) 14.2452/126.59
[main] Time solve (wall/proc) 4.94818/65.29
[main] Stop crit:        6.51085e-14
[main] Stop crit:        0.00236285
Ebkt times:              12.9306/348.56
Eval Ebkt times:         27.7059/749.05
PiPjPk times:            17.2651/463.03
Eval PiPjPk times:       3.2116/81.42
L2prod times:            8.57997/233.24
Total time:              106.167/2838.05
[main] Time assemble (wall/proc) 14.3014/126.26
[main] Time solve (wall/proc) 5.01274/65.98
[main] Stop crit:        6.51379e-14
[main] Stop crit:        0.00236016
Ebkt times:              13.2435/361.95
Eval Ebkt times:         28.3117/771.74
PiPjPk times:            17.4767/473
Eval PiPjPk times:       3.21263/81.41
L2prod times:            8.48744/234.74
Total time:              107.225/2888.64
[main] Time assemble (wall/proc) 14.1742/127.81
[main] Time solve (wall/proc) 4.94114/65.08
[main] Stop crit:        6.52566e-14
[main] Stop crit:        0.00235747
Ebkt times:              12.8958/351.49
Eval Ebkt times:         27.8471/756.09
PiPjPk times:            17.2939/468.7
Eval PiPjPk times:       3.09367/79.79
L2prod times:            8.5559/235.56
Total time:              105.761/2850.58
[main] Time assemble (wall/proc) 14.0964/126.4
[main] Time solve (wall/proc) 4.92461/65.08
[main] Stop crit:        6.54542e-14
[main] Stop crit:        0.0023548
Ebkt times:              13.3583/366.14
Eval Ebkt times:         28.4236/777.06
PiPjPk times:            17.8597/488.4
Eval PiPjPk times:       3.11525/82.63
L2prod times:            8.66873/238.21
Total time:              108.303/2936.23
[main] Time assemble (wall/proc) 14.356/129.77
[main] Time solve (wall/proc) 4.99493/65.55
[main] Stop crit:        6.57406e-14
[main] Stop crit:        0.00235218
Ebkt times:              13.1457/357.99
Eval Ebkt times:         28.0219/762.61
PiPjPk times:            17.5199/474.77
Eval PiPjPk times:       3.18507/83
L2prod times:            8.44494/229.23
Total time:              106.602/2870.59
[main] Time assemble (wall/proc) 14.2269/127.25
[main] Time solve (wall/proc) 4.9796/66.07
[main] Stop crit:        6.60979e-14
[main] 40%...
[main] Stop crit:        0.00234964
Ebkt times:              13.1756/362.68
Eval Ebkt times:         28.0354/769.05
PiPjPk times:            17.6732/483.91
Eval PiPjPk times:       3.12842/82.54
L2prod times:            8.53176/235.99
Total time:              106.304/2897.79
[main] Time assemble (wall/proc) 14.1835/128.4
[main] Time solve (wall/proc) 4.92621/65.7
[main] Stop crit:        6.65405e-14
[main] Stop crit:        0.0023472
Ebkt times:              12.9199/355.11
Eval Ebkt times:         28.1261/772.17
PiPjPk times:            17.4735/477.27
Eval PiPjPk times:       3.04978/79.34
L2prod times:            8.50677/234.41
Total time:              105.893/2878.57
[main] Time assemble (wall/proc) 14.0175/127.53
[main] Time solve (wall/proc) 4.90608/65.8
[main] Stop crit:        6.70217e-14
[main] Stop crit:        0.00234491
Ebkt times:              13.1541/362.87
Eval Ebkt times:         27.9469/766.65
PiPjPk times:            17.6291/482.53
Eval PiPjPk times:       2.98641/77.6
L2prod times:            8.5131/235.71
Total time:              105.989/2885.6
[main] Time assemble (wall/proc) 14.1911/127.98
[main] Time solve (wall/proc) 4.92568/65.79
[main] Stop crit:        6.75632e-14
[main] Stop crit:        0.00234277
Ebkt times:              13.0107/357.11
Eval Ebkt times:         28.2358/775.21
PiPjPk times:            17.4994/477.4
Eval PiPjPk times:       3.04854/80.24
L2prod times:            8.54869/235.98
Total time:              106.106/2884.87
[main] Time assemble (wall/proc) 14.135/127.57
[main] Time solve (wall/proc) 4.89087/65.03
[main] Stop crit:        6.81452e-14
[main] Stop crit:        0.0023408
Ebkt times:              13.1422/360.83
Eval Ebkt times:         28.065/769.48
PiPjPk times:            17.6317/486.51
Eval PiPjPk times:       2.97916/77.68
L2prod times:            8.6029/238.13
Total time:              106.111/2895.42
[main] Time assemble (wall/proc) 14.0493/128
[main] Time solve (wall/proc) 4.98415/66.55
[main] Stop crit:        6.87293e-14
[main] Stop crit:        0.00233904
Ebkt times:              13.0872/360.79
Eval Ebkt times:         28.0568/773.16
PiPjPk times:            17.5709/479.83
Eval PiPjPk times:       3.02611/77.68
L2prod times:            8.45409/232.82
Total time:              105.992/2891.53
[main] Time assemble (wall/proc) 13.9915/127.72
[main] Time solve (wall/proc) 4.89735/65.29
[main] Stop crit:        6.93382e-14
[main] Stop crit:        0.00233748
Ebkt times:              13.0749/360.04
Eval Ebkt times:         28.0907/769.69
PiPjPk times:            17.4709/474.66
Eval PiPjPk times:       3.01126/80.12
L2prod times:            8.52804/234.83
Total time:              106.268/2889.05
[main] Time assemble (wall/proc) 13.9825/127.79
[main] Time solve (wall/proc) 4.90094/65.48
[main] Stop crit:        6.99229e-14
[main] Stop crit:        0.00233613
Ebkt times:              13.0607/358.89
Eval Ebkt times:         27.8357/760.18
PiPjPk times:            17.4782/475.47
Eval PiPjPk times:       3.08969/81.75
L2prod times:            8.49141/233.69
Total time:              106.003/2871.37
[main] Time assemble (wall/proc) 14.0598/127.19
[main] Time solve (wall/proc) 4.92123/65.49
[main] Stop crit:        7.04926e-14
[main] Stop crit:        0.00233501
Ebkt times:              13.102/361.18
Eval Ebkt times:         27.9293/766.04
PiPjPk times:            17.3898/476.69
Eval PiPjPk times:       3.06648/79.84
L2prod times:            8.55204/237.26
Total time:              105.873/2882.24
[main] Time assemble (wall/proc) 14.0585/127.48
[main] Time solve (wall/proc) 4.91871/65.32
[main] Stop crit:        7.10472e-14
[main] Stop crit:        0.0023341
Ebkt times:              13.0402/358.67
Eval Ebkt times:         28.0549/767.28
PiPjPk times:            17.3881/476.15
Eval PiPjPk times:       3.01381/79.8
L2prod times:            8.55568/235.74
Total time:              105.778/2875.34
[main] Time assemble (wall/proc) 14.1544/127.63
[main] Time solve (wall/proc) 4.93424/65.69
[main] Stop crit:        7.15726e-14
[main] Stop crit:        0.00233341
Ebkt times:              13.0969/361.31
Eval Ebkt times:         27.962/765.53
PiPjPk times:            17.5625/482.76
Eval PiPjPk times:       3.03172/80.69
L2prod times:            8.52469/237.66
Total time:              105.863/2882.65
[main] Time assemble (wall/proc) 13.9971/127.75
[main] Time solve (wall/proc) 4.9513/65.81
[main] Stop crit:        7.20559e-14
[main] Stop crit:        0.00233293
Ebkt times:              13.0761/357.38
Eval Ebkt times:         28.1102/770.36
PiPjPk times:            17.661/484.78
Eval PiPjPk times:       3.06779/79.96
L2prod times:            8.54981/236.96
Total time:              106.478/2896.44
[main] Time assemble (wall/proc) 14.1967/128.45
[main] Time solve (wall/proc) 4.93599/65.86
[main] Stop crit:        7.24934e-14
[main] Stop crit:        0.00233265
Ebkt times:              12.9968/356.36
Eval Ebkt times:         27.8002/759.04
PiPjPk times:            17.4088/473.61
Eval PiPjPk times:       3.12773/80.21
L2prod times:            8.47169/232.55
Total time:              106.021/2863.45
[main] Time assemble (wall/proc) 14.0602/126.99
[main] Time solve (wall/proc) 4.94732/65.38
[main] Stop crit:        7.28999e-14
[main] Stop crit:        0.00233254
Ebkt times:              13.0241/357.37
Eval Ebkt times:         28.0088/769.14
PiPjPk times:            17.3975/473.85
Eval PiPjPk times:       3.14946/85.31
L2prod times:            8.47539/232.67
Total time:              105.586/2875.34
[main] Time assemble (wall/proc) 14.079/127.29
[main] Time solve (wall/proc) 4.93784/65.3
[main] Stop crit:        7.32786e-14
[main] Stop crit:        0.00233259
Ebkt times:              12.9056/353.64
Eval Ebkt times:         27.9676/767.18
PiPjPk times:            17.3252/471.59
Eval PiPjPk times:       3.07217/80.62
L2prod times:            8.57739/237.61
Total time:              106.011/2876.98
[main] Time assemble (wall/proc) 13.9596/127.05
[main] Time solve (wall/proc) 4.92207/66.09
[main] Stop crit:        7.35901e-14
[main] Stop crit:        0.00233277
Ebkt times:              13.1176/360.65
Eval Ebkt times:         28.0119/765.83
PiPjPk times:            17.4738/478.25
Eval PiPjPk times:       2.99552/79.5
L2prod times:            8.56938/236.92
Total time:              106.252/2889.47
[main] Time assemble (wall/proc) 13.9942/127.85
[main] Time solve (wall/proc) 4.95047/65.75
[main] Stop crit:        7.38924e-14
[main] Stop crit:        0.00233306
Ebkt times:              12.9939/356.84
Eval Ebkt times:         27.9503/771.5
PiPjPk times:            17.4185/472.47
Eval PiPjPk times:       2.97916/79.17
L2prod times:            8.46871/233.73
Total time:              105.79/2876.13
[main] Time assemble (wall/proc) 14.0303/127.29
[main] Time solve (wall/proc) 4.95319/65.06
[main] Stop crit:        7.41582e-14
[main] Stop crit:        0.00233343
Ebkt times:              13/357.68
Eval Ebkt times:         28.0873/766.29
PiPjPk times:            17.4165/476.39
Eval PiPjPk times:       3.13473/82.08
L2prod times:            8.56565/237.05
Total time:              106.312/2878.23
[main] Time assemble (wall/proc) 14.0926/127.4
[main] Time solve (wall/proc) 4.92782/65.49
[main] Stop crit:        7.43798e-14
[main] Stop crit:        0.00233386
Ebkt times:              12.8805/353.47
Eval Ebkt times:         27.7531/754.33
PiPjPk times:            17.3005/469.5
Eval PiPjPk times:       3.16411/79.86
L2prod times:            8.46067/232.23
Total time:              105.727/2850.45
[main] Time assemble (wall/proc) 14.0349/126.39
[main] Time solve (wall/proc) 4.91022/65.55
[main] Stop crit:        7.46123e-14
[main] Stop crit:        0.00233431
Ebkt times:              13.2057/361.27
Eval Ebkt times:         27.8613/755.89
PiPjPk times:            17.5546/475.31
Eval PiPjPk times:       3.18392/80.87
L2prod times:            8.50203/232.99
Total time:              106.394/2862.66
[main] Time assemble (wall/proc) 14.0718/127.24
[main] Time solve (wall/proc) 4.98485/66.02
[main] Stop crit:        7.4793e-14
[main] Stop crit:        0.00233474
Ebkt times:              13.1128/359.11
Eval Ebkt times:         28.0962/767.75
PiPjPk times:            17.6639/482.19
Eval PiPjPk times:       2.98404/79.03
L2prod times:            8.5723/237.62
Total time:              106.483/2890.37
[main] Time assemble (wall/proc) 14.1878/128.1
[main] Time solve (wall/proc) 4.90146/65.16
[main] Stop crit:        7.49631e-14
[main] Stop crit:        0.00233514
Ebkt times:              13.0325/358.5
Eval Ebkt times:         28.0739/766.37
PiPjPk times:            17.3248/468.78
Eval PiPjPk times:       3.10083/83.13
L2prod times:            8.66769/240.73
Total time:              106.526/2885.95
[main] Time assemble (wall/proc) 14.3086/127.98
[main] Time solve (wall/proc) 4.92673/65.61
[main] Stop crit:        7.51025e-14
[main] Stop crit:        0.00233546
Ebkt times:              13.0494/359.73
Eval Ebkt times:         28.0735/769.82
PiPjPk times:            17.5983/478.71
Eval PiPjPk times:       3.10044/82.03
L2prod times:            8.4964/236.58
Total time:              106.251/2890.1
[main] Time assemble (wall/proc) 14.0838/128.01
[main] Time solve (wall/proc) 4.96748/66.11
[main] Stop crit:        7.52275e-14
[main] Stop crit:        0.00233569
Ebkt times:              13.1011/359
Eval Ebkt times:         27.7749/756.79
PiPjPk times:            17.4593/474.04
Eval PiPjPk times:       3.19013/83.04
L2prod times:            8.53986/232.78
Total time:              105.84/2867.92
[main] Time assemble (wall/proc) 14.2063/127.41
[main] Time solve (wall/proc) 4.99344/66.21
[main] Stop crit:        7.53386e-14
[main] Stop crit:        0.00233579
Ebkt times:              13.21/365.52
Eval Ebkt times:         28.163/774.03
PiPjPk times:            17.6628/478.74
Eval PiPjPk times:       3.09615/80.87
L2prod times:            8.36148/231.41
Total time:              106.903/2903.94
[main] Time assemble (wall/proc) 14.2252/128.47
[main] Time solve (wall/proc) 4.9374/65.72
[main] Stop crit:        7.54288e-14
[main] Stop crit:        0.00233574
Ebkt times:              13.0731/356.71
Eval Ebkt times:         27.8739/761.78
PiPjPk times:            17.4738/478.95
Eval PiPjPk times:       3.12676/80.87
L2prod times:            8.56802/234.49
Total time:              105.867/2870.47
[main] Time assemble (wall/proc) 14.1623/127.24
[main] Time solve (wall/proc) 4.90745/65.29
[main] Stop crit:        7.54782e-14
[main] Stop crit:        0.00233552
Ebkt times:              13.0589/359.16
Eval Ebkt times:         27.9493/760.57
PiPjPk times:            17.5857/478.96
Eval PiPjPk times:       3.07852/81.51
L2prod times:            8.45421/230.88
Total time:              105.694/2864.3
[main] Time assemble (wall/proc) 14.0299/127.32
[main] Time solve (wall/proc) 4.90919/65.59
[main] Stop crit:        7.55188e-14
[main] Stop crit:        0.00233511
Ebkt times:              13.1083/361.64
Eval Ebkt times:         28.083/772.2
PiPjPk times:            17.5638/478.88
Eval PiPjPk times:       3.15168/82.22
L2prod times:            8.44768/233.49
Total time:              106.103/2886.5
[main] Time assemble (wall/proc) 14.0818/127.63
[main] Time solve (wall/proc) 4.9202/65.41
[main] Stop crit:        7.5534e-14
[main] Stop crit:        0.00233449
Ebkt times:              13.0174/355.85
Eval Ebkt times:         28.0575/771.66
PiPjPk times:            17.4434/473.48
Eval PiPjPk times:       3.03752/78.46
L2prod times:            8.5463/236.58
Total time:              106.718/2891.91
[main] Time assemble (wall/proc) 14.29/127.87
[main] Time solve (wall/proc) 4.93288/65.71
[main] Stop crit:        7.55232e-14
[main] Stop crit:        0.00233366
Ebkt times:              13.0107/356.24
Eval Ebkt times:         27.8758/759.34
PiPjPk times:            17.6004/480.75
Eval PiPjPk times:       3.09089/81.42
L2prod times:            8.38551/230.77
Total time:              105.987/2862.02
[main] Time assemble (wall/proc) 13.9479/126.97
[main] Time solve (wall/proc) 4.88219/64.79
[main] Stop crit:        7.54576e-14
[main] Stop crit:        0.0023326
Ebkt times:              12.9986/355.67
Eval Ebkt times:         27.8547/763.95
PiPjPk times:            17.3798/472.82
Eval PiPjPk times:       2.99691/78.36
L2prod times:            8.6197/237.44
Total time:              105.562/2866.86
[main] Time assemble (wall/proc) 14.0306/126.98
[main] Time solve (wall/proc) 4.90833/64.87
[main] Stop crit:        7.53848e-14
[main] Stop crit:        0.00233131
Ebkt times:              13.1315/363.38
Eval Ebkt times:         28.1015/769.39
PiPjPk times:            17.3493/471.87
Eval PiPjPk times:       3.03541/81.05
L2prod times:            8.55426/237.8
Total time:              106.068/2884.91
[main] Time assemble (wall/proc) 14.0335/127.7
[main] Time solve (wall/proc) 4.96873/65.87
[main] Stop crit:        7.52655e-14
[main] Stop crit:        0.00232979
Ebkt times:              12.9464/354.66
Eval Ebkt times:         27.9671/767.1
PiPjPk times:            17.4415/475.93
Eval PiPjPk times:       3.11281/79.43
L2prod times:            8.39496/232.82
Total time:              105.483/2864.29
[main] Time assemble (wall/proc) 14.0833/126.86
[main] Time solve (wall/proc) 4.92947/65.55
[main] Stop crit:        7.51162e-14
[main] Stop crit:        0.00232804
Ebkt times:              12.9864/355.48
Eval Ebkt times:         27.9505/765.38
PiPjPk times:            17.3897/475.52
Eval PiPjPk times:       3.07592/82.34
L2prod times:            8.58801/235.54
Total time:              105.602/2873.06
[main] Time assemble (wall/proc) 13.9488/127.23
[main] Time solve (wall/proc) 4.92769/65.1
[main] Stop crit:        7.4919e-14
[main] Stop crit:        0.00232607
Ebkt times:              13.1139/359.65
Eval Ebkt times:         27.7804/755.36
PiPjPk times:            17.5849/479.44
Eval PiPjPk times:       3.19068/82.58
L2prod times:            8.51321/233.55
Total time:              106.068/2868.78
[main] Time assemble (wall/proc) 14.1019/127.09
[main] Time solve (wall/proc) 4.94495/66.34
[main] Stop crit:        7.47022e-14
[main] Stop crit:        0.0023239
Ebkt times:              12.9647/355.47
Eval Ebkt times:         27.7824/755.02
PiPjPk times:            17.581/481.28
Eval PiPjPk times:       3.19484/83.59
L2prod times:            8.38578/230.44
Total time:              105.589/2866.78
[main] Time assemble (wall/proc) 13.897/126.6
[main] Time solve (wall/proc) 4.88347/64.99
[main] Stop crit:        7.44448e-14
[main] Stop crit:        0.00232152
Ebkt times:              13.0994/360.91
Eval Ebkt times:         28.0932/774.42
PiPjPk times:            17.5838/481.72
Eval PiPjPk times:       3.05492/80.48
L2prod times:            8.53355/237.45
Total time:              105.841/2896.96
[main] Time assemble (wall/proc) 14.1968/128.32
[main] Time solve (wall/proc) 4.92158/65.39
[main] Stop crit:        7.41468e-14
[main] Stop crit:        0.00231896
Ebkt times:              13.0662/359.56
Eval Ebkt times:         27.9082/759.03
PiPjPk times:            17.5791/482.64
Eval PiPjPk times:       3.04351/80.49
L2prod times:            8.53971/234.26
Total time:              105.878/2875.46
[main] Time assemble (wall/proc) 14.1935/127.66
[main] Time solve (wall/proc) 4.95395/64.93
[main] Stop crit:        7.38389e-14
[main] Stop crit:        0.00231623
Ebkt times:              13.2618/367.51
Eval Ebkt times:         28.0478/768.54
PiPjPk times:            17.8259/486.49
Eval PiPjPk times:       2.95268/78.29
L2prod times:            8.42004/232.26
Total time:              106.517/2901.83
[main] Time assemble (wall/proc) 14.1841/128.93
[main] Time solve (wall/proc) 4.9313/65.44
[main] Stop crit:        7.34839e-14
[main] Stop crit:        0.00231336
Ebkt times:              12.9125/353.8
Eval Ebkt times:         27.9812/763.77
PiPjPk times:            17.2487/470.81
Eval PiPjPk times:       3.12717/79.92
L2prod times:            8.5281/232.67
Total time:              105.256/2857.4
[main] Time assemble (wall/proc) 13.9552/126.73
[main] Time solve (wall/proc) 4.91928/66.06
[main] Stop crit:        7.31132e-14
[main] Stop crit:        0.00231037
Ebkt times:              13.0144/355.48
Eval Ebkt times:         28.1695/775.67
PiPjPk times:            17.4511/475.27
Eval PiPjPk times:       3.0801/81.43
L2prod times:            8.58723/237.94
Total time:              106.461/2890.12
[main] Time assemble (wall/proc) 14.2137/128.07
[main] Time solve (wall/proc) 4.9245/65.61
[main] Stop crit:        7.27266e-14
[main] Stop crit:        0.00230727
Ebkt times:              12.974/355.59
Eval Ebkt times:         27.8665/756.89
PiPjPk times:            17.4511/476.31
Eval PiPjPk times:       3.17824/83.14
L2prod times:            8.60574/235.27
Total time:              106.156/2877.91
[main] Time assemble (wall/proc) 14.1416/127.51
[main] Time solve (wall/proc) 4.93191/66.05
[main] Stop crit:        7.23196e-14
[main] Stop crit:        0.0023041
Ebkt times:              13.0821/360.6
Eval Ebkt times:         28.0902/772.38
PiPjPk times:            17.5037/477.3
Eval PiPjPk times:       3.00578/78.23
L2prod times:            8.51093/235.44
Total time:              105.83/2891.54
[main] Time assemble (wall/proc) 14.0604/128.01
[main] Time solve (wall/proc) 4.91816/65.32
[main] Stop crit:        7.19032e-14
[main] Stop crit:        0.00230087
Ebkt times:              13.1314/357.47
Eval Ebkt times:         27.9468/762.92
PiPjPk times:            17.3111/469.3
Eval PiPjPk times:       3.10414/78
L2prod times:            8.5741/236.15
Total time:              106.662/2879.39
[main] Time assemble (wall/proc) 14.1797/127.49
[main] Time solve (wall/proc) 4.93864/65.78
[main] Stop crit:        7.14608e-14
[main] Stop crit:        0.00229761
Ebkt times:              13.0569/359.72
Eval Ebkt times:         27.9939/771.14
PiPjPk times:            17.5617/479.32
Eval PiPjPk times:       3.01938/81.58
L2prod times:            8.49714/234.51
Total time:              105.751/2889.6
[main] Time assemble (wall/proc) 13.8885/127.78
[main] Time solve (wall/proc) 4.98158/65.97
[main] Stop crit:        7.1018e-14
[main] Stop crit:        0.00229433
Ebkt times:              13.0597/358.05
Eval Ebkt times:         27.8139/761.11
PiPjPk times:            17.62/480.13
Eval PiPjPk times:       3.12943/81.36
L2prod times:            8.53735/236.3
Total time:              106.54/2884.01
[main] Time assemble (wall/proc) 14.0597/127.81
[main] Time solve (wall/proc) 4.95484/65.45
[main] Stop crit:        7.05897e-14
[main] Stop crit:        0.00229107
Ebkt times:              13.0236/360.05
Eval Ebkt times:         28.0098/768.12
PiPjPk times:            17.5288/477.91
Eval PiPjPk times:       3.21704/82.78
L2prod times:            8.52103/236.38
Total time:              106.375/2886.76
[main] Time assemble (wall/proc) 14.1618/127.72
[main] Time solve (wall/proc) 4.98297/65.46
[main] Stop crit:        7.01377e-14
[main] Stop crit:        0.00228784
Ebkt times:              13.0664/359.47
Eval Ebkt times:         27.9166/764.17
PiPjPk times:            17.5096/475.31
Eval PiPjPk times:       3.13884/80.91
L2prod times:            8.45209/233.62
Total time:              106.195/2875.32
[main] Time assemble (wall/proc) 14.101/127.45
[main] Time solve (wall/proc) 4.88308/66.19
[main] Stop crit:        6.9696e-14
[main] Stop crit:        0.00228466
Ebkt times:              12.9887/356.04
Eval Ebkt times:         28.0289/770.05
PiPjPk times:            17.532/481.6
Eval PiPjPk times:       3.0354/80.5
L2prod times:            8.53333/236.21
Total time:              105.652/2885.98
[main] Time assemble (wall/proc) 14.1519/127.54
[main] Time solve (wall/proc) 4.91024/65.22
[main] Stop crit:        6.9266e-14
[main] 50%...
[main] Stop crit:        0.00228155
Ebkt times:              13.1315/361.15
Eval Ebkt times:         28.2647/774.77
PiPjPk times:            17.7919/485.96
Eval PiPjPk times:       3.10228/81.21
L2prod times:            8.45779/234.76
Total time:              106.597/2902.13
[main] Time assemble (wall/proc) 14.0689/128.4
[main] Time solve (wall/proc) 4.89596/65.58
[main] Stop crit:        6.88389e-14
[main] Stop crit:        0.00227852
Ebkt times:              13.0934/360.61
Eval Ebkt times:         27.9247/763.92
PiPjPk times:            17.5996/477.88
Eval PiPjPk times:       3.07999/79.22
L2prod times:            8.47496/233.41
Total time:              106.097/2875.77
[main] Time assemble (wall/proc) 14.0018/127.5
[main] Time solve (wall/proc) 4.89776/65.46
[main] Stop crit:        6.84285e-14
[main] Stop crit:        0.00227559
Ebkt times:              13.0958/359.57
Eval Ebkt times:         28.0105/765.52
PiPjPk times:            17.4203/474.81
Eval PiPjPk times:       3.14234/81.68
L2prod times:            8.52308/233.72
Total time:              106.204/2876.23
[main] Time assemble (wall/proc) 14.3447/127.71
[main] Time solve (wall/proc) 4.98544/65.85
[main] Stop crit:        6.80314e-14
[main] Stop crit:        0.00227276
Ebkt times:              13.015/358.87
Eval Ebkt times:         27.7485/757.12
PiPjPk times:            17.5415/482.45
Eval PiPjPk times:       3.05562/78.93
L2prod times:            8.51268/233.68
Total time:              105.903/2875.22
[main] Time assemble (wall/proc) 14.1831/127.5
[main] Time solve (wall/proc) 4.91956/65.77
[main] Stop crit:        6.76423e-14
[main] Stop crit:        0.00227004
Ebkt times:              13.1072/359.98
Eval Ebkt times:         27.9048/763.03
PiPjPk times:            17.4491/475.27
Eval PiPjPk times:       3.05423/78.94
L2prod times:            8.47607/232.17
Total time:              105.843/2863.44
[main] Time assemble (wall/proc) 14.0114/127.05
[main] Time solve (wall/proc) 4.89658/65.41
[main] Stop crit:        6.72799e-14
[main] Stop crit:        0.00226744
Ebkt times:              13.1098/359.36
Eval Ebkt times:         28.0224/767.78
PiPjPk times:            17.5948/480.15
Eval PiPjPk times:       3.20633/81.1
L2prod times:            8.533/236.08
Total time:              106.556/2892.87
[main] Time assemble (wall/proc) 14.16/128.01
[main] Time solve (wall/proc) 4.97154/65.79
[main] Stop crit:        6.69223e-14
[main] Stop crit:        0.00226497
Ebkt times:              13.0782/360.3
Eval Ebkt times:         28.0121/769.84
PiPjPk times:            17.5705/480.79
Eval PiPjPk times:       2.97876/80.2
L2prod times:            8.50387/236.14
Total time:              105.461/2884.09
[main] Time assemble (wall/proc) 13.937/127.65
[main] Time solve (wall/proc) 4.88493/65.16
[main] Stop crit:        6.6596e-14
[main] Stop crit:        0.00226262
Ebkt times:              13.1217/359.89
Eval Ebkt times:         28.0229/767.57
PiPjPk times:            17.5572/482.73
Eval PiPjPk times:       3.07305/78.55
L2prod times:            8.50431/237.55
Total time:              106.375/2887.97
[main] Time assemble (wall/proc) 14.1122/127.89
[main] Time solve (wall/proc) 4.92278/65.2
[main] Stop crit:        6.62895e-14
[main] Stop crit:        0.00226039
Ebkt times:              13.079/359.19
Eval Ebkt times:         27.7642/763.76
PiPjPk times:            17.5925/480.81
Eval PiPjPk times:       3.11388/80.79
L2prod times:            8.53157/233.79
Total time:              105.945/2882.67
[main] Time assemble (wall/proc) 14.1233/127.48
[main] Time solve (wall/proc) 4.92704/65.63
[main] Stop crit:        6.60045e-14
[main] Stop crit:        0.00225827
Ebkt times:              13.1179/359.82
Eval Ebkt times:         27.9561/763.04
PiPjPk times:            17.4145/472.55
Eval PiPjPk times:       3.16016/81.03
L2prod times:            8.54691/234.46
Total time:              106.213/2875.04
[main] Time assemble (wall/proc) 14.107/127.21
[main] Time solve (wall/proc) 4.94929/66.02
[main] Stop crit:        6.57299e-14
[main] Stop crit:        0.00225628
Ebkt times:              13.0123/357.21
Eval Ebkt times:         28.0526/766.7
PiPjPk times:            17.2893/467.29
Eval PiPjPk times:       3.02937/79.93
L2prod times:            8.53343/236.18
Total time:              106.296/2877.94
[main] Time assemble (wall/proc) 13.9585/127.11
[main] Time solve (wall/proc) 4.92009/65.75
[main] Stop crit:        6.54898e-14
[main] Stop crit:        0.00225438
Ebkt times:              13.1059/361.55
Eval Ebkt times:         28.1082/772.95
PiPjPk times:            17.6267/483.98
Eval PiPjPk times:       2.9395/77.53
L2prod times:            8.57563/237.57
Total time:              106.029/2899.2
[main] Time assemble (wall/proc) 13.9041/128.12
[main] Time solve (wall/proc) 4.89831/65.2
[main] Stop crit:        6.52868e-14
[main] Stop crit:        0.00225259
Ebkt times:              12.9928/356.8
Eval Ebkt times:         28.01/768.16
PiPjPk times:            17.4413/476.6
Eval PiPjPk times:       2.98879/78.05
L2prod times:            8.50058/234.08
Total time:              105.738/2881.68
[main] Time assemble (wall/proc) 14.0129/127.25
[main] Time solve (wall/proc) 5.002/65.33
[main] Stop crit:        6.50721e-14
[main] Stop crit:        0.00225088
Ebkt times:              12.9851/356.67
Eval Ebkt times:         27.6662/747.39
PiPjPk times:            17.3719/472.84
Eval PiPjPk times:       3.01306/78.55
L2prod times:            8.47536/232.84
Total time:              105.919/2854.51
[main] Time assemble (wall/proc) 14.1193/126.85
[main] Time solve (wall/proc) 4.90305/65.56
[main] Stop crit:        6.49012e-14
[main] Stop crit:        0.00224925
Ebkt times:              13.0953/359.48
Eval Ebkt times:         27.882/765.13
PiPjPk times:            17.4009/472.55
Eval PiPjPk times:       3.07291/78.21
L2prod times:            8.53849/233.7
Total time:              106.4/2876.29
[main] Time assemble (wall/proc) 14.1328/127.44
[main] Time solve (wall/proc) 4.9544/66.31
[main] Stop crit:        6.47456e-14
[main] Stop crit:        0.00224768
Ebkt times:              13.2443/366.29
Eval Ebkt times:         27.9274/763.91
PiPjPk times:            17.6534/482.52
Eval PiPjPk times:       3.03041/80.85
L2prod times:            8.64393/238.41
Total time:              106.269/2892.31
[main] Time assemble (wall/proc) 14.0252/128.3
[main] Time solve (wall/proc) 4.92167/65.24
[main] Stop crit:        6.46073e-14
[main] Stop crit:        0.00224617
Ebkt times:              13.0553/359.48
Eval Ebkt times:         28.0732/769.59
PiPjPk times:            17.532/479.05
Eval PiPjPk times:       3.10262/79.99
L2prod times:            8.46788/232.42
Total time:              106.335/2878.6
[main] Time assemble (wall/proc) 14.1386/127.68
[main] Time solve (wall/proc) 4.91274/65.46
[main] Stop crit:        6.44979e-14
[main] Stop crit:        0.0022447
Ebkt times:              13.0466/359.06
Eval Ebkt times:         28.0879/771.28
PiPjPk times:            17.4954/478.83
Eval PiPjPk times:       3.07822/81.33
L2prod times:            8.50983/235.51
Total time:              105.971/2885.21
[main] Time assemble (wall/proc) 13.9834/127.39
[main] Time solve (wall/proc) 4.9017/65.12
[main] Stop crit:        6.44042e-14
[main] Stop crit:        0.00224325
Ebkt times:              13.0656/357.52
Eval Ebkt times:         28.1555/770.43
PiPjPk times:            17.6019/480.59
Eval PiPjPk times:       3.21272/82.98
L2prod times:            8.50609/234.9
Total time:              106.931/2894.15
[main] Time assemble (wall/proc) 14.1803/127.91
[main] Time solve (wall/proc) 4.98329/65.79
[main] Stop crit:        6.43238e-14
[main] Stop crit:        0.00224183
Ebkt times:              13.0094/358.53
Eval Ebkt times:         28.0483/774.17
PiPjPk times:            17.5875/482.29
Eval PiPjPk times:       3.03197/81.34
L2prod times:            8.45014/233.37
Total time:              105.748/2885.99
[main] Time assemble (wall/proc) 14.0079/127.5
[main] Time solve (wall/proc) 4.94688/66.23
[main] Stop crit:        6.42487e-14
[main] Stop crit:        0.0022404
Ebkt times:              13.0943/357.96
Eval Ebkt times:         28.1624/766.75
PiPjPk times:            17.5035/473.2
Eval PiPjPk times:       3.22432/82.04
L2prod times:            8.56712/237.59
Total time:              106.887/2888.19
[main] Time assemble (wall/proc) 14.1551/127.84
[main] Time solve (wall/proc) 4.91992/65.04
[main] Stop crit:        6.42072e-14
[main] Stop crit:        0.00223897
Ebkt times:              13.1164/362.45
Eval Ebkt times:         28.0622/769.61
PiPjPk times:            17.5915/482.26
Eval PiPjPk times:       3.00702/79.57
L2prod times:            8.49044/232.79
Total time:              106.241/2884.22
[main] Time assemble (wall/proc) 13.8805/127.94
[main] Time solve (wall/proc) 4.91984/65.68
[main] Stop crit:        6.41669e-14
[main] Stop crit:        0.00223752
Ebkt times:              12.8625/349.5
Eval Ebkt times:         28.061/768.08
PiPjPk times:            17.3434/473.53
Eval PiPjPk times:       3.04343/82.17
L2prod times:            8.64734/238.58
Total time:              105.772/2867.52
[main] Time assemble (wall/proc) 14.15/127.03
[main] Time solve (wall/proc) 4.91495/65.44
[main] Stop crit:        6.41441e-14
[main] Stop crit:        0.00223605
Ebkt times:              12.9181/350.34
Eval Ebkt times:         27.8984/762.9
PiPjPk times:            17.4658/476.77
Eval PiPjPk times:       2.98699/79.45
L2prod times:            8.49292/233.03
Total time:              105.777/2866.99
[main] Time assemble (wall/proc) 14.0615/127.04
[main] Time solve (wall/proc) 4.90242/65.68
[main] Stop crit:        6.41572e-14
[main] Stop crit:        0.00223454
Ebkt times:              12.9519/353.46
Eval Ebkt times:         27.9945/766.97
PiPjPk times:            17.5005/475.24
Eval PiPjPk times:       3.18626/81.31
L2prod times:            8.46928/235.14
Total time:              106.208/2877.64
[main] Time assemble (wall/proc) 14.0946/127.28
[main] Time solve (wall/proc) 4.91334/65.34
[main] Stop crit:        6.41635e-14
[main] Stop crit:        0.00223299
Ebkt times:              12.8322/347.53
Eval Ebkt times:         27.8673/760.5
PiPjPk times:            17.2762/464.57
Eval PiPjPk times:       3.10137/80.94
L2prod times:            8.49567/230.31
Total time:              106.289/2853.14
[main] Time assemble (wall/proc) 14.0978/126.35
[main] Time solve (wall/proc) 5.00012/66.15
[main] Stop crit:        6.41954e-14
[main] Stop crit:        0.00223139
Ebkt times:              13.2399/367.38
Eval Ebkt times:         28.1072/773.2
PiPjPk times:            17.8519/491.37
Eval PiPjPk times:       3.00067/79
L2prod times:            8.40425/233.37
Total time:              106.634/2909.55
[main] Time assemble (wall/proc) 13.9329/128.48
[main] Time solve (wall/proc) 4.91609/65.94
[main] Stop crit:        6.42404e-14
[main] Stop crit:        0.00222975
Ebkt times:              13.1135/362.08
Eval Ebkt times:         28.0325/768.54
PiPjPk times:            17.5537/480.47
Eval PiPjPk times:       3.01301/79.59
L2prod times:            8.55599/235.57
Total time:              105.684/2885.02
[main] Time assemble (wall/proc) 14.187/127.89
[main] Time solve (wall/proc) 4.92511/65.16
[main] Stop crit:        6.43281e-14
[main] Stop crit:        0.00222805
Ebkt times:              13.0783/358.81
Eval Ebkt times:         27.8961/764.47
PiPjPk times:            17.4029/468.74
Eval PiPjPk times:       3.14805/78.38
L2prod times:            8.52947/233.45
Total time:              106.465/2869.13
[main] Time assemble (wall/proc) 14.1183/127.33
[main] Time solve (wall/proc) 4.98297/65.77
[main] Stop crit:        6.44211e-14
[main] Stop crit:        0.0022263
Ebkt times:              13.0484/359.56
Eval Ebkt times:         27.7421/757.86
PiPjPk times:            17.4797/476.69
Eval PiPjPk times:       3.1646/82.19
L2prod times:            8.42282/231.05
Total time:              105.759/2866.59
[main] Time assemble (wall/proc) 14.0171/126.97
[main] Time solve (wall/proc) 4.90924/65.08
[main] Stop crit:        6.45285e-14
[main] Stop crit:        0.0022245
Ebkt times:              13.0286/358.44
Eval Ebkt times:         28.0329/771.44
PiPjPk times:            17.5258/476.27
Eval PiPjPk times:       3.17288/81.98
L2prod times:            8.42032/233.25
Total time:              106.114/2884.33
[main] Time assemble (wall/proc) 13.9518/127.61
[main] Time solve (wall/proc) 4.88743/65.23
[main] Stop crit:        6.4669e-14
[main] Stop crit:        0.00222264
Ebkt times:              13.0588/357.82
Eval Ebkt times:         28.0297/765
PiPjPk times:            17.5491/477.96
Eval PiPjPk times:       3.04105/78.52
L2prod times:            8.4414/232.64
Total time:              106.338/2882.03
[main] Time assemble (wall/proc) 14.0696/127.38
[main] Time solve (wall/proc) 4.97074/65.48
[main] Stop crit:        6.4846e-14
[main] Stop crit:        0.00222074
Ebkt times:              12.9609/356.08
Eval Ebkt times:         28.122/765.86
PiPjPk times:            17.6495/482.52
Eval PiPjPk times:       3.00163/77.49
L2prod times:            8.47791/234.6
Total time:              106.197/2881.05
[main] Time assemble (wall/proc) 14.0267/127.66
[main] Time solve (wall/proc) 4.98553/65.93
[main] Stop crit:        6.50226e-14
[main] Stop crit:        0.00221879
Ebkt times:              13.098/362.74
Eval Ebkt times:         27.9919/764.88
PiPjPk times:            17.4977/477.71
Eval PiPjPk times:       3.01567/79.37
L2prod times:            8.46304/234.13
Total time:              105.73/2871.69
[main] Time assemble (wall/proc) 13.9721/127.29
[main] Time solve (wall/proc) 4.91202/65.59
[main] Stop crit:        6.5235e-14
[main] Stop crit:        0.0022168
Ebkt times:              13.1043/359.95
Eval Ebkt times:         28.1434/771.16
PiPjPk times:            17.4562/471.46
Eval PiPjPk times:       3.07189/80.51
L2prod times:            8.4579/231.82
Total time:              106.501/2877.57
[main] Time assemble (wall/proc) 14.2928/127.83
[main] Time solve (wall/proc) 4.95575/65.36
[main] Stop crit:        6.54597e-14
[main] Stop crit:        0.00221478
Ebkt times:              13.3011/366.69
Eval Ebkt times:         28.0666/770.97
PiPjPk times:            17.6078/481.74
Eval PiPjPk times:       3.05046/80.02
L2prod times:            8.5808/237.56
Total time:              106.524/2904.09
[main] Time assemble (wall/proc) 14.1292/128.77
[main] Time solve (wall/proc) 4.91116/65.3
[main] Stop crit:        6.57124e-14
[main] Stop crit:        0.00221273
Ebkt times:              12.97/351.92
Eval Ebkt times:         27.8487/761.77
PiPjPk times:            17.2351/466.99
Eval PiPjPk times:       2.99965/79.26
L2prod times:            8.55748/233.14
Total time:              105.777/2861.35
[main] Time assemble (wall/proc) 14.0405/126.68
[main] Time solve (wall/proc) 4.95343/65.58
[main] Stop crit:        6.59936e-14
[main] Stop crit:        0.00221066
Ebkt times:              13.0451/360.09
Eval Ebkt times:         28.0288/771.74
PiPjPk times:            17.3806/475.15
Eval PiPjPk times:       3.10005/81.05
L2prod times:            8.58535/237.05
Total time:              106.029/2882.48
[main] Time assemble (wall/proc) 14.1653/127.6
[main] Time solve (wall/proc) 4.92763/65.75
[main] Stop crit:        6.62746e-14
[main] Stop crit:        0.00220858
Ebkt times:              13.1215/361.43
Eval Ebkt times:         28.2923/773.03
PiPjPk times:            17.409/472.16
Eval PiPjPk times:       3.0329/80.45
L2prod times:            8.5814/236.34
Total time:              106.83/2897.73
[main] Time assemble (wall/proc) 14.0627/128.07
[main] Time solve (wall/proc) 4.9742/66.13
[main] Stop crit:        6.657e-14
[main] Stop crit:        0.00220649
Ebkt times:              13.1061/362.5
Eval Ebkt times:         28.2428/777.14
PiPjPk times:            17.6875/482.94
Eval PiPjPk times:       3.15561/81.54
L2prod times:            8.38826/232.26
Total time:              106.991/2906.27
[main] Time assemble (wall/proc) 14.0535/128.57
[main] Time solve (wall/proc) 4.97241/65.86
[main] Stop crit:        6.68733e-14
[main] Stop crit:        0.0022044
Ebkt times:              12.9747/356.95
Eval Ebkt times:         27.9899/764.89
PiPjPk times:            17.4616/478.03
Eval PiPjPk times:       3.13129/81.27
L2prod times:            8.49298/234.67
Total time:              105.84/2880.99
[main] Time assemble (wall/proc) 14.0483/127.33
[main] Time solve (wall/proc) 4.89559/65.25
[main] Stop crit:        6.71745e-14
[main] Stop crit:        0.00220232
Ebkt times:              13.1312/360.38
Eval Ebkt times:         28.2209/772.74
PiPjPk times:            17.4588/473.88
Eval PiPjPk times:       3.20166/81.82
L2prod times:            8.50547/233.59
Total time:              106.838/2887.93
[main] Time assemble (wall/proc) 13.8546/127.63
[main] Time solve (wall/proc) 4.96412/65.56
[main] Stop crit:        6.74609e-14
[main] Stop crit:        0.00220026
Ebkt times:              13.063/359.84
Eval Ebkt times:         28.1225/771.3
PiPjPk times:            17.5995/483.3
Eval PiPjPk times:       3.01918/79.26
L2prod times:            8.57523/236.43
Total time:              105.954/2895.76
[main] Time assemble (wall/proc) 14.1096/128.02
[main] Time solve (wall/proc) 4.97688/65.85
[main] Stop crit:        6.77545e-14
[main] Stop crit:        0.00219821
Ebkt times:              12.9388/356.41
Eval Ebkt times:         28.0509/771.08
PiPjPk times:            17.4106/478.61
Eval PiPjPk times:       3.02585/78.17
L2prod times:            8.52167/235.94
Total time:              105.659/2878.07
[main] Time assemble (wall/proc) 13.9561/127.38
[main] Time solve (wall/proc) 4.97955/65.62
[main] Stop crit:        6.80209e-14
[main] Stop crit:        0.0021962
Ebkt times:              13.157/361.89
Eval Ebkt times:         28.2091/778.92
PiPjPk times:            17.8045/490.78
Eval PiPjPk times:       3.11488/81.45
L2prod times:            8.39921/232.4
Total time:              106.316/2906.18
[main] Time assemble (wall/proc) 14.0225/128.48
[main] Time solve (wall/proc) 4.89168/65.58
[main] Stop crit:        6.82792e-14
[main] Stop crit:        0.00219422
Ebkt times:              13.1503/362.36
Eval Ebkt times:         28.0387/769.52
PiPjPk times:            17.7276/490.42
Eval PiPjPk times:       3.02739/78.28
L2prod times:            8.50088/236.6
Total time:              106.28/2903.39
[main] Time assemble (wall/proc) 13.9572/128.29
[main] Time solve (wall/proc) 4.89428/65.3
[main] Stop crit:        6.85214e-14
[main] Stop crit:        0.00219227
Ebkt times:              13.0466/360.36
Eval Ebkt times:         28.0446/772.17
PiPjPk times:            17.4953/480.12
Eval PiPjPk times:       2.96003/77.04
L2prod times:            8.56676/238.98
Total time:              105.495/2892.94
[main] Time assemble (wall/proc) 14.0608/127.93
[main] Time solve (wall/proc) 4.99016/66.12
[main] Stop crit:        6.8729e-14
[main] Stop crit:        0.00219037
Ebkt times:              13.0571/358.18
Eval Ebkt times:         28.0265/769.19
PiPjPk times:            17.7238/486.68
Eval PiPjPk times:       3.02694/79.99
L2prod times:            8.50078/235.34
Total time:              106.068/2890.63
[main] Time assemble (wall/proc) 14.1008/127.94
[main] Time solve (wall/proc) 4.94214/66.2
[main] Stop crit:        6.89071e-14
[main] Stop crit:        0.00218851
Ebkt times:              13.0808/358.53
Eval Ebkt times:         27.9048/763.31
PiPjPk times:            17.5044/481.78
Eval PiPjPk times:       3.05988/82.41
L2prod times:            8.61884/237.25
Total time:              105.999/2886.38
[main] Time assemble (wall/proc) 14.0721/127.63
[main] Time solve (wall/proc) 4.86836/65.31
[main] Stop crit:        6.90718e-14
[main] 60%...
[main] Stop crit:        0.0021867
Ebkt times:              13.0829/359.18
Eval Ebkt times:         27.9975/768.26
PiPjPk times:            17.4376/476.6
Eval PiPjPk times:       3.05417/83.28
L2prod times:            8.58644/237.58
Total time:              105.928/2893.57
[main] Time assemble (wall/proc) 14.0547/127.86
[main] Time solve (wall/proc) 4.97062/65.7
[main] Stop crit:        6.92081e-14
[main] Stop crit:        0.00218494
Ebkt times:              13.0872/361.31
Eval Ebkt times:         28.0137/767.64
PiPjPk times:            17.4965/477.64
Eval PiPjPk times:       2.992/76.23
L2prod times:            8.54628/236.6
Total time:              106.307/2886.38
[main] Time assemble (wall/proc) 14.0077/127.83
[main] Time solve (wall/proc) 4.96641/65.95
[main] Stop crit:        6.93044e-14
[main] Stop crit:        0.00218322
Ebkt times:              13.0237/357.31
Eval Ebkt times:         27.9992/767.34
PiPjPk times:            17.3403/474.69
Eval PiPjPk times:       3.09461/81.46
L2prod times:            8.53706/234.38
Total time:              105.514/2869.21
[main] Time assemble (wall/proc) 14.1337/127.18
[main] Time solve (wall/proc) 4.96973/65.68
[main] Stop crit:        6.93839e-14
[main] Stop crit:        0.00218155
Ebkt times:              12.904/350.96
Eval Ebkt times:         27.8251/757.32
PiPjPk times:            17.2506/464.34
Eval PiPjPk times:       3.27029/81.85
L2prod times:            8.54255/233.39
Total time:              106.416/2856.61
[main] Time assemble (wall/proc) 14.1816/126.68
[main] Time solve (wall/proc) 4.96084/65.78
[main] Stop crit:        6.94535e-14
[main] Stop crit:        0.00217993
Ebkt times:              13.1021/361.63
Eval Ebkt times:         28.3419/780.7
PiPjPk times:            17.4666/476.59
Eval PiPjPk times:       3.04168/80.18
L2prod times:            8.61726/238.84
Total time:              106.583/2900.59
[main] Time assemble (wall/proc) 14.0453/128.09
[main] Time solve (wall/proc) 4.88599/65.35
[main] Stop crit:        6.94876e-14
[main] Stop crit:        0.00217834
Ebkt times:              12.8789/347.86
Eval Ebkt times:         27.8057/757.91
PiPjPk times:            17.2206/466.11
Eval PiPjPk times:       3.13697/80.53
L2prod times:            8.50901/234.47
Total time:              105.365/2840.22
[main] Time assemble (wall/proc) 14.1762/126.12
[main] Time solve (wall/proc) 4.90988/65.31
[main] Stop crit:        6.94952e-14
[main] Stop crit:        0.0021768
Ebkt times:              13.1456/362.89
Eval Ebkt times:         28.0045/766.56
PiPjPk times:            17.7056/485.13
Eval PiPjPk times:       3.02982/79.62
L2prod times:            8.53393/234.25
Total time:              105.963/2889.44
[main] Time assemble (wall/proc) 14.0413/127.95
[main] Time solve (wall/proc) 4.97353/65.94
[main] Stop crit:        6.95092e-14
[main] Stop crit:        0.00217529
Ebkt times:              13.1423/362.91
Eval Ebkt times:         27.9987/767.91
PiPjPk times:            17.5408/476.1
Eval PiPjPk times:       3.07268/77.89
L2prod times:            8.46729/235.59
Total time:              106.523/2885.38
[main] Time assemble (wall/proc) 13.9227/127.76
[main] Time solve (wall/proc) 4.89016/65.63
[main] Stop crit:        6.95159e-14
[main] Stop crit:        0.00217382
Ebkt times:              13.0595/358.6
Eval Ebkt times:         28.068/767.96
PiPjPk times:            17.5596/480.34
Eval PiPjPk times:       3.12684/82.09
L2prod times:            8.5502/237.05
Total time:              106.326/2889.92
[main] Time assemble (wall/proc) 13.9448/127.83
[main] Time solve (wall/proc) 4.90576/65.48
[main] Stop crit:        6.95113e-14
[main] Stop crit:        0.00217237
Ebkt times:              13.1658/363.3
Eval Ebkt times:         27.9041/762.45
PiPjPk times:            17.6663/485.01
Eval PiPjPk times:       3.21106/82.89
L2prod times:            8.50168/233.81
Total time:              106.431/2892.54
[main] Time assemble (wall/proc) 14.2053/128.24
[main] Time solve (wall/proc) 4.92826/65.19
[main] Stop crit:        6.95053e-14
[main] Stop crit:        0.00217094
Ebkt times:              13.2009/362.26
Eval Ebkt times:         28.0886/765.64
PiPjPk times:            17.8535/487.29
Eval PiPjPk times:       3.25758/83.13
L2prod times:            8.46397/233.7
Total time:              106.937/2894.9
[main] Time assemble (wall/proc) 14.1369/128.18
[main] Time solve (wall/proc) 4.96873/65.77
[main] Stop crit:        6.94958e-14
[main] Stop crit:        0.00216953
Ebkt times:              13.2131/356.98
Eval Ebkt times:         28.0057/761.23
PiPjPk times:            17.5035/471.6
Eval PiPjPk times:       3.21651/81.46
L2prod times:            8.6139/236.04
Total time:              107.353/2877.64
[main] Time assemble (wall/proc) 14.2544/127.5
[main] Time solve (wall/proc) 4.93229/65.43
[main] Stop crit:        6.95105e-14
[main] Stop crit:        0.00216812
Ebkt times:              12.9818/351.66
Eval Ebkt times:         27.8035/754.91
PiPjPk times:            17.3394/470.4
Eval PiPjPk times:       3.2115/84.91
L2prod times:            8.56584/233.14
Total time:              106.04/2862.9
[main] Time assemble (wall/proc) 14.3933/126.96
[main] Time solve (wall/proc) 4.95836/66.25
[main] Stop crit:        6.95291e-14
[main] Stop crit:        0.00216672
Ebkt times:              13.1592/359.91
Eval Ebkt times:         28.228/764.59
PiPjPk times:            17.5567/468.66
Eval PiPjPk times:       3.03959/76.7
L2prod times:            8.61003/237.37
Total time:              108.134/2884.66
[main] Time assemble (wall/proc) 14.191/127.56
[main] Time solve (wall/proc) 4.95903/65.55
[main] Stop crit:        6.95387e-14
[main] Stop crit:        0.00216532
Ebkt times:              13.2032/365.31
Eval Ebkt times:         28.2166/778.68
PiPjPk times:            17.5526/475.61
Eval PiPjPk times:       3.03834/77.99
L2prod times:            8.57568/237.53
Total time:              106.77/2905.47
[main] Time assemble (wall/proc) 14.0549/128.58
[main] Time solve (wall/proc) 4.90262/65.43
[main] Stop crit:        6.95659e-14
[main] Stop crit:        0.00216392
Ebkt times:              13.0504/357.67
Eval Ebkt times:         28.0684/768.45
PiPjPk times:            17.4356/475.41
Eval PiPjPk times:       3.02351/78.85
L2prod times:            8.50373/234.43
Total time:              106.063/2877.27
[main] Time assemble (wall/proc) 14.1301/127.78
[main] Time solve (wall/proc) 4.94367/65.99
[main] Stop crit:        6.96119e-14
[main] Stop crit:        0.0021625
Ebkt times:              12.9961/355.94
Eval Ebkt times:         27.7376/749.45
PiPjPk times:            17.679/485.44
Eval PiPjPk times:       3.13724/81.57
L2prod times:            8.3306/228.68
Total time:              106.279/2865.55
[main] Time assemble (wall/proc) 14.1835/127.03
[main] Time solve (wall/proc) 4.94709/65.79
[main] Stop crit:        6.96596e-14
[main] Stop crit:        0.00216106
Ebkt times:              13.143/363.96
Eval Ebkt times:         28.0376/768.78
PiPjPk times:            17.5897/482.84
Eval PiPjPk times:       2.97734/77.96
L2prod times:            8.43355/233.64
Total time:              105.917/2886.9
[main] Time assemble (wall/proc) 14.1565/128.23
[main] Time solve (wall/proc) 4.94197/65.83
[main] Stop crit:        6.97076e-14
[main] Stop crit:        0.0021596
Ebkt times:              12.9482/355.84
Eval Ebkt times:         27.9323/764.45
PiPjPk times:            17.3346/469.05
Eval PiPjPk times:       3.00241/76.09
L2prod times:            8.503/233.41
Total time:              105.858/2856.14
[main] Time assemble (wall/proc) 14.1432/126.8
[main] Time solve (wall/proc) 4.99759/65.62
[main] Stop crit:        6.97659e-14
[main] Stop crit:        0.00215811
Ebkt times:              12.9139/353.26
Eval Ebkt times:         27.8852/762.43
PiPjPk times:            17.3773/474.96
Eval PiPjPk times:       3.07841/80.6
L2prod times:            8.46526/231.23
Total time:              105.753/2864.18
[main] Time assemble (wall/proc) 14.0592/126.98
[main] Time solve (wall/proc) 4.90043/65.66
[main] Stop crit:        6.98195e-14
[main] Stop crit:        0.00215659
Ebkt times:              13.1296/362.29
Eval Ebkt times:         28.0901/771.6
PiPjPk times:            17.5125/475.26
Eval PiPjPk times:       2.99651/78.04
L2prod times:            8.50263/235.55
Total time:              106.126/2887.25
[main] Time assemble (wall/proc) 14.1242/128.11
[main] Time solve (wall/proc) 4.87966/65.18
[main] Stop crit:        6.98711e-14
[main] Stop crit:        0.00215504
Ebkt times:              12.7747/346.92
Eval Ebkt times:         27.8224/755.45
PiPjPk times:            17.1992/467.34
Eval PiPjPk times:       3.2531/82.59
L2prod times:            8.51666/232.76
Total time:              105.998/2858.84
[main] Time assemble (wall/proc) 13.9668/126.19
[main] Time solve (wall/proc) 4.89866/65.27
[main] Stop crit:        6.99353e-14
[main] Stop crit:        0.00215345
Ebkt times:              13.2169/365.94
Eval Ebkt times:         28.1549/772.7
PiPjPk times:            17.6733/482.95
Eval PiPjPk times:       3.02217/79.5
L2prod times:            8.58588/238.08
Total time:              106.513/2902.16
[main] Time assemble (wall/proc) 13.9712/128.24
[main] Time solve (wall/proc) 4.90861/65.69
[main] Stop crit:        6.99664e-14
[main] Stop crit:        0.00215183
Ebkt times:              13.0946/361.48
Eval Ebkt times:         28.1951/773.04
PiPjPk times:            17.4807/476.24
Eval PiPjPk times:       3.11376/80.58
L2prod times:            8.54898/238.23
Total time:              106.542/2895.37
[main] Time assemble (wall/proc) 14.0497/127.93
[main] Time solve (wall/proc) 5.01947/65.97
[main] Stop crit:        7.00121e-14
[main] Stop crit:        0.00215017
Ebkt times:              12.9814/355.53
Eval Ebkt times:         28.0369/766.83
PiPjPk times:            17.3386/468.9
Eval PiPjPk times:       3.14607/83.35
L2prod times:            8.64899/239.02
Total time:              106.361/2881.9
[main] Time assemble (wall/proc) 14.0749/127.5
[main] Time solve (wall/proc) 4.88312/65.35
[main] Stop crit:        7.00116e-14
[main] Stop crit:        0.00214847
Ebkt times:              13.1406/361.52
Eval Ebkt times:         28.0378/770.95
PiPjPk times:            17.469/477.62
Eval PiPjPk times:       3.06343/81.25
L2prod times:            8.62231/238.11
Total time:              106.169/2893.45
[main] Time assemble (wall/proc) 14.0102/127.78
[main] Time solve (wall/proc) 4.8777/65.61
[main] Stop crit:        7.00085e-14
[main] Stop crit:        0.00214673
Ebkt times:              13.0519/360.3
Eval Ebkt times:         28.0909/770.87
PiPjPk times:            17.3755/472.76
Eval PiPjPk times:       3.13699/82.41
L2prod times:            8.56501/234.48
Total time:              106.083/2885.49
[main] Time assemble (wall/proc) 14.0113/127.62
[main] Time solve (wall/proc) 4.89931/65.15
[main] Stop crit:        6.99896e-14
[main] Stop crit:        0.00214496
Ebkt times:              13.0003/354.52
Eval Ebkt times:         27.7876/760.98
PiPjPk times:            17.5342/479.26
Eval PiPjPk times:       3.15718/80.91
L2prod times:            8.43647/231.23
Total time:              106.05/2873.76
[main] Time assemble (wall/proc) 14.1139/127.38
[main] Time solve (wall/proc) 4.9212/65.59
[main] Stop crit:        6.9936e-14
[main] Stop crit:        0.00214315
Ebkt times:              12.998/355.74
Eval Ebkt times:         27.9613/763.34
PiPjPk times:            17.3636/470.63
Eval PiPjPk times:       3.23803/82.33
L2prod times:            8.53723/235.19
Total time:              106.248/2874.93
[main] Time assemble (wall/proc) 13.8578/127.16
[main] Time solve (wall/proc) 4.94785/65.59
[main] Stop crit:        6.98479e-14
[main] Stop crit:        0.00214131
Ebkt times:              13.1029/359.54
Eval Ebkt times:         28.0453/768.1
PiPjPk times:            17.4727/472.94
Eval PiPjPk times:       3.11585/79.01
L2prod times:            8.47258/232.28
Total time:              106.417/2880.51
[main] Time assemble (wall/proc) 14.1137/127.7
[main] Time solve (wall/proc) 4.89887/65.55
[main] Stop crit:        6.97519e-14
[main] Stop crit:        0.00213944
Ebkt times:              12.9853/357.53
Eval Ebkt times:         28.0607/768.81
PiPjPk times:            17.6028/481
Eval PiPjPk times:       3.06581/81.41
L2prod times:            8.54303/233.39
Total time:              105.815/2880.82
[main] Time assemble (wall/proc) 13.9405/127.4
[main] Time solve (wall/proc) 4.97604/65.75
[main] Stop crit:        6.96352e-14
[main] Stop crit:        0.00213754
Ebkt times:              13.0698/360.28
Eval Ebkt times:         27.9483/764.9
PiPjPk times:            17.4582/477.51
Eval PiPjPk times:       2.97938/78.31
L2prod times:            8.61862/236.48
Total time:              105.876/2878.01
[main] Time assemble (wall/proc) 14.1773/127.54
[main] Time solve (wall/proc) 4.91918/65.44
[main] Stop crit:        6.94915e-14
[main] Stop crit:        0.00213561
Ebkt times:              12.9434/354.35
Eval Ebkt times:         27.863/763.53
PiPjPk times:            17.3503/470.73
Eval PiPjPk times:       3.08867/79.51
L2prod times:            8.51902/234.11
Total time:              105.705/2861.73
[main] Time assemble (wall/proc) 13.9302/126.85
[main] Time solve (wall/proc) 4.9401/66.05
[main] Stop crit:        6.93197e-14
[main] Stop crit:        0.00213367
Ebkt times:              13.2283/365.28
Eval Ebkt times:         28.0142/766.67
PiPjPk times:            17.6218/479.72
Eval PiPjPk times:       3.03629/79.72
L2prod times:            8.55606/237.06
Total time:              106.305/2891.53
[main] Time assemble (wall/proc) 13.9651/128.14
[main] Time solve (wall/proc) 4.94594/65.39
[main] Stop crit:        6.91258e-14
[main] Stop crit:        0.00213171
Ebkt times:              13.0555/360.92
Eval Ebkt times:         27.8545/762.36
PiPjPk times:            17.3836/474.3
Eval PiPjPk times:       3.17865/81.21
L2prod times:            8.47312/234.26
Total time:              105.604/2875.48
[main] Time assemble (wall/proc) 13.9742/127.1
[main] Time solve (wall/proc) 4.91797/65.97
[main] Stop crit:        6.8927e-14
[main] Stop crit:        0.00212974
Ebkt times:              13.063/355.03
Eval Ebkt times:         27.7088/752.63
PiPjPk times:            17.4864/474.58
Eval PiPjPk times:       3.1076/80.25
L2prod times:            8.55633/234.82
Total time:              106.598/2875.65
[main] Time assemble (wall/proc) 14.1322/127.36
[main] Time solve (wall/proc) 4.97504/65.63
[main] Stop crit:        6.8705e-14
[main] Stop crit:        0.00212776
Ebkt times:              13.0958/358.73
Eval Ebkt times:         27.7887/757.51
PiPjPk times:            17.3772/473.81
Eval PiPjPk times:       3.16215/83.19
L2prod times:            8.60266/237.05
Total time:              106.29/2878.06
[main] Time assemble (wall/proc) 14.1141/127.38
[main] Time solve (wall/proc) 4.95672/66.21
[main] Stop crit:        6.84678e-14
[main] Stop crit:        0.00212578
Ebkt times:              13.0622/354.98
Eval Ebkt times:         27.6748/754.22
PiPjPk times:            17.5592/475.68
Eval PiPjPk times:       3.10806/81.13
L2prod times:            8.49551/232.85
Total time:              106.017/2862.39
[main] Time assemble (wall/proc) 14.1108/126.99
[main] Time solve (wall/proc) 4.95375/65.04
[main] Stop crit:        6.82261e-14
[main] Stop crit:        0.0021238
Ebkt times:              13.2361/364.89
Eval Ebkt times:         28.0315/766.54
PiPjPk times:            17.6267/480.66
Eval PiPjPk times:       3.04808/79.45
L2prod times:            8.53741/235.49
Total time:              106.984/2903.03
[main] Time assemble (wall/proc) 13.9597/128.19
[main] Time solve (wall/proc) 4.93102/65.52
[main] Stop crit:        6.79729e-14
[main] Stop crit:        0.00212182
Ebkt times:              12.96/352.23
Eval Ebkt times:         27.7941/757.95
PiPjPk times:            17.4148/471.57
Eval PiPjPk times:       3.22953/82.84
L2prod times:            8.42367/229.09
Total time:              106.263/2861.08
[main] Time assemble (wall/proc) 13.999/126.91
[main] Time solve (wall/proc) 4.94161/65.53
[main] Stop crit:        6.77371e-14
[main] Stop crit:        0.00211985
Ebkt times:              13.1063/361.67
Eval Ebkt times:         27.917/768.62
PiPjPk times:            17.4921/475.05
Eval PiPjPk times:       2.97163/80.64
L2prod times:            8.50089/234.68
Total time:              105.655/2877.68
[main] Time assemble (wall/proc) 14.0289/127.58
[main] Time solve (wall/proc) 4.95595/66.59
[main] Stop crit:        6.74929e-14
[main] Stop crit:        0.00211788
Ebkt times:              13.1157/361.14
Eval Ebkt times:         28.1681/771.83
PiPjPk times:            17.6315/479.3
Eval PiPjPk times:       3.01623/79.86
L2prod times:            8.51587/234.51
Total time:              106.283/2890.83
[main] Time assemble (wall/proc) 13.9618/127.9
[main] Time solve (wall/proc) 4.90524/65.77
[main] Stop crit:        6.72563e-14
[main] Stop crit:        0.00211593
Ebkt times:              13.044/357.28
Eval Ebkt times:         27.9321/768.36
PiPjPk times:            17.4825/475.03
Eval PiPjPk times:       3.18527/80.24
L2prod times:            8.53869/235.7
Total time:              106.226/2876.03
[main] Time assemble (wall/proc) 14.0797/127.25
[main] Time solve (wall/proc) 4.95481/65.37
[main] Stop crit:        6.70151e-14
[main] Stop crit:        0.00211399
Ebkt times:              13.0796/361.94
Eval Ebkt times:         28.1284/770.77
PiPjPk times:            17.6418/482.07
Eval PiPjPk times:       3.02188/78.7
L2prod times:            8.38317/230.74
Total time:              105.789/2883.76
[main] Time assemble (wall/proc) 13.9886/127.7
[main] Time solve (wall/proc) 4.93099/65.47
[main] Stop crit:        6.67936e-14
[main] Stop crit:        0.00211206
Ebkt times:              13.1274/361.87
Eval Ebkt times:         27.9728/767.09
PiPjPk times:            17.5413/481.36
Eval PiPjPk times:       2.97181/79.79
L2prod times:            8.49248/235.38
Total time:              105.506/2882.45
[main] Time assemble (wall/proc) 14.1779/127.74
[main] Time solve (wall/proc) 4.91213/65.42
[main] Stop crit:        6.65815e-14
[main] Stop crit:        0.00211015
Ebkt times:              13.0171/353.05
Eval Ebkt times:         27.7314/755.35
PiPjPk times:            17.3913/475.98
Eval PiPjPk times:       3.14537/84.14
L2prod times:            8.52235/232.75
Total time:              105.317/2852.95
[main] Time assemble (wall/proc) 14.1761/126.57
[main] Time solve (wall/proc) 4.91895/65.45
[main] Stop crit:        6.63796e-14
[main] Stop crit:        0.00210826
Ebkt times:              13.1762/362.35
Eval Ebkt times:         27.7389/755.38
PiPjPk times:            17.6544/482.85
Eval PiPjPk times:       3.11238/80.04
L2prod times:            8.43462/231.65
Total time:              106.083/2871.65
[main] Time assemble (wall/proc) 14.045/127.61
[main] Time solve (wall/proc) 4.90964/65.52
[main] Stop crit:        6.61982e-14
[main] Stop crit:        0.00210638
Ebkt times:              12.9583/353.66
Eval Ebkt times:         27.9856/767.54
PiPjPk times:            17.323/473.34
Eval PiPjPk times:       3.11441/80.06
L2prod times:            8.52066/234.71
Total time:              105.291/2865.89
[main] Time assemble (wall/proc) 13.8745/126.53
[main] Time solve (wall/proc) 4.94611/65.3
[main] Stop crit:        6.60326e-14
[main] Stop crit:        0.00210451
Ebkt times:              13.1401/361.27
Eval Ebkt times:         27.9691/759.85
PiPjPk times:            17.4377/473.07
Eval PiPjPk times:       3.12998/81.26
L2prod times:            8.49311/234.71
Total time:              106.331/2879.79
[main] Time assemble (wall/proc) 14.1308/127.74
[main] Time solve (wall/proc) 4.95381/66.04
[main] Stop crit:        6.58711e-14
[main] Stop crit:        0.00210266
Ebkt times:              13.2379/363.8
Eval Ebkt times:         28.0963/766.95
PiPjPk times:            17.5733/478.85
Eval PiPjPk times:       3.15213/79.88
L2prod times:            8.57159/234.58
Total time:              106.814/2893.33
[main] Time assemble (wall/proc) 13.9092/128.06
[main] Time solve (wall/proc) 4.94806/65.52
[main] Stop crit:        6.57221e-14
[main] 70%...
[main] Stop crit:        0.00210082
Ebkt times:              12.8654/346.42
Eval Ebkt times:         28.0568/757.8
PiPjPk times:            17.2809/465.94
Eval PiPjPk times:       3.30142/86.25
L2prod times:            8.55188/234.77
Total time:              106.704/2859.38
[main] Time assemble (wall/proc) 14.101/126.56
[main] Time solve (wall/proc) 4.92076/65.42
[main] Stop crit:        6.56123e-14
[main] Stop crit:        0.00209899
Ebkt times:              13.1285/361.62
Eval Ebkt times:         27.9351/767.53
PiPjPk times:            17.5278/480.81
Eval PiPjPk times:       3.00918/82.7
L2prod times:            8.56182/238.23
Total time:              105.825/2894.49
[main] Time assemble (wall/proc) 13.9302/127.86
[main] Time solve (wall/proc) 4.91625/65.81
[main] Stop crit:        6.54915e-14
[main] Stop crit:        0.00209717
Ebkt times:              13.0226/354.88
Eval Ebkt times:         27.7794/760.48
PiPjPk times:            17.5609/480.48
Eval PiPjPk times:       3.09914/79.91
L2prod times:            8.56105/236.59
Total time:              106.074/2881.31
[main] Time assemble (wall/proc) 14.1211/127.46
[main] Time solve (wall/proc) 4.9904/65.58
[main] Stop crit:        6.53945e-14
[main] Stop crit:        0.00209535
Ebkt times:              12.9137/354.87
Eval Ebkt times:         27.8681/759.63
PiPjPk times:            17.3419/471.37
Eval PiPjPk times:       3.08485/79.96
L2prod times:            8.52315/235.4
Total time:              105.874/2862.66
[main] Time assemble (wall/proc) 14.0202/126.95
[main] Time solve (wall/proc) 4.94496/65.95
[main] Stop crit:        6.53044e-14
[main] Stop crit:        0.00209354
Ebkt times:              13.2597/365.46
Eval Ebkt times:         28.0912/772
PiPjPk times:            17.8145/487.33
Eval PiPjPk times:       3.0198/78.04
L2prod times:            8.42596/233.13
Total time:              106.845/2900.44
[main] Time assemble (wall/proc) 14.0362/128.52
[main] Time solve (wall/proc) 4.95369/65.74
[main] Stop crit:        6.52431e-14
[main] Stop crit:        0.00209172
Ebkt times:              13.1112/362.15
Eval Ebkt times:         28.1053/771.19
PiPjPk times:            17.63/480.35
Eval PiPjPk times:       3.1076/80.8
L2prod times:            8.46581/234.15
Total time:              106.229/2885.39
[main] Time assemble (wall/proc) 14.0292/127.79
[main] Time solve (wall/proc) 4.961/66.33
[main] Stop crit:        6.51721e-14
[main] Stop crit:        0.00208989
Ebkt times:              12.9388/352.19
Eval Ebkt times:         27.9287/758.48
PiPjPk times:            17.3972/471.47
Eval PiPjPk times:       3.06518/79.75
L2prod times:            8.51158/234.48
Total time:              106.441/2860.98
[main] Time assemble (wall/proc) 14.1378/127.09
[main] Time solve (wall/proc) 4.92358/65.47
[main] Stop crit:        6.51201e-14
[main] Stop crit:        0.00208806
Ebkt times:              12.9847/355.26
Eval Ebkt times:         28.008/770.93
PiPjPk times:            17.4272/477.15
Eval PiPjPk times:       3.0562/80.81
L2prod times:            8.58721/237.87
Total time:              105.795/2878.26
[main] Time assemble (wall/proc) 14.1871/127.59
[main] Time solve (wall/proc) 4.92577/65.84
[main] Stop crit:        6.5059e-14
[main] Stop crit:        0.00208622
Ebkt times:              12.989/356.73
Eval Ebkt times:         27.7598/757.89
PiPjPk times:            17.498/478.78
Eval PiPjPk times:       3.00882/78.91
L2prod times:            8.47703/233.87
Total time:              105.511/2867.45
[main] Time assemble (wall/proc) 13.9155/127
[main] Time solve (wall/proc) 4.85551/65.49
[main] Stop crit:        6.50228e-14
[main] Stop crit:        0.00208436
Ebkt times:              13.0121/357.04
Eval Ebkt times:         27.7837/757.78
PiPjPk times:            17.4766/476.97
Eval PiPjPk times:       3.1309/80.42
L2prod times:            8.48369/232.36
Total time:              106.117/2873.63
[main] Time assemble (wall/proc) 14.0036/127.22
[main] Time solve (wall/proc) 4.84849/64.88
[main] Stop crit:        6.49745e-14
[main] Stop crit:        0.00208248
Ebkt times:              13.0267/357.3
Eval Ebkt times:         27.884/762.8
PiPjPk times:            17.4129/476.95
Eval PiPjPk times:       3.14136/82.58
L2prod times:            8.55674/237.08
Total time:              105.777/2876.81
[main] Time assemble (wall/proc) 13.96/127.07
[main] Time solve (wall/proc) 4.90051/65.64
[main] Stop crit:        6.49291e-14
[main] Stop crit:        0.00208059
Ebkt times:              13.3217/371.13
Eval Ebkt times:         28.1533/775.11
PiPjPk times:            17.6781/484.51
Eval PiPjPk times:       2.94826/75.8
L2prod times:            8.56167/237.33
Total time:              106.588/2906.5
[main] Time assemble (wall/proc) 13.9621/128.78
[main] Time solve (wall/proc) 4.94252/65.57
[main] Stop crit:        6.49069e-14
[main] Stop crit:        0.00207867
Ebkt times:              13.1813/364.31
Eval Ebkt times:         28.0488/772.31
PiPjPk times:            17.4384/476.89
Eval PiPjPk times:       2.97738/77.68
L2prod times:            8.58631/237.01
Total time:              105.987/2889.85
[main] Time assemble (wall/proc) 13.9762/127.85
[main] Time solve (wall/proc) 4.89979/65.03
[main] Stop crit:        6.48717e-14
[main] Stop crit:        0.00207673
Ebkt times:              13.2448/365.49
Eval Ebkt times:         27.8906/761.82
PiPjPk times:            17.6419/478.07
Eval PiPjPk times:       3.07265/77.13
L2prod times:            8.5548/233.85
Total time:              106.752/2888.06
[main] Time assemble (wall/proc) 14.0412/128.09
[main] Time solve (wall/proc) 4.92216/65.47
[main] Stop crit:        6.48538e-14
[main] Stop crit:        0.00207476
Ebkt times:              13.107/362.88
Eval Ebkt times:         28.1038/769.44
PiPjPk times:            17.5738/478.25
Eval PiPjPk times:       3.00387/78.91
L2prod times:            8.38203/232.57
Total time:              106.1/2887.03
[main] Time assemble (wall/proc) 14.0487/127.91
[main] Time solve (wall/proc) 4.9579/65.73
[main] Stop crit:        6.48185e-14
[main] Stop crit:        0.00207276
Ebkt times:              13.1226/363.62
Eval Ebkt times:         28.0318/768.54
PiPjPk times:            17.6888/484.47
Eval PiPjPk times:       3.03791/79.59
L2prod times:            8.45673/233.95
Total time:              105.576/2883.59
[main] Time assemble (wall/proc) 14.0888/127.78
[main] Time solve (wall/proc) 4.89096/64.98
[main] Stop crit:        6.47928e-14
[main] Stop crit:        0.00207074
Ebkt times:              12.8559/348.3
Eval Ebkt times:         27.8703/761.15
PiPjPk times:            17.1671/461.73
Eval PiPjPk times:       3.17116/80.71
L2prod times:            8.49822/233.09
Total time:              105.675/2848.05
[main] Time assemble (wall/proc) 14.1799/126.67
[main] Time solve (wall/proc) 4.94529/65.97
[main] Stop crit:        6.47708e-14
[main] Stop crit:        0.00206869
Ebkt times:              12.9637/354
Eval Ebkt times:         27.7891/756.79
PiPjPk times:            17.2982/472.91
Eval PiPjPk times:       3.10165/82.09
L2prod times:            8.51374/235.33
Total time:              105.22/2851.91
[main] Time assemble (wall/proc) 14.0164/126.41
[main] Time solve (wall/proc) 4.87974/65.24
[main] Stop crit:        6.47457e-14
[main] Stop crit:        0.00206662
Ebkt times:              13.0303/357.66
Eval Ebkt times:         28.0759/766.65
PiPjPk times:            17.4725/473.2
Eval PiPjPk times:       3.01747/77.6
L2prod times:            8.39873/232.56
Total time:              106.353/2876.53
[main] Time assemble (wall/proc) 14.1112/127.27
[main] Time solve (wall/proc) 4.9994/65.54
[main] Stop crit:        6.47295e-14
[main] Stop crit:        0.00206451
Ebkt times:              13.3273/368.1
Eval Ebkt times:         28.1441/774.41
PiPjPk times:            17.6339/481.85
Eval PiPjPk times:       2.96764/78.95
L2prod times:            8.54411/235.92
Total time:              106.575/2907.95
[main] Time assemble (wall/proc) 14.1016/128.92
[main] Time solve (wall/proc) 4.98968/65.71
[main] Stop crit:        6.47018e-14
[main] Stop crit:        0.00206239
Ebkt times:              13.1381/361.6
Eval Ebkt times:         27.9284/763.29
PiPjPk times:            17.7622/485.14
Eval PiPjPk times:       3.03673/78.75
L2prod times:            8.43764/233.06
Total time:              106.22/2883.93
[main] Time assemble (wall/proc) 14.0075/127.73
[main] Time solve (wall/proc) 4.9279/65.89
[main] Stop crit:        6.46856e-14
[main] Stop crit:        0.00206024
Ebkt times:              13.0214/358.23
Eval Ebkt times:         28.0116/766.08
PiPjPk times:            17.6525/482.27
Eval PiPjPk times:       3.08389/79.31
L2prod times:            8.50334/233.43
Total time:              105.932/2872.76
[main] Time assemble (wall/proc) 13.9833/127.28
[main] Time solve (wall/proc) 4.88617/65.06
[main] Stop crit:        6.46584e-14
[main] Stop crit:        0.00205807
Ebkt times:              13.0845/363.05
Eval Ebkt times:         28.0762/770.45
PiPjPk times:            17.5979/479.13
Eval PiPjPk times:       3.11152/80.5
L2prod times:            8.47969/234.49
Total time:              106.567/2898.43
[main] Time assemble (wall/proc) 14.0907/128.29
[main] Time solve (wall/proc) 4.93094/65.24
[main] Stop crit:        6.46389e-14
[main] Stop crit:        0.00205588
Ebkt times:              12.9961/354.03
Eval Ebkt times:         27.9376/764.58
PiPjPk times:            17.4646/477.72
Eval PiPjPk times:       3.11658/82.33
L2prod times:            8.55091/235.84
Total time:              106.039/2879.67
[main] Time assemble (wall/proc) 13.9536/127.32
[main] Time solve (wall/proc) 4.90651/65.63
[main] Stop crit:        6.46238e-14
[main] Stop crit:        0.00205368
Ebkt times:              12.9102/350.57
Eval Ebkt times:         27.7114/754.28
PiPjPk times:            17.3921/475.98
Eval PiPjPk times:       3.05227/79.59
L2prod times:            8.50404/233.4
Total time:              105.668/2856.82
[main] Time assemble (wall/proc) 13.9205/126.32
[main] Time solve (wall/proc) 4.88938/65.32
[main] Stop crit:        6.46025e-14
[main] Stop crit:        0.00205147
Ebkt times:              13.0991/360.66
Eval Ebkt times:         28.0048/768.18
PiPjPk times:            17.6303/483.77
Eval PiPjPk times:       3.00216/78.44
L2prod times:            8.47531/232.43
Total time:              106.195/2889.78
[main] Time assemble (wall/proc) 14.1029/127.9
[main] Time solve (wall/proc) 4.95166/66.3
[main] Stop crit:        6.45863e-14
[main] Stop crit:        0.00204926
Ebkt times:              13.1458/362.42
Eval Ebkt times:         28.0472/770.11
PiPjPk times:            17.4651/475.89
Eval PiPjPk times:       2.9673/79.61
L2prod times:            8.53395/235.86
Total time:              105.819/2884.9
[main] Time assemble (wall/proc) 14.024/127.79
[main] Time solve (wall/proc) 4.9261/65.17
[main] Stop crit:        6.45755e-14
[main] Stop crit:        0.00204704
Ebkt times:              13.1062/361.88
Eval Ebkt times:         27.9974/766.54
PiPjPk times:            17.5846/480.13
Eval PiPjPk times:       2.9951/77.21
L2prod times:            8.61899/239.47
Total time:              106.135/2892.45
[main] Time assemble (wall/proc) 14.0474/127.91
[main] Time solve (wall/proc) 4.93071/65.73
[main] Stop crit:        6.45589e-14
[main] Stop crit:        0.00204482
Ebkt times:              13.1074/358.52
Eval Ebkt times:         27.9649/766.19
PiPjPk times:            17.6321/482.18
Eval PiPjPk times:       3.07467/79.81
L2prod times:            8.55507/235.03
Total time:              106.577/2892.62
[main] Time assemble (wall/proc) 14.0927/128.16
[main] Time solve (wall/proc) 4.94331/65.44
[main] Stop crit:        6.45479e-14
[main] Stop crit:        0.00204261
Ebkt times:              13.0393/358.1
Eval Ebkt times:         27.9904/768.47
PiPjPk times:            17.5477/479.16
Eval PiPjPk times:       3.08587/79.05
L2prod times:            8.51657/233.34
Total time:              106.393/2885.08
[main] Time assemble (wall/proc) 14.0666/127.7
[main] Time solve (wall/proc) 4.90966/65.7
[main] Stop crit:        6.4562e-14
[main] Stop crit:        0.0020404
Ebkt times:              13.0844/362.4
Eval Ebkt times:         28.0472/770.04
PiPjPk times:            17.4475/474.69
Eval PiPjPk times:       2.9713/77.94
L2prod times:            8.45568/233.93
Total time:              105.682/2873.91
[main] Time assemble (wall/proc) 14.0587/127.61
[main] Time solve (wall/proc) 4.90138/65.28
[main] Stop crit:        6.45478e-14
[main] Stop crit:        0.00203822
Ebkt times:              13.1592/362.68
Eval Ebkt times:         28.0501/769.43
PiPjPk times:            17.5845/480.59
Eval PiPjPk times:       3.1573/82.52
L2prod times:            8.54859/235.46
Total time:              106.54/2890.33
[main] Time assemble (wall/proc) 13.9621/127.84
[main] Time solve (wall/proc) 4.95097/66.09
[main] Stop crit:        6.45463e-14
[main] Stop crit:        0.00203604
Ebkt times:              13.1227/360.42
Eval Ebkt times:         27.8929/761.31
PiPjPk times:            17.6271/481.21
Eval PiPjPk times:       3.0776/81.08
L2prod times:            8.55291/237.55
Total time:              106.496/2881.89
[main] Time assemble (wall/proc) 13.9471/127.51
[main] Time solve (wall/proc) 4.90747/65.55
[main] Stop crit:        6.45567e-14
[main] Stop crit:        0.00203389
Ebkt times:              13.0473/357.58
Eval Ebkt times:         28.0375/763.85
PiPjPk times:            17.4443/475.32
Eval PiPjPk times:       3.02343/77.46
L2prod times:            8.53365/237.03
Total time:              106.658/2882.7
[main] Time assemble (wall/proc) 14.0015/127.41
[main] Time solve (wall/proc) 4.88512/65.24
[main] Stop crit:        6.45764e-14
[main] Stop crit:        0.00203176
Ebkt times:              12.995/356.04
Eval Ebkt times:         28.1554/769.9
PiPjPk times:            17.4018/471.84
Eval PiPjPk times:       3.12827/82.93
L2prod times:            8.5427/235.71
Total time:              106.072/2878.62
[main] Time assemble (wall/proc) 14.1989/127.64
[main] Time solve (wall/proc) 4.94413/66.07
[main] Stop crit:        6.4591e-14
[main] Stop crit:        0.00202966
Ebkt times:              13.0104/357.67
Eval Ebkt times:         28.0401/771.37
PiPjPk times:            17.3873/475.35
Eval PiPjPk times:       2.96399/76.05
L2prod times:            8.50138/234.66
Total time:              105.586/2875.35
[main] Time assemble (wall/proc) 14.1337/127.53
[main] Time solve (wall/proc) 4.92173/65.6
[main] Stop crit:        6.46179e-14
[main] Stop crit:        0.00202759
Ebkt times:              13.0599/356
Eval Ebkt times:         27.8676/755.81
PiPjPk times:            17.3956/471.43
Eval PiPjPk times:       3.08895/82.56
L2prod times:            8.49414/233.63
Total time:              106.343/2869.86
[main] Time assemble (wall/proc) 14.2708/127.29
[main] Time solve (wall/proc) 4.9496/65.87
[main] Stop crit:        6.46456e-14
[main] Stop crit:        0.00202555
Ebkt times:              12.9962/353.93
Eval Ebkt times:         27.7654/758.28
PiPjPk times:            17.6269/484.32
Eval PiPjPk times:       3.06511/81.05
L2prod times:            8.46405/233.15
Total time:              105.741/2871.71
[main] Time assemble (wall/proc) 13.898/127.13
[main] Time solve (wall/proc) 4.95552/65.65
[main] Stop crit:        6.46717e-14
[main] Stop crit:        0.00202354
Ebkt times:              13.1919/362.58
Eval Ebkt times:         28.0205/769.91
PiPjPk times:            17.637/483.52
Eval PiPjPk times:       2.98491/80.21
L2prod times:            8.56131/237.27
Total time:              105.755/2886.84
[main] Time assemble (wall/proc) 13.9421/127.76
[main] Time solve (wall/proc) 4.90788/65.81
[main] Stop crit:        6.47196e-14
[main] Stop crit:        0.00202157
Ebkt times:              13.2111/366.83
Eval Ebkt times:         28.1839/774.64
PiPjPk times:            17.4955/480.98
Eval PiPjPk times:       3.0961/81.44
L2prod times:            8.57333/237.61
Total time:              106.438/2906.47
[main] Time assemble (wall/proc) 14.0843/128.55
[main] Time solve (wall/proc) 4.91055/65.18
[main] Stop crit:        6.47648e-14
[main] Stop crit:        0.00201963
Ebkt times:              13.0412/357.66
Eval Ebkt times:         28.0473/765.79
PiPjPk times:            17.5012/478.09
Eval PiPjPk times:       3.18319/81.46
L2prod times:            8.52925/235.74
Total time:              106.101/2876.04
[main] Time assemble (wall/proc) 14.12/127.52
[main] Time solve (wall/proc) 4.9262/65.86
[main] Stop crit:        6.48245e-14
[main] Stop crit:        0.00201773
Ebkt times:              13.0911/359.13
Eval Ebkt times:         27.9182/768.39
PiPjPk times:            17.4723/476.57
Eval PiPjPk times:       3.05951/78.15
L2prod times:            8.60391/240.97
Total time:              105.909/2885.41
[main] Time assemble (wall/proc) 14.0081/127.47
[main] Time solve (wall/proc) 4.97512/65.61
[main] Stop crit:        6.48939e-14
[main] Stop crit:        0.00201586
Ebkt times:              13.1042/361.17
Eval Ebkt times:         28.135/772.25
PiPjPk times:            17.7088/484.87
Eval PiPjPk times:       3.09534/81.49
L2prod times:            8.47735/233.48
Total time:              106.353/2894.18
[main] Time assemble (wall/proc) 13.9092/128.16
[main] Time solve (wall/proc) 4.89218/65.19
[main] Stop crit:        6.49613e-14
[main] Stop crit:        0.00201402
Ebkt times:              13.0825/360.67
Eval Ebkt times:         27.9914/767.51
PiPjPk times:            17.6199/481.34
Eval PiPjPk times:       2.99878/79.39
L2prod times:            8.47688/235.8
Total time:              105.926/2879.58
[main] Time assemble (wall/proc) 14.0818/127.89
[main] Time solve (wall/proc) 4.9038/65.08
[main] Stop crit:        6.50458e-14
[main] Stop crit:        0.00201222
Ebkt times:              13.1105/360.07
Eval Ebkt times:         27.9395/764.9
PiPjPk times:            17.5793/481.25
Eval PiPjPk times:       2.98244/79.13
L2prod times:            8.47492/233.75
Total time:              105.849/2879.68
[main] Time assemble (wall/proc) 14.2533/128.05
[main] Time solve (wall/proc) 4.93304/65.99
[main] Stop crit:        6.51298e-14
[main] Stop crit:        0.00201045
Ebkt times:              13.0164/357.24
Eval Ebkt times:         27.9899/765.7
PiPjPk times:            17.3261/473.23
Eval PiPjPk times:       3.15772/82.48
L2prod times:            8.57742/235.13
Total time:              106.478/2882.35
[main] Time assemble (wall/proc) 13.9355/127.07
[main] Time solve (wall/proc) 4.87963/65.39
[main] Stop crit:        6.5213e-14
[main] Stop crit:        0.00200871
Ebkt times:              13.1359/364.17
Eval Ebkt times:         28.0368/771.47
PiPjPk times:            17.6882/484.45
Eval PiPjPk times:       3.00255/78.64
L2prod times:            8.48149/235.4
Total time:              106.435/2896.82
[main] Time assemble (wall/proc) 14.0272/128.23
[main] Time solve (wall/proc) 4.96838/65.64
[main] Stop crit:        6.53015e-14
[main] Stop crit:        0.002007
Ebkt times:              13.0373/357.32
Eval Ebkt times:         27.959/759.61
PiPjPk times:            17.4485/476.93
Eval PiPjPk times:       3.13096/81.54
L2prod times:            8.50084/232.47
Total time:              105.907/2867.75
[main] Time assemble (wall/proc) 13.929/127.06
[main] Time solve (wall/proc) 4.9225/65.9
[main] Stop crit:        6.54122e-14
[main] Stop crit:        0.00200532
Ebkt times:              12.9122/353.03
Eval Ebkt times:         27.8374/759.87
PiPjPk times:            17.3005/468.22
Eval PiPjPk times:       3.21271/83.7
L2prod times:            8.5633/234.57
Total time:              106.328/2867.88
[main] Time assemble (wall/proc) 14.0798/126.83
[main] Time solve (wall/proc) 4.91539/65.45
[main] Stop crit:        6.55079e-14
[main] 80%...
[main] Stop crit:        0.00200366
Ebkt times:              12.9094/351.7
Eval Ebkt times:         27.9817/763.76
PiPjPk times:            17.386/475.67
Eval PiPjPk times:       3.05581/80.8
L2prod times:            8.53214/236.53
Total time:              105.425/2867.45
[main] Time assemble (wall/proc) 13.9339/126.99
[main] Time solve (wall/proc) 4.85474/64.95
[main] Stop crit:        6.56156e-14
[main] Stop crit:        0.00200202
Ebkt times:              13.1058/361.96
Eval Ebkt times:         28.1334/772.36
PiPjPk times:            17.3468/471.49
Eval PiPjPk times:       3.06473/81.24
L2prod times:            8.62907/239.35
Total time:              106.461/2897.09
[main] Time assemble (wall/proc) 14.0021/128.15
[main] Time solve (wall/proc) 4.92156/65.16
[main] Stop crit:        6.57174e-14
[main] Stop crit:        0.0020004
Ebkt times:              13.099/356.02
Eval Ebkt times:         27.8986/770.2
PiPjPk times:            17.4538/477.13
Eval PiPjPk times:       3.11625/80.51
L2prod times:            8.56012/234.85
Total time:              106.035/2885.17
[main] Time assemble (wall/proc) 14.0032/127.53
[main] Time solve (wall/proc) 4.95219/65.51
[main] Stop crit:        6.58292e-14
[main] Stop crit:        0.00199879
Ebkt times:              12.8806/349.78
Eval Ebkt times:         27.4756/745.18
PiPjPk times:            17.3068/469.99
Eval PiPjPk times:       3.04617/80.89
L2prod times:            8.42677/231.27
Total time:              105.662/2841.21
[main] Time assemble (wall/proc) 14.0178/125.91
[main] Time solve (wall/proc) 4.89438/65.52
[main] Stop crit:        6.59319e-14
[main] Stop crit:        0.0019972
Ebkt times:              13.0267/359.04
Eval Ebkt times:         27.9618/764.56
PiPjPk times:            17.435/474.49
Eval PiPjPk times:       3.01882/77.89
L2prod times:            8.68572/237.47
Total time:              106.009/2876.33
[main] Time assemble (wall/proc) 14.0475/127.4
[main] Time solve (wall/proc) 4.92193/65.64
[main] Stop crit:        6.60329e-14
[main] Stop crit:        0.00199561
Ebkt times:              12.9422/354.99
Eval Ebkt times:         27.947/768.5
PiPjPk times:            17.4066/478.89
Eval PiPjPk times:       3.13882/81.3
L2prod times:            8.66005/236.5
Total time:              105.593/2876.11
[main] Time assemble (wall/proc) 13.9886/127.33
[main] Time solve (wall/proc) 4.9403/65.32
[main] Stop crit:        6.61087e-14
[main] Stop crit:        0.00199404
Ebkt times:              13.0206/357.19
Eval Ebkt times:         27.7834/763.82
PiPjPk times:            17.5832/480.96
Eval PiPjPk times:       3.11501/79.55
L2prod times:            8.60561/236.01
Total time:              105.698/2868.69
[main] Time assemble (wall/proc) 14.0412/127.1
[main] Time solve (wall/proc) 4.89074/65.06
[main] Stop crit:        6.61968e-14
[main] Stop crit:        0.00199247
Ebkt times:              12.9516/351.88
Eval Ebkt times:         27.7362/758.84
PiPjPk times:            17.4761/478.26
Eval PiPjPk times:       3.14914/82.54
L2prod times:            8.52568/232.97
Total time:              105.703/2864.55
[main] Time assemble (wall/proc) 14.1034/127.01
[main] Time solve (wall/proc) 4.97488/65.91
[main] Stop crit:        6.62879e-14
[main] Stop crit:        0.00199091
Ebkt times:              12.985/355.85
Eval Ebkt times:         28.0086/765.38
PiPjPk times:            17.6065/482.59
Eval PiPjPk times:       3.15513/81.3
L2prod times:            8.50656/233.45
Total time:              106.333/2890.74
[main] Time assemble (wall/proc) 13.624/127.33
[main] Time solve (wall/proc) 4.90777/65.52
[main] Stop crit:        6.6357e-14
[main] Stop crit:        0.00198934
Ebkt times:              13.0561/357.8
Eval Ebkt times:         27.9901/767.63
PiPjPk times:            17.3643/472.73
Eval PiPjPk times:       3.06141/80.28
L2prod times:            8.53119/234.77
Total time:              105.561/2864.12
[main] Time assemble (wall/proc) 14.1731/127
[main] Time solve (wall/proc) 4.91133/65.59
[main] Stop crit:        6.64096e-14
[main] Stop crit:        0.00198778
Ebkt times:              13.2131/364.03
Eval Ebkt times:         28.0347/766.4
PiPjPk times:            17.6303/482.5
Eval PiPjPk times:       3.07109/80.64
L2prod times:            8.57814/239.13
Total time:              106.778/2901.13
[main] Time assemble (wall/proc) 13.9725/128.21
[main] Time solve (wall/proc) 4.9539/65.65
[main] Stop crit:        6.64672e-14
[main] Stop crit:        0.00198621
Ebkt times:              13.053/357.95
Eval Ebkt times:         28.1633/774.52
PiPjPk times:            17.4615/476.45
Eval PiPjPk times:       3.03063/77.26
L2prod times:            8.5566/237.65
Total time:              106.472/2895.2
[main] Time assemble (wall/proc) 14.1745/128.03
[main] Time solve (wall/proc) 4.92085/65.58
[main] Stop crit:        6.65087e-14
[main] Stop crit:        0.00198465
Ebkt times:              13.0196/356.83
Eval Ebkt times:         27.8566/763.29
PiPjPk times:            17.5331/479.23
Eval PiPjPk times:       3.04849/80.11
L2prod times:            8.48696/232.55
Total time:              106.12/2882.02
[main] Time assemble (wall/proc) 13.8983/127.29
[main] Time solve (wall/proc) 4.89267/65.39
[main] Stop crit:        6.6546e-14
[main] Stop crit:        0.00198308
Ebkt times:              13.1824/364.44
Eval Ebkt times:         28.0398/763.95
PiPjPk times:            17.5352/474.66
Eval PiPjPk times:       3.16159/81.59
L2prod times:            8.51635/233.07
Total time:              107.093/2888.92
[main] Time assemble (wall/proc) 14.3121/128.01
[main] Time solve (wall/proc) 4.94703/65.81
[main] Stop crit:        6.65585e-14
[main] Stop crit:        0.0019815
Ebkt times:              13.0352/358.26
Eval Ebkt times:         28.0412/773.93
PiPjPk times:            17.527/477.92
Eval PiPjPk times:       3.08332/80.78
L2prod times:            8.50185/234.55
Total time:              106.094/2890.57
[main] Time assemble (wall/proc) 13.9513/127.64
[main] Time solve (wall/proc) 4.97782/65.52
[main] Stop crit:        6.65648e-14
[main] Stop crit:        0.00197992
Ebkt times:              12.9243/350.53
Eval Ebkt times:         27.7009/752.86
PiPjPk times:            17.3544/472.86
Eval PiPjPk times:       3.08577/80.54
L2prod times:            8.45807/230.19
Total time:              105.761/2851.62
[main] Time assemble (wall/proc) 14.2083/126.49
[main] Time solve (wall/proc) 4.91182/65.33
[main] Stop crit:        6.65514e-14
[main] Stop crit:        0.00197834
Ebkt times:              13.0639/356.89
Eval Ebkt times:         27.5823/748.13
PiPjPk times:            17.3553/472.19
Eval PiPjPk times:       3.14947/81.02
L2prod times:            8.47949/231.12
Total time:              105.918/2855.02
[main] Time assemble (wall/proc) 14.0249/126.31
[main] Time solve (wall/proc) 4.94203/66.25
[main] Stop crit:        6.65304e-14
[main] Stop crit:        0.00197675
Ebkt times:              13.1929/363.75
Eval Ebkt times:         28.1515/769.13
PiPjPk times:            17.6164/479.83
Eval PiPjPk times:       3.09974/77.91
L2prod times:            8.48651/235.77
Total time:              106.707/2894.69
[main] Time assemble (wall/proc) 13.9889/128.22
[main] Time solve (wall/proc) 4.95323/65.68
[main] Stop crit:        6.65046e-14
[main] Stop crit:        0.00197516
Ebkt times:              13.057/356.83
Eval Ebkt times:         27.9055/762.71
PiPjPk times:            17.615/482
Eval PiPjPk times:       3.03702/79.43
L2prod times:            8.49651/235.32
Total time:              105.865/2878.49
[main] Time assemble (wall/proc) 13.9002/127.05
[main] Time solve (wall/proc) 4.8908/65.24
[main] Stop crit:        6.6462e-14
[main] Stop crit:        0.00197356
Ebkt times:              13.2294/365.49
Eval Ebkt times:         28.1331/771.89
PiPjPk times:            17.7397/486.02
Eval PiPjPk times:       3.04288/79.21
L2prod times:            8.49262/235.23
Total time:              106.435/2900.22
[main] Time assemble (wall/proc) 14.1101/128.71
[main] Time solve (wall/proc) 4.92092/65.46
[main] Stop crit:        6.64115e-14
[main] Stop crit:        0.00197196
Ebkt times:              12.7588/348.44
Eval Ebkt times:         27.5523/749
PiPjPk times:            17.359/473.47
Eval PiPjPk times:       3.17421/84.3
L2prod times:            8.46145/228.28
Total time:              105.32/2846.66
[main] Time assemble (wall/proc) 13.9376/125.94
[main] Time solve (wall/proc) 4.93904/65.43
[main] Stop crit:        6.63748e-14
[main] Stop crit:        0.00197035
Ebkt times:              13.0594/359.38
Eval Ebkt times:         28.043/767.8
PiPjPk times:            17.4761/475.63
Eval PiPjPk times:       3.09192/80.04
L2prod times:            8.46913/235.47
Total time:              105.976/2880.48
[main] Time assemble (wall/proc) 13.9477/127.52
[main] Time solve (wall/proc) 4.91484/65.95
[main] Stop crit:        6.63119e-14
[main] Stop crit:        0.00196875
Ebkt times:              13.0392/357.8
Eval Ebkt times:         28.121/775.2
PiPjPk times:            17.5042/478.57
Eval PiPjPk times:       3.12508/79.93
L2prod times:            8.4796/233.05
Total time:              106.421/2893.2
[main] Time assemble (wall/proc) 13.9283/127.8
[main] Time solve (wall/proc) 4.90531/65.51
[main] Stop crit:        6.62417e-14
[main] Stop crit:        0.00196714
Ebkt times:              12.7669/337.95
Eval Ebkt times:         27.4673/718.52
PiPjPk times:            17.3524/456.6
Eval PiPjPk times:       3.69978/92.13
L2prod times:            8.47227/224.32
Total time:              109.069/2823.15
[main] Time assemble (wall/proc) 14.2544/124.98
[main] Time solve (wall/proc) 4.92684/65.67
[main] Stop crit:        6.61826e-14
[main] Stop crit:        0.00196553
Ebkt times:              13.1174/357.93
Eval Ebkt times:         27.8713/753.11
PiPjPk times:            17.5812/480.96
Eval PiPjPk times:       3.14389/81.73
L2prod times:            8.46134/230.89
Total time:              106.838/2870.04
[main] Time assemble (wall/proc) 14.3291/127.35
[main] Time solve (wall/proc) 4.94283/65.53
[main] Stop crit:        6.60992e-14
[main] Stop crit:        0.00196392
Ebkt times:              13.0638/358.44
Eval Ebkt times:         27.8394/757.89
PiPjPk times:            17.6108/479.46
Eval PiPjPk times:       3.0734/83.23
L2prod times:            8.46934/232.03
Total time:              105.836/2864.14
[main] Time assemble (wall/proc) 14.1702/127.07
[main] Time solve (wall/proc) 4.96937/65.66
[main] Stop crit:        6.60225e-14
[main] Stop crit:        0.00196231
Ebkt times:              12.9853/354.2
Eval Ebkt times:         27.9809/761.68
PiPjPk times:            17.6249/481.96
Eval PiPjPk times:       3.08534/82.55
L2prod times:            8.58123/233.86
Total time:              106.103/2870.72
[main] Time assemble (wall/proc) 14.2393/127.48
[main] Time solve (wall/proc) 4.95918/65.51
[main] Stop crit:        6.59567e-14
[main] Stop crit:        0.0019607
Ebkt times:              13.2631/301.38
Eval Ebkt times:         28.8337/645.82
PiPjPk times:            17.3108/386.48
Eval PiPjPk times:       5.92579/115.66
L2prod times:            8.89732/201.18
Total time:              130.548/2808.3
[main] Time assemble (wall/proc) 15.2277/123.7
[main] Time solve (wall/proc) 4.99237/65.35
[main] Stop crit:        6.58742e-14
[main] Stop crit:        0.00195909
Ebkt times:              13.0648/355.62
Eval Ebkt times:         27.8416/758.45
PiPjPk times:            17.5116/477.07
Eval PiPjPk times:       3.1309/83.46
L2prod times:            8.6041/232.93
Total time:              105.704/2858.92
[main] Time assemble (wall/proc) 14.1713/126.9
[main] Time solve (wall/proc) 4.98971/65.83
[main] Stop crit:        6.57938e-14
[main] Stop crit:        0.00195748
Ebkt times:              12.9571/352.78
Eval Ebkt times:         28.1055/770.22
PiPjPk times:            17.4957/476.52
Eval PiPjPk times:       3.14514/81.2
L2prod times:            8.53713/235.44
Total time:              106.719/2885.8
[main] Time assemble (wall/proc) 14.2993/127.97
[main] Time solve (wall/proc) 4.97258/65.93
[main] Stop crit:        6.57273e-14
[main] Stop crit:        0.00195587
Ebkt times:              13.1408/358.62
Eval Ebkt times:         27.9982/760.26
PiPjPk times:            17.4453/471.68
Eval PiPjPk times:       3.28042/84.03
L2prod times:            8.566/234.01
Total time:              106.653/2872.2
[main] Time assemble (wall/proc) 14.1522/127.18
[main] Time solve (wall/proc) 4.91337/65.35
[main] Stop crit:        6.56452e-14
[main] Stop crit:        0.00195427
Ebkt times:              13.0864/359.41
Eval Ebkt times:         28.0059/767.33
PiPjPk times:            17.4281/474.55
Eval PiPjPk times:       3.03424/79.15
L2prod times:            8.5546/234.61
Total time:              106.089/2874.47
[main] Time assemble (wall/proc) 14.1705/127.51
[main] Time solve (wall/proc) 4.91753/65.72
[main] Stop crit:        6.55786e-14
[main] Stop crit:        0.00195266
Ebkt times:              13.1703/365.01
Eval Ebkt times:         28.0708/767.36
PiPjPk times:            17.7986/490.27
Eval PiPjPk times:       3.10723/82.12
L2prod times:            8.44008/232.76
Total time:              106.097/2890.39
[main] Time assemble (wall/proc) 14.0453/128.16
[main] Time solve (wall/proc) 4.92313/65.54
[main] Stop crit:        6.5506e-14
[main] Stop crit:        0.00195106
Ebkt times:              13.0097/358.97
Eval Ebkt times:         27.9963/765.88
PiPjPk times:            17.6234/480.62
Eval PiPjPk times:       2.98696/78.16
L2prod times:            8.48482/234.29
Total time:              106.103/2886.69
[main] Time assemble (wall/proc) 14.2234/128.02
[main] Time solve (wall/proc) 4.91682/65.39
[main] Stop crit:        6.54289e-14
[main] Stop crit:        0.00194945
Ebkt times:              13.0649/358.05
Eval Ebkt times:         27.9568/761.67
PiPjPk times:            17.6032/479.34
Eval PiPjPk times:       3.23402/83.28
L2prod times:            8.52736/233.14
Total time:              106.957/2879.37
[main] Time assemble (wall/proc) 14.0128/127.43
[main] Time solve (wall/proc) 4.90335/65.87
[main] Stop crit:        6.53602e-14
[main] Stop crit:        0.00194784
Ebkt times:              13.0925/360.09
Eval Ebkt times:         28.1482/774.09
PiPjPk times:            17.4382/475.04
Eval PiPjPk times:       3.03279/80.63
L2prod times:            8.5317/234.61
Total time:              105.948/2887.89
[main] Time assemble (wall/proc) 14.0576/127.96
[main] Time solve (wall/proc) 4.96079/65.61
[main] Stop crit:        6.52885e-14
[main] Stop crit:        0.00194623
Ebkt times:              13.0584/359.58
Eval Ebkt times:         28.0284/768.64
PiPjPk times:            17.6605/484.55
Eval PiPjPk times:       3.1276/82.63
L2prod times:            8.51622/235.5
Total time:              106.044/2890.23
[main] Time assemble (wall/proc) 14.0899/127.92
[main] Time solve (wall/proc) 5.01481/65.51
[main] Stop crit:        6.52143e-14
[main] Stop crit:        0.00194461
Ebkt times:              13.0959/359.92
Eval Ebkt times:         28.0742/772.11
PiPjPk times:            17.6827/482.08
Eval PiPjPk times:       3.07433/81.47
L2prod times:            8.44793/233.46
Total time:              105.812/2887.66
[main] Time assemble (wall/proc) 14.007/127.75
[main] Time solve (wall/proc) 4.96096/65.89
[main] Stop crit:        6.51444e-14
[main] Stop crit:        0.00194299
Ebkt times:              13.1704/364.54
Eval Ebkt times:         28.1182/775.17
PiPjPk times:            17.5639/475.05
Eval PiPjPk times:       3.10785/82.22
L2prod times:            8.55958/235.8
Total time:              106.724/2898.3
[main] Time assemble (wall/proc) 14.1131/128.33
[main] Time solve (wall/proc) 4.87087/64.69
[main] Stop crit:        6.50609e-14
[main] Stop crit:        0.00194137
Ebkt times:              13.0064/357.42
Eval Ebkt times:         27.9771/772.24
PiPjPk times:            17.3498/474.51
Eval PiPjPk times:       3.03428/79.88
L2prod times:            8.47663/233.59
Total time:              105.831/2880.82
[main] Time assemble (wall/proc) 14.0631/127.35
[main] Time solve (wall/proc) 4.98609/66.19
[main] Stop crit:        6.49832e-14
[main] Stop crit:        0.00193973
Ebkt times:              13.0517/360.11
Eval Ebkt times:         28.1766/773.11
PiPjPk times:            17.6587/483.58
Eval PiPjPk times:       3.20891/83.53
L2prod times:            8.49332/232.68
Total time:              106.433/2893.25
[main] Time assemble (wall/proc) 14.1001/128.06
[main] Time solve (wall/proc) 4.94877/66.06
[main] Stop crit:        6.4892e-14
[main] Stop crit:        0.00193808
Ebkt times:              13.0232/358.65
Eval Ebkt times:         27.9565/764.09
PiPjPk times:            17.4907/473.71
Eval PiPjPk times:       3.0496/78.68
L2prod times:            8.46249/232.48
Total time:              106.079/2872.35
[main] Time assemble (wall/proc) 14.0242/127.39
[main] Time solve (wall/proc) 4.95031/65.96
[main] Stop crit:        6.48091e-14
[main] Stop crit:        0.00193642
Ebkt times:              13.1785/364.29
Eval Ebkt times:         27.9793/761.04
PiPjPk times:            17.6271/480.06
Eval PiPjPk times:       3.05306/80.8
L2prod times:            8.55013/236.99
Total time:              106.233/2883.5
[main] Time assemble (wall/proc) 13.9859/127.89
[main] Time solve (wall/proc) 4.88349/65.48
[main] Stop crit:        6.47138e-14
[main] Stop crit:        0.00193475
Ebkt times:              13.0878/362.18
Eval Ebkt times:         28.2533/778.92
PiPjPk times:            17.7641/486.11
Eval PiPjPk times:       3.03383/80.2
L2prod times:            8.52706/235.23
Total time:              106.234/2905.73
[main] Time assemble (wall/proc) 14.113/128.6
[main] Time solve (wall/proc) 4.89467/65.04
[main] Stop crit:        6.46144e-14
[main] Stop crit:        0.00193306
Ebkt times:              13.1699/363.81
Eval Ebkt times:         27.8974/764.86
PiPjPk times:            17.4875/475.41
Eval PiPjPk times:       3.05077/80.23
L2prod times:            8.55902/236.21
Total time:              105.941/2884.71
[main] Time assemble (wall/proc) 13.972/127.89
[main] Time solve (wall/proc) 4.97656/65.74
[main] Stop crit:        6.4507e-14
[main] Stop crit:        0.00193136
Ebkt times:              12.9989/354.34
Eval Ebkt times:         27.9543/763.67
PiPjPk times:            17.4365/476.56
Eval PiPjPk times:       3.21393/82.8
L2prod times:            8.64814/236.28
Total time:              106.404/2884.02
[main] Time assemble (wall/proc) 13.9715/127.3
[main] Time solve (wall/proc) 4.861/65.01
[main] Stop crit:        6.44005e-14
[main] Stop crit:        0.00192964
Ebkt times:              13.1969/365.21
Eval Ebkt times:         28.263/783.58
PiPjPk times:            17.8273/489.74
Eval PiPjPk times:       2.95132/78.73
L2prod times:            8.42937/234.19
Total time:              106.119/2912.66
[main] Time assemble (wall/proc) 14.2181/129.22
[main] Time solve (wall/proc) 4.9438/65.39
[main] Stop crit:        6.4277e-14
[main] Stop crit:        0.00192789
Ebkt times:              13.091/360.53
Eval Ebkt times:         27.9667/765.19
PiPjPk times:            17.5677/483.27
Eval PiPjPk times:       3.08369/81.59
L2prod times:            8.53955/234.84
Total time:              105.537/2876.84
[main] Time assemble (wall/proc) 13.9849/127.49
[main] Time solve (wall/proc) 4.91008/65.43
[main] Stop crit:        6.41609e-14
[main] Stop crit:        0.00192613
Ebkt times:              13.0953/360.21
Eval Ebkt times:         27.8838/762.07
PiPjPk times:            17.644/476.25
Eval PiPjPk times:       3.09611/79.05
L2prod times:            8.40853/229.17
Total time:              106.896/2877.3
[main] Time assemble (wall/proc) 14.1555/127.58
[main] Time solve (wall/proc) 4.92592/65.4
[main] Stop crit:        6.40253e-14
[main] 90%...
[main] Stop crit:        0.00192434
Ebkt times:              12.873/352.01
Eval Ebkt times:         27.8539/760.54
PiPjPk times:            17.4505/477.91
Eval PiPjPk times:       3.03148/78.25
L2prod times:            8.53802/235.62
Total time:              105.656/2867.23
[main] Time assemble (wall/proc) 13.9551/126.9
[main] Time solve (wall/proc) 4.93937/65.33
[main] Stop crit:        6.38989e-14
[main] Stop crit:        0.00192253
Ebkt times:              13.0297/358.19
Eval Ebkt times:         27.8273/761.76
PiPjPk times:            17.4298/474.01
Eval PiPjPk times:       3.18915/82.32
L2prod times:            8.44935/232.45
Total time:              105.838/2866.52
[main] Time assemble (wall/proc) 14.1068/127.19
[main] Time solve (wall/proc) 4.91844/65.61
[main] Stop crit:        6.37617e-14
[main] Stop crit:        0.0019207
Ebkt times:              12.9592/354.79
Eval Ebkt times:         27.9732/765.73
PiPjPk times:            17.5446/479.15
Eval PiPjPk times:       3.13762/83.13
L2prod times:            8.52957/235.09
Total time:              105.987/2878.52
[main] Time assemble (wall/proc) 14.1088/127.93
[main] Time solve (wall/proc) 4.91635/65.34
[main] Stop crit:        6.36326e-14
[main] Stop crit:        0.00191884
Ebkt times:              13.0526/359.34
Eval Ebkt times:         27.9209/764.83
PiPjPk times:            17.6181/479.8
Eval PiPjPk times:       3.06883/81.1
L2prod times:            8.55522/235.04
Total time:              106.211/2886.47
[main] Time assemble (wall/proc) 14.0091/127.63
[main] Time solve (wall/proc) 4.90142/65.41
[main] Stop crit:        6.34934e-14
[main] Stop crit:        0.00191696
Ebkt times:              13.2674/366.45
Eval Ebkt times:         28.0438/769.63
PiPjPk times:            17.7444/485.33
Eval PiPjPk times:       3.03269/79.18
L2prod times:            8.46021/233.9
Total time:              106.62/2896.39
[main] Time assemble (wall/proc) 14.202/128.66
[main] Time solve (wall/proc) 4.92256/65.57
[main] Stop crit:        6.33478e-14
[main] Stop crit:        0.00191505
Ebkt times:              13.0795/358.6
Eval Ebkt times:         28.0261/769.32
PiPjPk times:            17.5385/481.22
Eval PiPjPk times:       3.00412/80.23
L2prod times:            8.56254/236.46
Total time:              105.893/2885.69
[main] Time assemble (wall/proc) 13.9744/127.64
[main] Time solve (wall/proc) 4.89056/65.23
[main] Stop crit:        6.32167e-14
[main] Stop crit:        0.00191312
Ebkt times:              13.0608/359.1
Eval Ebkt times:         27.9491/765.37
PiPjPk times:            17.4649/474.76
Eval PiPjPk times:       3.1378/80.58
L2prod times:            8.58669/236.44
Total time:              106.341/2885.53
[main] Time assemble (wall/proc) 14.0824/127.51
[main] Time solve (wall/proc) 4.94297/65.05
[main] Stop crit:        6.30946e-14
[main] Stop crit:        0.00191118
Ebkt times:              13.0157/357.27
Eval Ebkt times:         28.1208/772.76
PiPjPk times:            17.4641/477.51
Eval PiPjPk times:       3.1026/81.23
L2prod times:            8.51968/235.03
Total time:              106.381/2890.32
[main] Time assemble (wall/proc) 13.9936/127.75
[main] Time solve (wall/proc) 4.95582/65.58
[main] Stop crit:        6.29529e-14
[main] Stop crit:        0.00190921
Ebkt times:              12.9625/355.2
Eval Ebkt times:         27.8361/760.85
PiPjPk times:            17.2307/470.98
Eval PiPjPk times:       3.05294/80.34
L2prod times:            8.58581/236.84
Total time:              105.338/2855.97
[main] Time assemble (wall/proc) 14.1084/126.41
[main] Time solve (wall/proc) 4.96077/65.16
[main] Stop crit:        6.28204e-14
[main] Stop crit:        0.00190722
Ebkt times:              12.9562/354.41
Eval Ebkt times:         27.8494/760.51
PiPjPk times:            17.3984/470.44
Eval PiPjPk times:       3.09396/78.68
L2prod times:            8.47132/234.18
Total time:              106.157/2866.87
[main] Time assemble (wall/proc) 13.9595/126.93
[main] Time solve (wall/proc) 4.85101/65.41
[main] Stop crit:        6.27091e-14
[main] Stop crit:        0.00190521
Ebkt times:              13.0142/355.61
Eval Ebkt times:         27.9016/764.82
PiPjPk times:            17.3954/473.04
Eval PiPjPk times:       3.14013/83.52
L2prod times:            8.58052/237.96
Total time:              106.17/2885.95
[main] Time assemble (wall/proc) 13.9738/127.31
[main] Time solve (wall/proc) 4.91493/65.83
[main] Stop crit:        6.25951e-14
[main] Stop crit:        0.00190319
Ebkt times:              12.9934/361.06
Eval Ebkt times:         28.0221/770.93
PiPjPk times:            17.5329/480.31
Eval PiPjPk times:       2.95809/77.59
L2prod times:            8.5396/236.36
Total time:              105.492/2886.51
[main] Time assemble (wall/proc) 14.0357/127.71
[main] Time solve (wall/proc) 4.96422/65.53
[main] Stop crit:        6.24831e-14
[main] Stop crit:        0.00190116
Ebkt times:              13.0906/362.05
Eval Ebkt times:         28.2269/775.32
PiPjPk times:            17.3958/474.67
Eval PiPjPk times:       3.09922/82.72
L2prod times:            8.5941/237.67
Total time:              106.699/2903.28
[main] Time assemble (wall/proc) 14.185/128.3
[main] Time solve (wall/proc) 4.92755/65.34
[main] Stop crit:        6.23883e-14
[main] Stop crit:        0.00189912
Ebkt times:              12.9264/349.6
Eval Ebkt times:         27.6258/748.28
PiPjPk times:            17.3894/472.74
Eval PiPjPk times:       3.15777/80.99
L2prod times:            8.46822/231.56
Total time:              105.424/2837.08
[main] Time assemble (wall/proc) 13.9322/125.59
[main] Time solve (wall/proc) 4.89718/65.25
[main] Stop crit:        6.2304e-14
[main] Stop crit:        0.00189707
Ebkt times:              13.0757/361.51
Eval Ebkt times:         28.2033/776.03
PiPjPk times:            17.4265/477.36
Eval PiPjPk times:       3.02069/79.54
L2prod times:            8.58148/239.37
Total time:              106.049/2896.81
[main] Time assemble (wall/proc) 14.0074/128.12
[main] Time solve (wall/proc) 4.90313/65.38
[main] Stop crit:        6.22227e-14
[main] Stop crit:        0.00189502
Ebkt times:              13.1322/360.47
Eval Ebkt times:         27.854/760.38
PiPjPk times:            17.5652/482.45
Eval PiPjPk times:       3.10864/81.84
L2prod times:            8.54034/235.83
Total time:              105.855/2885.18
[main] Time assemble (wall/proc) 14.0409/127.57
[main] Time solve (wall/proc) 4.94125/65.74
[main] Stop crit:        6.21535e-14
[main] Stop crit:        0.00189297
Ebkt times:              13.1785/365.97
Eval Ebkt times:         28.0255/767.85
PiPjPk times:            17.706/482.5
Eval PiPjPk times:       3.04138/79.49
L2prod times:            8.49215/235.27
Total time:              106.12/2889.71
[main] Time assemble (wall/proc) 14.0673/128.01
[main] Time solve (wall/proc) 4.91959/65.66
[main] Stop crit:        6.20926e-14
[main] Stop crit:        0.00189092
Ebkt times:              13.0379/359.06
Eval Ebkt times:         27.9989/770.73
PiPjPk times:            17.5231/474.57
Eval PiPjPk times:       3.05657/78.4
L2prod times:            8.51725/236.51
Total time:              106.334/2879.02
[main] Time assemble (wall/proc) 14.0106/127.5
[main] Time solve (wall/proc) 4.94208/65.17
[main] Stop crit:        6.20605e-14
[main] Stop crit:        0.00188888
Ebkt times:              13.0409/359.15
Eval Ebkt times:         27.8651/764.19
PiPjPk times:            17.5012/476.27
Eval PiPjPk times:       3.01706/78.35
L2prod times:            8.482/235.36
Total time:              105.79/2874.72
[main] Time assemble (wall/proc) 14.0971/127.39
[main] Time solve (wall/proc) 4.96027/66.2
[main] Stop crit:        6.20013e-14
[main] Stop crit:        0.00188685
Ebkt times:              13.1032/361.94
Eval Ebkt times:         28.0545/773.3
PiPjPk times:            17.6811/485.39
Eval PiPjPk times:       2.98888/79.66
L2prod times:            8.46367/233.71
Total time:              105.808/2890.21
[main] Time assemble (wall/proc) 14.1505/128.07
[main] Time solve (wall/proc) 4.90107/65.07
[main] Stop crit:        6.19914e-14
[main] Stop crit:        0.00188483
Ebkt times:              13.1427/362.55
Eval Ebkt times:         27.9856/771.19
PiPjPk times:            17.7397/488.37
Eval PiPjPk times:       3.02006/79.63
L2prod times:            8.51713/234.68
Total time:              105.692/2891.02
[main] Time assemble (wall/proc) 14.0776/128.31
[main] Time solve (wall/proc) 4.97739/66.23
[main] Stop crit:        6.1967e-14
[main] Stop crit:        0.00188283
Ebkt times:              13.0742/360.43
Eval Ebkt times:         27.8273/760.43
PiPjPk times:            17.6268/485.86
Eval PiPjPk times:       3.14627/82.96
L2prod times:            8.46559/231.23
Total time:              105.483/2881.4
[main] Time assemble (wall/proc) 14.0418/127.86
[main] Time solve (wall/proc) 4.90973/65.62
[main] Stop crit:        6.19608e-14
[main] Stop crit:        0.00188085
Ebkt times:              13.2255/362.11
Eval Ebkt times:         27.9187/762.78
PiPjPk times:            17.5602/477.04
Eval PiPjPk times:       3.14219/81.52
L2prod times:            8.59298/236.64
Total time:              107.068/2890
[main] Time assemble (wall/proc) 14.0899/127.84
[main] Time solve (wall/proc) 4.84911/65.4
[main] Stop crit:        6.1952e-14
[main] Stop crit:        0.0018789
Ebkt times:              12.8215/350.14
Eval Ebkt times:         27.7956/764.16
PiPjPk times:            17.2739/469.22
Eval PiPjPk times:       3.26376/83.21
L2prod times:            8.51798/236.23
Total time:              105.633/2866.53
[main] Time assemble (wall/proc) 14.114/126.73
[main] Time solve (wall/proc) 4.91378/65.5
[main] Stop crit:        6.19742e-14
[main] Stop crit:        0.00187697
Ebkt times:              13.139/360.95
Eval Ebkt times:         28.136/775.43
PiPjPk times:            17.4867/479.68
Eval PiPjPk times:       3.11521/82.54
L2prod times:            8.51461/235.31
Total time:              106.153/2894.14
[main] Time assemble (wall/proc) 14.0267/127.78
[main] Time solve (wall/proc) 4.95498/65.95
[main] Stop crit:        6.19973e-14
[main] Stop crit:        0.00187506
Ebkt times:              12.9541/354.76
Eval Ebkt times:         27.7263/754.83
PiPjPk times:            17.4432/472.56
Eval PiPjPk times:       3.00715/80.22
L2prod times:            8.50273/235.72
Total time:              106.327/2866.78
[main] Time assemble (wall/proc) 14.038/126.97
[main] Time solve (wall/proc) 4.83533/65.31
[main] Stop crit:        6.20272e-14
[main] Stop crit:        0.00187319
Ebkt times:              13.082/359.47
Eval Ebkt times:         28.0015/771.22
PiPjPk times:            17.5938/480.25
Eval PiPjPk times:       2.97595/78.12
L2prod times:            8.4921/235.45
Total time:              105.863/2885.54
[main] Time assemble (wall/proc) 14.0894/127.87
[main] Time solve (wall/proc) 4.9839/65.86
[main] Stop crit:        6.20632e-14
[main] Stop crit:        0.00187135
Ebkt times:              13.2662/366.19
Eval Ebkt times:         28.1605/775.52
PiPjPk times:            17.6547/488.5
Eval PiPjPk times:       3.05861/78.92
L2prod times:            8.55178/236.29
Total time:              106.098/2902.71
[main] Time assemble (wall/proc) 14.0523/128.46
[main] Time solve (wall/proc) 4.96745/65.76
[main] Stop crit:        6.21009e-14
[main] Stop crit:        0.00186955
Ebkt times:              13.1511/364.05
Eval Ebkt times:         28.0957/771.8
PiPjPk times:            17.5221/475.47
Eval PiPjPk times:       3.02608/81.47
L2prod times:            8.53769/236.09
Total time:              106.222/2896.87
[main] Time assemble (wall/proc) 14.1842/128.22
[main] Time solve (wall/proc) 4.9161/65.37
[main] Stop crit:        6.21604e-14
[main] Stop crit:        0.00186778
Ebkt times:              13.066/359.14
Eval Ebkt times:         28.0356/773.3
PiPjPk times:            17.6603/485.18
Eval PiPjPk times:       3.0279/81.21
L2prod times:            8.45401/234.09
Total time:              105.565/2890.53
[main] Time assemble (wall/proc) 14.188/128.19
[main] Time solve (wall/proc) 4.9023/65.22
[main] Stop crit:        6.2222e-14
[main] Stop crit:        0.00186604
Ebkt times:              13.2614/366.84
Eval Ebkt times:         28.1662/773.58
PiPjPk times:            17.6577/481.01
Eval PiPjPk times:       3.00352/79.86
L2prod times:            8.51046/232.06
Total time:              106.327/2893.88
[main] Time assemble (wall/proc) 14.0508/128.03
[main] Time solve (wall/proc) 4.88254/65.03
[main] Stop crit:        6.22886e-14
[main] Stop crit:        0.00186435
Ebkt times:              13.0664/361.23
Eval Ebkt times:         28.0169/768.24
PiPjPk times:            17.555/481.08
Eval PiPjPk times:       2.95046/77.83
L2prod times:            8.56749/238.49
Total time:              106.039/2890.43
[main] Time assemble (wall/proc) 14.0301/127.7
[main] Time solve (wall/proc) 4.90863/65.43
[main] Stop crit:        6.23582e-14
[main] Stop crit:        0.00186269
Ebkt times:              13.0765/361.43
Eval Ebkt times:         27.9129/765.02
PiPjPk times:            17.6313/480.91
Eval PiPjPk times:       2.95483/77.38
L2prod times:            8.5013/233.93
Total time:              105.555/2876.98
[main] Time assemble (wall/proc) 13.9905/127.37
[main] Time solve (wall/proc) 4.90956/65.66
[main] Stop crit:        6.24331e-14
[main] Stop crit:        0.00186106
Ebkt times:              13.0975/359.84
Eval Ebkt times:         28.1124/772.14
PiPjPk times:            17.6999/485.23
Eval PiPjPk times:       3.0102/81.22
L2prod times:            8.54947/233.61
Total time:              106.403/2895.7
[main] Time assemble (wall/proc) 13.9395/127.92
[main] Time solve (wall/proc) 4.90505/65.68
[main] Stop crit:        6.25142e-14
[main] Stop crit:        0.00185947
Ebkt times:              12.9344/354.79
Eval Ebkt times:         27.8766/759.29
PiPjPk times:            17.5776/479.39
Eval PiPjPk times:       3.04235/80.33
L2prod times:            8.53907/234.81
Total time:              106.096/2876.88
[main] Time assemble (wall/proc) 13.9963/127.19
[main] Time solve (wall/proc) 4.86791/65.33
[main] Stop crit:        6.25856e-14
[main] Stop crit:        0.00185791
Ebkt times:              13.04/358.98
Eval Ebkt times:         28.0692/768.54
PiPjPk times:            17.4177/473.99
Eval PiPjPk times:       3.10666/79.85
L2prod times:            8.56129/236.81
Total time:              106.503/2888.37
[main] Time assemble (wall/proc) 14.0482/127.8
[main] Time solve (wall/proc) 4.96331/66.03
[main] Stop crit:        6.26803e-14
[main] Stop crit:        0.00185639
Ebkt times:              13.0332/357.14
Eval Ebkt times:         27.7901/758.69
PiPjPk times:            17.2993/465.39
Eval PiPjPk times:       2.92032/75.64
L2prod times:            8.57828/236.73
Total time:              106.217/2860.24
[main] Time assemble (wall/proc) 14.138/127.11
[main] Time solve (wall/proc) 4.92697/65.77
[main] Stop crit:        6.27523e-14
[main] Stop crit:        0.0018549
Ebkt times:              13.0173/359.33
Eval Ebkt times:         28.007/765.86
PiPjPk times:            17.4878/479.42
Eval PiPjPk times:       2.97085/80.17
L2prod times:            8.51129/235.36
Total time:              105.618/2872.15
[main] Time assemble (wall/proc) 14.0599/127.22
[main] Time solve (wall/proc) 4.93245/65.68
[main] Stop crit:        6.2855e-14
[main] Stop crit:        0.00185343
Ebkt times:              13.0678/359.68
Eval Ebkt times:         28.1125/770.47
PiPjPk times:            17.5583/481.04
Eval PiPjPk times:       3.04791/80.75
L2prod times:            8.48939/235.09
Total time:              106.048/2886.91
[main] Time assemble (wall/proc) 14.1451/128.02
[main] Time solve (wall/proc) 4.91417/65.3
[main] Stop crit:        6.29329e-14
[main] Stop crit:        0.00185199
Ebkt times:              12.9572/351.24
Eval Ebkt times:         27.5684/752.05
PiPjPk times:            17.2894/468.16
Eval PiPjPk times:       3.19209/81.3
L2prod times:            8.47236/231.22
Total time:              105.564/2843.52
[main] Time assemble (wall/proc) 14.0738/126.23
[main] Time solve (wall/proc) 4.89782/65.39
[main] Stop crit:        6.30234e-14
[main] Stop crit:        0.00185058
Ebkt times:              13.0607/356.6
Eval Ebkt times:         27.9322/766.79
PiPjPk times:            17.7758/488.48
Eval PiPjPk times:       3.10126/83.08
L2prod times:            8.49618/231.71
Total time:              106.161/2896.44
[main] Time assemble (wall/proc) 14.1163/128.17
[main] Time solve (wall/proc) 4.91384/65.38
[main] Stop crit:        6.31183e-14
[main] Stop crit:        0.00184918
Ebkt times:              12.9862/355.15
Eval Ebkt times:         27.9718/770.88
PiPjPk times:            17.4444/475.78
Eval PiPjPk times:       3.06034/78.91
L2prod times:            8.45059/232.36
Total time:              105.736/2872.26
[main] Time assemble (wall/proc) 14.1271/127.33
[main] Time solve (wall/proc) 4.96339/65.93
[main] Stop crit:        6.32023e-14
[main] Stop crit:        0.0018478
Ebkt times:              12.9571/355.33
Eval Ebkt times:         27.9833/765.12
PiPjPk times:            17.342/474.01
Eval PiPjPk times:       2.94039/78.11
L2prod times:            8.46535/233.42
Total time:              105.18/2862.77
[main] Time assemble (wall/proc) 13.9697/126.51
[main] Time solve (wall/proc) 4.98202/66.09
[main] Stop crit:        6.32927e-14
[main] Stop crit:        0.00184644
Ebkt times:              13.2069/365.9
Eval Ebkt times:         28.1218/772.34
PiPjPk times:            17.5843/481.32
Eval PiPjPk times:       3.01492/78.52
L2prod times:            8.5997/237.94
Total time:              106.763/2908.97
[main] Time assemble (wall/proc) 14.0548/128.47
[main] Time solve (wall/proc) 4.90067/65.13
[main] Stop crit:        6.33741e-14
[main] Stop crit:        0.00184509
Ebkt times:              13.208/364.06
Eval Ebkt times:         28.1562/774.44
PiPjPk times:            17.4535/477.49
Eval PiPjPk times:       2.97182/79.09
L2prod times:            8.66479/238.99
Total time:              106.295/2905.18
[main] Time assemble (wall/proc) 14.093/128.59
[main] Time solve (wall/proc) 4.93952/65.55
[main] Stop crit:        6.3457e-14
[main] Stop crit:        0.00184375
Ebkt times:              13.0409/360.47
Eval Ebkt times:         28.1735/778.15
PiPjPk times:            17.5928/483.51
Eval PiPjPk times:       2.95637/77.71
L2prod times:            8.51508/234.74
Total time:              105.687/2897.77
[main] Time assemble (wall/proc) 14.0589/128.01
[main] Time solve (wall/proc) 4.96965/66.08
[main] Stop crit:        6.35318e-14
[main] Stop crit:        0.00184241
Ebkt times:              13.06/356.54
Eval Ebkt times:         27.9594/764.07
PiPjPk times:            17.3582/472.87
Eval PiPjPk times:       3.16547/81.79
L2prod times:            8.52603/234.12
Total time:              106.072/2871.58
[main] Time assemble (wall/proc) 14.0784/127.18
[main] Time solve (wall/proc) 4.90108/65
[main] Stop crit:        6.36024e-14
[main] Stop crit:        0.00184107
Ebkt times:              13.1181/361.31
Eval Ebkt times:         27.9062/766.28
PiPjPk times:            17.6122/479.5
Eval PiPjPk times:       3.08798/80.68
L2prod times:            8.46228/231.86
Total time:              106.006/2883.98
[main] Time assemble (wall/proc) 13.906/127.35
[main] Time solve (wall/proc) 4.9556/65.91
[main] Stop crit:        6.36789e-14
[main] Stop crit:        0.00183973
Ebkt times:              13.087/360.43
Eval Ebkt times:         27.9993/766.71
PiPjPk times:            17.5773/484.6
Eval PiPjPk times:       2.9363/79.7
L2prod times:            8.49877/234.46
Total time:              105.55/2880.61
[main] Time assemble (wall/proc) 13.938/127.45
[main] Time solve (wall/proc) 4.97549/66.31
[main] Stop crit:        6.37441e-14
[main] Time run (wall/proc) 15713.1/255495
[main] Compute errors
[main] Electric field error = 0.00104013
[main] Potential error = 0.000835589
[main] Lambda = 0.0116708
[main] Maximum residual = 2.21539e-15
[main] Maximum constraint difference = 8.54297
[main] Time norms (wall/proc) 0.248105/6.7
[main] Mesh diameter 0.216506
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 3: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 4096 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.000253678
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 1.71183/44.93
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 115.303/351.53
[main] Initial constraint norm: 9.60012
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.000318087
Ebkt times:              107.578/2944.43
Eval Ebkt times:         312.913/8544.27
PiPjPk times:            142.604/3903.71
Eval PiPjPk times:       28.777/770.11
L2prod times:            70.6508/1933.99
Total time:              1008.37/27422.4
[main] Time assemble (wall/proc) 121.631/1191.01
[main] Time solve (wall/proc) 154.324/3444.04
[main] Stop crit:        4.41735e-16
[main] Stop crit:        0.000318085
Ebkt times:              108.3/2991.27
Eval Ebkt times:         295.356/8147.94
PiPjPk times:            143.487/3969.65
Eval PiPjPk times:       27.8917/756.2
L2prod times:            71.5101/1975.23
Total time:              985.07/27130.5
[main] Time assemble (wall/proc) 119.139/1175.04
[main] Time solve (wall/proc) 153.904/3434.38
[main] Stop crit:        5.15392e-16
[main] Stop crit:        0.000318075
Ebkt times:              108.5/2990.38
Eval Ebkt times:         297.544/8221.82
PiPjPk times:            143.923/3982.48
Eval PiPjPk times:       27.9432/774.09
L2prod times:            72.1699/2000.36
Total time:              990.569/27310.6
[main] Time assemble (wall/proc) 118.989/1181.09
[main] Time solve (wall/proc) 154.541/3426.37
[main] Stop crit:        5.01202e-16
[main] Stop crit:        0.000318062
Ebkt times:              108.754/3000.98
Eval Ebkt times:         294.422/8125.07
PiPjPk times:            144.087/3979.46
Eval PiPjPk times:       28.3342/772.47
L2prod times:            72.0339/1989.24
Total time:              987.756/27196
[main] Time assemble (wall/proc) 119.106/1176.62
[main] Time solve (wall/proc) 154.165/3441.03
[main] Stop crit:        5.06557e-16
[main] Stop crit:        0.000318046
Ebkt times:              109.143/3004.28
Eval Ebkt times:         299.836/8264.53
PiPjPk times:            144.903/4000.8
Eval PiPjPk times:       28.2558/766.9
L2prod times:            71.5259/1973.92
Total time:              996.714/27373.5
[main] Time assemble (wall/proc) 120.63/1185.63
[main] Time solve (wall/proc) 154.361/3440.8
[main] Stop crit:        4.97645e-16
[main] Stop crit:        0.000318027
Ebkt times:              108.34/2986.08
Eval Ebkt times:         295.881/8149.38
PiPjPk times:            144.289/3989.88
Eval PiPjPk times:       28.035/770.07
L2prod times:            71.7999/1982.81
Total time:              987.588/27189.6
[main] Time assemble (wall/proc) 118.497/1175.46
[main] Time solve (wall/proc) 153.869/3431.22
[main] Stop crit:        5.02312e-16
[main] Stop crit:        0.000318004
Ebkt times:              109.199/3007.9
Eval Ebkt times:         297.518/8192.5
PiPjPk times:            144.442/3986.67
Eval PiPjPk times:       27.9115/762.71
L2prod times:            71.9066/1985.47
Total time:              993.385/27297.8
[main] Time assemble (wall/proc) 120.035/1182.42
[main] Time solve (wall/proc) 154.268/3442.77
[main] Stop crit:        5.02959e-16
[main] Stop crit:        0.000317979
Ebkt times:              108.697/3003.42
Eval Ebkt times:         296.149/8168.44
PiPjPk times:            144.204/3984.93
Eval PiPjPk times:       28.6016/781.64
L2prod times:            71.8925/1983.29
Total time:              990.787/27271.4
[main] Time assemble (wall/proc) 120.569/1180.97
[main] Time solve (wall/proc) 154.219/3443.75
[main] Stop crit:        5.03659e-16
[main] Stop crit:        0.00031795
Ebkt times:              110.392/3046.35
Eval Ebkt times:         300.564/8281.75
PiPjPk times:            145.326/4015.6
Eval PiPjPk times:       27.86/766.43
L2prod times:            71.2321/1970.13
Total time:              997.849/27434.9
[main] Time assemble (wall/proc) 121.506/1189.52
[main] Time solve (wall/proc) 153.988/3426.17
[main] Stop crit:        5.06168e-16
[main] Stop crit:        0.000317918
Ebkt times:              108.67/2993.97
Eval Ebkt times:         299.529/8256.64
PiPjPk times:            144.416/3987.17
Eval PiPjPk times:       28.2511/763.45
L2prod times:            71.9283/1988.38
Total time:              995.184/27363.5
[main] Time assemble (wall/proc) 120.914/1185.07
[main] Time solve (wall/proc) 153.857/3423.43
[main] Stop crit:        5.06735e-16
[main] Stop crit:        0.000317883
Ebkt times:              108.391/2985.74
Eval Ebkt times:         294.619/8127.53
PiPjPk times:            143.967/3974.73
Eval PiPjPk times:       28.3688/772.09
L2prod times:            72.1191/1990.04
Total time:              987.499/27166.7
[main] Time assemble (wall/proc) 119.071/1175.72
[main] Time solve (wall/proc) 154.027/3429.79
[main] Stop crit:        5.01457e-16
[main] Stop crit:        0.000317846
Ebkt times:              108.474/2980.51
Eval Ebkt times:         295.212/8100.1
PiPjPk times:            143.744/3950.16
Eval PiPjPk times:       28.2487/768.2
L2prod times:            72.4597/1984.79
Total time:              990.017/27108.9
[main] Time assemble (wall/proc) 121.099/1175.45
[main] Time solve (wall/proc) 154.698/3428.72
[main] Stop crit:        5.03612e-16
[main] Stop crit:        0.000317805
Ebkt times:              109.383/3025.86
Eval Ebkt times:         295.766/8174
PiPjPk times:            144.791/4009.63
Eval PiPjPk times:       28.3057/775.96
L2prod times:            71.2145/1965.2
Total time:              988.653/27266.1
[main] Time assemble (wall/proc) 119.572/1180.71
[main] Time solve (wall/proc) 153.777/3429.54
[main] Stop crit:        5.06928e-16
[main] Stop crit:        0.000317762
Ebkt times:              109.201/3010.87
Eval Ebkt times:         302.065/8353.68
PiPjPk times:            144.438/3998.44
Eval PiPjPk times:       28.1029/766.65
L2prod times:            71.8058/1988.67
Total time:              997.611/27486.3
[main] Time assemble (wall/proc) 119.057/1188.12
[main] Time solve (wall/proc) 153.749/3429.79
[main] Stop crit:        5.11072e-16
[main] Stop crit:        0.000317716
Ebkt times:              108.881/2995.34
Eval Ebkt times:         298.595/8231.03
PiPjPk times:            144.201/3975.82
Eval PiPjPk times:       27.9104/764.33
L2prod times:            71.9418/1990.22
Total time:              992.825/27297.8
[main] Time assemble (wall/proc) 119.986/1181.97
[main] Time solve (wall/proc) 154.492/3446.69
[main] Stop crit:        5.03926e-16
[main] Stop crit:        0.000317667
Ebkt times:              109.09/3011.37
Eval Ebkt times:         293.796/8101.75
PiPjPk times:            144.145/3983.68
Eval PiPjPk times:       28.13/773.83
L2prod times:            71.5509/1968.31
Total time:              986.837/27180.9
[main] Time assemble (wall/proc) 118.906/1176.18
[main] Time solve (wall/proc) 154.39/3447.03
[main] Stop crit:        5.03932e-16
[main] Stop crit:        0.000317615
Ebkt times:              108.718/2999.69
Eval Ebkt times:         295.201/8129.46
PiPjPk times:            143.785/3979.97
Eval PiPjPk times:       28.029/769.74
L2prod times:            72.0189/1983.1
Total time:              988.32/27214.6
[main] Time assemble (wall/proc) 118.669/1177.34
[main] Time solve (wall/proc) 154.151/3430.24
[main] Stop crit:        5.0742e-16
[main] Stop crit:        0.000317561
Ebkt times:              108.974/3006.5
Eval Ebkt times:         296.579/8182.79
PiPjPk times:            144.482/3995.24
Eval PiPjPk times:       28.0967/774.64
L2prod times:            71.6279/1981.31
Total time:              990.833/27284.2
[main] Time assemble (wall/proc) 119.867/1180.88
[main] Time solve (wall/proc) 154.13/3438.72
[main] Stop crit:        5.09421e-16
[main] Stop crit:        0.000317504
Ebkt times:              110.344/3044.33
Eval Ebkt times:         300.845/8300.19
PiPjPk times:            145.765/4037.14
Eval PiPjPk times:       27.7162/751.62
L2prod times:            71.0045/1965.42
Total time:              996.821/27440.9
[main] Time assemble (wall/proc) 119.738/1188.11
[main] Time solve (wall/proc) 154.148/3435.39
[main] Stop crit:        5.06599e-16
[main] Stop crit:        0.000317445
Ebkt times:              108.836/3002.16
Eval Ebkt times:         296.39/8173.46
PiPjPk times:            144.564/3991.21
Eval PiPjPk times:       28.2724/765.42
L2prod times:            71.4464/1968.75
Total time:              990.014/27226
[main] Time assemble (wall/proc) 119.089/1178.05
[main] Time solve (wall/proc) 154.491/3439.28
[main] Stop crit:        5.08548e-16
[main] Stop crit:        0.000317383
Ebkt times:              109.285/2954.21
Eval Ebkt times:         295.776/7973.34
PiPjPk times:            144.858/3914.45
Eval PiPjPk times:       29.7172/794.3
L2prod times:            72.593/1957.93
Total time:              1003.52/26973.6
[main] Time assemble (wall/proc) 122.458/1171.44
[main] Time solve (wall/proc) 154.608/3444.64
[main] Stop crit:        5.04981e-16
[main] Stop crit:        0.000317319
Ebkt times:              108.411/2990.6
Eval Ebkt times:         294.715/8136.08
PiPjPk times:            144.22/3988.61
Eval PiPjPk times:       28.1817/773.84
L2prod times:            71.9814/1988.18
Total time:              986.693/27175.2
[main] Time assemble (wall/proc) 119.168/1176.09
[main] Time solve (wall/proc) 154.486/3440.43
[main] Stop crit:        5.06007e-16
[main] Stop crit:        0.000317253
Ebkt times:              108.1/2981.54
Eval Ebkt times:         294.942/8131.49
PiPjPk times:            143.431/3954.63
Eval PiPjPk times:       28.2707/776.73
L2prod times:            71.9939/1988.62
Total time:              986.28/27153.2
[main] Time assemble (wall/proc) 118.811/1174.76
[main] Time solve (wall/proc) 154.062/3426.61
[main] Stop crit:        5.10105e-16
[main] Stop crit:        0.000317184
Ebkt times:              109.249/3003.37
Eval Ebkt times:         300.939/8295.19
PiPjPk times:            145.054/4010.78
Eval PiPjPk times:       28.2703/774.53
L2prod times:            71.3012/1972.75
Total time:              997.329/27436.2
[main] Time assemble (wall/proc) 119.223/1186.1
[main] Time solve (wall/proc) 154.345/3440.25
[main] Stop crit:        5.07456e-16
[main] Stop crit:        0.000317114
Ebkt times:              108.847/2999.58
Eval Ebkt times:         296.374/8181.68
PiPjPk times:            144.23/3990.84
Eval PiPjPk times:       28.0538/765.78
L2prod times:            71.8793/1985.1
Total time:              990.922/27299.8
[main] Time assemble (wall/proc) 118.388/1180.11
[main] Time solve (wall/proc) 154.48/3446.26
[main] Stop crit:        5.04771e-16
[main] Stop crit:        0.000317041
Ebkt times:              108.897/3001
Eval Ebkt times:         300.218/8269.39
PiPjPk times:            144.449/3986.34
Eval PiPjPk times:       28.1/766.86
L2prod times:            71.4321/1973.31
Total time:              995.834/27364.2
[main] Time assemble (wall/proc) 118.901/1183.03
[main] Time solve (wall/proc) 153.783/3429.41
[main] Stop crit:        5.09487e-16
[main] Stop crit:        0.000316967
Ebkt times:              109.422/3020.79
Eval Ebkt times:         298.437/8228.86
PiPjPk times:            144.915/4003.9
Eval PiPjPk times:       28.0539/768.23
L2prod times:            71.3464/1979.21
Total time:              992.763/27345.9
[main] Time assemble (wall/proc) 120.045/1183.44
[main] Time solve (wall/proc) 154.389/3437.32
[main] Stop crit:        5.10346e-16
[main] Stop crit:        0.000316891
Ebkt times:              109.241/3002.04
Eval Ebkt times:         305.741/8426.43
PiPjPk times:            145.267/4018.52
Eval PiPjPk times:       28.1408/761.37
L2prod times:            71.5858/1983.09
Total time:              1006.32/27634.2
[main] Time assemble (wall/proc) 120.485/1194.78
[main] Time solve (wall/proc) 153.931/3427.5
[main] Stop crit:        5.08033e-16
[main] Stop crit:        0.000316813
Ebkt times:              109.33/3016.39
Eval Ebkt times:         299.518/8258.34
PiPjPk times:            144.561/3996.56
Eval PiPjPk times:       27.9072/759.27
L2prod times:            71.7738/1984.2
Total time:              996.784/27410.5
[main] Time assemble (wall/proc) 119.879/1185.6
[main] Time solve (wall/proc) 154.641/3444.48
[main] Stop crit:        5.11308e-16
[main] Stop crit:        0.000316733
Ebkt times:              108.486/2996.85
Eval Ebkt times:         296.011/8156.77
PiPjPk times:            143.781/3980.36
Eval PiPjPk times:       28.2105/778.17
L2prod times:            72.0232/1990.14
Total time:              987.116/27204.2
[main] Time assemble (wall/proc) 118.311/1176.86
[main] Time solve (wall/proc) 154.598/3448.89
[main] Stop crit:        5.10687e-16
[main] Stop crit:        0.000316652
Ebkt times:              108.666/2990.91
Eval Ebkt times:         298.408/8237.87
PiPjPk times:            144.266/3986.22
Eval PiPjPk times:       28.4344/766.99
L2prod times:            71.5905/1979.14
Total time:              992.206/27276.9
[main] Time assemble (wall/proc) 120.377/1181.7
[main] Time solve (wall/proc) 154.02/3435.12
[main] Stop crit:        5.07346e-16
[main] Stop crit:        0.00031657
Ebkt times:              108.804/3005.14
Eval Ebkt times:         296.751/8180.87
PiPjPk times:            144.331/3983.48
Eval PiPjPk times:       28.1532/773.2
L2prod times:            72.0789/1992.58
Total time:              991.032/27287.5
[main] Time assemble (wall/proc) 118.37/1179.89
[main] Time solve (wall/proc) 154.014/3431.64
[main] Stop crit:        5.11155e-16
[main] Stop crit:        0.000316486
Ebkt times:              108.836/3001.34
Eval Ebkt times:         297.164/8199.39
PiPjPk times:            143.898/3972.96
Eval PiPjPk times:       28.2401/770.52
L2prod times:            71.7174/1974.96
Total time:              990.249/27239
[main] Time assemble (wall/proc) 118.993/1178.29
[main] Time solve (wall/proc) 154.198/3442.17
[main] Stop crit:        5.11088e-16
[main] Stop crit:        0.0003164
Ebkt times:              108.532/2997.71
Eval Ebkt times:         296.102/8177.77
PiPjPk times:            143.988/3980.39
Eval PiPjPk times:       27.7305/763.26
L2prod times:            71.9827/1992.91
Total time:              986.842/27213.2
[main] Time assemble (wall/proc) 118.731/1177.81
[main] Time solve (wall/proc) 153.964/3427.75
[main] Stop crit:        5.10314e-16
[main] Stop crit:        0.000316314
Ebkt times:              109.272/3010.3
Eval Ebkt times:         296.556/8180.53
PiPjPk times:            144.975/4010.56
Eval PiPjPk times:       28.2209/768.02
L2prod times:            71.8227/1985.38
Total time:              991.834/27304.6
[main] Time assemble (wall/proc) 118.985/1181
[main] Time solve (wall/proc) 154.385/3438.28
[main] Stop crit:        5.09712e-16
[main] Stop crit:        0.000316227
Ebkt times:              108.71/3003.15
Eval Ebkt times:         296.238/8176.74
PiPjPk times:            144.291/3989.01
Eval PiPjPk times:       28.0093/762.45
L2prod times:            72.2905/1996.97
Total time:              989.349/27256
[main] Time assemble (wall/proc) 119.164/1179.96
[main] Time solve (wall/proc) 154.057/3437.11
[main] Stop crit:        5.01629e-16
[main] Stop crit:        0.000316138
Ebkt times:              108.365/2992.13
Eval Ebkt times:         296.175/8178.43
PiPjPk times:            143.703/3970.6
Eval PiPjPk times:       28.1044/768.51
L2prod times:            72.545/2001.6
Total time:              988.999/27251.8
[main] Time assemble (wall/proc) 118.503/1178.2
[main] Time solve (wall/proc) 154.19/3440.03
[main] Stop crit:        5.10747e-16
[main] Stop crit:        0.000316049
Ebkt times:              108.738/2976.48
Eval Ebkt times:         297.627/8170.98
PiPjPk times:            144.387/3970.47
Eval PiPjPk times:       28.7974/781.87
L2prod times:            71.9725/1977.66
Total time:              994.423/27203.9
[main] Time assemble (wall/proc) 120.715/1178.95
[main] Time solve (wall/proc) 154.723/3425.28
[main] Stop crit:        5.13065e-16
[main] Stop crit:        0.000315959
Ebkt times:              108.706/3000.35
Eval Ebkt times:         298.947/8257.76
PiPjPk times:            144.598/4002.07
Eval PiPjPk times:       27.7681/766.38
L2prod times:            71.3516/1970.9
Total time:              991.295/27335.4
[main] Time assemble (wall/proc) 119.21/1182.72
[main] Time solve (wall/proc) 154.589/3449.98
[main] Stop crit:        5.05832e-16
[main] Stop crit:        0.000315868
Ebkt times:              108.531/2998.48
Eval Ebkt times:         295.15/8153.08
PiPjPk times:            144.17/3987.28
Eval PiPjPk times:       27.8667/771.22
L2prod times:            72.0532/2000.81
Total time:              986.719/27232.8
[main] Time assemble (wall/proc) 119.53/1178.94
[main] Time solve (wall/proc) 154.519/3442.41
[main] Stop crit:        5.08718e-16
[main] Stop crit:        0.000315777
Ebkt times:              108.214/2980.76
Eval Ebkt times:         297.013/8185
PiPjPk times:            143.588/3965.1
Eval PiPjPk times:       27.9818/765.27
L2prod times:            72.0673/1996.19
Total time:              990.059/27232.2
[main] Time assemble (wall/proc) 119.562/1178.21
[main] Time solve (wall/proc) 153.859/3430.69
[main] Stop crit:        5.12308e-16
[main] Stop crit:        0.000315686
Ebkt times:              108.881/3004.46
Eval Ebkt times:         294.965/8118.95
PiPjPk times:            143.987/3978.99
Eval PiPjPk times:       28.1692/767.41
L2prod times:            72.0572/1981.66
Total time:              989.008/27190.7
[main] Time assemble (wall/proc) 119.066/1177.26
[main] Time solve (wall/proc) 154.455/3439.37
[main] Stop crit:        5.12232e-16
[main] Stop crit:        0.000315594
Ebkt times:              108.683/3003.48
Eval Ebkt times:         295.706/8161.41
PiPjPk times:            144.098/3986.46
Eval PiPjPk times:       27.7566/755.42
L2prod times:            72.0092/1987.92
Total time:              987.234/27210.3
[main] Time assemble (wall/proc) 118.418/1177.41
[main] Time solve (wall/proc) 154.129/3442.01
[main] Stop crit:        5.08834e-16
[main] Stop crit:        0.000315501
Ebkt times:              109.111/3016.28
Eval Ebkt times:         295.046/8140.14
PiPjPk times:            144.451/3998.48
Eval PiPjPk times:       28.0077/761.92
L2prod times:            71.81/1983.23
Total time:              987.87/27233.6
[main] Time assemble (wall/proc) 119.064/1178.56
[main] Time solve (wall/proc) 153.766/3423.89
[main] Stop crit:        5.11185e-16
[main] Stop crit:        0.000315409
Ebkt times:              108.134/2984.57
Eval Ebkt times:         295.134/8157.65
PiPjPk times:            143.22/3967.22
Eval PiPjPk times:       27.9861/768.17
L2prod times:            72.3073/2000.71
Total time:              986.186/27199.5
[main] Time assemble (wall/proc) 119.724/1177.4
[main] Time solve (wall/proc) 153.778/3425.68
[main] Stop crit:        5.1369e-16
[main] Stop crit:        0.000315317
Ebkt times:              109.028/3010.88
Eval Ebkt times:         298.489/8232.4
PiPjPk times:            144.235/3983.79
Eval PiPjPk times:       28.2921/778.77
L2prod times:            71.6214/1980.38
Total time:              992.006/27323.6
[main] Time assemble (wall/proc) 120.166/1183.34
[main] Time solve (wall/proc) 154.12/3436.16
[main] Stop crit:        5.1149e-16
[main] Stop crit:        0.000315225
Ebkt times:              109.203/2923.69
Eval Ebkt times:         301.299/7972
PiPjPk times:            144.917/3885.74
Eval PiPjPk times:       31.4712/805.05
L2prod times:            72.3859/1932.45
Total time:              1018.98/26910.1
[main] Time assemble (wall/proc) 121.039/1166.73
[main] Time solve (wall/proc) 154.079/3440.81
[main] Stop crit:        5.09049e-16
[main] Stop crit:        0.000315133
Ebkt times:              108.893/2999.37
Eval Ebkt times:         298.767/8238.3
PiPjPk times:            144.12/3971.34
Eval PiPjPk times:       28.2777/760.67
L2prod times:            71.9282/1985.94
Total time:              994.699/27318
[main] Time assemble (wall/proc) 118.996/1181.79
[main] Time solve (wall/proc) 154.001/3428.78
[main] Stop crit:        5.12112e-16
[main] Stop crit:        0.000315041
Ebkt times:              109.112/3012.9
Eval Ebkt times:         299.065/8267.49
PiPjPk times:            144.341/3997.31
Eval PiPjPk times:       28.3131/778.68
L2prod times:            72.0018/1991.05
Total time:              992.733/27379.7
[main] Time assemble (wall/proc) 120.105/1185.37
[main] Time solve (wall/proc) 154.566/3447.79
[main] Stop crit:        5.1117e-16
[main] Stop crit:        0.000314949
Ebkt times:              109.196/3012.97
Eval Ebkt times:         296.474/8186.63
PiPjPk times:            144.331/3994.87
Eval PiPjPk times:       27.8796/766.45
L2prod times:            72.0102/1989.95
Total time:              990.348/27269.4
[main] Time assemble (wall/proc) 118.785/1179.7
[main] Time solve (wall/proc) 154.125/3432.13
[main] Stop crit:        5.08511e-16
[main] Stop crit:        0.000314859
Ebkt times:              108.736/2993.26
Eval Ebkt times:         295.164/8099.72
PiPjPk times:            144.328/3972.01
Eval PiPjPk times:       28.5582/775.23
L2prod times:            71.4647/1962.97
Total time:              990.382/27152.8
[main] Time assemble (wall/proc) 120.122/1176.97
[main] Time solve (wall/proc) 154.287/3436.63
[main] Stop crit:        5.139e-16
[main] Stop crit:        0.000314768
Ebkt times:              108.369/2982.8
Eval Ebkt times:         297.799/8212
PiPjPk times:            143.61/3962.65
Eval PiPjPk times:       27.9975/758.95
L2prod times:            71.7548/1979.07
Total time:              990.574/27246.9
[main] Time assemble (wall/proc) 120.357/1181.28
[main] Time solve (wall/proc) 154.685/3450.3
[main] Stop crit:        5.06787e-16
[main] Stop crit:        0.000314679
Ebkt times:              108.641/2998.3
Eval Ebkt times:         294.424/8121.02
PiPjPk times:            144.521/3993.53
Eval PiPjPk times:       28.2922/773.24
L2prod times:            71.6832/1977.87
Total time:              986.243/27161.2
[main] Time assemble (wall/proc) 118.686/1175.71
[main] Time solve (wall/proc) 154.561/3451.33
[main] Stop crit:        5.10126e-16
[main] Stop crit:        0.00031459
Ebkt times:              108.496/2993.83
Eval Ebkt times:         300.308/8290.88
PiPjPk times:            144.047/3982.77
Eval PiPjPk times:       27.8832/764.14
L2prod times:            71.7861/1985.93
Total time:              994.387/27381.5
[main] Time assemble (wall/proc) 118.931/1184.03
[main] Time solve (wall/proc) 154.247/3448.2
[main] Stop crit:        5.12433e-16
[main] Stop crit:        0.000314502
Ebkt times:              108.506/2989.18
Eval Ebkt times:         295.606/8161.9
PiPjPk times:            143.748/3970.57
Eval PiPjPk times:       28.1124/768.68
L2prod times:            72.13/1997.95
Total time:              987.65/27196.4
[main] Time assemble (wall/proc) 117.938/1176.1
[main] Time solve (wall/proc) 154.252/3444.12
[main] Stop crit:        5.10538e-16
[main] Stop crit:        0.000314415
Ebkt times:              108.984/3005.79
Eval Ebkt times:         302.195/8349.54
PiPjPk times:            144.127/3992.18
Eval PiPjPk times:       28.0449/766.83
L2prod times:            72.1922/2001.94
Total time:              998.286/27517.3
[main] Time assemble (wall/proc) 120.701/1191.02
[main] Time solve (wall/proc) 154.557/3440.03
[main] Stop crit:        5.08904e-16
[main] Stop crit:        0.000314329
Ebkt times:              108.583/2996.5
Eval Ebkt times:         296.904/8186.9
PiPjPk times:            143.649/3971.47
Eval PiPjPk times:       27.9183/767.68
L2prod times:            72.428/2004.41
Total time:              990.017/27270.5
[main] Time assemble (wall/proc) 118.054/1178.55
[main] Time solve (wall/proc) 153.864/3432.99
[main] Stop crit:        5.1046e-16
[main] Stop crit:        0.000314245
Ebkt times:              109.013/3002.7
Eval Ebkt times:         295.964/8166.57
PiPjPk times:            144.056/3985.01
Eval PiPjPk times:       28.134/767.97
L2prod times:            71.9751/1986.54
Total time:              989.111/27249.9
[main] Time assemble (wall/proc) 119.005/1178.94
[main] Time solve (wall/proc) 154.283/3436.17
[main] Stop crit:        5.10996e-16
[main] Stop crit:        0.000314161
Ebkt times:              108.411/2989.69
Eval Ebkt times:         296.602/8172.86
PiPjPk times:            143.882/3969.09
Eval PiPjPk times:       28.417/774.98
L2prod times:            72.0818/1988.06
Total time:              990.323/27224.5
[main] Time assemble (wall/proc) 118.696/1178.24
[main] Time solve (wall/proc) 153.929/3435.14
[main] Stop crit:        5.09589e-16
[main] Stop crit:        0.000314079
Ebkt times:              109.759/3029.38
Eval Ebkt times:         300.88/8312
PiPjPk times:            144.81/4009.16
Eval PiPjPk times:       27.8848/764.51
L2prod times:            71.4797/1980.63
Total time:              995.592/27443.6
[main] Time assemble (wall/proc) 119.759/1187.57
[main] Time solve (wall/proc) 154.339/3437.4
[main] Stop crit:        5.11538e-16
[main] Stop crit:        0.000313999
Ebkt times:              109.029/3005.48
Eval Ebkt times:         301.02/8294.58
PiPjPk times:            144.623/3995.94
Eval PiPjPk times:       28.3627/772.27
L2prod times:            71.2892/1974.08
Total time:              996.502/27413.2
[main] Time assemble (wall/proc) 119.709/1185.91
[main] Time solve (wall/proc) 154.353/3439.99
[main] Stop crit:        5.14854e-16
[main] Stop crit:        0.00031392
Ebkt times:              109.064/3004.25
Eval Ebkt times:         299.141/8258.34
PiPjPk times:            144.806/4009.16
Eval PiPjPk times:       28.3673/767.11
L2prod times:            71.4463/1970.94
Total time:              994.338/27341.2
[main] Time assemble (wall/proc) 119.512/1183.27
[main] Time solve (wall/proc) 154.519/3448.75
[main] Stop crit:        5.15779e-16
[main] Stop crit:        0.000313842
Ebkt times:              108.631/3011.22
Eval Ebkt times:         295.201/8151.84
PiPjPk times:            144.553/4003.12
Eval PiPjPk times:       27.9135/767.81
L2prod times:            71.7912/1984.65
Total time:              987.192/27235.1
[main] Time assemble (wall/proc) 118.387/1177.66
[main] Time solve (wall/proc) 153.936/3428.76
[main] Stop crit:        5.16094e-16
[main] Stop crit:        0.000313766
Ebkt times:              109.033/3000.21
Eval Ebkt times:         300.141/8273.73
PiPjPk times:            145.021/4004.68
Eval PiPjPk times:       28.1066/763.57
L2prod times:            71.6183/1974.55
Total time:              995.395/27361.5
[main] Time assemble (wall/proc) 119.852/1184.39
[main] Time solve (wall/proc) 154.153/3431.73
[main] Stop crit:        5.09808e-16
[main] Stop crit:        0.000313692
Ebkt times:              108.83/3003.01
Eval Ebkt times:         296.81/8184.63
PiPjPk times:            144.307/3979.91
Eval PiPjPk times:       28.3086/777.87
L2prod times:            72.0814/1987.47
Total time:              990.54/27249.7
[main] Time assemble (wall/proc) 119.102/1179.42
[main] Time solve (wall/proc) 154.234/3443.96
[main] Stop crit:        5.14712e-16
[main] Stop crit:        0.00031362
Ebkt times:              108.72/2996.16
Eval Ebkt times:         300.306/8270.18
PiPjPk times:            144.212/3984.49
Eval PiPjPk times:       28.1123/770.81
L2prod times:            72.0779/1991.31
Total time:              996.431/27410
[main] Time assemble (wall/proc) 119.503/1185.96
[main] Time solve (wall/proc) 154.612/3449.7
[main] Stop crit:        5.12388e-16
[main] Stop crit:        0.00031355
Ebkt times:              108.838/2997.86
Eval Ebkt times:         300.767/8297.46
PiPjPk times:            144.581/3993.23
Eval PiPjPk times:       28.1335/763.04
L2prod times:            71.8232/1984.58
Total time:              997.263/27431
[main] Time assemble (wall/proc) 119.458/1186.37
[main] Time solve (wall/proc) 153.851/3432.6
[main] Stop crit:        5.1291e-16
[main] Stop crit:        0.000313482
Ebkt times:              109.376/3017.69
Eval Ebkt times:         298.794/8228
PiPjPk times:            145.183/4009.27
Eval PiPjPk times:       28.6113/772.85
L2prod times:            71.3895/1965.77
Total time:              996.104/27368.3
[main] Time assemble (wall/proc) 119.797/1184.33
[main] Time solve (wall/proc) 154.041/3433.33
[main] Stop crit:        5.15355e-16
[main] Stop crit:        0.000313416
Ebkt times:              109.163/3006.91
Eval Ebkt times:         300.405/8282.36
PiPjPk times:            144.428/3986.86
Eval PiPjPk times:       28.1027/766.33
L2prod times:            71.6294/1982.65
Total time:              995.108/27360.9
[main] Time assemble (wall/proc) 120.091/1185.38
[main] Time solve (wall/proc) 154.121/3422.62
[main] Stop crit:        5.09313e-16
[main] Stop crit:        0.000313351
Ebkt times:              108.846/2996.49
Eval Ebkt times:         299.852/8271.46
PiPjPk times:            144.557/3992.82
Eval PiPjPk times:       27.7924/758.44
L2prod times:            71.8308/1988.06
Total time:              993.279/27343.8
[main] Time assemble (wall/proc) 119.169/1183.66
[main] Time solve (wall/proc) 154.317/3433.07
[main] Stop crit:        5.15356e-16
[main] Stop crit:        0.00031329
Ebkt times:              109.324/3018.32
Eval Ebkt times:         298.915/8244.62
PiPjPk times:            144.863/4004.63
Eval PiPjPk times:       28.0729/761.39
L2prod times:            71.6161/1971.94
Total time:              995.893/27383.7
[main] Time assemble (wall/proc) 120.091/1184.97
[main] Time solve (wall/proc) 154.193/3436.49
[main] Stop crit:        5.10006e-16
[main] Stop crit:        0.00031323
Ebkt times:              109.115/3004.24
Eval Ebkt times:         300.791/8300.55
PiPjPk times:            144.614/3997.46
Eval PiPjPk times:       28.0698/772.2
L2prod times:            71.7565/1980.28
Total time:              996.671/27431.4
[main] Time assemble (wall/proc) 120.803/1187.53
[main] Time solve (wall/proc) 154.307/3429.87
[main] Stop crit:        5.08761e-16
[main] Stop crit:        0.000313173
Ebkt times:              108.872/2996.96
Eval Ebkt times:         298.499/8228.19
PiPjPk times:            144.543/3991.91
Eval PiPjPk times:       28.6144/775.86
L2prod times:            71.1519/1959.4
Total time:              993.671/27298.8
[main] Time assemble (wall/proc) 118.471/1180.58
[main] Time solve (wall/proc) 154.049/3435.21
[main] Stop crit:        5.12737e-16
[main] Stop crit:        0.000313118
Ebkt times:              109.693/3027.84
Eval Ebkt times:         301.563/8332.16
PiPjPk times:            145.395/4021.69
Eval PiPjPk times:       27.8472/752.43
L2prod times:            71.7765/1990.47
Total time:              998.857/27529.4
[main] Time assemble (wall/proc) 119.523/1190.46
[main] Time solve (wall/proc) 154.193/3440.91
[main] Stop crit:        5.13882e-16
[main] Stop crit:        0.000313065
Ebkt times:              109.013/3002.35
Eval Ebkt times:         300.176/8269.35
PiPjPk times:            144.634/3992.82
Eval PiPjPk times:       27.7764/755.18
L2prod times:            71.6799/1977.86
Total time:              996.268/27382.5
[main] Time assemble (wall/proc) 119.745/1185.2
[main] Time solve (wall/proc) 154.057/3438.22
[main] Stop crit:        5.11315e-16
[main] Stop crit:        0.000313015
Ebkt times:              109.083/3007.69
Eval Ebkt times:         295.585/8154.15
PiPjPk times:            144.327/3992.66
Eval PiPjPk times:       28.1182/766.59
L2prod times:            71.87/1988.66
Total time:              989.751/27244.1
[main] Time assemble (wall/proc) 119.101/1179.26
[main] Time solve (wall/proc) 154.153/3436.96
[main] Stop crit:        5.13789e-16
[main] Stop crit:        0.000312968
Ebkt times:              109.288/3010.59
Eval Ebkt times:         298.324/8234.33
PiPjPk times:            144.853/4008.81
Eval PiPjPk times:       28.2544/768.95
L2prod times:            71.4088/1969.57
Total time:              993.497/27346.1
[main] Time assemble (wall/proc) 119.641/1182.89
[main] Time solve (wall/proc) 154.18/3441.06
[main] Stop crit:        5.13425e-16
[main] Stop crit:        0.000312923
Ebkt times:              108.579/2991.2
Eval Ebkt times:         297.473/8207.03
PiPjPk times:            144.275/3989.24
Eval PiPjPk times:       28.0891/765.96
L2prod times:            71.935/1988.24
Total time:              990.954/27287
[main] Time assemble (wall/proc) 119.26/1180.62
[main] Time solve (wall/proc) 153.956/3431.26
[main] Stop crit:        5.13714e-16
[main] Stop crit:        0.000312881
Ebkt times:              109.009/3004.76
Eval Ebkt times:         299.971/8266.93
PiPjPk times:            144.717/4003.51
Eval PiPjPk times:       28.5187/775.08
L2prod times:            71.8172/1989.9
Total time:              996.963/27432
[main] Time assemble (wall/proc) 120.445/1187.11
[main] Time solve (wall/proc) 154.676/3443.06
[main] Stop crit:        5.1405e-16
[main] Stop crit:        0.000312841
Ebkt times:              108.989/3005.91
Eval Ebkt times:         298.201/8234
PiPjPk times:            144.138/3980.68
Eval PiPjPk times:       27.984/767.44
L2prod times:            72.1108/1996.81
Total time:              992.904/27337.2
[main] Time assemble (wall/proc) 119.367/1182.67
[main] Time solve (wall/proc) 154.438/3445.21
[main] Stop crit:        5.12407e-16
[main] Stop crit:        0.000312804
Ebkt times:              109.059/3010.57
Eval Ebkt times:         298.879/8252.99
PiPjPk times:            144.388/3983.97
Eval PiPjPk times:       28.1184/765
L2prod times:            71.9268/1985.03
Total time:              995.067/27380.3
[main] Time assemble (wall/proc) 119.437/1184.37
[main] Time solve (wall/proc) 156.404/3481.32
[main] Stop crit:        5.0758e-16
[main] Stop crit:        0.00031277
Ebkt times:              110.767/2943.29
Eval Ebkt times:         301.95/8008.25
PiPjPk times:            144.302/3842.58
Eval PiPjPk times:       29.696/781.57
L2prod times:            72.9384/1943.22
Total time:              1012.91/26848.4
[main] Time assemble (wall/proc) 124.087/1171.06
[main] Time solve (wall/proc) 158.708/3485.89
[main] Stop crit:        5.13449e-16
[main] Stop crit:        0.000312738
Ebkt times:              109.341/2946.79
Eval Ebkt times:         297.593/8008.18
PiPjPk times:            143.008/3861.35
Eval PiPjPk times:       28.5465/764.92
L2prod times:            72.2256/1944.33
Total time:              996.432/26786.1
[main] Time assemble (wall/proc) 126.189/1174.55
[main] Time solve (wall/proc) 158.908/3488.1
[main] Stop crit:        5.17974e-16
[main] Stop crit:        0.000312709
Ebkt times:              110.156/2977.49
Eval Ebkt times:         297.445/8017.22
PiPjPk times:            142.973/3865.47
Eval PiPjPk times:       28.3124/759.27
L2prod times:            72.2471/1949.5
Total time:              995.015/26797.8
[main] Time assemble (wall/proc) 124.805/1171.8
[main] Time solve (wall/proc) 158.399/3493.33
[main] Stop crit:        5.15825e-16
[main] Stop crit:        0.000312683
Ebkt times:              110.181/2969.52
Eval Ebkt times:         297.471/8015.98
PiPjPk times:            142.913/3853.64
Eval PiPjPk times:       28.6903/777.01
L2prod times:            72.8709/1962.7
Total time:              997.441/26848.3
[main] Time assemble (wall/proc) 126.145/1175.77
[main] Time solve (wall/proc) 158.319/3467.76
[main] Stop crit:        5.17233e-16
[main] Stop crit:        0.00031266
Ebkt times:              108.998/3002.37
Eval Ebkt times:         296.729/8170.81
PiPjPk times:            144.921/3999.77
Eval PiPjPk times:       28.6534/778.38
L2prod times:            71.3165/1971.57
Total time:              991.434/27256.2
[main] Time assemble (wall/proc) 119.839/1180.1
[main] Time solve (wall/proc) 153.595/3417.07
[main] Stop crit:        5.12114e-16
[main] Stop crit:        0.00031264
Ebkt times:              108.734/3000.32
Eval Ebkt times:         298.141/8219.99
PiPjPk times:            143.676/3977.06
Eval PiPjPk times:       28.1181/769.44
L2prod times:            72.4526/1995.94
Total time:              993.131/27335.4
[main] Time assemble (wall/proc) 120.53/1184.03
[main] Time solve (wall/proc) 153.775/3425.5
[main] Stop crit:        5.17114e-16
[main] Stop crit:        0.000312622
Ebkt times:              109.113/2999.54
Eval Ebkt times:         299.122/8248.17
PiPjPk times:            144.696/3991.28
Eval PiPjPk times:       28.7421/775.96
L2prod times:            71.8504/1985.53
Total time:              995.631/27370.8
[main] Time assemble (wall/proc) 119.756/1184.66
[main] Time solve (wall/proc) 153.273/3398.38
[main] Stop crit:        5.09182e-16
[main] Stop crit:        0.000312608
Ebkt times:              109.111/3011.39
Eval Ebkt times:         299.958/8271.18
PiPjPk times:            145.47/4028.05
Eval PiPjPk times:       28.335/772
L2prod times:            70.8117/1957.46
Total time:              993.655/27369.4
[main] Time assemble (wall/proc) 120.091/1184.41
[main] Time solve (wall/proc) 153.624/3419.99
[main] Stop crit:        5.09564e-16
[main] Stop crit:        0.000312596
Ebkt times:              109.29/3007.71
Eval Ebkt times:         301.896/8328.6
PiPjPk times:            145.3/4018.63
Eval PiPjPk times:       28.3444/769.43
L2prod times:            71.5319/1978.19
Total time:              999.504/27497.6
[main] Time assemble (wall/proc) 120.161/1189.48
[main] Time solve (wall/proc) 153.86/3421.37
[main] Stop crit:        5.08304e-16
[main] Stop crit:        0.000312587
Ebkt times:              108.68/2990.15
Eval Ebkt times:         299.858/8260.6
PiPjPk times:            144.136/3978.15
Eval PiPjPk times:       29.0452/788.95
L2prod times:            71.9519/1986.11
Total time:              996.311/27370.8
[main] Time assemble (wall/proc) 120.736/1185.22
[main] Time solve (wall/proc) 153.283/3416.03
[main] Stop crit:        5.128e-16
[main] Stop crit:        0.000312581
Ebkt times:              109.044/3010.72
Eval Ebkt times:         297.08/8203.26
PiPjPk times:            144.359/3993.68
Eval PiPjPk times:       28.2389/771.36
L2prod times:            72.2074/1998.27
Total time:              991.535/27321
[main] Time assemble (wall/proc) 118.951/1181.53
[main] Time solve (wall/proc) 153.898/3422.79
[main] Stop crit:        5.15029e-16
[main] Stop crit:        0.000312578
Ebkt times:              109.028/3000.43
Eval Ebkt times:         302.953/8351.53
PiPjPk times:            144.377/3986.12
Eval PiPjPk times:       28.252/771.03
L2prod times:            72.0704/1992.35
Total time:              1001.11/27499.2
[main] Time assemble (wall/proc) 119.323/1189.23
[main] Time solve (wall/proc) 153.892/3420.86
[main] Stop crit:        5.11309e-16
[main] Stop crit:        0.000312577
Ebkt times:              108.935/3012.37
Eval Ebkt times:         297.612/8208.95
PiPjPk times:            144.342/3990.34
Eval PiPjPk times:       28.3185/773.78
L2prod times:            71.7905/1981.87
Total time:              991.631/27296.4
[main] Time assemble (wall/proc) 118.813/1180.88
[main] Time solve (wall/proc) 153.444/3410.16
[main] Stop crit:        5.10472e-16
[main] Stop crit:        0.00031258
Ebkt times:              108.683/2993.23
Eval Ebkt times:         296.829/8183
PiPjPk times:            144.012/3982.81
Eval PiPjPk times:       28.3952/772.71
L2prod times:            72.1665/1991.42
Total time:              990.225/27267.9
[main] Time assemble (wall/proc) 120.403/1181.71
[main] Time solve (wall/proc) 153.646/3417.98
[main] Stop crit:        5.13437e-16
[main] Stop crit:        0.000312585
Ebkt times:              109.014/3005.03
Eval Ebkt times:         299.23/8254.91
PiPjPk times:            145.271/4015.71
Eval PiPjPk times:       28.1977/773.55
L2prod times:            71.5343/1975.12
Total time:              994.471/27382.2
[main] Time assemble (wall/proc) 118.885/1184.29
[main] Time solve (wall/proc) 153.546/3417.01
[main] Stop crit:        5.16256e-16
[main] Stop crit:        0.000312593
Ebkt times:              109.218/3008.84
Eval Ebkt times:         297.227/8207.8
PiPjPk times:            144.923/4008.28
Eval PiPjPk times:       27.9718/767.5
L2prod times:            71.4888/1980.25
Total time:              991.907/27332.1
[main] Time assemble (wall/proc) 118.659/1181.59
[main] Time solve (wall/proc) 153.611/3420.69
[main] Stop crit:        5.14475e-16
[main] Stop crit:        0.000312604
Ebkt times:              109.439/3013.53
Eval Ebkt times:         299.948/8274.72
PiPjPk times:            145.075/4010.08
Eval PiPjPk times:       27.8735/751.01
L2prod times:            71.8996/1983.48
Total time:              997.447/27433.5
[main] Time assemble (wall/proc) 119.945/1187.4
[main] Time solve (wall/proc) 153.888/3423.83
[main] Stop crit:        5.15869e-16
[main] Stop crit:        0.000312618
Ebkt times:              108.729/2990.35
Eval Ebkt times:         294.308/8115.57
PiPjPk times:            143.955/3977.65
Eval PiPjPk times:       28.0011/770.66
L2prod times:            71.8705/1986.89
Total time:              986.713/27164.4
[main] Time assemble (wall/proc) 118.865/1175.59
[main] Time solve (wall/proc) 153.08/3406.26
[main] Stop crit:        5.12777e-16
[main] Stop crit:        0.000312634
Ebkt times:              108.155/2987.19
Eval Ebkt times:         294.632/8132.61
PiPjPk times:            143.569/3965.31
Eval PiPjPk times:       28.184/770.2
L2prod times:            72.1965/1989.99
Total time:              986.533/27190.9
[main] Time assemble (wall/proc) 119.759/1177.3
[main] Time solve (wall/proc) 153.639/3413.73
[main] Stop crit:        5.13836e-16
[main] Stop crit:        0.000312653
Ebkt times:              108.205/2984.89
Eval Ebkt times:         297.762/8224.27
PiPjPk times:            143.578/3970.29
Eval PiPjPk times:       28.1176/771.61
L2prod times:            72.1989/2000.32
Total time:              990.297/27315.6
[main] Time assemble (wall/proc) 119.646/1182.11
[main] Time solve (wall/proc) 153.305/3415.47
[main] Stop crit:        5.15019e-16
[main] Stop crit:        0.000312675
Ebkt times:              108.618/2993.96
Eval Ebkt times:         298.057/8236.1
PiPjPk times:            144.473/3995.84
Eval PiPjPk times:       28.2444/771.77
L2prod times:            71.9155/1987.03
Total time:              992.183/27329
[main] Time assemble (wall/proc) 119.95/1182.78
[main] Time solve (wall/proc) 153.687/3423.12
[main] Stop crit:        5.09793e-16
[main] Stop crit:        0.000312699
Ebkt times:              108.171/2971.56
Eval Ebkt times:         296.603/8139.88
PiPjPk times:            143.693/3949.63
Eval PiPjPk times:       28.6205/781.9
L2prod times:            72.1797/1989.3
Total time:              990.813/27174.7
[main] Time assemble (wall/proc) 118.491/1175.39
[main] Time solve (wall/proc) 153.355/3419.15
[main] Stop crit:        5.12028e-16
[main] Stop crit:        0.000312726
Ebkt times:              109.831/3030.78
Eval Ebkt times:         302.198/8337.47
PiPjPk times:            145.659/4026.46
Eval PiPjPk times:       27.9568/763.66
L2prod times:            71.0584/1964.67
Total time:              999.743/27514.5
[main] Time assemble (wall/proc) 119.584/1190.09
[main] Time solve (wall/proc) 153.515/3418.57
[main] Stop crit:        5.1392e-16
[main] Stop crit:        0.000312756
Ebkt times:              109.036/2999.84
Eval Ebkt times:         297.276/8179.31
PiPjPk times:            143.906/3966.96
Eval PiPjPk times:       28.289/777.75
L2prod times:            71.909/1987.82
Total time:              992.881/27270.3
[main] Time assemble (wall/proc) 121.061/1181.87
[main] Time solve (wall/proc) 153.598/3422.63
[main] Stop crit:        5.16097e-16
[main] Stop crit:        0.000312788
Ebkt times:              109.241/3018.73
Eval Ebkt times:         302.511/8350.33
PiPjPk times:            144.202/3990.72
Eval PiPjPk times:       28.0164/767.26
L2prod times:            72.2385/1999.79
Total time:              1000.29/27544.2
[main] Time assemble (wall/proc) 119.874/1191.03
[main] Time solve (wall/proc) 153.758/3422.19
[main] Stop crit:        5.15837e-16
[main] Stop crit:        0.000312822
Ebkt times:              108.063/2976.42
Eval Ebkt times:         296.771/8176.27
PiPjPk times:            143.539/3965.59
Eval PiPjPk times:       28.1624/769.45
L2prod times:            72.0055/1984.86
Total time:              990.047/27224.7
[main] Time assemble (wall/proc) 118.788/1177.73
[main] Time solve (wall/proc) 153.922/3427.82
[main] Stop crit:        5.14702e-16
[main] Stop crit:        0.000312859
Ebkt times:              108.985/3009.92
Eval Ebkt times:         297.579/8208.59
PiPjPk times:            144.55/3993.06
Eval PiPjPk times:       28.3575/774.06
L2prod times:            71.6623/1982.09
Total time:              990.745/27294.2
[main] Time assemble (wall/proc) 119.34/1181.12
[main] Time solve (wall/proc) 154.318/3430.67
[main] Stop crit:        5.1971e-16
[main] Stop crit:        0.000312898
Ebkt times:              109.282/3005.71
Eval Ebkt times:         302.67/8336.35
PiPjPk times:            145.099/4008.67
Eval PiPjPk times:       28.0888/769.18
L2prod times:            71.4143/1970.45
Total time:              1000.35/27499.9
[main] Time assemble (wall/proc) 118.933/1188.29
[main] Time solve (wall/proc) 153.124/3406.99
[main] Stop crit:        5.1318e-16
[main] Stop crit:        0.00031294
Ebkt times:              108.724/2999.17
Eval Ebkt times:         295.779/8150.84
PiPjPk times:            144.27/3984.05
Eval PiPjPk times:       28.5273/782.38
L2prod times:            71.8621/1978.97
Total time:              988.372/27209.7
[main] Time assemble (wall/proc) 119.338/1178.07
[main] Time solve (wall/proc) 153.184/3408.16
[main] Stop crit:        5.15259e-16
[main] Stop crit:        0.000312984
Ebkt times:              108.915/3006.32
Eval Ebkt times:         294.285/8129.74
PiPjPk times:            143.948/3982.39
Eval PiPjPk times:       28.1112/768.92
L2prod times:            72.3648/1998.19
Total time:              987.131/27219
[main] Time assemble (wall/proc) 119.748/1178.54
[main] Time solve (wall/proc) 154.023/3431.23
[main] Stop crit:        5.12165e-16
[main] Stop crit:        0.00031303
Ebkt times:              108.826/3001.03
Eval Ebkt times:         297.673/8205.41
PiPjPk times:            144.218/3985.82
Eval PiPjPk times:       28.1347/764.38
L2prod times:            71.8726/1988.28
Total time:              992.983/27322.9
[main] Time assemble (wall/proc) 119.299/1181.72
[main] Time solve (wall/proc) 153.481/3417.94
[main] Stop crit:        5.14949e-16
[main] Stop crit:        0.000313078
Ebkt times:              108.778/2984.68
Eval Ebkt times:         302.703/8300.38
PiPjPk times:            144.428/3971.68
Eval PiPjPk times:       28.7303/769.03
L2prod times:            71.9115/1981.78
Total time:              1002.89/27410
[main] Time assemble (wall/proc) 119.383/1185.76
[main] Time solve (wall/proc) 153.369/3411.29
[main] Stop crit:        5.15324e-16
[main] Stop crit:        0.000313128
Ebkt times:              108.912/3006.53
Eval Ebkt times:         299.514/8250.88
PiPjPk times:            144.705/3994.36
Eval PiPjPk times:       28.0959/772.53
L2prod times:            71.6042/1981.55
Total time:              995.685/27374.3
[main] Time assemble (wall/proc) 119.429/1183.57
[main] Time solve (wall/proc) 153.127/3409.46
[main] Stop crit:        5.10883e-16
[main] Stop crit:        0.00031318
Ebkt times:              108.751/2994.66
Eval Ebkt times:         296.966/8192.98
PiPjPk times:            144.239/3987.78
Eval PiPjPk times:       28.2208/766.88
L2prod times:            72.0898/1992.76
Total time:              990.818/27300.1
[main] Time assemble (wall/proc) 119.506/1181.53
[main] Time solve (wall/proc) 153.526/3416.33
[main] Stop crit:        5.11723e-16
[main] Stop crit:        0.000313235
Ebkt times:              108.624/2992.59
Eval Ebkt times:         299.339/8243.22
PiPjPk times:            144.386/3991.47
Eval PiPjPk times:       28.271/770.81
L2prod times:            71.7037/1976.39
Total time:              993.736/27336.2
[main] Time assemble (wall/proc) 119.992/1183.4
[main] Time solve (wall/proc) 153.781/3424.71
[main] Stop crit:        5.20259e-16
[main] Stop crit:        0.000313291
Ebkt times:              109.817/3039.57
Eval Ebkt times:         297.195/8195.74
PiPjPk times:            145.024/4013.34
Eval PiPjPk times:       28.0705/761.48
L2prod times:            71.2766/1971.7
Total time:              991.855/27313.4
[main] Time assemble (wall/proc) 120.279/1182.49
[main] Time solve (wall/proc) 154.139/3438.12
[main] Stop crit:        5.1234e-16
[main] Stop crit:        0.000313348
Ebkt times:              108.507/2991.81
Eval Ebkt times:         294.944/8116.04
PiPjPk times:            144.2/3979.74
Eval PiPjPk times:       28.493/772.87
L2prod times:            71.5581/1972.72
Total time:              988.762/27175.2
[main] Time assemble (wall/proc) 118.955/1175.36
[main] Time solve (wall/proc) 154.054/3425.21
[main] Stop crit:        5.10547e-16
[main] Stop crit:        0.000313408
Ebkt times:              108.982/3006.69
Eval Ebkt times:         299.067/8242.25
PiPjPk times:            144.473/3991.78
Eval PiPjPk times:       28.1952/772.05
L2prod times:            71.7105/1987.49
Total time:              994.036/27365.3
[main] Time assemble (wall/proc) 120.304/1184.56
[main] Time solve (wall/proc) 153.507/3412.14
[main] Stop crit:        5.14563e-16
[main] Stop crit:        0.000313469
Ebkt times:              108.869/2994.61
Eval Ebkt times:         303.87/8376.99
PiPjPk times:            144.708/3994.48
Eval PiPjPk times:       28.1229/768.76
L2prod times:            71.9915/1990.34
Total time:              1002.67/27548.7
[main] Time assemble (wall/proc) 119.968/1191.08
[main] Time solve (wall/proc) 153.792/3428.99
[main] Stop crit:        5.17004e-16
[main] Stop crit:        0.000313532
Ebkt times:              109.977/3033.36
Eval Ebkt times:         300.246/8282.9
PiPjPk times:            145.122/4014.52
Eval PiPjPk times:       27.926/763.5
L2prod times:            71.5375/1979.7
Total time:              998.857/27480.4
[main] Time assemble (wall/proc) 119.102/1187.72
[main] Time solve (wall/proc) 153.495/3412.37
[main] Stop crit:        5.16504e-16
[main] Stop crit:        0.000313596
Ebkt times:              109.224/3008.33
Eval Ebkt times:         301.922/8317.04
PiPjPk times:            144.672/3997.38
Eval PiPjPk times:       28.2212/766.51
L2prod times:            71.4546/1974.72
Total time:              1000.16/27464.2
[main] Time assemble (wall/proc) 119.74/1187.56
[main] Time solve (wall/proc) 153.697/3415.7
[main] Stop crit:        5.16418e-16
[main] Stop crit:        0.000313662
Ebkt times:              109.191/2998.31
Eval Ebkt times:         302.693/8348.76
PiPjPk times:            144.625/3995.24
Eval PiPjPk times:       27.9209/758.2
L2prod times:            71.6438/1980.88
Total time:              1000.06/27469.9
[main] Time assemble (wall/proc) 120.387/1188.56
[main] Time solve (wall/proc) 153.714/3419.82
[main] Stop crit:        5.1145e-16
[main] Stop crit:        0.000313728
Ebkt times:              109.491/3013.72
Eval Ebkt times:         302.467/8324.57
PiPjPk times:            145.365/4018.67
Eval PiPjPk times:       28.4209/773.48
L2prod times:            71.2361/1975.86
Total time:              1000.72/27499.1
[main] Time assemble (wall/proc) 119.572/1190.28
[main] Time solve (wall/proc) 153.372/3415.04
[main] Stop crit:        5.15435e-16
[main] Stop crit:        0.000313797
Ebkt times:              110.404/3021.14
Eval Ebkt times:         305.105/8358.75
PiPjPk times:            146.135/4013.97
Eval PiPjPk times:       28.6048/766.58
L2prod times:            71.2233/1956.62
Total time:              1008.23/27524.6
[main] Time assemble (wall/proc) 120.691/1192.23
[main] Time solve (wall/proc) 153.264/3415.03
[main] Stop crit:        5.09903e-16
[main] Stop crit:        0.000313866
Ebkt times:              108.98/2995.46
Eval Ebkt times:         299.422/8244.63
PiPjPk times:            144.689/3993.29
Eval PiPjPk times:       28.5022/780.5
L2prod times:            71.5479/1975.66
Total time:              996.287/27352.3
[main] Time assemble (wall/proc) 120.714/1185.16
[main] Time solve (wall/proc) 153.709/3415.24
[main] Stop crit:        5.14744e-16
[main] Stop crit:        0.000313936
Ebkt times:              108.593/2991.37
Eval Ebkt times:         297.342/8190.44
PiPjPk times:            144.572/3988.87
Eval PiPjPk times:       28.5062/778.47
L2prod times:            71.5591/1976.82
Total time:              992.731/27292.8
[main] Time assemble (wall/proc) 119.329/1180.69
[main] Time solve (wall/proc) 153.352/3411.87
[main] Stop crit:        5.14107e-16
[main] Stop crit:        0.000314007
Ebkt times:              109.049/2997.88
Eval Ebkt times:         302.216/8338.66
PiPjPk times:            144.968/4010.52
Eval PiPjPk times:       28.5244/773.62
L2prod times:            71.5349/1981.58
Total time:              1001.03/27504.2
[main] Time assemble (wall/proc) 119.368/1188.47
[main] Time solve (wall/proc) 153.445/3417.77
[main] Stop crit:        5.17593e-16
[main] Stop crit:        0.000314079
Ebkt times:              108.488/2986.86
Eval Ebkt times:         301.308/8298.54
PiPjPk times:            144.06/3977.7
Eval PiPjPk times:       28.3235/772.84
L2prod times:            71.7114/1987.65
Total time:              997.107/27397.7
[main] Time assemble (wall/proc) 120.767/1185.94
[main] Time solve (wall/proc) 153.723/3409.51
[main] Stop crit:        5.14226e-16
[main] Stop crit:        0.000314152
Ebkt times:              108.693/2998.15
Eval Ebkt times:         295.739/8155.79
PiPjPk times:            144.197/3984.84
Eval PiPjPk times:       28.5887/777.25
L2prod times:            71.5652/1974.66
Total time:              988.482/27205.5
[main] Time assemble (wall/proc) 120.97/1179.4
[main] Time solve (wall/proc) 153.844/3421.51
[main] Stop crit:        5.1912e-16
[main] Stop crit:        0.000314226
Ebkt times:              108.746/3000.26
Eval Ebkt times:         297.564/8211.76
PiPjPk times:            144.367/3988
Eval PiPjPk times:       28.5054/780.28
L2prod times:            71.5113/1974.88
Total time:              991.262/27294.5
[main] Time assemble (wall/proc) 118.978/1180.93
[main] Time solve (wall/proc) 153.665/3418.22
[main] Stop crit:        5.15122e-16
[main] Stop crit:        0.0003143
Ebkt times:              109.358/3013.29
Eval Ebkt times:         297.691/8207.14
PiPjPk times:            144.553/3988.14
Eval PiPjPk times:       28.52/788.86
L2prod times:            71.5391/1976.95
Total time:              992.392/27314.2
[main] Time assemble (wall/proc) 120.203/1182.42
[main] Time solve (wall/proc) 154.077/3428.46
[main] Stop crit:        5.1288e-16
[main] Stop crit:        0.000314375
Ebkt times:              109.206/3011.66
Eval Ebkt times:         300.355/8279.86
PiPjPk times:            144.888/4006.37
Eval PiPjPk times:       28.2608/771.68
L2prod times:            71.4154/1967.79
Total time:              995.794/27409.8
[main] Time assemble (wall/proc) 119.135/1185.6
[main] Time solve (wall/proc) 153.222/3409.64
[main] Stop crit:        5.11593e-16
[main] Stop crit:        0.00031445
Ebkt times:              108.425/2993.4
Eval Ebkt times:         295.015/8130.5
PiPjPk times:            143.472/3952.07
Eval PiPjPk times:       28.3807/773.17
L2prod times:            72.5458/1999.14
Total time:              988.209/27181.4
[main] Time assemble (wall/proc) 118.855/1176.89
[main] Time solve (wall/proc) 153.469/3414
[main] Stop crit:        5.20966e-16
[main] Stop crit:        0.000314525
Ebkt times:              108.923/3004.33
Eval Ebkt times:         299.746/8255.05
PiPjPk times:            144.127/3984.17
Eval PiPjPk times:       28.2516/767.74
L2prod times:            71.5422/1976.59
Total time:              994.262/27352.3
[main] Time assemble (wall/proc) 119.668/1183.3
[main] Time solve (wall/proc) 153.344/3413.06
[main] Stop crit:        5.15765e-16
[main] Stop crit:        0.000314601
Ebkt times:              109.153/2997.29
Eval Ebkt times:         302.133/8321.34
PiPjPk times:            144.893/3994.45
Eval PiPjPk times:       28.3453/768.22
L2prod times:            71.7176/1986.19
Total time:              1000.29/27459
[main] Time assemble (wall/proc) 119.302/1187.26
[main] Time solve (wall/proc) 153.239/3407.86
[main] Stop crit:        5.1212e-16
[main] Stop crit:        0.000314676
Ebkt times:              108.108/2973.42
Eval Ebkt times:         297.794/8186.55
PiPjPk times:            144.063/3974.7
Eval PiPjPk times:       28.4101/777.86
L2prod times:            71.717/1980.25
Total time:              993.804/27276.4
[main] Time assemble (wall/proc) 119.376/1179.79
[main] Time solve (wall/proc) 153.604/3419.97
[main] Stop crit:        5.19189e-16
[main] Stop crit:        0.000314752
Ebkt times:              108.71/2981.34
Eval Ebkt times:         297.543/8168.31
PiPjPk times:            144.637/3984.51
Eval PiPjPk times:       29.0676/778.38
L2prod times:            71.7177/1970.23
Total time:              996.845/27288.1
[main] Time assemble (wall/proc) 119.748/1180.11
[main] Time solve (wall/proc) 154.265/3437.86
[main] Stop crit:        5.16403e-16
[main] Stop crit:        0.000314828
Ebkt times:              108.467/2995.36
Eval Ebkt times:         295.467/8130.39
PiPjPk times:            144.65/3986.87
Eval PiPjPk times:       28.704/778.24
L2prod times:            71.7073/1974.71
Total time:              989.851/27207.3
[main] Time assemble (wall/proc) 119.787/1178.18
[main] Time solve (wall/proc) 153.518/3412.78
[main] Stop crit:        5.13751e-16
[main] Stop crit:        0.000314903
Ebkt times:              109.578/3021.5
Eval Ebkt times:         300.991/8305.28
PiPjPk times:            145.295/4030.31
Eval PiPjPk times:       28.3634/772.27
L2prod times:            71.4977/1974.35
Total time:              998.339/27485.6
[main] Time assemble (wall/proc) 119.827/1188.47
[main] Time solve (wall/proc) 153.507/3407.83
[main] Stop crit:        5.1648e-16
[main] Stop crit:        0.000314979
Ebkt times:              108.832/3005.29
Eval Ebkt times:         297.46/8197.19
PiPjPk times:            143.956/3972.2
Eval PiPjPk times:       28.5643/772.04
L2prod times:            71.7145/1974.96
Total time:              992.892/27283.2
[main] Time assemble (wall/proc) 119.945/1181.26
[main] Time solve (wall/proc) 153.677/3419.32
[main] Stop crit:        5.1707e-16
[main] Stop crit:        0.000315054
Ebkt times:              108.974/2999.94
Eval Ebkt times:         299.533/8247.18
PiPjPk times:            144.318/3983.29
Eval PiPjPk times:       28.3607/773.41
L2prod times:            72.2014/1990.43
Total time:              995.936/27365.3
[main] Time assemble (wall/proc) 121.335/1185.87
[main] Time solve (wall/proc) 154.43/3414.46
[main] Stop crit:        5.15283e-16
[main] Stop crit:        0.000315128
Ebkt times:              108.941/2998.51
Eval Ebkt times:         299.766/8258.58
PiPjPk times:            144.884/3998.99
Eval PiPjPk times:       28.3869/768.9
L2prod times:            71.4093/1975.43
Total time:              996.377/27368.1
[main] Time assemble (wall/proc) 119.647/1184.4
[main] Time solve (wall/proc) 154.169/3427.15
[main] Stop crit:        5.19957e-16
[main] Stop crit:        0.000315202
Ebkt times:              109.169/3008.48
Eval Ebkt times:         295.179/8127.85
PiPjPk times:            143.97/3975.51
Eval PiPjPk times:       28.4566/774.15
L2prod times:            71.7743/1977.31
Total time:              989.561/27214.1
[main] Time assemble (wall/proc) 120.276/1179.09
[main] Time solve (wall/proc) 153.644/3417.55
[main] Stop crit:        5.0957e-16
[main] Stop crit:        0.000315276
Ebkt times:              108.77/2995.96
Eval Ebkt times:         297.93/8206.63
PiPjPk times:            144.435/3987.87
Eval PiPjPk times:       28.6382/779.6
L2prod times:            71.661/1977.15
Total time:              993.884/27321.9
[main] Time assemble (wall/proc) 120.254/1183.01
[main] Time solve (wall/proc) 153.609/3410.74
[main] Stop crit:        5.18252e-16
[main] Stop crit:        0.000315348
Ebkt times:              108.764/2995.87
Eval Ebkt times:         298.575/8221.16
PiPjPk times:            144.005/3972.82
Eval PiPjPk times:       28.3165/768.68
L2prod times:            71.8785/1982.74
Total time:              993.772/27310
[main] Time assemble (wall/proc) 120.41/1182.95
[main] Time solve (wall/proc) 153.532/3413.73
[main] Stop crit:        5.13645e-16
[main] Stop crit:        0.00031542
Ebkt times:              108.686/2987.91
Eval Ebkt times:         299.364/8246.44
PiPjPk times:            143.745/3963.45
Eval PiPjPk times:       28.3114/776.12
L2prod times:            72.1824/1992.55
Total time:              995.831/27340.9
[main] Time assemble (wall/proc) 119.822/1183.16
[main] Time solve (wall/proc) 153.161/3409.05
[main] Stop crit:        5.21884e-16
[main] Stop crit:        0.000315491
Ebkt times:              108.662/2996.58
Eval Ebkt times:         297.52/8204.61
PiPjPk times:            144.186/3986.81
Eval PiPjPk times:       28.1233/770.17
L2prod times:            71.9474/1984.03
Total time:              991.939/27308.8
[main] Time assemble (wall/proc) 119.959/1182.22
[main] Time solve (wall/proc) 154.296/3428.04
[main] Stop crit:        5.17065e-16
[main] Stop crit:        0.000315561
Ebkt times:              108.804/2998.19
Eval Ebkt times:         297.256/8186.97
PiPjPk times:            144.635/3994.71
Eval PiPjPk times:       28.2268/772.02
L2prod times:            71.8636/1982.63
Total time:              991.951/27275.9
[main] Time assemble (wall/proc) 118.86/1180.23
[main] Time solve (wall/proc) 153.351/3413.3
[main] Stop crit:        5.1986e-16
[main] Stop crit:        0.00031563
Ebkt times:              108.696/2995.57
Eval Ebkt times:         299.19/8244.92
PiPjPk times:            144.344/3990.86
Eval PiPjPk times:       28.2958/773.22
L2prod times:            71.8481/1982.53
Total time:              994.302/27357.9
[main] Time assemble (wall/proc) 120.844/1184.52
[main] Time solve (wall/proc) 153.837/3417.15
[main] Stop crit:        5.13801e-16
[main] Stop crit:        0.000315698
Ebkt times:              109.351/3000.67
Eval Ebkt times:         300.686/8258.95
PiPjPk times:            144.632/3984.56
Eval PiPjPk times:       28.2329/767.25
L2prod times:            72.1406/1984.13
Total time:              999.758/27409.3
[main] Time assemble (wall/proc) 121.523/1187.64
[main] Time solve (wall/proc) 153.705/3417.94
[main] Stop crit:        5.09435e-16
[main] Stop crit:        0.000315765
Ebkt times:              107.953/2976.89
Eval Ebkt times:         296.219/8152.81
PiPjPk times:            143.461/3960.4
Eval PiPjPk times:       28.8847/786.83
L2prod times:            72.075/1981.98
Total time:              989.399/27194.4
[main] Time assemble (wall/proc) 120.046/1177.45
[main] Time solve (wall/proc) 153.764/3423.96
[main] Stop crit:        5.10431e-16
[main] Stop crit:        0.00031583
Ebkt times:              109.516/3019.08
Eval Ebkt times:         299.541/8261.19
PiPjPk times:            145.212/4008.65
Eval PiPjPk times:       28.2116/773.34
L2prod times:            71.506/1972.43
Total time:              997.302/27434.6
[main] Time assemble (wall/proc) 120.023/1187.08
[main] Time solve (wall/proc) 153.778/3425.23
[main] Stop crit:        5.14609e-16
[main] Stop crit:        0.000315894
Ebkt times:              109.208/3014.33
Eval Ebkt times:         298.942/8248.5
PiPjPk times:            144.152/3982.79
Eval PiPjPk times:       28.1533/775.51
L2prod times:            72.1278/1991.83
Total time:              994.747/27398
[main] Time assemble (wall/proc) 119.826/1185.34
[main] Time solve (wall/proc) 154.041/3424.92
[main] Stop crit:        5.12328e-16
[main] Stop crit:        0.000315957
Ebkt times:              108.957/3002.16
Eval Ebkt times:         299.596/8265.8
PiPjPk times:            144.496/3997.32
Eval PiPjPk times:       28.3812/770.38
L2prod times:            71.6967/1976.01
Total time:              994.015/27357.2
[main] Time assemble (wall/proc) 119.431/1183.96
[main] Time solve (wall/proc) 154.123/3434.08
[main] Stop crit:        5.12233e-16
[main] Stop crit:        0.000316018
Ebkt times:              109.509/3025.29
Eval Ebkt times:         297.895/8224.55
PiPjPk times:            144.786/4006.68
Eval PiPjPk times:       27.876/771.51
L2prod times:            71.8948/1992.67
Total time:              992.395/27388.1
[main] Time assemble (wall/proc) 119.636/1184.63
[main] Time solve (wall/proc) 154.083/3427.83
[main] Stop crit:        5.1944e-16
[main] Stop crit:        0.000316078
Ebkt times:              109.544/3009.39
Eval Ebkt times:         299.113/8226.12
PiPjPk times:            144.184/3976.33
Eval PiPjPk times:       28.419/768.93
L2prod times:            71.3938/1967.04
Total time:              995.795/27316
[main] Time assemble (wall/proc) 119.51/1182.55
[main] Time solve (wall/proc) 153.766/3422.76
[main] Stop crit:        5.16048e-16
[main] Stop crit:        0.000316135
Ebkt times:              109.21/3005.33
Eval Ebkt times:         297.439/8195.71
PiPjPk times:            144.707/3990.9
Eval PiPjPk times:       28.5633/778.3
L2prod times:            71.7827/1976.35
Total time:              992.837/27299.1
[main] Time assemble (wall/proc) 119.036/1181.16
[main] Time solve (wall/proc) 153.642/3427.78
[main] Stop crit:        5.15004e-16
[main] Stop crit:        0.000316191
Ebkt times:              107.997/2972.35
Eval Ebkt times:         295.355/8135.2
PiPjPk times:            143.441/3957.62
Eval PiPjPk times:       28.3457/783.6
L2prod times:            72.485/2001.12
Total time:              987.45/27169.3
[main] Time assemble (wall/proc) 118.676/1175.62
[main] Time solve (wall/proc) 153.772/3424.67
[main] Stop crit:        5.14703e-16
[main] Stop crit:        0.000316246
Ebkt times:              109.318/3015.85
Eval Ebkt times:         298.221/8217.01
PiPjPk times:            145.037/4009.24
Eval PiPjPk times:       28.5499/775.15
L2prod times:            71.5936/1976.42
Total time:              992.652/27318.2
[main] Time assemble (wall/proc) 120.015/1183.61
[main] Time solve (wall/proc) 153.435/3415.63
[main] Stop crit:        5.15546e-16
[main] Stop crit:        0.000316298
Ebkt times:              108.681/2989.93
Eval Ebkt times:         299.238/8247.5
PiPjPk times:            144.292/3980.14
Eval PiPjPk times:       28.4898/787.58
L2prod times:            72.1581/1990.59
Total time:              995.938/27387.5
[main] Time assemble (wall/proc) 119.68/1185.33
[main] Time solve (wall/proc) 153.59/3412.26
[main] Stop crit:        5.14723e-16
[main] Stop crit:        0.000316349
Ebkt times:              109/3003.81
Eval Ebkt times:         302.165/8318.03
PiPjPk times:            144.247/3981.25
Eval PiPjPk times:       28.2486/770.16
L2prod times:            71.8551/1985.19
Total time:              999.833/27460.1
[main] Time assemble (wall/proc) 121.168/1189.76
[main] Time solve (wall/proc) 153.666/3419.79
[main] Stop crit:        5.19378e-16
[main] Stop crit:        0.000316397
Ebkt times:              108.571/2992.89
Eval Ebkt times:         300.66/8277.91
PiPjPk times:            144.204/3981.51
Eval PiPjPk times:       28.565/763.8
L2prod times:            71.4951/1969.6
Total time:              996.905/27366.5
[main] Time assemble (wall/proc) 119.947/1185.56
[main] Time solve (wall/proc) 153.246/3409.09
[main] Stop crit:        5.14271e-16
[main] Stop crit:        0.000316443
Ebkt times:              108.402/2985.67
Eval Ebkt times:         298.176/8207.94
PiPjPk times:            143.874/3971.87
Eval PiPjPk times:       28.2962/776.8
L2prod times:            71.6979/1982.67
Total time:              991.357/27262.8
[main] Time assemble (wall/proc) 120.462/1181.42
[main] Time solve (wall/proc) 153.744/3420.84
[main] Stop crit:        5.14613e-16
[main] Stop crit:        0.000316488
Ebkt times:              108.815/2994.64
Eval Ebkt times:         298.882/8245.44
PiPjPk times:            144.837/4001.19
Eval PiPjPk times:       28.2984/779.67
L2prod times:            72.0024/1992.64
Total time:              995.949/27391.7
[main] Time assemble (wall/proc) 119.956/1185.06
[main] Time solve (wall/proc) 153.501/3411.35
[main] Stop crit:        5.16164e-16
[main] Stop crit:        0.00031653
Ebkt times:              108.546/2995.88
Eval Ebkt times:         294.93/8127.24
PiPjPk times:            143.534/3966.29
Eval PiPjPk times:       28.6223/787.49
L2prod times:            72.1027/1984.01
Total time:              987.543/27174
[main] Time assemble (wall/proc) 118.859/1175.78
[main] Time solve (wall/proc) 153.54/3415.43
[main] Stop crit:        5.13322e-16
[main] Stop crit:        0.00031657
Ebkt times:              109.233/3004.02
Eval Ebkt times:         297.425/8189.92
PiPjPk times:            145.033/3997.56
Eval PiPjPk times:       28.3315/773.14
L2prod times:            71.3754/1970.53
Total time:              992.208/27266.4
[main] Time assemble (wall/proc) 121.318/1182.38
[main] Time solve (wall/proc) 153.806/3424.94
[main] Stop crit:        5.18026e-16
[main] Stop crit:        0.000316608
Ebkt times:              109.018/2996.64
Eval Ebkt times:         301.889/8319.73
PiPjPk times:            144.24/3978.25
Eval PiPjPk times:       28.2911/763.14
L2prod times:            71.4456/1984.06
Total time:              998.437/27439.7
[main] Time assemble (wall/proc) 119.807/1187.27
[main] Time solve (wall/proc) 154.178/3405.32
[main] Stop crit:        5.20176e-16
[main] Stop crit:        0.000316643
Ebkt times:              109.444/3013.74
Eval Ebkt times:         299.772/8247.15
PiPjPk times:            145.307/4007.12
Eval PiPjPk times:       28.6169/769.87
L2prod times:            71.2341/1966.89
Total time:              997.541/27396.9
[main] Time assemble (wall/proc) 120.758/1186.04
[main] Time solve (wall/proc) 153.559/3412.15
[main] Stop crit:        5.11101e-16
[main] Stop crit:        0.000316677
Ebkt times:              108.77/3006.86
Eval Ebkt times:         295.331/8149.23
PiPjPk times:            144.215/3983.73
Eval PiPjPk times:       28.2908/780.34
L2prod times:            72.033/1990.02
Total time:              988.432/27234.1
[main] Time assemble (wall/proc) 119.186/1178.68
[main] Time solve (wall/proc) 153.559/3418.03
[main] Stop crit:        5.18063e-16
[main] Stop crit:        0.000316707
Ebkt times:              108.97/2996.34
Eval Ebkt times:         305.703/8414.56
PiPjPk times:            144.766/3999.79
Eval PiPjPk times:       28.0978/762.9
L2prod times:            71.8055/1982.77
Total time:              1007.25/27624
[main] Time assemble (wall/proc) 119.387/1193.35
[main] Time solve (wall/proc) 153.775/3426.83
[main] Stop crit:        5.14591e-16
[main] Stop crit:        0.000316736
Ebkt times:              108.406/2990.04
Eval Ebkt times:         300/8271.93
PiPjPk times:            143.904/3975.76
Eval PiPjPk times:       28.2608/774.87
L2prod times:            72.2697/2001.99
Total time:              994.429/27379.5
[main] Time assemble (wall/proc) 120.711/1185.33
[main] Time solve (wall/proc) 153.545/3416.32
[main] Stop crit:        5.18244e-16
[main] Stop crit:        0.000316762
Ebkt times:              108.692/3004.03
Eval Ebkt times:         297.987/8235.88
PiPjPk times:            144.002/3985.87
Eval PiPjPk times:       27.9811/765.14
L2prod times:            72.1504/2001.11
Total time:              991.034/27339
[main] Time assemble (wall/proc) 119.756/1183.96
[main] Time solve (wall/proc) 153.869/3429.05
[main] Stop crit:        5.1572e-16
[main] Stop crit:        0.000316785
Ebkt times:              108.528/2995.14
Eval Ebkt times:         297.3/8183.98
PiPjPk times:            143.712/3966.71
Eval PiPjPk times:       28.4253/775.88
L2prod times:            71.8389/1985.99
Total time:              990.104/27223
[main] Time assemble (wall/proc) 119.736/1179.33
[main] Time solve (wall/proc) 153.824/3427.82
[main] Stop crit:        5.14569e-16
[main] Stop crit:        0.000316806
Ebkt times:              108.654/2992.97
Eval Ebkt times:         298.946/8238.37
PiPjPk times:            143.737/3972.68
Eval PiPjPk times:       28.2369/762.74
L2prod times:            72.0821/1988.79
Total time:              992.443/27293.6
[main] Time assemble (wall/proc) 119.729/1182.19
[main] Time solve (wall/proc) 153.767/3428.73
[main] Stop crit:        5.20535e-16
[main] Stop crit:        0.000316825
Ebkt times:              108.249/2987.28
Eval Ebkt times:         293.054/8064.35
PiPjPk times:            143.444/3957.69
Eval PiPjPk times:       28.6545/788.5
L2prod times:            72.1898/1987.44
Total time:              984.861/27090.3
[main] Time assemble (wall/proc) 119.39/1172.96
[main] Time solve (wall/proc) 154.229/3433.05
[main] Stop crit:        5.22048e-16
[main] Stop crit:        0.000316841
Ebkt times:              109.34/2993.26
Eval Ebkt times:         297.58/8149.67
PiPjPk times:            144.879/3977.33
Eval PiPjPk times:       28.5315/772.54
L2prod times:            71.8397/1968.29
Total time:              994.698/27181.7
[main] Time assemble (wall/proc) 121.432/1179.3
[main] Time solve (wall/proc) 153.472/3413.47
[main] Stop crit:        5.19641e-16
[main] Stop crit:        0.000316855
Ebkt times:              108.949/2999.87
Eval Ebkt times:         301.961/8328.45
PiPjPk times:            144.574/3993.06
Eval PiPjPk times:       28.1564/766.7
L2prod times:            71.896/1992.65
Total time:              998.604/27452.2
[main] Time assemble (wall/proc) 119.754/1187.61
[main] Time solve (wall/proc) 153.314/3415.89
[main] Stop crit:        5.15521e-16
[main] Stop crit:        0.000316866
Ebkt times:              108.365/2990.11
Eval Ebkt times:         296.339/8178.06
PiPjPk times:            143.761/3976.32
Eval PiPjPk times:       28.073/763.21
L2prod times:            72.5587/2007.75
Total time:              989.141/27262.8
[main] Time assemble (wall/proc) 119.249/1179.66
[main] Time solve (wall/proc) 153.647/3416.23
[main] Stop crit:        5.15283e-16
[main] Stop crit:        0.000316874
Ebkt times:              108.663/2998.03
Eval Ebkt times:         297.679/8206.87
PiPjPk times:            144.139/3987.93
Eval PiPjPk times:       28.2486/771.25
L2prod times:            71.9427/1987.83
Total time:              991.829/27313.6
[main] Time assemble (wall/proc) 119.379/1182.09
[main] Time solve (wall/proc) 153.915/3426.34
[main] Stop crit:        5.14785e-16
[main] Stop crit:        0.00031688
Ebkt times:              109.819/3028.16
Eval Ebkt times:         298.796/8231.34
PiPjPk times:            145.317/4015.4
Eval PiPjPk times:       28.316/775.37
L2prod times:            71.6533/1978.12
Total time:              995.551/27386.9
[main] Time assemble (wall/proc) 120.91/1186.07
[main] Time solve (wall/proc) 153.626/3419.35
[main] Stop crit:        5.1412e-16
[main] Stop crit:        0.000316883
Ebkt times:              109.147/3003.07
Eval Ebkt times:         300.131/8259.43
PiPjPk times:            144.468/3988.3
Eval PiPjPk times:       28.4314/777.1
L2prod times:            71.4998/1978.02
Total time:              996.447/27369.7
[main] Time assemble (wall/proc) 119.192/1183.79
[main] Time solve (wall/proc) 153.541/3419.54
[main] Stop crit:        5.18006e-16
[main] Stop crit:        0.000316884
Ebkt times:              108.966/3002.3
Eval Ebkt times:         295.841/8158.03
PiPjPk times:            144.356/3987.89
Eval PiPjPk times:       28.1585/772.89
L2prod times:            72.0428/1992.41
Total time:              990.118/27257.6
[main] Time assemble (wall/proc) 119.373/1180.69
[main] Time solve (wall/proc) 153.338/3406.27
[main] Stop crit:        5.13286e-16
[main] Stop crit:        0.000316882
Ebkt times:              108.652/2996.51
Eval Ebkt times:         295.808/8151.14
PiPjPk times:            144.38/3988.51
Eval PiPjPk times:       28.4819/775.06
L2prod times:            71.9184/1981.64
Total time:              990.099/27229
[main] Time assemble (wall/proc) 120.707/1179.9
[main] Time solve (wall/proc) 153.841/3419.71
[main] Stop crit:        5.13767e-16
[main] Stop crit:        0.000316878
Ebkt times:              108.344/2990.22
Eval Ebkt times:         299.768/8274.18
PiPjPk times:            144.156/3981.48
Eval PiPjPk times:       28.0459/765.39
L2prod times:            72.0044/1988.67
Total time:              993.008/27339.3
[main] Time assemble (wall/proc) 120.374/1184
[main] Time solve (wall/proc) 154.024/3430.18
[main] Stop crit:        5.12969e-16
[main] Stop crit:        0.000316871
Ebkt times:              109.489/3011.9
Eval Ebkt times:         303.599/8373.2
PiPjPk times:            145.082/4010.03
Eval PiPjPk times:       28.168/770.39
L2prod times:            71.7165/1982.8
Total time:              1002.25/27572.8
[main] Time assemble (wall/proc) 119.724/1191.82
[main] Time solve (wall/proc) 153.381/3405.57
[main] Stop crit:        5.18689e-16
[main] Stop crit:        0.000316862
Ebkt times:              108.728/2996.28
Eval Ebkt times:         297.111/8166.35
PiPjPk times:            143.755/3963.31
Eval PiPjPk times:       28.257/780.87
L2prod times:            72.0291/1984.98
Total time:              990.739/27223.5
[main] Time assemble (wall/proc) 119.889/1178.65
[main] Time solve (wall/proc) 153.798/3424.4
[main] Stop crit:        5.13832e-16
[main] Stop crit:        0.00031685
Ebkt times:              109.317/3017.1
Eval Ebkt times:         297.825/8199.57
PiPjPk times:            144.71/3999.79
Eval PiPjPk times:       28.3366/772.32
L2prod times:            71.6333/1972.85
Total time:              993.307/27330.1
[main] Time assemble (wall/proc) 118.958/1182.18
[main] Time solve (wall/proc) 153.325/3407.89
[main] Stop crit:        5.16821e-16
[main] Stop crit:        0.000316835
Ebkt times:              109.206/3008.82
Eval Ebkt times:         300.691/8278.92
PiPjPk times:            145.297/4006.38
Eval PiPjPk times:       27.8943/762.84
L2prod times:            71.6474/1987.58
Total time:              999.012/27453.6
[main] Time assemble (wall/proc) 119.405/1187.48
[main] Time solve (wall/proc) 153.614/3414.15
[main] Stop crit:        5.1481e-16
[main] Stop crit:        0.000316819
Ebkt times:              109/2993.41
Eval Ebkt times:         302.151/8321.64
PiPjPk times:            144.788/3989.28
Eval PiPjPk times:       28.2983/765.43
L2prod times:            71.9/1981.59
Total time:              1001.07/27473.5
[main] Time assemble (wall/proc) 120.914/1189.14
[main] Time solve (wall/proc) 153.913/3423.52
[main] Stop crit:        5.16884e-16
[main] Stop crit:        0.000316799
Ebkt times:              109.153/3008.91
Eval Ebkt times:         298.425/8232.66
PiPjPk times:            144.962/4008.99
Eval PiPjPk times:       28.3382/769.23
L2prod times:            71.4153/1973.12
Total time:              993.374/27331.9
[main] Time assemble (wall/proc) 119.57/1182.94
[main] Time solve (wall/proc) 153.766/3422.32
[main] Stop crit:        5.13855e-16
[main] Stop crit:        0.000316778
Ebkt times:              108.591/2988.92
Eval Ebkt times:         298.559/8225.92
PiPjPk times:            144.405/3988.74
Eval PiPjPk times:       27.9746/769.87
L2prod times:            72.1219/1990.76
Total time:              992.852/27315.7
[main] Time assemble (wall/proc) 119.081/1181.41
[main] Time solve (wall/proc) 153.424/3415.13
[main] Stop crit:        5.16808e-16
[main] Stop crit:        0.000316754
Ebkt times:              108.844/3005.79
Eval Ebkt times:         296.514/8171.43
PiPjPk times:            144.625/3996
Eval PiPjPk times:       28.531/785.79
L2prod times:            71.8259/1987.18
Total time:              990.78/27275.2
[main] Time assemble (wall/proc) 120.575/1181.23
[main] Time solve (wall/proc) 153.626/3419.31
[main] Stop crit:        5.16675e-16
[main] Stop crit:        0.000316727
Ebkt times:              108.985/2998.68
Eval Ebkt times:         300.539/8280.34
PiPjPk times:            145.154/4012.21
Eval PiPjPk times:       28.0478/767.2
L2prod times:            71.4232/1972.46
Total time:              996.71/27399.5
[main] Time assemble (wall/proc) 119.451/1185.12
[main] Time solve (wall/proc) 154.05/3398.75
[main] Stop crit:        5.14167e-16
[main] Stop crit:        0.000316699
Ebkt times:              108.716/2986.38
Eval Ebkt times:         301.946/8315.38
PiPjPk times:            144.407/3988.08
Eval PiPjPk times:       28.6066/783.9
L2prod times:            71.6133/1983.48
Total time:              997.524/27421.4
[main] Time assemble (wall/proc) 118.9/1185.86
[main] Time solve (wall/proc) 153.718/3417.96
[main] Stop crit:        5.1426e-16
[main] Stop crit:        0.000316668
Ebkt times:              108.096/2971.16
Eval Ebkt times:         300.162/8265.94
PiPjPk times:            143.865/3969.4
Eval PiPjPk times:       28.3104/772.85
L2prod times:            71.8353/1978.27
Total time:              994.227/27310.2
[main] Time assemble (wall/proc) 119.451/1182.44
[main] Time solve (wall/proc) 153.481/3420.96
[main] Stop crit:        5.21213e-16
[main] Stop crit:        0.000316634
Ebkt times:              108.793/3000.15
Eval Ebkt times:         301.517/8314.6
PiPjPk times:            144.445/3988.44
Eval PiPjPk times:       28.0171/763.38
L2prod times:            72.0424/1992.83
Total time:              996.956/27444.8
[main] Time assemble (wall/proc) 119.583/1187.25
[main] Time solve (wall/proc) 153.628/3411.59
[main] Stop crit:        5.18543e-16
[main] Stop crit:        0.000316599
Ebkt times:              108.244/2983.45
Eval Ebkt times:         297.815/8208.4
PiPjPk times:            143.539/3964.23
Eval PiPjPk times:       28.1192/770.91
L2prod times:            72.5712/2009.28
Total time:              990.737/27272.9
[main] Time assemble (wall/proc) 119.74/1180.91
[main] Time solve (wall/proc) 153.484/3416.24
[main] Stop crit:        5.17943e-16
[main] Stop crit:        0.000316562
Ebkt times:              108.425/2986.16
Eval Ebkt times:         295.929/8156.4
PiPjPk times:            144.232/3985.3
Eval PiPjPk times:       28.3875/776.65
L2prod times:            71.6343/1980.44
Total time:              988.869/27191.5
[main] Time assemble (wall/proc) 118.639/1176.23
[main] Time solve (wall/proc) 153.822/3427.58
[main] Stop crit:        5.19625e-16
[main] Stop crit:        0.000316522
Ebkt times:              109.044/3002.34
Eval Ebkt times:         300.462/8288.92
PiPjPk times:            144.675/4001.74
Eval PiPjPk times:       28.2268/763.9
L2prod times:            71.8923/1989.2
Total time:              997.599/27434
[main] Time assemble (wall/proc) 119.8/1187.06
[main] Time solve (wall/proc) 153.529/3418.9
[main] Stop crit:        5.18502e-16
[main] Stop crit:        0.00031648
Ebkt times:              109.039/2999.64
Eval Ebkt times:         296.325/8166.59
PiPjPk times:            144.113/3978.44
Eval PiPjPk times:       28.2798/774.84
L2prod times:            71.8302/1982.95
Total time:              991.935/27278.8
[main] Time assemble (wall/proc) 119.642/1180.54
[main] Time solve (wall/proc) 153.687/3427.28
[main] Stop crit:        5.18716e-16
[main] Stop crit:        0.000316437
Ebkt times:              108.526/2990.14
Eval Ebkt times:         295.069/8120.62
PiPjPk times:            143.75/3970.56
Eval PiPjPk times:       28.1729/770.61
L2prod times:            72.1012/1991.76
Total time:              989.777/27207
[main] Time assemble (wall/proc) 118.838/1176.94
[main] Time solve (wall/proc) 153.508/3413.56
[main] Stop crit:        5.14802e-16
[main] Stop crit:        0.000316391
Ebkt times:              108.71/2976.67
Eval Ebkt times:         297.555/8129.53
PiPjPk times:            143.941/3946.32
Eval PiPjPk times:       28.517/771.32
L2prod times:            72.841/1995.29
Total time:              995.987/27185.8
[main] Time assemble (wall/proc) 120.518/1176.96
[main] Time solve (wall/proc) 153.907/3412.75
[main] Stop crit:        5.16388e-16
[main] Stop crit:        0.000316344
Ebkt times:              109.501/3012.52
Eval Ebkt times:         303.314/8365.08
PiPjPk times:            145.711/4029.81
Eval PiPjPk times:       28.0079/766.87
L2prod times:            71.4262/1977.11
Total time:              1001.37/27551.3
[main] Time assemble (wall/proc) 119.255/1191.53
[main] Time solve (wall/proc) 153.444/3408
[main] Stop crit:        5.21614e-16
[main] Stop crit:        0.000316295
Ebkt times:              108.691/2992.42
Eval Ebkt times:         296.989/8181.03
PiPjPk times:            143.778/3973.13
Eval PiPjPk times:       28.431/773.63
L2prod times:            72.346/1999.27
Total time:              992.372/27293.3
[main] Time assemble (wall/proc) 118.945/1180.26
[main] Time solve (wall/proc) 153.248/3414.95
[main] Stop crit:        5.1432e-16
[main] Stop crit:        0.000316244
Ebkt times:              108.211/2978.09
Eval Ebkt times:         296.5/8162.92
PiPjPk times:            143.839/3970.02
Eval PiPjPk times:       28.7703/781.65
L2prod times:            71.4544/1969.73
Total time:              989.3/27182.5
[main] Time assemble (wall/proc) 118.682/1175.71
[main] Time solve (wall/proc) 153.604/3425.89
[main] Stop crit:        5.14907e-16
[main] Stop crit:        0.000316192
Ebkt times:              109.301/3005.9
Eval Ebkt times:         302.297/8315.27
PiPjPk times:            145.078/4009.83
Eval PiPjPk times:       28.4301/768.9
L2prod times:            71.2356/1974.6
Total time:              1000.49/27475.7
[main] Time assemble (wall/proc) 120.033/1188.97
[main] Time solve (wall/proc) 153.848/3415.73
[main] Stop crit:        5.14771e-16
[main] Stop crit:        0.000316138
Ebkt times:              109.648/3025.75
Eval Ebkt times:         302.194/8332.52
PiPjPk times:            145.295/4016.95
Eval PiPjPk times:       27.9917/761.28
L2prod times:            71.4894/1978.44
Total time:              1000.36/27517.8
[main] Time assemble (wall/proc) 121.457/1192.24
[main] Time solve (wall/proc) 153.886/3428.39
[main] Stop crit:        5.15986e-16
[main] Stop crit:        0.000316082
Ebkt times:              108.844/3002.87
Eval Ebkt times:         296.506/8182.34
PiPjPk times:            144.368/3991.02
Eval PiPjPk times:       28.3717/770.79
L2prod times:            71.4877/1971.08
Total time:              989.119/27249.7
[main] Time assemble (wall/proc) 118.89/1178.83
[main] Time solve (wall/proc) 153.796/3423.02
[main] Stop crit:        5.17479e-16
[main] Stop crit:        0.000316025
Ebkt times:              108.335/2990.64
Eval Ebkt times:         295.617/8135.98
PiPjPk times:            143.556/3960.23
Eval PiPjPk times:       28.4604/776
L2prod times:            72.0827/1984.69
Total time:              987.701/27170.8
[main] Time assemble (wall/proc) 119.054/1176.45
[main] Time solve (wall/proc) 153.808/3418.15
[main] Stop crit:        5.15792e-16
[main] Stop crit:        0.000315967
Ebkt times:              108.944/2992.81
Eval Ebkt times:         300.314/8272.95
PiPjPk times:            144.329/3982.11
Eval PiPjPk times:       27.9983/768.22
L2prod times:            72.1039/1989.11
Total time:              996.903/27379.3
[main] Time assemble (wall/proc) 119.755/1184.84
[main] Time solve (wall/proc) 153.763/3426.48
[main] Stop crit:        5.13194e-16
[main] Stop crit:        0.000315907
Ebkt times:              109.045/2977.97
Eval Ebkt times:         299.59/8191.27
PiPjPk times:            144.498/3960.62
Eval PiPjPk times:       28.6874/777.71
L2prod times:            72.3305/1976.55
Total time:              998.816/27234.7
[main] Time assemble (wall/proc) 120.481/1179.69
[main] Time solve (wall/proc) 154.091/3430.08
[main] Stop crit:        5.16918e-16
[main] Stop crit:        0.000315846
Ebkt times:              108.417/2984.38
Eval Ebkt times:         295.508/8129.56
PiPjPk times:            143.818/3962.82
Eval PiPjPk times:       28.4055/774.34
L2prod times:            71.9666/1978.96
Total time:              989.183/27180.6
[main] Time assemble (wall/proc) 119.577/1177.21
[main] Time solve (wall/proc) 153.1/3397.35
[main] Stop crit:        5.16864e-16
[main] Stop crit:        0.000315784
Ebkt times:              108.937/3006.44
Eval Ebkt times:         300.687/8292.17
PiPjPk times:            144.332/3987.1
Eval PiPjPk times:       28.2108/763.68
L2prod times:            72.0144/1990.69
Total time:              997.812/27444.4
[main] Time assemble (wall/proc) 120.419/1187.72
[main] Time solve (wall/proc) 153.785/3423.51
[main] Stop crit:        5.17608e-16
[main] Stop crit:        0.000315721
Ebkt times:              108.541/2988.35
Eval Ebkt times:         296.281/8177.01
PiPjPk times:            143.881/3970.74
Eval PiPjPk times:       28.3687/773.41
L2prod times:            72.2888/1999.88
Total time:              990.786/27284.3
[main] Time assemble (wall/proc) 119.857/1180.69
[main] Time solve (wall/proc) 153.355/3415.09
[main] Stop crit:        5.20139e-16
[main] Stop crit:        0.000315657
Ebkt times:              109.011/2999.09
Eval Ebkt times:         299.249/8245.63
PiPjPk times:            144.681/3992.79
Eval PiPjPk times:       28.144/766.24
L2prod times:            71.8513/1980.87
Total time:              995.84/27356.1
[main] Time assemble (wall/proc) 120.279/1184.57
[main] Time solve (wall/proc) 153.696/3419.3
[main] Stop crit:        5.14871e-16
[main] Stop crit:        0.000315592
Ebkt times:              108.546/2991.15
Eval Ebkt times:         299.243/8249.24
PiPjPk times:            144.174/3988.59
Eval PiPjPk times:       27.8874/762.78
L2prod times:            72.2283/1993.32
Total time:              994.425/27364.2
[main] Time assemble (wall/proc) 121.152/1185.55
[main] Time solve (wall/proc) 153.584/3420.45
[main] Stop crit:        5.17138e-16
[main] Stop crit:        0.000315526
Ebkt times:              109.143/3012.04
Eval Ebkt times:         301.55/8323.15
PiPjPk times:            144.532/3995.42
Eval PiPjPk times:       28.1552/765.5
L2prod times:            71.5839/1983.15
Total time:              996.808/27441.6
[main] Time assemble (wall/proc) 119.211/1186.67
[main] Time solve (wall/proc) 153.156/3413.44
[main] Stop crit:        5.20005e-16
[main] Stop crit:        0.00031546
Ebkt times:              109.038/3009.69
Eval Ebkt times:         297.821/8197.99
PiPjPk times:            144.49/4003.4
Eval PiPjPk times:       28.4486/779.85
L2prod times:            71.8268/1975.01
Total time:              993.725/27341.5
[main] Time assemble (wall/proc) 119.822/1183.66
[main] Time solve (wall/proc) 153.538/3416.95
[main] Stop crit:        5.19044e-16
[main] Stop crit:        0.000315392
Ebkt times:              108.707/2998.21
Eval Ebkt times:         297.765/8211.1
PiPjPk times:            144.184/3980.08
Eval PiPjPk times:       28.5276/782.54
L2prod times:            71.8439/1989.19
Total time:              992.058/27307.8
[main] Time assemble (wall/proc) 120.117/1182.2
[main] Time solve (wall/proc) 153.876/3397.26
[main] Stop crit:        5.17539e-16
[main] Stop crit:        0.000315325
Ebkt times:              108.87/2992.49
Eval Ebkt times:         297.62/8197.42
PiPjPk times:            144.323/3982.57
Eval PiPjPk times:       28.0889/764.44
L2prod times:            71.8215/1977.56
Total time:              992.679/27281.1
[main] Time assemble (wall/proc) 120.01/1181.28
[main] Time solve (wall/proc) 153.347/3410.69
[main] Stop crit:        5.20454e-16
[main] Stop crit:        0.000315256
Ebkt times:              108.251/2987.28
Eval Ebkt times:         297.326/8196.05
PiPjPk times:            143.761/3967.94
Eval PiPjPk times:       28.5674/786.79
L2prod times:            71.8368/1982.21
Total time:              991.053/27278.4
[main] Time assemble (wall/proc) 119.575/1180.41
[main] Time solve (wall/proc) 154.02/3428.71
[main] Stop crit:        5.19345e-16
[main] Stop crit:        0.000315188
Ebkt times:              108.451/2980.89
Eval Ebkt times:         296.187/8162.9
PiPjPk times:            144.055/3978.84
Eval PiPjPk times:       28.3411/776.7
L2prod times:            71.9897/1990.06
Total time:              989.452/27218.1
[main] Time assemble (wall/proc) 118.272/1176.7
[main] Time solve (wall/proc) 153.412/3413.26
[main] Stop crit:        5.21299e-16
[main] Stop crit:        0.000315119
Ebkt times:              108.084/2980.21
Eval Ebkt times:         296.888/8181.78
PiPjPk times:            143.563/3965.73
Eval PiPjPk times:       28.1043/771.98
L2prod times:            72.4259/2002.34
Total time:              990.157/27255.9
[main] Time assemble (wall/proc) 119.208/1178.71
[main] Time solve (wall/proc) 153.809/3421.41
[main] Stop crit:        5.2075e-16
[main] Stop crit:        0.000315049
Ebkt times:              109.157/2999.99
Eval Ebkt times:         301.061/8274.28
PiPjPk times:            144.683/3995.77
Eval PiPjPk times:       28.1691/767.64
L2prod times:            71.5526/1972.19
Total time:              998.664/27391.6
[main] Time assemble (wall/proc) 120.917/1187.3
[main] Time solve (wall/proc) 153.113/3401.82
[main] Stop crit:        5.15266e-16
[main] Stop crit:        0.00031498
Ebkt times:              108.141/2973.35
Eval Ebkt times:         301.192/8302.09
PiPjPk times:            144.092/3971.84
Eval PiPjPk times:       28.2591/769.51
L2prod times:            72.4709/2006.68
Total time:              997.529/27422.6
[main] Time assemble (wall/proc) 120.147/1185.89
[main] Time solve (wall/proc) 153.706/3418.2
[main] Stop crit:        5.19063e-16
[main] Stop crit:        0.000314911
Ebkt times:              108.786/3007.31
Eval Ebkt times:         295.908/8172.59
PiPjPk times:            144.661/3999.21
Eval PiPjPk times:       28.1228/765.63
L2prod times:            71.7091/1982.62
Total time:              989.283/27265
[main] Time assemble (wall/proc) 119.48/1179.59
[main] Time solve (wall/proc) 153.297/3416.92
[main] Stop crit:        5.18187e-16
[main] Stop crit:        0.000314841
Ebkt times:              108.818/2999.57
Eval Ebkt times:         297.751/8202.02
PiPjPk times:            144.431/3984.19
Eval PiPjPk times:       28.357/775.65
L2prod times:            71.7085/1985.34
Total time:              992.168/27288.6
[main] Time assemble (wall/proc) 118.907/1180.43
[main] Time solve (wall/proc) 153.53/3420.92
[main] Stop crit:        5.2175e-16
[main] Stop crit:        0.000314772
Ebkt times:              108.667/2995.74
Eval Ebkt times:         297.632/8188.52
PiPjPk times:            144.166/3973.87
Eval PiPjPk times:       28.6535/783.1
L2prod times:            71.855/1978.45
Total time:              992.186/27246.5
[main] Time assemble (wall/proc) 119.759/1179.84
[main] Time solve (wall/proc) 154.155/3409.2
[main] Stop crit:        5.1789e-16
[main] Stop crit:        0.000314703
Ebkt times:              108.144/2986.06
Eval Ebkt times:         298.208/8228.96
PiPjPk times:            143.577/3969.1
Eval PiPjPk times:       27.7603/762.3
L2prod times:            71.9886/1987.26
Total time:              990.203/27284.5
[main] Time assemble (wall/proc) 119.754/1181.56
[main] Time solve (wall/proc) 153.895/3429.43
[main] Stop crit:        5.14948e-16
[main] Stop crit:        0.000314634
Ebkt times:              108.517/2981.33
Eval Ebkt times:         299.059/8245.52
PiPjPk times:            143.777/3966.6
Eval PiPjPk times:       28.1809/767.34
L2prod times:            72.0721/1988.53
Total time:              995.731/27351
[main] Time assemble (wall/proc) 119.192/1182.77
[main] Time solve (wall/proc) 153.248/3416.57
[main] Stop crit:        5.18823e-16
[main] Stop crit:        0.000314565
Ebkt times:              108.105/2984.43
Eval Ebkt times:         298.075/8237.56
PiPjPk times:            143.348/3969.61
Eval PiPjPk times:       28.1394/770.89
L2prod times:            72.6831/2012.18
Total time:              990.853/27336.5
[main] Time assemble (wall/proc) 119.615/1182.28
[main] Time solve (wall/proc) 153.412/3419.97
[main] Stop crit:        5.19036e-16
[main] Stop crit:        0.000314497
Ebkt times:              109.285/3014.82
Eval Ebkt times:         301.247/8307.65
PiPjPk times:            144.833/4001.75
Eval PiPjPk times:       28.1988/768.05
L2prod times:            71.8302/1985.2
Total time:              998.39/27453.2
[main] Time assemble (wall/proc) 119.046/1187.28
[main] Time solve (wall/proc) 153.636/3430.86
[main] Stop crit:        5.20891e-16
[main] Stop crit:        0.00031443
Ebkt times:              108.191/2980.36
Eval Ebkt times:         299.891/8263.23
PiPjPk times:            143.381/3954.57
Eval PiPjPk times:       28.3992/774.62
L2prod times:            72.2162/1988.27
Total time:              995.362/27336.9
[main] Time assemble (wall/proc) 119.616/1182.07
[main] Time solve (wall/proc) 153.124/3401.97
[main] Stop crit:        5.17863e-16
[main] Stop crit:        0.000314363
Ebkt times:              109.027/3003.87
Eval Ebkt times:         298.027/8211.7
PiPjPk times:            144.908/3998.59
Eval PiPjPk times:       27.9717/768.94
L2prod times:            71.683/1978.39
Total time:              994.032/27349.4
[main] Time assemble (wall/proc) 119.754/1183.25
[main] Time solve (wall/proc) 153.764/3421.53
[main] Stop crit:        5.17982e-16
[main] Stop crit:        0.000314297
Ebkt times:              108.081/2977.53
Eval Ebkt times:         297.042/8178.66
PiPjPk times:            143.712/3971.46
Eval PiPjPk times:       28.8785/789.89
L2prod times:            71.6393/1968.34
Total time:              991.849/27242.7
[main] Time assemble (wall/proc) 118.859/1178.07
[main] Time solve (wall/proc) 153.198/3416.73
[main] Stop crit:        5.18102e-16
[main] Stop crit:        0.000314231
Ebkt times:              108.652/2997.42
Eval Ebkt times:         296.458/8169.89
PiPjPk times:            144.075/3979.19
Eval PiPjPk times:       28.2268/773.21
L2prod times:            72.0767/1990.04
Total time:              990.779/27268.1
[main] Time assemble (wall/proc) 120.813/1181.04
[main] Time solve (wall/proc) 153.68/3420.94
[main] Stop crit:        5.19289e-16
[main] Stop crit:        0.000314167
Ebkt times:              109.04/2981.47
Eval Ebkt times:         298.367/8166
PiPjPk times:            144.648/3964.93
Eval PiPjPk times:       28.5406/769.09
L2prod times:            72.272/1979.11
Total time:              997.228/27215.6
[main] Time assemble (wall/proc) 119.955/1178.93
[main] Time solve (wall/proc) 153.661/3422.82
[main] Stop crit:        5.17114e-16
[main] Stop crit:        0.000314103
Ebkt times:              108.358/2988.51
Eval Ebkt times:         299.216/8252
PiPjPk times:            144.013/3980.99
Eval PiPjPk times:       28.023/769.16
L2prod times:            71.9666/1992.04
Total time:              993.406/27355.4
[main] Time assemble (wall/proc) 119.622/1183.7
[main] Time solve (wall/proc) 153.928/3425.63
[main] Stop crit:        5.1928e-16
[main] Stop crit:        0.00031404
Ebkt times:              109.126/3008.3
Eval Ebkt times:         302.555/8342.63
PiPjPk times:            144.777/4006.59
Eval PiPjPk times:       28.2005/773.94
L2prod times:            71.7832/1985.22
Total time:              1000.42/27539.8
[main] Time assemble (wall/proc) 119.984/1191.04
[main] Time solve (wall/proc) 153.274/3412.23
[main] Stop crit:        5.16324e-16
[main] Stop crit:        0.000313978
Ebkt times:              109.297/3013.26
Eval Ebkt times:         298.494/8213.69
PiPjPk times:            144.352/3982.3
Eval PiPjPk times:       28.2663/767.65
L2prod times:            71.8291/1986.27
Total time:              993.771/27308.8
[main] Time assemble (wall/proc) 118.959/1181.3
[main] Time solve (wall/proc) 153.699/3426.35
[main] Stop crit:        5.12203e-16
[main] Stop crit:        0.000313918
Ebkt times:              108.625/2997.99
Eval Ebkt times:         297.252/8206.32
PiPjPk times:            144.369/3991.13
Eval PiPjPk times:       28.1152/768.92
L2prod times:            71.9253/1983.85
Total time:              991.404/27318.2
[main] Time assemble (wall/proc) 118.777/1180.78
[main] Time solve (wall/proc) 153.232/3404.57
[main] Stop crit:        5.17588e-16
[main] Stop crit:        0.000313858
Ebkt times:              109.289/3014.62
Eval Ebkt times:         298.072/8204.52
PiPjPk times:            144.426/3987.06
Eval PiPjPk times:       28.3769/776.12
L2prod times:            71.6114/1975.85
Total time:              993.235/27316.7
[main] Time assemble (wall/proc) 119.099/1181.33
[main] Time solve (wall/proc) 153.882/3423.69
[main] Stop crit:        5.13259e-16
[main] Stop crit:        0.0003138
Ebkt times:              108.99/3007.83
Eval Ebkt times:         297.884/8210.28
PiPjPk times:            144.913/4003.56
Eval PiPjPk times:       28.213/773.11
L2prod times:            71.4925/1974.44
Total time:              992.615/27325.2
[main] Time assemble (wall/proc) 121.041/1184.09
[main] Time solve (wall/proc) 153.558/3422.02
[main] Stop crit:        5.17227e-16
[main] Stop crit:        0.000313743
Ebkt times:              109.178/3015.04
Eval Ebkt times:         300.724/8316.02
PiPjPk times:            145.195/4021
Eval PiPjPk times:       27.9814/767.26
L2prod times:            71.4642/1976.99
Total time:              996.419/27471.4
[main] Time assemble (wall/proc) 119.219/1187.6
[main] Time solve (wall/proc) 153.689/3417.89
[main] Stop crit:        5.19479e-16
[main] Stop crit:        0.000313688
Ebkt times:              109.145/3003.2
Eval Ebkt times:         302.504/8340.39
PiPjPk times:            144.819/3999.07
Eval PiPjPk times:       28.295/762.74
L2prod times:            71.4591/1973.77
Total time:              999.182/27454.2
[main] Time assemble (wall/proc) 119.749/1188.06
[main] Time solve (wall/proc) 153.753/3418.36
[main] Stop crit:        5.19429e-16
[main] Stop crit:        0.000313634
Ebkt times:              108.881/3002.72
Eval Ebkt times:         296.415/8160.87
PiPjPk times:            144.243/3987.2
Eval PiPjPk times:       28.6841/777.73
L2prod times:            71.4566/1962.79
Total time:              991.351/27251.8
[main] Time assemble (wall/proc) 120.052/1180.2
[main] Time solve (wall/proc) 153.489/3409.79
[main] Stop crit:        5.17852e-16
[main] Stop crit:        0.000313582
Ebkt times:              109.5/3017.24
Eval Ebkt times:         299.211/8243.92
PiPjPk times:            144.383/3984.34
Eval PiPjPk times:       28.4955/778.99
L2prod times:            71.9127/1985.98
Total time:              996.804/27411.5
[main] Time assemble (wall/proc) 118.894/1184.89
[main] Time solve (wall/proc) 153.354/3413.07
[main] Stop crit:        5.16066e-16
[main] Stop crit:        0.000313531
Ebkt times:              109/3000.99
Eval Ebkt times:         297.714/8216.2
PiPjPk times:            144.846/4006.27
Eval PiPjPk times:       28.2245/778.35
L2prod times:            71.7286/1985.24
Total time:              992.566/27334
[main] Time assemble (wall/proc) 120.463/1183.34
[main] Time solve (wall/proc) 153.386/3410.17
[main] Stop crit:        5.17727e-16
[main] Stop crit:        0.000313482
Ebkt times:              108.617/3001.75
Eval Ebkt times:         297.505/8219.32
PiPjPk times:            143.813/3979.08
Eval PiPjPk times:       28.244/769.65
L2prod times:            72.2962/2003.35
Total time:              991.042/27324.4
[main] Time assemble (wall/proc) 119.014/1182.12
[main] Time solve (wall/proc) 153.48/3414.02
[main] Stop crit:        5.22061e-16
[main] Stop crit:        0.000313434
Ebkt times:              109.237/3012.65
Eval Ebkt times:         298.681/8226.78
PiPjPk times:            145.145/4016.25
Eval PiPjPk times:       28.3902/771.74
L2prod times:            71.9383/1985.3
Total time:              996.429/27399.1
[main] Time assemble (wall/proc) 119.764/1184.79
[main] Time solve (wall/proc) 153.187/3404.7
[main] Stop crit:        5.11382e-16
[main] Stop crit:        0.000313388
Ebkt times:              109.316/3014.37
Eval Ebkt times:         300.662/8282.81
PiPjPk times:            145.158/4012.64
Eval PiPjPk times:       28.1597/771.5
L2prod times:            71.5664/1980.26
Total time:              998.483/27455.9
[main] Time assemble (wall/proc) 119.207/1186.66
[main] Time solve (wall/proc) 153.482/3406.7
[main] Stop crit:        5.13703e-16
[main] Stop crit:        0.000313345
Ebkt times:              108.591/2994.74
Eval Ebkt times:         298.882/8245.12
PiPjPk times:            144.245/3987.54
Eval PiPjPk times:       28.1552/773.64
L2prod times:            71.9151/1990.21
Total time:              993.18/27342.3
[main] Time assemble (wall/proc) 119.192/1182.71
[main] Time solve (wall/proc) 153.808/3426.48
[main] Stop crit:        5.14604e-16
[main] Stop crit:        0.000313302
Ebkt times:              109.16/3003.95
Eval Ebkt times:         300.044/8258.27
PiPjPk times:            144.541/3987.8
Eval PiPjPk times:       28.4219/768.14
L2prod times:            71.6942/1982.48
Total time:              998.27/27410.5
[main] Time assemble (wall/proc) 118.986/1185.35
[main] Time solve (wall/proc) 153.834/3427.31
[main] Stop crit:        5.21857e-16
[main] Stop crit:        0.000313262
Ebkt times:              108.657/2998.74
Eval Ebkt times:         299.04/8251.68
PiPjPk times:            144.567/4000.55
Eval PiPjPk times:       28.0727/769.41
L2prod times:            71.872/1986.73
Total time:              994.541/27381.9
[main] Time assemble (wall/proc) 119.986/1184.91
[main] Time solve (wall/proc) 154.592/3419.46
[main] Stop crit:        5.17529e-16
[main] Stop crit:        0.000313224
Ebkt times:              108.643/2997.05
Eval Ebkt times:         295.438/8151.28
PiPjPk times:            143.924/3973.66
Eval PiPjPk times:       28.064/768.38
L2prod times:            72.1058/1991.22
Total time:              989.501/27244.2
[main] Time assemble (wall/proc) 118.798/1178
[main] Time solve (wall/proc) 153.915/3423.8
[main] Stop crit:        5.15971e-16
[main] Stop crit:        0.000313188
Ebkt times:              108.413/2990.16
Eval Ebkt times:         298.841/8235.55
PiPjPk times:            143.579/3969.76
Eval PiPjPk times:       27.8179/759.63
L2prod times:            71.9648/1981.2
Total time:              991.511/27286.1
[main] Time assemble (wall/proc) 120.257/1181.68
[main] Time solve (wall/proc) 153.574/3414.55
[main] Stop crit:        5.14248e-16
[main] Stop crit:        0.000313153
Ebkt times:              108.796/2995.46
Eval Ebkt times:         297.263/8193.41
PiPjPk times:            144.237/3985.94
Eval PiPjPk times:       28.5323/775.56
L2prod times:            72.2471/1991.91
Total time:              993.589/27326.4
[main] Time assemble (wall/proc) 119.105/1182.29
[main] Time solve (wall/proc) 153.917/3430.11
[main] Stop crit:        5.17323e-16
[main] Stop crit:        0.000313121
Ebkt times:              108.603/2991.93
Eval Ebkt times:         299.884/8288.77
PiPjPk times:            143.949/3980.69
Eval PiPjPk times:       27.9404/770.53
L2prod times:            72.4574/2006.11
Total time:              994.777/27411.2
[main] Time assemble (wall/proc) 119.563/1185.82
[main] Time solve (wall/proc) 153.617/3417.02
[main] Stop crit:        5.14319e-16
[main] Stop crit:        0.000313091
Ebkt times:              108.629/2997.47
Eval Ebkt times:         298.128/8214.13
PiPjPk times:            144.586/3995.83
Eval PiPjPk times:       28.3208/778.71
L2prod times:            71.9254/1987.42
Total time:              992.668/27324.6
[main] Time assemble (wall/proc) 118.519/1181.18
[main] Time solve (wall/proc) 153.433/3413.39
[main] Stop crit:        5.1963e-16
[main] Stop crit:        0.000313063
Ebkt times:              109.192/3007.6
Eval Ebkt times:         301.025/8296.07
PiPjPk times:            144.378/3993.84
Eval PiPjPk times:       28.1481/773.2
L2prod times:            71.9618/1989.23
Total time:              997.655/27446.4
[main] Time assemble (wall/proc) 119.623/1187.95
[main] Time solve (wall/proc) 153.377/3417.38
[main] Stop crit:        5.18316e-16
[main] Stop crit:        0.000313037
Ebkt times:              108.874/2987.42
Eval Ebkt times:         298.641/8207.42
PiPjPk times:            144.374/3980.08
Eval PiPjPk times:       28.7355/780.21
L2prod times:            71.3918/1965.09
Total time:              994.916/27280.4
[main] Time assemble (wall/proc) 119.693/1180.8
[main] Time solve (wall/proc) 153.707/3420.44
[main] Stop crit:        5.16058e-16
[main] Stop crit:        0.000313013
Ebkt times:              108.729/2988.74
Eval Ebkt times:         296.691/8184.58
PiPjPk times:            144.367/3987.3
Eval PiPjPk times:       28.3086/776.11
L2prod times:            72.0485/1994.02
Total time:              991.371/27281.6
[main] Time assemble (wall/proc) 120.001/1181.19
[main] Time solve (wall/proc) 154.008/3429.83
[main] Stop crit:        5.16624e-16
[main] Stop crit:        0.000312992
Ebkt times:              108.907/3005.58
Eval Ebkt times:         299.456/8247.78
PiPjPk times:            144.619/3998.05
Eval PiPjPk times:       28.4941/772.97
L2prod times:            71.6961/1983.05
Total time:              994.68/27360.1
[main] Time assemble (wall/proc) 118.943/1183.43
[main] Time solve (wall/proc) 153.259/3412.28
[main] Stop crit:        5.20584e-16
[main] Stop crit:        0.000312972
Ebkt times:              108.781/2988.27
Eval Ebkt times:         296.144/8161.61
PiPjPk times:            144.532/3992.77
Eval PiPjPk times:       28.4912/776.35
L2prod times:            71.8268/1983.22
Total time:              990.477/27253.1
[main] Time assemble (wall/proc) 119.386/1179.3
[main] Time solve (wall/proc) 153.882/3424.22
[main] Stop crit:        5.12108e-16
[main] Stop crit:        0.000312955
Ebkt times:              109.326/3002.76
Eval Ebkt times:         303.438/8356.88
PiPjPk times:            145.302/4013.29
Eval PiPjPk times:       28.6412/779.6
L2prod times:            71.1833/1965.33
Total time:              1002.95/27542.5
[main] Time assemble (wall/proc) 120.297/1191.34
[main] Time solve (wall/proc) 153.564/3415.54
[main] Stop crit:        5.18662e-16
[main] Stop crit:        0.00031294
Ebkt times:              108.279/2979.68
Eval Ebkt times:         298.381/8219.96
PiPjPk times:            144.202/3978.73
Eval PiPjPk times:       28.4395/774.6
L2prod times:            71.3675/1971.42
Total time:              993.832/27299.4
[main] Time assemble (wall/proc) 119.628/1181.46
[main] Time solve (wall/proc) 153.983/3423.72
[main] Stop crit:        5.13226e-16
[main] Stop crit:        0.000312927
Ebkt times:              108.909/3006.25
Eval Ebkt times:         297.607/8223.36
PiPjPk times:            144.162/3988.02
Eval PiPjPk times:       28.164/771.92
L2prod times:            72.4021/2000.82
Total time:              992.221/27339.9
[main] Time assemble (wall/proc) 119.612/1183.25
[main] Time solve (wall/proc) 153.651/3419.81
[main] Stop crit:        5.19906e-16
[main] Stop crit:        0.000312917
Ebkt times:              109.377/3014.35
Eval Ebkt times:         299.562/8248.38
PiPjPk times:            144.939/4008.37
Eval PiPjPk times:       28.4005/771.29
L2prod times:            71.8113/1988.6
Total time:              998.289/27439.6
[main] Time assemble (wall/proc) 118.873/1185.78
[main] Time solve (wall/proc) 153.48/3411.9
[main] Stop crit:        5.18963e-16
[main] Stop crit:        0.000312909
Ebkt times:              108.528/2992.11
Eval Ebkt times:         299.011/8248.4
PiPjPk times:            143.899/3973.15
Eval PiPjPk times:       28.5615/776.32
L2prod times:            72.4112/2004.2
Total time:              995.231/27382.2
[main] Time assemble (wall/proc) 119.796/1184.38
[main] Time solve (wall/proc) 153.66/3419.52
[main] Stop crit:        5.21115e-16
[main] Stop crit:        0.000312903
Ebkt times:              108.504/2993.19
Eval Ebkt times:         299.131/8244.86
PiPjPk times:            144.379/3989.2
Eval PiPjPk times:       28.0396/758.96
L2prod times:            71.965/1988.89
Total time:              993.755/27358.3
[main] Time assemble (wall/proc) 119.198/1183.52
[main] Time solve (wall/proc) 153.786/3423.39
[main] Stop crit:        5.16276e-16
[main] Stop crit:        0.000312899
Ebkt times:              108.199/2978
Eval Ebkt times:         298.429/8229.98
PiPjPk times:            143.517/3959.25
Eval PiPjPk times:       28.4466/777.61
L2prod times:            72.2716/1996.81
Total time:              992.253/27298.6
[main] Time assemble (wall/proc) 119.193/1181.22
[main] Time solve (wall/proc) 154.266/3439.69
[main] Stop crit:        5.20937e-16
[main] Stop crit:        0.000312898
Ebkt times:              109.074/3012
Eval Ebkt times:         300.271/8284.34
PiPjPk times:            144.931/4005.47
Eval PiPjPk times:       27.9307/761.06
L2prod times:            71.8398/1987.96
Total time:              995.129/27402.7
[main] Time assemble (wall/proc) 119.749/1185.98
[main] Time solve (wall/proc) 153.736/3413.22
[main] Stop crit:        5.18034e-16
[main] Stop crit:        0.000312898
Ebkt times:              108.043/2978.92
Eval Ebkt times:         298.37/8232.26
PiPjPk times:            143.796/3973.39
Eval PiPjPk times:       28.1127/775.55
L2prod times:            72.5639/2006.58
Total time:              991.947/27301.6
[main] Time assemble (wall/proc) 120.252/1183.04
[main] Time solve (wall/proc) 153.921/3425.96
[main] Stop crit:        5.19042e-16
[main] Stop crit:        0.000312902
Ebkt times:              108.869/3002.64
Eval Ebkt times:         297.847/8208.9
PiPjPk times:            144.699/4002.29
Eval PiPjPk times:       28.1881/778.76
L2prod times:            71.9538/1994.4
Total time:              992.584/27341.5
[main] Time assemble (wall/proc) 119.097/1182.42
[main] Time solve (wall/proc) 153.691/3421.32
[main] Stop crit:        5.14569e-16
[main] Stop crit:        0.000312907
Ebkt times:              109.423/3017.16
Eval Ebkt times:         299.3/8253.01
PiPjPk times:            144.533/3987.14
Eval PiPjPk times:       28.1489/767.45
L2prod times:            71.8432/1983.59
Total time:              996.078/27402.1
[main] Time assemble (wall/proc) 119.561/1185.61
[main] Time solve (wall/proc) 153.76/3423.09
[main] Stop crit:        5.14585e-16
[main] Stop crit:        0.000312914
Ebkt times:              108.609/2998.36
Eval Ebkt times:         296.926/8193.13
PiPjPk times:            144.617/4002.57
Eval PiPjPk times:       28.1135/770.49
L2prod times:            71.7883/1979.64
Total time:              989.811/27278.9
[main] Time assemble (wall/proc) 119.948/1181.58
[main] Time solve (wall/proc) 153.912/3424.3
[main] Stop crit:        5.16831e-16
[main] Stop crit:        0.000312924
Ebkt times:              108.637/2994.95
Eval Ebkt times:         296.867/8181.69
PiPjPk times:            144.443/3987.84
Eval PiPjPk times:       28.1794/763.84
L2prod times:            71.8059/1979.95
Total time:              991.021/27266.4
[main] Time assemble (wall/proc) 119.758/1180.16
[main] Time solve (wall/proc) 153.496/3421.48
[main] Stop crit:        5.16992e-16
[main] Stop crit:        0.000312936
Ebkt times:              108.554/2991.25
Eval Ebkt times:         296.685/8170.32
PiPjPk times:            143.413/3956.7
Eval PiPjPk times:       28.5174/780.98
L2prod times:            72.1854/1990.07
Total time:              991.208/27241.4
[main] Time assemble (wall/proc) 119.568/1178.67
[main] Time solve (wall/proc) 153.625/3424.2
[main] Stop crit:        5.19793e-16
[main] Stop crit:        0.00031295
Ebkt times:              109.05/3011.29
Eval Ebkt times:         296.707/8174.47
PiPjPk times:            144.763/3999.19
Eval PiPjPk times:       28.3455/770.8
L2prod times:            71.5547/1968.89
Total time:              991.779/27272.3
[main] Time assemble (wall/proc) 119.494/1180.9
[main] Time solve (wall/proc) 153.776/3419.92
[main] Stop crit:        5.17648e-16
[main] Stop crit:        0.000312966
Ebkt times:              109.409/3013.69
Eval Ebkt times:         301.641/8307.07
PiPjPk times:            145.193/4009.93
Eval PiPjPk times:       28.2562/762.19
L2prod times:            71.4619/1974.94
Total time:              1000.5/27461.1
[main] Time assemble (wall/proc) 119.94/1188.78
[main] Time solve (wall/proc) 153.948/3427.76
[main] Stop crit:        5.15241e-16
[main] Stop crit:        0.000312985
Ebkt times:              108.953/3007.2
Eval Ebkt times:         299.653/8269.27
PiPjPk times:            144.649/3996.24
Eval PiPjPk times:       27.8701/771.12
L2prod times:            71.916/1983.44
Total time:              993.853/27366.3
[main] Time assemble (wall/proc) 119.514/1184.6
[main] Time solve (wall/proc) 153.745/3418.76
[main] Stop crit:        5.22087e-16
[main] Stop crit:        0.000313005
Ebkt times:              108.813/2998.06
Eval Ebkt times:         300.088/8283.64
PiPjPk times:            145.014/4009.19
Eval PiPjPk times:       28.075/771.43
L2prod times:            71.8804/1987.02
Total time:              994.912/27402.8
[main] Time assemble (wall/proc) 120.548/1186.31
[main] Time solve (wall/proc) 153.228/3407.55
[main] Stop crit:        5.17413e-16
[main] Stop crit:        0.000313027
Ebkt times:              108.4/2987.97
Eval Ebkt times:         295.93/8156.37
PiPjPk times:            143.339/3963.26
Eval PiPjPk times:       28.1209/770.84
L2prod times:            72.5317/2005.49
Total time:              989.681/27243.6
[main] Time assemble (wall/proc) 118.969/1177.95
[main] Time solve (wall/proc) 153.313/3416.37
[main] Stop crit:        5.19321e-16
[main] Stop crit:        0.000313052
Ebkt times:              108.648/2998.35
Eval Ebkt times:         296.421/8163.99
PiPjPk times:            144.149/3984.41
Eval PiPjPk times:       28.2635/775.72
L2prod times:            72.086/1989.55
Total time:              989.391/27231.4
[main] Time assemble (wall/proc) 119.148/1178.87
[main] Time solve (wall/proc) 153.088/3416.93
[main] Stop crit:        5.20393e-16
[main] Stop crit:        0.000313078
Ebkt times:              108.734/3001.13
Eval Ebkt times:         297.019/8192.97
PiPjPk times:            144.231/3977.74
Eval PiPjPk times:       28.22/776.1
L2prod times:            72.0751/1986.21
Total time:              992.49/27308.4
[main] Time assemble (wall/proc) 119.573/1182.36
[main] Time solve (wall/proc) 154.171/3427.54
[main] Stop crit:        5.20225e-16
[main] Stop crit:        0.000313106
Ebkt times:              108.461/2994.7
Eval Ebkt times:         295.305/8148.87
PiPjPk times:            143.911/3973.73
Eval PiPjPk times:       27.9454/762.12
L2prod times:            72.0082/1985.82
Total time:              988.101/27199
[main] Time assemble (wall/proc) 119.902/1178.11
[main] Time solve (wall/proc) 153.947/3417.91
[main] Stop crit:        5.20019e-16
[main] Stop crit:        0.000313137
Ebkt times:              108.68/3001.16
Eval Ebkt times:         296.368/8183.25
PiPjPk times:            144/3978.86
Eval PiPjPk times:       28.1875/770.37
L2prod times:            72.2177/1998.32
Total time:              989.617/27275
[main] Time assemble (wall/proc) 119.145/1179.96
[main] Time solve (wall/proc) 153.356/3418.37
[main] Stop crit:        5.21441e-16
[main] Stop crit:        0.000313169
Ebkt times:              109.278/3019.95
Eval Ebkt times:         295.991/8173.27
PiPjPk times:            144.952/4012.59
Eval PiPjPk times:       27.6795/756.9
L2prod times:            71.9165/1989.98
Total time:              990.128/27308.6
[main] Time assemble (wall/proc) 119.897/1182.2
[main] Time solve (wall/proc) 153.831/3430.98
[main] Stop crit:        5.12062e-16
[main] Stop crit:        0.000313202
Ebkt times:              110.234/2956.64
Eval Ebkt times:         297.818/7958.22
PiPjPk times:            143.818/3858.8
Eval PiPjPk times:       28.9259/772.62
L2prod times:            72.9088/1952.31
Total time:              1001.21/26759.1
[main] Time assemble (wall/proc) 124.89/1170.16
[main] Time solve (wall/proc) 158.503/3483.39
[main] Stop crit:        5.24537e-16
[main] Stop crit:        0.000313238
Ebkt times:              109.649/2933.69
Eval Ebkt times:         299.41/8012.81
PiPjPk times:            143.378/3842.65
Eval PiPjPk times:       29.3358/786.58
L2prod times:            73.0075/1961.11
Total time:              1005.19/26872.2
[main] Time assemble (wall/proc) 126.351/1176.47
[main] Time solve (wall/proc) 158.414/3493.64
[main] Stop crit:        5.2116e-16
[main] Stop crit:        0.000313275
Ebkt times:              110.202/2971.43
Eval Ebkt times:         297.215/8007.07
PiPjPk times:            142.846/3862.5
Eval PiPjPk times:       28.3793/757.45
L2prod times:            72.6324/1962.64
Total time:              994.419/26789.8
[main] Time assemble (wall/proc) 127.637/1174.41
[main] Time solve (wall/proc) 158.03/3473.9
[main] Stop crit:        5.15654e-16
[main] Stop crit:        0.000313314
Ebkt times:              110.296/2981.08
Eval Ebkt times:         298.443/8040.27
PiPjPk times:            142.936/3863.95
Eval PiPjPk times:       28.599/768.07
L2prod times:            73.174/1973.83
Total time:              998.051/26885.7
[main] Time assemble (wall/proc) 126.047/1175.59
[main] Time solve (wall/proc) 158.101/3472.91
[main] Stop crit:        5.22412e-16
[main] Stop crit:        0.000313354
Ebkt times:              108.42/2994.88
Eval Ebkt times:         294.996/8132.81
PiPjPk times:            144.236/3982.61
Eval PiPjPk times:       28.3028/781.85
L2prod times:            71.8594/1983.83
Total time:              987.954/27203.3
[main] Time assemble (wall/proc) 121.514/1179.36
[main] Time solve (wall/proc) 153.72/3410.28
[main] Stop crit:        5.12586e-16
[main] Stop crit:        0.000313396
Ebkt times:              108.714/2995.56
Eval Ebkt times:         297.01/8194.89
PiPjPk times:            144.185/3986.84
Eval PiPjPk times:       28.2511/775.64
L2prod times:            72.4549/2000.05
Total time:              992.892/27327.7
[main] Time assemble (wall/proc) 119.291/1182.28
[main] Time solve (wall/proc) 153.477/3410.78
[main] Stop crit:        5.20348e-16
[main] Stop crit:        0.00031344
Ebkt times:              108.256/2983.33
Eval Ebkt times:         297.244/8195.17
PiPjPk times:            143.432/3966.27
Eval PiPjPk times:       28.3061/773.58
L2prod times:            72.3838/1999.22
Total time:              991.79/27293
[main] Time assemble (wall/proc) 119.261/1181.4
[main] Time solve (wall/proc) 153.65/3419.29
[main] Stop crit:        5.23121e-16
[main] Stop crit:        0.000313485
Ebkt times:              109.074/2998.97
Eval Ebkt times:         303.955/8384.26
PiPjPk times:            144.695/4004.87
Eval PiPjPk times:       28.1654/768.4
L2prod times:            71.6931/1980.32
Total time:              1002.65/27566
[main] Time assemble (wall/proc) 121.606/1193.13
[main] Time solve (wall/proc) 153.846/3414.38
[main] Stop crit:        5.17866e-16
[main] Stop crit:        0.000313531
Ebkt times:              108.337/2991.02
Eval Ebkt times:         297.076/8198.69
PiPjPk times:            143.722/3971.87
Eval PiPjPk times:       28.5865/782.34
L2prod times:            72.2568/1995.7
Total time:              991.37/27306.1
[main] Time assemble (wall/proc) 119.298/1180.6
[main] Time solve (wall/proc) 153.494/3411.92
[main] Stop crit:        5.1618e-16
[main] Stop crit:        0.000313578
Ebkt times:              108.056/2977.9
Eval Ebkt times:         301.237/8294.46
PiPjPk times:            143.809/3966.87
Eval PiPjPk times:       28.3665/777.86
L2prod times:            72.3712/1998.67
Total time:              997.144/27387.9
[main] Time assemble (wall/proc) 119.481/1185.5
[main] Time solve (wall/proc) 153.47/3408.81
[main] Stop crit:        5.13962e-16
[main] Stop crit:        0.000313627
Ebkt times:              108.611/2992.83
Eval Ebkt times:         299.52/8253.93
PiPjPk times:            144.515/3993.73
Eval PiPjPk times:       28.6382/780.14
L2prod times:            71.5977/1981.26
Total time:              995.752/27389.2
[main] Time assemble (wall/proc) 120.368/1185.34
[main] Time solve (wall/proc) 153.446/3404.9
[main] Stop crit:        5.18584e-16
[main] Stop crit:        0.000313676
Ebkt times:              108.401/2983.72
Eval Ebkt times:         296.031/8149.31
PiPjPk times:            144.266/3983.82
Eval PiPjPk times:       28.5586/777.69
L2prod times:            71.8833/1984.06
Total time:              991.868/27256.3
[main] Time assemble (wall/proc) 119.521/1179.4
[main] Time solve (wall/proc) 154.057/3418.32
[main] Stop crit:        5.17488e-16
[main] Stop crit:        0.000313727
Ebkt times:              109.102/3011.17
Eval Ebkt times:         298.812/8246.22
PiPjPk times:            144.417/3995.46
Eval PiPjPk times:       28.2234/777.93
L2prod times:            72.0033/1993.18
Total time:              993.735/27374.7
[main] Time assemble (wall/proc) 119.891/1185.91
[main] Time solve (wall/proc) 153.584/3407.77
[main] Stop crit:        5.21494e-16
[main] Stop crit:        0.000313779
Ebkt times:              109.035/3002.02
Eval Ebkt times:         299.684/8272.32
PiPjPk times:            145.018/4011.29
Eval PiPjPk times:       28.0925/767.3
L2prod times:            71.3448/1976.05
Total time:              995.521/27429.7
[main] Time assemble (wall/proc) 119.692/1186.64
[main] Time solve (wall/proc) 153.64/3414.95
[main] Stop crit:        5.15934e-16
[main] Stop crit:        0.000313832
Ebkt times:              109.139/3002.8
Eval Ebkt times:         301.531/8301.37
PiPjPk times:            144.976/4008.22
Eval PiPjPk times:       27.9578/760.58
L2prod times:            71.9221/1988.97
Total time:              998.534/27456.2
[main] Time assemble (wall/proc) 120.104/1188.56
[main] Time solve (wall/proc) 153.501/3406.9
[main] Stop crit:        5.20695e-16
[main] Stop crit:        0.000313885
Ebkt times:              108.503/2991.76
Eval Ebkt times:         296.84/8185.68
PiPjPk times:            143.658/3967.06
Eval PiPjPk times:       28.3726/778.74
L2prod times:            71.9634/1987.33
Total time:              989.953/27232.2
[main] Time assemble (wall/proc) 119.287/1178.47
[main] Time solve (wall/proc) 153.418/3405.73
[main] Stop crit:        5.15054e-16
[main] Stop crit:        0.000313939
Ebkt times:              108.809/3006.03
Eval Ebkt times:         295.702/8172.66
PiPjPk times:            144.916/4014.68
Eval PiPjPk times:       28.0381/770.33
L2prod times:            71.7691/1980.64
Total time:              988.417/27257.8
[main] Time assemble (wall/proc) 119.555/1180.35
[main] Time solve (wall/proc) 154.199/3420.42
[main] Stop crit:        5.19701e-16
[main] Stop crit:        0.000313994
Ebkt times:              108.185/2978.35
Eval Ebkt times:         298.318/8208.98
PiPjPk times:            143.955/3969.12
Eval PiPjPk times:       28.4119/783.01
L2prod times:            72.2316/1994.01
Total time:              993.913/27316.4
[main] Time assemble (wall/proc) 120.023/1182.23
[main] Time solve (wall/proc) 153.854/3420.6
[main] Stop crit:        5.19383e-16
[main] Stop crit:        0.00031405
Ebkt times:              108.453/2992.48
Eval Ebkt times:         295.265/8133.26
PiPjPk times:            143.968/3985.86
Eval PiPjPk times:       28.2295/764.81
L2prod times:            72.013/1986.2
Total time:              988.936/27198.8
[main] Time assemble (wall/proc) 119.121/1176.81
[main] Time solve (wall/proc) 153.882/3421.93
[main] Stop crit:        5.17692e-16
[main] Stop crit:        0.000314106
Ebkt times:              107.826/2973.29
Eval Ebkt times:         297.463/8204.13
PiPjPk times:            143.566/3968.71
Eval PiPjPk times:       28.1043/770.23
L2prod times:            71.9007/1984.81
Total time:              990.365/27256.6
[main] Time assemble (wall/proc) 119.312/1179.21
[main] Time solve (wall/proc) 153.977/3420.15
[main] Stop crit:        5.22316e-16
[main] Stop crit:        0.000314163
Ebkt times:              108.95/3001.09
Eval Ebkt times:         298.777/8232.09
PiPjPk times:            144.489/3988.46
Eval PiPjPk times:       28.6896/775.54
L2prod times:            71.8252/1982.6
Total time:              995.275/27363.3
[main] Time assemble (wall/proc) 119.906/1184.02
[main] Time solve (wall/proc) 153.756/3419.05
[main] Stop crit:        5.21344e-16
[main] Stop crit:        0.00031422
Ebkt times:              108.704/2987.39
Eval Ebkt times:         299.562/8260.59
PiPjPk times:            143.946/3970.26
Eval PiPjPk times:       28.7016/781.54
L2prod times:            72.3647/2001.45
Total time:              997.095/27398.7
[main] Time assemble (wall/proc) 119.916/1185.29
[main] Time solve (wall/proc) 154.211/3422.3
[main] Stop crit:        5.21961e-16
[main] Stop crit:        0.000314277
Ebkt times:              108.23/2984.13
Eval Ebkt times:         296.976/8183.68
PiPjPk times:            143.552/3964.13
Eval PiPjPk times:       28.3523/772.76
L2prod times:            72.2481/1995.87
Total time:              991.587/27280.8
[main] Time assemble (wall/proc) 119.268/1180.26
[main] Time solve (wall/proc) 153.544/3414.72
[main] Stop crit:        5.12195e-16
[main] Stop crit:        0.000314334
Ebkt times:              108.31/2985.14
Eval Ebkt times:         299.22/8257.48
PiPjPk times:            144.131/3989.59
Eval PiPjPk times:       28.4747/778.25
L2prod times:            72.0386/1990.16
Total time:              993.453/27346.4
[main] Time assemble (wall/proc) 120.927/1185.29
[main] Time solve (wall/proc) 153.789/3418.65
[main] Stop crit:        5.16423e-16
[main] Stop crit:        0.000314392
Ebkt times:              108.722/2997.21
Eval Ebkt times:         293.332/8080.99
PiPjPk times:            144.685/4002.39
Eval PiPjPk times:       28.5678/778.7
L2prod times:            71.7332/1978.36
Total time:              986.801/27171.3
[main] Time assemble (wall/proc) 121.08/1178.19
[main] Time solve (wall/proc) 153.668/3408.15
[main] Stop crit:        5.19605e-16
[main] Stop crit:        0.000314449
Ebkt times:              108.764/2990.75
Eval Ebkt times:         299.077/8244.71
PiPjPk times:            144.307/3991.42
Eval PiPjPk times:       28.095/770.3
L2prod times:            72.1029/1987.2
Total time:              995.255/27386.3
[main] Time assemble (wall/proc) 119.368/1184.62
[main] Time solve (wall/proc) 153.961/3428.62
[main] Stop crit:        5.15781e-16
[main] Stop crit:        0.000314507
Ebkt times:              108.065/2968.82
Eval Ebkt times:         300.536/8252.61
PiPjPk times:            143.945/3960.47
Eval PiPjPk times:       28.5632/776.99
L2prod times:            72.0668/1986.69
Total time:              997.846/27329.9
[main] Time assemble (wall/proc) 119.808/1183.59
[main] Time solve (wall/proc) 153.398/3404.46
[main] Stop crit:        5.14872e-16
[main] Stop crit:        0.000314564
Ebkt times:              108.521/2939.8
Eval Ebkt times:         295.318/7965.58
PiPjPk times:            143.809/3887.42
Eval PiPjPk times:       30.0875/806.39
L2prod times:            71.786/1934.73
Total time:              999.031/26912.8
[main] Time assemble (wall/proc) 120.134/1168.12
[main] Time solve (wall/proc) 153.652/3413.08
[main] Stop crit:        5.17167e-16
[main] Stop crit:        0.000314621
Ebkt times:              109.003/3000.32
Eval Ebkt times:         303.357/8353.96
PiPjPk times:            144.92/4002.64
Eval PiPjPk times:       28.1317/763.91
L2prod times:            71.5041/1980.68
Total time:              1001.6/27509.4
[main] Time assemble (wall/proc) 121.033/1191.29
[main] Time solve (wall/proc) 154.047/3429.59
[main] Stop crit:        5.17189e-16
[main] Stop crit:        0.000314678
Ebkt times:              108.891/3001.69
Eval Ebkt times:         302.003/8325.61
PiPjPk times:            144.593/3996.68
Eval PiPjPk times:       28.5075/771.44
L2prod times:            71.4927/1976.36
Total time:              999.367/27480
[main] Time assemble (wall/proc) 120.156/1188.72
[main] Time solve (wall/proc) 153.785/3413.26
[main] Stop crit:        5.14769e-16
[main] Stop crit:        0.000314735
Ebkt times:              107.889/2973.63
Eval Ebkt times:         296.279/8171.21
PiPjPk times:            143.566/3964.24
Eval PiPjPk times:       28.1159/770.32
L2prod times:            72.4175/2001.06
Total time:              988.859/27225.5
[main] Time assemble (wall/proc) 118.747/1177.22
[main] Time solve (wall/proc) 153.571/3411.01
[main] Stop crit:        5.18682e-16
[main] Stop crit:        0.000314791
Ebkt times:              108.625/2990.92
Eval Ebkt times:         299.732/8255.72
PiPjPk times:            144.412/3985.46
Eval PiPjPk times:       28.6081/781.16
L2prod times:            71.7886/1983.45
Total time:              996.753/27377.6
[main] Time assemble (wall/proc) 119.149/1183.58
[main] Time solve (wall/proc) 153.239/3404.06
[main] Stop crit:        5.17356e-16
[main] Stop crit:        0.000314846
Ebkt times:              108.763/3001.56
Eval Ebkt times:         297.894/8220.81
PiPjPk times:            143.812/3982.2
Eval PiPjPk times:       28.0663/773.29
L2prod times:            72.2668/2003.03
Total time:              993.314/27373.1
[main] Time assemble (wall/proc) 120.322/1184.24
[main] Time solve (wall/proc) 153.835/3418.26
[main] Stop crit:        5.1936e-16
[main] Stop crit:        0.000314901
Ebkt times:              108.912/3006.61
Eval Ebkt times:         299.751/8260.05
PiPjPk times:            144.365/3990.08
Eval PiPjPk times:       28.3505/772.09
L2prod times:            71.9596/1985.76
Total time:              996.235/27393.4
[main] Time assemble (wall/proc) 119.37/1185.32
[main] Time solve (wall/proc) 154.291/3424.79
[main] Stop crit:        5.14607e-16
[main] Stop crit:        0.000314956
Ebkt times:              108.631/2979.44
Eval Ebkt times:         300.625/8285.42
PiPjPk times:            144.204/3978.73
Eval PiPjPk times:       28.512/775.67
L2prod times:            71.8249/1983.65
Total time:              999.126/27411.3
[main] Time assemble (wall/proc) 119.875/1185.5
[main] Time solve (wall/proc) 153.647/3407.66
[main] Stop crit:        5.17172e-16
[main] Stop crit:        0.000315009
Ebkt times:              108.519/2991.46
Eval Ebkt times:         298.76/8244.04
PiPjPk times:            143.627/3971.34
Eval PiPjPk times:       27.9639/759.04
L2prod times:            72.0941/1986.15
Total time:              992.674/27325.7
[main] Time assemble (wall/proc) 119.847/1183.11
[main] Time solve (wall/proc) 153.749/3409.28
[main] Stop crit:        5.1633e-16
[main] Stop crit:        0.000315062
Ebkt times:              108.717/3001.98
Eval Ebkt times:         297.527/8209.88
PiPjPk times:            144.486/3996.39
Eval PiPjPk times:       28.3175/771.68
L2prod times:            71.7555/1982.21
Total time:              992.204/27321
[main] Time assemble (wall/proc) 119.581/1181.87
[main] Time solve (wall/proc) 154.123/3429.04
[main] Stop crit:        5.16099e-16
[main] Stop crit:        0.000315113
Ebkt times:              108.631/2987.91
Eval Ebkt times:         302.554/8331.08
PiPjPk times:            143.906/3971.4
Eval PiPjPk times:       28.5445/768.48
L2prod times:            72.0364/1990.14
Total time:              1001.06/27484.9
[main] Time assemble (wall/proc) 120.867/1189.17
[main] Time solve (wall/proc) 153.533/3406.26
[main] Stop crit:        5.18294e-16
[main] Stop crit:        0.000315164
Ebkt times:              108.457/2988.18
Eval Ebkt times:         300.547/8276.56
PiPjPk times:            144.173/3980.09
Eval PiPjPk times:       28.2204/775.22
L2prod times:            71.7445/1982.88
Total time:              996.809/27413.5
[main] Time assemble (wall/proc) 119.831/1185.69
[main] Time solve (wall/proc) 153.752/3415.6
[main] Stop crit:        5.19655e-16
[main] Stop crit:        0.000315214
Ebkt times:              108.979/2991.77
Eval Ebkt times:         297.787/8180.63
PiPjPk times:            144.062/3968.76
Eval PiPjPk times:       28.1963/777.81
L2prod times:            72.033/1979.5
Total time:              994.123/27258.2
[main] Time assemble (wall/proc) 119.297/1179.42
[main] Time solve (wall/proc) 153.434/3408.74
[main] Stop crit:        5.16791e-16
[main] Stop crit:        0.000315262
Ebkt times:              108.45/2992.93
Eval Ebkt times:         298.685/8237.6
PiPjPk times:            144.073/3988.59
Eval PiPjPk times:       28.3666/775.66
L2prod times:            71.9685/1988.65
Total time:              993.697/27361.7
[main] Time assemble (wall/proc) 119.829/1184.4
[main] Time solve (wall/proc) 153.839/3415.18
[main] Stop crit:        5.1581e-16
[main] Stop crit:        0.000315309
Ebkt times:              108.362/2984.04
Eval Ebkt times:         294.38/8117
PiPjPk times:            143.44/3969.4
Eval PiPjPk times:       28.4074/776.17
L2prod times:            72.2942/2002.17
Total time:              987.338/27197.1
[main] Time assemble (wall/proc) 119.917/1177.48
[main] Time solve (wall/proc) 153.883/3417.42
[main] Stop crit:        5.13405e-16
[main] Stop crit:        0.000315355
Ebkt times:              108.954/3001.81
Eval Ebkt times:         301.049/8305.83
PiPjPk times:            144.8/4003.96
Eval PiPjPk times:       28.0295/768.23
L2prod times:            71.6758/1980
Total time:              997.774/27459.1
[main] Time assemble (wall/proc) 119.952/1187.9
[main] Time solve (wall/proc) 153.713/3412.45
[main] Stop crit:        5.19045e-16
[main] Stop crit:        0.0003154
Ebkt times:              108.758/2991.42
Eval Ebkt times:         301.135/8289.11
PiPjPk times:            144.021/3977.47
Eval PiPjPk times:       28.404/772.51
L2prod times:            72.0227/1988.05
Total time:              998.52/27401
[main] Time assemble (wall/proc) 121.202/1187.56
[main] Time solve (wall/proc) 154.464/3401.09
[main] Stop crit:        5.25058e-16
[main] Stop crit:        0.000315443
Ebkt times:              109.296/3002.09
Eval Ebkt times:         302.427/8323.93
PiPjPk times:            144.25/3979.57
Eval PiPjPk times:       28.3874/771.68
L2prod times:            71.7524/1981.96
Total time:              1000.88/27478.8
[main] Time assemble (wall/proc) 119.719/1188.49
[main] Time solve (wall/proc) 153.569/3414.97
[main] Stop crit:        5.17118e-16
[main] Stop crit:        0.000315485
Ebkt times:              109.285/3012.59
Eval Ebkt times:         300.703/8308.93
PiPjPk times:            144.881/4010.26
Eval PiPjPk times:       28.198/762.89
L2prod times:            71.7359/1980.47
Total time:              997.554/27470.8
[main] Time assemble (wall/proc) 119.587/1188.41
[main] Time solve (wall/proc) 153.419/3404.16
[main] Stop crit:        5.1666e-16
[main] Stop crit:        0.000315525
Ebkt times:              108.915/3003.4
Eval Ebkt times:         298.883/8239.47
PiPjPk times:            144.282/3986.85
Eval PiPjPk times:       28.3876/775.12
L2prod times:            71.8595/1982.9
Total time:              995.16/27373.7
[main] Time assemble (wall/proc) 119.272/1183.57
[main] Time solve (wall/proc) 154.275/3423.71
[main] Stop crit:        5.2146e-16
[main] Stop crit:        0.000315563
Ebkt times:              108.533/2997.94
Eval Ebkt times:         295.614/8172.03
PiPjPk times:            144.288/3994.51
Eval PiPjPk times:       27.947/766.54
L2prod times:            71.9933/1991.86
Total time:              986.81/27233.8
[main] Time assemble (wall/proc) 119.501/1179.8
[main] Time solve (wall/proc) 153.324/3401.86
[main] Stop crit:        5.15803e-16
[main] Stop crit:        0.0003156
Ebkt times:              108.78/2999.11
Eval Ebkt times:         302.246/8315.44
PiPjPk times:            144.13/3981.32
Eval PiPjPk times:       28.5118/769.88
L2prod times:            71.4888/1970.24
Total time:              1000.49/27442.8
[main] Time assemble (wall/proc) 120.185/1187.32
[main] Time solve (wall/proc) 153.706/3416.75
[main] Stop crit:        5.15158e-16
[main] Stop crit:        0.000315635
Ebkt times:              109.002/3006.59
Eval Ebkt times:         301.083/8307.69
PiPjPk times:            145.329/4020.16
Eval PiPjPk times:       28.3352/775.59
L2prod times:            71.607/1982.08
Total time:              999.152/27497.9
[main] Time assemble (wall/proc) 120.088/1189.15
[main] Time solve (wall/proc) 154.192/3420.75
[main] Stop crit:        5.16941e-16
[main] Stop crit:        0.000315668
Ebkt times:              108.419/2982.03
Eval Ebkt times:         299.905/8255.75
PiPjPk times:            143.264/3955.51
Eval PiPjPk times:       28.3093/763.02
L2prod times:            72.1506/1996.81
Total time:              995.208/27339.6
[main] Time assemble (wall/proc) 119.504/1182.67
[main] Time solve (wall/proc) 153.554/3409.91
[main] Stop crit:        5.18804e-16
[main] Stop crit:        0.0003157
Ebkt times:              108.857/3003.7
Eval Ebkt times:         297.41/8206
PiPjPk times:            145.076/4012.33
Eval PiPjPk times:       28.2972/777.66
L2prod times:            71.6194/1978.46
Total time:              993.448/27349.5
[main] Time assemble (wall/proc) 121.233/1184.75
[main] Time solve (wall/proc) 153.998/3427.56
[main] Stop crit:        5.21371e-16
[main] Stop crit:        0.000315729
Ebkt times:              108.823/2907.2
Eval Ebkt times:         301.103/8015.95
PiPjPk times:            144.201/3865.19
Eval PiPjPk times:       31.1205/807.74
L2prod times:            72.9758/1958.79
Total time:              1017.24/26998
[main] Time assemble (wall/proc) 120.773/1169.78
[main] Time solve (wall/proc) 153.601/3418.45
[main] Stop crit:        5.17832e-16
[main] Stop crit:        0.000315757
Ebkt times:              108.843/3000.63
Eval Ebkt times:         298.09/8211.72
PiPjPk times:            144.384/3984.27
Eval PiPjPk times:       28.8507/781.05
L2prod times:            71.7552/1978.46
Total time:              995.002/27340.3
[main] Time assemble (wall/proc) 119.793/1183.02
[main] Time solve (wall/proc) 153.693/3415.39
[main] Stop crit:        5.23437e-16
[main] Stop crit:        0.000315782
Ebkt times:              108.225/2981.84
Eval Ebkt times:         297.648/8200.88
PiPjPk times:            144.037/3976.17
Eval PiPjPk times:       28.6959/777.2
L2prod times:            71.641/1976.71
Total time:              991.485/27257.5
[main] Time assemble (wall/proc) 121.019/1181.56
[main] Time solve (wall/proc) 153.505/3412.24
[main] Stop crit:        5.193e-16
[main] Stop crit:        0.000315806
Ebkt times:              109/3004.77
Eval Ebkt times:         299.406/8254.98
PiPjPk times:            145.121/4014.16
Eval PiPjPk times:       27.8868/767.46
L2prod times:            71.6675/1979.79
Total time:              995.952/27430.6
[main] Time assemble (wall/proc) 119.41/1186.55
[main] Time solve (wall/proc) 153.086/3405.16
[main] Stop crit:        5.16077e-16
[main] Stop crit:        0.000315827
Ebkt times:              109.233/3010.88
Eval Ebkt times:         300.528/8299.29
PiPjPk times:            144.675/3998.86
Eval PiPjPk times:       28.126/769.23
L2prod times:            71.9226/1987.41
Total time:              997.57/27466.8
[main] Time assemble (wall/proc) 119.386/1187.5
[main] Time solve (wall/proc) 153.81/3419.04
[main] Stop crit:        5.15123e-16
[main] Stop crit:        0.000315847
Ebkt times:              109.333/3018.11
Eval Ebkt times:         300.958/8298.81
PiPjPk times:            145.149/4013.28
Eval PiPjPk times:       28.1017/772.52
L2prod times:            71.6782/1978.92
Total time:              998.865/27488.5
[main] Time assemble (wall/proc) 122.262/1191.09
[main] Time solve (wall/proc) 153.704/3412.46
[main] Stop crit:        5.16177e-16
[main] Stop crit:        0.000315864
Ebkt times:              108.9/3004.65
Eval Ebkt times:         298.325/8232.68
PiPjPk times:            144.039/3983.22
Eval PiPjPk times:       28.3447/773.88
L2prod times:            72.1874/1995.79
Total time:              993.235/27354.2
[main] Time assemble (wall/proc) 119.954/1183.85
[main] Time solve (wall/proc) 153.782/3416.25
[main] Stop crit:        5.21667e-16
[main] Stop crit:        0.000315879
Ebkt times:              109.389/3019.26
Eval Ebkt times:         304.099/8381.54
PiPjPk times:            144.98/4010.88
Eval PiPjPk times:       28.0049/761.92
L2prod times:            71.7769/1985.48
Total time:              1003.59/27598.1
[main] Time assemble (wall/proc) 119.76/1192.53
[main] Time solve (wall/proc) 153.496/3403.06
[main] Stop crit:        5.16529e-16
[main] Stop crit:        0.000315891
Ebkt times:              109.438/3016.56
Eval Ebkt times:         298.272/8211.65
PiPjPk times:            144.955/4005.65
Eval PiPjPk times:       28.2021/765.57
L2prod times:            71.5556/1975.62
Total time:              995.42/27342.3
[main] Time assemble (wall/proc) 121.156/1185.06
[main] Time solve (wall/proc) 153.726/3409.83
[main] Stop crit:        5.18544e-16
[main] Stop crit:        0.000315902
Ebkt times:              109.364/3011.7
Eval Ebkt times:         303.424/8377.04
PiPjPk times:            146.174/4042.22
Eval PiPjPk times:       28.2812/768.2
L2prod times:            71.1621/1972.9
Total time:              1002.99/27602.6
[main] Time assemble (wall/proc) 119.888/1193.04
[main] Time solve (wall/proc) 154.073/3419.53
[main] Stop crit:        5.16674e-16
[main] Stop crit:        0.00031591
Ebkt times:              108.643/2997.9
Eval Ebkt times:         298.499/8227.94
PiPjPk times:            144.766/3999
Eval PiPjPk times:       28.3423/771.9
L2prod times:            72.1491/1994.24
Total time:              994.861/27383
[main] Time assemble (wall/proc) 120.962/1185.52
[main] Time solve (wall/proc) 153.11/3393.78
[main] Stop crit:        5.21437e-16
[main] Stop crit:        0.000315915
Ebkt times:              108.491/2989.6
Eval Ebkt times:         298.686/8233.33
PiPjPk times:            143.797/3964.93
Eval PiPjPk times:       28.5746/781.9
L2prod times:            72.1489/1999.37
Total time:              995.367/27373.8
[main] Time assemble (wall/proc) 119.811/1183.87
[main] Time solve (wall/proc) 153.436/3409.28
[main] Stop crit:        5.21828e-16
[main] Stop crit:        0.000315919
Ebkt times:              109.42/3017.34
Eval Ebkt times:         297.543/8205
PiPjPk times:            145.287/4021.61
Eval PiPjPk times:       27.9985/765.77
L2prod times:            71.7358/1980.92
Total time:              993.694/27355
[main] Time assemble (wall/proc) 120.179/1184.13
[main] Time solve (wall/proc) 153.742/3412.75
[main] Stop crit:        5.15625e-16
[main] Stop crit:        0.00031592
Ebkt times:              108.878/3004.65
Eval Ebkt times:         300.539/8308.45
PiPjPk times:            144.411/4001.88
Eval PiPjPk times:       27.9634/762.01
L2prod times:            72.0184/1996.26
Total time:              995.471/27460.7
[main] Time assemble (wall/proc) 120.163/1188.58
[main] Time solve (wall/proc) 153.625/3408.49
[main] Stop crit:        5.24371e-16
[main] Stop crit:        0.000315919
Ebkt times:              109.215/3006.68
Eval Ebkt times:         299.855/8264.1
PiPjPk times:            144.563/3995.4
Eval PiPjPk times:       28.4135/772.38
L2prod times:            71.5632/1984.1
Total time:              996.578/27403.7
[main] Time assemble (wall/proc) 119.653/1185.6
[main] Time solve (wall/proc) 153.177/3397.08
[main] Stop crit:        5.19506e-16
[main] Stop crit:        0.000315915
Ebkt times:              109.415/3014.47
Eval Ebkt times:         299.012/8228.64
PiPjPk times:            144.914/4002.66
Eval PiPjPk times:       28.6112/775.09
L2prod times:            71.6724/1975.93
Total time:              999/27428.7
[main] Time assemble (wall/proc) 119.509/1185.69
[main] Time solve (wall/proc) 153.404/3403.74
[main] Stop crit:        5.25275e-16
[main] Stop crit:        0.000315909
Ebkt times:              108.664/3002
Eval Ebkt times:         296.645/8181.55
PiPjPk times:            144.268/3980.25
Eval PiPjPk times:       28.6257/777.7
L2prod times:            71.8602/1988.49
Total time:              990.604/27276.5
[main] Time assemble (wall/proc) 119.143/1179.9
[main] Time solve (wall/proc) 153.224/3400.14
[main] Stop crit:        5.15914e-16
[main] Stop crit:        0.000315901
Ebkt times:              108.273/2986.51
Eval Ebkt times:         297.527/8188.07
PiPjPk times:            143.718/3956.69
Eval PiPjPk times:       28.3854/775.84
L2prod times:            72.2064/1994.82
Total time:              994.224/27321.2
[main] Time assemble (wall/proc) 120.595/1182.99
[main] Time solve (wall/proc) 154.266/3392.59
[main] Stop crit:        5.17761e-16
[main] Stop crit:        0.00031589
Ebkt times:              108.516/2988.63
Eval Ebkt times:         298.133/8219.56
PiPjPk times:            143.88/3969.85
Eval PiPjPk times:       28.1385/770.35
L2prod times:            72.2731/1992.84
Total time:              993.491/27321.9
[main] Time assemble (wall/proc) 120.174/1183.08
[main] Time solve (wall/proc) 153.737/3415.65
[main] Stop crit:        5.20274e-16
[main] Stop crit:        0.000315877
Ebkt times:              108.719/2993.78
Eval Ebkt times:         298.141/8215.29
PiPjPk times:            144.458/3994.83
Eval PiPjPk times:       28.3176/776.06
L2prod times:            71.6998/1984.21
Total time:              992.845/27338.1
[main] Time assemble (wall/proc) 119.654/1183.13
[main] Time solve (wall/proc) 154.18/3420.42
[main] Stop crit:        5.21377e-16
[main] Stop crit:        0.000315861
Ebkt times:              109.779/3026.3
Eval Ebkt times:         304.013/8372.37
PiPjPk times:            145.329/4017.72
Eval PiPjPk times:       28.2461/764.83
L2prod times:            71.2051/1960.87
Total time:              1004.83/27596.5
[main] Time assemble (wall/proc) 121.121/1194.46
[main] Time solve (wall/proc) 153.565/3407.3
[main] Stop crit:        5.16931e-16
[main] Stop crit:        0.000315843
Ebkt times:              108.295/2986.71
Eval Ebkt times:         297.204/8175.73
PiPjPk times:            144.317/3987.44
Eval PiPjPk times:       28.5736/776.83
L2prod times:            71.9343/1982.24
Total time:              992.606/27281.8
[main] Time assemble (wall/proc) 119.146/1180.33
[main] Time solve (wall/proc) 153.501/3407.68
[main] Stop crit:        5.17168e-16
[main] Stop crit:        0.000315823
Ebkt times:              108.639/2989.74
Eval Ebkt times:         298.764/8239.96
PiPjPk times:            144.235/3987.39
Eval PiPjPk times:       28.1962/765.1
L2prod times:            71.9731/1990.08
Total time:              994.599/27344.7
[main] Time assemble (wall/proc) 120.678/1183.89
[main] Time solve (wall/proc) 153.431/3403.87
[main] Stop crit:        5.1649e-16
[main] Stop crit:        0.0003158
Ebkt times:              109.157/3010.94
Eval Ebkt times:         301.469/8316.67
PiPjPk times:            144.983/4009.92
Eval PiPjPk times:       28.3434/773.6
L2prod times:            71.4882/1971.76
Total time:              999.334/27472.7
[main] Time assemble (wall/proc) 119.961/1188.45
[main] Time solve (wall/proc) 154.279/3424.69
[main] Stop crit:        5.16088e-16
[main] Stop crit:        0.000315775
Ebkt times:              110.012/3032.93
Eval Ebkt times:         305.165/8423.17
PiPjPk times:            145.315/4023.89
Eval PiPjPk times:       28.0859/763.63
L2prod times:            71.5157/1986.94
Total time:              1004.16/27640.5
[main] Time assemble (wall/proc) 121.112/1195.72
[main] Time solve (wall/proc) 154.151/3422.93
[main] Stop crit:        5.19665e-16
[main] Stop crit:        0.000315747
Ebkt times:              108.164/2978.81
Eval Ebkt times:         297.491/8216.88
PiPjPk times:            143.601/3969.26
Eval PiPjPk times:       28.599/776.11
L2prod times:            71.8732/1984.83
Total time:              989.966/27262.2
[main] Time assemble (wall/proc) 119.14/1179.5
[main] Time solve (wall/proc) 153.844/3413.62
[main] Stop crit:        5.186e-16
[main] Stop crit:        0.000315718
Ebkt times:              109.758/2932.6
Eval Ebkt times:         301.868/8024.05
PiPjPk times:            145.014/3879.3
Eval PiPjPk times:       30.8835/801.43
L2prod times:            72.6288/1944.45
Total time:              1018.45/26998.2
[main] Time assemble (wall/proc) 121.826/1171.2
[main] Time solve (wall/proc) 153.762/3414.13
[main] Stop crit:        5.16806e-16
[main] Stop crit:        0.000315686
Ebkt times:              109.139/3009.17
Eval Ebkt times:         298.148/8215.64
PiPjPk times:            144.11/3980.81
Eval PiPjPk times:       28.1234/762.49
L2prod times:            72.1179/1989.32
Total time:              993.467/27331.1
[main] Time assemble (wall/proc) 119.547/1182.98
[main] Time solve (wall/proc) 153.459/3405.98
[main] Stop crit:        5.17321e-16
[main] Stop crit:        0.000315651
Ebkt times:              108.656/2993.71
Eval Ebkt times:         296.756/8190.21
PiPjPk times:            143.955/3980.93
Eval PiPjPk times:       28.3553/778.8
L2prod times:            72.0814/1998.42
Total time:              991.539/27319.2
[main] Time assemble (wall/proc) 120.047/1182.28
[main] Time solve (wall/proc) 153.609/3413.81
[main] Stop crit:        5.21518e-16
[main] Stop crit:        0.000315615
Ebkt times:              108.508/2992.71
Eval Ebkt times:         296.252/8159.43
PiPjPk times:            144.005/3976.73
Eval PiPjPk times:       28.3587/777.61
L2prod times:            72.1398/1994.37
Total time:              990.778/27257
[main] Time assemble (wall/proc) 120.166/1180.94
[main] Time solve (wall/proc) 153.784/3412.73
[main] Stop crit:        5.25206e-16
[main] Stop crit:        0.000315576
Ebkt times:              108.465/2992.33
Eval Ebkt times:         297.999/8234.11
PiPjPk times:            144.476/3998.57
Eval PiPjPk times:       28.4228/774.8
L2prod times:            71.8109/1986.87
Total time:              991.929/27350.7
[main] Time assemble (wall/proc) 120.153/1184.02
[main] Time solve (wall/proc) 153.365/3404.29
[main] Stop crit:        5.18357e-16
[main] Stop crit:        0.000315535
Ebkt times:              108.48/2992.81
Eval Ebkt times:         299.174/8251.79
PiPjPk times:            144.088/3977.51
Eval PiPjPk times:       27.8938/756.04
L2prod times:            72.232/2002.44
Total time:              993.734/27352.1
[main] Time assemble (wall/proc) 120.572/1184.32
[main] Time solve (wall/proc) 153.735/3415.74
[main] Stop crit:        5.19458e-16
[main] Stop crit:        0.000315492
Ebkt times:              108.729/2997.55
Eval Ebkt times:         297.39/8182.89
PiPjPk times:            143.998/3975.7
Eval PiPjPk times:       28.066/761.81
L2prod times:            72.0848/1984.26
Total time:              991.866/27250.6
[main] Time assemble (wall/proc) 120.486/1181.43
[main] Time solve (wall/proc) 153.801/3419.51
[main] Stop crit:        5.13593e-16
[main] Stop crit:        0.000315447
Ebkt times:              108.395/2991.35
Eval Ebkt times:         294.858/8140.12
PiPjPk times:            143.942/3982.31
Eval PiPjPk times:       28.3489/779.54
L2prod times:            72.1955/1988.61
Total time:              988.784/27237.7
[main] Time assemble (wall/proc) 119.219/1177.81
[main] Time solve (wall/proc) 154.11/3428.46
[main] Stop crit:        5.12902e-16
[main] Stop crit:        0.0003154
Ebkt times:              109.383/3010.03
Eval Ebkt times:         298.936/8252.98
PiPjPk times:            145.002/4011.13
Eval PiPjPk times:       28.312/771.54
L2prod times:            71.7279/1978.13
Total time:              996.377/27415.4
[main] Time assemble (wall/proc) 119.663/1186.97
[main] Time solve (wall/proc) 153.955/3419.88
[main] Stop crit:        5.20421e-16
[main] Stop crit:        0.00031535
Ebkt times:              108.218/2979.48
Eval Ebkt times:         300.132/8290.81
PiPjPk times:            143.995/3978.35
Eval PiPjPk times:       28.1084/767.95
L2prod times:            71.9465/1986.75
Total time:              994.153/27386.1
[main] Time assemble (wall/proc) 119.162/1184.01
[main] Time solve (wall/proc) 153.553/3414.28
[main] Stop crit:        5.16896e-16
[main] Stop crit:        0.000315299
Ebkt times:              109.674/3026.26
Eval Ebkt times:         302.851/8340.89
PiPjPk times:            145.608/4026.81
Eval PiPjPk times:       28.216/765.2
L2prod times:            70.9746/1956.54
Total time:              1001.61/27526.5
[main] Time assemble (wall/proc) 120.321/1191.24
[main] Time solve (wall/proc) 153.773/3416.22
[main] Stop crit:        5.23003e-16
[main] Stop crit:        0.000315246
Ebkt times:              109.196/3009.76
Eval Ebkt times:         298.678/8237.11
PiPjPk times:            144.155/3982.15
Eval PiPjPk times:       28.6708/778.38
L2prod times:            72.1424/1990.95
Total time:              994.884/27378.7
[main] Time assemble (wall/proc) 120.403/1185.57
[main] Time solve (wall/proc) 154.09/3426.75
[main] Stop crit:        5.18098e-16
[main] Stop crit:        0.000315191
Ebkt times:              109.054/3001.87
Eval Ebkt times:         298.774/8234.87
PiPjPk times:            144.696/3993.14
Eval PiPjPk times:       28.2192/765.81
L2prod times:            71.7363/1975.71
Total time:              996.039/27372.7
[main] Time assemble (wall/proc) 119.678/1184.54
[main] Time solve (wall/proc) 153.478/3404.25
[main] Stop crit:        5.17919e-16
[main] Stop crit:        0.000315134
Ebkt times:              108.864/2997.99
Eval Ebkt times:         298.059/8214.4
PiPjPk times:            144.398/3992.3
Eval PiPjPk times:       28.071/775.07
L2prod times:            72.2714/1999.23
Total time:              992.643/27347.8
[main] Time assemble (wall/proc) 119.892/1183.74
[main] Time solve (wall/proc) 153.658/3410.91
[main] Stop crit:        5.17137e-16
[main] Stop crit:        0.000315076
Ebkt times:              108.621/3001.48
Eval Ebkt times:         296.675/8184.07
PiPjPk times:            143.969/3979.92
Eval PiPjPk times:       28.4914/780.86
L2prod times:            71.9313/1985.57
Total time:              991.893/27309.2
[main] Time assemble (wall/proc) 118.923/1180.79
[main] Time solve (wall/proc) 153.52/3408.54
[main] Stop crit:        5.21485e-16
[main] Stop crit:        0.000315016
Ebkt times:              108.465/2992.97
Eval Ebkt times:         297.548/8205.33
PiPjPk times:            144.464/3996.41
Eval PiPjPk times:       27.9927/767.45
L2prod times:            72.1068/1993.07
Total time:              990.972/27300.7
[main] Time assemble (wall/proc) 119.183/1181.96
[main] Time solve (wall/proc) 153.649/3415.88
[main] Stop crit:        5.20423e-16
[main] Stop crit:        0.000314954
Ebkt times:              108.182/2986.09
Eval Ebkt times:         295.939/8178.2
PiPjPk times:            143.255/3960.5
Eval PiPjPk times:       28.1868/763.63
L2prod times:            72.285/1993.78
Total time:              988.671/27241.5
[main] Time assemble (wall/proc) 119.448/1179.17
[main] Time solve (wall/proc) 153.855/3422.04
[main] Stop crit:        5.20016e-16
[main] Stop crit:        0.00031489
Ebkt times:              108.656/2992.58
Eval Ebkt times:         300.33/8272.26
PiPjPk times:            143.548/3968.75
Eval PiPjPk times:       27.9937/765.63
L2prod times:            72.4083/2006.86
Total time:              995.172/27391.1
[main] Time assemble (wall/proc) 120.638/1186.27
[main] Time solve (wall/proc) 154.169/3392.04
[main] Stop crit:        5.20092e-16
[main] Stop crit:        0.000314825
Ebkt times:              109.092/3009.89
Eval Ebkt times:         299.704/8253.22
PiPjPk times:            143.925/3973.36
Eval PiPjPk times:       28.391/772.23
L2prod times:            71.7495/1983.07
Total time:              994.879/27347.8
[main] Time assemble (wall/proc) 120.227/1184.85
[main] Time solve (wall/proc) 154.058/3421.71
[main] Stop crit:        5.19729e-16
[main] Stop crit:        0.000314759
Ebkt times:              109.179/3017.56
Eval Ebkt times:         298.107/8212.87
PiPjPk times:            144.613/3997.6
Eval PiPjPk times:       28.4863/778.05
L2prod times:            71.8975/1990.65
Total time:              994.209/27367.4
[main] Time assemble (wall/proc) 120.748/1185.11
[main] Time solve (wall/proc) 153.838/3423.11
[main] Stop crit:        5.14703e-16
[main] Stop crit:        0.000314691
Ebkt times:              108.473/2994.41
Eval Ebkt times:         296.047/8141.08
PiPjPk times:            143.482/3958.79
Eval PiPjPk times:       28.5092/781.68
L2prod times:            71.9665/1978.04
Total time:              989.211/27190.6
[main] Time assemble (wall/proc) 118.629/1176.61
[main] Time solve (wall/proc) 153.497/3413.28
[main] Stop crit:        5.18627e-16
[main] Stop crit:        0.000314622
Ebkt times:              108.517/2985.66
Eval Ebkt times:         298.513/8235.99
PiPjPk times:            144.122/3982.52
Eval PiPjPk times:       28.057/770.26
L2prod times:            72.2858/1996.29
Total time:              994.223/27364.9
[main] Time assemble (wall/proc) 120.138/1184.58
[main] Time solve (wall/proc) 153.702/3410.58
[main] Stop crit:        5.19499e-16
[main] Stop crit:        0.000314552
Ebkt times:              108.852/3002.86
Eval Ebkt times:         297.089/8200.65
PiPjPk times:            144.875/4003.22
Eval PiPjPk times:       28.3238/781.29
L2prod times:            71.8006/1984.97
Total time:              992.178/27334.4
[main] Time assemble (wall/proc) 119.564/1183
[main] Time solve (wall/proc) 153.867/3416.59
[main] Stop crit:        5.13166e-16
[main] Stop crit:        0.000314481
Ebkt times:              108.33/2983.44
Eval Ebkt times:         294.549/8119.42
PiPjPk times:            143.703/3966.03
Eval PiPjPk times:       28.4964/771.44
L2prod times:            72.1182/1990
Total time:              986.286/27137.5
[main] Time assemble (wall/proc) 119.622/1175.78
[main] Time solve (wall/proc) 153.665/3414.53
[main] Stop crit:        5.20262e-16
[main] Stop crit:        0.000314408
Ebkt times:              108.829/3002.24
Eval Ebkt times:         298.042/8214.87
PiPjPk times:            143.98/3980.94
Eval PiPjPk times:       28.3783/777.79
L2prod times:            71.9216/1987.14
Total time:              992.986/27327
[main] Time assemble (wall/proc) 119.47/1182.96
[main] Time solve (wall/proc) 153.796/3416.57
[main] Stop crit:        5.19743e-16
[main] Stop crit:        0.000314334
Ebkt times:              108.991/2990.86
Eval Ebkt times:         301.544/8306.71
PiPjPk times:            145.012/4003.58
Eval PiPjPk times:       28.3902/778.9
L2prod times:            71.724/1985.99
Total time:              1000.08/27473.1
[main] Time assemble (wall/proc) 120.252/1188.11
[main] Time solve (wall/proc) 153.451/3404.15
[main] Stop crit:        5.15679e-16
[main] Stop crit:        0.00031426
Ebkt times:              108.876/2985.41
Eval Ebkt times:         301.134/8258.5
PiPjPk times:            144.957/3983.02
Eval PiPjPk times:       28.4713/770.31
L2prod times:            71.8984/1984.26
Total time:              1000.28/27359.9
[main] Time assemble (wall/proc) 121.163/1186.16
[main] Time solve (wall/proc) 153.866/3414.91
[main] Stop crit:        5.22236e-16
[main] Stop crit:        0.000314185
Ebkt times:              108.346/2984.61
Eval Ebkt times:         299.466/8261.4
PiPjPk times:            143.786/3973.68
Eval PiPjPk times:       28.1084/761.11
L2prod times:            71.9096/1985.62
Total time:              993.262/27328.5
[main] Time assemble (wall/proc) 120.92/1184.1
[main] Time solve (wall/proc) 153.841/3424.09
[main] Stop crit:        5.20684e-16
[main] 10%...
[main] Stop crit:        0.000314108
Ebkt times:              108.548/2985.65
Eval Ebkt times:         298.767/8235.24
PiPjPk times:            143.738/3968.58
Eval PiPjPk times:       28.2362/777.99
L2prod times:            72.136/1988.9
Total time:              992.246/27305.9
[main] Time assemble (wall/proc) 119.839/1182.65
[main] Time solve (wall/proc) 153.644/3413.2
[main] Stop crit:        5.14733e-16
[main] Stop crit:        0.000314032
Ebkt times:              109.07/2995.04
Eval Ebkt times:         302.263/8340.87
PiPjPk times:            144.293/3988.56
Eval PiPjPk times:       28.1862/765.05
L2prod times:            71.6431/1979.16
Total time:              998.721/27467.1
[main] Time assemble (wall/proc) 119.365/1187.74
[main] Time solve (wall/proc) 153.706/3407.34
[main] Stop crit:        5.18647e-16
[main] Stop crit:        0.000313954
Ebkt times:              108.983/2999.68
Eval Ebkt times:         297.078/8171.74
PiPjPk times:            144.678/3996.44
Eval PiPjPk times:       28.1785/767.74
L2prod times:            72.02/1988.78
Total time:              995.169/27347.7
[main] Time assemble (wall/proc) 119.484/1182.91
[main] Time solve (wall/proc) 153.596/3412.29
[main] Stop crit:        5.19635e-16
[main] Stop crit:        0.000313876
Ebkt times:              109.396/3019.2
Eval Ebkt times:         298.987/8236.45
PiPjPk times:            144.416/3988.46
Eval PiPjPk times:       28.4615/774.25
L2prod times:            71.6975/1967.69
Total time:              994.26/27341.3
[main] Time assemble (wall/proc) 120.956/1184.81
[main] Time solve (wall/proc) 154.039/3418.28
[main] Stop crit:        5.17378e-16
[main] Stop crit:        0.000313798
Ebkt times:              108.263/2982.93
Eval Ebkt times:         297.107/8184.16
PiPjPk times:            143.71/3971.3
Eval PiPjPk times:       28.491/773.69
L2prod times:            71.9913/1992.86
Total time:              991.99/27254.6
[main] Time assemble (wall/proc) 119.353/1179.82
[main] Time solve (wall/proc) 153.565/3412.48
[main] Stop crit:        5.19649e-16
[main] Stop crit:        0.000313719
Ebkt times:              108.641/2991.89
Eval Ebkt times:         295.022/8126.46
PiPjPk times:            144.473/3992.12
Eval PiPjPk times:       28.3093/771.14
L2prod times:            71.9336/1986.98
Total time:              989.594/27218.1
[main] Time assemble (wall/proc) 120.362/1179.1
[main] Time solve (wall/proc) 153.742/3412.86
[main] Stop crit:        5.18884e-16
[main] Stop crit:        0.00031364
Ebkt times:              109.131/2999.77
Eval Ebkt times:         301.521/8309.17
PiPjPk times:            144.709/4003.55
Eval PiPjPk times:       28.2436/762.6
L2prod times:            71.3947/1974.21
Total time:              998.46/27436.9
[main] Time assemble (wall/proc) 120.755/1187.94
[main] Time solve (wall/proc) 153.689/3415.63
[main] Stop crit:        5.19922e-16
[main] Stop crit:        0.00031356
Ebkt times:              108.851/2992.26
Eval Ebkt times:         298.73/8242.55
PiPjPk times:            144.526/3997.69
Eval PiPjPk times:       28.4056/772.59
L2prod times:            71.9205/1988.13
Total time:              994.371/27368.5
[main] Time assemble (wall/proc) 119.614/1183.99
[main] Time solve (wall/proc) 153.795/3415.72
[main] Stop crit:        5.19808e-16
[main] Stop crit:        0.000313481
Ebkt times:              108.694/3006.36
Eval Ebkt times:         297.3/8199.95
PiPjPk times:            143.767/3977.53
Eval PiPjPk times:       28.5369/787.03
L2prod times:            72.3708/1997.12
Total time:              991.533/27340.1
[main] Time assemble (wall/proc) 119.881/1183.31
[main] Time solve (wall/proc) 153.887/3418.8
[main] Stop crit:        5.18879e-16
[main] Stop crit:        0.000313401
Ebkt times:              109.295/3010.48
Eval Ebkt times:         299.996/8254.78
PiPjPk times:            144.48/3991.41
Eval PiPjPk times:       28.5234/773.06
L2prod times:            71.9175/1989.02
Total time:              998.336/27435.4
[main] Time assemble (wall/proc) 120.623/1188.1
[main] Time solve (wall/proc) 153.625/3413.29
[main] Stop crit:        5.23072e-16
[main] Stop crit:        0.000313322
Ebkt times:              108.426/2982.33
Eval Ebkt times:         299.716/8257.81
PiPjPk times:            144.196/3980.95
Eval PiPjPk times:       28.1966/771.92
L2prod times:            71.746/1983.24
Total time:              995.427/27361.1
[main] Time assemble (wall/proc) 119.577/1183.99
[main] Time solve (wall/proc) 153.433/3403.79
[main] Stop crit:        5.21467e-16
[main] Stop crit:        0.000313243
Ebkt times:              108.237/2992.74
Eval Ebkt times:         297.893/8217.3
PiPjPk times:            143.62/3974.52
Eval PiPjPk times:       27.9893/767.16
L2prod times:            72.5219/2003.71
Total time:              991.287/27326.3
[main] Time assemble (wall/proc) 120.191/1183.06
[main] Time solve (wall/proc) 153.774/3414.22
[main] Stop crit:        5.19133e-16
[main] Stop crit:        0.000313163
Ebkt times:              108.796/2996.08
Eval Ebkt times:         301.001/8316.12
PiPjPk times:            144.516/3996.86
Eval PiPjPk times:       28.1131/765.81
L2prod times:            71.847/1983.56
Total time:              997.374/27451.5
[main] Time assemble (wall/proc) 120.023/1187.59
[main] Time solve (wall/proc) 153.744/3415.08
[main] Stop crit:        5.2151e-16
[main] Stop crit:        0.000313084
Ebkt times:              109/3001.16
Eval Ebkt times:         298.756/8242.27
PiPjPk times:            144.491/3992.7
Eval PiPjPk times:       28.2296/769.34
L2prod times:            71.5485/1973.83
Total time:              993.754/27344.9
[main] Time assemble (wall/proc) 120.806/1184.31
[main] Time solve (wall/proc) 153.602/3416.95
[main] Stop crit:        5.20576e-16
[main] Stop crit:        0.000313006
Ebkt times:              108.615/2990.32
Eval Ebkt times:         301.351/8324.14
PiPjPk times:            144.418/4000.73
Eval PiPjPk times:       28.1201/764.16
L2prod times:            71.9178/1988.33
Total time:              995.942/27444.2
[main] Time assemble (wall/proc) 120.422/1187.51
[main] Time solve (wall/proc) 154.216/3420.5
[main] Stop crit:        5.18064e-16
[main] Stop crit:        0.000312928
Ebkt times:              108.65/2995.85
Eval Ebkt times:         297.92/8215.68
PiPjPk times:            144.492/3993.88
Eval PiPjPk times:       27.95/763.95
L2prod times:            71.5434/1973.33
Total time:              991.111/27283.2
[main] Time assemble (wall/proc) 120.078/1181.49
[main] Time solve (wall/proc) 154.362/3392.84
[main] Stop crit:        5.18066e-16
[main] Stop crit:        0.00031285
Ebkt times:              109.151/3001.63
Eval Ebkt times:         300.347/8251.19
PiPjPk times:            145.002/3993.9
Eval PiPjPk times:       28.7474/779.52
L2prod times:            72.2663/1992.62
Total time:              1000.6/27422.6
[main] Time assemble (wall/proc) 119.403/1185.52
[main] Time solve (wall/proc) 153.674/3416.71
[main] Stop crit:        5.17667e-16
[main] Stop crit:        0.000312773
Ebkt times:              108.571/2991.37
Eval Ebkt times:         302.31/8325.51
PiPjPk times:            144.185/3984.04
Eval PiPjPk times:       28.2347/767.96
L2prod times:            71.595/1982.41
Total time:              998.791/27445.6
[main] Time assemble (wall/proc) 120.412/1187.62
[main] Time solve (wall/proc) 154.173/3422.15
[main] Stop crit:        5.14991e-16
[main] Stop crit:        0.000312697
Ebkt times:              109.158/3009.08
Eval Ebkt times:         301.206/8311.72
PiPjPk times:            144.886/4008.73
Eval PiPjPk times:       28.3604/778.62
L2prod times:            72.0143/1990.17
Total time:              999.271/27513.1
[main] Time assemble (wall/proc) 120.355/1190.51
[main] Time solve (wall/proc) 153.299/3404.67
[main] Stop crit:        5.19138e-16
[main] Stop crit:        0.000312622
Ebkt times:              108.573/2999.37
Eval Ebkt times:         295.008/8134.51
PiPjPk times:            144.18/3979.77
Eval PiPjPk times:       28.0247/769.51
L2prod times:            72.0043/1984.78
Total time:              986.891/27188.5
[main] Time assemble (wall/proc) 119.581/1177.61
[main] Time solve (wall/proc) 153.759/3412.4
[main] Stop crit:        5.15096e-16
[main] Stop crit:        0.000312547
Ebkt times:              108.266/2985.37
Eval Ebkt times:         297.162/8189.22
PiPjPk times:            143.835/3973.98
Eval PiPjPk times:       28.4307/773.55
L2prod times:            72.098/1992.41
Total time:              992.258/27301.1
[main] Time assemble (wall/proc) 119.69/1180.86
[main] Time solve (wall/proc) 153.338/3403.27
[main] Stop crit:        5.16516e-16
[main] Stop crit:        0.000312473
Ebkt times:              108.42/2992.82
Eval Ebkt times:         295.737/8154.82
PiPjPk times:            144.299/3990.75
Eval PiPjPk times:       28.5235/779.33
L2prod times:            71.848/1982.45
Total time:              988.884/27231
[main] Time assemble (wall/proc) 119.313/1178.46
[main] Time solve (wall/proc) 153.658/3413.69
[main] Stop crit:        5.22249e-16
[main] Stop crit:        0.000312401
Ebkt times:              109.138/3004.2
Eval Ebkt times:         302.02/8333.36
PiPjPk times:            144.889/4003.22
Eval PiPjPk times:       28.2276/768.84
L2prod times:            71.8213/1984.26
Total time:              1000.63/27508.9
[main] Time assemble (wall/proc) 120.196/1190.06
[main] Time solve (wall/proc) 153.973/3409.36
[main] Stop crit:        5.16934e-16
[main] Stop crit:        0.000312329
Ebkt times:              108.532/2989.41
Eval Ebkt times:         298.34/8229.33
PiPjPk times:            144.121/3981.32
Eval PiPjPk times:       28.1474/775.18
L2prod times:            72.22/1997.42
Total time:              993.965/27372.3
[main] Time assemble (wall/proc) 118.826/1183.41
[main] Time solve (wall/proc) 153.463/3404.04
[main] Stop crit:        5.19454e-16
[main] Stop crit:        0.000312259
Ebkt times:              109.408/3001.6
Eval Ebkt times:         299.377/8209.01
PiPjPk times:            144.924/3977.34
Eval PiPjPk times:       28.3451/775.41
L2prod times:            72.4326/1990.12
Total time:              997.786/27307.7
[main] Time assemble (wall/proc) 121.15/1183.83
[main] Time solve (wall/proc) 153.887/3414.6
[main] Stop crit:        5.20654e-16
[main] Stop crit:        0.000312189
Ebkt times:              108.596/2995.99
Eval Ebkt times:         298.807/8235.73
PiPjPk times:            144.326/3983.65
Eval PiPjPk times:       28.2799/773.27
L2prod times:            71.8551/1986.04
Total time:              994.508/27347.9
[main] Time assemble (wall/proc) 119.076/1182.84
[main] Time solve (wall/proc) 153.192/3407.48
[main] Stop crit:        5.16479e-16
[main] Stop crit:        0.000312121
Ebkt times:              108.428/2988.14
Eval Ebkt times:         300.789/8307.48
PiPjPk times:            143.886/3972.25
Eval PiPjPk times:       28.0914/770.57
L2prod times:            72.0047/1984.16
Total time:              996.081/27415.2
[main] Time assemble (wall/proc) 120.212/1186.52
[main] Time solve (wall/proc) 153.766/3413.95
[main] Stop crit:        5.15609e-16
[main] Stop crit:        0.000312055
Ebkt times:              108.385/2989.35
Eval Ebkt times:         297.531/8196.08
PiPjPk times:            143.43/3967.32
Eval PiPjPk times:       28.1458/763.84
L2prod times:            72.2605/1999.92
Total time:              990.844/27266.6
[main] Time assemble (wall/proc) 119.03/1179.54
[main] Time solve (wall/proc) 153.259/3399.94
[main] Stop crit:        5.20111e-16
[main] Stop crit:        0.00031199
Ebkt times:              110.201/3038.37
Eval Ebkt times:         306.355/8461.09
PiPjPk times:            146.154/4048.3
Eval PiPjPk times:       27.7/753.51
L2prod times:            71.0208/1967.59
Total time:              1006.37/27704.9
[main] Time assemble (wall/proc) 120.783/1198.62
[main] Time solve (wall/proc) 154.041/3417.29
[main] Stop crit:        5.17046e-16
[main] Stop crit:        0.000311926
Ebkt times:              109.336/3003.07
Eval Ebkt times:         301.889/8324.47
PiPjPk times:            145.196/4005.08
Eval PiPjPk times:       28.4321/774.82
L2prod times:            71.3368/1973.05
Total time:              1001.78/27493.5
[main] Time assemble (wall/proc) 119.607/1188.65
[main] Time solve (wall/proc) 153.13/3400.56
[main] Stop crit:        5.1848e-16
[main] Stop crit:        0.000311864
Ebkt times:              108.503/2997.16
Eval Ebkt times:         296.982/8189.26
PiPjPk times:            144.306/3998.79
Eval PiPjPk times:       28.4185/779.32
L2prod times:            71.9292/1988.19
Total time:              990.136/27291.7
[main] Time assemble (wall/proc) 119.693/1181.65
[main] Time solve (wall/proc) 154.067/3411.58
[main] Stop crit:        5.16697e-16
[main] Stop crit:        0.000311804
Ebkt times:              108.633/2990.94
Eval Ebkt times:         299.728/8257.76
PiPjPk times:            144.342/3982.83
Eval PiPjPk times:       28.3355/768.89
L2prod times:            72.0234/1987.76
Total time:              997.233/27407.5
[main] Time assemble (wall/proc) 121.671/1187.12
[main] Time solve (wall/proc) 153.777/3416.78
[main] Stop crit:        5.18234e-16
[main] Stop crit:        0.000311745
Ebkt times:              109.205/3015.78
Eval Ebkt times:         298.559/8237.05
PiPjPk times:            144.542/3989.14
Eval PiPjPk times:       28.2439/767.65
L2prod times:            71.4443/1974.69
Total time:              992.758/27333.1
[main] Time assemble (wall/proc) 119.861/1183.59
[main] Time solve (wall/proc) 153.607/3401.67
[main] Stop crit:        5.17627e-16
[main] Stop crit:        0.000311688
Ebkt times:              109.414/2961.81
Eval Ebkt times:         296.47/8022.86
PiPjPk times:            144.938/3926.79
Eval PiPjPk times:       30.0124/806.97
L2prod times:            72.9747/1976.89
Total time:              1003.56/27083.3
[main] Time assemble (wall/proc) 120.939/1174.48
[main] Time solve (wall/proc) 153.752/3419.24
[main] Stop crit:        5.18958e-16
[main] Stop crit:        0.000311632
Ebkt times:              108.54/2985.63
Eval Ebkt times:         300.704/8283.43
PiPjPk times:            144.482/3987.97
Eval PiPjPk times:       28.5356/780.42
L2prod times:            71.8428/1985.1
Total time:              997.79/27418.8
[main] Time assemble (wall/proc) 120.089/1186.78
[main] Time solve (wall/proc) 153.754/3418.44
[main] Stop crit:        5.18301e-16
[main] Stop crit:        0.000311579
Ebkt times:              109.066/3009.67
Eval Ebkt times:         297.246/8202.79
PiPjPk times:            144.722/4001.07
Eval PiPjPk times:       28.3011/774.81
L2prod times:            71.8837/1985.26
Total time:              993.629/27364.2
[main] Time assemble (wall/proc) 119.797/1183.78
[main] Time solve (wall/proc) 153.764/3415.97
[main] Stop crit:        5.20039e-16
[main] Stop crit:        0.000311528
Ebkt times:              108.518/2986.48
Eval Ebkt times:         298.139/8215.08
PiPjPk times:            143.835/3971.8
Eval PiPjPk times:       28.6235/776.69
L2prod times:            72.1503/1990.81
Total time:              994.632/27335.7
[main] Time assemble (wall/proc) 120.612/1183.91
[main] Time solve (wall/proc) 154.266/3423.05
[main] Stop crit:        5.17621e-16
[main] Stop crit:        0.000311478
Ebkt times:              108.009/2979.68
Eval Ebkt times:         298.652/8224.68
PiPjPk times:            143.575/3967.51
Eval PiPjPk times:       28.3602/773.24
L2prod times:            72.2301/1989.63
Total time:              992.192/27292.8
[main] Time assemble (wall/proc) 119.752/1181.69
[main] Time solve (wall/proc) 153.89/3419.71
[main] Stop crit:        5.22126e-16
[main] Stop crit:        0.000311431
Ebkt times:              109.08/3010.18
Eval Ebkt times:         296.715/8177.08
PiPjPk times:            144.72/3996.45
Eval PiPjPk times:       28.1295/766.62
L2prod times:            71.6276/1978.6
Total time:              991.778/27287.8
[main] Time assemble (wall/proc) 119.207/1181.53
[main] Time solve (wall/proc) 153.871/3421.6
[main] Stop crit:        5.18836e-16
[main] Stop crit:        0.000311385
Ebkt times:              108.623/2992.49
Eval Ebkt times:         297.985/8227.15
PiPjPk times:            144.504/3990.85
Eval PiPjPk times:       28.1913/767.41
L2prod times:            71.8684/1988.35
Total time:              993.034/27342.4
[main] Time assemble (wall/proc) 120.718/1183.73
[main] Time solve (wall/proc) 153.46/3409.74
[main] Stop crit:        5.13711e-16
[main] Stop crit:        0.000311342
Ebkt times:              108.808/3001.12
Eval Ebkt times:         296.734/8189.76
PiPjPk times:            144.757/4004.3
Eval PiPjPk times:       28.1137/766.45
L2prod times:            71.4527/1974.46
Total time:              991.506/27306.8
[main] Time assemble (wall/proc) 120.761/1183.22
[main] Time solve (wall/proc) 153.84/3418.29
[main] Stop crit:        5.17089e-16
[main] Stop crit:        0.0003113
Ebkt times:              109.041/3004.14
Eval Ebkt times:         298.117/8202.88
PiPjPk times:            144.457/3983.86
Eval PiPjPk times:       28.7461/782.12
L2prod times:            71.5417/1971.78
Total time:              994.913/27307.6
[main] Time assemble (wall/proc) 120.072/1182.63
[main] Time solve (wall/proc) 154.414/3401.6
[main] Stop crit:        5.15593e-16
[main] Stop crit:        0.000311261
Ebkt times:              108.629/2996.56
Eval Ebkt times:         300.021/8268.87
PiPjPk times:            144.094/3979.84
Eval PiPjPk times:       28.1706/764.94
L2prod times:            71.7032/1983.55
Total time:              994.6/27366
[main] Time assemble (wall/proc) 119.488/1183.94
[main] Time solve (wall/proc) 153.668/3417.96
[main] Stop crit:        5.159e-16
[main] Stop crit:        0.000311225
Ebkt times:              108.419/2988.37
Eval Ebkt times:         298.019/8215.21
PiPjPk times:            144.586/3995.08
Eval PiPjPk times:       28.2805/770.43
L2prod times:            71.6957/1984.41
Total time:              992.484/27316.8
[main] Time assemble (wall/proc) 119.41/1181.89
[main] Time solve (wall/proc) 153.594/3407.92
[main] Stop crit:        5.18527e-16
[main] Stop crit:        0.00031119
Ebkt times:              108.702/2991.38
Eval Ebkt times:         300.858/8289.62
PiPjPk times:            144.105/3983.73
Eval PiPjPk times:       28.1414/770.59
L2prod times:            72.2152/1998.76
Total time:              997.558/27449.3
[main] Time assemble (wall/proc) 119.302/1187.01
[main] Time solve (wall/proc) 153.627/3408.87
[main] Stop crit:        5.17601e-16
[main] Stop crit:        0.000311158
Ebkt times:              108.98/3003.58
Eval Ebkt times:         299.568/8262.09
PiPjPk times:            144.671/3997.22
Eval PiPjPk times:       28.0776/771.96
L2prod times:            71.9222/1989.57
Total time:              996.061/27423.9
[main] Time assemble (wall/proc) 120.216/1186.55
[main] Time solve (wall/proc) 154.081/3425.93
[main] Stop crit:        5.21041e-16
[main] Stop crit:        0.000311128
Ebkt times:              109.14/3003.84
Eval Ebkt times:         300.464/8278.76
PiPjPk times:            144.528/3989.31
Eval PiPjPk times:       28.3733/771.76
L2prod times:            71.3371/1971.79
Total time:              996.572/27383.8
[main] Time assemble (wall/proc) 119.545/1185.12
[main] Time solve (wall/proc) 153.714/3414.71
[main] Stop crit:        5.15804e-16
[main] Stop crit:        0.0003111
Ebkt times:              108.851/2998.44
Eval Ebkt times:         298.45/8226.01
PiPjPk times:            144.529/3997.53
Eval PiPjPk times:       28.4107/772.3
L2prod times:            71.45/1975.47
Total time:              993.272/27332
[main] Time assemble (wall/proc) 119.892/1182.7
[main] Time solve (wall/proc) 153.818/3415.22
[main] Stop crit:        5.21257e-16
[main] Stop crit:        0.000311075
Ebkt times:              108.923/3004.91
Eval Ebkt times:         295.04/8122.85
PiPjPk times:            144.378/3987.55
Eval PiPjPk times:       28.5058/786.84
L2prod times:            71.7668/1974.05
Total time:              989.551/27221
[main] Time assemble (wall/proc) 119.423/1177.91
[main] Time solve (wall/proc) 153.552/3407.22
[main] Stop crit:        5.19677e-16
[main] Stop crit:        0.000311052
Ebkt times:              110.479/3052.87
Eval Ebkt times:         303.475/8373.83
PiPjPk times:            145.638/4033.35
Eval PiPjPk times:       27.9843/764.39
L2prod times:            71.305/1970.09
Total time:              1002.97/27606.7
[main] Time assemble (wall/proc) 120.041/1194.04
[main] Time solve (wall/proc) 154.062/3430.6
[main] Stop crit:        5.222e-16
[main] Stop crit:        0.000311031
Ebkt times:              108.785/2972.86
Eval Ebkt times:         296.031/8103.13
PiPjPk times:            144.364/3953.33
Eval PiPjPk times:       28.6827/784.25
L2prod times:            72.454/1988.02
Total time:              993.405/27128.3
[main] Time assemble (wall/proc) 120.751/1175.94
[main] Time solve (wall/proc) 153.806/3403.47
[main] Stop crit:        5.23443e-16
[main] Stop crit:        0.000311013
Ebkt times:              108.718/2997.25
Eval Ebkt times:         296.841/8167.68
PiPjPk times:            143.981/3970.52
Eval PiPjPk times:       28.5839/786.6
L2prod times:            71.8764/1981.43
Total time:              991.939/27255.4
[main] Time assemble (wall/proc) 120.223/1180.79
[main] Time solve (wall/proc) 154.301/3424.25
[main] Stop crit:        5.17643e-16
[main] Stop crit:        0.000310997
Ebkt times:              108.752/3000.32
Eval Ebkt times:         298.181/8223.33
PiPjPk times:            144.092/3981.34
Eval PiPjPk times:       27.9363/769.82
L2prod times:            72.259/1997.88
Total time:              993.093/27353.8
[main] Time assemble (wall/proc) 120.908/1184.59
[main] Time solve (wall/proc) 153.886/3424.07
[main] Stop crit:        5.20663e-16
[main] Stop crit:        0.000310984
Ebkt times:              108.746/3003.34
Eval Ebkt times:         296.82/8162.83
PiPjPk times:            144.459/3991.7
Eval PiPjPk times:       28.4778/782.24
L2prod times:            71.4551/1976.3
Total time:              990.393/27252
[main] Time assemble (wall/proc) 119.073/1178.73
[main] Time solve (wall/proc) 153.694/3417.02
[main] Stop crit:        5.22212e-16
[main] Stop crit:        0.000310973
Ebkt times:              109.537/3020.43
Eval Ebkt times:         299.026/8252.63
PiPjPk times:            144.961/4008.15
Eval PiPjPk times:       28.1681/765.44
L2prod times:            71.7072/1982.02
Total time:              996.029/27424.3
[main] Time assemble (wall/proc) 120.009/1186.9
[main] Time solve (wall/proc) 153.245/3402.21
[main] Stop crit:        5.23479e-16
[main] Stop crit:        0.000310965
Ebkt times:              108.203/2973.91
Eval Ebkt times:         298.201/8203.53
PiPjPk times:            143.532/3960.41
Eval PiPjPk times:       28.1352/770.6
L2prod times:            72.6205/2005.17
Total time:              994.174/27313.1
[main] Time assemble (wall/proc) 121.506/1183.38
[main] Time solve (wall/proc) 153.822/3415.21
[main] Stop crit:        5.17473e-16
[main] Stop crit:        0.000310959
Ebkt times:              108.433/2984.41
Eval Ebkt times:         297.311/8182.86
PiPjPk times:            143.821/3970.81
Eval PiPjPk times:       27.9895/770.42
L2prod times:            71.9339/1982.35
Total time:              991.441/27265.2
[main] Time assemble (wall/proc) 121.026/1182.32
[main] Time solve (wall/proc) 153.813/3419.69
[main] Stop crit:        5.15054e-16
[main] Stop crit:        0.000310955
Ebkt times:              108.312/2980.02
Eval Ebkt times:         301.216/8298.06
PiPjPk times:            143.862/3972.82
Eval PiPjPk times:       28.4171/771.75
L2prod times:            71.9462/1988.5
Total time:              997.073/27389
[main] Time assemble (wall/proc) 120.466/1186.19
[main] Time solve (wall/proc) 153.802/3414.18
[main] Stop crit:        5.2325e-16
[main] Stop crit:        0.000310954
Ebkt times:              108.772/3001.52
Eval Ebkt times:         297.197/8196.61
PiPjPk times:            144.675/4001.87
Eval PiPjPk times:       28.1998/771.94
L2prod times:            71.4445/1975.32
Total time:              990.922/27283
[main] Time assemble (wall/proc) 119.596/1181.58
[main] Time solve (wall/proc) 154.19/3421.34
[main] Stop crit:        5.21232e-16
[main] Stop crit:        0.000310956
Ebkt times:              109.083/2953.82
Eval Ebkt times:         297.993/8063.32
PiPjPk times:            143.938/3905.56
Eval PiPjPk times:       29.7006/778.29
L2prod times:            72.044/1946.31
Total time:              1005.73/27061.8
[main] Time assemble (wall/proc) 120.285/1173.64
[main] Time solve (wall/proc) 154.414/3426.81
[main] Stop crit:        5.20291e-16
[main] Stop crit:        0.00031096
Ebkt times:              108.827/2995.12
Eval Ebkt times:         297.678/8216.64
PiPjPk times:            144.737/3995.56
Eval PiPjPk times:       28.4699/779.16
L2prod times:            71.6929/1976.8
Total time:              993.042/27319.5
[main] Time assemble (wall/proc) 119.34/1182.03
[main] Time solve (wall/proc) 153.773/3417.18
[main] Stop crit:        5.17887e-16
[main] Stop crit:        0.000310966
Ebkt times:              108.387/2982.51
Eval Ebkt times:         297.331/8202.44
PiPjPk times:            144.15/3983.2
Eval PiPjPk times:       28.0849/770.73
L2prod times:            72.2803/1999.48
Total time:              992.555/27305.5
[main] Time assemble (wall/proc) 119.883/1182.37
[main] Time solve (wall/proc) 153.591/3413.79
[main] Stop crit:        5.2505e-16
[main] Stop crit:        0.000310975
Ebkt times:              108.97/3000.54
Eval Ebkt times:         303.019/8371.94
PiPjPk times:            144.929/4009.15
Eval PiPjPk times:       28.0227/759.37
L2prod times:            71.607/1980.28
Total time:              1001.17/27550.5
[main] Time assemble (wall/proc) 120.276/1191.73
[main] Time solve (wall/proc) 153.552/3411.74
[main] Stop crit:        5.15441e-16
[main] Stop crit:        0.000310986
Ebkt times:              108.672/2997.3
Eval Ebkt times:         300.084/8268.99
PiPjPk times:            144.63/3999.1
Eval PiPjPk times:       28.347/778.17
L2prod times:            71.988/1993.4
Total time:              995.788/27424.4
[main] Time assemble (wall/proc) 119.359/1186.01
[main] Time solve (wall/proc) 153.904/3420.76
[main] Stop crit:        5.23419e-16
[main] Stop crit:        0.000310999
Ebkt times:              108.582/2984.06
Eval Ebkt times:         299.895/8267.84
PiPjPk times:            144.717/3991.4
Eval PiPjPk times:       28.5397/775.85
L2prod times:            71.8675/1983.35
Total time:              997.83/27420.1
[main] Time assemble (wall/proc) 120.833/1187.23
[main] Time solve (wall/proc) 154.106/3418.54
[main] Stop crit:        5.2212e-16
[main] Stop crit:        0.000311015
Ebkt times:              109.222/3015.67
Eval Ebkt times:         298.548/8241.98
PiPjPk times:            144.632/4002.54
Eval PiPjPk times:       28.0731/764.26
L2prod times:            72.1651/1993.2
Total time:              995.291/27427.5
[main] Time assemble (wall/proc) 119.75/1186.38
[main] Time solve (wall/proc) 153.88/3424.37
[main] Stop crit:        5.19159e-16
[main] Stop crit:        0.000311033
Ebkt times:              108.772/3001.03
Eval Ebkt times:         299.43/8249.79
PiPjPk times:            143.718/3966.91
Eval PiPjPk times:       28.3657/778.83
L2prod times:            72.189/1989.78
Total time:              995.751/27383.5
[main] Time assemble (wall/proc) 119.961/1185.08
./runseries.sh: line 46: 2020722 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2/results-3.txt' for reading: No such file or directory
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.433013  0.016129   0.00918846  --        0.0076275    --       1.7811e-15   5.85409
2    0.216506  0.0020284  0.00104013  3.14      0.000835589  3.19     2.21539e-15  8.54297
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0694946     1.2           1.61079     5.48        1.6475         15.2406        0.616435    5.46468     265.037   4030.12
0.28425       5.52          15.3393     42.56       14.0766        127.55         4.93177     65.6065     15713.1   255495


==> outputs/N2/Cubic-Cells_k2/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 135
DimSXCurl: 430
DimSXDiv: 376
DimLieAlg: 3
DimLASXGrad: 405
DimLASXCurl: 1290
DimLASXDiv: 1128
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.48259e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.18724
MaxConstraintDiff: 4.03779
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.26184
E_L2Pot: 0.131682
absE_L2Elec: 0.188697
absE_L2Pot: 0.0873522
absE_L2Lambda: 2.50521
N_L2Elec: 0.720658
N_L2Pot: 0.663356
TwallDDRCore: 0.0261828
TprocDDRCore: 0.18
TwallModel: 0.269512
TprocModel: 0.92
TwallAssemble: 0.250039
TprocAssemble: 1.083
TwallSolve: 0.0507911
TprocSolve: 0.457
TwallRun: 15.0922
TprocRun: 190.69
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k2/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXGrad: 725
DimSXCurl: 2804
DimSXDiv: 2720
DimLieAlg: 3
DimLASXGrad: 2175
DimLASXCurl: 8412
DimLASXDiv: 8160
InitialTime: 0
FinalTime: 1
Timestep: 0.016129
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.7811e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.6053
MaxConstraintDiff: 5.85409
OuterIterations: 62
AvgNonlinearIterations: 1
E_L2Elec: 0.00918846
E_L2Pot: 0.0076275
absE_L2Elec: 0.00654859
absE_L2Pot: 0.00500112
absE_L2Lambda: 0.131509
N_L2Elec: 0.712697
N_L2Pot: 0.65567
TwallDDRCore: 0.0694946
TprocDDRCore: 1.2
TwallModel: 1.61079
TprocModel: 5.48
TwallAssemble: 1.6475
TprocAssemble: 15.2406
TwallSolve: 0.616435
TprocSolve: 5.46468
TwallRun: 265.037
TprocRun: 4030.12
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k2/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 4617
DimSXCurl: 20104
DimSXDiv: 20608
DimLieAlg: 3
DimLASXGrad: 13851
DimLASXCurl: 60312
DimLASXDiv: 61824
InitialTime: 0
FinalTime: 1
Timestep: 0.0020284
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.21539e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.70777
MaxConstraintDiff: 8.54297
OuterIterations: 493
AvgNonlinearIterations: 1
E_L2Elec: 0.00104013
E_L2Pot: 0.000835589
absE_L2Elec: 0.000741175
absE_L2Pot: 0.000547766
absE_L2Lambda: 0.0116708
N_L2Elec: 0.712578
N_L2Pot: 0.655545
TwallDDRCore: 0.28425
TprocDDRCore: 5.52
TwallModel: 15.3393
TprocModel: 42.56
TwallAssemble: 14.0766
TprocAssemble: 127.55
TwallSolve: 4.93177
TprocSolve: 65.6065
TwallRun: 15713.1
TprocRun: 255495
Solver: Pardiso


==> outputs/N2/Cubic-Cells_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0261828     0.18          0.269512    0.92        0.250039       1.083          0.0507911   0.457       15.0922   190.69
0.0625747     1.18          1.58858     5.89        1.56536        15.3516        0.586869    5.28661     255.238   4006.43
0.28425       5.52          15.3393     42.56       14.0766        127.55         4.93177     65.6065     15713.1   255495


==> outputs/N2/Tetgen-Cube-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k0/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k0/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k0/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.558943  0.1        0.474407   --        0.344861   --       1.34304e-15  4.0926
0    0.499828  0.0909091  0.291874   4.35      0.214369   4.25     1.34554e-15  4.18207
0    0.39203   0.0769231  0.133548   3.22      0.142562   1.68     1.37907e-15  4.37131
0    0.313068  0.0625     0.0633071  3.32      0.0957009  1.77     1.41375e-15  4.35951
0    0.256759  0.05       0.0408259  2.21      0.0685158  1.69     1.61849e-15  4.82076


==> outputs/N2/Tetgen-Cube-0_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 216 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0218425/0.39
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.114649/0.86
[main] Initial constraint norm: 3.09349
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.692529
Ebkt times:              0.00414317/0.05
Eval Ebkt times:         0.056985/1.2
PiPjPk times:            0.0114849/0.32
Eval PiPjPk times:       0.0453674/0.95
L2prod times:            0.0671366/1.51
Total time:              0.407848/8.62
[main] Time assemble (wall/proc) 0.0687557/1.11
[main] Time solve (wall/proc) 0.0303203/0.46
[main] Stop crit:        0.000262599
Ebkt times:              0.00401338/0.13
Eval Ebkt times:         0.0245622/0.75
PiPjPk times:            0.0097824/0.27
Eval PiPjPk times:       0.0274833/0.83
L2prod times:            0.0670851/1.59
Total time:              0.31286/8.42
[main] Time assemble (wall/proc) 0.0716409/1.88
[main] Time solve (wall/proc) 0.0240641/0.63
[main] Stop crit:        2.83781e-11
[main] 10%...
[main] Stop crit:        0.247198
Ebkt times:              0.0038839/0.07
Eval Ebkt times:         0.0164912/0.55
PiPjPk times:            0.00961592/0.27
Eval PiPjPk times:       0.0190096/0.51
L2prod times:            0.0680903/1.91
Total time:              0.139372/3.86
[main] Time assemble (wall/proc) 0.0580659/1.54
[main] Time solve (wall/proc) 0.024447/0.62
[main] Stop crit:        6.52703e-05
Ebkt times:              0.0038662/0.14
Eval Ebkt times:         0.0163181/0.51
PiPjPk times:            0.00940915/0.27
Eval PiPjPk times:       0.0103375/0.25
L2prod times:            0.0729786/1.92
Total time:              0.160347/4.47
[main] Time assemble (wall/proc) 0.058787/1.55
[main] Time solve (wall/proc) 0.0238543/0.62
[main] Stop crit:        1.56497e-12
[main] 20%...
[main] Stop crit:        0.267192
Ebkt times:              0.00387274/0.09
Eval Ebkt times:         0.0219606/0.63
PiPjPk times:            0.0097623/0.29
Eval PiPjPk times:       0.0124593/0.4
L2prod times:            0.0692672/1.85
Total time:              0.140656/3.91
[main] Time assemble (wall/proc) 0.0549693/1.46
[main] Time solve (wall/proc) 0.0238924/0.62
[main] Stop crit:        3.06276e-05
Ebkt times:              0.00386394/0.15
Eval Ebkt times:         0.0192233/0.45
PiPjPk times:            0.0122477/0.38
Eval PiPjPk times:       0.0125103/0.45
L2prod times:            0.0848573/2.28
Total time:              0.155428/4.33
[main] Time assemble (wall/proc) 0.0599688/1.59
[main] Time solve (wall/proc) 0.0237539/0.61
[main] Stop crit:        3.92593e-13
[main] 30%...
[main] Stop crit:        0.265651
Ebkt times:              0.00393263/0.31
Eval Ebkt times:         0.0166259/0.47
PiPjPk times:            0.00983077/0.28
Eval PiPjPk times:       0.0103027/0.21
L2prod times:            0.0697784/1.82
Total time:              0.132334/3.7
[main] Time assemble (wall/proc) 0.0551743/1.46
[main] Time solve (wall/proc) 0.0236166/0.62
[main] Stop crit:        6.02413e-05
Ebkt times:              0.00411178/0.19
Eval Ebkt times:         0.0205593/0.73
PiPjPk times:            0.0100557/0.26
Eval PiPjPk times:       0.0191514/0.57
L2prod times:            0.0724507/2.02
Total time:              0.148575/4.43
[main] Time assemble (wall/proc) 0.0550503/1.46
[main] Time solve (wall/proc) 0.0237976/0.61
[main] Stop crit:        3.12606e-12
[main] 40%...
[main] Stop crit:        0.289779
Ebkt times:              0.00398889/0.08
Eval Ebkt times:         0.020521/0.54
PiPjPk times:            0.00992659/0.25
Eval PiPjPk times:       0.0104482/0.28
L2prod times:            0.0716762/2.03
Total time:              0.134563/3.62
[main] Time assemble (wall/proc) 0.0544099/1.43
[main] Time solve (wall/proc) 0.0235189/0.61
[main] Stop crit:        0.000116152
Ebkt times:              0.00400864/0.16
Eval Ebkt times:         0.0165438/0.37
PiPjPk times:            0.014696/0.44
Eval PiPjPk times:       0.0134608/0.33
L2prod times:            0.0816304/2.17
Total time:              0.152022/4.09
[main] Time assemble (wall/proc) 0.0592608/1.56
[main] Time solve (wall/proc) 0.0234875/0.62
[main] Stop crit:        1.35016e-11
[main] 50%...
[main] Stop crit:        0.284041
Ebkt times:              0.00388926/0.09
Eval Ebkt times:         0.0173153/0.49
PiPjPk times:            0.0096546/0.29
Eval PiPjPk times:       0.0102098/0.25
L2prod times:            0.0920341/2.55
Total time:              0.155987/4.44
[main] Time assemble (wall/proc) 0.0550011/1.45
[main] Time solve (wall/proc) 0.0236015/0.62
[main] Stop crit:        0.000130961
Ebkt times:              0.00408639/0.1
Eval Ebkt times:         0.0211142/0.67
PiPjPk times:            0.00994655/0.24
Eval PiPjPk times:       0.0104969/0.31
L2prod times:            0.080715/2.26
Total time:              0.144544/4.2
[main] Time assemble (wall/proc) 0.0541751/1.44
[main] Time solve (wall/proc) 0.0236839/0.61
[main] Stop crit:        1.49372e-11
[main] 60%...
[main] Stop crit:        0.237122
Ebkt times:              0.00385411/0.1
Eval Ebkt times:         0.0162378/0.56
PiPjPk times:            0.00955609/0.24
Eval PiPjPk times:       0.0105968/0.31
L2prod times:            0.0719917/2.03
Total time:              0.143366/4.03
[main] Time assemble (wall/proc) 0.0635373/1.67
[main] Time solve (wall/proc) 0.0235414/0.62
[main] Stop crit:        9.75001e-05
Ebkt times:              0.00900923/0.3
Eval Ebkt times:         0.0168285/0.33
PiPjPk times:            0.0104606/0.23
Eval PiPjPk times:       0.0103887/0.23
L2prod times:            0.0734689/2.07
Total time:              0.138094/3.71
[main] Time assemble (wall/proc) 0.0539112/1.43
[main] Time solve (wall/proc) 0.0236677/0.62
[main] Stop crit:        5.51798e-12
[main] 70%...
[main] Stop crit:        0.177159
Ebkt times:              0.00389062/0.1
Eval Ebkt times:         0.0164137/0.54
PiPjPk times:            0.00968513/0.26
Eval PiPjPk times:       0.010189/0.3
L2prod times:            0.0710079/1.83
Total time:              0.129402/3.54
[main] Time assemble (wall/proc) 0.0577179/1.52
[main] Time solve (wall/proc) 0.0238049/0.62
[main] Stop crit:        5.4689e-05
Ebkt times:              0.00398126/0.04
Eval Ebkt times:         0.0163301/0.38
PiPjPk times:            0.00973845/0.4
Eval PiPjPk times:       0.0102632/0.35
L2prod times:            0.0729338/2.06
Total time:              0.131765/3.61
[main] Time assemble (wall/proc) 0.0544381/1.44
[main] Time solve (wall/proc) 0.023591/0.62
[main] Stop crit:        1.49817e-12
[main] 80%...
[main] Stop crit:        0.128403
Ebkt times:              0.00390201/0.13
Eval Ebkt times:         0.0165337/0.4
PiPjPk times:            0.00979133/0.41
Eval PiPjPk times:       0.0102092/0.37
L2prod times:            0.0783052/2.12
Total time:              0.139028/3.98
[main] Time assemble (wall/proc) 0.0550667/1.45
[main] Time solve (wall/proc) 0.023741/0.62
[main] Stop crit:        2.94714e-05
Ebkt times:              0.00400362/0.12
Eval Ebkt times:         0.0166173/0.59
PiPjPk times:            0.00983156/0.3
Eval PiPjPk times:       0.0102679/0.34
L2prod times:            0.0715979/1.95
Total time:              0.129854/3.76
[main] Time assemble (wall/proc) 0.0543153/1.43
[main] Time solve (wall/proc) 0.0234669/0.61
[main] Stop crit:        7.36603e-13
[main] 90%...
[main] Stop crit:        0.103077
Ebkt times:              0.00394195/0.07
Eval Ebkt times:         0.0188899/0.58
PiPjPk times:            0.00959937/0.23
Eval PiPjPk times:       0.0101167/0.21
L2prod times:            0.0763204/1.97
Total time:              0.145335/3.85
[main] Time assemble (wall/proc) 0.0591272/1.56
[main] Time solve (wall/proc) 0.0239777/0.63
[main] Stop crit:        1.81787e-05
Ebkt times:              0.00392793/0.12
Eval Ebkt times:         0.0162583/0.46
PiPjPk times:            0.00974033/0.25
Eval PiPjPk times:       0.0101246/0.28
L2prod times:            0.0710221/1.93
Total time:              0.130326/3.5
[main] Time assemble (wall/proc) 0.0538131/1.43
[main] Time solve (wall/proc) 0.0236269/0.62
[main] Stop crit:        3.2964e-13
[main] Time run (wall/proc) 2.41432/62.25
[main] Compute errors
[main] Electric field error = 0.474407
[main] Potential error = 0.344861
[main] Lambda = 9.81374
[main] Maximum residual = 1.34304e-15
[main] Maximum constraint difference = 4.0926
[main] Time norms (wall/proc) 0.00796026/0.22
[main] Mesh diameter 0.558943
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0909091
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0178657/0.36
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.115134/0.72
[main] Initial constraint norm: 3.32956
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.677141
Ebkt times:              0.00719268/0.2
Eval Ebkt times:         0.14467/3.01
PiPjPk times:            0.0166977/0.39
Eval PiPjPk times:       0.0666187/1.46
L2prod times:            0.116913/2.54
Total time:              0.685054/14.8
[main] Time assemble (wall/proc) 0.0922394/1.53
[main] Time solve (wall/proc) 0.0273095/0.48
[main] Stop crit:        0.000111628
Ebkt times:              0.00751837/0.21
Eval Ebkt times:         0.177278/4.7
PiPjPk times:            0.0184825/0.31
Eval PiPjPk times:       0.0953286/2.26
L2prod times:            0.133601/3.56
Total time:              0.777959/20.18
[main] Time assemble (wall/proc) 0.149255/3.89
[main] Time solve (wall/proc) 0.0269425/0.7
[main] Stop crit:        3.50265e-12
[main] Stop crit:        0.25495
Ebkt times:              0.0159716/0.42
Eval Ebkt times:         0.0573968/1.71
PiPjPk times:            0.0184321/0.68
Eval PiPjPk times:       0.0241795/0.61
L2prod times:            0.200658/5.61
Total time:              0.371588/10.49
[main] Time assemble (wall/proc) 0.112555/2.99
[main] Time solve (wall/proc) 0.0271304/0.71
[main] Stop crit:        2.65873e-05
Ebkt times:              0.00731725/0.22
Eval Ebkt times:         0.0803459/2.05
PiPjPk times:            0.0275671/0.73
Eval PiPjPk times:       0.0379782/1.09
L2prod times:            0.194962/5.51
Total time:              0.456554/12.48
[main] Time assemble (wall/proc) 0.125003/3.28
[main] Time solve (wall/proc) 0.0268764/0.7
[main] Stop crit:        2.335e-13
[main] 18%...
[main] Stop crit:        0.302244
Ebkt times:              0.00727727/0.25
Eval Ebkt times:         0.0484711/1.42
PiPjPk times:            0.063848/1.78
Eval PiPjPk times:       0.0350549/0.9
L2prod times:            0.195123/5.49
Total time:              0.414803/11.7
[main] Time assemble (wall/proc) 0.110405/2.93
[main] Time solve (wall/proc) 0.0267903/0.69
[main] Stop crit:        2.08489e-05
Ebkt times:              0.00748819/0.2
Eval Ebkt times:         0.061436/1.7
PiPjPk times:            0.0267038/0.81
Eval PiPjPk times:       0.0220346/0.56
L2prod times:            0.189884/5.21
Total time:              0.395685/10.9
[main] Time assemble (wall/proc) 0.108971/2.89
[main] Time solve (wall/proc) 0.0268539/0.7
[main] Stop crit:        1.1267e-13
[main] Stop crit:        0.23491
Ebkt times:              0.00749713/0.14
Eval Ebkt times:         0.0505036/1.24
PiPjPk times:            0.0221954/0.45
Eval PiPjPk times:       0.0230186/0.62
L2prod times:            0.140131/3.92
Total time:              0.296473/8.06
[main] Time assemble (wall/proc) 0.110069/2.84
[main] Time solve (wall/proc) 0.0234504/0.29
[main] Stop crit:        2.7029e-05
Ebkt times:              0.0138643/0.36
Eval Ebkt times:         0.0348448/0.98
PiPjPk times:            0.0186031/0.55
Eval PiPjPk times:       0.0321775/0.78
L2prod times:            0.211117/5.9
Total time:              0.391835/10.8
[main] Time assemble (wall/proc) 0.105917/2.8
[main] Time solve (wall/proc) 0.0268138/0.69
[main] Stop crit:        6.12758e-13
[main] 36%...
[main] Stop crit:        0.225491
Ebkt times:              0.00743808/0.2
Eval Ebkt times:         0.0537565/1.52
PiPjPk times:            0.0274404/0.67
Eval PiPjPk times:       0.0748713/2.1
L2prod times:            0.197616/5.33
Total time:              0.426422/11.77
[main] Time assemble (wall/proc) 0.110318/2.91
[main] Time solve (wall/proc) 0.0270299/0.7
[main] Stop crit:        4.6262e-05
Ebkt times:              0.0203453/0.36
Eval Ebkt times:         0.0427689/1.46
PiPjPk times:            0.0361157/1.12
Eval PiPjPk times:       0.0292416/0.7
L2prod times:            0.156516/4.33
Total time:              0.343261/9.87
[main] Time assemble (wall/proc) 0.0998938/2.64
[main] Time solve (wall/proc) 0.0262667/0.68
[main] Stop crit:        2.4097e-12
[main] Stop crit:        0.215599
Ebkt times:              0.00747293/0.27
Eval Ebkt times:         0.0518569/1.77
PiPjPk times:            0.0285174/0.93
Eval PiPjPk times:       0.0257553/0.7
L2prod times:            0.150704/3.97
Total time:              0.303198/8.53
[main] Time assemble (wall/proc) 0.0998216/2.62
[main] Time solve (wall/proc) 0.0266635/0.7
[main] Stop crit:        5.43745e-05
Ebkt times:              0.00777011/0.25
Eval Ebkt times:         0.0539297/1.39
PiPjPk times:            0.0303173/1.02
Eval PiPjPk times:       0.0407436/1.25
L2prod times:            0.214312/6.07
Total time:              0.395672/11.33
[main] Time assemble (wall/proc) 0.107088/2.8
[main] Time solve (wall/proc) 0.0267404/0.69
[main] Stop crit:        2.62317e-12
[main] 54%...
[main] Stop crit:        0.183117
Ebkt times:              0.0103353/0.25
Eval Ebkt times:         0.0503725/1.5
PiPjPk times:            0.0182118/0.53
Eval PiPjPk times:       0.0315417/0.82
L2prod times:            0.15994/4.4
Total time:              0.315315/8.75
[main] Time assemble (wall/proc) 0.10623/2.8
[main] Time solve (wall/proc) 0.0263532/0.68
[main] Stop crit:        4.49316e-05
Ebkt times:              0.00735693/0.35
Eval Ebkt times:         0.0502578/1.32
PiPjPk times:            0.0263401/0.66
Eval PiPjPk times:       0.0373985/1.05
L2prod times:            0.183412/5.1
Total time:              0.359203/9.97
[main] Time assemble (wall/proc) 0.107296/2.85
[main] Time solve (wall/proc) 0.0266313/0.69
[main] Stop crit:        1.0923e-12
[main] Stop crit:        0.142709
Ebkt times:              0.00748338/0.15
Eval Ebkt times:         0.0589702/1.59
PiPjPk times:            0.0185817/0.56
Eval PiPjPk times:       0.0365678/1
L2prod times:            0.149463/4.18
Total time:              0.309442/8.74
[main] Time assemble (wall/proc) 0.100473/2.65
[main] Time solve (wall/proc) 0.026209/0.69
[main] Stop crit:        2.83277e-05
Ebkt times:              0.00757553/0.2
Eval Ebkt times:         0.0531049/1.47
PiPjPk times:            0.0646033/1.81
Eval PiPjPk times:       0.0510617/1.56
L2prod times:            0.176739/4.83
Total time:              0.419564/11.87
[main] Time assemble (wall/proc) 0.103196/2.73
[main] Time solve (wall/proc) 0.0266318/0.69
[main] Stop crit:        3.75552e-13
[main] 72%...
[main] Stop crit:        0.108554
Ebkt times:              0.00960085/0.2
Eval Ebkt times:         0.05801/1.38
PiPjPk times:            0.0182832/0.49
Eval PiPjPk times:       0.0405411/1.09
L2prod times:            0.208215/5.93
Total time:              0.376094/10.25
[main] Time assemble (wall/proc) 0.108182/2.87
[main] Time solve (wall/proc) 0.0263245/0.68
[main] Stop crit:        1.53968e-05
Ebkt times:              0.00750919/0.19
Eval Ebkt times:         0.0487509/1.42
PiPjPk times:            0.0469014/1.21
Eval PiPjPk times:       0.0220241/0.66
L2prod times:            0.188256/5.13
Total time:              0.376625/10.39
[main] Time assemble (wall/proc) 0.106005/2.8
[main] Time solve (wall/proc) 0.0262566/0.68
[main] Stop crit:        2.33511e-13
[main] Stop crit:        0.0895938
Ebkt times:              0.0136591/0.39
Eval Ebkt times:         0.0459771/1.37
PiPjPk times:            0.0420659/1.27
Eval PiPjPk times:       0.0221877/0.72
L2prod times:            0.193881/5.18
Total time:              0.365568/10.17
[main] Time assemble (wall/proc) 0.106416/2.81
[main] Time solve (wall/proc) 0.0261999/0.65
[main] Stop crit:        9.55763e-06
Ebkt times:              0.0073998/0.2
Eval Ebkt times:         0.0709221/1.91
PiPjPk times:            0.0377267/1.18
Eval PiPjPk times:       0.0370784/1.11
L2prod times:            0.156819/4.44
Total time:              0.371049/10.52
[main] Time assemble (wall/proc) 0.107526/2.86
[main] Time solve (wall/proc) 0.0264324/0.68
[main] Stop crit:        8.73129e-14
[main] 90%...
[main] Stop crit:        0.0847997
Ebkt times:              0.0155368/0.4
Eval Ebkt times:         0.052611/1.35
PiPjPk times:            0.0447599/1.25
Eval PiPjPk times:       0.0243864/0.7
L2prod times:            0.206133/5.75
Total time:              0.404456/11.43
[main] Time assemble (wall/proc) 0.105018/2.78
[main] Time solve (wall/proc) 0.0266149/0.69
[main] Stop crit:        6.5906e-06
Ebkt times:              0.00754519/0.36
Eval Ebkt times:         0.0349479/1.21
PiPjPk times:            0.0186606/0.48
Eval PiPjPk times:       0.0300526/0.84
L2prod times:            0.134946/3.33
Total time:              0.264763/7.36
[main] Time assemble (wall/proc) 0.113945/3.01
[main] Time solve (wall/proc) 0.0260164/0.67
[main] Stop crit:        4.19773e-14
[main] Time run (wall/proc) 4.39439/114.74
[main] Compute errors
[main] Electric field error = 0.291874
[main] Potential error = 0.214369
[main] Lambda = 6.71388
[main] Maximum residual = 1.34554e-15
[main] Maximum constraint difference = 4.18207
[main] Time norms (wall/proc) 0.0184208/0.5
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 816 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0769231
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0367307/0.79
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.169281/1.37
[main] Initial constraint norm: 3.51451
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.683649
Ebkt times:              0.0147445/0.27
Eval Ebkt times:         0.868589/16.42
PiPjPk times:            0.0344885/0.73
Eval PiPjPk times:       0.053915/1.1
L2prod times:            0.298483/5.66
Total time:              2.12927/40.32
[main] Time assemble (wall/proc) 0.244843/2.02
[main] Time solve (wall/proc) 0.0556038/0.77
[main] Stop crit:        6.7534e-05
Ebkt times:              0.0150671/0.4
Eval Ebkt times:         0.593139/16.39
PiPjPk times:            0.0590799/1.57
Eval PiPjPk times:       0.0936808/2.7
L2prod times:            0.35406/10
Total time:              1.61153/44.43
[main] Time assemble (wall/proc) 0.239403/3.88
[main] Time solve (wall/proc) 0.0469874/0.64
[main] Stop crit:        5.58601e-13
[main] Stop crit:        0.375785
Ebkt times:              0.015439/0.35
Eval Ebkt times:         0.171301/4.89
PiPjPk times:            0.0945278/2.75
Eval PiPjPk times:       0.101499/2.69
L2prod times:            0.489262/13.72
Total time:              1.01549/28.39
[main] Time assemble (wall/proc) 0.18877/2.06
[main] Time solve (wall/proc) 0.0496339/0.62
[main] Stop crit:        2.18766e-05
Ebkt times:              0.0516123/1.39
Eval Ebkt times:         0.17415/4.85
PiPjPk times:            0.105515/2.86
Eval PiPjPk times:       0.169396/4.97
L2prod times:            0.504959/14.08
Total time:              1.18927/33.08
[main] Time assemble (wall/proc) 0.192734/3.58
[main] Time solve (wall/proc) 0.0632026/0.6
[main] Stop crit:        4.81976e-14
[main] 15%...
[main] Stop crit:        0.346709
Ebkt times:              0.0139754/0.27
Eval Ebkt times:         0.135536/3.05
PiPjPk times:            0.0333087/0.59
Eval PiPjPk times:       0.085435/1.95
L2prod times:            0.428191/10.96
Total time:              0.841282/20.03
[main] Time assemble (wall/proc) 0.210704/1.95
[main] Time solve (wall/proc) 0.0501254/0.7
[main] Stop crit:        1.27236e-05
Ebkt times:              0.0344156/0.88
Eval Ebkt times:         0.210589/5.92
PiPjPk times:            0.0701164/1.95
Eval PiPjPk times:       0.119203/3.53
L2prod times:            0.533927/14.78
Total time:              1.2405/34.7
[main] Time assemble (wall/proc) 0.197988/3.7
[main] Time solve (wall/proc) 0.0424592/0.53
[main] Stop crit:        2.30701e-14
[main] Stop crit:        0.208263
Ebkt times:              0.0206556/0.79
Eval Ebkt times:         0.13276/4.01
PiPjPk times:            0.0710955/2.21
Eval PiPjPk times:       0.11168/2.97
L2prod times:            0.519463/14.08
Total time:              1.10684/31.18
[main] Time assemble (wall/proc) 0.172523/2.04
[main] Time solve (wall/proc) 0.0455525/0.6
[main] Stop crit:        1.22034e-05
Ebkt times:              0.0513544/1.6
Eval Ebkt times:         0.192823/5.62
PiPjPk times:            0.0964776/2.79
Eval PiPjPk times:       0.0864399/2.16
L2prod times:            0.422916/11.52
Total time:              1.00504/28.03
[main] Time assemble (wall/proc) 0.19921/3.72
[main] Time solve (wall/proc) 0.0445354/0.58
[main] Stop crit:        4.82468e-14
[main] 30%...
[main] Stop crit:        0.168548
Ebkt times:              0.0321268/0.91
Eval Ebkt times:         0.0882229/2.36
PiPjPk times:            0.0580831/1.42
Eval PiPjPk times:       0.100143/2.62
L2prod times:            0.408266/10.89
Total time:              0.828512/22.37
[main] Time assemble (wall/proc) 0.208533/2.25
[main] Time solve (wall/proc) 0.0574688/0.78
[main] Stop crit:        1.76624e-05
Ebkt times:              0.0266732/0.71
Eval Ebkt times:         0.141687/3.77
PiPjPk times:            0.0721272/1.93
Eval PiPjPk times:       0.144146/4.01
L2prod times:            0.476186/13.5
Total time:              1.02848/28.6
[main] Time assemble (wall/proc) 0.188708/3.74
[main] Time solve (wall/proc) 0.0587245/0.73
[main] Stop crit:        1.91708e-13
[main] Stop crit:        0.156446
Ebkt times:              0.0318478/0.79
Eval Ebkt times:         0.180551/5.02
PiPjPk times:            0.0829021/2.22
Eval PiPjPk times:       0.124704/3.71
L2prod times:            0.438632/12.19
Total time:              1.05037/29.34
[main] Time assemble (wall/proc) 0.167956/2.17
[main] Time solve (wall/proc) 0.0465783/0.62
[main] Stop crit:        2.19796e-05
Ebkt times:              0.0275205/0.67
Eval Ebkt times:         0.163844/4.32
PiPjPk times:            0.0551748/1.61
Eval PiPjPk times:       0.107858/3.02
L2prod times:            0.490022/13.86
Total time:              1.0293/28.6
[main] Time assemble (wall/proc) 0.189714/3.77
[main] Time solve (wall/proc) 0.0497202/0.67
[main] Stop crit:        3.4267e-13
[main] 46%...
[main] Stop crit:        0.143761
Ebkt times:              0.090783/2.56
Eval Ebkt times:         0.157752/4.09
PiPjPk times:            0.0779005/2.11
Eval PiPjPk times:       0.125665/3.48
L2prod times:            0.45806/13.1
Total time:              1.06669/29.61
[main] Time assemble (wall/proc) 0.172306/2.29
[main] Time solve (wall/proc) 0.0445945/0.58
[main] Stop crit:        2.06721e-05
Ebkt times:              0.057554/1.65
Eval Ebkt times:         0.128507/3.51
PiPjPk times:            0.0693158/1.79
Eval PiPjPk times:       0.231055/6.47
L2prod times:            0.548928/15.63
Total time:              1.24991/34.99
[main] Time assemble (wall/proc) 0.19606/3.66
[main] Time solve (wall/proc) 0.0429281/0.52
[main] Stop crit:        2.79824e-13
[main] Stop crit:        0.126842
Ebkt times:              0.0633222/1.83
Eval Ebkt times:         0.174241/4.71
PiPjPk times:            0.0487737/1.28
Eval PiPjPk times:       0.120446/3.35
L2prod times:            0.483279/13.69
Total time:              1.05087/29.41
[main] Time assemble (wall/proc) 0.171888/2.26
[main] Time solve (wall/proc) 0.0437251/0.56
[main] Stop crit:        1.5833e-05
Ebkt times:              0.0153583/0.56
Eval Ebkt times:         0.128791/3.92
PiPjPk times:            0.0865038/2.67
Eval PiPjPk times:       0.126807/3.5
L2prod times:            0.502179/13.83
Total time:              1.03579/29.26
[main] Time assemble (wall/proc) 0.192382/3.78
[main] Time solve (wall/proc) 0.0455088/0.57
[main] Stop crit:        1.14129e-13
[main] 61%...
[main] Stop crit:        0.107427
Ebkt times:              0.018024/0.65
Eval Ebkt times:         0.156602/4.5
PiPjPk times:            0.0689225/1.93
Eval PiPjPk times:       0.103483/2.66
L2prod times:            0.415503/11.6
Total time:              0.955669/26.82
[main] Time assemble (wall/proc) 0.178493/2.16
[main] Time solve (wall/proc) 0.0510536/0.74
[main] Stop crit:        1.05093e-05
Ebkt times:              0.0314906/1
Eval Ebkt times:         0.16654/4.85
PiPjPk times:            0.0665313/2
Eval PiPjPk times:       0.17843/5.08
L2prod times:            0.594773/16.33
Total time:              1.21571/34.21
[main] Time assemble (wall/proc) 0.225946/3.65
[main] Time solve (wall/proc) 0.0553549/0.74
[main] Stop crit:        3.66751e-14
[main] Stop crit:        0.0899516
Ebkt times:              0.0180266/0.63
Eval Ebkt times:         0.14241/4.26
PiPjPk times:            0.0865535/2.39
Eval PiPjPk times:       0.0956384/2.81
L2prod times:            0.541033/15
Total time:              1.03911/29.37
[main] Time assemble (wall/proc) 0.17027/2.15
[main] Time solve (wall/proc) 0.0478243/0.68
[main] Stop crit:        6.67517e-06
Ebkt times:              0.0154499/0.43
Eval Ebkt times:         0.127715/3.66
PiPjPk times:            0.0908463/2.44
Eval PiPjPk times:       0.114695/3.06
L2prod times:            0.55278/15.39
Total time:              1.07195/30.1
[main] Time assemble (wall/proc) 0.19025/3.74
[main] Time solve (wall/proc) 0.0445649/0.59
[main] Stop crit:        2.68638e-14
[main] 76%...
[main] Stop crit:        0.0781432
Ebkt times:              0.0556345/1.6
Eval Ebkt times:         0.164927/4.69
PiPjPk times:            0.0580159/1.73
Eval PiPjPk times:       0.0925915/2.45
L2prod times:            0.454971/12.38
Total time:              0.998922/27.69
[main] Time assemble (wall/proc) 0.171532/2.18
[main] Time solve (wall/proc) 0.0495372/0.67
[main] Stop crit:        4.67414e-06
Ebkt times:              0.0239097/0.63
Eval Ebkt times:         0.174228/4.85
PiPjPk times:            0.0613263/1.54
Eval PiPjPk times:       0.128382/3.56
L2prod times:            0.536459/15.16
Total time:              1.08131/30.35
[main] Time assemble (wall/proc) 0.194215/3.77
[main] Time solve (wall/proc) 0.0441219/0.57
[main] Stop crit:        1.55768e-14
[main] Stop crit:        0.0721099
Ebkt times:              0.0234105/0.52
Eval Ebkt times:         0.208424/5.95
PiPjPk times:            0.0368022/0.91
Eval PiPjPk times:       0.1082/3.05
L2prod times:            0.471788/13.17
Total time:              1.05373/29.36
[main] Time assemble (wall/proc) 0.180861/2.42
[main] Time solve (wall/proc) 0.0535654/0.73
[main] Stop crit:        3.48312e-06
Ebkt times:              0.0558346/1.67
Eval Ebkt times:         0.138554/4.01
PiPjPk times:            0.0547597/1.54
Eval PiPjPk times:       0.20206/5.51
L2prod times:            0.48645/13.29
Total time:              1.11798/31.38
[main] Time assemble (wall/proc) 0.195418/3.78
[main] Time solve (wall/proc) 0.0461254/0.61
[main] Stop crit:        1.08503e-14
[main] 92%...
[main] Stop crit:        0.0688582
Ebkt times:              0.037674/1.09
Eval Ebkt times:         0.168371/4.59
PiPjPk times:            0.0860492/2.47
Eval PiPjPk times:       0.123938/3.47
L2prod times:            0.43404/12.18
Total time:              1.03527/28.94
[main] Time assemble (wall/proc) 0.166752/2.19
[main] Time solve (wall/proc) 0.0447965/0.61
[main] Stop crit:        2.45172e-06
Ebkt times:              0.0343062/0.83
Eval Ebkt times:         0.151602/4.26
PiPjPk times:            0.0371076/0.88
Eval PiPjPk times:       0.0696401/2.04
L2prod times:            0.532315/14.93
Total time:              1.11198/31.14
[main] Time assemble (wall/proc) 0.191733/3.61
[main] Time solve (wall/proc) 0.0433132/0.57
[main] Stop crit:        6.01877e-15
[main] Time run (wall/proc) 9.66066/185.87
[main] Compute errors
[main] Electric field error = 0.133548
[main] Potential error = 0.142562
[main] Lambda = 4.72082
[main] Maximum residual = 1.37907e-15
[main] Maximum constraint difference = 4.37131
[main] Time norms (wall/proc) 0.0332301/0.92
[main] Mesh diameter 0.39203
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0625
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.066783/1.42
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.295681/2.55
[main] Initial constraint norm: 3.4649
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.585431
Ebkt times:              0.0289447/0.78
Eval Ebkt times:         0.589935/12.18
PiPjPk times:            0.0650175/1.73
Eval PiPjPk times:       0.129245/2.82
L2prod times:            0.474099/10.67
Total time:              1.54002/34.71
[main] Time assemble (wall/proc) 0.306365/1.85
[main] Time solve (wall/proc) 0.105064/1.39
[main] Stop crit:        1.80281e-05
Ebkt times:              0.068864/1.78
Eval Ebkt times:         1.24988/33.82
PiPjPk times:            0.129853/3.23
Eval PiPjPk times:       0.185523/4.6
L2prod times:            0.777384/20.01
Total time:              2.81203/73.89
[main] Time assemble (wall/proc) 0.35907/3.59
[main] Time solve (wall/proc) 0.0963924/1.31
[main] Stop crit:        3.41289e-14
[main] Stop crit:        0.354478
Ebkt times:              0.0335927/0.94
Eval Ebkt times:         0.223844/6.13
PiPjPk times:            0.0738995/1.96
Eval PiPjPk times:       0.140493/3.89
L2prod times:            0.513608/14.02
Total time:              1.26721/34.29
[main] Time assemble (wall/proc) 0.260944/1.62
[main] Time solve (wall/proc) 0.0982453/1.29
[main] Stop crit:        5.5998e-06
Ebkt times:              0.03048/0.84
Eval Ebkt times:         0.398059/10.52
PiPjPk times:            0.17857/4.77
Eval PiPjPk times:       0.264704/7.24
L2prod times:            1.06731/28.77
Total time:              2.52477/67.84
[main] Time assemble (wall/proc) 0.312959/3.18
[main] Time solve (wall/proc) 0.0893098/1.13
[main] Stop crit:        2.50314e-15
[main] 12%...
[main] Stop crit:        0.30096
Ebkt times:              0.0344996/0.97
Eval Ebkt times:         0.223283/5.89
PiPjPk times:            0.0759363/2.26
Eval PiPjPk times:       0.143987/4.02
L2prod times:            0.528676/14.38
Total time:              1.29106/35.33
[main] Time assemble (wall/proc) 0.262401/1.67
[main] Time solve (wall/proc) 0.0952911/1.18
[main] Stop crit:        5.41948e-06
Ebkt times:              0.119998/3.26
Eval Ebkt times:         0.467288/12.33
PiPjPk times:            0.127541/3.53
Eval PiPjPk times:       0.259104/6.65
L2prod times:            0.874543/23.2
Total time:              2.37183/63.12
[main] Time assemble (wall/proc) 0.32816/3
[main] Time solve (wall/proc) 0.090395/1.17
[main] Stop crit:        1.88098e-15
[main] Stop crit:        0.147399
Ebkt times:              0.0346761/1.05
Eval Ebkt times:         0.224791/6.36
PiPjPk times:            0.0761022/1.98
Eval PiPjPk times:       0.145711/4.25
L2prod times:            0.527296/14.35
Total time:              1.29639/35.2
[main] Time assemble (wall/proc) 0.252982/1.65
[main] Time solve (wall/proc) 0.0946043/1.14
[main] Stop crit:        3.92187e-06
Ebkt times:              0.0386121/0.88
Eval Ebkt times:         0.432585/11.5
PiPjPk times:            0.168859/4.69
Eval PiPjPk times:       0.217094/5.52
L2prod times:            0.748285/19.78
Total time:              2.00264/52.67
[main] Time assemble (wall/proc) 0.297522/2.66
[main] Time solve (wall/proc) 0.0889121/1.1
[main] Stop crit:        2.33632e-15
[main] 25%...
[main] Stop crit:        0.11031
Ebkt times:              0.033647/0.91
Eval Ebkt times:         0.217694/5.76
PiPjPk times:            0.0727515/2.14
Eval PiPjPk times:       0.139296/3.69
L2prod times:            0.506769/13.8
Total time:              1.24486/33.78
[main] Time assemble (wall/proc) 0.28319/1.64
[main] Time solve (wall/proc) 0.0911365/1.13
[main] Stop crit:        4.02651e-06
Ebkt times:              0.0500303/1.27
Eval Ebkt times:         0.387234/9.97
PiPjPk times:            0.0830033/2.16
Eval PiPjPk times:       0.278513/7.08
L2prod times:            0.894473/23.13
Total time:              2.12015/54.61
[main] Time assemble (wall/proc) 0.310373/2.77
[main] Time solve (wall/proc) 0.0937038/1.16
[main] Stop crit:        6.99473e-15
[main] Stop crit:        0.1017
Ebkt times:              0.0340544/0.88
Eval Ebkt times:         0.225973/5.69
PiPjPk times:            0.0750903/2.05
Eval PiPjPk times:       0.142365/3.8
L2prod times:            0.52646/14.54
Total time:              1.28659/34.94
[main] Time assemble (wall/proc) 0.256522/1.64
[main] Time solve (wall/proc) 0.0974727/1.31
[main] Stop crit:        4.56634e-06
Ebkt times:              0.0311102/0.56
Eval Ebkt times:         0.48157/13.06
PiPjPk times:            0.142674/3.85
Eval PiPjPk times:       0.263877/7.29
L2prod times:            1.0577/28.51
Total time:              2.38151/64.42
[main] Time assemble (wall/proc) 0.314324/3.04
[main] Time solve (wall/proc) 0.0877316/1.09
[main] Stop crit:        1.23179e-14
[main] 37%...
[main] Stop crit:        0.0983572
Ebkt times:              0.0329471/0.94
Eval Ebkt times:         0.227336/6.09
PiPjPk times:            0.0732087/2.1
Eval PiPjPk times:       0.141095/3.54
L2prod times:            0.517246/13.72
Total time:              1.26848/33.38
[main] Time assemble (wall/proc) 0.274383/1.64
[main] Time solve (wall/proc) 0.0974098/1.27
[main] Stop crit:        4.90961e-06
Ebkt times:              0.0521752/1.52
Eval Ebkt times:         0.315127/8.07
PiPjPk times:            0.174268/4.75
Eval PiPjPk times:       0.15595/4.14
L2prod times:            0.91646/24.65
Total time:              2.14465/57.34
[main] Time assemble (wall/proc) 0.313521/2.68
[main] Time solve (wall/proc) 0.0969439/1.27
[main] Stop crit:        1.40474e-14
[main] Stop crit:        0.0959661
Ebkt times:              0.0344963/0.85
Eval Ebkt times:         0.224695/6.17
PiPjPk times:            0.0762066/2.31
Eval PiPjPk times:       0.145025/3.73
L2prod times:            0.530018/14.6
Total time:              1.29619/35.48
[main] Time assemble (wall/proc) 0.282318/1.69
[main] Time solve (wall/proc) 0.097107/1.3
[main] Stop crit:        4.81932e-06
Ebkt times:              0.0527403/1.39
Eval Ebkt times:         0.332435/8.95
PiPjPk times:            0.14376/3.76
Eval PiPjPk times:       0.215084/5.44
L2prod times:            1.0245/27.2
Total time:              2.19235/57.34
[main] Time assemble (wall/proc) 0.310731/2.92
[main] Time solve (wall/proc) 0.10492/1.49
[main] Stop crit:        1.1795e-14
[main] 50%...
[main] Stop crit:        0.0912962
Ebkt times:              0.0344859/0.85
Eval Ebkt times:         0.226489/6.07
PiPjPk times:            0.0756205/1.98
Eval PiPjPk times:       0.144827/4.07
L2prod times:            0.523816/14.06
Total time:              1.28961/35.16
[main] Time assemble (wall/proc) 0.260616/1.66
[main] Time solve (wall/proc) 0.0870089/1.06
[main] Stop crit:        4.29282e-06
Ebkt times:              0.050944/1.32
Eval Ebkt times:         0.329039/8.69
PiPjPk times:            0.142398/4.05
Eval PiPjPk times:       0.217196/5.48
L2prod times:            0.824461/21.78
Total time:              2.03347/53.46
[main] Time assemble (wall/proc) 0.294023/2.72
[main] Time solve (wall/proc) 0.0934137/1.15
[main] Stop crit:        7.0071e-15
[main] Stop crit:        0.0842013
Ebkt times:              0.0338379/0.81
Eval Ebkt times:         0.225043/6.39
PiPjPk times:            0.0747216/2.11
Eval PiPjPk times:       0.14138/3.86
L2prod times:            0.523499/14.45
Total time:              1.27981/34.98
[main] Time assemble (wall/proc) 0.278038/1.67
[main] Time solve (wall/proc) 0.0918232/1.12
[main] Stop crit:        3.51663e-06
Ebkt times:              0.0588507/1.54
Eval Ebkt times:         0.358287/9.46
PiPjPk times:            0.103449/2.63
Eval PiPjPk times:       0.266581/7.43
L2prod times:            0.867895/23
Total time:              2.06509/54.9
[main] Time assemble (wall/proc) 0.302788/2.71
[main] Time solve (wall/proc) 0.0878433/1.07
[main] Stop crit:        3.19829e-15
[main] 62%...
[main] Stop crit:        0.0761491
Ebkt times:              0.0338814/0.92
Eval Ebkt times:         0.221405/5.95
PiPjPk times:            0.0742708/2
Eval PiPjPk times:       0.141441/3.85
L2prod times:            0.517144/14.18
Total time:              1.26805/34.52
[main] Time assemble (wall/proc) 0.25957/1.64
[main] Time solve (wall/proc) 0.0923244/1.14
[main] Stop crit:        2.73282e-06
Ebkt times:              0.0449876/1.03
Eval Ebkt times:         0.373538/9.74
PiPjPk times:            0.16084/4.23
Eval PiPjPk times:       0.276914/7.39
L2prod times:            0.989576/26.5
Total time:              2.28094/60.57
[main] Time assemble (wall/proc) 0.313265/2.95
[main] Time solve (wall/proc) 0.106005/1.41
[main] Stop crit:        2.07829e-15
[main] Stop crit:        0.0687688
Ebkt times:              0.0340371/0.75
Eval Ebkt times:         0.222517/6.34
PiPjPk times:            0.0745851/1.95
Eval PiPjPk times:       0.142327/4
L2prod times:            0.520392/14.03
Total time:              1.27669/34.47
[main] Time assemble (wall/proc) 0.250594/1.64
[main] Time solve (wall/proc) 0.0885585/1.05
[main] Stop crit:        2.12308e-06
Ebkt times:              0.088545/2.35
Eval Ebkt times:         0.359004/9.43
PiPjPk times:            0.122125/3.23
Eval PiPjPk times:       0.295302/8
L2prod times:            0.919847/24.58
Total time:              2.17461/57.7
[main] Time assemble (wall/proc) 0.303667/2.93
[main] Time solve (wall/proc) 0.0900658/1.11
[main] Stop crit:        1.65508e-15
[main] 75%...
[main] Stop crit:        0.0630392
Ebkt times:              0.0331162/0.87
Eval Ebkt times:         0.217852/6.09
PiPjPk times:            0.0747748/2.02
Eval PiPjPk times:       0.138026/3.79
L2prod times:            0.508403/13.78
Total time:              1.24664/33.9
[main] Time assemble (wall/proc) 0.265467/1.61
[main] Time solve (wall/proc) 0.112193/1.59
[main] Stop crit:        1.70801e-06
Ebkt times:              0.0672015/1.76
Eval Ebkt times:         0.438879/11.95
PiPjPk times:            0.154775/3.96
Eval PiPjPk times:       0.304441/8.08
L2prod times:            0.779865/20.53
Total time:              2.13557/56.49
[main] Time assemble (wall/proc) 0.304971/2.77
[main] Time solve (wall/proc) 0.0909987/1.14
[main] Stop crit:        1.29478e-15
[main] Stop crit:        0.0590158
Ebkt times:              0.0337358/0.97
Eval Ebkt times:         0.220234/6.11
PiPjPk times:            0.0743327/1.96
Eval PiPjPk times:       0.141653/3.66
L2prod times:            0.517394/14.02
Total time:              1.26669/34.69
[main] Time assemble (wall/proc) 0.281536/1.66
[main] Time solve (wall/proc) 0.0891807/1.09
[main] Stop crit:        1.37954e-06
Ebkt times:              0.0412359/1.1
Eval Ebkt times:         0.3904/10.52
PiPjPk times:            0.0969625/2.54
Eval PiPjPk times:       0.205122/5.3
L2prod times:            0.761496/19.78
Total time:              1.94704/51.13
[main] Time assemble (wall/proc) 0.307705/2.76
[main] Time solve (wall/proc) 0.0867742/1.03
[main] Stop crit:        1.03793e-15
[main] 87%...
[main] Stop crit:        0.0561099
Ebkt times:              0.0340295/1.03
Eval Ebkt times:         0.222593/5.97
PiPjPk times:            0.0749837/2.14
Eval PiPjPk times:       0.142039/4
L2prod times:            0.523998/14.5
Total time:              1.27956/34.97
[main] Time assemble (wall/proc) 0.24741/1.65
[main] Time solve (wall/proc) 0.0898147/1.14
[main] Stop crit:        1.05944e-06
Ebkt times:              0.0285604/0.77
Eval Ebkt times:         0.271399/7.22
PiPjPk times:            0.0688284/1.58
Eval PiPjPk times:       0.161885/4.05
L2prod times:            0.771999/19.29
Total time:              1.66558/41.56
[main] Time assemble (wall/proc) 0.321534/2.82
[main] Time solve (wall/proc) 0.0932216/1.15
[main] Stop crit:        7.68894e-16
[main] Stop crit:        0.0536783
Ebkt times:              0.0342565/0.75
Eval Ebkt times:         0.225763/6.19
PiPjPk times:            0.0757965/2.03
Eval PiPjPk times:       0.143148/4.35
L2prod times:            0.526753/14.34
Total time:              1.29068/35.63
[main] Time assemble (wall/proc) 0.24763/1.65
[main] Time solve (wall/proc) 0.0907556/1.16
[main] Stop crit:        7.62167e-07
[main] Time run (wall/proc) 19.8904/323.08
[main] Compute errors
[main] Electric field error = 0.0633071
[main] Potential error = 0.0957009
[main] Lambda = 3.4661
[main] Maximum residual = 1.41375e-15
[main] Maximum constraint difference = 4.35951
[main] Time norms (wall/proc) 0.0582895/1.63
[main] Mesh diameter 0.313068
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 2925 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.05
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.100964/2.2
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.599352/5.08
[main] Initial constraint norm: 3.89346
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.514753
Ebkt times:              0.0786257/1.95
Eval Ebkt times:         0.926843/24.34
PiPjPk times:            0.144731/3.98
Eval PiPjPk times:       0.401996/10.62
L2prod times:            1.02173/27.09
Total time:              3.5063/93.16
[main] Time assemble (wall/proc) 0.562619/4.16
[main] Time solve (wall/proc) 0.21593/2.87
[main] Stop crit:        8.2965e-06
Ebkt times:              0.0804557/2.34
Eval Ebkt times:         0.761181/20.44
PiPjPk times:            0.147445/4.12
Eval PiPjPk times:       0.408452/11.55
L2prod times:            1.0302/27.85
Total time:              3.37323/92.14
[main] Time assemble (wall/proc) 0.528555/4.12
[main] Time solve (wall/proc) 0.212977/2.9
[main] Stop crit:        5.46417e-15
[main] Stop crit:        0.310916
Ebkt times:              0.0801416/2.24
Eval Ebkt times:         0.693243/19.6
PiPjPk times:            0.145772/3.95
Eval PiPjPk times:       0.405488/11.14
L2prod times:            1.02434/28.13
Total time:              3.29231/90.33
[main] Time assemble (wall/proc) 0.527502/4.05
[main] Time solve (wall/proc) 0.2338/3.33
[main] Stop crit:        2.88742e-06
Ebkt times:              0.0814188/2.15
Eval Ebkt times:         0.708836/19.21
PiPjPk times:            0.150599/4.34
Eval PiPjPk times:       0.421104/11.38
L2prod times:            1.0596/28.92
Total time:              3.39534/92.33
[main] Time assemble (wall/proc) 0.535248/4.16
[main] Time solve (wall/proc) 0.207069/2.78
[main] Stop crit:        8.87928e-16
[main] 10%...
[main] Stop crit:        0.261991
Ebkt times:              0.0810505/2.23
Eval Ebkt times:         0.697383/18.91
PiPjPk times:            0.147635/4.03
Eval PiPjPk times:       0.411309/11.62
L2prod times:            1.04557/28.89
Total time:              3.33477/91.44
[main] Time assemble (wall/proc) 0.525278/4.1
[main] Time solve (wall/proc) 0.210271/2.88
[main] Stop crit:        2.7785e-06
Ebkt times:              0.0822705/2.21
Eval Ebkt times:         0.70989/18.83
PiPjPk times:            0.152686/3.74
Eval PiPjPk times:       0.426729/12.16
L2prod times:            1.07184/29.31
Total time:              3.41342/92.01
[main] Time assemble (wall/proc) 0.545107/4.2
[main] Time solve (wall/proc) 0.210177/2.89
[main] Stop crit:        6.37639e-16
[main] Stop crit:        0.122713
Ebkt times:              0.0800822/2.28
Eval Ebkt times:         0.687902/19.05
PiPjPk times:            0.147004/4.14
Eval PiPjPk times:       0.410471/11.19
L2prod times:            1.03675/28.84
Total time:              3.30441/90.73
[main] Time assemble (wall/proc) 0.509872/4.05
[main] Time solve (wall/proc) 0.207432/2.85
[main] Stop crit:        1.59868e-06
Ebkt times:              0.0811878/2.07
Eval Ebkt times:         0.704548/19.3
PiPjPk times:            0.150242/4.12
Eval PiPjPk times:       0.418156/11.62
L2prod times:            1.06085/28.78
Total time:              3.37551/91.42
[main] Time assemble (wall/proc) 0.542532/4.16
[main] Time solve (wall/proc) 0.192204/2.56
[main] Stop crit:        5.771e-16
[main] 20%...
[main] Stop crit:        0.084662
Ebkt times:              0.0801585/2.52
Eval Ebkt times:         0.692546/19.27
PiPjPk times:            0.146815/3.96
Eval PiPjPk times:       0.409303/11.41
L2prod times:            1.03294/28.26
Total time:              3.31001/91.12
[main] Time assemble (wall/proc) 0.550983/4.1
[main] Time solve (wall/proc) 0.192608/2.58
[main] Stop crit:        1.40688e-06
Ebkt times:              0.0821795/2.05
Eval Ebkt times:         0.703702/19.62
PiPjPk times:            0.150933/4.18
Eval PiPjPk times:       0.420748/11.44
L2prod times:            1.06315/29.16
Total time:              3.38658/92.43
[main] Time assemble (wall/proc) 0.55836/4.18
[main] Time solve (wall/proc) 0.193904/2.6
[main] Stop crit:        6.22096e-16
[main] Stop crit:        0.0742088
Ebkt times:              0.0804498/2.17
Eval Ebkt times:         0.693621/19.06
PiPjPk times:            0.147003/4.14
Eval PiPjPk times:       0.410356/11.34
L2prod times:            1.03379/28.67
Total time:              3.31283/91.28
[main] Time assemble (wall/proc) 0.533283/4.1
[main] Time solve (wall/proc) 0.189198/2.53
[main] Stop crit:        1.35015e-06
Ebkt times:              0.081726/2.15
Eval Ebkt times:         0.713245/18.91
PiPjPk times:            0.151184/4.1
Eval PiPjPk times:       0.420895/11.39
L2prod times:            1.06454/29.36
Total time:              3.39761/92.31
[main] Time assemble (wall/proc) 0.531066/4.16
[main] Time solve (wall/proc) 0.208389/2.8
[main] Stop crit:        7.18105e-16
[main] 30%...
[main] Stop crit:        0.070075
Ebkt times:              0.0805111/1.96
Eval Ebkt times:         0.696539/19.19
PiPjPk times:            0.147199/4.12
Eval PiPjPk times:       0.409349/11.07
L2prod times:            1.03917/28.82
Total time:              3.32147/91.18
[main] Time assemble (wall/proc) 0.527374/4.09
[main] Time solve (wall/proc) 0.192546/2.59
[main] Stop crit:        1.30926e-06
Ebkt times:              0.0806603/2.17
Eval Ebkt times:         0.698697/19.32
PiPjPk times:            0.149312/4.11
Eval PiPjPk times:       0.41729/11.41
L2prod times:            1.04821/28.76
Total time:              3.34848/90.91
[main] Time assemble (wall/proc) 0.533587/4.13
[main] Time solve (wall/proc) 0.204176/2.76
[main] Stop crit:        7.94276e-16
[main] Stop crit:        0.0700895
Ebkt times:              0.0807481/2.23
Eval Ebkt times:         0.70055/19.1
PiPjPk times:            0.145841/4.27
Eval PiPjPk times:       0.404355/10.76
L2prod times:            1.02936/28.57
Total time:              3.30879/90.58
[main] Time assemble (wall/proc) 0.509056/4.07
[main] Time solve (wall/proc) 0.190629/2.51
[main] Stop crit:        1.33333e-06
Ebkt times:              0.0805108/2.27
Eval Ebkt times:         0.713787/19.06
PiPjPk times:            0.152412/4.15
Eval PiPjPk times:       0.416132/11.18
L2prod times:            1.04408/28.55
Total time:              3.35419/90.29
[main] Time assemble (wall/proc) 0.521914/4.08
[main] Time solve (wall/proc) 0.195382/2.61
[main] Stop crit:        8.50833e-16
[main] 40%...
[main] Stop crit:        0.0702099
Ebkt times:              0.0811247/2.06
Eval Ebkt times:         0.698081/19.74
PiPjPk times:            0.148581/4.13
Eval PiPjPk times:       0.413879/11.23
L2prod times:            1.04441/28.66
Total time:              3.33834/91.97
[main] Time assemble (wall/proc) 0.523389/4.1
[main] Time solve (wall/proc) 0.194444/2.63
[main] Stop crit:        1.34283e-06
Ebkt times:              0.0811836/2.06
Eval Ebkt times:         0.698322/19.31
PiPjPk times:            0.149361/4.2
Eval PiPjPk times:       0.420882/11.29
L2prod times:            1.04936/28.86
Total time:              3.35789/91.91
[main] Time assemble (wall/proc) 0.524368/4.13
[main] Time solve (wall/proc) 0.212369/2.9
[main] Stop crit:        8.23523e-16
[main] Stop crit:        0.0690064
Ebkt times:              0.0805021/2.05
Eval Ebkt times:         0.696571/19.11
PiPjPk times:            0.147734/4.16
Eval PiPjPk times:       0.412721/11.34
L2prod times:            1.04071/28.82
Total time:              3.32884/91.5
[main] Time assemble (wall/proc) 0.510671/4.08
[main] Time solve (wall/proc) 0.187162/2.44
[main] Stop crit:        1.29517e-06
Ebkt times:              0.0763611/2.03
Eval Ebkt times:         0.695716/18.42
PiPjPk times:            0.142703/3.79
Eval PiPjPk times:       0.413492/10.54
L2prod times:            1.07538/28.22
Total time:              3.3292/87.01
[main] Time assemble (wall/proc) 0.545903/4
[main] Time solve (wall/proc) 0.19332/2.63
[main] Stop crit:        7.39477e-16
[main] 50%...
[main] Stop crit:        0.0665547
Ebkt times:              0.0809006/2.09
Eval Ebkt times:         0.700607/19.29
PiPjPk times:            0.148247/4.09
Eval PiPjPk times:       0.416346/11.81
L2prod times:            1.04195/28.69
Total time:              3.34328/92.1
[main] Time assemble (wall/proc) 0.513324/4.1
[main] Time solve (wall/proc) 0.192246/2.58
[main] Stop crit:        1.1949e-06
Ebkt times:              0.0825497/2.37
Eval Ebkt times:         0.709362/19.59
PiPjPk times:            0.152606/4.36
Eval PiPjPk times:       0.423752/11.55
L2prod times:            1.07249/29.48
Total time:              3.41585/93.31
[main] Time assemble (wall/proc) 0.54646/4.22
[main] Time solve (wall/proc) 0.192688/2.59
[main] Stop crit:        6.5012e-16
[main] Stop crit:        0.0632745
Ebkt times:              0.0810426/2.12
Eval Ebkt times:         0.689656/19.27
PiPjPk times:            0.146896/3.98
Eval PiPjPk times:       0.411065/11.59
L2prod times:            1.03538/28.4
Total time:              3.30929/91.12
[main] Time assemble (wall/proc) 0.538267/4.1
[main] Time solve (wall/proc) 0.208232/2.94
[main] Stop crit:        1.06182e-06
Ebkt times:              0.080262/2.11
Eval Ebkt times:         0.697018/18.86
PiPjPk times:            0.148474/3.87
Eval PiPjPk times:       0.413157/11.54
L2prod times:            1.03687/28.23
Total time:              3.32207/90.41
[main] Time assemble (wall/proc) 0.51988/4.08
[main] Time solve (wall/proc) 0.190925/2.54
[main] Stop crit:        5.84925e-16
[main] 60%...
[main] Stop crit:        0.0596138
Ebkt times:              0.0796815/2.01
Eval Ebkt times:         0.69257/19.25
PiPjPk times:            0.145555/4.15
Eval PiPjPk times:       0.404265/11.49
L2prod times:            1.02355/27.66
Total time:              3.28596/89.88
[main] Time assemble (wall/proc) 0.511128/4.03
[main] Time solve (wall/proc) 0.193191/2.59
[main] Stop crit:        9.18519e-07
[main] Stop crit:        0.0559925
Ebkt times:              0.0803392/2.11
Eval Ebkt times:         0.68689/19.02
PiPjPk times:            0.149338/3.96
Eval PiPjPk times:       0.418271/11.6
L2prod times:            1.05062/28.98
Total time:              3.33776/91.41
[main] Time assemble (wall/proc) 0.545925/4.12
[main] Time solve (wall/proc) 0.221556/3.11
[main] Stop crit:        7.8509e-07
[main] 70%...
[main] Stop crit:        0.0527366
Ebkt times:              0.0804543/2.36
Eval Ebkt times:         0.693536/18.64
PiPjPk times:            0.146075/3.89
Eval PiPjPk times:       0.404997/11.4
L2prod times:            1.02879/28.41
Total time:              3.29545/91.02
[main] Time assemble (wall/proc) 0.531655/4.07
[main] Time solve (wall/proc) 0.192554/2.59
[main] Stop crit:        6.72714e-07
[main] Stop crit:        0.0500062
Ebkt times:              0.0800257/2.12
Eval Ebkt times:         0.702703/18.99
PiPjPk times:            0.144847/3.93
Eval PiPjPk times:       0.404165/11.22
L2prod times:            1.02312/28.54
Total time:              3.30176/90.53
[main] Time assemble (wall/proc) 0.547487/4.08
[main] Time solve (wall/proc) 0.191524/2.51
[main] Stop crit:        5.79722e-07
[main] 80%...
[main] Stop crit:        0.0477829
Ebkt times:              0.0810168/2.17
Eval Ebkt times:         0.68891/19
PiPjPk times:            0.146506/4.21
Eval PiPjPk times:       0.408537/11.04
L2prod times:            1.02906/28.42
Total time:              3.29884/90.26
[main] Time assemble (wall/proc) 0.513227/4.05
[main] Time solve (wall/proc) 0.203006/2.76
[main] Stop crit:        4.96656e-07
[main] Stop crit:        0.0459332
Ebkt times:              0.0803734/2.01
Eval Ebkt times:         0.695834/19.09
PiPjPk times:            0.148217/4
Eval PiPjPk times:       0.411253/11.66
L2prod times:            1.03992/28.83
Total time:              3.32422/91.63
[main] Time assemble (wall/proc) 0.532892/4.1
[main] Time solve (wall/proc) 0.205462/2.83
[main] Stop crit:        4.16565e-07
[main] 90%...
[main] Stop crit:        0.0443121
Ebkt times:              0.0802833/2.08
Eval Ebkt times:         0.687493/18.73
PiPjPk times:            0.145943/4.13
Eval PiPjPk times:       0.407893/10.91
L2prod times:            1.03914/28.81
Total time:              3.30414/90.55
[main] Time assemble (wall/proc) 0.524311/4.04
[main] Time solve (wall/proc) 0.196601/2.69
[main] Stop crit:        3.40253e-07
[main] Stop crit:        0.0428428
Ebkt times:              0.0803206/2.04
Eval Ebkt times:         0.684518/18.74
PiPjPk times:            0.146745/4.25
Eval PiPjPk times:       0.411415/11.29
L2prod times:            1.03359/28.52
Total time:              3.30305/90.46
[main] Time assemble (wall/proc) 0.528349/4.07
[main] Time solve (wall/proc) 0.191864/2.57
[main] Stop crit:        2.73947e-07
[main] Time run (wall/proc) 39.1317/603.81
[main] Compute errors
[main] Electric field error = 0.0408259
[main] Potential error = 0.0685158
[main] Lambda = 2.52476
[main] Maximum residual = 1.61849e-15
[main] Maximum constraint difference = 4.82076
[main] Time norms (wall/proc) 0.145436/4.07
[main] Mesh diameter 0.256759
[main] Done
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.558943  0.1        0.474407   --        0.344861   --       1.34304e-15  4.0926
0    0.499828  0.0909091  0.291874   4.35      0.214369   4.25     1.34554e-15  4.18207
0    0.39203   0.0769231  0.133548   3.22      0.142562   1.68     1.37907e-15  4.37131
0    0.313068  0.0625     0.0633071  3.32      0.0957009  1.77     1.41375e-15  4.35951
0    0.256759  0.05       0.0408259  2.21      0.0685158  1.69     1.61849e-15  4.82076


==> outputs/N2/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXGrad: 75
DimSXCurl: 354
DimSXDiv: 496
DimLieAlg: 3
DimLASXGrad: 225
DimLASXCurl: 1062
DimLASXDiv: 1488
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.34304e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.09349
MaxConstraintDiff: 4.0926
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.474407
E_L2Pot: 0.344861
absE_L2Elec: 0.35221
absE_L2Pot: 0.238444
absE_L2Lambda: 9.81374
N_L2Elec: 0.742421
N_L2Pot: 0.691421
TwallDDRCore: 0.0218425
TprocDDRCore: 0.39
TwallModel: 0.114649
TprocModel: 0.86
TwallAssemble: 0.0578593
TprocAssemble: 1.493
TwallSolve: 0.0240728
TprocSolve: 0.6105
TwallRun: 2.41432
TprocRun: 62.25
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 124
DimSXCurl: 628
DimSXDiv: 913
DimLieAlg: 3
DimLASXGrad: 372
DimLASXCurl: 1884
DimLASXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.34554e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.32956
MaxConstraintDiff: 4.18207
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 0.291874
E_L2Pot: 0.214369
absE_L2Elec: 0.214367
absE_L2Pot: 0.144839
absE_L2Lambda: 6.71388
N_L2Elec: 0.734452
N_L2Pot: 0.675652
TwallDDRCore: 0.0178657
TprocDDRCore: 0.36
TwallModel: 0.115134
TprocModel: 0.72
TwallAssemble: 0.108901
TprocAssemble: 2.83091
TwallSolve: 0.026479
TprocSolve: 0.660455
TwallRun: 4.39439
TprocRun: 114.74
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXGrad: 229
DimSXCurl: 1217
DimSXDiv: 1805
DimLieAlg: 3
DimLASXGrad: 687
DimLASXCurl: 3651
DimLASXDiv: 5415
InitialTime: 0
FinalTime: 1
Timestep: 0.0769231
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.37907e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.51451
MaxConstraintDiff: 4.37131
OuterIterations: 13
AvgNonlinearIterations: 2
E_L2Elec: 0.133548
E_L2Pot: 0.142562
absE_L2Elec: 0.0968719
absE_L2Pot: 0.0953424
absE_L2Lambda: 4.72082
N_L2Elec: 0.725373
N_L2Pot: 0.668779
TwallDDRCore: 0.0367307
TprocDDRCore: 0.79
TwallModel: 0.169281
TprocModel: 1.37
TwallAssemble: 0.192277
TprocAssemble: 2.94308
TwallSolve: 0.0487541
TprocSolve: 0.637692
TwallRun: 9.66066
TprocRun: 185.87
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 383
DimSXCurl: 2139
DimSXDiv: 3261
DimLieAlg: 3
DimLASXGrad: 1149
DimLASXCurl: 6417
DimLASXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.41375e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.4649
MaxConstraintDiff: 4.35951
OuterIterations: 16
AvgNonlinearIterations: 1.9375
E_L2Elec: 0.0633071
E_L2Pot: 0.0957009
absE_L2Elec: 0.045676
absE_L2Pot: 0.0635075
absE_L2Lambda: 3.4661
N_L2Elec: 0.721499
N_L2Pot: 0.663604
TwallDDRCore: 0.066783
TprocDDRCore: 1.42
TwallModel: 0.295681
TprocModel: 2.55
TwallAssemble: 0.28918
TprocAssemble: 2.26065
TwallSolve: 0.09402
TprocSolve: 1.19806
TwallRun: 19.8904
TprocRun: 323.08
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXGrad: 663
DimSXCurl: 3965
DimSXDiv: 6228
DimLieAlg: 3
DimLASXGrad: 1989
DimLASXCurl: 11895
DimLASXDiv: 18684
InitialTime: 0
FinalTime: 1
Timestep: 0.05
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.61849e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.89346
MaxConstraintDiff: 4.82076
OuterIterations: 20
AvgNonlinearIterations: 1.6
E_L2Elec: 0.0408259
E_L2Pot: 0.0685158
absE_L2Elec: 0.029358
absE_L2Pot: 0.0453481
absE_L2Lambda: 2.52476
N_L2Elec: 0.719103
N_L2Pot: 0.661864
TwallDDRCore: 0.100964
TprocDDRCore: 2.2
TwallModel: 0.599352
TprocModel: 5.08
TwallAssemble: 0.531237
TprocAssemble: 4.1025
TwallSolve: 0.200745
TprocSolve: 2.71688
TwallRun: 39.1317
TprocRun: 603.81
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k1/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k1/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k1/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
1    0.558943  0.0588235  0.109288    --        0.0800102   --       1.85024e-15  4.67139
1    0.499828  0.047619   0.0369945   9.69      0.0435243   5.45     1.87547e-15  5.16741
1    0.39203   0.030303   0.0330384   0.47      0.0240938   2.43     1.71717e-15  5.76386
1    0.313068  0.0192308  0.019351    2.38      0.0112424   3.39     1.48177e-15  6.20126
1    0.256759  0.0131579  0.00870815  4.03      0.00668243  2.62     1.62554e-15  6.97377


==> outputs/N2/Tetgen-Cube-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 216 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0588235
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0481248/1.04
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.558397/2.18
[main] Initial constraint norm: 3.59844
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.359655
Ebkt times:              0.17092/4.13
Eval Ebkt times:         0.328936/8.51
PiPjPk times:            0.163676/4.39
Eval PiPjPk times:       0.0872445/2.06
L2prod times:            0.301222/7.47
Total time:              1.54509/38.72
[main] Time assemble (wall/proc) 0.357916/1.96
[main] Time solve (wall/proc) 0.188004/2.08
[main] Stop crit:        9.62907e-06
Ebkt times:              0.223783/5.42
Eval Ebkt times:         0.341332/7.73
PiPjPk times:            0.149363/3.33
Eval PiPjPk times:       0.0961735/2.12
L2prod times:            0.455303/11.08
Total time:              1.95902/45.12
[main] Time assemble (wall/proc) 0.376554/2.39
[main] Time solve (wall/proc) 0.180145/1.74
[main] Stop crit:        7.58927e-15
[main] Stop crit:        0.222295
Ebkt times:              0.189728/4.86
Eval Ebkt times:         0.328857/9.25
PiPjPk times:            0.182022/4.66
Eval PiPjPk times:       0.070131/1.8
L2prod times:            0.328418/8.52
Total time:              1.54586/40.97
[main] Time assemble (wall/proc) 0.368926/2.1
[main] Time solve (wall/proc) 0.163832/1.41
[main] Stop crit:        3.19484e-06
Ebkt times:              0.210968/5.41
Eval Ebkt times:         0.473531/12.56
PiPjPk times:            0.224846/5.74
Eval PiPjPk times:       0.0873966/2.09
L2prod times:            0.475853/12.25
Total time:              1.99266/50.97
[main] Time assemble (wall/proc) 0.416161/2.83
[main] Time solve (wall/proc) 0.166179/1.48
[main] Stop crit:        2.57414e-15
[main] 11%...
[main] Stop crit:        0.1524
Ebkt times:              0.186014/5.48
Eval Ebkt times:         0.327285/9.48
PiPjPk times:            0.181466/5.06
Eval PiPjPk times:       0.0715982/2.18
L2prod times:            0.325073/8.22
Total time:              1.54038/42.47
[main] Time assemble (wall/proc) 0.362622/2.1
[main] Time solve (wall/proc) 0.170173/1.59
[main] Stop crit:        2.34257e-06
Ebkt times:              0.278804/6.93
Eval Ebkt times:         0.35245/8.45
PiPjPk times:            0.240047/5.8
Eval PiPjPk times:       0.0595662/1.47
L2prod times:            0.345644/8.58
Total time:              1.89082/46.7
[main] Time assemble (wall/proc) 0.400489/2.6
[main] Time solve (wall/proc) 0.174168/1.65
[main] Stop crit:        2.4328e-15
[main] Stop crit:        0.100549
Ebkt times:              0.178222/4.64
Eval Ebkt times:         0.308355/9.96
PiPjPk times:            0.170777/4.82
Eval PiPjPk times:       0.0666728/2.09
L2prod times:            0.309116/7.05
Total time:              1.45973/40.46
[main] Time assemble (wall/proc) 0.346082/1.99
[main] Time solve (wall/proc) 0.166354/1.44
[main] Stop crit:        1.83084e-06
Ebkt times:              0.253929/6.24
Eval Ebkt times:         0.380621/9.19
PiPjPk times:            0.212381/4.99
Eval PiPjPk times:       0.0859057/2.41
L2prod times:            0.592699/15.47
Total time:              2.06462/51.43
[main] Time assemble (wall/proc) 0.394486/2.66
[main] Time solve (wall/proc) 0.164448/1.43
[main] Stop crit:        2.32303e-15
[main] 23%...
[main] Stop crit:        0.131716
Ebkt times:              0.176301/4.6
Eval Ebkt times:         0.301946/8.65
PiPjPk times:            0.169777/4.64
Eval PiPjPk times:       0.0657586/1.69
L2prod times:            0.304808/7.87
Total time:              1.44029/39.36
[main] Time assemble (wall/proc) 0.352589/1.99
[main] Time solve (wall/proc) 0.179608/1.71
[main] Stop crit:        1.68528e-06
Ebkt times:              0.289308/7.73
Eval Ebkt times:         0.559444/15.34
PiPjPk times:            0.235432/6.31
Eval PiPjPk times:       0.0982586/2.6
L2prod times:            0.39505/10.34
Total time:              2.21331/59.45
[main] Time assemble (wall/proc) 0.391021/2.96
[main] Time solve (wall/proc) 0.166809/1.45
[main] Stop crit:        2.47477e-15
[main] Stop crit:        0.160405
Ebkt times:              0.177308/4.94
Eval Ebkt times:         0.308405/8.96
PiPjPk times:            0.170708/4.91
Eval PiPjPk times:       0.0665731/1.96
L2prod times:            0.307434/7.72
Total time:              1.44954/39.86
[main] Time assemble (wall/proc) 0.340481/1.98
[main] Time solve (wall/proc) 0.177487/1.62
[main] Stop crit:        1.82075e-06
Ebkt times:              0.195924/5.12
Eval Ebkt times:         0.393857/10.5
PiPjPk times:            0.213811/5.51
Eval PiPjPk times:       0.0993779/2.67
L2prod times:            0.55295/15.03
Total time:              1.89602/50.3
[main] Time assemble (wall/proc) 0.387182/2.69
[main] Time solve (wall/proc) 0.165993/1.44
[main] Stop crit:        3.03329e-15
[main] 35%...
[main] Stop crit:        0.177204
Ebkt times:              0.187097/4.66
Eval Ebkt times:         0.321963/9.24
PiPjPk times:            0.180667/4.89
Eval PiPjPk times:       0.0692591/2.18
L2prod times:            0.321999/8.67
Total time:              1.51903/41.26
[main] Time assemble (wall/proc) 0.357641/2.05
[main] Time solve (wall/proc) 0.172431/1.61
[main] Stop crit:        2.05612e-06
Ebkt times:              0.262367/6.86
Eval Ebkt times:         0.329063/8.41
PiPjPk times:            0.200017/5.08
Eval PiPjPk times:       0.06929/1.74
L2prod times:            0.36751/9.26
Total time:              1.77479/45.39
[main] Time assemble (wall/proc) 0.373285/2.62
[main] Time solve (wall/proc) 0.180181/1.72
[main] Stop crit:        3.42937e-15
[main] Stop crit:        0.177746
Ebkt times:              0.178024/4.93
Eval Ebkt times:         0.305408/8.55
PiPjPk times:            0.169318/4.82
Eval PiPjPk times:       0.0667982/1.9
L2prod times:            0.307747/8.03
Total time:              1.44648/39.84
[main] Time assemble (wall/proc) 0.352783/2
[main] Time solve (wall/proc) 0.172202/1.6
[main] Stop crit:        2.29702e-06
Ebkt times:              0.220386/5.36
Eval Ebkt times:         0.328191/7.88
PiPjPk times:            0.163856/3.93
Eval PiPjPk times:       0.0727206/2.04
L2prod times:            0.522419/13.32
Total time:              2.1863/55.08
[main] Time assemble (wall/proc) 0.412599/2.97
[main] Time solve (wall/proc) 0.183999/1.75
[main] Stop crit:        4.06689e-15
[main] 47%...
[main] Stop crit:        0.16275
Ebkt times:              0.176049/4.47
Eval Ebkt times:         0.304131/9.1
PiPjPk times:            0.168522/4.6
Eval PiPjPk times:       0.0664025/1.8
L2prod times:            0.307704/8.72
Total time:              1.44176/39.65
[main] Time assemble (wall/proc) 0.343861/1.98
[main] Time solve (wall/proc) 0.175713/1.63
[main] Stop crit:        2.39749e-06
Ebkt times:              0.225852/5.47
Eval Ebkt times:         0.36301/9.13
PiPjPk times:            0.194597/4.73
Eval PiPjPk times:       0.0869717/2.28
L2prod times:            0.453907/11.85
Total time:              1.96996/49.78
[main] Time assemble (wall/proc) 0.379297/2.72
[main] Time solve (wall/proc) 0.170931/1.6
[main] Stop crit:        4.10245e-15
[main] Stop crit:        0.138565
Ebkt times:              0.181438/4.74
Eval Ebkt times:         0.315006/8.78
PiPjPk times:            0.173779/4.62
Eval PiPjPk times:       0.068311/1.96
L2prod times:            0.31589/8.77
Total time:              1.48659/40.57
[main] Time assemble (wall/proc) 0.352851/2.03
[main] Time solve (wall/proc) 0.167988/1.55
[main] Stop crit:        2.31573e-06
Ebkt times:              0.258771/6.8
Eval Ebkt times:         0.408814/11.13
PiPjPk times:            0.227364/6.06
Eval PiPjPk times:       0.0646417/1.8
L2prod times:            0.382177/10.03
Total time:              1.87616/49.89
[main] Time assemble (wall/proc) 0.40271/2.61
[main] Time solve (wall/proc) 0.166511/1.5
[main] Stop crit:        3.77328e-15
[main] 58%...
[main] Stop crit:        0.112042
Ebkt times:              0.175391/4.62
Eval Ebkt times:         0.304849/9.14
PiPjPk times:            0.171509/4.69
Eval PiPjPk times:       0.0675441/1.91
L2prod times:            0.306643/8.17
Total time:              1.44822/40.15
[main] Time assemble (wall/proc) 0.370746/2.03
[main] Time solve (wall/proc) 0.168066/1.51
[main] Stop crit:        2.11684e-06
Ebkt times:              0.207337/5.32
Eval Ebkt times:         0.477634/12.66
PiPjPk times:            0.199614/5.01
Eval PiPjPk times:       0.08428/2.22
L2prod times:            0.389151/10.27
Total time:              1.89085/49.58
[main] Time assemble (wall/proc) 0.372807/2.69
[main] Time solve (wall/proc) 0.164544/1.45
[main] Stop crit:        3.14209e-15
[main] Stop crit:        0.0883273
Ebkt times:              0.177843/4.53
Eval Ebkt times:         0.309207/9.38
PiPjPk times:            0.171297/4.7
Eval PiPjPk times:       0.0671465/1.83
L2prod times:            0.30969/8.31
Total time:              1.46108/40.07
[main] Time assemble (wall/proc) 0.355746/2.01
[main] Time solve (wall/proc) 0.163017/1.38
[main] Stop crit:        1.89415e-06
Ebkt times:              0.198759/5.27
Eval Ebkt times:         0.380652/10.29
PiPjPk times:            0.160852/4.29
Eval PiPjPk times:       0.0748881/2.01
L2prod times:            0.405739/10.8
Total time:              1.79361/47.63
[main] Time assemble (wall/proc) 0.384667/2.56
[main] Time solve (wall/proc) 0.178192/1.71
[main] Stop crit:        2.77013e-15
[main] 70%...
[main] Stop crit:        0.0709291
Ebkt times:              0.181653/4.99
Eval Ebkt times:         0.311693/8.32
PiPjPk times:            0.172057/4.89
Eval PiPjPk times:       0.0675348/1.8
L2prod times:            0.311161/8.4
Total time:              1.47537/40.09
[main] Time assemble (wall/proc) 0.343502/2
[main] Time solve (wall/proc) 0.162759/1.41
[main] Stop crit:        1.70518e-06
Ebkt times:              0.186444/4.68
Eval Ebkt times:         0.506706/13.3
PiPjPk times:            0.189171/4.88
Eval PiPjPk times:       0.0643661/1.94
L2prod times:            0.320731/8.14
Total time:              1.83726/46.91
[main] Time assemble (wall/proc) 0.371087/2.53
[main] Time solve (wall/proc) 0.166953/1.47
[main] Stop crit:        2.66309e-15
[main] Stop crit:        0.0614013
Ebkt times:              0.17861/4.93
Eval Ebkt times:         0.306484/8.5
PiPjPk times:            0.168355/4.63
Eval PiPjPk times:       0.066432/1.94
L2prod times:            0.310825/8.9
Total time:              1.45096/40.11
[main] Time assemble (wall/proc) 0.356234/1.98
[main] Time solve (wall/proc) 0.180905/1.73
[main] Stop crit:        1.55259e-06
Ebkt times:              0.230756/5.59
Eval Ebkt times:         0.263223/5.62
PiPjPk times:            0.148177/3.11
Eval PiPjPk times:       0.0701525/1.45
L2prod times:            0.510747/12.51
Total time:              1.78613/41.47
[main] Time assemble (wall/proc) 0.388806/2.56
[main] Time solve (wall/proc) 0.17672/1.66
[main] Stop crit:        2.43638e-15
[main] 82%...
[main] Stop crit:        0.0582497
Ebkt times:              0.175957/5.11
Eval Ebkt times:         0.300155/8.97
PiPjPk times:            0.167555/4.83
Eval PiPjPk times:       0.0653956/1.86
L2prod times:            0.304008/7.34
Total time:              1.42674/39.25
[main] Time assemble (wall/proc) 0.338751/1.96
[main] Time solve (wall/proc) 0.177252/1.63
[main] Stop crit:        1.40819e-06
Ebkt times:              0.279562/7.36
Eval Ebkt times:         0.364362/9.68
PiPjPk times:            0.192585/4.92
Eval PiPjPk times:       0.102472/2.67
L2prod times:            0.410511/10.89
Total time:              1.87535/48.76
[main] Time assemble (wall/proc) 0.371935/2.55
[main] Time solve (wall/proc) 0.165596/1.44
[main] Stop crit:        2.62249e-15
[main] Stop crit:        0.0578282
Ebkt times:              0.18281/4.61
Eval Ebkt times:         0.317154/9.19
PiPjPk times:            0.174805/4.58
Eval PiPjPk times:       0.0688671/1.93
L2prod times:            0.3187/8.24
Total time:              1.49681/40.44
[main] Time assemble (wall/proc) 0.353875/2.03
[main] Time solve (wall/proc) 0.167884/1.49
[main] Stop crit:        1.24438e-06
Ebkt times:              0.23804/6.34
Eval Ebkt times:         0.383623/10.04
PiPjPk times:            0.313564/8.5
Eval PiPjPk times:       0.0762299/1.71
L2prod times:            0.421258/10.79
Total time:              1.92688/50.23
[main] Time assemble (wall/proc) 0.375142/2.67
[main] Time solve (wall/proc) 0.168464/1.49
[main] Stop crit:        2.50447e-15
[main] 94%...
[main] Stop crit:        0.0571008
Ebkt times:              0.179534/4.62
Eval Ebkt times:         0.306939/9.43
PiPjPk times:            0.171794/4.52
Eval PiPjPk times:       0.0668432/1.6
L2prod times:            0.308689/7.44
Total time:              1.46031/39.58
[main] Time assemble (wall/proc) 0.353129/1.99
[main] Time solve (wall/proc) 0.167547/1.54
[main] Stop crit:        1.05515e-06
Ebkt times:              0.228921/5.94
Eval Ebkt times:         0.471861/12.98
PiPjPk times:            0.189418/5.09
Eval PiPjPk times:       0.0856286/2.12
L2prod times:            0.326918/8.62
Total time:              1.8386/48.71
[main] Time assemble (wall/proc) 0.375204/2.58
[main] Time solve (wall/proc) 0.16379/1.41
[main] Stop crit:        2.32653e-15
[main] Time run (wall/proc) 28.4957/398.18
[main] Compute errors
[main] Electric field error = 0.109288
[main] Potential error = 0.0800102
[main] Lambda = 1.67188
[main] Maximum residual = 1.85024e-15
[main] Maximum constraint difference = 4.67139
[main] Time norms (wall/proc) 0.0290268/0.82
[main] Mesh diameter 0.558943
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.047619
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0735707/1.63
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.06181/4.51
[main] Initial constraint norm: 3.91758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.309043
Ebkt times:              0.339063/9.04
Eval Ebkt times:         0.655751/17.17
PiPjPk times:            0.323656/8.66
Eval PiPjPk times:       0.177627/4.13
L2prod times:            0.586012/14.89
Total time:              3.13281/78.83
[main] Time assemble (wall/proc) 0.704547/3.93
[main] Time solve (wall/proc) 0.231314/3.23
[main] Stop crit:        5.84504e-06
Ebkt times:              0.341583/9.1
Eval Ebkt times:         0.643688/18.09
PiPjPk times:            0.328822/9.22
Eval PiPjPk times:       0.144103/3.67
L2prod times:            0.593712/16.05
Total time:              2.93114/80.23
[main] Time assemble (wall/proc) 0.68536/3.94
[main] Time solve (wall/proc) 0.205106/2.85
[main] Stop crit:        2.61324e-15
[main] Stop crit:        0.233965
Ebkt times:              0.344076/8.95
Eval Ebkt times:         0.632763/17.83
PiPjPk times:            0.327731/9.27
Eval PiPjPk times:       0.131588/3.57
L2prod times:            0.595765/16.67
Total time:              2.87422/79.69
[main] Time assemble (wall/proc) 0.71661/3.95
[main] Time solve (wall/proc) 0.197562/2.7
[main] Stop crit:        1.20622e-06
Ebkt times:              0.349503/9.69
Eval Ebkt times:         0.641375/17.33
PiPjPk times:            0.336316/9.44
Eval PiPjPk times:       0.135316/3.54
L2prod times:            0.606983/16.54
Total time:              2.92501/79.6
[main] Time assemble (wall/proc) 0.688839/3.95
[main] Time solve (wall/proc) 0.19374/2.64
[main] Stop crit:        2.68682e-15
[main] Stop crit:        0.142986
Ebkt times:              0.344551/9.52
Eval Ebkt times:         0.637909/17.36
PiPjPk times:            0.329631/9.48
Eval PiPjPk times:       0.136003/3.67
L2prod times:            0.597501/16.34
Total time:              2.8897/79.73
[main] Time assemble (wall/proc) 0.685941/3.94
[main] Time solve (wall/proc) 0.22095/3.18
[main] Stop crit:        1.29155e-06
Ebkt times:              0.35192/9.46
Eval Ebkt times:         0.660262/18.12
PiPjPk times:            0.338277/9.16
Eval PiPjPk times:       0.136824/3.83
L2prod times:            0.609633/16.98
Total time:              2.96941/82.25
[main] Time assemble (wall/proc) 0.680851/4.02
[main] Time solve (wall/proc) 0.22878/2.8
[main] Stop crit:        2.73886e-15
[main] 14%...
[main] Stop crit:        0.0871085
Ebkt times:              0.340732/9.56
Eval Ebkt times:         0.630387/18.28
PiPjPk times:            0.328497/9.45
Eval PiPjPk times:       0.132462/3.47
L2prod times:            0.5898/15.34
Total time:              2.86208/78.95
[main] Time assemble (wall/proc) 0.688814/3.91
[main] Time solve (wall/proc) 0.196287/2.77
[main] Stop crit:        8.07465e-07
[main] Stop crit:        0.103784
Ebkt times:              0.339935/8.78
Eval Ebkt times:         0.613417/17.53
PiPjPk times:            0.323266/8.61
Eval PiPjPk times:       0.13175/3.57
L2prod times:            0.58389/16.05
Total time:              2.81965/77.22
[main] Time assemble (wall/proc) 0.679984/3.84
[main] Time solve (wall/proc) 0.217214/3.11
[main] Stop crit:        6.87618e-07
[main] Stop crit:        0.115137
Ebkt times:              0.345211/9.34
Eval Ebkt times:         0.645704/18.99
PiPjPk times:            0.329661/9.22
Eval PiPjPk times:       0.133963/4.18
L2prod times:            0.598645/15.95
Total time:              2.90554/80.2
[main] Time assemble (wall/proc) 0.68305/3.96
[main] Time solve (wall/proc) 0.188599/2.57
[main] Stop crit:        6.80054e-07
[main] 28%...
[main] Stop crit:        0.122027
Ebkt times:              0.345358/8.8
Eval Ebkt times:         0.659553/19.24
PiPjPk times:            0.331629/9.68
Eval PiPjPk times:       0.134979/4.25
L2prod times:            0.597052/15.69
Total time:              2.92996/81.25
[main] Time assemble (wall/proc) 0.669776/3.95
[main] Time solve (wall/proc) 0.192406/2.65
[main] Stop crit:        6.66726e-07
[main] Stop crit:        0.121608
Ebkt times:              0.348326/9.08
Eval Ebkt times:         0.653433/18.62
PiPjPk times:            0.331183/9.61
Eval PiPjPk times:       0.134565/4.05
L2prod times:            0.600281/16.02
Total time:              2.92707/81.33
[main] Time assemble (wall/proc) 0.708834/3.99
[main] Time solve (wall/proc) 0.218551/3.11
[main] Stop crit:        6.65914e-07
[main] 38%...
[main] Stop crit:        0.112531
Ebkt times:              0.340535/9.36
Eval Ebkt times:         0.636053/17.87
PiPjPk times:            0.327528/9.66
Eval PiPjPk times:       0.132883/3.82
L2prod times:            0.593044/16.48
Total time:              2.87445/79.99
[main] Time assemble (wall/proc) 0.685935/3.93
[main] Time solve (wall/proc) 0.193248/2.63
[main] Stop crit:        6.74892e-07
[main] Stop crit:        0.0977852
Ebkt times:              0.340203/8.89
Eval Ebkt times:         0.626587/16.94
PiPjPk times:            0.326773/8.8
Eval PiPjPk times:       0.13057/3.53
L2prod times:            0.591911/16
Total time:              2.86209/77.43
[main] Time assemble (wall/proc) 0.681451/3.86
[main] Time solve (wall/proc) 0.187334/2.51
[main] Stop crit:        6.74321e-07
[main] Stop crit:        0.0816052
Ebkt times:              0.340702/9.53
Eval Ebkt times:         0.626408/16.53
PiPjPk times:            0.327829/9.02
Eval PiPjPk times:       0.134297/3.77
L2prod times:            0.590803/16.17
Total time:              2.86263/78.27
[main] Time assemble (wall/proc) 0.67242/3.87
[main] Time solve (wall/proc) 0.198679/2.79
[main] Stop crit:        6.62639e-07
[main] 52%...
[main] Stop crit:        0.0674364
Ebkt times:              0.353482/9.73
Eval Ebkt times:         0.660857/18.91
PiPjPk times:            0.337144/9.39
Eval PiPjPk times:       0.136826/3.98
L2prod times:            0.602021/15.62
Total time:              2.96164/82.54
[main] Time assemble (wall/proc) 0.685807/4.01
[main] Time solve (wall/proc) 0.193257/2.7
[main] Stop crit:        6.48744e-07
[main] Stop crit:        0.0572826
Ebkt times:              0.342982/9.65
Eval Ebkt times:         0.636215/17.68
PiPjPk times:            0.329054/9.28
Eval PiPjPk times:       0.133063/3.51
L2prod times:            0.588601/15.92
Total time:              2.87399/79.49
[main] Time assemble (wall/proc) 0.691667/3.95
[main] Time solve (wall/proc) 0.21438/3.03
[main] Stop crit:        6.36039e-07
[main] Stop crit:        0.05143
Ebkt times:              0.343706/9.42
Eval Ebkt times:         0.635462/17.77
PiPjPk times:            0.328336/9.2
Eval PiPjPk times:       0.132517/3.68
L2prod times:            0.5953/16.19
Total time:              2.87992/79.42
[main] Time assemble (wall/proc) 0.67983/3.91
[main] Time solve (wall/proc) 0.21645/3.06
[main] Stop crit:        6.20879e-07
[main] 66%...
[main] Stop crit:        0.0486519
Ebkt times:              0.348644/9.15
Eval Ebkt times:         0.653681/17.64
PiPjPk times:            0.329695/9.3
Eval PiPjPk times:       0.1349/4.15
L2prod times:            0.597172/17.13
Total time:              2.92408/81.01
[main] Time assemble (wall/proc) 0.66744/3.95
[main] Time solve (wall/proc) 0.194455/2.7
[main] Stop crit:        5.98287e-07
[main] Stop crit:        0.0472656
Ebkt times:              0.348394/9.18
Eval Ebkt times:         0.649583/17.99
PiPjPk times:            0.331421/9.68
Eval PiPjPk times:       0.134955/3.94
L2prod times:            0.597787/16.63
Total time:              2.91806/80.51
[main] Time assemble (wall/proc) 0.682755/3.95
[main] Time solve (wall/proc) 0.192602/2.66
[main] Stop crit:        5.66688e-07
[main] 76%...
[main] Stop crit:        0.0461555
Ebkt times:              0.349295/9.44
Eval Ebkt times:         0.656395/17.86
PiPjPk times:            0.338153/9.3
Eval PiPjPk times:       0.135548/3.63
L2prod times:            0.601829/16.53
Total time:              2.94962/81.36
[main] Time assemble (wall/proc) 0.667316/3.98
[main] Time solve (wall/proc) 0.193985/2.57
[main] Stop crit:        5.28235e-07
[main] Stop crit:        0.0449887
Ebkt times:              0.349583/9.84
Eval Ebkt times:         0.659499/17.97
PiPjPk times:            0.333503/9.74
Eval PiPjPk times:       0.135345/3.91
L2prod times:            0.601724/16.7
Total time:              2.94564/81.88
[main] Time assemble (wall/proc) 0.665841/3.98
[main] Time solve (wall/proc) 0.191215/2.64
[main] Stop crit:        4.86122e-07
[main] Stop crit:        0.0439054
Ebkt times:              0.341361/9.18
Eval Ebkt times:         0.632705/17.29
PiPjPk times:            0.325322/8.74
Eval PiPjPk times:       0.131424/3.72
L2prod times:            0.592937/16.43
Total time:              2.86402/78.78
[main] Time assemble (wall/proc) 0.680803/3.91
[main] Time solve (wall/proc) 0.195394/2.74
[main] Stop crit:        4.42776e-07
[main] 90%...
[main] Stop crit:        0.0431256
Ebkt times:              0.34237/9.64
Eval Ebkt times:         0.639543/18.41
PiPjPk times:            0.326535/8.88
Eval PiPjPk times:       0.132166/3.71
L2prod times:            0.590111/15.63
Total time:              2.87516/79.99
[main] Time assemble (wall/proc) 0.698546/3.94
[main] Time solve (wall/proc) 0.194265/2.63
[main] Stop crit:        4.00398e-07
[main] Stop crit:        0.0427013
Ebkt times:              0.34429/9.04
Eval Ebkt times:         0.643151/18.97
PiPjPk times:            0.330559/9.16
Eval PiPjPk times:       0.133393/3.69
L2prod times:            0.594401/15.69
Total time:              2.89803/80.41
[main] Time assemble (wall/proc) 0.668702/3.93
[main] Time solve (wall/proc) 0.204316/2.83
[main] Stop crit:        3.61906e-07
[main] Time run (wall/proc) 35.5195/519.14
[main] Compute errors
[main] Electric field error = 0.0369945
[main] Potential error = 0.0435243
[main] Lambda = 0.866525
[main] Maximum residual = 1.87547e-15
[main] Maximum constraint difference = 5.16741
[main] Time norms (wall/proc) 0.0546425/1.53
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 816 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.030303
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.114135/2.86
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.11381/9.17
[main] Initial constraint norm: 4.52541
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.184338
Ebkt times:              0.68405/18.6
Eval Ebkt times:         1.4961/40.69
PiPjPk times:            0.650615/17.99
Eval PiPjPk times:       0.319289/8.71
L2prod times:            1.20347/33.2
Total time:              6.37887/172.94
[main] Time assemble (wall/proc) 1.43957/8.4
[main] Time solve (wall/proc) 0.46787/6.03
[main] Stop crit:        6.46703e-07
[main] Stop crit:        0.109075
Ebkt times:              0.684464/18.96
Eval Ebkt times:         1.47977/40.65
PiPjPk times:            0.657106/18.05
Eval PiPjPk times:       0.309135/8.48
L2prod times:            1.19684/32.68
Total time:              6.28824/171.91
[main] Time assemble (wall/proc) 1.35998/8.28
[main] Time solve (wall/proc) 0.412837/5.58
[main] Stop crit:        2.41463e-07
[main] Stop crit:        0.101447
Ebkt times:              0.694068/18.98
Eval Ebkt times:         1.5071/40.87
PiPjPk times:            0.658315/17.91
Eval PiPjPk times:       0.279964/8.08
L2prod times:            1.21019/33.75
Total time:              6.27675/172.47
[main] Time assemble (wall/proc) 1.34329/8.36
[main] Time solve (wall/proc) 0.406686/5.42
[main] Stop crit:        2.15592e-07
[main] Stop crit:        0.0634809
Ebkt times:              0.691592/19.07
Eval Ebkt times:         1.49728/41.95
PiPjPk times:            0.660678/18.61
Eval PiPjPk times:       0.28131/7.59
L2prod times:            1.21125/33.59
Total time:              6.2586/172.72
[main] Time assemble (wall/proc) 1.35857/8.36
[main] Time solve (wall/proc) 0.413053/5.51
[main] Stop crit:        1.49583e-07
[main] 12%...
[main] Stop crit:        0.0545977
Ebkt times:              0.707648/19.68
Eval Ebkt times:         1.59977/44.19
PiPjPk times:            0.66875/18.75
Eval PiPjPk times:       0.283671/8.45
L2prod times:            1.22173/34.46
Total time:              6.46434/179.43
[main] Time assemble (wall/proc) 1.36378/8.56
[main] Time solve (wall/proc) 0.408985/5.62
[main] Stop crit:        1.09335e-07
[main] Stop crit:        0.058766
Ebkt times:              0.69417/19.14
Eval Ebkt times:         1.47698/41.12
PiPjPk times:            0.656223/18.38
Eval PiPjPk times:       0.280713/8.08
L2prod times:            1.20412/32.91
Total time:              6.21375/171.56
[main] Time assemble (wall/proc) 1.39293/8.35
[main] Time solve (wall/proc) 0.443537/6.19
[main] Stop crit:        8.6136e-08
[main] Stop crit:        0.0625191
Ebkt times:              0.706229/19.66
Eval Ebkt times:         1.5545/42.98
PiPjPk times:            0.672354/18.79
Eval PiPjPk times:       0.284352/7.48
L2prod times:            1.22828/34.29
Total time:              6.4071/176.39
[main] Time assemble (wall/proc) 1.36022/8.5
[main] Time solve (wall/proc) 0.394919/5.35
[main] Stop crit:        7.82588e-08
[main] Stop crit:        0.0659657
Ebkt times:              0.694215/18.88
Eval Ebkt times:         1.49565/41.23
PiPjPk times:            0.664079/18.35
Eval PiPjPk times:       0.282276/8.02
L2prod times:            1.20735/33.49
Total time:              6.25441/172.82
[main] Time assemble (wall/proc) 1.37702/8.37
[main] Time solve (wall/proc) 0.406773/5.56
[main] Stop crit:        7.54455e-08
[main] 24%...
[main] Stop crit:        0.0680524
Ebkt times:              0.694949/19.2
Eval Ebkt times:         1.49418/41.39
PiPjPk times:            0.661617/18.63
Eval PiPjPk times:       0.281148/7.83
L2prod times:            1.20696/33.1
Total time:              6.24708/172.21
[main] Time assemble (wall/proc) 1.3588/8.36
[main] Time solve (wall/proc) 0.402013/5.52
[main] Stop crit:        7.32084e-08
[main] Stop crit:        0.067674
Ebkt times:              0.704909/19.82
Eval Ebkt times:         1.53989/42.65
PiPjPk times:            0.675624/18.07
Eval PiPjPk times:       0.288032/8.58
L2prod times:            1.22351/33.61
Total time:              6.39331/176.74
[main] Time assemble (wall/proc) 1.36085/8.49
[main] Time solve (wall/proc) 0.395987/5.36
[main] Stop crit:        7.08594e-08
[main] Stop crit:        0.0647775
Ebkt times:              0.704031/19.58
Eval Ebkt times:         1.56715/43.07
PiPjPk times:            0.672294/19.13
Eval PiPjPk times:       0.286556/8.08
L2prod times:            1.21702/33.64
Total time:              6.41473/177.17
[main] Time assemble (wall/proc) 1.3681/8.53
[main] Time solve (wall/proc) 0.407378/5.62
[main] Stop crit:        6.85977e-08
[main] Stop crit:        0.0599232
Ebkt times:              0.703227/19.16
Eval Ebkt times:         1.56495/42.95
PiPjPk times:            0.670115/18.6
Eval PiPjPk times:       0.284352/8.05
L2prod times:            1.22278/34.08
Total time:              6.41828/177.23
[main] Time assemble (wall/proc) 1.35191/8.53
[main] Time solve (wall/proc) 0.418166/5.7
[main] Stop crit:        6.66746e-08
[main] 36%...
[main] Stop crit:        0.0538909
Ebkt times:              0.703576/19.88
Eval Ebkt times:         1.5411/42.71
PiPjPk times:            0.66689/18.04
Eval PiPjPk times:       0.283497/8.42
L2prod times:            1.21436/33.45
Total time:              6.35578/175.78
[main] Time assemble (wall/proc) 1.35048/8.46
[main] Time solve (wall/proc) 0.401393/5.48
[main] Stop crit:        6.55562e-08
[main] Stop crit:        0.0475266
Ebkt times:              0.705212/19.19
Eval Ebkt times:         1.53723/42.59
PiPjPk times:            0.666147/18.4
Eval PiPjPk times:       0.283714/7.83
L2prod times:            1.22531/34.04
Total time:              6.36159/175.42
[main] Time assemble (wall/proc) 1.33958/8.44
[main] Time solve (wall/proc) 0.404242/5.55
[main] Stop crit:        6.59022e-08
[main] Stop crit:        0.0416672
Ebkt times:              0.697867/19.44
Eval Ebkt times:         1.50879/41.15
PiPjPk times:            0.662646/18.19
Eval PiPjPk times:       0.282269/8.17
L2prod times:            1.21317/33.57
Total time:              6.28259/172.65
[main] Time assemble (wall/proc) 1.34186/8.36
[main] Time solve (wall/proc) 0.402055/5.54
[main] Stop crit:        6.78231e-08
[main] Stop crit:        0.0370371
Ebkt times:              0.701017/19.48
Eval Ebkt times:         1.49844/40.61
PiPjPk times:            0.663153/18.47
Eval PiPjPk times:       0.281966/7.75
L2prod times:            1.21781/34.64
Total time:              6.28247/173.49
[main] Time assemble (wall/proc) 1.32558/8.35
[main] Time solve (wall/proc) 0.400593/5.52
[main] Stop crit:        7.05188e-08
[main] 48%...
[main] Stop crit:        0.0340721
Ebkt times:              0.708531/19.31
Eval Ebkt times:         1.58284/43.76
PiPjPk times:            0.667149/18.86
Eval PiPjPk times:       0.283198/7.66
L2prod times:            1.2148/34.03
Total time:              6.42055/177.83
[main] Time assemble (wall/proc) 1.35682/8.53
[main] Time solve (wall/proc) 0.441089/6.17
[main] Stop crit:        7.28614e-08
[main] Stop crit:        0.032743
Ebkt times:              0.704821/19.49
Eval Ebkt times:         1.54066/42.57
PiPjPk times:            0.675524/18.72
Eval PiPjPk times:       0.286919/7.99
L2prod times:            1.22727/33.46
Total time:              6.39585/176.21
[main] Time assemble (wall/proc) 1.35183/8.47
[main] Time solve (wall/proc) 0.412762/5.63
[main] Stop crit:        7.40634e-08
[main] Stop crit:        0.0325896
Ebkt times:              0.696144/19.54
Eval Ebkt times:         1.50904/40.79
PiPjPk times:            0.6667/18.4
Eval PiPjPk times:       0.283837/8.05
L2prod times:            1.21061/33.71
Total time:              6.30079/172.98
[main] Time assemble (wall/proc) 1.35131/8.38
[main] Time solve (wall/proc) 0.403704/5.56
[main] Stop crit:        7.38376e-08
[main] Stop crit:        0.0330055
Ebkt times:              0.701428/18.77
Eval Ebkt times:         1.53009/41.56
PiPjPk times:            0.672568/18.53
Eval PiPjPk times:       0.28379/8.29
L2prod times:            1.22242/34.23
Total time:              6.36284/175.46
[main] Time assemble (wall/proc) 1.35387/8.45
[main] Time solve (wall/proc) 0.400134/5.51
[main] Stop crit:        7.22436e-08
[main] 60%...
[main] Stop crit:        0.0335142
Ebkt times:              0.69723/19.88
Eval Ebkt times:         1.54096/41.69
PiPjPk times:            0.665369/18.67
Eval PiPjPk times:       0.282497/7.99
L2prod times:            1.21183/33.3
Total time:              6.33636/174.66
[main] Time assemble (wall/proc) 1.33667/8.4
[main] Time solve (wall/proc) 0.391075/5.31
[main] Stop crit:        6.95224e-08
[main] Stop crit:        0.0338657
Ebkt times:              0.709818/20.16
Eval Ebkt times:         1.54562/41.71
PiPjPk times:            0.678369/18.36
Eval PiPjPk times:       0.287044/7.9
L2prod times:            1.22102/33.67
Total time:              6.40754/176.81
[main] Time assemble (wall/proc) 1.34124/8.49
[main] Time solve (wall/proc) 0.399361/5.4
[main] Stop crit:        6.60093e-08
[main] Stop crit:        0.0340004
Ebkt times:              0.709242/19.2
Eval Ebkt times:         1.55765/42.32
PiPjPk times:            0.678349/19.42
Eval PiPjPk times:       0.286503/7.77
L2prod times:            1.23348/34.34
Total time:              6.43392/177.18
[main] Time assemble (wall/proc) 1.36242/8.54
[main] Time solve (wall/proc) 0.3944/5.41
[main] Stop crit:        6.20892e-08
[main] Stop crit:        0.0339676
Ebkt times:              0.70209/19.58
Eval Ebkt times:         1.54755/42.93
PiPjPk times:            0.665285/18.56
Eval PiPjPk times:       0.282493/7.75
L2prod times:            1.22078/33.73
Total time:              6.36683/175.91
[main] Time assemble (wall/proc) 1.33695/8.45
[main] Time solve (wall/proc) 0.432/5.98
[main] Stop crit:        5.81502e-08
[main] 72%...
[main] Stop crit:        0.0338458
Ebkt times:              0.705381/19.87
Eval Ebkt times:         1.58042/42.4
PiPjPk times:            0.668451/19.03
Eval PiPjPk times:       0.283651/7.49
L2prod times:            1.21673/34.53
Total time:              6.42368/177.5
[main] Time assemble (wall/proc) 1.35087/8.51
[main] Time solve (wall/proc) 0.39678/5.42
[main] Stop crit:        5.45266e-08
[main] Stop crit:        0.0336873
Ebkt times:              0.703777/19.97
Eval Ebkt times:         1.54801/42.71
PiPjPk times:            0.673506/18.36
Eval PiPjPk times:       0.287124/8
L2prod times:            1.22465/33.7
Total time:              6.39357/176.16
[main] Time assemble (wall/proc) 1.34066/8.47
[main] Time solve (wall/proc) 0.405597/5.47
[main] Stop crit:        5.14481e-08
[main] Stop crit:        0.0334942
Ebkt times:              0.697195/18.68
Eval Ebkt times:         1.49753/41.56
PiPjPk times:            0.664301/18.45
Eval PiPjPk times:       0.282175/7.72
L2prod times:            1.21469/33.45
Total time:              6.27169/172.71
[main] Time assemble (wall/proc) 1.37538/8.37
[main] Time solve (wall/proc) 0.398769/5.5
[main] Stop crit:        4.9009e-08
[main] Stop crit:        0.0332258
Ebkt times:              0.693549/19.15
Eval Ebkt times:         1.5052/41.17
PiPjPk times:            0.664221/18.44
Eval PiPjPk times:       0.283493/7.81
L2prod times:            1.21865/33.59
Total time:              6.29184/173.59
[main] Time assemble (wall/proc) 1.36837/8.4
[main] Time solve (wall/proc) 0.403167/5.58
[main] Stop crit:        4.71703e-08
[main] 84%...
[main] Stop crit:        0.0328242
Ebkt times:              0.700178/19.8
Eval Ebkt times:         1.53098/41.53
PiPjPk times:            0.670006/18.48
Eval PiPjPk times:       0.284298/8.03
L2prod times:            1.22602/34.49
Total time:              6.35934/175.14
[main] Time assemble (wall/proc) 1.33532/8.41
[main] Time solve (wall/proc) 0.395579/5.37
[main] Stop crit:        4.5797e-08
[main] Stop crit:        0.0322434
Ebkt times:              0.69645/19.28
Eval Ebkt times:         1.51597/41.84
PiPjPk times:            0.664616/17.87
Eval PiPjPk times:       0.283613/8.31
L2prod times:            1.21166/33.16
Total time:              6.30256/172.87
[main] Time assemble (wall/proc) 1.3397/8.37
[main] Time solve (wall/proc) 0.395212/5.4
[main] Stop crit:        4.47152e-08
[main] Stop crit:        0.0314695
Ebkt times:              0.687275/19.19
Eval Ebkt times:         1.48096/40.73
PiPjPk times:            0.661175/18.37
Eval PiPjPk times:       0.282139/8.08
L2prod times:            1.21105/33.18
Total time:              6.22303/171.64
[main] Time assemble (wall/proc) 1.33102/8.3
[main] Time solve (wall/proc) 0.39629/5.41
[main] Stop crit:        4.37676e-08
[main] Stop crit:        0.0305282
Ebkt times:              0.689513/18.69
Eval Ebkt times:         1.49654/41.18
PiPjPk times:            0.656836/18.12
Eval PiPjPk times:       0.279705/8.07
L2prod times:            1.20485/33.47
Total time:              6.23621/171.32
[main] Time assemble (wall/proc) 1.33299/8.3
[main] Time solve (wall/proc) 0.407011/5.61
[main] Stop crit:        4.28506e-08
[main] 96%...
[main] Stop crit:        0.0294797
Ebkt times:              0.695683/19.04
Eval Ebkt times:         1.5092/42.04
PiPjPk times:            0.669394/18.83
Eval PiPjPk times:       0.28956/8.48
L2prod times:            1.20514/32.85
Total time:              6.30048/173.94
[main] Time assemble (wall/proc) 1.35071/8.37
[main] Time solve (wall/proc) 0.391084/5.23
[main] Stop crit:        4.19303e-08
[main] Time run (wall/proc) 98.2818/1367.73
[main] Compute errors
[main] Electric field error = 0.0330384
[main] Potential error = 0.0240938
[main] Lambda = 0.4519
[main] Maximum residual = 1.71717e-15
[main] Maximum constraint difference = 5.76386
[main] Time norms (wall/proc) 0.0614048/1.56
[main] Mesh diameter 0.39203
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0192308
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.193911/4.91
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 4.13315/16.78
[main] Initial constraint norm: 4.84201
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0718633
Ebkt times:              1.32643/38.14
Eval Ebkt times:         3.62675/97.99
PiPjPk times:            1.22863/33.72
Eval PiPjPk times:       0.578861/15.73
L2prod times:            2.2936/63.38
Total time:              13.8419/375.42
[main] Time assemble (wall/proc) 2.80163/17.55
[main] Time solve (wall/proc) 1.14658/17.19
[main] Stop crit:        7.79477e-08
[main] Stop crit:        0.0406796
Ebkt times:              1.27031/34.47
Eval Ebkt times:         3.45952/92.38
PiPjPk times:            1.19036/32.04
Eval PiPjPk times:       0.575396/15.03
L2prod times:            2.215/59.59
Total time:              13.4467/355.22
[main] Time assemble (wall/proc) 2.77256/16.96
[main] Time solve (wall/proc) 1.09496/16.32
[main] Stop crit:        2.38085e-08
[main] Stop crit:        0.0457506
Ebkt times:              1.31298/37.57
Eval Ebkt times:         3.83308/105.78
PiPjPk times:            1.26088/34.29
Eval PiPjPk times:       0.583861/17.18
L2prod times:            2.30282/62.81
Total time:              13.8114/379.07
[main] Time assemble (wall/proc) 2.75396/17.85
[main] Time solve (wall/proc) 1.06329/15.79
[main] Stop crit:        2.97771e-08
[main] Stop crit:        0.0341423
Ebkt times:              1.33605/37.73
Eval Ebkt times:         3.81278/105.99
PiPjPk times:            1.25953/34.91
Eval PiPjPk times:       0.577825/16.78
L2prod times:            2.33144/64.48
Total time:              13.8062/382.13
[main] Time assemble (wall/proc) 2.69206/17.81
[main] Time solve (wall/proc) 1.08454/16.21
[main] Stop crit:        2.06156e-08
[main] Stop crit:        0.0281066
Ebkt times:              1.31834/36.77
Eval Ebkt times:         3.8201/106.53
PiPjPk times:            1.2456/34.86
Eval PiPjPk times:       0.575405/15.92
L2prod times:            2.31168/63.3
Total time:              13.7561/379.43
[main] Time assemble (wall/proc) 2.70388/17.76
[main] Time solve (wall/proc) 1.12274/16.25
[main] Stop crit:        1.58318e-08
[main] Stop crit:        0.0295769
Ebkt times:              1.32297/38.07
Eval Ebkt times:         4.06714/114.3
PiPjPk times:            1.2442/34.76
Eval PiPjPk times:       0.566983/16.08
L2prod times:            2.29295/62.79
Total time:              14.1088/390.08
[main] Time assemble (wall/proc) 2.70378/18.12
[main] Time solve (wall/proc) 1.06673/15.99
[main] Stop crit:        1.34289e-08
[main] 11%...
[main] Stop crit:        0.0310547
Ebkt times:              1.34738/38.31
Eval Ebkt times:         4.0411/113.13
PiPjPk times:            1.2528/34.72
Eval PiPjPk times:       0.571598/16.12
L2prod times:            2.31251/63.73
Total time:              14.1614/390.36
[main] Time assemble (wall/proc) 2.73748/18.16
[main] Time solve (wall/proc) 1.07541/16.04
[main] Stop crit:        1.1002e-08
[main] Stop crit:        0.0320822
Ebkt times:              1.34633/37.86
Eval Ebkt times:         3.72999/102.66
PiPjPk times:            1.2622/34.34
Eval PiPjPk times:       0.579567/16.63
L2prod times:            2.32124/63.52
Total time:              13.7264/376.83
[main] Time assemble (wall/proc) 2.68578/17.76
[main] Time solve (wall/proc) 1.06806/15.89
[main] Stop crit:        9.57867e-09
[main] Stop crit:        0.0336579
Ebkt times:              1.31629/37.07
Eval Ebkt times:         3.71368/102.58
PiPjPk times:            1.25601/35.1
Eval PiPjPk times:       0.598264/16.17
L2prod times:            2.3109/63.41
Total time:              13.6912/376.01
[main] Time assemble (wall/proc) 2.72006/17.69
[main] Time solve (wall/proc) 1.09438/16.33
[main] Stop crit:        8.82933e-09
[main] Stop crit:        0.0354041
Ebkt times:              1.31992/37.3
Eval Ebkt times:         3.72666/101.7
PiPjPk times:            1.25226/34.49
Eval PiPjPk times:       0.581442/16.17
L2prod times:            2.3297/64.48
Total time:              13.6521/373.86
[main] Time assemble (wall/proc) 2.70969/17.65
[main] Time solve (wall/proc) 1.08786/16.22
[main] Stop crit:        8.09243e-09
[main] Stop crit:        0.0366413
Ebkt times:              1.3434/39.2
Eval Ebkt times:         4.16476/114.91
PiPjPk times:            1.25074/34.16
Eval PiPjPk times:       0.577058/16.62
L2prod times:            2.30711/64.44
Total time:              14.3154/393.95
[main] Time assemble (wall/proc) 2.7686/18.38
[main] Time solve (wall/proc) 1.09238/16.28
[main] Stop crit:        7.53904e-09
[main] 21%...
[main] Stop crit:        0.0370638
Ebkt times:              1.32716/36.77
Eval Ebkt times:         3.96619/111.16
PiPjPk times:            1.25404/34.46
Eval PiPjPk times:       0.581031/16.03
L2prod times:            2.31415/62.47
Total time:              14.0167/384.89
[main] Time assemble (wall/proc) 2.73934/18.05
[main] Time solve (wall/proc) 1.08182/16.02
[main] Stop crit:        7.321e-09
[main] Stop crit:        0.0366354
Ebkt times:              1.31993/36.68
Eval Ebkt times:         3.69946/102.73
PiPjPk times:            1.25587/34.28
Eval PiPjPk times:       0.587753/16.86
L2prod times:            2.29954/63.67
Total time:              13.6302/375.16
[main] Time assemble (wall/proc) 2.68167/17.61
[main] Time solve (wall/proc) 1.06135/15.6
[main] Stop crit:        7.25063e-09
[main] Stop crit:        0.0354369
Ebkt times:              1.3034/36.94
Eval Ebkt times:         3.6933/101.22
PiPjPk times:            1.23838/34.18
Eval PiPjPk times:       0.577103/16.36
L2prod times:            2.29529/64.21
Total time:              13.5537/373.97
[main] Time assemble (wall/proc) 2.69208/17.54
[main] Time solve (wall/proc) 1.08106/16.2
[main] Stop crit:        7.13207e-09
[main] Stop crit:        0.0336156
Ebkt times:              1.36754/39.42
Eval Ebkt times:         4.33584/122.13
PiPjPk times:            1.25669/34.87
Eval PiPjPk times:       0.56962/17.32
L2prod times:            2.32258/63.91
Total time:              14.6199/404.77
[main] Time assemble (wall/proc) 2.72111/18.66
[main] Time solve (wall/proc) 1.07573/16.05
[main] Stop crit:        6.92871e-09
[main] Stop crit:        0.0313667
Ebkt times:              1.33521/37.44
Eval Ebkt times:         4.0063/110.72
PiPjPk times:            1.24913/34.3
Eval PiPjPk times:       0.570663/16.88
L2prod times:            2.31889/63.75
Total time:              14.033/387.08
[main] Time assemble (wall/proc) 2.73298/18.08
[main] Time solve (wall/proc) 1.07755/16.11
[main] Stop crit:        6.71349e-09
[main] Stop crit:        0.0289144
Ebkt times:              1.34142/38.03
Eval Ebkt times:         3.88074/107.34
PiPjPk times:            1.26029/34.29
Eval PiPjPk times:       0.577481/16.34
L2prod times:            2.31015/64.02
Total time:              13.8837/382.6
[main] Time assemble (wall/proc) 2.70871/17.95
[main] Time solve (wall/proc) 1.11116/16.04
[main] Stop crit:        6.57856e-09
[main] 32%...
[main] Stop crit:        0.0264892
Ebkt times:              1.34068/38.69
Eval Ebkt times:         4.25631/120.28
PiPjPk times:            1.2558/34.22
Eval PiPjPk times:       0.572554/17.29
L2prod times:            2.30361/62.13
Total time:              14.4325/399.64
[main] Time assemble (wall/proc) 2.71021/18.44
[main] Time solve (wall/proc) 1.07979/16.1
[main] Stop crit:        6.5688e-09
[main] Stop crit:        0.0243041
Ebkt times:              1.36231/37.77
Eval Ebkt times:         3.94944/110.41
PiPjPk times:            1.25172/35.47
Eval PiPjPk times:       0.56996/16.03
L2prod times:            2.3185/65.56
Total time:              13.9835/386.29
[main] Time assemble (wall/proc) 2.73955/18.1
[main] Time solve (wall/proc) 1.0621/15.74
[main] Stop crit:        6.66799e-09
[main] Stop crit:        0.022528
Ebkt times:              1.34187/37.45
Eval Ebkt times:         3.97812/109.36
PiPjPk times:            1.25445/34.4
Eval PiPjPk times:       0.574642/16.07
L2prod times:            2.33031/65.12
Total time:              14.0568/387.09
[main] Time assemble (wall/proc) 2.76672/18.14
[main] Time solve (wall/proc) 1.07209/15.95
[main] Stop crit:        6.82925e-09
[main] Stop crit:        0.0212579
Ebkt times:              1.34516/38.3
Eval Ebkt times:         4.05999/112.87
PiPjPk times:            1.24727/35.29
Eval PiPjPk times:       0.571346/16.33
L2prod times:            2.33114/63.84
Total time:              14.155/390.94
[main] Time assemble (wall/proc) 2.72113/18.2
[main] Time solve (wall/proc) 1.07597/16.2
[main] Stop crit:        7.007e-09
[main] Stop crit:        0.0205006
Ebkt times:              1.32668/37.85
Eval Ebkt times:         3.77113/103.75
PiPjPk times:            1.25737/34.89
Eval PiPjPk times:       0.588419/16.17
L2prod times:            2.28959/63.05
Total time:              13.7444/378.25
[main] Time assemble (wall/proc) 2.6933/17.75
[main] Time solve (wall/proc) 1.06906/15.85
[main] Stop crit:        7.16732e-09
[main] 42%...
[main] Stop crit:        0.0201806
Ebkt times:              1.34401/38.42
Eval Ebkt times:         3.99906/109.4
PiPjPk times:            1.25834/34.79
Eval PiPjPk times:       0.580592/16.89
L2prod times:            2.31946/64.99
Total time:              14.0934/387.17
[main] Time assemble (wall/proc) 2.7439/18.13
[main] Time solve (wall/proc) 1.11043/16.26
[main] Stop crit:        7.28536e-09
[main] Stop crit:        0.0201741
Ebkt times:              1.32994/37.83
Eval Ebkt times:         3.6847/102.56
PiPjPk times:            1.26068/34.59
Eval PiPjPk times:       0.58728/16.89
L2prod times:            2.34551/64.37
Total time:              13.7317/378.98
[main] Time assemble (wall/proc) 2.69973/17.75
[main] Time solve (wall/proc) 1.12574/16.29
[main] Stop crit:        7.34247e-09
[main] Stop crit:        0.0203528
Ebkt times:              1.35662/39.04
Eval Ebkt times:         4.06268/112.92
PiPjPk times:            1.25688/34.94
Eval PiPjPk times:       0.578691/17.55
L2prod times:            2.32164/64.93
Total time:              14.1821/391.07
[main] Time assemble (wall/proc) 2.71489/18.21
[main] Time solve (wall/proc) 1.07274/16.13
[main] Stop crit:        7.32663e-09
[main] Stop crit:        0.020615
Ebkt times:              1.35201/39.13
Eval Ebkt times:         4.15973/115.85
PiPjPk times:            1.26095/34.85
Eval PiPjPk times:       0.580632/17.75
L2prod times:            2.32242/64.03
Total time:              14.3764/395.87
[main] Time assemble (wall/proc) 2.72677/18.4
[main] Time solve (wall/proc) 1.08264/16.14
[main] Stop crit:        7.23478e-09
[main] Stop crit:        0.0208974
Ebkt times:              1.35328/38.58
Eval Ebkt times:         3.98261/109.92
PiPjPk times:            1.2676/34.18
Eval PiPjPk times:       0.579071/17.33
L2prod times:            2.31649/63.53
Total time:              14.1168/387.57
[main] Time assemble (wall/proc) 2.73268/18.12
[main] Time solve (wall/proc) 1.07782/16.09
[main] Stop crit:        7.07398e-09
[main] Stop crit:        0.0211723
Ebkt times:              1.32501/37.43
Eval Ebkt times:         3.66392/101.83
PiPjPk times:            1.24854/34.74
Eval PiPjPk times:       0.580516/15.59
L2prod times:            2.29719/63.38
Total time:              13.5429/373.6
[main] Time assemble (wall/proc) 2.74003/17.62
[main] Time solve (wall/proc) 1.09449/16.06
[main] Stop crit:        6.86006e-09
[main] 53%...
[main] Stop crit:        0.0214361
Ebkt times:              1.31177/37.6
Eval Ebkt times:         3.7364/102.87
PiPjPk times:            1.25112/34.23
Eval PiPjPk times:       0.591975/16.51
L2prod times:            2.28321/63.9
Total time:              13.6525/376.72
[main] Time assemble (wall/proc) 2.73456/17.69
[main] Time solve (wall/proc) 1.0862/16.33
[main] Stop crit:        6.61435e-09
[main] Stop crit:        0.0216972
Ebkt times:              1.31747/36.81
Eval Ebkt times:         3.79546/105.47
PiPjPk times:            1.243/34.36
Eval PiPjPk times:       0.575839/16.15
L2prod times:            2.29332/62.68
Total time:              13.7012/377.08
[main] Time assemble (wall/proc) 2.73114/17.7
[main] Time solve (wall/proc) 1.12918/16.29
[main] Stop crit:        6.35977e-09
[main] Stop crit:        0.021964
Ebkt times:              1.35198/37.88
Eval Ebkt times:         3.89311/108.85
PiPjPk times:            1.27626/34.95
Eval PiPjPk times:       0.586182/16.85
L2prod times:            2.33681/64.02
Total time:              14.0144/385.34
[main] Time assemble (wall/proc) 2.72546/18.03
[main] Time solve (wall/proc) 1.08651/16.23
[main] Stop crit:        6.11762e-09
[main] Stop crit:        0.0222372
Ebkt times:              1.33677/38.52
Eval Ebkt times:         3.80663/104.18
PiPjPk times:            1.24439/34.84
Eval PiPjPk times:       0.572207/16.07
L2prod times:            2.3236/64.47
Total time:              13.7861/377.91
[main] Time assemble (wall/proc) 2.6689/17.74
[main] Time solve (wall/proc) 1.10179/16.25
[main] Stop crit:        5.90521e-09
[main] Stop crit:        0.0225065
Ebkt times:              1.29463/36.99
Eval Ebkt times:         3.64514/100.42
PiPjPk times:            1.24082/33.96
Eval PiPjPk times:       0.580199/15.83
L2prod times:            2.30863/63.51
Total time:              13.4342/368.97
[main] Time assemble (wall/proc) 2.70283/17.48
[main] Time solve (wall/proc) 1.14027/16.52
[main] Stop crit:        5.73405e-09
[main] 63%...
[main] Stop crit:        0.0227511
Ebkt times:              1.35702/39
Eval Ebkt times:         4.18297/116.88
PiPjPk times:            1.27054/34.74
Eval PiPjPk times:       0.577179/17.19
L2prod times:            2.3402/64.05
Total time:              14.4328/397.24
[main] Time assemble (wall/proc) 2.72808/18.45
[main] Time solve (wall/proc) 1.09428/16.12
[main] Stop crit:        5.60884e-09
[main] Stop crit:        0.0229443
Ebkt times:              1.32874/37.96
Eval Ebkt times:         3.72344/103.37
PiPjPk times:            1.2537/35.58
Eval PiPjPk times:       0.579977/16.61
L2prod times:            2.31813/63.26
Total time:              13.6575/375.73
[main] Time assemble (wall/proc) 2.69567/17.66
[main] Time solve (wall/proc) 1.12644/16.31
[main] Stop crit:        5.52725e-09
[main] Stop crit:        0.0230578
Ebkt times:              1.30724/36.93
Eval Ebkt times:         3.70167/102.57
PiPjPk times:            1.2532/34.52
Eval PiPjPk times:       0.590971/17.41
L2prod times:            2.29624/63.11
Total time:              13.6513/376.4
[main] Time assemble (wall/proc) 2.68493/17.61
[main] Time solve (wall/proc) 1.06537/15.93
[main] Stop crit:        5.48115e-09
[main] Stop crit:        0.0230675
Ebkt times:              1.31408/37.28
Eval Ebkt times:         3.7489/103.48
PiPjPk times:            1.2545/35.06
Eval PiPjPk times:       0.586981/16.05
L2prod times:            2.31472/62.92
Total time:              13.7494/377.77
[main] Time assemble (wall/proc) 2.72505/17.78
[main] Time solve (wall/proc) 1.07965/16.11
[main] Stop crit:        5.45891e-09
[main] Stop crit:        0.0229571
Ebkt times:              1.3238/36.98
Eval Ebkt times:         3.76236/104.59
PiPjPk times:            1.25695/34.67
Eval PiPjPk times:       0.587447/16.27
L2prod times:            2.30872/63.05
Total time:              13.7337/376.25
[main] Time assemble (wall/proc) 2.72736/17.73
[main] Time solve (wall/proc) 1.05847/15.57
[main] Stop crit:        5.44821e-09
[main] 73%...
[main] Stop crit:        0.0227204
Ebkt times:              1.31807/38.19
Eval Ebkt times:         3.94363/109.2
PiPjPk times:            1.26065/35.09
Eval PiPjPk times:       0.573721/16.35
L2prod times:            2.30113/63.66
Total time:              13.966/384.35
[main] Time assemble (wall/proc) 2.71641/17.97
[main] Time solve (wall/proc) 1.07632/16.02
[main] Stop crit:        5.43853e-09
[main] Stop crit:        0.0223621
Ebkt times:              1.32233/38.53
Eval Ebkt times:         3.87634/107.11
PiPjPk times:            1.26251/35.07
Eval PiPjPk times:       0.587363/16.8
L2prod times:            2.31963/63.52
Total time:              13.9614/382.61
[main] Time assemble (wall/proc) 2.72915/17.95
[main] Time solve (wall/proc) 1.09531/16.07
[main] Stop crit:        5.42267e-09
[main] Stop crit:        0.021897
Ebkt times:              1.3052/37.35
Eval Ebkt times:         3.72099/102.04
PiPjPk times:            1.24687/35.17
Eval PiPjPk times:       0.578376/15.91
L2prod times:            2.31359/63.97
Total time:              13.6405/374.03
[main] Time assemble (wall/proc) 2.68598/17.62
[main] Time solve (wall/proc) 1.0683/15.81
[main] Stop crit:        5.39727e-09
[main] Stop crit:        0.021348
Ebkt times:              1.3058/36.73
Eval Ebkt times:         3.69384/101.73
PiPjPk times:            1.24381/33.94
Eval PiPjPk times:       0.580019/16.83
L2prod times:            2.28589/62.87
Total time:              13.534/371.9
[main] Time assemble (wall/proc) 2.73107/17.59
[main] Time solve (wall/proc) 1.11945/16.33
[main] Stop crit:        5.36247e-09
[main] Stop crit:        0.0207443
Ebkt times:              1.34466/37.9
Eval Ebkt times:         3.97055/109.06
PiPjPk times:            1.25725/34.77
Eval PiPjPk times:       0.579816/16.24
L2prod times:            2.33158/64.68
Total time:              14.0951/387.02
[main] Time assemble (wall/proc) 2.73959/18.11
[main] Time solve (wall/proc) 1.07146/15.93
[main] Stop crit:        5.32074e-09
[main] Stop crit:        0.0201178
Ebkt times:              1.33019/38.4
Eval Ebkt times:         3.92566/106.91
PiPjPk times:            1.25065/34.12
Eval PiPjPk times:       0.579245/16.46
L2prod times:            2.31084/64.15
Total time:              13.967/382.32
[main] Time assemble (wall/proc) 2.74344/18.01
[main] Time solve (wall/proc) 1.07473/15.99
[main] Stop crit:        5.2756e-09
[main] 84%...
[main] Stop crit:        0.0195005
Ebkt times:              1.31782/37.58
Eval Ebkt times:         3.89449/108.42
PiPjPk times:            1.24788/34.55
Eval PiPjPk times:       0.577408/16.71
L2prod times:            2.29894/61.89
Total time:              13.8834/382.45
[main] Time assemble (wall/proc) 2.72082/17.93
[main] Time solve (wall/proc) 1.08213/16.2
[main] Stop crit:        5.2302e-09
[main] Stop crit:        0.0189209
Ebkt times:              1.3241/37.34
Eval Ebkt times:         3.84247/105.39
PiPjPk times:            1.25205/34.53
Eval PiPjPk times:       0.581521/16.51
L2prod times:            2.30442/63.54
Total time:              13.8096/378.74
[main] Time assemble (wall/proc) 2.71783/17.85
[main] Time solve (wall/proc) 1.07447/16.05
[main] Stop crit:        5.18643e-09
[main] Stop crit:        0.0184017
Ebkt times:              1.31842/37.7
Eval Ebkt times:         3.68936/101.42
PiPjPk times:            1.24725/34.31
Eval PiPjPk times:       0.581829/16.7
L2prod times:            2.29212/63.17
Total time:              13.5803/371.64
[main] Time assemble (wall/proc) 2.72019/17.53
[main] Time solve (wall/proc) 1.0464/15.87
[main] Stop crit:        5.14467e-09
[main] Stop crit:        0.0179573
Ebkt times:              1.33555/37.75
Eval Ebkt times:         3.84003/106.89
PiPjPk times:            1.25026/35.1
Eval PiPjPk times:       0.578974/16.08
L2prod times:            2.32331/63.69
Total time:              13.8409/381.7
[main] Time assemble (wall/proc) 2.71459/17.88
[main] Time solve (wall/proc) 1.05515/16.08
[main] Stop crit:        5.10405e-09
[main] Stop crit:        0.0175937
Ebkt times:              1.32235/37.08
Eval Ebkt times:         3.73723/103.96
PiPjPk times:            1.25355/34.74
Eval PiPjPk times:       0.581979/16.45
L2prod times:            2.30872/63.81
Total time:              13.6758/377.2
[main] Time assemble (wall/proc) 2.70286/17.7
[main] Time solve (wall/proc) 1.0293/15.54
[main] Stop crit:        5.0631e-09
[main] 94%...
[main] Stop crit:        0.0173087
Ebkt times:              1.32011/37.49
Eval Ebkt times:         4.02953/111.24
PiPjPk times:            1.25427/34.17
Eval PiPjPk times:       0.586494/16.95
L2prod times:            2.29281/63.87
Total time:              14.1286/388.34
[main] Time assemble (wall/proc) 2.75656/18.17
[main] Time solve (wall/proc) 1.05831/15.85
[main] Stop crit:        5.02041e-09
[main] Stop crit:        0.0170933
Ebkt times:              1.34555/38.58
Eval Ebkt times:         3.91471/108.24
PiPjPk times:            1.25579/34.71
Eval PiPjPk times:       0.575965/16.61
L2prod times:            2.31378/64
Total time:              13.9353/383.3
[main] Time assemble (wall/proc) 2.73333/17.99
[main] Time solve (wall/proc) 1.04216/15.8
[main] Stop crit:        4.97512e-09
[main] Stop crit:        0.016935
Ebkt times:              1.36027/39.38
Eval Ebkt times:         4.24672/119.34
PiPjPk times:            1.25832/34.34
Eval PiPjPk times:       0.571035/16.63
L2prod times:            2.32009/64.77
Total time:              14.4535/401.36
[main] Time assemble (wall/proc) 2.72101/18.49
[main] Time solve (wall/proc) 1.07608/16.29
[main] Stop crit:        4.92714e-09
[main] Time run (wall/proc) 324.351/4479.07
[main] Compute errors
[main] Electric field error = 0.019351
[main] Potential error = 0.0112424
[main] Lambda = 0.223902
[main] Maximum residual = 1.48177e-15
[main] Maximum constraint difference = 6.20126
[main] Time norms (wall/proc) 0.100112/2.67
[main] Mesh diameter 0.313068
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 2925 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0131579
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.349329/9.21
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 8.21452/34.09
[main] Initial constraint norm: 5.47353
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.047531
Ebkt times:              2.63302/79.24
Eval Ebkt times:         14.4808/390.46
PiPjPk times:            2.412/67
Eval PiPjPk times:       1.33388/37.75
L2prod times:            4.59737/127.8
Total time:              38.9246/1061.39
[main] Time assemble (wall/proc) 6.23949/46.74
[main] Time solve (wall/proc) 2.75465/42.27
[main] Stop crit:        1.54339e-08
[main] Stop crit:        0.0233327
Ebkt times:              2.61113/77.74
Eval Ebkt times:         13.5037/368.05
PiPjPk times:            2.43211/68.86
Eval PiPjPk times:       1.38186/36.75
L2prod times:            4.60275/127.73
Total time:              37.7804/1034.74
[main] Time assemble (wall/proc) 6.25805/45.93
[main] Time solve (wall/proc) 2.80205/41.79
[main] Stop crit:        4.95961e-09
[main] Stop crit:        0.027855
Ebkt times:              2.674/85.06
Eval Ebkt times:         14.7756/400.28
PiPjPk times:            2.43791/67.42
Eval PiPjPk times:       1.33556/38.24
L2prod times:            4.5196/133.34
Total time:              39.8078/1097.25
[main] Time assemble (wall/proc) 6.22695/48.19
[main] Time solve (wall/proc) 2.7803/41.98
[main] Stop crit:        8.152e-09
[main] Stop crit:        0.0237591
Ebkt times:              2.68294/84.4
Eval Ebkt times:         15.2561/414.45
PiPjPk times:            2.43581/65.62
Eval PiPjPk times:       1.32285/36.89
L2prod times:            4.49915/134.56
Total time:              40.47/1116.34
[main] Time assemble (wall/proc) 6.31203/48.8
[main] Time solve (wall/proc) 2.81058/42.59
[main] Stop crit:        5.94114e-09
[main] Stop crit:        0.0197837
Ebkt times:              2.63564/80.45
Eval Ebkt times:         14.1921/385.75
PiPjPk times:            2.50717/67.63
Eval PiPjPk times:       1.47226/41.37
L2prod times:            4.62455/129.26
Total time:              39.3938/1073.42
[main] Time assemble (wall/proc) 6.24092/47.59
[main] Time solve (wall/proc) 2.76992/41.88
[main] Stop crit:        3.46751e-09
[main] Stop crit:        0.0193103
Ebkt times:              2.72145/86.98
Eval Ebkt times:         15.6507/428.11
PiPjPk times:            2.47439/68.41
Eval PiPjPk times:       1.31087/36.64
L2prod times:            4.52808/133.76
Total time:              41.2322/1134.12
[main] Time assemble (wall/proc) 6.36797/49.71
[main] Time solve (wall/proc) 2.75812/42.07
[main] Stop crit:        2.65601e-09
[main] Stop crit:        0.0198369
Ebkt times:              2.63947/84.35
Eval Ebkt times:         14.7875/404.55
PiPjPk times:            2.45186/67.89
Eval PiPjPk times:       1.3571/39.77
L2prod times:            4.55234/128.44
Total time:              40.0738/1101.61
[main] Time assemble (wall/proc) 6.26091/48.42
[main] Time solve (wall/proc) 2.72377/41.36
[main] Stop crit:        2.40207e-09
[main] Stop crit:        0.0199303
Ebkt times:              2.66804/85.37
Eval Ebkt times:         14.2041/386.35
PiPjPk times:            2.49894/69.02
Eval PiPjPk times:       1.43926/42.38
L2prod times:            4.62483/130.99
Total time:              39.5978/1088.55
[main] Time assemble (wall/proc) 6.24446/47.88
[main] Time solve (wall/proc) 2.69753/40.76
[main] Stop crit:        2.10798e-09
[main] 10%...
[main] Stop crit:        0.0200868
Ebkt times:              2.68253/79.88
Eval Ebkt times:         13.741/375.52
PiPjPk times:            2.47607/67.63
Eval PiPjPk times:       1.41648/39.73
L2prod times:            4.64429/132.47
Total time:              38.6413/1059.82
[main] Time assemble (wall/proc) 6.19425/47.05
[main] Time solve (wall/proc) 2.78799/42.38
[main] Stop crit:        1.82082e-09
[main] Stop crit:        0.0206448
Ebkt times:              2.6729/85.09
Eval Ebkt times:         15.0615/411.84
PiPjPk times:            2.46303/67.56
Eval PiPjPk times:       1.36916/39.54
L2prod times:            4.52531/132.97
Total time:              40.4391/1114.66
[main] Time assemble (wall/proc) 6.36092/48.87
[main] Time solve (wall/proc) 2.73598/41.63
[main] Stop crit:        1.60747e-09
[main] Stop crit:        0.0213461
Ebkt times:              2.67632/86.72
Eval Ebkt times:         14.7471/402.03
PiPjPk times:            2.44829/69.06
Eval PiPjPk times:       1.34495/38.53
L2prod times:            4.5143/130.39
Total time:              39.8237/1094.32
[main] Time assemble (wall/proc) 6.23198/48.1
[main] Time solve (wall/proc) 2.75389/41.99
[main] Stop crit:        1.46512e-09
[main] Stop crit:        0.0219067
Ebkt times:              2.67525/88.1
Eval Ebkt times:         15.2903/416.21
PiPjPk times:            2.43413/66.02
Eval PiPjPk times:       1.32189/36.65
L2prod times:            4.49966/130.58
Total time:              40.4667/1103.51
[main] Time assemble (wall/proc) 6.40702/48.72
[main] Time solve (wall/proc) 2.74747/41.91
[main] Stop crit:        1.37107e-09
[main] Stop crit:        0.0222396
Ebkt times:              2.7689/93.28
Eval Ebkt times:         15.8264/431.77
PiPjPk times:            2.43715/69.95
Eval PiPjPk times:       1.27942/39.76
L2prod times:            4.49297/133.4
Total time:              41.3964/1146.04
[main] Time assemble (wall/proc) 6.35218/49.91
[main] Time solve (wall/proc) 2.7895/42.22
[main] Stop crit:        1.31113e-09
[main] Stop crit:        0.0223428
Ebkt times:              2.69879/86.35
Eval Ebkt times:         14.5338/399.84
PiPjPk times:            2.45563/68.7
Eval PiPjPk times:       1.371/38.22
L2prod times:            4.54737/130.53
Total time:              39.6664/1093.81
[main] Time assemble (wall/proc) 6.29358/48.2
[main] Time solve (wall/proc) 2.7914/42.16
[main] Stop crit:        1.27095e-09
[main] Stop crit:        0.0222125
Ebkt times:              2.6842/85.68
Eval Ebkt times:         14.7416/404.04
PiPjPk times:            2.43761/67.46
Eval PiPjPk times:       1.32958/39.01
L2prod times:            4.52556/129.57
Total time:              39.7917/1091.36
[main] Time assemble (wall/proc) 6.19831/48.07
[main] Time solve (wall/proc) 2.7532/41.96
[main] Stop crit:        1.23363e-09
[main] Stop crit:        0.021845
Ebkt times:              2.65829/90.38
Eval Ebkt times:         14.9123/407.05
PiPjPk times:            2.46682/70.23
Eval PiPjPk times:       1.35064/41.86
L2prod times:            4.5911/129.51
Total time:              40.3648/1117.27
[main] Time assemble (wall/proc) 6.26498/48.79
[main] Time solve (wall/proc) 2.74027/41.98
[main] Stop crit:        1.18911e-09
[main] 21%...
[main] Stop crit:        0.0212558
Ebkt times:              2.70408/92.2
Eval Ebkt times:         16.2986/442.99
PiPjPk times:            2.42309/67.15
Eval PiPjPk times:       1.2714/36.79
L2prod times:            4.46718/132.68
Total time:              41.8664/1154.65
[main] Time assemble (wall/proc) 6.28126/49.95
[main] Time solve (wall/proc) 2.77458/42.08
[main] Stop crit:        1.13873e-09
[main] Stop crit:        0.0204824
Ebkt times:              2.70655/92.49
Eval Ebkt times:         15.5022/420.94
PiPjPk times:            2.45396/71
Eval PiPjPk times:       1.31175/36.73
L2prod times:            4.54786/130.01
Total time:              41.098/1125.45
[main] Time assemble (wall/proc) 6.28321/49.53
[main] Time solve (wall/proc) 2.72792/41.54
[main] Stop crit:        1.09073e-09
[main] Stop crit:        0.0195768
Ebkt times:              2.67703/91.09
Eval Ebkt times:         15.1573/416.61
PiPjPk times:            2.44697/69.12
Eval PiPjPk times:       1.296/38.16
L2prod times:            4.53845/128.5
Total time:              40.6492/1122.64
[main] Time assemble (wall/proc) 6.32131/49.15
[main] Time solve (wall/proc) 2.73771/41.41
[main] Stop crit:        1.05289e-09
[main] Stop crit:        0.018599
Ebkt times:              2.6457/87.52
Eval Ebkt times:         14.0104/379.27
PiPjPk times:            2.45489/68.25
Eval PiPjPk times:       1.34129/39.18
L2prod times:            4.59007/126.84
Total time:              38.8577/1062.76
[main] Time assemble (wall/proc) 6.2651/47.35
[main] Time solve (wall/proc) 2.72492/41.51
[main] Stop crit:        1.02845e-09
[main] Stop crit:        0.0176122
Ebkt times:              2.67303/91.59
Eval Ebkt times:         15.3818/417.44
PiPjPk times:            2.43949/67.09
Eval PiPjPk times:       1.32597/37.82
L2prod times:            4.51093/131.14
Total time:              40.8363/1122.92
[main] Time assemble (wall/proc) 6.26623/49.23
[main] Time solve (wall/proc) 2.74441/41.66
[main] Stop crit:        1.01667e-09
[main] Stop crit:        0.0166776
Ebkt times:              2.6823/83.97
Eval Ebkt times:         15.4503/419.36
PiPjPk times:            2.42579/66.28
Eval PiPjPk times:       1.30698/37.92
L2prod times:            4.49441/129.86
Total time:              40.6823/1110.27
[main] Time assemble (wall/proc) 6.30739/48.81
[main] Time solve (wall/proc) 2.79973/42.42
[main] Stop crit:        1.01516e-09
[main] Stop crit:        0.0158477
Ebkt times:              2.70476/85.72
Eval Ebkt times:         14.934/409.98
PiPjPk times:            2.43235/66.36
Eval PiPjPk times:       1.31789/39.19
L2prod times:            4.54899/131.51
Total time:              40.1084/1107.17
[main] Time assemble (wall/proc) 6.31438/48.57
[main] Time solve (wall/proc) 2.77035/41.86
[main] Stop crit:        1.02143e-09
[main] Stop crit:        0.01516
Ebkt times:              2.65429/89.66
Eval Ebkt times:         15.313/413.08
PiPjPk times:            2.43765/66.67
Eval PiPjPk times:       1.34095/37.71
L2prod times:            4.51874/133.97
Total time:              40.7577/1120.36
[main] Time assemble (wall/proc) 6.27415/49.14
[main] Time solve (wall/proc) 2.73607/41.87
[main] Stop crit:        1.03309e-09
[main] 31%...
[main] Stop crit:        0.0146332
Ebkt times:              2.63911/82.58
Eval Ebkt times:         13.7963/377.52
PiPjPk times:            2.46332/69.18
Eval PiPjPk times:       1.39995/38.02
L2prod times:            4.59685/129.88
Total time:              38.6675/1061.84
[main] Time assemble (wall/proc) 6.35969/47.26
[main] Time solve (wall/proc) 2.77223/41.75
[main] Stop crit:        1.04776e-09
[main] Stop crit:        0.0142665
Ebkt times:              2.63359/85.05
Eval Ebkt times:         14.069/379.85
PiPjPk times:            2.45804/67.38
Eval PiPjPk times:       1.31506/38.07
L2prod times:            4.54784/127.54
Total time:              38.7566/1063.87
[main] Time assemble (wall/proc) 6.25067/47.08
[main] Time solve (wall/proc) 2.79002/42.14
[main] Stop crit:        1.06294e-09
[main] Stop crit:        0.0140438
Ebkt times:              2.70908/85.81
Eval Ebkt times:         14.3662/394.52
PiPjPk times:            2.471/70.91
Eval PiPjPk times:       1.41301/40.2
L2prod times:            4.58036/127.7
Total time:              39.5495/1082.88
[main] Time assemble (wall/proc) 6.25795/47.96
[main] Time solve (wall/proc) 2.7376/41.61
[main] Stop crit:        1.07602e-09
[main] Stop crit:        0.0139396
Ebkt times:              2.65625/85.95
Eval Ebkt times:         15.3311/413.56
PiPjPk times:            2.43087/67.73
Eval PiPjPk times:       1.33444/37.44
L2prod times:            4.50779/130.71
Total time:              40.5282/1106.91
[main] Time assemble (wall/proc) 6.33889/48.59
[main] Time solve (wall/proc) 2.7815/41.87
[main] Stop crit:        1.08452e-09
[main] Stop crit:        0.0139261
Ebkt times:              2.66025/86.26
Eval Ebkt times:         15.1554/412.79
PiPjPk times:            2.46394/67.04
Eval PiPjPk times:       1.37717/38.75
L2prod times:            4.54273/130.1
Total time:              40.6526/1113.42
[main] Time assemble (wall/proc) 6.29318/49.04
[main] Time solve (wall/proc) 2.7898/41.75
[main] Stop crit:        1.08653e-09
[main] Stop crit:        0.0139783
Ebkt times:              2.69093/92.27
Eval Ebkt times:         15.8723/430.23
PiPjPk times:            2.45206/67.16
Eval PiPjPk times:       1.30024/40.29
L2prod times:            4.54325/136.49
Total time:              41.4984/1147.36
[main] Time assemble (wall/proc) 6.38183/50.02
[main] Time solve (wall/proc) 2.74738/41.53
[main] Stop crit:        1.08105e-09
[main] Stop crit:        0.0140773
Ebkt times:              2.66938/85.37
Eval Ebkt times:         14.6805/400.25
PiPjPk times:            2.4404/69.95
Eval PiPjPk times:       1.35277/39.05
L2prod times:            4.51964/127.3
Total time:              39.8344/1090.78
[main] Time assemble (wall/proc) 6.30155/48.12
[main] Time solve (wall/proc) 2.755/41.81
[main] Stop crit:        1.06816e-09
[main] Stop crit:        0.0142109
Ebkt times:              2.63674/84.27
Eval Ebkt times:         13.7007/373.71
PiPjPk times:            2.47696/72.13
Eval PiPjPk times:       1.3733/38.62
L2prod times:            4.65757/128.27
Total time:              38.6428/1061.85
[main] Time assemble (wall/proc) 6.13752/46.98
[main] Time solve (wall/proc) 2.73777/41.8
[main] Stop crit:        1.04895e-09
[main] 42%...
[main] Stop crit:        0.0143723
Ebkt times:              2.67382/87.1
Eval Ebkt times:         15.182/412.12
PiPjPk times:            2.44198/67.54
Eval PiPjPk times:       1.34265/37.95
L2prod times:            4.55041/134.87
Total time:              40.4849/1110.43
[main] Time assemble (wall/proc) 6.43513/49.03
[main] Time solve (wall/proc) 2.78915/41.77
[main] Stop crit:        1.02522e-09
[main] Stop crit:        0.0145577
Ebkt times:              2.60141/77.89
Eval Ebkt times:         13.6142/366.31
PiPjPk times:            2.50923/67.47
Eval PiPjPk times:       1.51375/40.8
L2prod times:            4.66287/131.64
Total time:              38.4616/1050.03
[main] Time assemble (wall/proc) 6.26114/46.62
[main] Time solve (wall/proc) 2.72199/41.23
[main] Stop crit:        9.99169e-10
[main] Stop crit:        0.0147644
Ebkt times:              2.63322/81.85
Eval Ebkt times:         13.6779/375.17
PiPjPk times:            2.49564/69.44
Eval PiPjPk times:       1.46464/40.18
L2prod times:            4.62947/128.78
Total time:              38.8241/1065.18
[main] Time assemble (wall/proc) 6.33971/47.29
[main] Time solve (wall/proc) 2.76886/41.66
[main] Stop crit:        9.7301e-10
[main] Stop crit:        0.0149884
Ebkt times:              2.61726/83.55
Eval Ebkt times:         14.1166/385.03
PiPjPk times:            2.47433/69.04
Eval PiPjPk times:       1.36016/41.35
L2prod times:            4.57632/125.83
Total time:              39.0781/1077.52
[main] Time assemble (wall/proc) 6.29633/47.62
[main] Time solve (wall/proc) 2.79415/42.21
[main] Stop crit:        9.48684e-10
[main] Stop crit:        0.0152232
Ebkt times:              2.64211/82.06
Eval Ebkt times:         14.1177/384.56
PiPjPk times:            2.50332/66.69
Eval PiPjPk times:       1.49941/41.26
L2prod times:            4.6239/130.38
Total time:              39.4077/1075.63
[main] Time assemble (wall/proc) 6.26911/47.62
[main] Time solve (wall/proc) 2.74091/41.85
[main] Stop crit:        9.27606e-10
[main] Stop crit:        0.0154598
Ebkt times:              2.71015/92.32
Eval Ebkt times:         15.2126/415.92
PiPjPk times:            2.45215/70.04
Eval PiPjPk times:       1.33112/39.2
L2prod times:            4.5364/129.13
Total time:              40.5799/1118.19
[main] Time assemble (wall/proc) 6.26901/49.03
[main] Time solve (wall/proc) 2.74643/41.84
[main] Stop crit:        9.10573e-10
[main] Stop crit:        0.0156868
Ebkt times:              2.684/86.28
Eval Ebkt times:         15.083/410.69
PiPjPk times:            2.46456/68.01
Eval PiPjPk times:       1.37525/40.24
L2prod times:            4.57336/133
Total time:              40.5807/1117.57
[main] Time assemble (wall/proc) 6.34438/48.99
[main] Time solve (wall/proc) 2.73655/41.68
[main] Stop crit:        8.97794e-10
[main] Stop crit:        0.0158913
Ebkt times:              2.63449/82.95
Eval Ebkt times:         14.2796/387.97
PiPjPk times:            2.47151/66.94
Eval PiPjPk times:       1.41919/39.44
L2prod times:            4.54069/128.04
Total time:              39.2701/1076.3
[main] Time assemble (wall/proc) 6.36413/47.58
[main] Time solve (wall/proc) 2.75567/41.86
[main] Stop crit:        8.8902e-10
[main] 52%...
[main] Stop crit:        0.0160608
Ebkt times:              2.69095/89.86
Eval Ebkt times:         15.3078/420
PiPjPk times:            2.44751/68.99
Eval PiPjPk times:       1.32897/37.75
L2prod times:            4.49441/129.93
Total time:              40.6618/1120.39
[main] Time assemble (wall/proc) 6.42179/49.2
[main] Time solve (wall/proc) 2.73957/41.71
[main] Stop crit:        8.83685e-10
[main] Stop crit:        0.0161837
Ebkt times:              2.70781/93.01
Eval Ebkt times:         15.8194/436.1
PiPjPk times:            2.45171/68.23
Eval PiPjPk times:       1.31281/39.36
L2prod times:            4.51/127.21
Total time:              41.4684/1142.97
[main] Time assemble (wall/proc) 6.3352/49.93
[main] Time solve (wall/proc) 2.74137/41.68
[main] Stop crit:        8.81019e-10
[main] Stop crit:        0.0162512
Ebkt times:              2.68895/91.55
Eval Ebkt times:         16.007/436.72
PiPjPk times:            2.45277/66.34
Eval PiPjPk times:       1.30355/40.82
L2prod times:            4.50961/131.22
Total time:              41.7375/1159.01
[main] Time assemble (wall/proc) 6.34962/50.16
[main] Time solve (wall/proc) 2.73912/41.93
[main] Stop crit:        8.80131e-10
[main] Stop crit:        0.0162576
Ebkt times:              2.62928/82.03
Eval Ebkt times:         14.532/393.45
PiPjPk times:            2.43269/64.84
Eval PiPjPk times:       1.34805/38.08
L2prod times:            4.54002/130.3
Total time:              39.4281/1076.43
[main] Time assemble (wall/proc) 6.24811/47.62
[main] Time solve (wall/proc) 2.78317/41.91
[main] Stop crit:        8.80097e-10
[main] Stop crit:        0.0162008
Ebkt times:              2.63673/78.58
Eval Ebkt times:         14.0237/383.63
PiPjPk times:            2.45561/66.91
Eval PiPjPk times:       1.39723/38.67
L2prod times:            4.58522/131.31
Total time:              38.9381/1069.77
[main] Time assemble (wall/proc) 6.27409/47.32
[main] Time solve (wall/proc) 2.74092/41.6
[main] Stop crit:        8.80076e-10
[main] Stop crit:        0.0160825
Ebkt times:              2.65704/81.69
Eval Ebkt times:         13.7748/372.56
PiPjPk times:            2.51511/67.81
Eval PiPjPk times:       1.4634/40.14
L2prod times:            4.5991/129.79
Total time:              38.7517/1054.06
[main] Time assemble (wall/proc) 6.26473/46.83
[main] Time solve (wall/proc) 2.73993/41.18
[main] Stop crit:        8.79423e-10
[main] Stop crit:        0.0159082
Ebkt times:              2.62402/82.04
Eval Ebkt times:         13.605/371.58
PiPjPk times:            2.4785/69.03
Eval PiPjPk times:       1.4299/40.42
L2prod times:            4.62456/125.96
Total time:              38.397/1051.16
[main] Time assemble (wall/proc) 6.18661/46.56
[main] Time solve (wall/proc) 2.75467/41.77
[main] Stop crit:        8.77784e-10
[main] Stop crit:        0.0156863
Ebkt times:              2.66707/82.66
Eval Ebkt times:         14.7405/400.84
PiPjPk times:            2.50991/68.34
Eval PiPjPk times:       1.38579/38.97
L2prod times:            4.56472/130.49
Total time:              39.9992/1091.74
[main] Time assemble (wall/proc) 6.47848/48.42
[main] Time solve (wall/proc) 2.76568/41.97
[main] Stop crit:        8.75126e-10
[main] 63%...
[main] Stop crit:        0.0154275
Ebkt times:              2.6048/82.34
Eval Ebkt times:         13.9709/377.57
PiPjPk times:            2.46744/67.39
Eval PiPjPk times:       1.43495/40.09
L2prod times:            4.5819/126.13
Total time:              38.8932/1054.79
[main] Time assemble (wall/proc) 6.3678/47.07
[main] Time solve (wall/proc) 2.75681/41.53
[main] Stop crit:        8.71701e-10
[main] Stop crit:        0.015144
Ebkt times:              2.68485/88.46
Eval Ebkt times:         15.788/429.94
PiPjPk times:            2.46655/66.92
Eval PiPjPk times:       1.35423/39.91
L2prod times:            4.57847/135.23
Total time:              41.6371/1147.94
[main] Time assemble (wall/proc) 6.29678/49.8
[main] Time solve (wall/proc) 2.78967/42.36
[main] Stop crit:        8.67951e-10
[main] Stop crit:        0.0148484
Ebkt times:              2.63331/79.34
Eval Ebkt times:         13.9943/375.66
PiPjPk times:            2.48759/65.38
Eval PiPjPk times:       1.44143/39.84
L2prod times:            4.62793/127.78
Total time:              38.9587/1051.72
[main] Time assemble (wall/proc) 6.28803/46.76
[main] Time solve (wall/proc) 2.74471/41.68
[main] Stop crit:        8.64379e-10
[main] Stop crit:        0.0145527
Ebkt times:              2.68112/88.51
Eval Ebkt times:         14.867/404.1
PiPjPk times:            2.46659/70.13
Eval PiPjPk times:       1.33415/39.89
L2prod times:            4.55132/127.57
Total time:              40.1168/1094.47
[main] Time assemble (wall/proc) 6.29436/48.18
[main] Time solve (wall/proc) 3.05974/44.68
[main] Stop crit:        8.61426e-10
[main] Stop crit:        0.0142676
Ebkt times:              2.62352/80.98
Eval Ebkt times:         14.0656/384.09
PiPjPk times:            2.46372/68.48
Eval PiPjPk times:       1.38154/38.17
L2prod times:            4.63887/131.23
Total time:              39.1556/1074.55
[main] Time assemble (wall/proc) 6.47672/47.69
[main] Time solve (wall/proc) 2.80346/41.99
[main] Stop crit:        8.59373e-10
[main] Stop crit:        0.0140016
Ebkt times:              2.63818/78.03
Eval Ebkt times:         14.0823/385.17
PiPjPk times:            2.50579/68.95
Eval PiPjPk times:       1.357/40.56
L2prod times:            4.6154/128.36
Total time:              38.977/1058.95
[main] Time assemble (wall/proc) 6.39594/47.09
[main] Time solve (wall/proc) 2.80157/42.32
[main] Stop crit:        8.58287e-10
[main] Stop crit:        0.0137606
Ebkt times:              2.6651/79.99
Eval Ebkt times:         14.286/385.71
PiPjPk times:            2.48448/69.04
Eval PiPjPk times:       1.39057/39.87
L2prod times:            4.62343/130.28
Total time:              39.2368/1066.64
[main] Time assemble (wall/proc) 6.22987/47.11
[main] Time solve (wall/proc) 2.73167/41.32
[main] Stop crit:        8.58011e-10
[main] Stop crit:        0.013548
Ebkt times:              2.66443/81.98
Eval Ebkt times:         14.0701/381.98
PiPjPk times:            2.48806/67.27
Eval PiPjPk times:       1.45839/39.34
L2prod times:            4.6096/129.78
Total time:              39.2003/1069.21
[main] Time assemble (wall/proc) 6.30844/47.34
[main] Time solve (wall/proc) 2.69825/40.33
[main] Stop crit:        8.58197e-10
[main] 73%...
[main] Stop crit:        0.0133646
Ebkt times:              2.64572/87.65
Eval Ebkt times:         15.1887/414.88
PiPjPk times:            2.47307/68.25
Eval PiPjPk times:       1.37489/39.49
L2prod times:            4.51542/128.27
Total time:              40.6201/1111.49
[main] Time assemble (wall/proc) 6.42069/49.01
[main] Time solve (wall/proc) 2.79058/42.02
[main] Stop crit:        8.58367e-10
[main] Stop crit:        0.0132091
Ebkt times:              2.64892/82.19
Eval Ebkt times:         14.2913/390.67
PiPjPk times:            2.46819/69.32
Eval PiPjPk times:       1.41602/40.1
L2prod times:            4.56251/130.7
Total time:              39.3319/1080.65
[main] Time assemble (wall/proc) 6.27831/47.73
[main] Time solve (wall/proc) 2.72688/41.58
[main] Stop crit:        8.57996e-10
[main] Stop crit:        0.013079
Ebkt times:              2.63666/82.75
Eval Ebkt times:         14.1989/387.62
PiPjPk times:            2.45784/68.43
Eval PiPjPk times:       1.4129/39.19
L2prod times:            4.56303/129.45
Total time:              39.1654/1072.71
[main] Time assemble (wall/proc) 6.17408/47.39
[main] Time solve (wall/proc) 2.73638/41.86
[main] Stop crit:        8.56595e-10
[main] Stop crit:        0.012971
Ebkt times:              2.63865/81.69
Eval Ebkt times:         13.7103/377.82
PiPjPk times:            2.48239/69.25
Eval PiPjPk times:       1.44495/39.42
L2prod times:            4.59355/129.54
Total time:              38.6492/1063.45
[main] Time assemble (wall/proc) 6.17118/47.03
[main] Time solve (wall/proc) 2.79579/42.15
[main] Stop crit:        8.53783e-10
[main] Stop crit:        0.0128814
Ebkt times:              2.6506/79.75
Eval Ebkt times:         13.4514/368.44
PiPjPk times:            2.50892/68.88
Eval PiPjPk times:       1.46585/39.53
L2prod times:            4.67512/128.45
Total time:              38.3189/1050.91
[main] Time assemble (wall/proc) 6.17638/46.57
[main] Time solve (wall/proc) 2.72339/41.57
[main] Stop crit:        8.49348e-10
[main] Stop crit:        0.0128071
Ebkt times:              2.70249/88.39
Eval Ebkt times:         14.9733/408.21
PiPjPk times:            2.44476/68.42
Eval PiPjPk times:       1.3217/37.53
L2prod times:            4.55988/130.1
Total time:              40.2099/1101.11
[main] Time assemble (wall/proc) 6.40871/48.64
[main] Time solve (wall/proc) 2.78109/42.22
[main] Stop crit:        8.43279e-10
[main] Stop crit:        0.0127455
Ebkt times:              2.70795/84.51
Eval Ebkt times:         14.1795/387.68
PiPjPk times:            2.49233/69.63
Eval PiPjPk times:       1.46369/41.42
L2prod times:            4.67988/134.31
Total time:              39.4797/1086.07
[main] Time assemble (wall/proc) 6.23636/47.73
[main] Time solve (wall/proc) 2.77252/42.02
[main] Stop crit:        8.35767e-10
[main] Stop crit:        0.0126944
Ebkt times:              2.65681/81.9
Eval Ebkt times:         14.2851/387.91
PiPjPk times:            2.47046/67.96
Eval PiPjPk times:       1.38586/38.33
L2prod times:            4.59143/130.96
Total time:              39.3709/1079.55
[main] Time assemble (wall/proc) 6.32756/47.82
[main] Time solve (wall/proc) 2.77409/41.93
[main] Stop crit:        8.27182e-10
[main] 84%...
[main] Stop crit:        0.0126523
Ebkt times:              2.65328/86.4
Eval Ebkt times:         14.9116/405.66
PiPjPk times:            2.497/70.01
Eval PiPjPk times:       1.43819/39.32
L2prod times:            4.55191/132.05
Total time:              40.2457/1104.59
[main] Time assemble (wall/proc) 6.38232/48.56
[main] Time solve (wall/proc) 2.78327/41.93
[main] Stop crit:        8.18019e-10
[main] Stop crit:        0.0126179
Ebkt times:              2.69363/88.97
Eval Ebkt times:         14.7038/401.63
PiPjPk times:            2.46539/68.6
Eval PiPjPk times:       1.35919/38.74
L2prod times:            4.57403/128.44
Total time:              39.9308/1098.59
[main] Time assemble (wall/proc) 6.3705/48.44
[main] Time solve (wall/proc) 2.76867/41.83
[main] Stop crit:        8.08834e-10
[main] Stop crit:        0.0125898
Ebkt times:              2.68298/92.56
Eval Ebkt times:         14.9236/406.81
PiPjPk times:            2.45709/71.53
Eval PiPjPk times:       1.33924/40.27
L2prod times:            4.58165/128.41
Total time:              40.2028/1103.82
[main] Time assemble (wall/proc) 6.32778/48.61
[main] Time solve (wall/proc) 2.74608/41.81
[main] Stop crit:        8.0016e-10
[main] Stop crit:        0.0125665
Ebkt times:              2.76243/83.11
Eval Ebkt times:         14.113/372.1
PiPjPk times:            2.53758/68.42
Eval PiPjPk times:       1.41532/38.11
L2prod times:            4.72602/125.57
Total time:              39.4313/1037.51
[main] Time assemble (wall/proc) 6.34294/46.51
[main] Time solve (wall/proc) 2.7585/41.92
[main] Stop crit:        7.92433e-10
[main] Stop crit:        0.0125462
Ebkt times:              2.63621/80.36
Eval Ebkt times:         13.9476/384.01
PiPjPk times:            2.48102/67.12
Eval PiPjPk times:       1.46071/39.96
L2prod times:            4.64428/130.66
Total time:              39.0896/1072.56
[main] Time assemble (wall/proc) 6.13318/47.16
[main] Time solve (wall/proc) 2.74308/41.32
[main] Stop crit:        7.85933e-10
[main] Stop crit:        0.0125266
Ebkt times:              2.64708/87.06
Eval Ebkt times:         14.3303/389.58
PiPjPk times:            2.45097/68.17
Eval PiPjPk times:       1.40561/39.09
L2prod times:            4.55421/128.31
Total time:              39.4769/1082.4
[main] Time assemble (wall/proc) 6.22047/47.76
[main] Time solve (wall/proc) 2.72942/41.66
[main] Stop crit:        7.80754e-10
[main] Stop crit:        0.0125052
Ebkt times:              2.64515/88.47
Eval Ebkt times:         14.8911/404.94
PiPjPk times:            2.43778/69.28
Eval PiPjPk times:       1.36452/39.2
L2prod times:            4.53223/129.05
Total time:              40.1952/1099.84
[main] Time assemble (wall/proc) 6.33821/48.59
[main] Time solve (wall/proc) 2.73867/41.79
[main] Stop crit:        7.76806e-10
[main] Stop crit:        0.0124792
Ebkt times:              2.6508/90.12
Eval Ebkt times:         15.1105/409.72
PiPjPk times:            2.43579/67.81
Eval PiPjPk times:       1.32768/38.33
L2prod times:            4.52999/127.77
Total time:              40.3245/1104.59
[main] Time assemble (wall/proc) 6.35167/48.58
[main] Time solve (wall/proc) 2.73495/41.56
[main] Stop crit:        7.73848e-10
[main] 94%...
[main] Stop crit:        0.0124462
Ebkt times:              2.64062/84.32
Eval Ebkt times:         14.1717/385.94
PiPjPk times:            2.48791/67.83
Eval PiPjPk times:       1.44796/39.39
L2prod times:            4.62078/130.84
Total time:              39.4008/1081.41
[main] Time assemble (wall/proc) 6.24531/47.73
[main] Time solve (wall/proc) 2.74523/41.86
[main] Stop crit:        7.71544e-10
[main] Stop crit:        0.0124042
Ebkt times:              2.68503/93.04
Eval Ebkt times:         16.5554/449.96
PiPjPk times:            2.44018/66.22
Eval PiPjPk times:       1.32583/36.82
L2prod times:            4.49664/134.83
Total time:              42.4268/1176.55
[main] Time assemble (wall/proc) 6.41218/50.88
[main] Time solve (wall/proc) 2.76005/42.08
[main] Stop crit:        7.69533e-10
[main] Stop crit:        0.0123516
Ebkt times:              2.6683/84.27
Eval Ebkt times:         14.8246/405.03
PiPjPk times:            2.45539/68.79
Eval PiPjPk times:       1.34237/38.37
L2prod times:            4.53718/133.31
Total time:              39.9862/1099.62
[main] Time assemble (wall/proc) 6.32099/48.39
[main] Time solve (wall/proc) 2.77812/41.93
[main] Stop crit:        7.67484e-10
[main] Stop crit:        0.0122879
Ebkt times:              2.6455/85.35
Eval Ebkt times:         14.2397/391.48
PiPjPk times:            2.5139/69.37
Eval PiPjPk times:       1.48811/40.92
L2prod times:            4.62239/129.71
Total time:              39.6716/1092.96
[main] Time assemble (wall/proc) 6.21624/48.02
[main] Time solve (wall/proc) 2.76022/41.57
[main] Stop crit:        7.65154e-10
[main] Time run (wall/proc) 1151.28/16255.7
[main] Compute errors
[main] Electric field error = 0.00870815
[main] Potential error = 0.00668243
[main] Lambda = 0.120996
[main] Maximum residual = 1.62554e-15
[main] Maximum constraint difference = 6.97377
[main] Time norms (wall/proc) 0.207842/5.58
[main] Mesh diameter 0.256759
[main] Done
Deg  MeshSize  dt         E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
1    0.558943  0.0588235  0.109288    --        0.0800102   --       1.85024e-15  4.67139
1    0.499828  0.047619   0.0369945   9.69      0.0435243   5.45     1.87547e-15  5.16741
1    0.39203   0.030303   0.0330384   0.47      0.0240938   2.43     1.71717e-15  5.76386
1    0.313068  0.0192308  0.019351    2.38      0.0112424   3.39     1.48177e-15  6.20126
1    0.256759  0.0131579  0.00870815  4.03      0.00668243  2.62     1.62554e-15  6.97377
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0481248     1.04          0.558397    2.18        0.370034       2.33441        0.171319    1.56824     28.4957   398.18
0.0735707     1.63          1.06181     4.51        0.684213       3.93958        0.202504    2.79583     35.5195   519.14
0.114135      2.86          2.11381     9.17        1.35481        8.42152        0.407591    5.56091     98.2818   1367.73
0.193911      4.91          4.13315     16.78       2.72252        17.9058        1.08358     16.0929     324.351   4479.07
0.349329      9.21          8.21452     34.09       6.2992         48.1547        2.76203     41.8449     1151.28   16255.7


==> outputs/N2/Tetgen-Cube-0_k1/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXGrad: 429
DimSXCurl: 2348
DimSXDiv: 2784
DimLieAlg: 3
DimLASXGrad: 1287
DimLASXCurl: 7044
DimLASXDiv: 8352
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.85024e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.59844
MaxConstraintDiff: 4.67139
OuterIterations: 17
AvgNonlinearIterations: 2
E_L2Elec: 0.109288
E_L2Pot: 0.0800102
absE_L2Elec: 0.0784334
absE_L2Pot: 0.0528532
absE_L2Lambda: 1.67188
N_L2Elec: 0.717677
N_L2Pot: 0.660581
TwallDDRCore: 0.0481248
TprocDDRCore: 1.04
TwallModel: 0.558397
TprocModel: 2.18
TwallAssemble: 0.370034
TprocAssemble: 2.33441
TwallSolve: 0.171319
TprocSolve: 1.56824
TwallRun: 28.4957
TprocRun: 398.18
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k1/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 752
DimSXCurl: 4306
DimSXDiv: 5187
DimLieAlg: 3
DimLASXGrad: 2256
DimLASXCurl: 12918
DimLASXDiv: 15561
InitialTime: 0
FinalTime: 1
Timestep: 0.047619
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.87547e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.91758
MaxConstraintDiff: 5.16741
OuterIterations: 21
AvgNonlinearIterations: 1.14286
E_L2Elec: 0.0369945
E_L2Pot: 0.0435243
absE_L2Elec: 0.0264565
absE_L2Pot: 0.0286448
absE_L2Lambda: 0.866525
N_L2Elec: 0.715148
N_L2Pot: 0.658132
TwallDDRCore: 0.0735707
TprocDDRCore: 1.63
TwallModel: 1.06181
TprocModel: 4.51
TwallAssemble: 0.684213
TprocAssemble: 3.93958
TwallSolve: 0.202504
TprocSolve: 2.79583
TwallRun: 35.5195
TprocRun: 519.14
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k1/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXGrad: 1446
DimSXCurl: 8492
DimSXDiv: 10311
DimLieAlg: 3
DimLASXGrad: 4338
DimLASXCurl: 25476
DimLASXDiv: 30933
InitialTime: 0
FinalTime: 1
Timestep: 0.030303
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.71717e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.52541
MaxConstraintDiff: 5.76386
OuterIterations: 33
AvgNonlinearIterations: 1
E_L2Elec: 0.0330384
E_L2Pot: 0.0240938
absE_L2Elec: 0.0235847
absE_L2Pot: 0.0158249
absE_L2Lambda: 0.4519
N_L2Elec: 0.713856
N_L2Pot: 0.656801
TwallDDRCore: 0.114135
TprocDDRCore: 2.86
TwallModel: 2.11381
TprocModel: 9.17
TwallAssemble: 1.35481
TprocAssemble: 8.42152
TwallSolve: 0.407591
TprocSolve: 5.56091
TwallRun: 98.2818
TprocRun: 1367.73
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k1/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 2522
DimSXCurl: 15312
DimSXDiv: 18807
DimLieAlg: 3
DimLASXGrad: 7566
DimLASXCurl: 45936
DimLASXDiv: 56421
InitialTime: 0
FinalTime: 1
Timestep: 0.0192308
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.48177e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.84201
MaxConstraintDiff: 6.20126
OuterIterations: 52
AvgNonlinearIterations: 1
E_L2Elec: 0.019351
E_L2Pot: 0.0112424
absE_L2Elec: 0.0137998
absE_L2Pot: 0.0073757
absE_L2Lambda: 0.223902
N_L2Elec: 0.71313
N_L2Pot: 0.656061
TwallDDRCore: 0.193911
TprocDDRCore: 4.91
TwallModel: 4.13315
TprocModel: 16.78
TwallAssemble: 2.72252
TprocAssemble: 17.9058
TwallSolve: 1.08358
TprocSolve: 16.0929
TwallRun: 324.351
TprocRun: 4479.07
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k1/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXGrad: 4628
DimSXCurl: 29161
DimSXDiv: 36234
DimLieAlg: 3
DimLASXGrad: 13884
DimLASXCurl: 87483
DimLASXDiv: 108702
InitialTime: 0
FinalTime: 1
Timestep: 0.0131579
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.62554e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.47353
MaxConstraintDiff: 6.97377
OuterIterations: 76
AvgNonlinearIterations: 1
E_L2Elec: 0.00870815
E_L2Pot: 0.00668243
absE_L2Elec: 0.00620728
absE_L2Pot: 0.00438213
absE_L2Lambda: 0.120996
N_L2Elec: 0.712813
N_L2Pot: 0.655769
TwallDDRCore: 0.349329
TprocDDRCore: 9.21
TwallModel: 8.21452
TprocModel: 34.09
TwallAssemble: 6.2992
TprocAssemble: 48.1547
TwallSolve: 2.76203
TprocSolve: 41.8449
TwallRun: 1151.28
TprocRun: 16255.7
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0481248     1.04          0.558397    2.18        0.370034       2.33441        0.171319    1.56824     28.4957   398.18
0.0735707     1.63          1.06181     4.51        0.684213       3.93958        0.202504    2.79583     35.5195   519.14
0.114135      2.86          2.11381     9.17        1.35481        8.42152        0.407591    5.56091     98.2818   1367.73
0.193911      4.91          4.13315     16.78       2.72252        17.9058        1.08358     16.0929     324.351   4479.07
0.349329      9.21          8.21452     34.09       6.2992         48.1547        2.76203     41.8449     1151.28   16255.7


==> outputs/N2/Tetgen-Cube-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k2/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k2/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k2/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Tetgen-Cube-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
2    0.558943  0.0344828   0.0418111   --        0.0260548   --       2.21387e-15  6.30135
2    0.499828  0.0243902   0.0237598   5.06      0.0138072   5.68     2.21487e-15  6.97227
2    0.39203   0.0120482   0.0144479   2.05      0.00632729  3.21     2.61161e-15  7.86078
2    0.313068  0.00613497  0.00558556  4.23      0.00265141  3.87     2.71263e-15  8.46186
2    0.256759  0.00337838  0.00262789  3.80      0.00141237  3.18     3.14488e-15  9.5315


==> outputs/N2/Tetgen-Cube-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 216 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0344828
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0968605/2.08
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.87932/9.61
[main] Initial constraint norm: 4.83279
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.109795
Ebkt times:              4.0525/106.93
Eval Ebkt times:         5.36088/142.34
PiPjPk times:            2.67778/72.6
Eval PiPjPk times:       0.667771/16.75
L2prod times:            1.60345/43.81
Total time:              21.8463/576.45
[main] Time assemble (wall/proc) 2.27097/24.43
[main] Time solve (wall/proc) 0.811768/7.23
[main] Stop crit:        1.96248e-07
[main] Stop crit:        0.0857879
Ebkt times:              4.03271/110.82
Eval Ebkt times:         5.50501/148.7
PiPjPk times:            2.70244/73.36
Eval PiPjPk times:       0.377617/10.53
L2prod times:            1.61837/43.5
Total time:              21.5152/579
[main] Time assemble (wall/proc) 2.21568/24.51
[main] Time solve (wall/proc) 0.795612/6.79
[main] Stop crit:        1.37175e-07
[main] Stop crit:        0.0732367
Ebkt times:              4.09774/111.65
Eval Ebkt times:         5.4723/150.21
PiPjPk times:            2.75999/75.27
Eval PiPjPk times:       0.356288/10.96
L2prod times:            1.60135/43.52
Total time:              21.587/590.4
[main] Time assemble (wall/proc) 2.19867/24.82
[main] Time solve (wall/proc) 0.789358/6.72
[main] Stop crit:        1.08979e-07
[main] 10%...
[main] Stop crit:        0.0578011
Ebkt times:              4.21902/115.45
Eval Ebkt times:         5.53674/150.21
PiPjPk times:            2.7836/75.25
Eval PiPjPk times:       0.364747/10.56
L2prod times:            1.60216/43.84
Total time:              21.7565/588.51
[main] Time assemble (wall/proc) 2.24714/24.94
[main] Time solve (wall/proc) 0.795152/6.8
[main] Stop crit:        9.18459e-08
[main] Stop crit:        0.0489676
Ebkt times:              4.2118/115.33
Eval Ebkt times:         5.47777/149.76
PiPjPk times:            2.81318/76.51
Eval PiPjPk times:       0.35945/10.31
L2prod times:            1.59776/43.26
Total time:              21.8151/593.45
[main] Time assemble (wall/proc) 2.25124/25.08
[main] Time solve (wall/proc) 0.803701/6.87
[main] Stop crit:        8.48176e-08
[main] Stop crit:        0.0481526
Ebkt times:              4.08868/112.87
Eval Ebkt times:         5.48191/148.77
PiPjPk times:            2.81919/75.64
Eval PiPjPk times:       0.377118/10.32
L2prod times:            1.62053/44.05
Total time:              21.7883/594.43
[main] Time assemble (wall/proc) 2.21921/25.04
[main] Time solve (wall/proc) 0.800331/6.88
[main] Stop crit:        8.60199e-08
[main] 20%...
[main] Stop crit:        0.0524155
Ebkt times:              4.16863/113.18
Eval Ebkt times:         5.47645/150.63
PiPjPk times:            2.78194/75.49
Eval PiPjPk times:       0.359838/10.02
L2prod times:            1.58595/42.66
Total time:              21.701/591.04
[main] Time assemble (wall/proc) 2.22453/24.96
[main] Time solve (wall/proc) 0.847436/7.08
[main] Stop crit:        9.3098e-08
[main] Stop crit:        0.0582454
Ebkt times:              4.10781/111.33
Eval Ebkt times:         5.46882/149.48
PiPjPk times:            2.79592/76.33
Eval PiPjPk times:       0.356214/9.42
L2prod times:            1.6218/44.47
Total time:              21.7857/589.1
[main] Time assemble (wall/proc) 2.24177/24.94
[main] Time solve (wall/proc) 0.806082/6.93
[main] Stop crit:        1.02118e-07
[main] Stop crit:        0.0635603
Ebkt times:              4.14486/111.86
Eval Ebkt times:         5.47009/150.29
PiPjPk times:            2.81785/77.54
Eval PiPjPk times:       0.379417/9.92
L2prod times:            1.62743/44.5
Total time:              21.852/594.07
[main] Time assemble (wall/proc) 2.25677/25.11
[main] Time solve (wall/proc) 0.816823/6.82
[main] Stop crit:        1.10109e-07
[main] 31%...
[main] Stop crit:        0.0673271
Ebkt times:              4.09775/112.45
Eval Ebkt times:         5.54378/151.27
PiPjPk times:            2.80795/76.03
Eval PiPjPk times:       0.35829/9.85
L2prod times:            1.58185/42.85
Total time:              21.8021/593.05
[main] Time assemble (wall/proc) 2.24341/25.13
[main] Time solve (wall/proc) 0.799587/6.78
[main] Stop crit:        1.15498e-07
[main] Stop crit:        0.0691239
Ebkt times:              4.09239/112.39
Eval Ebkt times:         5.52917/150.22
PiPjPk times:            2.8174/77.17
Eval PiPjPk times:       0.358543/11.12
L2prod times:            1.61005/43.68
Total time:              21.9075/596.58
[main] Time assemble (wall/proc) 2.26698/25.16
[main] Time solve (wall/proc) 0.806569/6.85
[main] Stop crit:        1.17581e-07
[main] Stop crit:        0.0689647
Ebkt times:              4.11162/112.14
Eval Ebkt times:         5.46924/150.04
PiPjPk times:            2.80137/76.05
Eval PiPjPk times:       0.360854/9.94
L2prod times:            1.6171/43.73
Total time:              21.7531/591.01
[main] Time assemble (wall/proc) 2.23691/24.99
[main] Time solve (wall/proc) 0.804848/7
[main] Stop crit:        1.16267e-07
[main] 41%...
[main] Stop crit:        0.0671627
Ebkt times:              4.15021/112.41
Eval Ebkt times:         5.5586/150.18
PiPjPk times:            2.82162/75.06
Eval PiPjPk times:       0.362673/10.9
L2prod times:            1.64397/44.84
Total time:              22.0246/596.13
[main] Time assemble (wall/proc) 2.24296/25.17
[main] Time solve (wall/proc) 0.799067/6.77
[main] Stop crit:        1.12052e-07
[main] Stop crit:        0.0641829
Ebkt times:              4.1596/113.62
Eval Ebkt times:         5.52775/148.88
PiPjPk times:            2.83446/75.15
Eval PiPjPk times:       0.360184/10.1
L2prod times:            1.67046/44.6
Total time:              21.9436/587.84
[main] Time assemble (wall/proc) 2.2743/24.92
[main] Time solve (wall/proc) 0.782664/6.54
[main] Stop crit:        1.05938e-07
[main] Stop crit:        0.0605175
Ebkt times:              4.21089/114.72
Eval Ebkt times:         5.49672/150.58
PiPjPk times:            2.81495/76.45
Eval PiPjPk times:       0.358005/9.89
L2prod times:            1.60239/43.59
Total time:              21.9464/597.27
[main] Time assemble (wall/proc) 2.23848/25.2
[main] Time solve (wall/proc) 0.802109/6.85
[main] Stop crit:        9.92165e-08
[main] 51%...
[main] Stop crit:        0.0566069
Ebkt times:              4.09088/111.64
Eval Ebkt times:         5.5343/150.13
PiPjPk times:            2.81411/76.97
Eval PiPjPk times:       0.362659/8.97
L2prod times:            1.62045/44.04
Total time:              21.9653/594.04
[main] Time assemble (wall/proc) 2.35241/25.22
[main] Time solve (wall/proc) 1.10194/11.34
[main] Stop crit:        9.3131e-08
[main] Stop crit:        0.0528031
Ebkt times:              4.11723/112.45
Eval Ebkt times:         5.47799/149.46
PiPjPk times:            2.82912/76.95
Eval PiPjPk times:       0.36052/9.54
L2prod times:            1.61322/44.16
Total time:              21.9072/597.93
[main] Time assemble (wall/proc) 2.24306/25.23
[main] Time solve (wall/proc) 0.84172/7.2
[main] Stop crit:        8.85074e-08
[main] Stop crit:        0.0493611
Ebkt times:              4.1745/115.07
Eval Ebkt times:         5.5682/151.74
PiPjPk times:            2.78724/75.63
Eval PiPjPk times:       0.359406/9.08
L2prod times:            1.60648/42.94
Total time:              21.8534/593.58
[main] Time assemble (wall/proc) 2.24613/25.04
[main] Time solve (wall/proc) 0.823778/7.14
[main] Stop crit:        8.55384e-08
[main] 62%...
[main] Stop crit:        0.0464447
Ebkt times:              4.22573/114.42
Eval Ebkt times:         5.5379/149.56
PiPjPk times:            2.87373/77.67
Eval PiPjPk times:       0.35963/9.59
L2prod times:            1.65741/44.59
Total time:              22.2121/599.4
[main] Time assemble (wall/proc) 2.2437/25.18
[main] Time solve (wall/proc) 0.788251/6.56
[main] Stop crit:        8.38733e-08
[main] Stop crit:        0.0441355
Ebkt times:              4.23609/115.21
Eval Ebkt times:         5.61451/152.77
PiPjPk times:            2.81612/75.15
Eval PiPjPk times:       0.357678/10.02
L2prod times:            1.59013/43.15
Total time:              21.9844/595.43
[main] Time assemble (wall/proc) 2.25892/25.15
[main] Time solve (wall/proc) 0.805731/6.94
[main] Stop crit:        8.29401e-08
[main] Stop crit:        0.0424402
Ebkt times:              4.35273/117.37
Eval Ebkt times:         5.56574/151.18
PiPjPk times:            2.83512/76.01
Eval PiPjPk times:       0.362358/11.03
L2prod times:            1.60735/44.02
Total time:              22.2678/600.59
[main] Time assemble (wall/proc) 2.25156/25.45
[main] Time solve (wall/proc) 0.828735/7.29
[main] Stop crit:        8.22532e-08
[main] 72%...
[main] Stop crit:        0.0412955
Ebkt times:              4.0934/112.08
Eval Ebkt times:         5.57365/153.62
PiPjPk times:            2.83148/76.63
Eval PiPjPk times:       0.364417/9.51
L2prod times:            1.60803/43.55
Total time:              21.9545/598.21
[main] Time assemble (wall/proc) 2.21621/25.18
[main] Time solve (wall/proc) 0.798339/6.81
[main] Stop crit:        8.15432e-08
[main] Stop crit:        0.040578
Ebkt times:              4.17311/115.43
Eval Ebkt times:         5.54255/152.24
PiPjPk times:            2.82794/75.15
Eval PiPjPk times:       0.367895/10.91
L2prod times:            1.65082/45.07
Total time:              22.1429/604.53
[main] Time assemble (wall/proc) 2.24027/25.46
[main] Time solve (wall/proc) 0.829708/7.42
[main] Stop crit:        8.07243e-08
[main] Stop crit:        0.0401256
Ebkt times:              4.08408/111.43
Eval Ebkt times:         5.55263/152.13
PiPjPk times:            2.86422/78.01
Eval PiPjPk times:       0.359914/8.81
L2prod times:            1.62007/44.79
Total time:              21.9626/594.82
[main] Time assemble (wall/proc) 2.23896/25.2
[main] Time solve (wall/proc) 0.937948/8.45
[main] Stop crit:        7.97927e-08
[main] 82%...
[main] Stop crit:        0.0397664
Ebkt times:              4.12212/113.22
Eval Ebkt times:         5.45508/148.29
PiPjPk times:            2.82275/75.85
Eval PiPjPk times:       0.360384/10.91
L2prod times:            1.60048/43.88
Total time:              21.8553/595.85
[main] Time assemble (wall/proc) 2.24453/25.19
[main] Time solve (wall/proc) 0.803646/6.87
[main] Stop crit:        7.874e-08
[main] Stop crit:        0.0393496
Ebkt times:              4.15703/113.65
Eval Ebkt times:         5.4822/150.55
PiPjPk times:            2.80179/77.27
Eval PiPjPk times:       0.364391/8.66
L2prod times:            1.61247/44.5
Total time:              21.8242/595.15
[main] Time assemble (wall/proc) 2.21404/25.1
[main] Time solve (wall/proc) 0.79463/6.86
[main] Stop crit:        7.7521e-08
[main] Stop crit:        0.038769
Ebkt times:              4.14758/113.26
Eval Ebkt times:         5.45574/149.94
PiPjPk times:            2.80637/76.94
Eval PiPjPk times:       0.359517/9.41
L2prod times:            1.61172/44.32
Total time:              21.8211/596.41
[main] Time assemble (wall/proc) 2.25873/25.17
[main] Time solve (wall/proc) 0.796278/6.73
[main] Stop crit:        7.60732e-08
[main] 93%...
[main] Stop crit:        0.037975
Ebkt times:              4.10203/112.47
Eval Ebkt times:         5.50114/150.17
PiPjPk times:            2.79798/76.37
Eval PiPjPk times:       0.355542/8.92
L2prod times:            1.56979/43.54
Total time:              21.6716/590.58
[main] Time assemble (wall/proc) 2.22069/24.98
[main] Time solve (wall/proc) 0.791825/6.82
[main] Stop crit:        7.43582e-08
[main] Stop crit:        0.0369764
Ebkt times:              4.11897/111.7
Eval Ebkt times:         5.45413/148.63
PiPjPk times:            2.81878/77.62
Eval PiPjPk times:       0.359675/9.98
L2prod times:            1.61654/44.83
Total time:              21.795/592.69
[main] Time assemble (wall/proc) 2.22104/25.09
[main] Time solve (wall/proc) 0.850214/7.28
[main] Stop crit:        7.23955e-08
[main] Time run (wall/proc) 164.948/2790.37
[main] Compute errors
[main] Electric field error = 0.0418111
[main] Potential error = 0.0260548
[main] Lambda = 0.27394
[main] Maximum residual = 2.21387e-15
[main] Maximum constraint difference = 6.30135
[main] Time norms (wall/proc) 0.0743876/1.74
[main] Mesh diameter 0.558943
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0243902
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.157789/3.52
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 5.62937/18.98
[main] Initial constraint norm: 5.27242
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0702
Ebkt times:              7.58033/208.3
Eval Ebkt times:         10.6409/293.7
PiPjPk times:            5.16676/141.65
Eval PiPjPk times:       0.827557/21.41
L2prod times:            2.96809/82.09
Total time:              41.1205/1121.92
[main] Time assemble (wall/proc) 4.74854/47.46
[main] Time solve (wall/proc) 1.22117/13.46
[main] Stop crit:        3.78181e-08
[main] Stop crit:        0.0515802
Ebkt times:              7.87892/209.3
Eval Ebkt times:         11.0197/291.31
PiPjPk times:            5.23613/137.57
Eval PiPjPk times:       0.891424/23.67
L2prod times:            3.06316/81.88
Total time:              42.471/1119.98
[main] Time assemble (wall/proc) 4.88166/47.43
[main] Time solve (wall/proc) 1.17539/13.2
[main] Stop crit:        2.53e-08
[main] Stop crit:        0.0478958
Ebkt times:              7.64735/210.65
Eval Ebkt times:         10.619/294.35
PiPjPk times:            5.31674/146.52
Eval PiPjPk times:       0.689859/18.56
L2prod times:            3.05101/83.66
Total time:              41.4/1142.34
[main] Time assemble (wall/proc) 4.73381/48.2
[main] Time solve (wall/proc) 1.18008/13.28
[main] Stop crit:        2.14922e-08
[main] Stop crit:        0.040749
Ebkt times:              7.65062/212.16
Eval Ebkt times:         10.7012/297.1
PiPjPk times:            5.34684/146.5
Eval PiPjPk times:       0.695444/19.59
L2prod times:            3.00387/83.03
Total time:              41.52/1147.2
[main] Time assemble (wall/proc) 4.69108/48.34
[main] Time solve (wall/proc) 1.16884/13.18
[main] Stop crit:        1.95034e-08
[main] Stop crit:        0.0353976
Ebkt times:              7.6111/211.81
Eval Ebkt times:         10.6902/295.84
PiPjPk times:            5.33179/148.81
Eval PiPjPk times:       0.688355/16.21
L2prod times:            3.00162/83.79
Total time:              41.4126/1143.85
[main] Time assemble (wall/proc) 4.76857/48.3
[main] Time solve (wall/proc) 1.16874/13.1
[main] Stop crit:        1.75617e-08
[main] 12%...
[main] Stop crit:        0.0327976
Ebkt times:              7.70216/214.01
Eval Ebkt times:         10.684/294.97
PiPjPk times:            5.31432/147.07
Eval PiPjPk times:       0.692265/20.14
L2prod times:            3.01981/84.12
Total time:              41.5142/1148.39
[main] Time assemble (wall/proc) 4.71676/48.32
[main] Time solve (wall/proc) 1.21847/13.15
[main] Stop crit:        1.61901e-08
[main] Stop crit:        0.032478
Ebkt times:              7.52554/207.13
Eval Ebkt times:         10.7311/297.41
PiPjPk times:            5.32877/147.24
Eval PiPjPk times:       0.686118/18.62
L2prod times:            2.95864/82.55
Total time:              41.2472/1138.59
[main] Time assemble (wall/proc) 4.70755/48.12
[main] Time solve (wall/proc) 1.16456/12.86
[main] Stop crit:        1.60539e-08
[main] Stop crit:        0.0336132
Ebkt times:              7.63516/212
Eval Ebkt times:         10.7221/296.67
PiPjPk times:            5.24977/144.88
Eval PiPjPk times:       0.693222/19.66
L2prod times:            3.01903/84.42
Total time:              41.2757/1141.86
[main] Time assemble (wall/proc) 4.72407/48.2
[main] Time solve (wall/proc) 1.17122/13.19
[main] Stop crit:        1.66484e-08
[main] Stop crit:        0.0354922
Ebkt times:              7.53264/208.54
Eval Ebkt times:         10.6852/297.78
PiPjPk times:            5.33024/146.73
Eval PiPjPk times:       0.689785/17.72
L2prod times:            2.97806/82.32
Total time:              41.2652/1139.99
[main] Time assemble (wall/proc) 4.7251/48.13
[main] Time solve (wall/proc) 1.21122/13.15
[main] Stop crit:        1.74404e-08
[main] Stop crit:        0.0375964
Ebkt times:              7.60229/210.16
Eval Ebkt times:         10.6522/293.97
PiPjPk times:            5.32814/147.83
Eval PiPjPk times:       0.692114/19.48
L2prod times:            2.99164/83.03
Total time:              41.3603/1144.33
[main] Time assemble (wall/proc) 4.74167/48.23
[main] Time solve (wall/proc) 1.21376/13.03
[main] Stop crit:        1.82051e-08
[main] 24%...
[main] Stop crit:        0.0395149
Ebkt times:              7.78424/215.32
Eval Ebkt times:         10.6948/296.81
PiPjPk times:            5.33492/147.36
Eval PiPjPk times:       0.695887/19.88
L2prod times:            3.03875/84.12
Total time:              41.7251/1150.43
[main] Time assemble (wall/proc) 4.71316/48.56
[main] Time solve (wall/proc) 1.1705/13.07
[main] Stop crit:        1.88299e-08
[main] Stop crit:        0.0409525
Ebkt times:              7.6477/212.16
Eval Ebkt times:         10.6025/293.35
PiPjPk times:            5.27783/145.39
Eval PiPjPk times:       0.691656/19.59
L2prod times:            3.02245/84.22
Total time:              41.293/1140.62
[main] Time assemble (wall/proc) 4.76987/48.23
[main] Time solve (wall/proc) 1.16963/12.97
[main] Stop crit:        1.9239e-08
[main] Stop crit:        0.0417524
Ebkt times:              7.563/210.24
Eval Ebkt times:         10.6473/295.54
PiPjPk times:            5.33983/147.74
Eval PiPjPk times:       0.685165/18.92
L2prod times:            2.99877/82.77
Total time:              41.3471/1143.04
[main] Time assemble (wall/proc) 4.73264/48.18
[main] Time solve (wall/proc) 1.17183/13.2
[main] Stop crit:        1.93913e-08
[main] Stop crit:        0.0418813
Ebkt times:              7.6146/210.37
Eval Ebkt times:         10.6838/296.28
PiPjPk times:            5.25086/145.74
Eval PiPjPk times:       0.696178/17.65
L2prod times:            2.97464/82.8
Total time:              41.1463/1136.78
[main] Time assemble (wall/proc) 4.72171/47.91
[main] Time solve (wall/proc) 1.18314/13.08
[main] Stop crit:        1.92816e-08
[main] 34%...
[main] Stop crit:        0.0413954
Ebkt times:              7.79404/215.23
Eval Ebkt times:         10.7013/297.21
PiPjPk times:            5.34032/148.05
Eval PiPjPk times:       0.704591/19.07
L2prod times:            3.06576/84.71
Total time:              41.9036/1156.66
[main] Time assemble (wall/proc) 4.77696/48.81
[main] Time solve (wall/proc) 1.20968/13.11
[main] Stop crit:        1.89387e-08
[main] Stop crit:        0.0404054
Ebkt times:              7.69891/212.51
Eval Ebkt times:         10.7553/298.85
PiPjPk times:            5.34637/146.85
Eval PiPjPk times:       0.706846/19.17
L2prod times:            3.03842/83.36
Total time:              41.7158/1148.14
[main] Time assemble (wall/proc) 4.79799/48.52
[main] Time solve (wall/proc) 1.17507/13.31
[main] Stop crit:        1.8416e-08
[main] Stop crit:        0.0390507
Ebkt times:              7.68872/214.51
Eval Ebkt times:         10.6737/295.86
PiPjPk times:            5.29383/144.9
Eval PiPjPk times:       0.694736/18.84
L2prod times:            3.04011/83.58
Total time:              41.5299/1145.12
[main] Time assemble (wall/proc) 4.74538/48.38
[main] Time solve (wall/proc) 1.17952/13.32
[main] Stop crit:        1.77772e-08
[main] Stop crit:        0.0374802
Ebkt times:              7.63242/212.15
Eval Ebkt times:         10.6846/295.52
PiPjPk times:            5.35678/147.37
Eval PiPjPk times:       0.699163/18.78
L2prod times:            3.07727/84.63
Total time:              41.7262/1150.69
[main] Time assemble (wall/proc) 4.74679/48.58
[main] Time solve (wall/proc) 1.17125/13.13
[main] Stop crit:        1.70844e-08
[main] Stop crit:        0.0358376
Ebkt times:              7.66466/213.15
Eval Ebkt times:         10.6651/296.2
PiPjPk times:            5.33096/148.4
Eval PiPjPk times:       0.690712/19.98
L2prod times:            3.01193/83.06
Total time:              41.4248/1145.6
[main] Time assemble (wall/proc) 4.75416/48.36
[main] Time solve (wall/proc) 1.21409/13.15
[main] Stop crit:        1.6394e-08
[main] 46%...
[main] Stop crit:        0.0342475
Ebkt times:              7.75792/214.65
Eval Ebkt times:         10.7316/299.84
PiPjPk times:            5.36027/149.73
Eval PiPjPk times:       0.693197/18.05
L2prod times:            2.98562/81.24
Total time:              41.6465/1151.62
[main] Time assemble (wall/proc) 4.75056/48.53
[main] Time solve (wall/proc) 1.17892/13.26
[main] Stop crit:        1.57558e-08
[main] Stop crit:        0.0328057
Ebkt times:              7.54867/208.29
Eval Ebkt times:         10.6818/296.2
PiPjPk times:            5.33196/146.6
Eval PiPjPk times:       0.691443/21.02
L2prod times:            2.97839/82.42
Total time:              41.2718/1139.08
[main] Time assemble (wall/proc) 4.76107/48.17
[main] Time solve (wall/proc) 1.22954/13.38
[main] Stop crit:        1.52112e-08
[main] Stop crit:        0.0315723
Ebkt times:              7.68953/209.62
Eval Ebkt times:         10.758/295.96
PiPjPk times:            5.2846/144.06
Eval PiPjPk times:       0.690572/19.09
L2prod times:            2.982/82.65
Total time:              41.3252/1131.78
[main] Time assemble (wall/proc) 4.75655/47.92
[main] Time solve (wall/proc) 1.16403/13.01
[main] Stop crit:        1.47884e-08
[main] Stop crit:        0.0305712
Ebkt times:              7.53657/208.8
Eval Ebkt times:         10.691/296.07
PiPjPk times:            5.30761/146.42
Eval PiPjPk times:       0.688164/19.7
L2prod times:            2.98337/82.61
Total time:              41.2247/1140.17
[main] Time assemble (wall/proc) 4.72062/48.12
[main] Time solve (wall/proc) 1.17394/13.16
[main] Stop crit:        1.44975e-08
[main] 56%...
[main] Stop crit:        0.0297942
Ebkt times:              7.69598/213.19
Eval Ebkt times:         10.6442/294.01
PiPjPk times:            5.41317/148.57
Eval PiPjPk times:       0.688138/18.38
L2prod times:            3.05806/83.58
Total time:              41.7735/1149.19
[main] Time assemble (wall/proc) 4.75222/48.55
[main] Time solve (wall/proc) 1.16471/13.13
[main] Stop crit:        1.43291e-08
[main] Stop crit:        0.0292098
Ebkt times:              7.75396/213.39
Eval Ebkt times:         10.774/297.54
PiPjPk times:            5.30091/146.16
Eval PiPjPk times:       0.692169/19.11
L2prod times:            2.98183/82.32
Total time:              41.4684/1143.96
[main] Time assemble (wall/proc) 4.77827/48.31
[main] Time solve (wall/proc) 1.18434/13.23
[main] Stop crit:        1.42593e-08
[main] Stop crit:        0.0287747
Ebkt times:              7.73996/213.63
Eval Ebkt times:         10.6195/294.06
PiPjPk times:            5.33898/146
Eval PiPjPk times:       0.689697/20.19
L2prod times:            3.08305/84.93
Total time:              41.7937/1153.09
[main] Time assemble (wall/proc) 4.76626/48.7
[main] Time solve (wall/proc) 1.17045/13.08
[main] Stop crit:        1.42569e-08
[main] Stop crit:        0.0284434
Ebkt times:              7.59464/211.12
Eval Ebkt times:         10.6787/295.45
PiPjPk times:            5.36922/147.42
Eval PiPjPk times:       0.6924/18.81
L2prod times:            2.99474/82.77
Total time:              41.426/1144.7
[main] Time assemble (wall/proc) 4.71309/48.24
[main] Time solve (wall/proc) 1.16351/13.08
[main] Stop crit:        1.42913e-08
[main] Stop crit:        0.0281755
Ebkt times:              7.6012/211.22
Eval Ebkt times:         10.7092/296.68
PiPjPk times:            5.29008/146.45
Eval PiPjPk times:       0.68662/18.29
L2prod times:            2.99218/83.31
Total time:              41.3183/1142.4
[main] Time assemble (wall/proc) 4.68939/48.15
[main] Time solve (wall/proc) 1.16737/13.08
[main] Stop crit:        1.43359e-08
[main] 68%...
[main] Stop crit:        0.0279392
Ebkt times:              7.70923/212.42
Eval Ebkt times:         10.6855/294.85
PiPjPk times:            5.33062/146.14
Eval PiPjPk times:       0.695632/21.96
L2prod times:            3.00012/83.84
Total time:              41.5223/1147.73
[main] Time assemble (wall/proc) 4.74597/48.47
[main] Time solve (wall/proc) 1.18172/13.29
[main] Stop crit:        1.43702e-08
[main] Stop crit:        0.0277126
Ebkt times:              7.64119/212.64
Eval Ebkt times:         10.6834/296.36
PiPjPk times:            5.33711/147.81
Eval PiPjPk times:       0.696436/20.37
L2prod times:            3.00643/82.8
Total time:              41.4943/1146.32
[main] Time assemble (wall/proc) 4.74011/48.32
[main] Time solve (wall/proc) 1.17337/13.01
[main] Stop crit:        1.43798e-08
[main] Stop crit:        0.027482
Ebkt times:              7.67779/212.28
Eval Ebkt times:         10.6826/296.54
PiPjPk times:            5.31963/147.22
Eval PiPjPk times:       0.689245/17.55
L2prod times:            2.99199/82.67
Total time:              41.4054/1142.72
[main] Time assemble (wall/proc) 4.73282/48.26
[main] Time solve (wall/proc) 1.17515/13.1
[main] Stop crit:        1.43555e-08
[main] Stop crit:        0.02724
Ebkt times:              7.67309/212.71
Eval Ebkt times:         10.6453/293.53
PiPjPk times:            5.30481/146.9
Eval PiPjPk times:       0.690538/19.63
L2prod times:            3.02809/83.79
Total time:              41.4051/1144.64
[main] Time assemble (wall/proc) 4.74712/48.34
[main] Time solve (wall/proc) 1.20984/13.15
[main] Stop crit:        1.42925e-08
[main] 78%...
[main] Stop crit:        0.0269829
Ebkt times:              7.66672/212.67
Eval Ebkt times:         10.6852/296.27
PiPjPk times:            5.30013/145.68
Eval PiPjPk times:       0.696703/18.22
L2prod times:            3.00982/82.56
Total time:              41.399/1143.73
[main] Time assemble (wall/proc) 4.7515/48.33
[main] Time solve (wall/proc) 1.19443/13.5
[main] Stop crit:        1.41894e-08
[main] Stop crit:        0.0267085
Ebkt times:              7.6165/210.69
Eval Ebkt times:         10.6456/295.78
PiPjPk times:            5.2905/145.6
Eval PiPjPk times:       0.691966/17.48
L2prod times:            3.01788/82.84
Total time:              41.3358/1141.52
[main] Time assemble (wall/proc) 4.75345/48.21
[main] Time solve (wall/proc) 1.21955/13.39
[main] Stop crit:        1.40478e-08
[main] Stop crit:        0.0264147
Ebkt times:              7.68317/214.18
Eval Ebkt times:         10.6268/293.09
PiPjPk times:            5.32947/145.78
Eval PiPjPk times:       0.695907/18.74
L2prod times:            3.00204/82.42
Total time:              41.455/1146.04
[main] Time assemble (wall/proc) 4.73582/48.32
[main] Time solve (wall/proc) 1.16858/13.16
[main] Stop crit:        1.38715e-08
[main] Stop crit:        0.0260993
Ebkt times:              7.6754/212.75
Eval Ebkt times:         10.6581/294.88
PiPjPk times:            5.30912/146.49
Eval PiPjPk times:       0.688988/19.78
L2prod times:            2.97447/81.65
Total time:              41.3123/1141.48
[main] Time assemble (wall/proc) 4.72676/48.18
[main] Time solve (wall/proc) 1.17896/13.23
[main] Stop crit:        1.36664e-08
[main] Stop crit:        0.0257599
Ebkt times:              7.70906/213.05
Eval Ebkt times:         10.7311/296.05
PiPjPk times:            5.32095/146.8
Eval PiPjPk times:       0.701559/21.15
L2prod times:            3.02138/83.84
Total time:              41.5934/1146.96
[main] Time assemble (wall/proc) 4.77259/48.52
[main] Time solve (wall/proc) 1.16424/13.03
[main] Stop crit:        1.34397e-08
[main] 90%...
[main] Stop crit:        0.0253948
Ebkt times:              7.68439/211.39
Eval Ebkt times:         10.6979/295.94
PiPjPk times:            5.34798/147.01
Eval PiPjPk times:       0.689887/21.34
L2prod times:            2.99035/83.18
Total time:              41.4128/1141
[main] Time assemble (wall/proc) 4.70542/48.2
[main] Time solve (wall/proc) 1.18091/13.2
[main] Stop crit:        1.31998e-08
[main] Stop crit:        0.0250041
Ebkt times:              7.61026/211.24
Eval Ebkt times:         10.7199/294.81
PiPjPk times:            5.29182/144.7
Eval PiPjPk times:       0.694798/22.17
L2prod times:            2.97282/82.38
Total time:              41.2589/1139.16
[main] Time assemble (wall/proc) 4.72879/48.08
[main] Time solve (wall/proc) 1.1832/13.28
[main] Stop crit:        1.29556e-08
[main] Stop crit:        0.0245901
Ebkt times:              7.70211/213.03
Eval Ebkt times:         10.712/297.13
PiPjPk times:            5.29937/145.76
Eval PiPjPk times:       0.693659/19.17
L2prod times:            3.00348/82.97
Total time:              41.5045/1144.57
[main] Time assemble (wall/proc) 4.73902/48.33
[main] Time solve (wall/proc) 1.17817/13.28
[main] Stop crit:        1.27157e-08
[main] Stop crit:        0.0241582
Ebkt times:              7.67598/210.03
Eval Ebkt times:         10.6592/294.57
PiPjPk times:            5.34157/147.05
Eval PiPjPk times:       0.685983/21.42
L2prod times:            3.03397/84.96
Total time:              41.6088/1148.76
[main] Time assemble (wall/proc) 4.75584/48.47
[main] Time solve (wall/proc) 1.19633/13.27
[main] Stop crit:        1.24879e-08
[main] Time run (wall/proc) 428.179/7278.2
[main] Compute errors
[main] Electric field error = 0.0237598
[main] Potential error = 0.0138072
[main] Lambda = 0.154605
[main] Maximum residual = 2.21487e-15
[main] Maximum constraint difference = 6.97227
[main] Time norms (wall/proc) 0.076412/2.02
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 816 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0120482
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.270371/6.96
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 11.8202/38.21
[main] Initial constraint norm: 6.15839
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0263267
Ebkt times:              14.5905/397.89
Eval Ebkt times:         22.1924/609.04
PiPjPk times:            10.1997/281.13
Eval PiPjPk times:       2.06315/53.77
L2prod times:            6.0321/165.82
Total time:              84.735/2304.24
[main] Time assemble (wall/proc) 10.0403/96.69
[main] Time solve (wall/proc) 2.73431/33.45
[main] Stop crit:        1.0105e-09
[main] Stop crit:        0.0204605
Ebkt times:              14.4419/390.83
Eval Ebkt times:         22.0722/600.87
PiPjPk times:            10.1221/274.94
Eval PiPjPk times:       2.19214/55.54
L2prod times:            5.94135/162.21
Total time:              84.8123/2282.05
[main] Time assemble (wall/proc) 9.98249/95.84
[main] Time solve (wall/proc) 2.69201/32.47
[main] Stop crit:        7.00058e-10
[main] Stop crit:        0.0196424
Ebkt times:              15.0657/416.8
Eval Ebkt times:         22.4754/624.12
PiPjPk times:            10.5152/291.69
Eval PiPjPk times:       1.68737/45.57
L2prod times:            5.93158/164.77
Total time:              84.9315/2338.82
[main] Time assemble (wall/proc) 10.0702/98.32
[main] Time solve (wall/proc) 2.66965/31.81
[main] Stop crit:        7.36075e-10
[main] Stop crit:        0.0191086
Ebkt times:              14.9467/412.46
Eval Ebkt times:         22.407/616.35
PiPjPk times:            10.392/285.02
Eval PiPjPk times:       1.84365/51.08
L2prod times:            6.05249/167.54
Total time:              85.3109/2331.3
[main] Time assemble (wall/proc) 10.0861/98.09
[main] Time solve (wall/proc) 2.72863/32.33
[main] Stop crit:        6.88089e-10
[main] Stop crit:        0.0183659
Ebkt times:              15.1113/420.16
Eval Ebkt times:         22.5801/626.22
PiPjPk times:            10.4702/289.97
Eval PiPjPk times:       1.75631/44.69
L2prod times:            5.9839/163.84
Total time:              84.9549/2346.23
[main] Time assemble (wall/proc) 10.1002/98.42
[main] Time solve (wall/proc) 2.71535/32.82
[main] Stop crit:        6.32907e-10
[main] Stop crit:        0.0175914
Ebkt times:              14.9508/410.1
Eval Ebkt times:         22.4383/618.33
PiPjPk times:            10.4069/286.33
Eval PiPjPk times:       1.76975/47.72
L2prod times:            5.98992/165.79
Total time:              85.2688/2335.33
[main] Time assemble (wall/proc) 9.99678/97.99
[main] Time solve (wall/proc) 2.6918/32.61
[main] Stop crit:        6.06402e-10
[main] Stop crit:        0.0168807
Ebkt times:              15.0387/415.03
Eval Ebkt times:         22.3447/617.56
PiPjPk times:            10.3523/284.1
Eval PiPjPk times:       1.98303/47.69
L2prod times:            6.03594/167.24
Total time:              85.7166/2336.54
[main] Time assemble (wall/proc) 10.2321/98.32
[main] Time solve (wall/proc) 2.74563/33.11
[main] Stop crit:        5.84978e-10
[main] Stop crit:        0.0163475
Ebkt times:              15.0969/413.33
Eval Ebkt times:         22.5401/621.62
PiPjPk times:            10.5139/288.7
Eval PiPjPk times:       1.82859/46.35
L2prod times:            6.01549/166.57
Total time:              85.7455/2350.07
[main] Time assemble (wall/proc) 9.99084/98.72
[main] Time solve (wall/proc) 2.73878/32.71
[main] Stop crit:        5.61014e-10
[main] Stop crit:        0.0160336
Ebkt times:              14.9565/410.12
Eval Ebkt times:         22.462/619.52
PiPjPk times:            10.4684/288.68
Eval PiPjPk times:       1.73779/47.73
L2prod times:            5.90814/162.53
Total time:              84.9156/2329.42
[main] Time assemble (wall/proc) 10.0706/97.97
[main] Time solve (wall/proc) 2.70459/32.74
[main] Stop crit:        5.38133e-10
[main] 10%...
[main] Stop crit:        0.01591
Ebkt times:              14.933/406.14
Eval Ebkt times:         22.1668/604.78
PiPjPk times:            10.4136/282.64
Eval PiPjPk times:       1.95193/53.73
L2prod times:            5.8703/161.07
Total time:              85.3377/2314.35
[main] Time assemble (wall/proc) 10.1063/97.5
[main] Time solve (wall/proc) 2.72368/33.12
[main] Stop crit:        5.21402e-10
[main] Stop crit:        0.0159292
Ebkt times:              15.0016/414.3
Eval Ebkt times:         22.4069/616.35
PiPjPk times:            10.4851/288.72
Eval PiPjPk times:       1.98618/50.55
L2prod times:            5.94815/163.62
Total time:              85.2794/2339.02
[main] Time assemble (wall/proc) 9.98538/98.23
[main] Time solve (wall/proc) 2.73919/32.68
[main] Stop crit:        5.13717e-10
[main] Stop crit:        0.0160463
Ebkt times:              14.9537/410.6
Eval Ebkt times:         22.4612/621.76
PiPjPk times:            10.3909/287.68
Eval PiPjPk times:       1.84791/46.51
L2prod times:            5.91914/161.33
Total time:              84.8921/2324.78
[main] Time assemble (wall/proc) 10.0058/97.8
[main] Time solve (wall/proc) 2.73244/32.35
[main] Stop crit:        5.14528e-10
[main] Stop crit:        0.0162236
Ebkt times:              14.9829/412.32
Eval Ebkt times:         22.248/608.35
PiPjPk times:            10.412/287.04
Eval PiPjPk times:       1.92655/52.37
L2prod times:            5.92284/161.96
Total time:              85.2678/2324.03
[main] Time assemble (wall/proc) 10.1501/97.79
[main] Time solve (wall/proc) 2.70207/32.36
[main] Stop crit:        5.2028e-10
[main] Stop crit:        0.0164329
Ebkt times:              15.0245/415.58
Eval Ebkt times:         22.4469/617.94
PiPjPk times:            10.5117/288.71
Eval PiPjPk times:       1.73768/49.52
L2prod times:            5.9454/164.58
Total time:              84.8586/2341.03
[main] Time assemble (wall/proc) 10.0317/98.3
[main] Time solve (wall/proc) 2.7021/32.58
[main] Stop crit:        5.26801e-10
[main] Stop crit:        0.0166546
Ebkt times:              14.9268/411.05
Eval Ebkt times:         22.4645/619.5
PiPjPk times:            10.4396/285.17
Eval PiPjPk times:       1.8371/50.59
L2prod times:            5.98281/165.65
Total time:              85.4328/2340.91
[main] Time assemble (wall/proc) 9.9946/98.27
[main] Time solve (wall/proc) 2.70719/32.84
[main] Stop crit:        5.3149e-10
[main] Stop crit:        0.0168737
Ebkt times:              14.9268/409.62
Eval Ebkt times:         22.322/614.85
PiPjPk times:            10.3503/287.07
Eval PiPjPk times:       1.77144/44.74
L2prod times:            5.96896/163.46
Total time:              84.813/2321.38
[main] Time assemble (wall/proc) 9.97915/97.52
[main] Time solve (wall/proc) 2.7148/32.75
[main] Stop crit:        5.33832e-10
[main] Stop crit:        0.017077
Ebkt times:              15.0561/415.7
Eval Ebkt times:         22.4806/621.38
PiPjPk times:            10.5094/292.84
Eval PiPjPk times:       1.75103/43.89
L2prod times:            5.97051/165.84
Total time:              85.308/2346.08
[main] Time assemble (wall/proc) 10.1355/98.52
[main] Time solve (wall/proc) 2.70954/32.88
[main] Stop crit:        5.34513e-10
[main] 20%...
[main] Stop crit:        0.0172522
Ebkt times:              14.899/410.38
Eval Ebkt times:         22.3959/617.4
PiPjPk times:            10.4092/285.12
Eval PiPjPk times:       1.91822/49.48
L2prod times:            6.01126/165.65
Total time:              85.1448/2326.97
[main] Time assemble (wall/proc) 10.0247/97.82
[main] Time solve (wall/proc) 2.74452/32.62
[main] Stop crit:        5.34248e-10
[main] Stop crit:        0.0173881
Ebkt times:              14.9232/410.95
Eval Ebkt times:         22.3434/620.49
PiPjPk times:            10.4013/286.32
Eval PiPjPk times:       1.84551/48.68
L2prod times:            6.01241/165.82
Total time:              85.0899/2335.4
[main] Time assemble (wall/proc) 10.0819/98.11
[main] Time solve (wall/proc) 2.70268/32.59
[main] Stop crit:        5.3325e-10
[main] Stop crit:        0.0174762
Ebkt times:              15.1662/418.19
Eval Ebkt times:         22.447/622.89
PiPjPk times:            10.5551/291.14
Eval PiPjPk times:       1.8816/47.75
L2prod times:            5.96515/164.59
Total time:              85.5856/2348.41
[main] Time assemble (wall/proc) 10.2265/98.87
[main] Time solve (wall/proc) 2.70836/32.59
[main] Stop crit:        5.31315e-10
[main] Stop crit:        0.0175111
Ebkt times:              15.2152/420.9
Eval Ebkt times:         22.3975/619.35
PiPjPk times:            10.5553/291.9
Eval PiPjPk times:       1.77286/46.61
L2prod times:            5.98223/164.98
Total time:              85.1385/2345.25
[main] Time assemble (wall/proc) 10.1253/98.6
[main] Time solve (wall/proc) 2.70945/32.54
[main] Stop crit:        5.28114e-10
[main] Stop crit:        0.0174913
Ebkt times:              15.057/415.65
Eval Ebkt times:         22.3365/617.57
PiPjPk times:            10.5278/290.69
Eval PiPjPk times:       1.88937/47.68
L2prod times:            5.93267/161.84
Total time:              85.5316/2343.41
[main] Time assemble (wall/proc) 10.0228/98.37
[main] Time solve (wall/proc) 2.74161/32.64
[main] Stop crit:        5.23392e-10
[main] Stop crit:        0.0174193
Ebkt times:              14.9182/408.44
Eval Ebkt times:         22.2681/611.25
PiPjPk times:            10.3961/284.97
Eval PiPjPk times:       1.83906/49.2
L2prod times:            5.92054/161.58
Total time:              84.9593/2316.42
[main] Time assemble (wall/proc) 10.0727/97.37
[main] Time solve (wall/proc) 2.75508/32.75
[main] Stop crit:        5.17053e-10
[main] Stop crit:        0.0173003
Ebkt times:              14.878/407.75
Eval Ebkt times:         22.4533/618.24
PiPjPk times:            10.3678/283.2
Eval PiPjPk times:       2.01386/51.87
L2prod times:            5.98088/163.3
Total time:              85.6904/2327.46
[main] Time assemble (wall/proc) 9.93894/97.7
[main] Time solve (wall/proc) 2.64665/31.38
[main] Stop crit:        5.0917e-10
[main] Stop crit:        0.0171415
Ebkt times:              15.0598/410.09
Eval Ebkt times:         22.4102/621.76
PiPjPk times:            10.3802/286.13
Eval PiPjPk times:       1.86859/46.19
L2prod times:            5.97551/163.5
Total time:              85.3361/2325.77
[main] Time assemble (wall/proc) 10.0751/97.78
[main] Time solve (wall/proc) 2.63978/31.21
[main] Stop crit:        4.99974e-10
[main] 30%...
[main] Stop crit:        0.0169514
Ebkt times:              14.9683/407.89
Eval Ebkt times:         22.3251/612.57
PiPjPk times:            10.3567/283.67
Eval PiPjPk times:       1.8855/49.14
L2prod times:            5.9326/161.84
Total time:              85.5316/2325.14
[main] Time assemble (wall/proc) 10.0023/97.55
[main] Time solve (wall/proc) 2.71006/32.79
[main] Stop crit:        4.89829e-10
[main] Stop crit:        0.0167386
Ebkt times:              14.8811/409.49
Eval Ebkt times:         22.3184/614.93
PiPjPk times:            10.349/285.61
Eval PiPjPk times:       1.9649/48.44
L2prod times:            6.01222/166.24
Total time:              84.7729/2326.91
[main] Time assemble (wall/proc) 10.2292/97.97
[main] Time solve (wall/proc) 2.70341/32.5
[main] Stop crit:        4.79197e-10
[main] Stop crit:        0.0165114
Ebkt times:              15.0303/411.13
Eval Ebkt times:         22.3701/614.23
PiPjPk times:            10.4952/289.39
Eval PiPjPk times:       1.85817/51.5
L2prod times:            5.96081/165.14
Total time:              85.1905/2336.9
[main] Time assemble (wall/proc) 10.0193/98.18
[main] Time solve (wall/proc) 2.70575/32.69
[main] Stop crit:        4.68583e-10
[main] Stop crit:        0.0162775
Ebkt times:              15.1068/414.48
Eval Ebkt times:         22.4897/620.89
PiPjPk times:            10.4458/288.07
Eval PiPjPk times:       1.83804/49.78
L2prod times:            6.01465/165.39
Total time:              85.5671/2344.44
[main] Time assemble (wall/proc) 10.0957/98.65
[main] Time solve (wall/proc) 2.70839/32.66
[main] Stop crit:        4.58468e-10
[main] Stop crit:        0.0160442
Ebkt times:              14.8638/407.13
Eval Ebkt times:         22.2694/610.31
PiPjPk times:            10.3071/282.78
Eval PiPjPk times:       2.02914/50.15
L2prod times:            5.88326/160.65
Total time:              85.324/2317.51
[main] Time assemble (wall/proc) 10.0715/97.42
[main] Time solve (wall/proc) 2.72291/32.43
[main] Stop crit:        4.49249e-10
[main] Stop crit:        0.0158179
Ebkt times:              14.9921/411.95
Eval Ebkt times:         22.4811/620.1
PiPjPk times:            10.4829/287.67
Eval PiPjPk times:       1.81834/49.27
L2prod times:            5.91885/162
Total time:              85.3502/2331.7
[main] Time assemble (wall/proc) 10.1589/98.19
[main] Time solve (wall/proc) 2.72092/32.96
[main] Stop crit:        4.41211e-10
[main] Stop crit:        0.015604
Ebkt times:              15.0598/416.14
Eval Ebkt times:         22.4826/623.09
PiPjPk times:            10.4188/286.77
Eval PiPjPk times:       1.74639/45.23
L2prod times:            5.97444/164.59
Total time:              85.2843/2342.31
[main] Time assemble (wall/proc) 10.0122/98.34
[main] Time solve (wall/proc) 2.71143/32.83
[main] Stop crit:        4.34512e-10
[main] Stop crit:        0.0154063
Ebkt times:              15.1405/419.27
Eval Ebkt times:         22.484/622.52
PiPjPk times:            10.5217/292.1
Eval PiPjPk times:       1.73878/44.62
L2prod times:            5.98257/167.14
Total time:              85.1827/2347.91
[main] Time assemble (wall/proc) 10.0178/98.6
[main] Time solve (wall/proc) 2.71666/33.12
[main] Stop crit:        4.29191e-10
[main] Stop crit:        0.0152274
Ebkt times:              14.9758/412.48
Eval Ebkt times:         22.5161/620.74
PiPjPk times:            10.4932/289.33
Eval PiPjPk times:       1.75289/50.47
L2prod times:            5.99178/165.09
Total time:              85.1078/2338.39
[main] Time assemble (wall/proc) 10.0126/98.15
[main] Time solve (wall/proc) 2.72193/32.91
[main] Stop crit:        4.25184e-10
[main] 40%...
[main] Stop crit:        0.0150684
Ebkt times:              14.9452/410.68
Eval Ebkt times:         22.4387/618.88
PiPjPk times:            10.412/286.82
Eval PiPjPk times:       1.93002/49.31
L2prod times:            5.88657/162.07
Total time:              84.9372/2324.37
[main] Time assemble (wall/proc) 9.93696/97.6
[main] Time solve (wall/proc) 2.70415/31.67
[main] Stop crit:        4.2235e-10
[main] Stop crit:        0.014929
Ebkt times:              14.8677/409.14
Eval Ebkt times:         22.2395/610.94
PiPjPk times:            10.3227/282.61
Eval PiPjPk times:       1.89456/48.4
L2prod times:            5.92334/163.42
Total time:              85.1131/2320.04
[main] Time assemble (wall/proc) 10.1132/97.42
[main] Time solve (wall/proc) 2.72076/32.82
[main] Stop crit:        4.20504e-10
[main] Stop crit:        0.014808
Ebkt times:              15.067/417.64
Eval Ebkt times:         22.5204/623.92
PiPjPk times:            10.4956/290.12
Eval PiPjPk times:       1.7429/48.11
L2prod times:            5.96626/165.83
Total time:              85.0448/2345.2
[main] Time assemble (wall/proc) 10.0163/98.28
[main] Time solve (wall/proc) 2.70992/32.89
[main] Stop crit:        4.19449e-10
[main] Stop crit:        0.0147034
Ebkt times:              15.0513/417.55
Eval Ebkt times:         22.6275/628.58
PiPjPk times:            10.5613/293.76
Eval PiPjPk times:       1.68868/45.04
L2prod times:            6.00482/166.67
Total time:              85.161/2356.11
[main] Time assemble (wall/proc) 10.0607/98.76
[main] Time solve (wall/proc) 2.69271/32.57
[main] Stop crit:        4.19002e-10
[main] Stop crit:        0.0146132
Ebkt times:              14.9103/410.97
Eval Ebkt times:         22.2897/614.9
PiPjPk times:            10.4543/288.1
Eval PiPjPk times:       1.75174/44.98
L2prod times:            5.94841/163.67
Total time:              84.8681/2322.93
[main] Time assemble (wall/proc) 9.9622/97.54
[main] Time solve (wall/proc) 2.71116/32.85
[main] Stop crit:        4.19002e-10
[main] Stop crit:        0.0145346
Ebkt times:              15.0223/412.37
Eval Ebkt times:         22.5119/620.17
PiPjPk times:            10.4726/289.28
Eval PiPjPk times:       1.73745/46.95
L2prod times:            5.97948/166.11
Total time:              84.8031/2329.76
[main] Time assemble (wall/proc) 10.1683/97.95
[main] Time solve (wall/proc) 2.76143/32.75
[main] Stop crit:        4.1932e-10
[main] Stop crit:        0.0144654
Ebkt times:              14.9196/410.87
Eval Ebkt times:         22.3672/617.17
PiPjPk times:            10.4681/289.38
Eval PiPjPk times:       1.89552/47.14
L2prod times:            5.90498/162.43
Total time:              85.2032/2325.69
[main] Time assemble (wall/proc) 10.1201/97.8
[main] Time solve (wall/proc) 2.71672/32.72
[main] Stop crit:        4.19849e-10
[main] Stop crit:        0.014403
Ebkt times:              15.0462/414.22
Eval Ebkt times:         22.3679/615.15
PiPjPk times:            10.5234/290.11
Eval PiPjPk times:       1.80693/49.44
L2prod times:            5.91405/164.53
Total time:              84.9152/2333.03
[main] Time assemble (wall/proc) 10.1541/98.19
[main] Time solve (wall/proc) 2.78949/33.57
[main] Stop crit:        4.20505e-10
[main] 50%...
[main] Stop crit:        0.0143453
Ebkt times:              14.961/413.69
Eval Ebkt times:         22.5125/621.94
PiPjPk times:            10.3502/286.71
Eval PiPjPk times:       1.74529/46.32
L2prod times:            5.9851/164.79
Total time:              84.5752/2328.82
[main] Time assemble (wall/proc) 10.0431/97.89
[main] Time solve (wall/proc) 2.72005/32.99
[main] Stop crit:        4.21225e-10
[main] Stop crit:        0.0142903
Ebkt times:              15.1896/420.7
Eval Ebkt times:         22.6678/628.92
PiPjPk times:            10.548/291.13
Eval PiPjPk times:       1.70732/47.68
L2prod times:            5.97632/164.8
Total time:              85.6112/2360.48
[main] Time assemble (wall/proc) 10.0812/99.03
[main] Time solve (wall/proc) 2.72973/32.53
[main] Stop crit:        4.21962e-10
[main] Stop crit:        0.0142364
Ebkt times:              15.0732/417.81
Eval Ebkt times:         22.5152/621.74
PiPjPk times:            10.4787/289.77
Eval PiPjPk times:       1.67537/47.17
L2prod times:            5.91648/164.21
Total time:              84.9857/2342.83
[main] Time assemble (wall/proc) 10.0655/98.26
[main] Time solve (wall/proc) 2.69449/32.52
[main] Stop crit:        4.22682e-10
[main] Stop crit:        0.0141821
Ebkt times:              15.0385/413.53
Eval Ebkt times:         22.3205/614.37
PiPjPk times:            10.3846/287.31
Eval PiPjPk times:       1.9133/51.22
L2prod times:            5.98366/164.84
Total time:              85.2157/2333.42
[main] Time assemble (wall/proc) 10.2125/98.14
[main] Time solve (wall/proc) 2.72317/32.94
[main] Stop crit:        4.23359e-10
[main] Stop crit:        0.0141263
Ebkt times:              15.0822/414.54
Eval Ebkt times:         22.4585/616.61
PiPjPk times:            10.4486/286.66
Eval PiPjPk times:       1.87838/49.93
L2prod times:            5.87253/162.07
Total time:              85.625/2340.56
[main] Time assemble (wall/proc) 10.1593/98.34
[main] Time solve (wall/proc) 2.7334/33.14
[main] Stop crit:        4.23965e-10
[main] Stop crit:        0.0140682
Ebkt times:              15.0032/413.08
Eval Ebkt times:         22.5018/624.25
PiPjPk times:            10.3758/286.03
Eval PiPjPk times:       1.70337/45.51
L2prod times:            5.97865/164.23
Total time:              84.9913/2340.02
[main] Time assemble (wall/proc) 10.0126/97.99
[main] Time solve (wall/proc) 2.7238/32.89
[main] Stop crit:        4.24468e-10
[main] Stop crit:        0.0140072
Ebkt times:              15.1135/417.23
Eval Ebkt times:         22.485/621.16
PiPjPk times:            10.3463/285.3
Eval PiPjPk times:       1.87185/47.99
L2prod times:            5.98562/164.9
Total time:              85.4109/2340.79
[main] Time assemble (wall/proc) 10.0364/98.17
[main] Time solve (wall/proc) 2.7097/32.55
[main] Stop crit:        4.24829e-10
[main] Stop crit:        0.0139428
Ebkt times:              14.9301/409.6
Eval Ebkt times:         22.3622/616.05
PiPjPk times:            10.3942/285.97
Eval PiPjPk times:       1.79944/46.87
L2prod times:            5.90624/162.23
Total time:              85.3337/2323.88
[main] Time assemble (wall/proc) 10.204/97.77
[main] Time solve (wall/proc) 2.6929/32.25
[main] Stop crit:        4.25002e-10
[main] 60%...
[main] Stop crit:        0.013875
Ebkt times:              15.1717/420.03
Eval Ebkt times:         22.6061/625.09
PiPjPk times:            10.4409/287
Eval PiPjPk times:       1.68587/47.46
L2prod times:            6.03409/169.84
Total time:              85.6658/2356.75
[main] Time assemble (wall/proc) 9.9821/98.82
[main] Time solve (wall/proc) 2.76461/33.18
[main] Stop crit:        4.2494e-10
[main] Stop crit:        0.0138037
Ebkt times:              15.0228/415.47
Eval Ebkt times:         22.4331/624.72
PiPjPk times:            10.4697/289.66
Eval PiPjPk times:       1.74408/46.87
L2prod times:            5.90561/160.26
Total time:              84.5351/2331.77
[main] Time assemble (wall/proc) 10.2176/98.12
[main] Time solve (wall/proc) 2.68877/32.15
[main] Stop crit:        4.24601e-10
[main] Stop crit:        0.013729
Ebkt times:              15.1626/419.91
Eval Ebkt times:         22.545/623.77
PiPjPk times:            10.4651/286.74
Eval PiPjPk times:       1.7184/48.02
L2prod times:            6.01822/166.82
Total time:              85.4632/2351.04
[main] Time assemble (wall/proc) 10.1315/98.85
[main] Time solve (wall/proc) 2.76868/32.99
[main] Stop crit:        4.23952e-10
[main] Stop crit:        0.013651
Ebkt times:              15.0839/415.8
Eval Ebkt times:         22.4197/618.04
PiPjPk times:            10.5123/288.79
Eval PiPjPk times:       1.73167/46.5
L2prod times:            5.93706/164.42
Total time:              85.2816/2336.63
[main] Time assemble (wall/proc) 9.97634/98.05
[main] Time solve (wall/proc) 2.7387/32.46
[main] Stop crit:        4.22974e-10
[main] Stop crit:        0.01357
Ebkt times:              14.9506/410.18
Eval Ebkt times:         22.305/610.22
PiPjPk times:            10.3193/279.11
Eval PiPjPk times:       1.80853/53.19
L2prod times:            5.96615/162.63
Total time:              85.1486/2316.75
[main] Time assemble (wall/proc) 10.0703/97.54
[main] Time solve (wall/proc) 2.76989/32.94
[main] Stop crit:        4.21666e-10
[main] Stop crit:        0.0134861
Ebkt times:              15.0459/413.52
Eval Ebkt times:         22.3401/614.26
PiPjPk times:            10.4848/288.28
Eval PiPjPk times:       1.95734/52.92
L2prod times:            5.92803/163.9
Total time:              85.6316/2336.19
[main] Time assemble (wall/proc) 10.1453/98.25
[main] Time solve (wall/proc) 2.75465/32.83
[main] Stop crit:        4.2004e-10
[main] Stop crit:        0.0133997
Ebkt times:              15.0593/414.67
Eval Ebkt times:         22.541/622.83
PiPjPk times:            10.4615/290
Eval PiPjPk times:       1.69897/46.03
L2prod times:            6.00417/165.12
Total time:              85.3265/2349.25
[main] Time assemble (wall/proc) 10.0604/98.56
[main] Time solve (wall/proc) 2.70848/32.52
[main] Stop crit:        4.18122e-10
[main] Stop crit:        0.0133111
Ebkt times:              14.9852/412.21
Eval Ebkt times:         22.4523/616.62
PiPjPk times:            10.5157/288.32
Eval PiPjPk times:       1.87875/50.4
L2prod times:            5.92427/164.85
Total time:              85.4185/2332.68
[main] Time assemble (wall/proc) 9.98814/98.03
[main] Time solve (wall/proc) 2.71502/32.76
[main] Stop crit:        4.15946e-10
[main] Stop crit:        0.0132205
Ebkt times:              14.9675/412.31
Eval Ebkt times:         22.3962/620.02
PiPjPk times:            10.4972/289.17
Eval PiPjPk times:       1.714/47.47
L2prod times:            5.93535/164.59
Total time:              84.9236/2336.75
[main] Time assemble (wall/proc) 10.0601/98.25
[main] Time solve (wall/proc) 2.75714/32.77
[main] Stop crit:        4.13551e-10
[main] 71%...
[main] Stop crit:        0.0131283
Ebkt times:              14.9397/410.2
Eval Ebkt times:         22.3212/612.05
PiPjPk times:            10.4284/287.27
Eval PiPjPk times:       1.92927/49.63
L2prod times:            5.90055/160.99
Total time:              85.3683/2324.08
[main] Time assemble (wall/proc) 10.0708/97.83
[main] Time solve (wall/proc) 2.71831/32.89
[main] Stop crit:        4.10979e-10
[main] Stop crit:        0.0130348
Ebkt times:              15.0051/412.51
Eval Ebkt times:         22.1701/610.59
PiPjPk times:            10.4739/288.18
Eval PiPjPk times:       1.80427/50
L2prod times:            5.96009/164.45
Total time:              85.3034/2336.56
[main] Time assemble (wall/proc) 10.222/98.28
[main] Time solve (wall/proc) 2.70878/32.46
[main] Stop crit:        4.08274e-10
[main] Stop crit:        0.0129404
Ebkt times:              14.9754/410.32
Eval Ebkt times:         22.3674/618.42
PiPjPk times:            10.3463/284.42
Eval PiPjPk times:       1.94291/48.06
L2prod times:            6.02942/166.3
Total time:              85.6911/2336.67
[main] Time assemble (wall/proc) 10.0585/98.27
[main] Time solve (wall/proc) 2.72754/32.95
[main] Stop crit:        4.05476e-10
[main] Stop crit:        0.0128455
Ebkt times:              15.149/414.32
Eval Ebkt times:         22.434/617.71
PiPjPk times:            10.2769/280.32
Eval PiPjPk times:       1.87903/47.82
L2prod times:            5.98801/162.07
Total time:              85.8789/2333.78
[main] Time assemble (wall/proc) 10.0415/98.17
[main] Time solve (wall/proc) 2.71149/32.73
[main] Stop crit:        4.02628e-10
[main] Stop crit:        0.0127506
Ebkt times:              14.9888/414.58
Eval Ebkt times:         22.443/621.86
PiPjPk times:            10.4656/289.3
Eval PiPjPk times:       1.8743/47.06
L2prod times:            5.98518/165
Total time:              85.118/2337.93
[main] Time assemble (wall/proc) 10.1933/98.27
[main] Time solve (wall/proc) 2.72881/33.33
[main] Stop crit:        3.99769e-10
[main] Stop crit:        0.0126561
Ebkt times:              15.0181/413.98
Eval Ebkt times:         22.2194/611.09
PiPjPk times:            10.491/288.8
Eval PiPjPk times:       1.81943/46.91
L2prod times:            5.93246/164.29
Total time:              85.2991/2327.67
[main] Time assemble (wall/proc) 10.0248/97.76
[main] Time solve (wall/proc) 2.73161/32.8
[main] Stop crit:        3.96942e-10
[main] Stop crit:        0.0125624
Ebkt times:              15.0866/415.36
Eval Ebkt times:         22.3857/618.96
PiPjPk times:            10.5032/287.19
Eval PiPjPk times:       1.73977/46.84
L2prod times:            5.9538/163.33
Total time:              85.1684/2334.33
[main] Time assemble (wall/proc) 10.0944/98.33
[main] Time solve (wall/proc) 2.68604/32.34
[main] Stop crit:        3.94184e-10
[main] Stop crit:        0.01247
Ebkt times:              15.018/414.51
Eval Ebkt times:         22.4895/625.46
PiPjPk times:            10.4979/288.97
Eval PiPjPk times:       1.78261/48.41
L2prod times:            5.95384/163.89
Total time:              85.1767/2343.22
[main] Time assemble (wall/proc) 10.1374/98.47
[main] Time solve (wall/proc) 2.77424/33.2
[main] Stop crit:        3.91532e-10
[main] Stop crit:        0.0123793
Ebkt times:              15.0655/415.07
Eval Ebkt times:         22.4409/620.96
PiPjPk times:            10.4677/290.05
Eval PiPjPk times:       1.82919/48.68
L2prod times:            5.98881/166.26
Total time:              85.1998/2338.08
[main] Time assemble (wall/proc) 10.1116/98.29
[main] Time solve (wall/proc) 2.70497/32.82
[main] Stop crit:        3.89021e-10
[main] 81%...
[main] Stop crit:        0.0122907
Ebkt times:              15.0159/415.53
Eval Ebkt times:         22.3638/616.15
PiPjPk times:            10.4599/289.05
Eval PiPjPk times:       1.74134/48.44
L2prod times:            5.93999/163.6
Total time:              84.7838/2330.48
[main] Time assemble (wall/proc) 10.034/97.92
[main] Time solve (wall/proc) 2.70188/32.35
[main] Stop crit:        3.86678e-10
[main] Stop crit:        0.0122043
Ebkt times:              14.9792/411.88
Eval Ebkt times:         22.3991/619.26
PiPjPk times:            10.3903/283.17
Eval PiPjPk times:       1.86358/47.85
L2prod times:            5.9662/162.94
Total time:              85.5006/2326.82
[main] Time assemble (wall/proc) 10.1844/98.06
[main] Time solve (wall/proc) 2.73103/33.1
[main] Stop crit:        3.84525e-10
[main] Stop crit:        0.0121204
Ebkt times:              14.8394/407.47
Eval Ebkt times:         22.3393/615.42
PiPjPk times:            10.3393/284.02
Eval PiPjPk times:       1.8688/49
L2prod times:            5.96135/164.07
Total time:              84.9412/2318.45
[main] Time assemble (wall/proc) 10.0455/97.44
[main] Time solve (wall/proc) 2.68713/32.44
[main] Stop crit:        3.82573e-10
[main] Stop crit:        0.0120389
Ebkt times:              15.0534/415.23
Eval Ebkt times:         22.5644/629.07
PiPjPk times:            10.3674/285.16
Eval PiPjPk times:       1.79368/45.36
L2prod times:            5.99868/162.79
Total time:              85.5493/2344.09
[main] Time assemble (wall/proc) 9.90059/98.44
[main] Time solve (wall/proc) 2.6945/32.5
[main] Stop crit:        3.80826e-10
[main] Stop crit:        0.0119597
Ebkt times:              14.9137/411.93
Eval Ebkt times:         22.3826/619.22
PiPjPk times:            10.5229/287.84
Eval PiPjPk times:       1.75623/48.88
L2prod times:            5.90324/164.05
Total time:              84.7859/2326.96
[main] Time assemble (wall/proc) 10.1606/98.05
[main] Time solve (wall/proc) 2.71368/32.77
[main] Stop crit:        3.79277e-10
[main] Stop crit:        0.0118827
Ebkt times:              15.0586/418.11
Eval Ebkt times:         22.6095/629.07
PiPjPk times:            10.4401/288.12
Eval PiPjPk times:       1.68685/45.54
L2prod times:            5.99815/167.2
Total time:              85.0031/2347.32
[main] Time assemble (wall/proc) 10.1172/98.58
[main] Time solve (wall/proc) 2.6945/32.18
[main] Stop crit:        3.7791e-10
[main] Stop crit:        0.0118075
Ebkt times:              14.9869/413.66
Eval Ebkt times:         22.3789/618.12
PiPjPk times:            10.4264/287.08
Eval PiPjPk times:       1.72997/47.26
L2prod times:            6.01238/165.94
Total time:              84.9098/2334.49
[main] Time assemble (wall/proc) 10.0356/98.14
[main] Time solve (wall/proc) 2.7262/33.13
[main] Stop crit:        3.767e-10
[main] Stop crit:        0.0117335
Ebkt times:              14.8426/409.79
Eval Ebkt times:         22.3771/617.95
PiPjPk times:            10.3711/284.43
Eval PiPjPk times:       1.8441/48.45
L2prod times:            5.96576/162.71
Total time:              84.8521/2323.39
[main] Time assemble (wall/proc) 10.1156/97.65
[main] Time solve (wall/proc) 2.75022/32.66
[main] Stop crit:        3.75619e-10
[main] 91%...
[main] Stop crit:        0.0116604
Ebkt times:              15.1785/419.23
Eval Ebkt times:         22.2853/613.7
PiPjPk times:            10.4878/291.3
Eval PiPjPk times:       1.75162/44.7
L2prod times:            5.98658/164.96
Total time:              85.112/2337.69
[main] Time assemble (wall/proc) 10.0462/98.26
[main] Time solve (wall/proc) 2.69381/32.62
[main] Stop crit:        3.74633e-10
[main] Stop crit:        0.0115877
Ebkt times:              15.073/415.83
Eval Ebkt times:         22.4647/618.36
PiPjPk times:            10.3981/284.73
Eval PiPjPk times:       1.80565/47.5
L2prod times:            6.00798/166.49
Total time:              85.5457/2341.83
[main] Time assemble (wall/proc) 10.1792/98.45
[main] Time solve (wall/proc) 2.71502/32.87
[main] Stop crit:        3.73706e-10
[main] Stop crit:        0.0115148
Ebkt times:              15.0144/411.64
Eval Ebkt times:         22.4041/621.49
PiPjPk times:            10.4286/289.59
Eval PiPjPk times:       1.80415/45.95
L2prod times:            6.00757/164.33
Total time:              85.2432/2340.82
[main] Time assemble (wall/proc) 10.2258/98.38
[main] Time solve (wall/proc) 2.74677/32.29
[main] Stop crit:        3.72805e-10
[main] Stop crit:        0.0114413
Ebkt times:              14.9809/410.51
Eval Ebkt times:         22.4109/616.37
PiPjPk times:            10.3478/281.42
Eval PiPjPk times:       1.93413/51.58
L2prod times:            6.00366/165.85
Total time:              85.5524/2334.77
[main] Time assemble (wall/proc) 10.1722/98.25
[main] Time solve (wall/proc) 2.70619/32.48
[main] Stop crit:        3.71899e-10
[main] Stop crit:        0.0113669
Ebkt times:              15.2281/419.9
Eval Ebkt times:         22.4825/623.82
PiPjPk times:            10.5155/292.31
Eval PiPjPk times:       1.76717/46.03
L2prod times:            5.98756/164.59
Total time:              85.2858/2348.72
[main] Time assemble (wall/proc) 10.1021/98.65
[main] Time solve (wall/proc) 2.67151/31.94
[main] Stop crit:        3.70961e-10
[main] Stop crit:        0.0112914
Ebkt times:              15.0779/416.07
Eval Ebkt times:         22.43/617.18
PiPjPk times:            10.4699/285.57
Eval PiPjPk times:       1.89298/52.35
L2prod times:            5.93421/163.98
Total time:              85.3243/2337.96
[main] Time assemble (wall/proc) 9.97153/97.97
[main] Time solve (wall/proc) 2.71469/32.68
[main] Stop crit:        3.69971e-10
[main] Stop crit:        0.0112147
Ebkt times:              15.0054/415.81
Eval Ebkt times:         22.6915/630.04
PiPjPk times:            10.3627/287.12
Eval PiPjPk times:       1.67876/45.83
L2prod times:            6.02825/166.57
Total time:              85.1016/2348.57
[main] Time assemble (wall/proc) 10.1656/98.72
[main] Time solve (wall/proc) 2.71147/32.8
[main] Stop crit:        3.68914e-10
[main] Time run (wall/proc) 1812.18/30123.1
[main] Compute errors
[main] Electric field error = 0.0144479
[main] Potential error = 0.00632729
[main] Lambda = 0.0720046
[main] Maximum residual = 2.61161e-15
[main] Maximum constraint difference = 7.86078
[main] Time norms (wall/proc) 0.161473/4.35
[main] Mesh diameter 0.39203
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00613497
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.497925/12.39
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 24.0843/72.14
[main] Initial constraint norm: 6.69655
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0101489
Ebkt times:              27.3895/746.5
Eval Ebkt times:         45.8493/1265.64
PiPjPk times:            18.8915/521.98
Eval PiPjPk times:       3.64408/100.87
L2prod times:            10.9897/303.36
Total time:              163.097/4461.26
[main] Time assemble (wall/proc) 17.384/185.21
[main] Time solve (wall/proc) 6.59706/97.09
[main] Stop crit:        4.20861e-11
[main] Stop crit:        0.00913851
Ebkt times:              28.0753/768.85
Eval Ebkt times:         46.0129/1264.27
PiPjPk times:            19.4763/536.28
Eval PiPjPk times:       3.98219/101.99
L2prod times:            11.161/304.23
Total time:              167.24/4550.79
[main] Time assemble (wall/proc) 17.457/188.53
[main] Time solve (wall/proc) 6.49183/95.31
[main] Stop crit:        2.41372e-11
[main] Stop crit:        0.00875068
Ebkt times:              28.2274/779.16
Eval Ebkt times:         46.8966/1292.46
PiPjPk times:            19.3111/534.11
Eval PiPjPk times:       3.60751/97.59
L2prod times:            11.5193/316.44
Total time:              167.687/4593.56
[main] Time assemble (wall/proc) 17.3883/190.22
[main] Time solve (wall/proc) 6.52959/96.67
[main] Stop crit:        2.55676e-11
[main] Stop crit:        0.00865826
Ebkt times:              28.1635/775.77
Eval Ebkt times:         46.3581/1285.24
PiPjPk times:            19.4635/536.09
Eval PiPjPk times:       3.49808/95.82
L2prod times:            11.3847/313
Total time:              166.903/4586.99
[main] Time assemble (wall/proc) 17.3937/189.94
[main] Time solve (wall/proc) 6.52667/95.95
[main] Stop crit:        2.58854e-11
[main] Stop crit:        0.00857688
Ebkt times:              28.0236/761.96
Eval Ebkt times:         45.9951/1254.92
PiPjPk times:            19.2309/522.39
Eval PiPjPk times:       4.19736/104.33
L2prod times:            11.4399/309.93
Total time:              167.958/4536.54
[main] Time assemble (wall/proc) 17.6508/188.33
[main] Time solve (wall/proc) 6.64739/97.45
[main] Stop crit:        2.38513e-11
[main] Stop crit:        0.00847204
Ebkt times:              28.014/774.01
Eval Ebkt times:         46.8148/1289.99
PiPjPk times:            19.3203/536.18
Eval PiPjPk times:       3.56485/99.05
L2prod times:            11.5466/319.47
Total time:              167.419/4596.89
[main] Time assemble (wall/proc) 17.4132/190.08
[main] Time solve (wall/proc) 6.63762/97.48
[main] Stop crit:        2.23928e-11
[main] Stop crit:        0.00838457
Ebkt times:              28.0258/771.28
Eval Ebkt times:         46.0855/1268.15
PiPjPk times:            19.3483/534.1
Eval PiPjPk times:       3.65003/95.13
L2prod times:            11.6077/318.55
Total time:              166.817/4571.71
[main] Time assemble (wall/proc) 17.4402/189.42
[main] Time solve (wall/proc) 6.52273/96.09
[main] Stop crit:        2.20632e-11
[main] Stop crit:        0.0083193
Ebkt times:              27.9266/763.55
Eval Ebkt times:         46.1593/1265.83
PiPjPk times:            19.2436/528.69
Eval PiPjPk times:       3.75719/103.79
L2prod times:            11.3874/311.68
Total time:              167.025/4559.43
[main] Time assemble (wall/proc) 17.3685/188.74
[main] Time solve (wall/proc) 6.51148/95.85
[main] Stop crit:        2.20103e-11
[main] Stop crit:        0.00825661
Ebkt times:              27.9095/761.91
Eval Ebkt times:         45.965/1256.02
PiPjPk times:            19.3125/528.84
Eval PiPjPk times:       4.00222/109.34
L2prod times:            11.268/306.23
Total time:              167.445/4548.44
[main] Time assemble (wall/proc) 17.5409/188.48
[main] Time solve (wall/proc) 6.61265/96.75
[main] Stop crit:        2.16521e-11
[main] Stop crit:        0.00818727
Ebkt times:              28.2299/780.65
Eval Ebkt times:         46.2072/1275.16
PiPjPk times:            19.5975/539.28
Eval PiPjPk times:       3.78077/101.57
L2prod times:            11.3042/310.26
Total time:              167.411/4589.54
[main] Time assemble (wall/proc) 17.4986/189.89
[main] Time solve (wall/proc) 6.56178/96.24
[main] Stop crit:        2.10231e-11
[main] Stop crit:        0.00811852
Ebkt times:              28.1867/776.36
Eval Ebkt times:         46.6956/1291.8
PiPjPk times:            19.5696/543.94
Eval PiPjPk times:       3.53972/94.86
L2prod times:            11.4408/318.02
Total time:              167.658/4616.7
[main] Time assemble (wall/proc) 17.4394/190.71
[main] Time solve (wall/proc) 6.5209/95.79
[main] Stop crit:        2.03044e-11
[main] Stop crit:        0.00806167
Ebkt times:              28.1069/769.37
Eval Ebkt times:         46.3305/1269.6
PiPjPk times:            19.3902/529.88
Eval PiPjPk times:       3.96998/106.55
L2prod times:            11.2326/308.8
Total time:              168.176/4570.49
[main] Time assemble (wall/proc) 17.6106/189.34
[main] Time solve (wall/proc) 6.60889/96.51
[main] Stop crit:        1.95859e-11
[main] Stop crit:        0.00802271
Ebkt times:              28.2075/774.72
Eval Ebkt times:         46.4403/1281.91
PiPjPk times:            19.4869/536.16
Eval PiPjPk times:       3.54024/98.2
L2prod times:            11.4027/314.83
Total time:              167.55/4598.56
[main] Time assemble (wall/proc) 17.4705/190.16
[main] Time solve (wall/proc) 6.52564/96.17
[main] Stop crit:        1.89211e-11
[main] Stop crit:        0.00800159
Ebkt times:              28.1474/772.96
Eval Ebkt times:         46.1893/1272.64
PiPjPk times:            19.5217/540.75
Eval PiPjPk times:       3.95294/101.15
L2prod times:            11.2939/310.16
Total time:              167.402/4578.75
[main] Time assemble (wall/proc) 17.4986/189.34
[main] Time solve (wall/proc) 6.56995/96.83
[main] Stop crit:        1.83777e-11
[main] Stop crit:        0.00799545
Ebkt times:              27.9262/769.17
Eval Ebkt times:         46.1179/1269.18
PiPjPk times:            19.3774/529.76
Eval PiPjPk times:       3.74108/100.24
L2prod times:            11.4446/314.15
Total time:              166.767/4567.7
[main] Time assemble (wall/proc) 17.5331/189.07
[main] Time solve (wall/proc) 6.60032/97.24
[main] Stop crit:        1.79965e-11
[main] Stop crit:        0.00800091
Ebkt times:              27.988/772.21
Eval Ebkt times:         46.6761/1290.5
PiPjPk times:            19.4636/541.03
Eval PiPjPk times:       3.70286/97.06
L2prod times:            11.4649/317.44
Total time:              167.401/4597.03
[main] Time assemble (wall/proc) 17.504/190.31
[main] Time solve (wall/proc) 6.62115/96.71
[main] Stop crit:        1.77618e-11
[main] Stop crit:        0.0080146
Ebkt times:              28.1347/778.29
Eval Ebkt times:         45.7496/1253.61
PiPjPk times:            19.459/533.77
Eval PiPjPk times:       3.82152/106.54
L2prod times:            11.251/308.99
Total time:              166.44/4549.15
[main] Time assemble (wall/proc) 17.4673/188.7
[main] Time solve (wall/proc) 6.53665/95.85
[main] Stop crit:        1.76273e-11
[main] 10%...
[main] Stop crit:        0.00803323
Ebkt times:              27.9993/767.75
Eval Ebkt times:         46.7139/1276.95
PiPjPk times:            19.1881/528.02
Eval PiPjPk times:       3.75365/104.57
L2prod times:            11.5325/317.56
Total time:              167.491/4578.36
[main] Time assemble (wall/proc) 17.4218/189.49
[main] Time solve (wall/proc) 6.57/97.08
[main] Stop crit:        1.75543e-11
[main] Stop crit:        0.00805391
Ebkt times:              28.1647/776.79
Eval Ebkt times:         46.5152/1280.94
PiPjPk times:            19.3369/533.9
Eval PiPjPk times:       3.62964/99.94
L2prod times:            11.3623/312.53
Total time:              167.307/4582.19
[main] Time assemble (wall/proc) 17.5006/189.89
[main] Time solve (wall/proc) 6.62491/96.84
[main] Stop crit:        1.7522e-11
[main] Stop crit:        0.00807462
Ebkt times:              28.2314/779.97
Eval Ebkt times:         46.4009/1280.92
PiPjPk times:            19.6618/540.96
Eval PiPjPk times:       3.64854/98.16
L2prod times:            11.2829/311.29
Total time:              167.038/4596.18
[main] Time assemble (wall/proc) 17.3803/189.89
[main] Time solve (wall/proc) 6.56227/95.98
[main] Stop crit:        1.75176e-11
[main] Stop crit:        0.00809434
Ebkt times:              27.9729/765.56
Eval Ebkt times:         46.1727/1269.75
PiPjPk times:            19.381/533.06
Eval PiPjPk times:       3.7787/101.09
L2prod times:            11.3802/312.26
Total time:              167.138/4563.16
[main] Time assemble (wall/proc) 17.5335/188.91
[main] Time solve (wall/proc) 6.57886/96.69
[main] Stop crit:        1.75247e-11
[main] Stop crit:        0.00811286
Ebkt times:              28.0495/771.41
Eval Ebkt times:         47.0902/1301.39
PiPjPk times:            19.3881/534.33
Eval PiPjPk times:       3.80562/100.89
L2prod times:            11.3227/313.76
Total time:              167.735/4598.33
[main] Time assemble (wall/proc) 17.5299/190.55
[main] Time solve (wall/proc) 6.60656/97.21
[main] Stop crit:        1.75259e-11
[main] Stop crit:        0.00813023
Ebkt times:              28.0777/770.65
Eval Ebkt times:         45.9461/1265.31
PiPjPk times:            19.3649/531.35
Eval PiPjPk times:       3.90631/103.54
L2prod times:            11.3246/308.44
Total time:              166.666/4553.08
[main] Time assemble (wall/proc) 17.4683/188.53
[main] Time solve (wall/proc) 6.5036/95.51
[main] Stop crit:        1.75096e-11
[main] Stop crit:        0.00814643
Ebkt times:              28.1754/776.06
Eval Ebkt times:         46.3293/1278.32
PiPjPk times:            19.4797/538.24
Eval PiPjPk times:       3.61656/97.75
L2prod times:            11.3752/314.42
Total time:              166.957/4579.84
[main] Time assemble (wall/proc) 17.5239/189.74
[main] Time solve (wall/proc) 6.58808/97.75
[main] Stop crit:        1.74744e-11
[main] Stop crit:        0.00816115
Ebkt times:              28.0372/770.21
Eval Ebkt times:         46.4749/1282.75
PiPjPk times:            19.433/534.65
Eval PiPjPk times:       3.66931/96.52
L2prod times:            11.39/311.09
Total time:              167.295/4583.75
[main] Time assemble (wall/proc) 17.5196/189.59
[main] Time solve (wall/proc) 6.55501/96.34
[main] Stop crit:        1.74262e-11
[main] Stop crit:        0.00817385
Ebkt times:              28.1192/772.05
Eval Ebkt times:         46.4308/1272.44
PiPjPk times:            19.4171/534.17
Eval PiPjPk times:       3.7218/98.99
L2prod times:            11.411/315.07
Total time:              167.049/4573.17
[main] Time assemble (wall/proc) 17.3998/189.36
[main] Time solve (wall/proc) 6.54593/96.4
[main] Stop crit:        1.73718e-11
[main] Stop crit:        0.00818391
Ebkt times:              27.9614/770.25
Eval Ebkt times:         45.9091/1262.15
PiPjPk times:            19.3182/527.62
Eval PiPjPk times:       3.72377/101.76
L2prod times:            11.6014/317.6
Total time:              166.352/4557.85
[main] Time assemble (wall/proc) 17.4048/188.66
[main] Time solve (wall/proc) 6.54907/96.6
[main] Stop crit:        1.73149e-11
[main] Stop crit:        0.00819077
Ebkt times:              28.3185/781.08
Eval Ebkt times:         46.7516/1294.33
PiPjPk times:            19.505/538.11
Eval PiPjPk times:       3.46202/98.97
L2prod times:            11.3889/313.33
Total time:              167.543/4612.13
[main] Time assemble (wall/proc) 17.4479/190.9
[main] Time solve (wall/proc) 6.5599/96.9
[main] Stop crit:        1.72546e-11
[main] Stop crit:        0.00819398
Ebkt times:              28.222/773.63
Eval Ebkt times:         46.4/1280.52
PiPjPk times:            19.4112/534.43
Eval PiPjPk times:       4.00099/105.94
L2prod times:            11.3164/310.03
Total time:              167.935/4587
[main] Time assemble (wall/proc) 17.5456/190.09
[main] Time solve (wall/proc) 6.55506/96.45
[main] Stop crit:        1.71869e-11
[main] Stop crit:        0.00819322
Ebkt times:              28.2251/777.57
Eval Ebkt times:         46.0974/1268.62
PiPjPk times:            19.4092/533.29
Eval PiPjPk times:       3.73479/97.57
L2prod times:            11.3548/311.23
Total time:              167.147/4570.42
[main] Time assemble (wall/proc) 17.4684/189.64
[main] Time solve (wall/proc) 6.53488/96.36
[main] Stop crit:        1.71063e-11
[main] Stop crit:        0.0081883
Ebkt times:              28.0824/769.14
Eval Ebkt times:         45.7975/1263.71
PiPjPk times:            19.6318/538.52
Eval PiPjPk times:       3.90941/104.25
L2prod times:            11.1419/305.11
Total time:              167.072/4564.77
[main] Time assemble (wall/proc) 17.4365/188.7
[main] Time solve (wall/proc) 6.61485/96.71
[main] Stop crit:        1.7008e-11
[main] Stop crit:        0.0081792
Ebkt times:              28.2173/775.19
Eval Ebkt times:         46.5072/1281.59
PiPjPk times:            19.5021/538.15
Eval PiPjPk times:       3.64525/96.87
L2prod times:            11.3947/313.07
Total time:              167.453/4590.5
[main] Time assemble (wall/proc) 17.4564/190.11
[main] Time solve (wall/proc) 6.51797/95.73
[main] Stop crit:        1.68887e-11
[main] Stop crit:        0.00816603
Ebkt times:              27.9531/768.08
Eval Ebkt times:         46.2641/1280.26
PiPjPk times:            19.4075/530.4
Eval PiPjPk times:       3.6548/101.53
L2prod times:            11.2901/309.45
Total time:              165.982/4556.02
[main] Time assemble (wall/proc) 17.4827/188.44
[main] Time solve (wall/proc) 6.58795/95.84
[main] Stop crit:        1.67485e-11
[main] 20%...
[main] Stop crit:        0.00814908
Ebkt times:              28.1349/769.53
Eval Ebkt times:         46.5437/1283.93
PiPjPk times:            19.5022/539.31
Eval PiPjPk times:       3.70977/100.2
L2prod times:            11.2636/309.58
Total time:              167.698/4600.81
[main] Time assemble (wall/proc) 17.5014/190.24
[main] Time solve (wall/proc) 6.58185/96
[main] Stop crit:        1.65898e-11
[main] Stop crit:        0.00812878
Ebkt times:              28.283/777.58
Eval Ebkt times:         46.5483/1288.6
PiPjPk times:            19.6825/544.25
Eval PiPjPk times:       3.51679/94.85
L2prod times:            11.2903/312.72
Total time:              167.407/4607.35
[main] Time assemble (wall/proc) 17.5094/190.67
[main] Time solve (wall/proc) 6.57408/96.81
[main] Stop crit:        1.64177e-11
[main] Stop crit:        0.00810567
Ebkt times:              28.0688/769.08
Eval Ebkt times:         46.2798/1275.22
PiPjPk times:            19.435/530.95
Eval PiPjPk times:       3.83892/102.95
L2prod times:            11.6547/317.58
Total time:              167.991/4577.36
[main] Time assemble (wall/proc) 17.585/189.86
[main] Time solve (wall/proc) 6.60127/96.35
[main] Stop crit:        1.62382e-11
[main] Stop crit:        0.00808031
Ebkt times:              27.9252/762.48
Eval Ebkt times:         46.1765/1267.02
PiPjPk times:            19.28/527.72
Eval PiPjPk times:       3.85277/102.1
L2prod times:            11.4246/314.09
Total time:              167.219/4560.01
[main] Time assemble (wall/proc) 17.5611/189.03
[main] Time solve (wall/proc) 6.57898/96.58
[main] Stop crit:        1.60567e-11
[main] Stop crit:        0.00805324
Ebkt times:              28.3025/776.89
Eval Ebkt times:         46.4349/1285.22
PiPjPk times:            19.6526/544.03
Eval PiPjPk times:       3.72655/100.22
L2prod times:            11.2298/309.55
Total time:              167.667/4600.99
[main] Time assemble (wall/proc) 17.4566/190.17
[main] Time solve (wall/proc) 6.51603/95.86
[main] Stop crit:        1.58773e-11
[main] Stop crit:        0.0080249
Ebkt times:              28.0823/772.66
Eval Ebkt times:         46.1682/1273.22
PiPjPk times:            19.3428/530.85
Eval PiPjPk times:       3.59083/96.75
L2prod times:            11.3506/314.3
Total time:              166.852/4563.16
[main] Time assemble (wall/proc) 17.4418/189.09
[main] Time solve (wall/proc) 6.54622/96.38
[main] Stop crit:        1.57022e-11
[main] Stop crit:        0.00799567
Ebkt times:              28.0973/771.24
Eval Ebkt times:         46.2648/1275.98
PiPjPk times:            19.4726/537.24
Eval PiPjPk times:       3.6693/98.9
L2prod times:            11.4721/316.55
Total time:              167.219/4581.7
[main] Time assemble (wall/proc) 17.357/189.43
[main] Time solve (wall/proc) 6.60911/97.31
[main] Stop crit:        1.55322e-11
[main] Stop crit:        0.00796584
Ebkt times:              27.9979/765.37
Eval Ebkt times:         46.0934/1268.18
PiPjPk times:            19.396/533.44
Eval PiPjPk times:       3.77629/97.6
L2prod times:            11.3543/311.32
Total time:              167.398/4575.55
[main] Time assemble (wall/proc) 17.5452/189.44
[main] Time solve (wall/proc) 6.59278/96.05
[main] Stop crit:        1.53678e-11
[main] Stop crit:        0.00793565
Ebkt times:              27.8933/760.67
Eval Ebkt times:         46.451/1275.34
PiPjPk times:            19.2877/531.38
Eval PiPjPk times:       3.81369/100.36
L2prod times:            11.3581/313.8
Total time:              167.538/4571.82
[main] Time assemble (wall/proc) 17.41/189.16
[main] Time solve (wall/proc) 6.54365/96.39
[main] Stop crit:        1.52096e-11
[main] Stop crit:        0.00790534
Ebkt times:              28.057/768.58
Eval Ebkt times:         46.1621/1271.31
PiPjPk times:            19.335/531.2
Eval PiPjPk times:       3.71451/96.69
L2prod times:            11.2553/310.15
Total time:              166.86/4558.16
[main] Time assemble (wall/proc) 17.3974/188.93
[main] Time solve (wall/proc) 6.53724/96.35
[main] Stop crit:        1.50587e-11
[main] Stop crit:        0.00787516
Ebkt times:              28.0369/770.86
Eval Ebkt times:         46.6321/1285.41
PiPjPk times:            19.382/535.97
Eval PiPjPk times:       3.66545/99.09
L2prod times:            11.5143/318.17
Total time:              167.616/4595.33
[main] Time assemble (wall/proc) 17.4536/190.04
[main] Time solve (wall/proc) 6.50352/95.47
[main] Stop crit:        1.49171e-11
[main] Stop crit:        0.00784537
Ebkt times:              28.1579/775.06
Eval Ebkt times:         46.5288/1282.4
PiPjPk times:            19.3838/534.43
Eval PiPjPk times:       3.61952/100.19
L2prod times:            11.1987/309.71
Total time:              166.818/4573.19
[main] Time assemble (wall/proc) 17.3953/189.29
[main] Time solve (wall/proc) 6.54136/96.28
[main] Stop crit:        1.47869e-11
[main] Stop crit:        0.00781624
Ebkt times:              27.9934/769.26
Eval Ebkt times:         46.3263/1271.65
PiPjPk times:            19.1978/525.14
Eval PiPjPk times:       3.69152/99.33
L2prod times:            11.6125/317.66
Total time:              167.134/4558.71
[main] Time assemble (wall/proc) 17.5242/189.14
[main] Time solve (wall/proc) 6.56305/96.57
[main] Stop crit:        1.46695e-11
[main] Stop crit:        0.00778801
Ebkt times:              28.0944/767.27
Eval Ebkt times:         46.1604/1273.1
PiPjPk times:            19.4264/533.04
Eval PiPjPk times:       3.611/92.51
L2prod times:            11.2887/308.7
Total time:              167.241/4564.79
[main] Time assemble (wall/proc) 17.5187/189.41
[main] Time solve (wall/proc) 6.5334/96.28
[main] Stop crit:        1.45654e-11
[main] Stop crit:        0.00776087
Ebkt times:              28.0097/769.35
Eval Ebkt times:         46.2541/1273.64
PiPjPk times:            19.4217/533.71
Eval PiPjPk times:       3.72391/100.9
L2prod times:            11.453/311.31
Total time:              167.496/4575.25
[main] Time assemble (wall/proc) 17.5393/189.55
[main] Time solve (wall/proc) 6.59957/97.32
[main] Stop crit:        1.44743e-11
[main] Stop crit:        0.00773494
Ebkt times:              27.8824/760.8
Eval Ebkt times:         45.8279/1254.77
PiPjPk times:            19.238/524.46
Eval PiPjPk times:       4.09529/107.4
L2prod times:            11.2238/307.03
Total time:              167.395/4538.49
[main] Time assemble (wall/proc) 17.3575/187.72
[main] Time solve (wall/proc) 6.54276/96.28
[main] Stop crit:        1.43949e-11
[main] 30%...
[main] Stop crit:        0.00771028
Ebkt times:              28.0744/770.83
Eval Ebkt times:         46.4096/1272.19
PiPjPk times:            19.2881/529.54
Eval PiPjPk times:       3.70034/100.56
L2prod times:            11.4153/310.45
Total time:              167.817/4575.35
[main] Time assemble (wall/proc) 17.4565/189.25
[main] Time solve (wall/proc) 6.53826/96.6
[main] Stop crit:        1.43257e-11
[main] Stop crit:        0.00768687
Ebkt times:              28.069/773.71
Eval Ebkt times:         46.269/1272.14
PiPjPk times:            19.4305/531.62
Eval PiPjPk times:       4.05554/104.57
L2prod times:            11.2596/309.59
Total time:              167.475/4570.56
[main] Time assemble (wall/proc) 17.3677/189.21
[main] Time solve (wall/proc) 6.53189/96.16
[main] Stop crit:        1.42655e-11
[main] Stop crit:        0.00766467
Ebkt times:              28.0407/769.43
Eval Ebkt times:         46.8438/1294.55
PiPjPk times:            19.3082/530.42
Eval PiPjPk times:       3.69734/96.07
L2prod times:            11.2867/310.19
Total time:              167.823/4581.88
[main] Time assemble (wall/proc) 17.4203/189.79
[main] Time solve (wall/proc) 6.57681/97.28
[main] Stop crit:        1.42134e-11
[main] Stop crit:        0.00764357
Ebkt times:              28.0869/766.41
Eval Ebkt times:         45.9461/1259.24
PiPjPk times:            19.4252/529.15
Eval PiPjPk times:       4.15347/110.34
L2prod times:            11.2689/307.52
Total time:              167.461/4560.04
[main] Time assemble (wall/proc) 17.5042/188.89
[main] Time solve (wall/proc) 6.53832/95.96
[main] Stop crit:        1.4169e-11
[main] Stop crit:        0.00762349
Ebkt times:              27.8537/765.12
Eval Ebkt times:         45.9411/1261.95
PiPjPk times:            19.336/532.99
Eval PiPjPk times:       3.75435/98.37
L2prod times:            11.5058/314.28
Total time:              166.879/4561.07
[main] Time assemble (wall/proc) 17.4766/188.7
[main] Time solve (wall/proc) 6.64567/97.61
[main] Stop crit:        1.4132e-11
[main] Stop crit:        0.00760431
Ebkt times:              28.0635/768.04
Eval Ebkt times:         46.6098/1280.58
PiPjPk times:            19.2929/529.8
Eval PiPjPk times:       4.02306/109.09
L2prod times:            11.3749/312.99
Total time:              167.64/4583.65
[main] Time assemble (wall/proc) 17.516/189.72
[main] Time solve (wall/proc) 6.6015/96.52
[main] Stop crit:        1.41018e-11
[main] Stop crit:        0.00758592
Ebkt times:              28.0403/767.5
Eval Ebkt times:         45.8112/1256.73
PiPjPk times:            19.3831/531.72
Eval PiPjPk times:       3.89081/105.18
L2prod times:            11.3749/312.29
Total time:              166.632/4559.99
[main] Time assemble (wall/proc) 17.4176/188.72
[main] Time solve (wall/proc) 6.615/96.71
[main] Stop crit:        1.40779e-11
[main] Stop crit:        0.00756822
Ebkt times:              28.1751/774.67
Eval Ebkt times:         45.8669/1260.7
PiPjPk times:            19.4873/537.25
Eval PiPjPk times:       3.82295/103.86
L2prod times:            11.4841/310.57
Total time:              167.102/4558.64
[main] Time assemble (wall/proc) 17.5349/188.81
[main] Time solve (wall/proc) 6.52483/95.47
[main] Stop crit:        1.40593e-11
[main] Stop crit:        0.00755111
Ebkt times:              27.9713/771.27
Eval Ebkt times:         46.5614/1284.37
PiPjPk times:            19.3245/530.58
Eval PiPjPk times:       3.69353/96.91
L2prod times:            11.3292/313.67
Total time:              166.759/4568.86
[main] Time assemble (wall/proc) 17.4285/189.13
[main] Time solve (wall/proc) 6.53993/96.55
[main] Stop crit:        1.40447e-11
[main] Stop crit:        0.00753448
Ebkt times:              28.1021/771.62
Eval Ebkt times:         46.1197/1265.85
PiPjPk times:            19.4727/536.53
Eval PiPjPk times:       3.7087/99.2
L2prod times:            11.3605/311.49
Total time:              166.993/4575.66
[main] Time assemble (wall/proc) 17.4684/189.46
[main] Time solve (wall/proc) 6.60407/96.46
[main] Stop crit:        1.40331e-11
[main] Stop crit:        0.00751821
Ebkt times:              28.1701/773.76
Eval Ebkt times:         46.6141/1287.06
PiPjPk times:            19.4138/537.28
Eval PiPjPk times:       3.52315/95
L2prod times:            11.341/313.32
Total time:              167.088/4591.72
[main] Time assemble (wall/proc) 17.3992/190.05
[main] Time solve (wall/proc) 6.55488/96.52
[main] Stop crit:        1.40234e-11
[main] Stop crit:        0.00750221
Ebkt times:              28.162/777.62
Eval Ebkt times:         47.0274/1300.67
PiPjPk times:            19.34/534.16
Eval PiPjPk times:       3.43792/98.1
L2prod times:            11.5309/319.48
Total time:              167.426/4618.21
[main] Time assemble (wall/proc) 17.3942/190.89
[main] Time solve (wall/proc) 6.57432/96.16
[main] Stop crit:        1.40152e-11
[main] Stop crit:        0.00748637
Ebkt times:              28.2378/774.95
Eval Ebkt times:         46.2056/1269.35
PiPjPk times:            19.6169/541.8
Eval PiPjPk times:       3.6134/97.91
L2prod times:            11.2853/310.61
Total time:              167.373/4584.05
[main] Time assemble (wall/proc) 17.5153/189.52
[main] Time solve (wall/proc) 6.5659/96.48
[main] Stop crit:        1.40079e-11
[main] Stop crit:        0.00747058
Ebkt times:              28.1503/774.9
Eval Ebkt times:         46.3022/1272.25
PiPjPk times:            19.4751/538.5
Eval PiPjPk times:       3.83822/101.7
L2prod times:            11.4515/315.52
Total time:              167.691/4591.78
[main] Time assemble (wall/proc) 17.5741/190.11
[main] Time solve (wall/proc) 6.54406/96.16
[main] Stop crit:        1.40017e-11
[main] Stop crit:        0.00745476
Ebkt times:              28.3078/783.02
Eval Ebkt times:         46.8504/1296.58
PiPjPk times:            19.4106/537.58
Eval PiPjPk times:       3.62521/97.51
L2prod times:            11.4043/316.01
Total time:              168.004/4619.93
[main] Time assemble (wall/proc) 17.463/190.92
[main] Time solve (wall/proc) 6.54372/96.44
[main] Stop crit:        1.39965e-11
[main] Stop crit:        0.00743884
Ebkt times:              28.2802/780.27
Eval Ebkt times:         46.6224/1290.41
PiPjPk times:            19.6193/540.38
Eval PiPjPk times:       3.51076/94.53
L2prod times:            11.4494/315.96
Total time:              167.836/4620.03
[main] Time assemble (wall/proc) 17.5454/191.05
[main] Time solve (wall/proc) 6.63545/97.06
[main] Stop crit:        1.39925e-11
[main] Stop crit:        0.00742276
Ebkt times:              28.2259/779.11
Eval Ebkt times:         46.3658/1276.66
PiPjPk times:            19.603/541.63
Eval PiPjPk times:       3.73883/97.75
L2prod times:            11.297/312.27
Total time:              167.188/4589.11
[main] Time assemble (wall/proc) 17.4762/189.92
[main] Time solve (wall/proc) 6.54709/95.83
[main] Stop crit:        1.39897e-11
[main] 40%...
[main] Stop crit:        0.00740647
Ebkt times:              28.1749/772.69
Eval Ebkt times:         46.6608/1290.24
PiPjPk times:            19.4687/533.85
Eval PiPjPk times:       3.72033/95.62
L2prod times:            11.2575/309.54
Total time:              167.297/4581.67
[main] Time assemble (wall/proc) 17.4742/189.77
[main] Time solve (wall/proc) 6.54133/96.34
[main] Stop crit:        1.39883e-11
[main] Stop crit:        0.00738995
Ebkt times:              28.1808/773.07
Eval Ebkt times:         46.044/1262.18
PiPjPk times:            19.3854/530.19
Eval PiPjPk times:       3.70283/99.92
L2prod times:            11.313/308.39
Total time:              166.842/4556.85
[main] Time assemble (wall/proc) 17.5289/189.04
[main] Time solve (wall/proc) 6.57617/96.71
[main] Stop crit:        1.39881e-11
[main] Stop crit:        0.00737317
Ebkt times:              28.224/776.89
Eval Ebkt times:         46.2234/1271.64
PiPjPk times:            19.6657/542.64
Eval PiPjPk times:       3.77166/100.41
L2prod times:            11.2743/310.68
Total time:              167.22/4588.89
[main] Time assemble (wall/proc) 17.5567/190.09
[main] Time solve (wall/proc) 6.55834/96.56
[main] Stop crit:        1.39891e-11
[main] Stop crit:        0.00735613
Ebkt times:              28.3372/781.02
Eval Ebkt times:         46.5454/1286.96
PiPjPk times:            19.559/538.88
Eval PiPjPk times:       3.69928/99.97
L2prod times:            11.3786/313.56
Total time:              167.924/4602.5
[main] Time assemble (wall/proc) 17.4228/190.36
[main] Time solve (wall/proc) 6.53767/96.35
[main] Stop crit:        1.39912e-11
[main] Stop crit:        0.00733886
Ebkt times:              28.0161/765.96
Eval Ebkt times:         45.8307/1257.35
PiPjPk times:            19.327/525.87
Eval PiPjPk times:       3.87364/103.67
L2prod times:            11.3271/311.11
Total time:              167.172/4557.38
[main] Time assemble (wall/proc) 17.3979/188.64
[main] Time solve (wall/proc) 6.54873/96.57
[main] Stop crit:        1.39942e-11
[main] Stop crit:        0.00732135
Ebkt times:              28.2986/780.8
Eval Ebkt times:         46.7837/1291.86
PiPjPk times:            19.414/533.71
Eval PiPjPk times:       3.53367/99.1
L2prod times:            11.4094/315.89
Total time:              168.259/4614.96
[main] Time assemble (wall/proc) 17.474/190.79
[main] Time solve (wall/proc) 6.5369/96.35
[main] Stop crit:        1.39978e-11
[main] Stop crit:        0.00730364
Ebkt times:              28.1174/771.29
Eval Ebkt times:         46.2525/1273.96
PiPjPk times:            19.346/532.69
Eval PiPjPk times:       3.7544/96.22
L2prod times:            11.3425/312.47
Total time:              167.754/4573.15
[main] Time assemble (wall/proc) 17.4792/189.25
[main] Time solve (wall/proc) 6.54621/96.21
[main] Stop crit:        1.40019e-11
[main] Stop crit:        0.00728576
Ebkt times:              28.0673/768.25
Eval Ebkt times:         46.4951/1285.34
PiPjPk times:            19.5138/538.15
Eval PiPjPk times:       3.73781/98.38
L2prod times:            11.2785/311.91
Total time:              167.642/4581.42
[main] Time assemble (wall/proc) 17.5323/189.79
[main] Time solve (wall/proc) 6.63444/96.99
[main] Stop crit:        1.4006e-11
[main] Stop crit:        0.00726774
Ebkt times:              28.2693/775.39
Eval Ebkt times:         46.8014/1295.17
PiPjPk times:            19.4276/535.04
Eval PiPjPk times:       3.79895/103.29
L2prod times:            11.3047/312.09
Total time:              168.165/4600.9
[main] Time assemble (wall/proc) 17.5432/190.49
[main] Time solve (wall/proc) 6.60986/97.81
[main] Stop crit:        1.40097e-11
[main] Stop crit:        0.00724962
Ebkt times:              28.1445/776.86
Eval Ebkt times:         46.4517/1280.3
PiPjPk times:            19.4608/532.48
Eval PiPjPk times:       3.55388/97.33
L2prod times:            11.3171/313.98
Total time:              166.846/4579.65
[main] Time assemble (wall/proc) 17.3942/189.62
[main] Time solve (wall/proc) 6.56617/96.9
[main] Stop crit:        1.40125e-11
[main] Stop crit:        0.00723141
Ebkt times:              28.023/766.71
Eval Ebkt times:         46.1129/1263.76
PiPjPk times:            19.3446/532.82
Eval PiPjPk times:       3.92396/104.32
L2prod times:            11.4157/311.49
Total time:              167.338/4563.8
[main] Time assemble (wall/proc) 17.4783/189.06
[main] Time solve (wall/proc) 6.58786/97.07
[main] Stop crit:        1.40139e-11
[main] Stop crit:        0.00721314
Ebkt times:              28.0512/764.56
Eval Ebkt times:         46.0312/1265.06
PiPjPk times:            19.3534/529.09
Eval PiPjPk times:       3.97539/103.38
L2prod times:            11.214/307.17
Total time:              167.553/4552.49
[main] Time assemble (wall/proc) 17.5241/188.78
[main] Time solve (wall/proc) 6.57652/96.81
[main] Stop crit:        1.40136e-11
[main] Stop crit:        0.00719483
Ebkt times:              28.2504/778.37
Eval Ebkt times:         46.3485/1275.88
PiPjPk times:            19.6381/542.4
Eval PiPjPk times:       3.76574/95.1
L2prod times:            11.1599/307.41
Total time:              167.493/4573.79
[main] Time assemble (wall/proc) 17.4688/189.51
[main] Time solve (wall/proc) 6.58961/96.51
[main] Stop crit:        1.40111e-11
[main] Stop crit:        0.0071765
Ebkt times:              28.1872/775.02
Eval Ebkt times:         46.3091/1281.96
PiPjPk times:            19.4093/534.05
Eval PiPjPk times:       3.64755/95.47
L2prod times:            11.4649/314.53
Total time:              167.296/4590.59
[main] Time assemble (wall/proc) 17.5248/189.9
[main] Time solve (wall/proc) 6.56216/96.52
[main] Stop crit:        1.40062e-11
[main] Stop crit:        0.00715814
Ebkt times:              27.8563/767
Eval Ebkt times:         46.1661/1268.03
PiPjPk times:            19.3849/530.96
Eval PiPjPk times:       3.83175/100.36
L2prod times:            11.3755/314.25
Total time:              166.306/4545.75
[main] Time assemble (wall/proc) 17.4151/188.23
[main] Time solve (wall/proc) 6.60612/97.07
[main] Stop crit:        1.39989e-11
[main] Stop crit:        0.00713976
Ebkt times:              27.9154/765.15
Eval Ebkt times:         45.7691/1254.61
PiPjPk times:            19.4102/531.73
Eval PiPjPk times:       4.03029/107.83
L2prod times:            11.2739/307.77
Total time:              166.755/4545.92
[main] Time assemble (wall/proc) 17.3345/188.18
[main] Time solve (wall/proc) 6.53861/96.64
[main] Stop crit:        1.39892e-11
[main] 50%...
[main] Stop crit:        0.00712136
Ebkt times:              28.1722/775.12
Eval Ebkt times:         46.5622/1281.41
PiPjPk times:            19.4729/538.93
Eval PiPjPk times:       3.7934/103.49
L2prod times:            11.3921/315.07
Total time:              167.796/4595.49
[main] Time assemble (wall/proc) 17.5571/190.14
[main] Time solve (wall/proc) 6.57278/96.77
[main] Stop crit:        1.39774e-11
[main] Stop crit:        0.00710293
Ebkt times:              28.3076/779.61
Eval Ebkt times:         46.3518/1275.56
PiPjPk times:            19.5244/536.84
Eval PiPjPk times:       3.71973/99.92
L2prod times:            11.387/314.7
Total time:              167.767/4596.59
[main] Time assemble (wall/proc) 17.538/190.1
[main] Time solve (wall/proc) 6.57082/96.82
[main] Stop crit:        1.39637e-11
[main] Stop crit:        0.00708445
Ebkt times:              28.0484/768.5
Eval Ebkt times:         46.1925/1269.59
PiPjPk times:            19.3371/535.19
Eval PiPjPk times:       3.51937/96.76
L2prod times:            11.5112/316.96
Total time:              166.835/4573.11
[main] Time assemble (wall/proc) 17.4127/189.4
[main] Time solve (wall/proc) 6.58462/97.38
[main] Stop crit:        1.39484e-11
[main] Stop crit:        0.00706593
Ebkt times:              28.3079/774.47
Eval Ebkt times:         46.5503/1284.71
PiPjPk times:            19.6141/539.95
Eval PiPjPk times:       3.62514/96.27
L2prod times:            11.3531/315.79
Total time:              167.554/4592.33
[main] Time assemble (wall/proc) 17.5102/190.48
[main] Time solve (wall/proc) 6.52953/95.86
[main] Stop crit:        1.39317e-11
[main] Stop crit:        0.00704733
Ebkt times:              28.0514/767.23
Eval Ebkt times:         46.0237/1263.29
PiPjPk times:            19.4648/536.06
Eval PiPjPk times:       3.77283/99.09
L2prod times:            11.2342/309.16
Total time:              166.37/4544.32
[main] Time assemble (wall/proc) 17.4131/188.36
[main] Time solve (wall/proc) 6.61875/97.22
[main] Stop crit:        1.39138e-11
[main] Stop crit:        0.00702865
Ebkt times:              28.2259/781.8
Eval Ebkt times:         46.1444/1267.64
PiPjPk times:            19.5296/537.39
Eval PiPjPk times:       3.62865/102.03
L2prod times:            11.3838/313.41
Total time:              167.025/4587.23
[main] Time assemble (wall/proc) 17.4332/189.98
[main] Time solve (wall/proc) 6.52863/96.24
[main] Stop crit:        1.3895e-11
[main] Stop crit:        0.00700987
Ebkt times:              28.0954/768.04
Eval Ebkt times:         46.7665/1289.27
PiPjPk times:            19.472/536.55
Eval PiPjPk times:       3.80876/98.43
L2prod times:            11.3116/310.49
Total time:              168.486/4596.61
[main] Time assemble (wall/proc) 17.4784/190.22
[main] Time solve (wall/proc) 6.62377/96.76
[main] Stop crit:        1.38753e-11
[main] Stop crit:        0.00699096
Ebkt times:              28.0417/770.53
Eval Ebkt times:         46.3517/1274.84
PiPjPk times:            19.4564/536.72
Eval PiPjPk times:       3.59287/101.52
L2prod times:            11.4726/312.98
Total time:              167.466/4590.16
[main] Time assemble (wall/proc) 17.5365/190.12
[main] Time solve (wall/proc) 6.57991/96.62
[main] Stop crit:        1.38549e-11
[main] Stop crit:        0.00697191
Ebkt times:              28.0207/769.86
Eval Ebkt times:         46.2455/1276.13
PiPjPk times:            19.4982/538.72
Eval PiPjPk times:       3.61152/97.28
L2prod times:            11.3975/312.64
Total time:              166.766/4570.7
[main] Time assemble (wall/proc) 17.3966/189.11
[main] Time solve (wall/proc) 6.54308/96.69
[main] Stop crit:        1.38337e-11
[main] Stop crit:        0.00695269
Ebkt times:              28.1453/775.76
Eval Ebkt times:         46.3482/1273.53
PiPjPk times:            19.4024/534.49
Eval PiPjPk times:       3.68519/103.65
L2prod times:            11.3742/312.66
Total time:              166.889/4574.08
[main] Time assemble (wall/proc) 17.4022/189.46
[main] Time solve (wall/proc) 6.56391/96.65
[main] Stop crit:        1.38118e-11
[main] Stop crit:        0.00693328
Ebkt times:              27.8923/765.26
Eval Ebkt times:         45.8864/1258.91
PiPjPk times:            19.3549/530.69
Eval PiPjPk times:       3.94954/101.79
L2prod times:            11.2399/307.15
Total time:              166.5/4542.63
[main] Time assemble (wall/proc) 17.4111/188.09
[main] Time solve (wall/proc) 6.55411/96.87
[main] Stop crit:        1.37893e-11
[main] Stop crit:        0.00691367
Ebkt times:              27.9714/767.75
Eval Ebkt times:         46.1841/1273
PiPjPk times:            19.4465/536.73
Eval PiPjPk times:       3.82572/101.04
L2prod times:            11.309/311.49
Total time:              166.597/4561.72
[main] Time assemble (wall/proc) 17.4137/188.95
[main] Time solve (wall/proc) 6.52687/96.95
[main] Stop crit:        1.37662e-11
[main] Stop crit:        0.00689384
Ebkt times:              28.0466/773.31
Eval Ebkt times:         45.8897/1266.21
PiPjPk times:            19.4432/535.02
Eval PiPjPk times:       3.70354/99.67
L2prod times:            11.3417/312.46
Total time:              166.105/4548.32
[main] Time assemble (wall/proc) 17.3415/188.45
[main] Time solve (wall/proc) 6.57765/96.14
[main] Stop crit:        1.37427e-11
[main] Stop crit:        0.00687376
Ebkt times:              28.0651/766.63
Eval Ebkt times:         46.5142/1272.23
PiPjPk times:            19.5008/536.75
Eval PiPjPk times:       3.98554/102.08
L2prod times:            11.274/308.8
Total time:              168.77/4585.49
[main] Time assemble (wall/proc) 17.4996/189.82
[main] Time solve (wall/proc) 6.54996/96.43
[main] Stop crit:        1.37189e-11
[main] Stop crit:        0.00685344
Ebkt times:              28.0714/771.71
Eval Ebkt times:         45.8623/1264.05
PiPjPk times:            19.504/536.55
Eval PiPjPk times:       3.65753/100.24
L2prod times:            11.3504/311.08
Total time:              166.929/4566.21
[main] Time assemble (wall/proc) 17.2805/188.8
[main] Time solve (wall/proc) 6.54001/96.73
[main] Stop crit:        1.36948e-11
[main] Stop crit:        0.00683285
Ebkt times:              28.198/779.21
Eval Ebkt times:         46.183/1270.4
PiPjPk times:            19.536/541.94
Eval PiPjPk times:       3.58815/99.07
L2prod times:            11.3602/314.07
Total time:              166.75/4583.4
[main] Time assemble (wall/proc) 17.4926/189.74
[main] Time solve (wall/proc) 6.61604/97.19
[main] Stop crit:        1.36705e-11
[main] 60%...
[main] Stop crit:        0.006812
Ebkt times:              27.9468/768.7
Eval Ebkt times:         45.75/1255.92
PiPjPk times:            19.306/530.89
Eval PiPjPk times:       3.8491/99.64
L2prod times:            11.3382/309.69
Total time:              166.468/4553.2
[main] Time assemble (wall/proc) 17.4079/188.45
[main] Time solve (wall/proc) 6.56558/96.38
[main] Stop crit:        1.36463e-11
[main] Stop crit:        0.0067909
Ebkt times:              28.388/781.48
Eval Ebkt times:         46.8953/1294.08
PiPjPk times:            19.5663/540
Eval PiPjPk times:       3.6082/100.32
L2prod times:            11.3137/309.93
Total time:              168.08/4618.56
[main] Time assemble (wall/proc) 17.4367/191.08
[main] Time solve (wall/proc) 6.57579/96.2
[main] Stop crit:        1.36222e-11
[main] Stop crit:        0.00676955
Ebkt times:              28.0605/772.35
Eval Ebkt times:         46.6144/1278.92
PiPjPk times:            19.5475/539.48
Eval PiPjPk times:       3.83013/100.25
L2prod times:            11.2017/307.6
Total time:              167.235/4572.43
[main] Time assemble (wall/proc) 17.5102/189.46
[main] Time solve (wall/proc) 6.6246/96.83
[main] Stop crit:        1.35982e-11
[main] Stop crit:        0.00674797
Ebkt times:              28.2865/773.43
Eval Ebkt times:         46.7493/1295.61
PiPjPk times:            19.5458/538.3
Eval PiPjPk times:       3.66973/96.6
L2prod times:            11.3524/313.95
Total time:              168.48/4615.21
[main] Time assemble (wall/proc) 17.549/190.92
[main] Time solve (wall/proc) 6.5846/95.69
[main] Stop crit:        1.35745e-11
[main] Stop crit:        0.00672617
Ebkt times:              28.1363/774.76
Eval Ebkt times:         46.1522/1268.77
PiPjPk times:            19.4023/534.21
Eval PiPjPk times:       3.8769/98.12
L2prod times:            11.2566/307.33
Total time:              166.934/4570.05
[main] Time assemble (wall/proc) 17.483/189.28
[main] Time solve (wall/proc) 6.62795/97.09
[main] Stop crit:        1.3551e-11
[main] Stop crit:        0.0067042
Ebkt times:              28.1078/769.26
Eval Ebkt times:         46.178/1266.15
PiPjPk times:            19.3363/530.43
Eval PiPjPk times:       3.93204/104.11
L2prod times:            11.3543/312.64
Total time:              167.6/4566.65
[main] Time assemble (wall/proc) 17.4086/188.87
[main] Time solve (wall/proc) 6.55803/96.95
[main] Stop crit:        1.35278e-11
[main] Stop crit:        0.00668206
Ebkt times:              28.2517/773.53
Eval Ebkt times:         46.5549/1283.81
PiPjPk times:            19.4225/534.33
Eval PiPjPk times:       3.84994/97.84
L2prod times:            11.3176/311.89
Total time:              167.615/4585.27
[main] Time assemble (wall/proc) 17.4648/190.15
[main] Time solve (wall/proc) 6.56566/96.98
[main] Stop crit:        1.35049e-11
[main] Stop crit:        0.00665981
Ebkt times:              28.0512/769.61
Eval Ebkt times:         45.7719/1251.32
PiPjPk times:            19.3434/531.77
Eval PiPjPk times:       3.85063/99.45
L2prod times:            11.2763/307.04
Total time:              166.582/4540.42
[main] Time assemble (wall/proc) 17.3643/188.25
[main] Time solve (wall/proc) 6.61659/97.31
[main] Stop crit:        1.34822e-11
[main] Stop crit:        0.00663746
Ebkt times:              27.9829/772.21
Eval Ebkt times:         46.4819/1275.92
PiPjPk times:            19.257/527.55
Eval PiPjPk times:       3.82992/108.15
L2prod times:            11.5379/315.23
Total time:              167.134/4569.76
[main] Time assemble (wall/proc) 17.3786/189.13
[main] Time solve (wall/proc) 6.53981/96.67
[main] Stop crit:        1.34598e-11
[main] Stop crit:        0.00661506
Ebkt times:              28.1453/773.07
Eval Ebkt times:         46.4829/1282.69
PiPjPk times:            19.5567/540.34
Eval PiPjPk times:       3.66972/99.27
L2prod times:            11.1734/307.7
Total time:              167.202/4583.5
[main] Time assemble (wall/proc) 17.3676/189.55
[main] Time solve (wall/proc) 6.58537/96.4
[main] Stop crit:        1.34377e-11
[main] Stop crit:        0.00659264
Ebkt times:              28.1145/774.34
Eval Ebkt times:         46.0007/1261.58
PiPjPk times:            19.4813/535.67
Eval PiPjPk times:       3.81875/103.07
L2prod times:            11.2621/309.71
Total time:              167.133/4570.5
[main] Time assemble (wall/proc) 17.4264/189.08
[main] Time solve (wall/proc) 6.56893/96.13
[main] Stop crit:        1.34158e-11
[main] Stop crit:        0.00657024
Ebkt times:              28.1591/781.07
Eval Ebkt times:         46.3441/1270.37
PiPjPk times:            19.5206/540.06
Eval PiPjPk times:       3.82991/99.25
L2prod times:            11.3025/312.29
Total time:              167.426/4586.17
[main] Time assemble (wall/proc) 17.4773/189.93
[main] Time solve (wall/proc) 6.53055/96.22
[main] Stop crit:        1.33942e-11
[main] Stop crit:        0.00654787
Ebkt times:              28.217/779.62
Eval Ebkt times:         46.0273/1263.62
PiPjPk times:            19.5491/541.56
Eval PiPjPk times:       3.53958/99.3
L2prod times:            11.3173/311.78
Total time:              166.296/4572.38
[main] Time assemble (wall/proc) 17.4498/189.29
[main] Time solve (wall/proc) 6.54113/96.29
[main] Stop crit:        1.33727e-11
[main] Stop crit:        0.00652558
Ebkt times:              28.0458/765.61
Eval Ebkt times:         46.0794/1261.59
PiPjPk times:            19.385/533.08
Eval PiPjPk times:       3.93667/101.94
L2prod times:            11.1449/302.85
Total time:              167.346/4551.07
[main] Time assemble (wall/proc) 17.3931/188.29
[main] Time solve (wall/proc) 6.5266/96.23
[main] Stop crit:        1.33515e-11
[main] Stop crit:        0.00650338
Ebkt times:              28.0282/767.51
Eval Ebkt times:         45.6289/1248.42
PiPjPk times:            19.4554/531.34
Eval PiPjPk times:       3.94794/106.38
L2prod times:            11.2367/307.43
Total time:              167.121/4547.12
[main] Time assemble (wall/proc) 17.4989/188.53
[main] Time solve (wall/proc) 6.61229/96.79
[main] Stop crit:        1.33304e-11
[main] Stop crit:        0.00648129
Ebkt times:              28.1112/767.51
Eval Ebkt times:         46.3097/1276.21
PiPjPk times:            19.5666/538.35
Eval PiPjPk times:       3.65533/99
L2prod times:            11.3158/310.52
Total time:              167.376/4582.33
[main] Time assemble (wall/proc) 17.6095/189.63
[main] Time solve (wall/proc) 6.6068/96.93
[main] Stop crit:        1.33095e-11
[main] Stop crit:        0.00645933
Ebkt times:              28.0309/771.75
Eval Ebkt times:         45.9793/1261.01
PiPjPk times:            19.3556/531.98
Eval PiPjPk times:       3.69972/102.73
L2prod times:            11.3957/312.29
Total time:              166.697/4557.89
[main] Time assemble (wall/proc) 17.4373/188.65
[main] Time solve (wall/proc) 6.55715/96.11
[main] Stop crit:        1.32888e-11
[main] 70%...
[main] Stop crit:        0.00643751
Ebkt times:              28.0614/773.92
Eval Ebkt times:         46.2784/1269.39
PiPjPk times:            19.4079/531.14
Eval PiPjPk times:       3.63267/102.05
L2prod times:            11.501/313.33
Total time:              167.061/4570.28
[main] Time assemble (wall/proc) 17.5496/189.51
[main] Time solve (wall/proc) 6.59004/96.78
[main] Stop crit:        1.32682e-11
[main] Stop crit:        0.00641583
Ebkt times:              28.127/768.87
Eval Ebkt times:         45.9114/1262.4
PiPjPk times:            19.356/528.51
Eval PiPjPk times:       3.7674/100.71
L2prod times:            11.3679/311.4
Total time:              167.273/4559.66
[main] Time assemble (wall/proc) 17.5418/188.95
[main] Time solve (wall/proc) 6.58666/96.8
[main] Stop crit:        1.32478e-11
[main] Stop crit:        0.0063943
Ebkt times:              28.0352/771.57
Eval Ebkt times:         46.2149/1264.63
PiPjPk times:            19.2622/530.79
Eval PiPjPk times:       3.84427/103.21
L2prod times:            11.4367/312.62
Total time:              167.322/4568.18
[main] Time assemble (wall/proc) 17.3742/189.11
[main] Time solve (wall/proc) 6.55363/96.65
[main] Stop crit:        1.32276e-11
[main] Stop crit:        0.00637292
Ebkt times:              28.0217/766.96
Eval Ebkt times:         45.8483/1260.06
PiPjPk times:            19.3517/529.97
Eval PiPjPk times:       3.94699/105.08
L2prod times:            11.2968/308.57
Total time:              167.152/4554.97
[main] Time assemble (wall/proc) 17.3653/188.51
[main] Time solve (wall/proc) 6.6025/97
[main] Stop crit:        1.32074e-11
[main] Stop crit:        0.00635168
Ebkt times:              28.1326/772.38
Eval Ebkt times:         46.1792/1269.61
PiPjPk times:            19.3815/530.39
Eval PiPjPk times:       3.86178/100.29
L2prod times:            11.2389/307.74
Total time:              167.704/4566.79
[main] Time assemble (wall/proc) 17.5265/189.37
[main] Time solve (wall/proc) 6.57222/96.35
[main] Stop crit:        1.31873e-11
[main] Stop crit:        0.00633057
Ebkt times:              27.8061/761.33
Eval Ebkt times:         46.2284/1274.64
PiPjPk times:            19.2062/528
Eval PiPjPk times:       3.79404/101.16
L2prod times:            11.4676/313.4
Total time:              166.503/4552.34
[main] Time assemble (wall/proc) 17.3536/188.36
[main] Time solve (wall/proc) 6.55037/96.69
[main] Stop crit:        1.31673e-11
[main] Stop crit:        0.00630959
Ebkt times:              28.3224/780.11
Eval Ebkt times:         46.7869/1293.73
PiPjPk times:            19.5946/547.57
Eval PiPjPk times:       3.61287/95.44
L2prod times:            11.395/314.76
Total time:              167.894/4624.81
[main] Time assemble (wall/proc) 17.5375/191.1
[main] Time solve (wall/proc) 6.5356/96.07
[main] Stop crit:        1.31472e-11
[main] Stop crit:        0.00628871
Ebkt times:              28.0063/763.71
Eval Ebkt times:         46.4812/1276.82
PiPjPk times:            19.4381/532.71
Eval PiPjPk times:       3.93664/102.82
L2prod times:            11.3288/310.91
Total time:              167.936/4583.3
[main] Time assemble (wall/proc) 17.492/189.99
[main] Time solve (wall/proc) 6.56185/97.19
[main] Stop crit:        1.3127e-11
[main] Stop crit:        0.00626794
Ebkt times:              28.3546/780.33
Eval Ebkt times:         46.7028/1288.12
PiPjPk times:            19.5984/542.16
Eval PiPjPk times:       3.88874/105.14
L2prod times:            11.2575/308.73
Total time:              168.674/4618.84
[main] Time assemble (wall/proc) 17.4451/190.98
[main] Time solve (wall/proc) 6.5517/96.75
[main] Stop crit:        1.31066e-11
[main] Stop crit:        0.00624724
Ebkt times:              27.988/767.16
Eval Ebkt times:         46.3577/1276.97
PiPjPk times:            19.3083/525.26
Eval PiPjPk times:       3.92859/101.7
L2prod times:            11.5272/311.6
Total time:              167.531/4552.03
[main] Time assemble (wall/proc) 17.5473/188.91
[main] Time solve (wall/proc) 6.54792/96.29
[main] Stop crit:        1.30861e-11
[main] Stop crit:        0.00622662
Ebkt times:              28.0914/773.92
Eval Ebkt times:         46.6599/1287.66
PiPjPk times:            19.3835/532.29
Eval PiPjPk times:       3.57596/98
L2prod times:            11.4664/317.07
Total time:              167.302/4589.22
[main] Time assemble (wall/proc) 17.5195/190.16
[main] Time solve (wall/proc) 6.5571/96.37
[main] Stop crit:        1.30651e-11
[main] Stop crit:        0.00620605
Ebkt times:              28.2065/775.96
Eval Ebkt times:         46.5476/1277.93
PiPjPk times:            19.2909/527.17
Eval PiPjPk times:       3.9074/108.54
L2prod times:            11.4427/314.66
Total time:              168.262/4596.58
[main] Time assemble (wall/proc) 17.5212/190.44
[main] Time solve (wall/proc) 6.47702/95.63
[main] Stop crit:        1.30439e-11
[main] Stop crit:        0.00618553
Ebkt times:              28.2387/776.86
Eval Ebkt times:         46.3486/1276.56
PiPjPk times:            19.4897/536.56
Eval PiPjPk times:       3.80302/105.38
L2prod times:            11.4153/313.42
Total time:              168.081/4610.27
[main] Time assemble (wall/proc) 17.534/190.59
[main] Time solve (wall/proc) 6.57252/96.59
[main] Stop crit:        1.30221e-11
[main] Stop crit:        0.00616503
Ebkt times:              28.0501/765.47
Eval Ebkt times:         46.1885/1273.39
PiPjPk times:            19.4367/535.08
Eval PiPjPk times:       3.79901/97.02
L2prod times:            11.183/307.21
Total time:              167.478/4571.14
[main] Time assemble (wall/proc) 17.47/188.99
[main] Time solve (wall/proc) 6.55121/96.45
[main] Stop crit:        1.29999e-11
[main] Stop crit:        0.00614456
Ebkt times:              27.8956/759.69
Eval Ebkt times:         46.1776/1265.62
PiPjPk times:            19.2039/525.6
Eval PiPjPk times:       3.87792/102.02
L2prod times:            11.3214/310.83
Total time:              167.129/4550.7
[main] Time assemble (wall/proc) 17.4825/188.46
[main] Time solve (wall/proc) 6.54333/96.24
[main] Stop crit:        1.29772e-11
[main] Stop crit:        0.00612409
Ebkt times:              28.2405/777.82
Eval Ebkt times:         46.7031/1286.48
PiPjPk times:            19.4162/534.77
Eval PiPjPk times:       3.66339/96.71
L2prod times:            11.4396/314.22
Total time:              167.964/4597.66
[main] Time assemble (wall/proc) 17.4726/190.2
[main] Time solve (wall/proc) 6.55568/96.98
[main] Stop crit:        1.29539e-11
[main] 80%...
[main] Stop crit:        0.00610364
Ebkt times:              28.0011/768.92
Eval Ebkt times:         46.1036/1266.51
PiPjPk times:            19.2477/523.78
Eval PiPjPk times:       4.07307/104.87
L2prod times:            11.7992/316.75
Total time:              167.566/4556.47
[main] Time assemble (wall/proc) 17.407/188.47
[main] Time solve (wall/proc) 6.5295/96.17
[main] Stop crit:        1.29301e-11
[main] Stop crit:        0.00608318
Ebkt times:              28.0775/771.53
Eval Ebkt times:         46.4097/1278.47
PiPjPk times:            19.3706/534.77
Eval PiPjPk times:       3.63718/101.72
L2prod times:            11.4307/312.72
Total time:              167.465/4584.12
[main] Time assemble (wall/proc) 17.4835/189.53
[main] Time solve (wall/proc) 6.60641/96.37
[main] Stop crit:        1.29057e-11
[main] Stop crit:        0.00606272
Ebkt times:              28.1902/773.14
Eval Ebkt times:         46.0586/1271.36
PiPjPk times:            19.5312/537.67
Eval PiPjPk times:       3.62572/96.85
L2prod times:            11.361/312.46
Total time:              167.133/4586.3
[main] Time assemble (wall/proc) 17.4789/189.62
[main] Time solve (wall/proc) 6.56474/96.56
[main] Stop crit:        1.28809e-11
[main] Stop crit:        0.00604227
Ebkt times:              28.0742/768.5
Eval Ebkt times:         46.2404/1269.78
PiPjPk times:            19.4384/533.47
Eval PiPjPk times:       3.74597/101.51
L2prod times:            11.3201/311.08
Total time:              167.631/4582.36
[main] Time assemble (wall/proc) 17.5817/189.87
[main] Time solve (wall/proc) 6.5704/96.66
[main] Stop crit:        1.28557e-11
[main] Stop crit:        0.00602181
Ebkt times:              28.1268/775.91
Eval Ebkt times:         46.3475/1275.95
PiPjPk times:            19.4603/536.44
Eval PiPjPk times:       3.89487/103.93
L2prod times:            11.2497/309.82
Total time:              167.229/4580.17
[main] Time assemble (wall/proc) 17.4159/189.46
[main] Time solve (wall/proc) 6.56223/96.68
[main] Stop crit:        1.28303e-11
[main] Stop crit:        0.00600135
Ebkt times:              28.3941/779.37
Eval Ebkt times:         46.3481/1282.9
PiPjPk times:            19.5792/538.32
Eval PiPjPk times:       3.72369/100.46
L2prod times:            11.3663/312.72
Total time:              167.705/4597.22
[main] Time assemble (wall/proc) 17.5124/190.4
[main] Time solve (wall/proc) 6.57025/96.51
[main] Stop crit:        1.28045e-11
[main] Stop crit:        0.0059809
Ebkt times:              27.9645/765.49
Eval Ebkt times:         46.2821/1270.45
PiPjPk times:            19.2661/527.23
Eval PiPjPk times:       4.12011/105.74
L2prod times:            11.2925/310.1
Total time:              167.371/4557.91
[main] Time assemble (wall/proc) 17.5047/188.85
[main] Time solve (wall/proc) 6.63983/97.03
[main] Stop crit:        1.27787e-11
[main] Stop crit:        0.00596046
Ebkt times:              28.0313/768.97
Eval Ebkt times:         46.4037/1275.8
PiPjPk times:            19.303/532.47
Eval PiPjPk times:       3.87246/103.48
L2prod times:            11.4386/313.21
Total time:              167.184/4583.39
[main] Time assemble (wall/proc) 17.372/189.55
[main] Time solve (wall/proc) 6.582/97.26
[main] Stop crit:        1.27529e-11
[main] Stop crit:        0.00594004
Ebkt times:              28.0989/772.94
Eval Ebkt times:         46.4519/1279.98
PiPjPk times:            19.3319/530.38
Eval PiPjPk times:       3.47097/94.25
L2prod times:            11.3799/315.47
Total time:              166.861/4571.39
[main] Time assemble (wall/proc) 17.4626/189.39
[main] Time solve (wall/proc) 6.56283/95.89
[main] Stop crit:        1.27271e-11
[main] Stop crit:        0.00591964
Ebkt times:              28.108/769.9
Eval Ebkt times:         46.0038/1267.51
PiPjPk times:            19.3553/530.8
Eval PiPjPk times:       3.81374/102.65
L2prod times:            11.3507/310.58
Total time:              167.328/4566.23
[main] Time assemble (wall/proc) 17.4992/189.15
[main] Time solve (wall/proc) 6.60792/96.44
[main] Stop crit:        1.27015e-11
[main] Stop crit:        0.00589928
Ebkt times:              27.9651/761.46
Eval Ebkt times:         45.8675/1253.17
PiPjPk times:            19.2449/526.13
Eval PiPjPk times:       4.1649/105.71
L2prod times:            11.2639/303.27
Total time:              167.757/4544.14
[main] Time assemble (wall/proc) 17.5411/188.06
[main] Time solve (wall/proc) 6.55779/96.46
[main] Stop crit:        1.26762e-11
[main] Stop crit:        0.00587896
Ebkt times:              28.1699/777.85
Eval Ebkt times:         46.0418/1270.98
PiPjPk times:            19.4746/540.02
Eval PiPjPk times:       3.37738/94.96
L2prod times:            11.4457/316.47
Total time:              165.716/4561.68
[main] Time assemble (wall/proc) 17.3083/188.76
[main] Time solve (wall/proc) 6.54462/96.78
[main] Stop crit:        1.26513e-11
[main] Stop crit:        0.00585869
Ebkt times:              28.1685/774.67
Eval Ebkt times:         46.6293/1288.45
PiPjPk times:            19.3544/534.03
Eval PiPjPk times:       3.79469/101.01
L2prod times:            11.4061/312.56
Total time:              167.69/4595.43
[main] Time assemble (wall/proc) 17.4487/190.25
[main] Time solve (wall/proc) 6.64292/97.93
[main] Stop crit:        1.26267e-11
[main] Stop crit:        0.00583849
Ebkt times:              28.2199/775.43
Eval Ebkt times:         46.6827/1290.93
PiPjPk times:            19.496/536.52
Eval PiPjPk times:       3.53762/95.7
L2prod times:            11.2983/310.77
Total time:              167.517/4599.97
[main] Time assemble (wall/proc) 17.5122/190.48
[main] Time solve (wall/proc) 6.5478/96.16
[main] Stop crit:        1.26027e-11
[main] Stop crit:        0.00581836
Ebkt times:              27.977/765.45
Eval Ebkt times:         45.9641/1253.9
PiPjPk times:            19.2923/529.17
Eval PiPjPk times:       3.93213/101.83
L2prod times:            11.4396/311.44
Total time:              167.037/4545.04
[main] Time assemble (wall/proc) 17.55/188.58
[main] Time solve (wall/proc) 6.59856/96.32
[main] Stop crit:        1.25791e-11
[main] Stop crit:        0.00579831
Ebkt times:              28.3326/780.44
Eval Ebkt times:         46.4814/1282.41
PiPjPk times:            19.4977/535.14
Eval PiPjPk times:       3.63615/101.02
L2prod times:            11.3002/309.18
Total time:              167.896/4596.25
[main] Time assemble (wall/proc) 17.459/190.34
[main] Time solve (wall/proc) 6.55638/97.04
[main] Stop crit:        1.25561e-11
[main] 90%...
[main] Stop crit:        0.00577836
Ebkt times:              27.9705/765.37
Eval Ebkt times:         46.6213/1282.64
PiPjPk times:            19.4246/532.6
Eval PiPjPk times:       3.89124/101.91
L2prod times:            11.3153/312.16
Total time:              168.11/4581.9
[main] Time assemble (wall/proc) 17.4475/189.67
[main] Time solve (wall/proc) 6.55457/96.91
[main] Stop crit:        1.25337e-11
[main] Stop crit:        0.00575852
Ebkt times:              28.325/783.16
Eval Ebkt times:         46.519/1280.44
PiPjPk times:            19.4698/533.55
Eval PiPjPk times:       3.55149/100.98
L2prod times:            11.4301/312.32
Total time:              167.171/4580.54
[main] Time assemble (wall/proc) 17.4876/189.59
[main] Time solve (wall/proc) 6.59615/96.78
[main] Stop crit:        1.25119e-11
[main] Stop crit:        0.00573879
Ebkt times:              28.229/777.74
Eval Ebkt times:         46.3635/1275.62
PiPjPk times:            19.5056/535.77
Eval PiPjPk times:       3.76441/102.25
L2prod times:            11.3113/309.86
Total time:              167.458/4578.67
[main] Time assemble (wall/proc) 17.4627/189.92
[main] Time solve (wall/proc) 6.61608/96.96
[main] Stop crit:        1.24906e-11
[main] Stop crit:        0.00571919
Ebkt times:              28.0902/772.65
Eval Ebkt times:         46.6135/1292.35
PiPjPk times:            19.5015/537.78
Eval PiPjPk times:       3.69074/97.26
L2prod times:            11.3444/312.66
Total time:              167.226/4592.05
[main] Time assemble (wall/proc) 17.4624/189.93
[main] Time solve (wall/proc) 6.59517/97.41
[main] Stop crit:        1.247e-11
[main] Stop crit:        0.00569972
Ebkt times:              28.0994/768.32
Eval Ebkt times:         45.987/1267.34
PiPjPk times:            19.477/536.39
Eval PiPjPk times:       3.80609/99.48
L2prod times:            11.1685/307.34
Total time:              166.646/4567.11
[main] Time assemble (wall/proc) 17.4712/188.66
[main] Time solve (wall/proc) 6.55197/96.36
[main] Stop crit:        1.24499e-11
[main] Stop crit:        0.0056804
Ebkt times:              27.9787/760.1
Eval Ebkt times:         46.2384/1269.66
PiPjPk times:            19.1796/523.28
Eval PiPjPk times:       4.01803/100.19
L2prod times:            11.3774/310.73
Total time:              167.828/4557
[main] Time assemble (wall/proc) 17.566/188.87
[main] Time solve (wall/proc) 6.58803/96.97
[main] Stop crit:        1.24305e-11
[main] Stop crit:        0.00566123
Ebkt times:              27.966/767.48
Eval Ebkt times:         46.5687/1286
PiPjPk times:            19.2817/532.92
Eval PiPjPk times:       3.88637/99.37
L2prod times:            11.2727/308.73
Total time:              167.721/4580.36
[main] Time assemble (wall/proc) 17.4961/189.6
[main] Time solve (wall/proc) 6.57472/96.72
[main] Stop crit:        1.24116e-11
[main] Stop crit:        0.00564222
Ebkt times:              28.1961/776.65
Eval Ebkt times:         46.2819/1275.07
PiPjPk times:            19.5777/539.91
Eval PiPjPk times:       3.82725/101.29
L2prod times:            11.3354/312.82
Total time:              167.548/4594.11
[main] Time assemble (wall/proc) 17.4079/189.83
[main] Time solve (wall/proc) 6.54285/96.57
[main] Stop crit:        1.23932e-11
[main] Stop crit:        0.00562338
Ebkt times:              28.1396/776.17
Eval Ebkt times:         46.1508/1272.81
PiPjPk times:            19.4634/535.02
Eval PiPjPk times:       3.48558/96.33
L2prod times:            11.3698/313.24
Total time:              166.241/4570.27
[main] Time assemble (wall/proc) 17.4374/188.84
[main] Time solve (wall/proc) 6.53095/95.71
[main] Stop crit:        1.23754e-11
[main] Stop crit:        0.0056047
Ebkt times:              28.1387/769.33
Eval Ebkt times:         45.814/1252.4
PiPjPk times:            19.46/532.45
Eval PiPjPk times:       3.89063/103.81
L2prod times:            11.4121/307.6
Total time:              167.409/4551.28
[main] Time assemble (wall/proc) 17.5083/188.7
[main] Time solve (wall/proc) 6.59052/97.19
[main] Stop crit:        1.2358e-11
[main] Stop crit:        0.0055862
Ebkt times:              27.9704/766.12
Eval Ebkt times:         46.2491/1272.8
PiPjPk times:            19.4126/531.64
Eval PiPjPk times:       3.83886/100.95
L2prod times:            11.2991/313.49
Total time:              167.037/4570.09
[main] Time assemble (wall/proc) 17.3858/189.1
[main] Time solve (wall/proc) 6.52749/96.25
[main] Stop crit:        1.2341e-11
[main] Stop crit:        0.00556788
Ebkt times:              27.9764/761.91
Eval Ebkt times:         45.9923/1260.27
PiPjPk times:            19.2856/526.82
Eval PiPjPk times:       3.74668/104.36
L2prod times:            11.3415/310.15
Total time:              166.948/4547.72
[main] Time assemble (wall/proc) 17.3814/188.23
[main] Time solve (wall/proc) 6.54199/96.4
[main] Stop crit:        1.23243e-11
[main] Stop crit:        0.00554973
Ebkt times:              27.9731/768.53
Eval Ebkt times:         45.9379/1258.61
PiPjPk times:            19.3712/530.77
Eval PiPjPk times:       3.83477/101.4
L2prod times:            11.4754/312.04
Total time:              167.221/4554
[main] Time assemble (wall/proc) 17.3527/188.47
[main] Time solve (wall/proc) 6.52551/96.21
[main] Stop crit:        1.2308e-11
[main] Stop crit:        0.00553176
Ebkt times:              28.2382/778.72
Eval Ebkt times:         46.5972/1284.7
PiPjPk times:            19.4626/536.07
Eval PiPjPk times:       3.59894/99.9
L2prod times:            11.3088/313.83
Total time:              167.362/4599.29
[main] Time assemble (wall/proc) 17.4746/190.24
[main] Time solve (wall/proc) 6.54675/96.17
[main] Stop crit:        1.22918e-11
[main] Stop crit:        0.00551397
Ebkt times:              28.1549/772.1
Eval Ebkt times:         45.6856/1244.41
PiPjPk times:            19.4715/532.41
Eval PiPjPk times:       3.99411/107.13
L2prod times:            11.1834/303.96
Total time:              167.437/4539.09
[main] Time assemble (wall/proc) 17.4444/187.9
[main] Time solve (wall/proc) 6.52235/95.94
[main] Stop crit:        1.22759e-11
[main] Stop crit:        0.00549635
Ebkt times:              28.3816/782.9
Eval Ebkt times:         46.7069/1289
PiPjPk times:            19.5952/541.35
Eval PiPjPk times:       3.73958/99.54
L2prod times:            11.3013/312.93
Total time:              167.932/4609.76
[main] Time assemble (wall/proc) 17.4456/190.67
[main] Time solve (wall/proc) 6.51773/95.52
[main] Stop crit:        1.226e-11
[main] Time run (wall/proc) 6786.47/117752
[main] Compute errors
[main] Electric field error = 0.00558556
[main] Potential error = 0.00265141
[main] Lambda = 0.0347881
[main] Maximum residual = 2.71263e-15
[main] Maximum constraint difference = 8.46186
[main] Time norms (wall/proc) 0.377582/10.37
[main] Mesh diameter 0.313068
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 2925 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00337838
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.908341/24.21
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 42.1296/136.84
[main] Initial constraint norm: 7.48889
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00513581
Ebkt times:              55.092/1512.4
Eval Ebkt times:         105.998/2927.94
PiPjPk times:            37.9676/1049.9
Eval PiPjPk times:       5.89965/162.21
L2prod times:            22.2667/617.81
Total time:              353.88/9693.44
[main] Time assemble (wall/proc) 36.1285/397.93
[main] Time solve (wall/proc) 17.2765/294.88
[main] Stop crit:        2.95358e-12
[main] Stop crit:        0.00489783
Ebkt times:              55.5074/1532.73
Eval Ebkt times:         106.154/2931.21
PiPjPk times:            38.2404/1058.4
Eval PiPjPk times:       5.96721/172.89
L2prod times:            22.2643/613.93
Total time:              353.074/9724.76
[main] Time assemble (wall/proc) 36.0505/399.45
[main] Time solve (wall/proc) 17.1628/292.13
[main] Stop crit:        1.8639e-12
[main] Stop crit:        0.00473938
Ebkt times:              55.6339/1532.56
Eval Ebkt times:         105.019/2892.17
PiPjPk times:            38.2627/1052.88
Eval PiPjPk times:       6.02717/171.5
L2prod times:            22.4361/618.68
Total time:              353.648/9717.04
[main] Time assemble (wall/proc) 36.1164/399.35
[main] Time solve (wall/proc) 17.1141/291.59
[main] Stop crit:        1.41725e-12
[main] Stop crit:        0.00467238
Ebkt times:              56.0956/1547.31
Eval Ebkt times:         106.205/2940.97
PiPjPk times:            38.6318/1066.6
Eval PiPjPk times:       5.92356/161.74
L2prod times:            21.9902/609.03
Total time:              354.269/9761.62
[main] Time assemble (wall/proc) 36.2965/401.48
[main] Time solve (wall/proc) 17.0798/291.26
[main] Stop crit:        1.65012e-12
[main] Stop crit:        0.00465057
Ebkt times:              55.7361/1537.23
Eval Ebkt times:         106.382/2943.49
PiPjPk times:            38.265/1054.53
Eval PiPjPk times:       5.97417/163.35
L2prod times:            22.1707/612.38
Total time:              354.168/9747.82
[main] Time assemble (wall/proc) 36.3119/400.4
[main] Time solve (wall/proc) 17.163/293.45
[main] Stop crit:        1.84534e-12
[main] Stop crit:        0.00463205
Ebkt times:              55.7301/1541.56
Eval Ebkt times:         105.863/2928.04
PiPjPk times:            38.4581/1062.95
Eval PiPjPk times:       5.97638/165.03
L2prod times:            22.1585/613.55
Total time:              353.352/9746.87
[main] Time assemble (wall/proc) 35.9473/400.52
[main] Time solve (wall/proc) 17.1227/292.14
[main] Stop crit:        1.81067e-12
[main] Stop crit:        0.00460433
Ebkt times:              55.3921/1531.03
Eval Ebkt times:         105.358/2918.5
PiPjPk times:            38.0435/1052.55
Eval PiPjPk times:       5.96057/162.97
L2prod times:            22.5041/620.43
Total time:              352.314/9706.26
[main] Time assemble (wall/proc) 35.5451/397.88
[main] Time solve (wall/proc) 17.1096/292.88
[main] Stop crit:        1.64905e-12
[main] Stop crit:        0.0045732
Ebkt times:              55.5638/1529.37
Eval Ebkt times:         106.782/2954.26
PiPjPk times:            38.131/1053.31
Eval PiPjPk times:       6.02236/167.87
L2prod times:            22.2462/613.74
Total time:              354.669/9753.04
[main] Time assemble (wall/proc) 36.1495/400.91
[main] Time solve (wall/proc) 17.1224/293.31
[main] Stop crit:        1.51563e-12
[main] Stop crit:        0.00454602
Ebkt times:              55.5965/1533.92
Eval Ebkt times:         105.449/2915.73
PiPjPk times:            38.2868/1057.16
Eval PiPjPk times:       6.03976/170.23
L2prod times:            22.2623/611.62
Total time:              353.389/9724
[main] Time assemble (wall/proc) 35.9172/399.32
[main] Time solve (wall/proc) 17.2016/293.45
[main] Stop crit:        1.49739e-12
[main] Stop crit:        0.00452487
Ebkt times:              55.8753/1538.4
Eval Ebkt times:         106.912/2964.11
PiPjPk times:            38.4939/1063.48
Eval PiPjPk times:       5.94288/171.32
L2prod times:            22.1593/612.24
Total time:              355.795/9797.54
[main] Time assemble (wall/proc) 36.1667/402.02
[main] Time solve (wall/proc) 17.1222/292.49
[main] Stop crit:        1.55591e-12
[main] Stop crit:        0.00450831
Ebkt times:              56.1558/1549.81
Eval Ebkt times:         108.68/3018.58
PiPjPk times:            38.6426/1075.99
Eval PiPjPk times:       5.88901/160.68
L2prod times:            22.206/616.34
Total time:              357.531/9873.9
[main] Time assemble (wall/proc) 36.0042/405.34
[main] Time solve (wall/proc) 17.1249/292.14
[main] Stop crit:        1.6048e-12
[main] Stop crit:        0.00449454
Ebkt times:              55.4647/1529.27
Eval Ebkt times:         106.414/2941.39
PiPjPk times:            37.9779/1046.67
Eval PiPjPk times:       5.97821/164.88
L2prod times:            22.3862/618.1
Total time:              354.505/9746.15
[main] Time assemble (wall/proc) 35.9083/400.1
[main] Time solve (wall/proc) 17.1008/291.86
[main] Stop crit:        1.59745e-12
[main] Stop crit:        0.00448259
Ebkt times:              55.7506/1538.18
Eval Ebkt times:         105.807/2933.19
PiPjPk times:            38.2889/1061.2
Eval PiPjPk times:       5.89402/162.27
L2prod times:            22.2563/614.42
Total time:              352.869/9732.46
[main] Time assemble (wall/proc) 36.1642/400.26
[main] Time solve (wall/proc) 17.0913/291.43
[main] Stop crit:        1.53542e-12
[main] Stop crit:        0.0044719
Ebkt times:              55.7229/1540.68
Eval Ebkt times:         106.239/2937.94
PiPjPk times:            38.3509/1062.08
Eval PiPjPk times:       5.91766/163.51
L2prod times:            22.218/613.66
Total time:              353.857/9750.67
[main] Time assemble (wall/proc) 35.5587/399.93
[main] Time solve (wall/proc) 17.1297/293.49
[main] Stop crit:        1.44378e-12
[main] Stop crit:        0.004462
Ebkt times:              55.8931/1540.52
Eval Ebkt times:         106.883/2955.74
PiPjPk times:            38.4029/1060.44
Eval PiPjPk times:       5.90071/165.68
L2prod times:            22.1404/615.66
Total time:              355.405/9775.36
[main] Time assemble (wall/proc) 36.0554/401.66
[main] Time solve (wall/proc) 17.1825/293.28
[main] Stop crit:        1.3486e-12
[main] Stop crit:        0.00445266
Ebkt times:              55.4911/1524.99
Eval Ebkt times:         106.28/2937.95
PiPjPk times:            38.3194/1061.11
Eval PiPjPk times:       5.93176/161.05
L2prod times:            22.3442/615.22
Total time:              355.056/9750.78
[main] Time assemble (wall/proc) 36.0348/400.5
[main] Time solve (wall/proc) 17.1332/292.6
[main] Stop crit:        1.26581e-12
[main] Stop crit:        0.00444411
Ebkt times:              55.7553/1549.06
Eval Ebkt times:         106.115/2938.71
PiPjPk times:            38.2069/1059.79
Eval PiPjPk times:       5.94202/162.72
L2prod times:            22.3165/618.38
Total time:              353.294/9760.29
[main] Time assemble (wall/proc) 36.0021/400.57
[main] Time solve (wall/proc) 17.2047/293.27
[main] Stop crit:        1.20211e-12
[main] Stop crit:        0.00443696
Ebkt times:              56.2691/1556.39
Eval Ebkt times:         107.914/2998.35
PiPjPk times:            38.4752/1066.98
Eval PiPjPk times:       5.91989/161.76
L2prod times:            22.242/613.82
Total time:              356.126/9841.75
[main] Time assemble (wall/proc) 35.989/403.66
[main] Time solve (wall/proc) 17.21/292.98
[main] Stop crit:        1.15909e-12
[main] Stop crit:        0.00443175
Ebkt times:              55.5706/1535.72
Eval Ebkt times:         105.552/2926.67
PiPjPk times:            38.1644/1056.85
Eval PiPjPk times:       5.95601/169.54
L2prod times:            22.4942/624.13
Total time:              352.766/9737.3
[main] Time assemble (wall/proc) 36.0021/399.52
[main] Time solve (wall/proc) 17.1927/292.78
[main] Stop crit:        1.13352e-12
[main] Stop crit:        0.00442868
Ebkt times:              55.5987/1536.74
Eval Ebkt times:         105.546/2920.22
PiPjPk times:            38.271/1059.02
Eval PiPjPk times:       6.10677/169.92
L2prod times:            22.1936/613.1
Total time:              353.151/9733.06
[main] Time assemble (wall/proc) 35.8985/399.03
[main] Time solve (wall/proc) 17.0306/291.96
[main] Stop crit:        1.11753e-12
[main] Stop crit:        0.00442757
Ebkt times:              55.6623/1534.35
Eval Ebkt times:         106.285/2941.71
PiPjPk times:            38.323/1059.19
Eval PiPjPk times:       5.99948/163.05
L2prod times:            22.3622/613.81
Total time:              355.149/9762.68
[main] Time assemble (wall/proc) 36.2951/401.01
[main] Time solve (wall/proc) 17.1506/292.83
[main] Stop crit:        1.10276e-12
[main] Stop crit:        0.00442798
Ebkt times:              56.2768/1556.7
Eval Ebkt times:         106.734/2950.15
PiPjPk times:            38.7259/1073.65
Eval PiPjPk times:       5.89989/162.95
L2prod times:            22.1632/615.1
Total time:              356.376/9814.29
[main] Time assemble (wall/proc) 36.1563/402.91
[main] Time solve (wall/proc) 17.2205/294.36
[main] Stop crit:        1.08529e-12
[main] Stop crit:        0.00442944
Ebkt times:              55.8397/1541.53
Eval Ebkt times:         105.367/2913.18
PiPjPk times:            38.5167/1065.55
Eval PiPjPk times:       5.88175/161.5
L2prod times:            22.1872/606.67
Total time:              354.084/9732.1
[main] Time assemble (wall/proc) 36.5217/400.47
[main] Time solve (wall/proc) 17.1828/293.32
[main] Stop crit:        1.0662e-12
[main] Stop crit:        0.00443157
Ebkt times:              55.8241/1550.28
Eval Ebkt times:         106.22/2946.13
PiPjPk times:            38.5576/1071.68
Eval PiPjPk times:       6.01767/172.34
L2prod times:            22.3041/619.64
Total time:              353.599/9787.72
[main] Time assemble (wall/proc) 35.9179/401.52
[main] Time solve (wall/proc) 17.1514/293.04
[main] Stop crit:        1.04872e-12
[main] Stop crit:        0.00443409
Ebkt times:              56.027/1543.34
Eval Ebkt times:         107.171/2966.33
PiPjPk times:            38.637/1070.24
Eval PiPjPk times:       5.91023/167.18
L2prod times:            22.2643/615.69
Total time:              356.664/9812.91
[main] Time assemble (wall/proc) 36.2613/403.1
[main] Time solve (wall/proc) 17.2253/293.24
[main] Stop crit:        1.03489e-12
[main] Stop crit:        0.00443681
Ebkt times:              55.9652/1549.66
Eval Ebkt times:         105.305/2913.12
PiPjPk times:            38.6352/1070.23
Eval PiPjPk times:       6.00882/162.7
L2prod times:            22.2896/616.04
Total time:              353.357/9749.13
[main] Time assemble (wall/proc) 36.2726/400.82
[main] Time solve (wall/proc) 17.2191/293.64
[main] Stop crit:        1.02417e-12
[main] Stop crit:        0.00443962
Ebkt times:              55.765/1537.75
Eval Ebkt times:         105.697/2921.29
PiPjPk times:            38.4194/1062.18
Eval PiPjPk times:       5.98403/164.89
L2prod times:            22.3001/614.63
Total time:              354.23/9757.52
[main] Time assemble (wall/proc) 36.4668/400.96
[main] Time solve (wall/proc) 17.1041/291.43
[main] Stop crit:        1.01431e-12
[main] Stop crit:        0.00444242
Ebkt times:              55.5768/1537.82
Eval Ebkt times:         106.948/2954.15
PiPjPk times:            38.1253/1057.42
Eval PiPjPk times:       6.05151/168.54
L2prod times:            22.3075/619.11
Total time:              354.584/9775.38
[main] Time assemble (wall/proc) 36.1421/401.6
[main] Time solve (wall/proc) 17.0865/292.54
[main] Stop crit:        1.00322e-12
[main] Stop crit:        0.0044452
Ebkt times:              55.4952/1533.32
Eval Ebkt times:         105.578/2914.17
PiPjPk times:            38.1742/1051.77
Eval PiPjPk times:       5.9337/166.21
L2prod times:            22.2228/614.43
Total time:              353.545/9715.05
[main] Time assemble (wall/proc) 36.0963/399.32
[main] Time solve (wall/proc) 17.1377/292.59
[main] Stop crit:        9.90231e-13
[main] Stop crit:        0.00444792
Ebkt times:              55.4228/1535.97
Eval Ebkt times:         105.843/2925.06
PiPjPk times:            38.3012/1061.48
Eval PiPjPk times:       5.97492/167.58
L2prod times:            22.3941/620.69
Total time:              352.77/9731.31
[main] Time assemble (wall/proc) 36.0541/399.78
[main] Time solve (wall/proc) 17.1759/293.18
[main] Stop crit:        9.7627e-13
[main] 10%...
[main] Stop crit:        0.00445055
Ebkt times:              55.3911/1527.86
Eval Ebkt times:         106.359/2937.84
PiPjPk times:            38.1068/1053.08
Eval PiPjPk times:       5.91302/160.38
L2prod times:            22.3476/618.31
Total time:              355.064/9741.74
[main] Time assemble (wall/proc) 35.7919/400.02
[main] Time solve (wall/proc) 17.1139/292.44
[main] Stop crit:        9.63086e-13
[main] Stop crit:        0.00445303
Ebkt times:              55.5406/1534.32
Eval Ebkt times:         105.264/2904.05
PiPjPk times:            38.2462/1056.51
Eval PiPjPk times:       5.9634/166.86
L2prod times:            22.1502/611.16
Total time:              352.399/9688.84
[main] Time assemble (wall/proc) 36.0904/398.26
[main] Time solve (wall/proc) 17.1656/293.43
[main] Stop crit:        9.52143e-13
[main] Stop crit:        0.00445534
Ebkt times:              55.665/1532.65
Eval Ebkt times:         106.554/2946.8
PiPjPk times:            38.2093/1058.71
Eval PiPjPk times:       5.92944/160.66
L2prod times:            22.266/616.69
Total time:              354.573/9741.24
[main] Time assemble (wall/proc) 36.0338/400.14
[main] Time solve (wall/proc) 17.2045/293.06
[main] Stop crit:        9.43993e-13
[main] Stop crit:        0.00445746
Ebkt times:              55.7625/1532.48
Eval Ebkt times:         106.567/2949.5
PiPjPk times:            38.3342/1061.77
Eval PiPjPk times:       6.01248/161.7
L2prod times:            22.4018/617.36
Total time:              356.08/9779.16
[main] Time assemble (wall/proc) 36.3209/401.82
[main] Time solve (wall/proc) 17.1466/292.68
[main] Stop crit:        9.38202e-13
[main] Stop crit:        0.00445937
Ebkt times:              55.6113/1535.19
Eval Ebkt times:         106.797/2957.05
PiPjPk times:            38.2905/1063.81
Eval PiPjPk times:       5.91674/158.01
L2prod times:            22.1872/614.33
Total time:              354.292/9764.62
[main] Time assemble (wall/proc) 36.2714/401.22
[main] Time solve (wall/proc) 17.1588/292.98
[main] Stop crit:        9.33764e-13
[main] Stop crit:        0.00446108
Ebkt times:              55.8686/1544.54
Eval Ebkt times:         105.384/2916.38
PiPjPk times:            38.3817/1060.99
Eval PiPjPk times:       5.88715/160.79
L2prod times:            22.2829/614.64
Total time:              352.508/9715.88
[main] Time assemble (wall/proc) 35.7196/398.78
[main] Time solve (wall/proc) 17.0938/292.48
[main] Stop crit:        9.29617e-13
[main] Stop crit:        0.00446258
Ebkt times:              55.6573/1532.21
Eval Ebkt times:         105.932/2929.85
PiPjPk times:            38.4696/1064.45
Eval PiPjPk times:       5.86945/163.97
L2prod times:            22.0838/608.52
Total time:              354.049/9735.35
[main] Time assemble (wall/proc) 36.1537/399.73
[main] Time solve (wall/proc) 17.1889/293.64
[main] Stop crit:        9.25082e-13
[main] Stop crit:        0.00446383
Ebkt times:              55.4228/1529.23
Eval Ebkt times:         105.579/2910.95
PiPjPk times:            38.1568/1057.83
Eval PiPjPk times:       5.9217/158.8
L2prod times:            22.2446/613.18
Total time:              352.572/9695.05
[main] Time assemble (wall/proc) 36.0418/398.47
[main] Time solve (wall/proc) 17.1501/293.4
[main] Stop crit:        9.19934e-13
[main] Stop crit:        0.0044648
Ebkt times:              55.718/1537.12
Eval Ebkt times:         106.839/2951.12
PiPjPk times:            38.4912/1062.02
Eval PiPjPk times:       5.91056/165.64
L2prod times:            22.2039/616.8
Total time:              355.176/9781.2
[main] Time assemble (wall/proc) 35.7888/401.56
[main] Time solve (wall/proc) 17.1267/293.16
[main] Stop crit:        9.14357e-13
[main] Stop crit:        0.0044654
Ebkt times:              55.9643/1544.16
Eval Ebkt times:         106.265/2948.66
PiPjPk times:            38.4713/1059.61
Eval PiPjPk times:       5.90361/167.73
L2prod times:            22.3446/620.07
Total time:              353.973/9766
[main] Time assemble (wall/proc) 36.2262/401.2
[main] Time solve (wall/proc) 17.1529/292.29
[main] Stop crit:        9.08688e-13
[main] Stop crit:        0.00446557
Ebkt times:              55.9306/1543.87
Eval Ebkt times:         106.209/2943.51
PiPjPk times:            38.6548/1070.46
Eval PiPjPk times:       5.91377/163.92
L2prod times:            22.1776/613.24
Total time:              354.568/9780.23
[main] Time assemble (wall/proc) 35.9651/401.66
[main] Time solve (wall/proc) 17.0548/291.62
[main] Stop crit:        9.03133e-13
[main] Stop crit:        0.00446524
Ebkt times:              55.7543/1546.81
Eval Ebkt times:         104.555/2889.29
PiPjPk times:            38.4912/1065.31
Eval PiPjPk times:       5.96023/159.72
L2prod times:            22.1517/612.5
Total time:              351.261/9693.66
[main] Time assemble (wall/proc) 35.9928/398.29
[main] Time solve (wall/proc) 17.0788/292.19
[main] Stop crit:        8.97741e-13
[main] Stop crit:        0.00446436
Ebkt times:              55.8854/1542.92
Eval Ebkt times:         106.608/2946.96
PiPjPk times:            38.3949/1063.2
Eval PiPjPk times:       5.87359/166.42
L2prod times:            22.3228/616.67
Total time:              354.962/9774.24
[main] Time assemble (wall/proc) 35.9503/401.4
[main] Time solve (wall/proc) 17.1309/293.18
[main] Stop crit:        8.92356e-13
[main] Stop crit:        0.0044629
Ebkt times:              55.4716/1528.37
Eval Ebkt times:         105.739/2926.44
PiPjPk times:            38.0447/1054.36
Eval PiPjPk times:       5.93741/157.87
L2prod times:            22.4916/620.47
Total time:              354.089/9729.11
[main] Time assemble (wall/proc) 36.0979/399.47
[main] Time solve (wall/proc) 17.1882/294.48
[main] Stop crit:        8.86714e-13
[main] Stop crit:        0.00446084
Ebkt times:              55.5794/1524.24
Eval Ebkt times:         105.413/2905.58
PiPjPk times:            38.1522/1053.24
Eval PiPjPk times:       5.9684/161.54
L2prod times:            22.2713/611.47
Total time:              354.429/9711.01
[main] Time assemble (wall/proc) 35.7691/398.54
[main] Time solve (wall/proc) 17.1425/292.63
[main] Stop crit:        8.80683e-13
[main] Stop crit:        0.00445817
Ebkt times:              55.7136/1538.98
Eval Ebkt times:         106.528/2948.13
PiPjPk times:            38.3502/1062.87
Eval PiPjPk times:       5.97439/165.33
L2prod times:            22.2647/615.7
Total time:              354.15/9764
[main] Time assemble (wall/proc) 36.442/401.27
[main] Time solve (wall/proc) 17.1923/293.84
[main] Stop crit:        8.74322e-13
[main] Stop crit:        0.00445488
Ebkt times:              55.5583/1532.72
Eval Ebkt times:         105.27/2900.27
PiPjPk times:            38.0692/1049.2
Eval PiPjPk times:       5.89331/158.16
L2prod times:            22.2954/615.12
Total time:              353.153/9695.72
[main] Time assemble (wall/proc) 36.1921/398.58
[main] Time solve (wall/proc) 17.2096/292.78
[main] Stop crit:        8.67899e-13
[main] Stop crit:        0.00445101
Ebkt times:              55.7808/1540.63
Eval Ebkt times:         105.47/2920.61
PiPjPk times:            38.3498/1063.11
Eval PiPjPk times:       5.99643/168.73
L2prod times:            22.3605/618.5
Total time:              353.275/9739.63
[main] Time assemble (wall/proc) 35.709/399.64
[main] Time solve (wall/proc) 17.1271/293.04
[main] Stop crit:        8.61804e-13
[main] Stop crit:        0.00444658
Ebkt times:              55.5672/1534.66
Eval Ebkt times:         105.444/2919.85
PiPjPk times:            38.402/1062.11
Eval PiPjPk times:       5.97846/164.16
L2prod times:            22.0772/609.23
Total time:              351.35/9692.08
[main] Time assemble (wall/proc) 35.99/398.47
[main] Time solve (wall/proc) 17.0946/291.8
[main] Stop crit:        8.56349e-13
[main] Stop crit:        0.00444163
Ebkt times:              55.5456/1531.74
Eval Ebkt times:         105.412/2913.06
PiPjPk times:            38.2223/1058.75
Eval PiPjPk times:       5.89415/163.08
L2prod times:            22.2957/611.8
Total time:              353.999/9725.35
[main] Time assemble (wall/proc) 35.983/399.21
[main] Time solve (wall/proc) 17.114/292.91
[main] Stop crit:        8.51663e-13
[main] Stop crit:        0.00443622
Ebkt times:              55.7531/1541.04
Eval Ebkt times:         106.281/2930.61
PiPjPk times:            38.0526/1052.35
Eval PiPjPk times:       5.96307/167.09
L2prod times:            22.494/620.89
Total time:              355.258/9765.84
[main] Time assemble (wall/proc) 36.0465/401.02
[main] Time solve (wall/proc) 17.068/292.97
[main] Stop crit:        8.4759e-13
[main] Stop crit:        0.00443041
Ebkt times:              55.9104/1543.61
Eval Ebkt times:         105.719/2923.82
PiPjPk times:            38.3883/1061.58
Eval PiPjPk times:       6.01636/167.91
L2prod times:            22.3739/618.14
Total time:              354.194/9751.22
[main] Time assemble (wall/proc) 35.5894/399.88
[main] Time solve (wall/proc) 17.1662/293.64
[main] Stop crit:        8.43746e-13
[main] Stop crit:        0.00442426
Ebkt times:              55.5879/1535.58
Eval Ebkt times:         106.599/2947
PiPjPk times:            38.1839/1055.85
Eval PiPjPk times:       5.96243/161.69
L2prod times:            22.1885/610.06
Total time:              354.328/9749.05
[main] Time assemble (wall/proc) 36.2435/400.44
[main] Time solve (wall/proc) 17.1497/293.06
[main] Stop crit:        8.39646e-13
[main] Stop crit:        0.00441785
Ebkt times:              55.6825/1533.31
Eval Ebkt times:         106.576/2944.6
PiPjPk times:            38.0669/1054.59
Eval PiPjPk times:       5.92349/164.74
L2prod times:            22.2071/612.01
Total time:              354.653/9740.61
[main] Time assemble (wall/proc) 36.0108/399.98
[main] Time solve (wall/proc) 17.0416/292.37
[main] Stop crit:        8.34865e-13
[main] Stop crit:        0.00441124
Ebkt times:              55.7593/1538.07
Eval Ebkt times:         105.73/2924.89
PiPjPk times:            38.4121/1064.65
Eval PiPjPk times:       5.94357/161.75
L2prod times:            22.0674/611.75
Total time:              353.105/9727.81
[main] Time assemble (wall/proc) 35.793/399.3
[main] Time solve (wall/proc) 17.3122/296.18
[main] Stop crit:        8.29169e-13
[main] Stop crit:        0.00440447
Ebkt times:              57.3788/1537.16
Eval Ebkt times:         105.421/2822.69
PiPjPk times:            38.7797/1037.86
Eval PiPjPk times:       6.15837/160.11
L2prod times:            22.7119/609.87
Total time:              357.565/9556.19
[main] Time assemble (wall/proc) 37.8489/396.62
[main] Time solve (wall/proc) 17.4005/296.89
[main] Stop crit:        8.22679e-13
[main] Stop crit:        0.00439761
Ebkt times:              57.1914/1531.97
Eval Ebkt times:         106.32/2853.42
PiPjPk times:            38.3299/1030.48
Eval PiPjPk times:       6.11693/160.61
L2prod times:            22.9191/615.58
Total time:              358.267/9591.73
[main] Time assemble (wall/proc) 37.9437/398.45
[main] Time solve (wall/proc) 17.6639/298.27
[main] Stop crit:        8.15712e-13
[main] Stop crit:        0.00439068
Ebkt times:              56.1509/1522.52
Eval Ebkt times:         105.093/2840.68
PiPjPk times:            38.2872/1034.09
Eval PiPjPk times:       6.12955/165.56
L2prod times:            22.7587/612.6
Total time:              352.827/9523.99
[main] Time assemble (wall/proc) 37.5838/394.33
[main] Time solve (wall/proc) 17.5895/298.73
[main] Stop crit:        8.08794e-13
[main] Stop crit:        0.00438371
Ebkt times:              56.6145/1502.01
Eval Ebkt times:         105.089/2793.49
PiPjPk times:            38.3493/1018.9
Eval PiPjPk times:       6.22284/163.73
L2prod times:            22.8189/604.4
Total time:              358.766/9493.39
[main] Time assemble (wall/proc) 37.6496/394.54
[main] Time solve (wall/proc) 17.6703/298.16
[main] Stop crit:        8.02403e-13
[main] Stop crit:        0.00437675
Ebkt times:              57.7401/1540.67
Eval Ebkt times:         105.891/2826.43
PiPjPk times:            39.0095/1036.94
Eval PiPjPk times:       6.10645/161.44
L2prod times:            22.8805/611.25
Total time:              359.604/9564.81
[main] Time assemble (wall/proc) 37.6498/396.91
[main] Time solve (wall/proc) 17.6545/300.34
[main] Stop crit:        7.96949e-13
[main] 20%...
[main] Stop crit:        0.00436981
Ebkt times:              56.772/1531.97
Eval Ebkt times:         104.896/2838.28
PiPjPk times:            38.2257/1033.31
Eval PiPjPk times:       5.98118/162.54
L2prod times:            22.6346/613.3
Total time:              353.439/9535.49
[main] Time assemble (wall/proc) 37.5581/395.99
[main] Time solve (wall/proc) 17.5833/299.73
[main] Stop crit:        7.92626e-13
[main] Stop crit:        0.00436292
Ebkt times:              56.8139/1536.43
Eval Ebkt times:         104.875/2838.18
PiPjPk times:            38.1806/1031.87
Eval PiPjPk times:       5.97638/160.74
L2prod times:            22.3566/605.63
Total time:              352.089/9501.63
[main] Time assemble (wall/proc) 38.0848/394.78
[main] Time solve (wall/proc) 17.9769/300.1
[main] Stop crit:        7.89271e-13
[main] Stop crit:        0.00435611
Ebkt times:              56.7043/1537.09
Eval Ebkt times:         105.847/2877.23
PiPjPk times:            38.4526/1042.81
Eval PiPjPk times:       6.09527/165.15
L2prod times:            22.764/619.25
Total time:              354.899/9607.21
[main] Time assemble (wall/proc) 38.2708/398.47
[main] Time solve (wall/proc) 17.9967/301.73
[main] Stop crit:        7.86534e-13
[main] Stop crit:        0.00434939
Ebkt times:              57.0064/1544.64
Eval Ebkt times:         106.219/2876.69
PiPjPk times:            38.3824/1042.59
Eval PiPjPk times:       6.04909/161.99
L2prod times:            22.6918/613.55
Total time:              356.421/9631.53
[main] Time assemble (wall/proc) 37.8484/398.94
[main] Time solve (wall/proc) 17.8381/303.66
[main] Stop crit:        7.83971e-13
[main] Stop crit:        0.00434278
Ebkt times:              57.032/1543.03
Eval Ebkt times:         106.077/2876.49
PiPjPk times:            38.3476/1039.94
Eval PiPjPk times:       6.01816/162.51
L2prod times:            22.8161/620.54
Total time:              355.382/9599.01
[main] Time assemble (wall/proc) 37.9163/398.27
[main] Time solve (wall/proc) 17.735/300.65
[main] Stop crit:        7.81075e-13
[main] Stop crit:        0.0043363
Ebkt times:              56.9462/1544.3
Eval Ebkt times:         105.119/2846.35
PiPjPk times:            38.4723/1038.05
Eval PiPjPk times:       6.00764/163.8
L2prod times:            22.5434/609.19
Total time:              353.517/9552.92
[main] Time assemble (wall/proc) 37.5901/396.1
[main] Time solve (wall/proc) 17.7378/301.53
[main] Stop crit:        7.77566e-13
[main] Stop crit:        0.00432997
Ebkt times:              57.0771/1547.97
Eval Ebkt times:         105.797/2871.51
PiPjPk times:            38.2418/1035.18
Eval PiPjPk times:       5.9842/160.76
L2prod times:            22.729/613.31
Total time:              354.902/9602.98
[main] Time assemble (wall/proc) 37.4018/397.65
[main] Time solve (wall/proc) 17.7633/300.05
[main] Stop crit:        7.73302e-13
[main] Stop crit:        0.00432381
Ebkt times:              56.2657/1525.63
Eval Ebkt times:         105.232/2854.52
PiPjPk times:            37.781/1020.92
Eval PiPjPk times:       5.91852/160.31
L2prod times:            22.3718/604.44
Total time:              351.734/9505.55
[main] Time assemble (wall/proc) 37.5481/394.18
[main] Time solve (wall/proc) 17.6319/300.25
[main] Stop crit:        7.68383e-13
[main] Stop crit:        0.00431782
Ebkt times:              56.7329/1530.92
Eval Ebkt times:         105.259/2854.33
PiPjPk times:            38.1304/1031.44
Eval PiPjPk times:       5.98893/162.39
L2prod times:            22.6525/612.64
Total time:              353.363/9541.58
[main] Time assemble (wall/proc) 37.852/396.04
[main] Time solve (wall/proc) 17.8146/298.81
[main] Stop crit:        7.63096e-13
[main] Stop crit:        0.00431202
Ebkt times:              57.2716/1554.77
Eval Ebkt times:         105.313/2855
PiPjPk times:            38.1964/1036.37
Eval PiPjPk times:       6.0317/157.94
L2prod times:            22.7168/619.83
Total time:              353.975/9583.54
[main] Time assemble (wall/proc) 37.4635/396.78
[main] Time solve (wall/proc) 17.69/299.08
[main] Stop crit:        7.57783e-13
[main] Stop crit:        0.00430641
Ebkt times:              56.9369/1549.32
Eval Ebkt times:         108.416/2944
PiPjPk times:            37.9212/1026.28
Eval PiPjPk times:       5.99426/167.39
L2prod times:            23.4082/636.54
Total time:              358.584/9707.47
[main] Time assemble (wall/proc) 38.118/401.93
[main] Time solve (wall/proc) 17.9502/300.24
[main] Stop crit:        7.52825e-13
[main] Stop crit:        0.004301
Ebkt times:              56.8305/1537.18
Eval Ebkt times:         107.1/2899.7
PiPjPk times:            38.2643/1035.25
Eval PiPjPk times:       6.08302/158.99
L2prod times:            22.9668/621.44
Total time:              357.786/9644.35
[main] Time assemble (wall/proc) 37.5846/398.84
[main] Time solve (wall/proc) 17.6579/298.91
[main] Stop crit:        7.48541e-13
[main] Stop crit:        0.00429578
Ebkt times:              56.5011/1534.49
Eval Ebkt times:         105.776/2872.38
PiPjPk times:            38.3091/1042
Eval PiPjPk times:       6.06848/163.67
L2prod times:            22.7257/617.11
Total time:              353.339/9575
[main] Time assemble (wall/proc) 38.3852/397.18
[main] Time solve (wall/proc) 18.1188/293.79
[main] Stop crit:        7.45075e-13
[main] Stop crit:        0.00429075
Ebkt times:              56.0315/1548.12
Eval Ebkt times:         106.264/2938.05
PiPjPk times:            38.6293/1070.63
Eval PiPjPk times:       5.96722/163.01
L2prod times:            22.0672/609.82
Total time:              354.76/9763.23
[main] Time assemble (wall/proc) 36.3635/401.45
[main] Time solve (wall/proc) 17.0584/289.87
[main] Stop crit:        7.42444e-13
[main] Stop crit:        0.0042859
Ebkt times:              55.5363/1532.9
Eval Ebkt times:         106.086/2930.78
PiPjPk times:            38.1466/1050.22
Eval PiPjPk times:       5.96632/169.32
L2prod times:            22.1082/611.09
Total time:              353.516/9714.67
[main] Time assemble (wall/proc) 35.7062/398.85
[main] Time solve (wall/proc) 17.1092/291.39
[main] Stop crit:        7.40534e-13
[main] Stop crit:        0.00428122
Ebkt times:              55.654/1534.43
Eval Ebkt times:         104.817/2900.13
PiPjPk times:            38.2991/1060.89
Eval PiPjPk times:       5.84244/161.03
L2prod times:            22.2273/609.94
Total time:              352.968/9702.69
[main] Time assemble (wall/proc) 36.3182/398.83
[main] Time solve (wall/proc) 17.1828/291.7
[main] Stop crit:        7.3913e-13
[main] Stop crit:        0.00427671
Ebkt times:              55.7588/1544.02
Eval Ebkt times:         106.96/2966.39
PiPjPk times:            38.3736/1066.31
Eval PiPjPk times:       5.94877/164.25
L2prod times:            22.224/615.37
Total time:              354.957/9792.66
[main] Time assemble (wall/proc) 36.0506/402.02
[main] Time solve (wall/proc) 17.1213/291.63
[main] Stop crit:        7.38039e-13
[main] Stop crit:        0.00427234
Ebkt times:              55.9343/1545.23
Eval Ebkt times:         106.367/2949.21
PiPjPk times:            38.6254/1072.13
Eval PiPjPk times:       5.94569/160.26
L2prod times:            22.0601/611.25
Total time:              354.38/9773.86
[main] Time assemble (wall/proc) 36.0984/401.53
[main] Time solve (wall/proc) 17.0805/291.49
[main] Stop crit:        7.37019e-13
[main] Stop crit:        0.00426809
Ebkt times:              56.0222/1544.79
Eval Ebkt times:         107.844/2984.9
PiPjPk times:            38.1746/1058.43
Eval PiPjPk times:       5.82959/160.81
L2prod times:            22.2968/618.61
Total time:              356.21/9820.38
[main] Time assemble (wall/proc) 35.8145/403.15
[main] Time solve (wall/proc) 17.0458/290.64
[main] Stop crit:        7.35959e-13
[main] Stop crit:        0.00426396
Ebkt times:              55.3698/1524.38
Eval Ebkt times:         104.73/2892.43
PiPjPk times:            38.3309/1058.29
Eval PiPjPk times:       5.97312/164.27
L2prod times:            22.1958/612.31
Total time:              352.032/9668.18
[main] Time assemble (wall/proc) 36.2021/397.56
[main] Time solve (wall/proc) 17.2112/292.81
[main] Stop crit:        7.34776e-13
[main] Stop crit:        0.00425993
Ebkt times:              55.7292/1539.53
Eval Ebkt times:         106.375/2950.51
PiPjPk times:            38.1671/1058.21
Eval PiPjPk times:       5.87089/160.53
L2prod times:            22.2255/614.81
Total time:              353.577/9748.37
[main] Time assemble (wall/proc) 35.9001/400.31
[main] Time solve (wall/proc) 17.0578/290.87
[main] Stop crit:        7.33475e-13
[main] Stop crit:        0.00425598
Ebkt times:              55.4956/1533.69
Eval Ebkt times:         105.201/2905.09
PiPjPk times:            38.1388/1051.25
Eval PiPjPk times:       5.91104/164.04
L2prod times:            22.1658/614.96
Total time:              352.372/9696.55
[main] Time assemble (wall/proc) 36.015/398.29
[main] Time solve (wall/proc) 17.1286/291.7
[main] Stop crit:        7.32124e-13
[main] Stop crit:        0.00425209
Ebkt times:              55.8627/1540.96
Eval Ebkt times:         106.756/2953.45
PiPjPk times:            38.3842/1059.36
Eval PiPjPk times:       5.89602/162.19
L2prod times:            22.3118/617.44
Total time:              355.733/9787.28
[main] Time assemble (wall/proc) 36.169/401.81
[main] Time solve (wall/proc) 17.1508/293.19
[main] Stop crit:        7.30802e-13
[main] Stop crit:        0.00424826
Ebkt times:              55.7954/1544
Eval Ebkt times:         106.168/2935.18
PiPjPk times:            38.3466/1065.34
Eval PiPjPk times:       5.92276/166.79
L2prod times:            22.2875/616.46
Total time:              354.982/9776.96
[main] Time assemble (wall/proc) 35.7719/400.78
[main] Time solve (wall/proc) 17.1463/292.44
[main] Stop crit:        7.29606e-13
[main] Stop crit:        0.00424445
Ebkt times:              55.3989/1526.2
Eval Ebkt times:         106.493/2953.07
PiPjPk times:            37.9637/1049.88
Eval PiPjPk times:       5.91803/166.29
L2prod times:            22.3621/617.92
Total time:              353.753/9743.42
[main] Time assemble (wall/proc) 35.889/399.76
[main] Time solve (wall/proc) 17.098/290.76
[main] Stop crit:        7.28569e-13
[main] Stop crit:        0.00424067
Ebkt times:              55.5912/1531.89
Eval Ebkt times:         107.556/2974.59
PiPjPk times:            38.1827/1058.71
Eval PiPjPk times:       5.82704/157.3
L2prod times:            22.2263/614.85
Total time:              356.109/9787.17
[main] Time assemble (wall/proc) 36.0178/401.94
[main] Time solve (wall/proc) 17.1547/291.9
[main] Stop crit:        7.27722e-13
[main] Stop crit:        0.00423689
Ebkt times:              55.6327/1537.82
Eval Ebkt times:         105.825/2933.41
PiPjPk times:            38.2292/1064.05
Eval PiPjPk times:       6.06763/166.31
L2prod times:            22.2053/615.5
Total time:              352.289/9732.91
[main] Time assemble (wall/proc) 36.0067/399.37
[main] Time solve (wall/proc) 17.1772/292.71
[main] Stop crit:        7.27061e-13
[main] Stop crit:        0.0042331
Ebkt times:              55.8545/1541.83
Eval Ebkt times:         106.068/2932.06
PiPjPk times:            38.4608/1061.54
Eval PiPjPk times:       5.92738/167.07
L2prod times:            22.1588/610.86
Total time:              355.287/9772.18
[main] Time assemble (wall/proc) 36.143/401.37
[main] Time solve (wall/proc) 17.0836/290.54
[main] Stop crit:        7.2655e-13
[main] Stop crit:        0.00422929
Ebkt times:              55.9232/1539.7
Eval Ebkt times:         107.616/2972.68
PiPjPk times:            38.3364/1060.21
Eval PiPjPk times:       5.91157/166.92
L2prod times:            22.1017/611.81
Total time:              355.79/9800.46
[main] Time assemble (wall/proc) 36.2852/402.74
[main] Time solve (wall/proc) 17.1971/292.39
[main] Stop crit:        7.26125e-13
[main] 30%...
[main] Stop crit:        0.00422543
Ebkt times:              55.4069/1526.49
Eval Ebkt times:         106.021/2925.59
PiPjPk times:            37.9945/1047.46
Eval PiPjPk times:       5.92972/162.85
L2prod times:            22.5528/624.27
Total time:              354.505/9739.59
[main] Time assemble (wall/proc) 35.8597/400.01
[main] Time solve (wall/proc) 17.0465/290.53
[main] Stop crit:        7.25742e-13
[main] Stop crit:        0.00422152
Ebkt times:              55.277/1527.2
Eval Ebkt times:         106.315/2938.82
PiPjPk times:            37.9989/1054
Eval PiPjPk times:       5.95654/161.1
L2prod times:            22.5044/619.73
Total time:              353.577/9731.19
[main] Time assemble (wall/proc) 35.7165/399.57
[main] Time solve (wall/proc) 17.1229/292.66
[main] Stop crit:        7.25356e-13
[main] Stop crit:        0.00421755
Ebkt times:              55.911/1546.91
Eval Ebkt times:         105.914/2932.51
PiPjPk times:            38.5309/1072.44
Eval PiPjPk times:       5.90145/157.84
L2prod times:            22.0555/610.41
Total time:              353.589/9760.78
[main] Time assemble (wall/proc) 36.2689/401.08
[main] Time solve (wall/proc) 17.143/291.57
[main] Stop crit:        7.24954e-13
[main] Stop crit:        0.0042135
Ebkt times:              55.8721/1549.38
Eval Ebkt times:         105.909/2925.76
PiPjPk times:            38.415/1064.5
Eval PiPjPk times:       5.92489/159.94
L2prod times:            22.16/609.88
Total time:              353.983/9750.06
[main] Time assemble (wall/proc) 35.6978/400.25
[main] Time solve (wall/proc) 17.1377/291.69
[main] Stop crit:        7.24513e-13
[main] Stop crit:        0.00420936
Ebkt times:              55.426/1527.11
Eval Ebkt times:         104.722/2898.11
PiPjPk times:            38.2138/1054.77
Eval PiPjPk times:       6.0182/168.02
L2prod times:            22.0965/609.62
Total time:              351.63/9684.02
[main] Time assemble (wall/proc) 36.0781/397.89
[main] Time solve (wall/proc) 17.1075/291.79
[main] Stop crit:        7.24055e-13
[main] Stop crit:        0.00420512
Ebkt times:              55.4454/1528.6
Eval Ebkt times:         106.559/2942.24
PiPjPk times:            38.0009/1049.22
Eval PiPjPk times:       5.94398/168.8
L2prod times:            22.3986/619.36
Total time:              355.139/9759.01
[main] Time assemble (wall/proc) 35.8031/400.3
[main] Time solve (wall/proc) 17.1107/291.95
[main] Stop crit:        7.23593e-13
[main] Stop crit:        0.00420078
Ebkt times:              55.4287/1528.16
Eval Ebkt times:         106.163/2939.45
PiPjPk times:            38.2445/1057.35
Eval PiPjPk times:       5.94937/168.21
L2prod times:            22.3909/618.09
Total time:              354.384/9763.13
[main] Time assemble (wall/proc) 36.1452/400.57
[main] Time solve (wall/proc) 17.1676/292.06
[main] Stop crit:        7.23144e-13
[main] Stop crit:        0.00419634
Ebkt times:              55.6679/1533.84
Eval Ebkt times:         105.755/2916.77
PiPjPk times:            38.2282/1051.45
Eval PiPjPk times:       5.85358/164.38
L2prod times:            22.2783/615.21
Total time:              355.081/9736.85
[main] Time assemble (wall/proc) 36.1652/400.08
[main] Time solve (wall/proc) 17.0823/291.32
[main] Stop crit:        7.22739e-13
[main] Stop crit:        0.00419179
Ebkt times:              55.4737/1531.21
Eval Ebkt times:         104.173/2869.7
PiPjPk times:            38.363/1054.06
Eval PiPjPk times:       5.95163/165.38
L2prod times:            22.112/608.39
Total time:              351.502/9656.04
[main] Time assemble (wall/proc) 35.9408/396.77
[main] Time solve (wall/proc) 17.1446/291.83
[main] Stop crit:        7.22381e-13
[main] Stop crit:        0.00418712
Ebkt times:              55.4558/1536.11
Eval Ebkt times:         104.191/2887.28
PiPjPk times:            38.544/1069.09
Eval PiPjPk times:       5.97914/162.27
L2prod times:            21.9713/607.38
Total time:              349.414/9653.83
[main] Time assemble (wall/proc) 36.2985/396.85
[main] Time solve (wall/proc) 17.1297/291.65
[main] Stop crit:        7.22091e-13
[main] Stop crit:        0.00418235
Ebkt times:              55.8313/1544.82
Eval Ebkt times:         106.499/2944.89
PiPjPk times:            38.3577/1062.78
Eval PiPjPk times:       5.88736/164.16
L2prod times:            22.2132/615.86
Total time:              354.876/9768.94
[main] Time assemble (wall/proc) 36.1987/401.43
[main] Time solve (wall/proc) 17.1601/292.37
[main] Stop crit:        7.21853e-13
[main] Stop crit:        0.00417747
Ebkt times:              55.8243/1545.32
Eval Ebkt times:         104.09/2880.47
PiPjPk times:            38.7215/1071.77
Eval PiPjPk times:       6.02865/169.75
L2prod times:            22.0823/609.35
Total time:              351.023/9685.12
[main] Time assemble (wall/proc) 35.8855/397.98
[main] Time solve (wall/proc) 17.0988/290.8
[main] Stop crit:        7.21682e-13
[main] Stop crit:        0.00417249
Ebkt times:              55.6209/1538.48
Eval Ebkt times:         105.121/2905.09
PiPjPk times:            38.4448/1061.49
Eval PiPjPk times:       5.92913/168.65
L2prod times:            21.915/606.26
Total time:              351.974/9691.05
[main] Time assemble (wall/proc) 35.8454/397.95
[main] Time solve (wall/proc) 17.2355/293.1
[main] Stop crit:        7.21565e-13
[main] Stop crit:        0.00416742
Ebkt times:              55.7702/1536.28
Eval Ebkt times:         106.992/2961.88
PiPjPk times:            38.2705/1059.6
Eval PiPjPk times:       5.96745/158.58
L2prod times:            22.2821/615.37
Total time:              355.941/9796.56
[main] Time assemble (wall/proc) 36.2521/402.55
[main] Time solve (wall/proc) 17.0943/291.78
[main] Stop crit:        7.21515e-13
[main] Stop crit:        0.00416226
Ebkt times:              55.5381/1532.62
Eval Ebkt times:         106.218/2932.98
PiPjPk times:            38.0625/1052.88
Eval PiPjPk times:       5.95025/161.94
L2prod times:            22.3926/619.88
Total time:              354.715/9747.63
[main] Time assemble (wall/proc) 36.2321/400.63
[main] Time solve (wall/proc) 17.0995/291.37
[main] Stop crit:        7.21498e-13
[main] Stop crit:        0.00415703
Ebkt times:              55.57/1537.14
Eval Ebkt times:         106.364/2941.74
PiPjPk times:            38.151/1055.19
Eval PiPjPk times:       5.90623/164.74
L2prod times:            22.4837/622.62
Total time:              354.718/9776.28
[main] Time assemble (wall/proc) 36.0446/401.26
[main] Time solve (wall/proc) 17.1042/290.85
[main] Stop crit:        7.21511e-13
[main] Stop crit:        0.00415172
Ebkt times:              55.7515/1539.83
Eval Ebkt times:         105.696/2924.36
PiPjPk times:            38.4483/1058.56
Eval PiPjPk times:       5.89525/162.34
L2prod times:            22.2742/618.21
Total time:              353.206/9744.35
[main] Time assemble (wall/proc) 35.86/399.8
[main] Time solve (wall/proc) 17.1102/291.24
[main] Stop crit:        7.21571e-13
[main] Stop crit:        0.00414636
Ebkt times:              55.9248/1544.7
Eval Ebkt times:         106.788/2958.04
PiPjPk times:            38.459/1065.19
Eval PiPjPk times:       5.88705/164.82
L2prod times:            22.1948/616.99
Total time:              354.873/9792.22
[main] Time assemble (wall/proc) 36.2667/402.19
[main] Time solve (wall/proc) 17.0924/291
[main] Stop crit:        7.21641e-13
[main] Stop crit:        0.00414095
Ebkt times:              55.4555/1530.55
Eval Ebkt times:         105.34/2910.8
PiPjPk times:            38.2905/1057.91
Eval PiPjPk times:       5.90765/162.35
L2prod times:            22.2927/617.01
Total time:              352.72/9707.25
[main] Time assemble (wall/proc) 35.7349/398.61
[main] Time solve (wall/proc) 17.0958/292.14
[main] Stop crit:        7.21721e-13
[main] Stop crit:        0.0041355
Ebkt times:              55.3893/1521.57
Eval Ebkt times:         106.174/2928.79
PiPjPk times:            37.9314/1044.85
Eval PiPjPk times:       5.90391/160.62
L2prod times:            22.2639/614.15
Total time:              354.555/9724.1
[main] Time assemble (wall/proc) 35.8472/399.06
[main] Time solve (wall/proc) 17.1114/292.5
[main] Stop crit:        7.21788e-13
[main] Stop crit:        0.00413003
Ebkt times:              55.6244/1536.44
Eval Ebkt times:         106.166/2932.22
PiPjPk times:            38.2741/1059.89
Eval PiPjPk times:       5.92376/165.01
L2prod times:            22.0835/611
Total time:              353.789/9739.07
[main] Time assemble (wall/proc) 36.0288/399.67
[main] Time solve (wall/proc) 17.0758/291.71
[main] Stop crit:        7.21842e-13
[main] Stop crit:        0.00412454
Ebkt times:              55.863/1539.23
Eval Ebkt times:         105.518/2911.82
PiPjPk times:            38.4685/1063.7
Eval PiPjPk times:       5.92417/164.15
L2prod times:            22.0698/607.53
Total time:              354.021/9723.41
[main] Time assemble (wall/proc) 36.1676/399.5
[main] Time solve (wall/proc) 17.1302/290.89
[main] Stop crit:        7.21864e-13
[main] Stop crit:        0.00411905
Ebkt times:              55.3534/1534.09
Eval Ebkt times:         104.943/2901.53
PiPjPk times:            38.2396/1060.77
Eval PiPjPk times:       6.01722/167.76
L2prod times:            22.4135/618.45
Total time:              352.808/9718.93
[main] Time assemble (wall/proc) 36.0167/398.93
[main] Time solve (wall/proc) 17.1112/291.38
[main] Stop crit:        7.21856e-13
[main] Stop crit:        0.00411355
Ebkt times:              55.5807/1529.94
Eval Ebkt times:         105.988/2936.58
PiPjPk times:            38.355/1061.24
Eval PiPjPk times:       5.94325/162.5
L2prod times:            22.1223/612.28
Total time:              353.907/9737.48
[main] Time assemble (wall/proc) 36.3697/400.02
[main] Time solve (wall/proc) 17.2014/293.92
[main] Stop crit:        7.21791e-13
[main] Stop crit:        0.00410806
Ebkt times:              55.4816/1533.14
Eval Ebkt times:         104.752/2902.05
PiPjPk times:            38.3138/1059.55
Eval PiPjPk times:       6.02401/168.38
L2prod times:            22.3393/619.61
Total time:              351.414/9706.64
[main] Time assemble (wall/proc) 36.0627/398.73
[main] Time solve (wall/proc) 17.1468/292.13
[main] Stop crit:        7.21658e-13
[main] Stop crit:        0.00410259
Ebkt times:              55.8577/1546.26
Eval Ebkt times:         106.12/2936.68
PiPjPk times:            38.34/1056.75
Eval PiPjPk times:       5.96995/169.77
L2prod times:            22.3007/613.71
Total time:              354.463/9764.59
[main] Time assemble (wall/proc) 36.1339/400.71
[main] Time solve (wall/proc) 17.1309/292.29
[main] Stop crit:        7.21467e-13
[main] Stop crit:        0.00409712
Ebkt times:              55.5736/1538.2
Eval Ebkt times:         105.817/2921.59
PiPjPk times:            38.1741/1055.19
Eval PiPjPk times:       5.93427/172.88
L2prod times:            22.2518/615.86
Total time:              352.753/9722.56
[main] Time assemble (wall/proc) 36.208/399.54
[main] Time solve (wall/proc) 17.2081/292.9
[main] Stop crit:        7.21203e-13
[main] Stop crit:        0.00409168
Ebkt times:              55.5588/1528.06
Eval Ebkt times:         106.083/2926.03
PiPjPk times:            38.1332/1053.07
Eval PiPjPk times:       5.92057/161.97
L2prod times:            22.3047/615.41
Total time:              354.323/9722.27
[main] Time assemble (wall/proc) 36.4472/399.83
[main] Time solve (wall/proc) 17.1989/291.65
[main] Stop crit:        7.20892e-13
[main] Stop crit:        0.00408625
Ebkt times:              55.9482/1552.28
Eval Ebkt times:         107.555/2989.51
PiPjPk times:            38.4604/1069.22
Eval PiPjPk times:       5.94329/158.84
L2prod times:            21.998/611.69
Total time:              354.349/9802.08
[main] Time assemble (wall/proc) 35.6724/402
[main] Time solve (wall/proc) 17.1474/292.06
[main] Stop crit:        7.20502e-13
[main] Stop crit:        0.00408084
Ebkt times:              55.5195/1533.85
Eval Ebkt times:         105.596/2920.5
PiPjPk times:            38.2665/1057.34
Eval PiPjPk times:       5.94314/163.76
L2prod times:            22.228/614.05
Total time:              353.722/9739.18
[main] Time assemble (wall/proc) 36.3437/399.96
[main] Time solve (wall/proc) 17.087/290.62
[main] Stop crit:        7.20081e-13
[main] 40%...
[main] Stop crit:        0.00407545
Ebkt times:              55.7033/1535.9
Eval Ebkt times:         106.299/2937.87
PiPjPk times:            38.2675/1055.54
Eval PiPjPk times:       5.8834/165.06
L2prod times:            22.208/614.3
Total time:              354.299/9753.67
[main] Time assemble (wall/proc) 36.5387/400.98
[main] Time solve (wall/proc) 17.1317/291.76
[main] Stop crit:        7.196e-13
[main] Stop crit:        0.00407008
Ebkt times:              55.4722/1527.53
Eval Ebkt times:         106.407/2936.31
PiPjPk times:            37.94/1047.79
Eval PiPjPk times:       5.94754/162.88
L2prod times:            22.4279/619.93
Total time:              354.908/9736.9
[main] Time assemble (wall/proc) 35.8681/399.83
[main] Time solve (wall/proc) 17.0867/291.76
[main] Stop crit:        7.19089e-13
[main] Stop crit:        0.00406472
Ebkt times:              55.3074/1526.07
Eval Ebkt times:         106.315/2932.31
PiPjPk times:            38.1616/1051.21
Eval PiPjPk times:       5.91291/169.39
L2prod times:            22.1817/613.92
Total time:              354.098/9733.72
[main] Time assemble (wall/proc) 36.113/399.8
[main] Time solve (wall/proc) 17.0328/290.48
[main] Stop crit:        7.18553e-13
[main] Stop crit:        0.00405937
Ebkt times:              55.4372/1525.05
Eval Ebkt times:         106.003/2933.69
PiPjPk times:            38.252/1059.66
Eval PiPjPk times:       6.00376/161.71
L2prod times:            22.057/609.09
Total time:              354.187/9731.63
[main] Time assemble (wall/proc) 36.3739/399.52
[main] Time solve (wall/proc) 17.142/291.96
[main] Stop crit:        7.17986e-13
[main] Stop crit:        0.00405404
Ebkt times:              55.4507/1529.01
Eval Ebkt times:         106.698/2955.11
PiPjPk times:            38.1326/1059.1
Eval PiPjPk times:       5.91383/162.92
L2prod times:            22.3697/620.26
Total time:              353.501/9747.58
[main] Time assemble (wall/proc) 36.1157/400.68
[main] Time solve (wall/proc) 17.1139/291.08
[main] Stop crit:        7.17417e-13
[main] Stop crit:        0.00404872
Ebkt times:              55.7097/1535.92
Eval Ebkt times:         106.485/2946.21
PiPjPk times:            38.3409/1060.58
Eval PiPjPk times:       5.90858/172.94
L2prod times:            22.1555/616.26
Total time:              353.919/9766.62
[main] Time assemble (wall/proc) 35.9036/400.75
[main] Time solve (wall/proc) 17.1795/293.4
[main] Stop crit:        7.1683e-13
[main] Stop crit:        0.0040434
Ebkt times:              55.7838/1539.72
Eval Ebkt times:         105.523/2917.61
PiPjPk times:            38.3195/1060.51
Eval PiPjPk times:       5.99141/163.58
L2prod times:            22.1628/612.1
Total time:              353.293/9723.14
[main] Time assemble (wall/proc) 36.0159/399.84
[main] Time solve (wall/proc) 17.1392/290.09
[main] Stop crit:        7.16221e-13
[main] Stop crit:        0.00403808
Ebkt times:              55.6092/1541.69
Eval Ebkt times:         106.191/2938.58
PiPjPk times:            38.2503/1057.85
Eval PiPjPk times:       5.91438/164.42
L2prod times:            22.3467/619.98
Total time:              354.258/9761.35
[main] Time assemble (wall/proc) 35.9106/400.5
[main] Time solve (wall/proc) 17.1373/291.2
[main] Stop crit:        7.15599e-13
[main] Stop crit:        0.00403277
Ebkt times:              55.7456/1539.89
Eval Ebkt times:         107.093/2961.44
PiPjPk times:            38.1757/1055.63
Eval PiPjPk times:       5.91323/162.3
L2prod times:            22.3826/618.42
Total time:              355.529/9789.12
[main] Time assemble (wall/proc) 36.2262/402.05
[main] Time solve (wall/proc) 17.0596/290.69
[main] Stop crit:        7.14972e-13
[main] Stop crit:        0.00402745
Ebkt times:              55.7854/1544.39
Eval Ebkt times:         106.912/2968.05
PiPjPk times:            38.4015/1067.66
Eval PiPjPk times:       5.9104/165.56
L2prod times:            22.2282/616.17
Total time:              354.386/9789.97
[main] Time assemble (wall/proc) 36.3591/402.34
[main] Time solve (wall/proc) 17.137/291
[main] Stop crit:        7.14313e-13
[main] Stop crit:        0.00402213
Ebkt times:              55.5203/1529.96
Eval Ebkt times:         105.548/2922.2
PiPjPk times:            38.1565/1054.67
Eval PiPjPk times:       5.93173/161.34
L2prod times:            22.1174/608.92
Total time:              352.722/9701.17
[main] Time assemble (wall/proc) 35.6409/398.39
[main] Time solve (wall/proc) 17.087/291.47
[main] Stop crit:        7.13652e-13
[main] Stop crit:        0.0040168
Ebkt times:              55.8109/1538.25
Eval Ebkt times:         107.162/2959.83
PiPjPk times:            38.2169/1057.58
Eval PiPjPk times:       5.87277/163.82
L2prod times:            22.4205/618.69
Total time:              356.498/9804.37
[main] Time assemble (wall/proc) 36.1759/402.34
[main] Time solve (wall/proc) 17.1002/291.35
[main] Stop crit:        7.12971e-13
[main] Stop crit:        0.00401145
Ebkt times:              55.8626/1547.29
Eval Ebkt times:         104.837/2903.18
PiPjPk times:            38.6606/1068.92
Eval PiPjPk times:       6.01324/169.62
L2prod times:            22.0659/607.75
Total time:              352.734/9731.42
[main] Time assemble (wall/proc) 35.8754/399.24
[main] Time solve (wall/proc) 17.1616/292
[main] Stop crit:        7.12274e-13
[main] Stop crit:        0.00400609
Ebkt times:              55.6417/1530.57
Eval Ebkt times:         106.328/2943.35
PiPjPk times:            38.436/1065.64
Eval PiPjPk times:       5.9635/163.51
L2prod times:            22.265/613.83
Total time:              354.423/9744.36
[main] Time assemble (wall/proc) 35.8385/399.65
[main] Time solve (wall/proc) 17.1396/292.57
[main] Stop crit:        7.11579e-13
[main] Stop crit:        0.0040007
Ebkt times:              55.9417/1549.84
Eval Ebkt times:         108.062/3004.83
PiPjPk times:            38.4876/1069.57
Eval PiPjPk times:       5.85567/167.75
L2prod times:            22.337/621.48
Total time:              355.908/9850.13
[main] Time assemble (wall/proc) 35.9149/404.28
[main] Time solve (wall/proc) 17.0724/290.78
[main] Stop crit:        7.10865e-13
[main] Stop crit:        0.00399529
Ebkt times:              55.6667/1535.16
Eval Ebkt times:         105.252/2903.23
PiPjPk times:            38.2932/1054.1
Eval PiPjPk times:       5.99544/164.79
L2prod times:            22.3035/612.46
Total time:              354.151/9719.83
[main] Time assemble (wall/proc) 36.0247/398.99
[main] Time solve (wall/proc) 17.165/291.59
[main] Stop crit:        7.10157e-13
[main] Stop crit:        0.00398984
Ebkt times:              56.0582/1535.26
Eval Ebkt times:         106.215/2917.65
PiPjPk times:            38.2809/1051.24
Eval PiPjPk times:       5.93452/165.27
L2prod times:            22.3952/614.5
Total time:              357.369/9755.19
[main] Time assemble (wall/proc) 36.4975/401.21
[main] Time solve (wall/proc) 17.1193/291.18
[main] Stop crit:        7.09444e-13
[main] Stop crit:        0.00398436
Ebkt times:              55.6954/1535.53
Eval Ebkt times:         104.866/2904.03
PiPjPk times:            38.7521/1072.34
Eval PiPjPk times:       6.02225/164.13
L2prod times:            22.1312/610.07
Total time:              353.021/9721.39
[main] Time assemble (wall/proc) 36.3239/399.81
[main] Time solve (wall/proc) 17.2122/292.36
[main] Stop crit:        7.08747e-13
[main] Stop crit:        0.00397885
Ebkt times:              55.1384/1516.67
Eval Ebkt times:         105.287/2906.38
PiPjPk times:            37.8909/1048.48
Eval PiPjPk times:       5.96434/157.59
L2prod times:            22.4472/619.3
Total time:              352.696/9684.33
[main] Time assemble (wall/proc) 36.5142/398.47
[main] Time solve (wall/proc) 17.1313/290.88
[main] Stop crit:        7.0806e-13
[main] Stop crit:        0.00397329
Ebkt times:              55.6168/1537.15
Eval Ebkt times:         105.964/2932.05
PiPjPk times:            38.2961/1058.5
Eval PiPjPk times:       5.96891/167.66
L2prod times:            22.2826/617.95
Total time:              353.5/9738.91
[main] Time assemble (wall/proc) 36.2271/399.83
[main] Time solve (wall/proc) 17.1263/291.92
[main] Stop crit:        7.07386e-13
[main] Stop crit:        0.00396769
Ebkt times:              55.2756/1518.76
Eval Ebkt times:         104.437/2880.07
PiPjPk times:            38.0044/1044.48
Eval PiPjPk times:       6.02366/169.7
L2prod times:            22.3903/615.53
Total time:              351.969/9659.13
[main] Time assemble (wall/proc) 35.9335/396.6
[main] Time solve (wall/proc) 17.1149/290.24
[main] Stop crit:        7.06743e-13
[main] Stop crit:        0.00396204
Ebkt times:              55.9169/1543.04
Eval Ebkt times:         107.02/2955.22
PiPjPk times:            38.4549/1065.85
Eval PiPjPk times:       5.94314/164.59
L2prod times:            22.0876/610.92
Total time:              356.257/9791.88
[main] Time assemble (wall/proc) 35.942/401.54
[main] Time solve (wall/proc) 17.1412/292.14
[main] Stop crit:        7.06116e-13
[main] Stop crit:        0.00395635
Ebkt times:              55.6251/1538.93
Eval Ebkt times:         106.412/2957.08
PiPjPk times:            38.3774/1063.44
Eval PiPjPk times:       5.91464/166.21
L2prod times:            22.0324/609.49
Total time:              352.894/9748.66
[main] Time assemble (wall/proc) 35.8083/400.26
[main] Time solve (wall/proc) 17.0543/290.46
[main] Stop crit:        7.05522e-13
[main] Stop crit:        0.0039506
Ebkt times:              55.5773/1534.99
Eval Ebkt times:         105.639/2923.86
PiPjPk times:            38.1763/1060.17
Eval PiPjPk times:       5.9701/161.12
L2prod times:            22.3384/620.02
Total time:              352.649/9721.7
[main] Time assemble (wall/proc) 35.8619/399.15
[main] Time solve (wall/proc) 17.1749/291.72
[main] Stop crit:        7.04927e-13
[main] Stop crit:        0.0039448
Ebkt times:              55.3278/1526.51
Eval Ebkt times:         105.606/2918.66
PiPjPk times:            38.1842/1054.07
Eval PiPjPk times:       6.00237/167.52
L2prod times:            22.2676/613.68
Total time:              352.95/9707.18
[main] Time assemble (wall/proc) 36.3426/398.91
[main] Time solve (wall/proc) 17.0917/290.96
[main] Stop crit:        7.0437e-13
[main] Stop crit:        0.00393895
Ebkt times:              55.4825/1529.42
Eval Ebkt times:         105.34/2902.76
PiPjPk times:            38.4205/1059.94
Eval PiPjPk times:       6.02829/165.07
L2prod times:            22.1125/609.95
Total time:              353.248/9706.46
[main] Time assemble (wall/proc) 35.9833/398.89
[main] Time solve (wall/proc) 17.1554/292.28
[main] Stop crit:        7.03811e-13
[main] Stop crit:        0.00393304
Ebkt times:              55.4552/1526.45
Eval Ebkt times:         106.245/2934.15
PiPjPk times:            38.2271/1057.85
Eval PiPjPk times:       6.01789/167.21
L2prod times:            22.3116/615.28
Total time:              354.658/9743.98
[main] Time assemble (wall/proc) 36.0456/400.36
[main] Time solve (wall/proc) 17.1306/292.81
[main] Stop crit:        7.03271e-13
[main] Stop crit:        0.00392708
Ebkt times:              55.8166/1539.09
Eval Ebkt times:         105.775/2926.38
PiPjPk times:            38.1049/1049.99
Eval PiPjPk times:       5.96716/163.92
L2prod times:            22.3753/619.25
Total time:              354.564/9757.77
[main] Time assemble (wall/proc) 36.0755/400.22
[main] Time solve (wall/proc) 17.0676/291.2
[main] Stop crit:        7.02723e-13
[main] Stop crit:        0.00392107
Ebkt times:              55.6306/1540.63
Eval Ebkt times:         105.858/2930.86
PiPjPk times:            38.5231/1067.93
Eval PiPjPk times:       5.94816/167.24
L2prod times:            22.0889/610.85
Total time:              353.827/9755.24
[main] Time assemble (wall/proc) 35.8881/400.47
[main] Time solve (wall/proc) 17.0556/290.85
[main] Stop crit:        7.02185e-13
[main] 50%...
[main] Stop crit:        0.00391501
Ebkt times:              55.3441/1527.65
Eval Ebkt times:         105.315/2913.57
PiPjPk times:            38.2158/1058.06
Eval PiPjPk times:       5.99931/161.85
L2prod times:            22.3899/616.29
Total time:              352.291/9695.8
[main] Time assemble (wall/proc) 36.0674/398.5
[main] Time solve (wall/proc) 17.1675/293.54
[main] Stop crit:        7.0163e-13
[main] Stop crit:        0.0039089
Ebkt times:              55.4398/1535.08
Eval Ebkt times:         106.498/2948.88
PiPjPk times:            38.1186/1057.57
Eval PiPjPk times:       5.91128/162.08
L2prod times:            22.304/618.78
Total time:              353.569/9755.82
[main] Time assemble (wall/proc) 36.0322/400.38
[main] Time solve (wall/proc) 17.0913/290.98
[main] Stop crit:        7.01073e-13
[main] Stop crit:        0.00390274
Ebkt times:              55.7284/1535.71
Eval Ebkt times:         104.679/2893.03
PiPjPk times:            38.4191/1057.94
Eval PiPjPk times:       5.94391/164.61
L2prod times:            22.1504/609.17
Total time:              352.424/9680.91
[main] Time assemble (wall/proc) 35.9992/398.05
[main] Time solve (wall/proc) 17.0465/290.98
[main] Stop crit:        7.00498e-13
[main] Stop crit:        0.00389653
Ebkt times:              55.5899/1530.77
Eval Ebkt times:         105.97/2932.46
PiPjPk times:            38.1602/1057.64
Eval PiPjPk times:       5.96881/165.76
L2prod times:            22.1038/610.83
Total time:              353.31/9726.99
[main] Time assemble (wall/proc) 36.0598/399.72
[main] Time solve (wall/proc) 17.0485/289.87
[main] Stop crit:        6.99896e-13
[main] Stop crit:        0.00389029
Ebkt times:              55.6847/1535.79
Eval Ebkt times:         106.77/2950.52
PiPjPk times:            38.4132/1064.41
Eval PiPjPk times:       5.91485/162.8
L2prod times:            22.3209/619.51
Total time:              356.232/9802.93
[main] Time assemble (wall/proc) 36.0814/402.27
[main] Time solve (wall/proc) 17.095/292.28
[main] Stop crit:        6.99293e-13
[main] Stop crit:        0.00388401
Ebkt times:              55.6408/1536.45
Eval Ebkt times:         106.083/2933.43
PiPjPk times:            38.1949/1056.81
Eval PiPjPk times:       5.97088/164.93
L2prod times:            22.4165/620.46
Total time:              353.966/9744.13
[main] Time assemble (wall/proc) 36.0676/400.25
[main] Time solve (wall/proc) 17.1388/291.97
[main] Stop crit:        6.98662e-13
[main] Stop crit:        0.00387769
Ebkt times:              55.7462/1542.76
Eval Ebkt times:         106.567/2949.78
PiPjPk times:            38.2275/1057.14
Eval PiPjPk times:       5.93985/167.37
L2prod times:            22.4068/621.42
Total time:              353.601/9773.43
[main] Time assemble (wall/proc) 36.0777/401.23
[main] Time solve (wall/proc) 17.1831/292.72
[main] Stop crit:        6.9802e-13
[main] Stop crit:        0.00387134
Ebkt times:              55.8725/1547.8
Eval Ebkt times:         106.211/2943.61
PiPjPk times:            38.5714/1069.6
Eval PiPjPk times:       5.90241/160.91
L2prod times:            22.0249/610.35
Total time:              353.128/9762.22
[main] Time assemble (wall/proc) 35.9245/400.98
[main] Time solve (wall/proc) 17.1547/292.67
[main] Stop crit:        6.97358e-13
[main] Stop crit:        0.00386497
Ebkt times:              55.4256/1530.32
Eval Ebkt times:         106.024/2938.02
PiPjPk times:            38.1242/1052.87
Eval PiPjPk times:       5.9665/160.82
L2prod times:            22.3105/612.13
Total time:              353.059/9715.96
[main] Time assemble (wall/proc) 36.4121/399.48
[main] Time solve (wall/proc) 17.1214/291.68
[main] Stop crit:        6.96679e-13
[main] Stop crit:        0.00385857
Ebkt times:              55.8669/1542.89
Eval Ebkt times:         105.975/2936.45
PiPjPk times:            38.5438/1061.14
Eval PiPjPk times:       5.9654/168.16
L2prod times:            21.9356/604.68
Total time:              353.721/9734.42
[main] Time assemble (wall/proc) 35.8129/399.68
[main] Time solve (wall/proc) 17.012/290.03
[main] Stop crit:        6.95986e-13
[main] Stop crit:        0.00385215
Ebkt times:              55.5745/1535.23
Eval Ebkt times:         105.109/2902.21
PiPjPk times:            38.5008/1064.19
Eval PiPjPk times:       6.05062/163.89
L2prod times:            22.2131/613.86
Total time:              351.886/9695.29
[main] Time assemble (wall/proc) 35.9423/398.05
[main] Time solve (wall/proc) 17.2009/292.39
[main] Stop crit:        6.95302e-13
[main] Stop crit:        0.00384571
Ebkt times:              55.6892/1543.16
Eval Ebkt times:         105.341/2915.21
PiPjPk times:            38.5311/1066.87
Eval PiPjPk times:       5.9695/162.65
L2prod times:            22.3144/615.65
Total time:              352.919/9741.43
[main] Time assemble (wall/proc) 35.7043/399.54
[main] Time solve (wall/proc) 17.0935/290.82
[main] Stop crit:        6.946e-13
[main] Stop crit:        0.00383925
Ebkt times:              55.5715/1531.75
Eval Ebkt times:         105.007/2907.46
PiPjPk times:            38.3942/1061.56
Eval PiPjPk times:       5.97927/163.07
L2prod times:            22.1593/609.64
Total time:              351.693/9697.37
[main] Time assemble (wall/proc) 36.1037/398.54
[main] Time solve (wall/proc) 17.1268/291.88
[main] Stop crit:        6.93896e-13
[main] Stop crit:        0.00383279
Ebkt times:              55.9122/1547.16
Eval Ebkt times:         106.652/2953.53
PiPjPk times:            38.6396/1064.75
Eval PiPjPk times:       5.94724/165.07
L2prod times:            21.9442/605.76
Total time:              355.175/9780.37
[main] Time assemble (wall/proc) 35.9444/401.47
[main] Time solve (wall/proc) 17.1571/292.94
[main] Stop crit:        6.93199e-13
[main] Stop crit:        0.00382631
Ebkt times:              55.0223/1512.14
Eval Ebkt times:         104.674/2878.67
PiPjPk times:            37.9674/1049.68
Eval PiPjPk times:       6.07145/163.75
L2prod times:            22.3047/616.29
Total time:              352.652/9648.79
[main] Time assemble (wall/proc) 36.4527/396.77
[main] Time solve (wall/proc) 17.1669/292.61
[main] Stop crit:        6.9248e-13
[main] Stop crit:        0.00381982
Ebkt times:              55.3742/1533.47
Eval Ebkt times:         105.614/2927.06
PiPjPk times:            38.2084/1056.07
Eval PiPjPk times:       5.9595/165.2
L2prod times:            22.375/620.97
Total time:              352.375/9731.63
[main] Time assemble (wall/proc) 36.0305/399.47
[main] Time solve (wall/proc) 17.1009/291.37
[main] Stop crit:        6.91759e-13
[main] Stop crit:        0.00381333
Ebkt times:              55.656/1535.5
Eval Ebkt times:         104.878/2899.86
PiPjPk times:            38.2798/1061.26
Eval PiPjPk times:       5.98178/165.14
L2prod times:            22.3147/615.57
Total time:              352.267/9703.81
[main] Time assemble (wall/proc) 35.6148/398.35
[main] Time solve (wall/proc) 17.1886/293.62
[main] Stop crit:        6.91043e-13
[main] Stop crit:        0.00380682
Ebkt times:              55.8029/1542.63
Eval Ebkt times:         105.968/2935.45
PiPjPk times:            38.4545/1061.84
Eval PiPjPk times:       5.96156/166.06
L2prod times:            22.1821/614.96
Total time:              353.778/9752.66
[main] Time assemble (wall/proc) 35.9903/400.41
[main] Time solve (wall/proc) 17.0739/290.67
[main] Stop crit:        6.90313e-13
[main] Stop crit:        0.00380032
Ebkt times:              55.6929/1539.55
Eval Ebkt times:         106.733/2959.12
PiPjPk times:            38.4828/1065.36
Eval PiPjPk times:       6.04293/168.5
L2prod times:            22.1304/610.62
Total time:              354.758/9784.45
[main] Time assemble (wall/proc) 36.0933/401.43
[main] Time solve (wall/proc) 17.1001/291.49
[main] Stop crit:        6.89574e-13
[main] Stop crit:        0.00379381
Ebkt times:              55.9194/1544.11
Eval Ebkt times:         105.852/2922.71
PiPjPk times:            38.3762/1060.24
Eval PiPjPk times:       5.99214/164.11
L2prod times:            22.3574/618.53
Total time:              354.506/9751.15
[main] Time assemble (wall/proc) 36.1718/400.4
[main] Time solve (wall/proc) 17.1707/292.6
[main] Stop crit:        6.88837e-13
[main] Stop crit:        0.00378729
Ebkt times:              55.5237/1544.44
Eval Ebkt times:         105.347/2918.19
PiPjPk times:            38.069/1056.77
Eval PiPjPk times:       6.07129/166.7
L2prod times:            22.5447/624.75
Total time:              352.035/9730.56
[main] Time assemble (wall/proc) 35.9693/399.15
[main] Time solve (wall/proc) 17.0899/291.03
[main] Stop crit:        6.88091e-13
[main] Stop crit:        0.00378078
Ebkt times:              55.3501/1521.81
Eval Ebkt times:         105.589/2915.32
PiPjPk times:            38.0434/1046.85
Eval PiPjPk times:       6.00154/166.96
L2prod times:            22.4566/618.45
Total time:              353.867/9702.7
[main] Time assemble (wall/proc) 35.9749/398.21
[main] Time solve (wall/proc) 17.117/291.23
[main] Stop crit:        6.87342e-13
[main] Stop crit:        0.00377426
Ebkt times:              55.2721/1521.89
Eval Ebkt times:         105.368/2914.35
PiPjPk times:            38.1522/1055.82
Eval PiPjPk times:       5.98735/165.58
L2prod times:            22.3279/616.94
Total time:              353.046/9699.84
[main] Time assemble (wall/proc) 35.6956/398.31
[main] Time solve (wall/proc) 17.1615/292.16
[main] Stop crit:        6.86597e-13
[main] Stop crit:        0.00376774
Ebkt times:              55.7659/1540.57
Eval Ebkt times:         105.377/2913.59
PiPjPk times:            38.3123/1055.59
Eval PiPjPk times:       5.9642/168.7
L2prod times:            22.1296/613.24
Total time:              352.468/9711.09
[main] Time assemble (wall/proc) 35.9542/398.79
[main] Time solve (wall/proc) 17.1342/291.01
[main] Stop crit:        6.8585e-13
[main] Stop crit:        0.00376122
Ebkt times:              55.8066/1532.64
Eval Ebkt times:         106.775/2944.06
PiPjPk times:            38.0184/1051.41
Eval PiPjPk times:       5.88983/163.51
L2prod times:            22.288/616.46
Total time:              356.034/9758.48
[main] Time assemble (wall/proc) 36.1234/400.76
[main] Time solve (wall/proc) 17.1092/291.77
[main] Stop crit:        6.85095e-13
[main] Stop crit:        0.0037547
Ebkt times:              55.5998/1528.71
Eval Ebkt times:         107.255/2963.24
PiPjPk times:            38.0624/1056.93
Eval PiPjPk times:       5.85707/162.9
L2prod times:            22.3148/618.38
Total time:              355.576/9774.29
[main] Time assemble (wall/proc) 36.4289/401.81
[main] Time solve (wall/proc) 17.1429/290.93
[main] Stop crit:        6.84349e-13
[main] Stop crit:        0.00374818
Ebkt times:              55.8107/1539.35
Eval Ebkt times:         107.674/2983.33
PiPjPk times:            38.4666/1068.86
Eval PiPjPk times:       5.90776/160.5
L2prod times:            22.1116/615.42
Total time:              356.247/9814.85
[main] Time assemble (wall/proc) 36.1028/402.76
[main] Time solve (wall/proc) 17.0707/290.5
[main] Stop crit:        6.83606e-13
[main] Stop crit:        0.00374166
Ebkt times:              55.8837/1541.62
Eval Ebkt times:         106.626/2954.37
PiPjPk times:            38.5574/1068.73
Eval PiPjPk times:       5.93512/161.48
L2prod times:            21.9964/612.21
Total time:              354.393/9770.21
[main] Time assemble (wall/proc) 35.7484/400.77
[main] Time solve (wall/proc) 17.0677/290.9
[main] Stop crit:        6.82863e-13
[main] Stop crit:        0.00373514
Ebkt times:              55.5863/1538.95
Eval Ebkt times:         105.799/2933.72
PiPjPk times:            38.3393/1060.34
Eval PiPjPk times:       5.91583/162.46
L2prod times:            22.1932/616.13
Total time:              352.929/9734.4
[main] Time assemble (wall/proc) 35.9401/399.91
[main] Time solve (wall/proc) 17.1155/291.33
[main] Stop crit:        6.82123e-13
[main] Stop crit:        0.00372862
Ebkt times:              55.8981/1543.58
Eval Ebkt times:         105.575/2928.98
PiPjPk times:            38.6774/1070.93
Eval PiPjPk times:       5.95297/163.3
L2prod times:            22.1433/611.46
Total time:              353.537/9754.43
[main] Time assemble (wall/proc) 36.1611/400.69
[main] Time solve (wall/proc) 17.1248/291.53
[main] Stop crit:        6.81399e-13
[main] 60%...
[main] Stop crit:        0.0037221
Ebkt times:              55.6812/1540.64
Eval Ebkt times:         106.218/2938.9
PiPjPk times:            38.1427/1056.83
Eval PiPjPk times:       5.96711/163.86
L2prod times:            22.6286/623.61
Total time:              354.252/9767.25
[main] Time assemble (wall/proc) 36.2303/401.24
[main] Time solve (wall/proc) 17.1598/292.78
[main] Stop crit:        6.80675e-13
[main] Stop crit:        0.00371558
Ebkt times:              55.8555/1546.23
Eval Ebkt times:         106.186/2937.53
PiPjPk times:            38.6742/1067.51
Eval PiPjPk times:       5.93112/168.54
L2prod times:            22.0595/610.71
Total time:              354.126/9769.31
[main] Time assemble (wall/proc) 36.2551/401.27
[main] Time solve (wall/proc) 17.1349/291.34
[main] Stop crit:        6.79951e-13
[main] Stop crit:        0.00370906
Ebkt times:              55.6646/1539.59
Eval Ebkt times:         106.776/2957.87
PiPjPk times:            38.2326/1060.98
Eval PiPjPk times:       5.99851/163.96
L2prod times:            22.2377/616.58
Total time:              354.398/9773.76
[main] Time assemble (wall/proc) 36.0429/401.38
[main] Time solve (wall/proc) 17.161/292.71
[main] Stop crit:        6.79237e-13
[main] Stop crit:        0.00370255
Ebkt times:              55.9389/1545.77
Eval Ebkt times:         106.214/2931.34
PiPjPk times:            38.6197/1071.77
Eval PiPjPk times:       5.87435/159.19
L2prod times:            22.101/613.23
Total time:              354.771/9763.98
[main] Time assemble (wall/proc) 35.9373/400.88
[main] Time solve (wall/proc) 17.091/290.6
[main] Stop crit:        6.7853e-13
[main] Stop crit:        0.00369603
Ebkt times:              55.1859/1522.71
Eval Ebkt times:         105.483/2913.72
PiPjPk times:            38.1374/1054.19
Eval PiPjPk times:       5.9445/164.49
L2prod times:            22.4454/621.2
Total time:              352.601/9705.64
[main] Time assemble (wall/proc) 35.8761/398.6
[main] Time solve (wall/proc) 17.1515/292.12
[main] Stop crit:        6.77827e-13
[main] Stop crit:        0.00368952
Ebkt times:              55.3905/1535.95
Eval Ebkt times:         104.801/2893.7
PiPjPk times:            38.1803/1054.31
Eval PiPjPk times:       6.05905/166.88
L2prod times:            22.2634/615.34
Total time:              351.968/9702.73
[main] Time assemble (wall/proc) 35.8426/397.98
[main] Time solve (wall/proc) 17.1171/291.64
[main] Stop crit:        6.7711e-13
[main] Stop crit:        0.00368301
Ebkt times:              55.5547/1534.21
Eval Ebkt times:         104.96/2903.36
PiPjPk times:            38.2447/1056.56
Eval PiPjPk times:       6.01114/163.8
L2prod times:            22.1042/609.48
Total time:              351.643/9684.68
[main] Time assemble (wall/proc) 35.9388/397.88
[main] Time solve (wall/proc) 17.1569/293.01
[main] Stop crit:        6.76407e-13
[main] Stop crit:        0.0036765
Ebkt times:              55.6411/1541.74
Eval Ebkt times:         106.721/2962.23
PiPjPk times:            38.2412/1064.72
Eval PiPjPk times:       5.87694/161.89
L2prod times:            22.3707/618.68
Total time:              353.794/9778.28
[main] Time assemble (wall/proc) 35.9491/401.51
[main] Time solve (wall/proc) 17.0743/290.29
[main] Stop crit:        6.75701e-13
[main] Stop crit:        0.00367
Ebkt times:              55.6514/1538.83
Eval Ebkt times:         105.924/2934.55
PiPjPk times:            38.5908/1066.11
Eval PiPjPk times:       5.96005/162.71
L2prod times:            22.0622/609.98
Total time:              353.508/9745.03
[main] Time assemble (wall/proc) 35.9694/399.92
[main] Time solve (wall/proc) 17.0993/292.11
[main] Stop crit:        6.74999e-13
[main] Stop crit:        0.00366351
Ebkt times:              55.177/1522.49
Eval Ebkt times:         105.242/2917.7
PiPjPk times:            38.0411/1050.78
Eval PiPjPk times:       5.91403/164.63
L2prod times:            22.4567/622.99
Total time:              351.965/9693.21
[main] Time assemble (wall/proc) 35.8587/398
[main] Time solve (wall/proc) 17.1328/292.01
[main] Stop crit:        6.74291e-13
[main] Stop crit:        0.00365701
Ebkt times:              55.5243/1527.97
Eval Ebkt times:         106.643/2949.95
PiPjPk times:            38.1482/1055.73
Eval PiPjPk times:       5.78835/155.42
L2prod times:            22.0708/608.7
Total time:              355.826/9756.34
[main] Time assemble (wall/proc) 36.206/400.7
[main] Time solve (wall/proc) 17.1294/292.9
[main] Stop crit:        6.73591e-13
[main] Stop crit:        0.00365053
Ebkt times:              55.5557/1533.67
Eval Ebkt times:         106.068/2928.08
PiPjPk times:            38.1351/1050.35
Eval PiPjPk times:       5.96327/168.37
L2prod times:            22.2567/615.11
Total time:              353.77/9732.4
[main] Time assemble (wall/proc) 35.698/399.44
[main] Time solve (wall/proc) 17.1419/292.09
[main] Stop crit:        6.72901e-13
[main] Stop crit:        0.00364405
Ebkt times:              56.0535/1543.84
Eval Ebkt times:         107.833/2992.77
PiPjPk times:            38.6236/1071.23
Eval PiPjPk times:       5.91283/159.38
L2prod times:            22.0014/611.88
Total time:              356.832/9837.24
[main] Time assemble (wall/proc) 36.3439/404
[main] Time solve (wall/proc) 17.2043/293.61
[main] Stop crit:        6.72207e-13
[main] Stop crit:        0.00363758
Ebkt times:              55.8125/1542.59
Eval Ebkt times:         107.092/2963.74
PiPjPk times:            38.2636/1056.68
Eval PiPjPk times:       5.92907/165.8
L2prod times:            22.2969/617.48
Total time:              355.098/9787.02
[main] Time assemble (wall/proc) 36.0898/402.13
[main] Time solve (wall/proc) 17.1403/291.96
[main] Stop crit:        6.71534e-13
[main] Stop crit:        0.00363112
Ebkt times:              55.8533/1541.57
Eval Ebkt times:         106.774/2963.48
PiPjPk times:            38.503/1065.52
Eval PiPjPk times:       5.8908/165.14
L2prod times:            22.1769/611.41
Total time:              355.63/9805.61
[main] Time assemble (wall/proc) 36.4401/402.96
[main] Time solve (wall/proc) 17.1317/292.08
[main] Stop crit:        6.70867e-13
[main] Stop crit:        0.00362467
Ebkt times:              55.5659/1533.99
Eval Ebkt times:         106.254/2941.21
PiPjPk times:            38.3321/1060.74
Eval PiPjPk times:       5.88861/161.45
L2prod times:            22.1235/611.7
Total time:              353.915/9747.62
[main] Time assemble (wall/proc) 35.9387/400.42
[main] Time solve (wall/proc) 17.1472/292.03
[main] Stop crit:        6.70214e-13
[main] Stop crit:        0.00361822
Ebkt times:              55.4894/1531.39
Eval Ebkt times:         105.388/2919.66
PiPjPk times:            38.3684/1062.21
Eval PiPjPk times:       5.95286/164.23
L2prod times:            22.3715/619.98
Total time:              352.893/9735.46
[main] Time assemble (wall/proc) 35.8655/399.81
[main] Time solve (wall/proc) 17.0905/291.37
[main] Stop crit:        6.69576e-13
[main] Stop crit:        0.00361179
Ebkt times:              55.8248/1543.12
Eval Ebkt times:         106.151/2931.73
PiPjPk times:            38.2332/1057
Eval PiPjPk times:       5.93268/164.48
L2prod times:            22.271/614.56
Total time:              354.242/9755.85
[main] Time assemble (wall/proc) 36.5215/401.34
[main] Time solve (wall/proc) 17.1153/291.94
[main] Stop crit:        6.68964e-13
[main] Stop crit:        0.00360536
Ebkt times:              55.2624/1520.02
Eval Ebkt times:         104.902/2890.1
PiPjPk times:            38.0837/1053.26
Eval PiPjPk times:       5.95857/161.24
L2prod times:            22.2531/613.83
Total time:              352.282/9668.01
[main] Time assemble (wall/proc) 36.1033/397.18
[main] Time solve (wall/proc) 17.0849/290.78
[main] Stop crit:        6.68357e-13
[main] Stop crit:        0.00359895
Ebkt times:              55.7033/1533.28
Eval Ebkt times:         104.984/2892.41
PiPjPk times:            38.3536/1054.87
Eval PiPjPk times:       5.99906/165.03
L2prod times:            22.1907/609.83
Total time:              353.544/9706.28
[main] Time assemble (wall/proc) 36.1795/398.98
[main] Time solve (wall/proc) 17.1355/292.85
[main] Stop crit:        6.67777e-13
[main] Stop crit:        0.00359254
Ebkt times:              55.3679/1526.17
Eval Ebkt times:         106.837/2964.45
PiPjPk times:            38.0326/1052.61
Eval PiPjPk times:       5.99089/161.4
L2prod times:            22.3266/619.31
Total time:              354.04/9751.95
[main] Time assemble (wall/proc) 36.1555/400.34
[main] Time solve (wall/proc) 17.1627/291.43
[main] Stop crit:        6.67226e-13
[main] Stop crit:        0.00358615
Ebkt times:              55.7791/1543.55
Eval Ebkt times:         106.517/2949.89
PiPjPk times:            38.2807/1062.21
Eval PiPjPk times:       5.85521/163.3
L2prod times:            22.3038/619.25
Total time:              354.699/9775.74
[main] Time assemble (wall/proc) 36.0848/401.4
[main] Time solve (wall/proc) 17.1326/292.8
[main] Stop crit:        6.66691e-13
[main] Stop crit:        0.00357976
Ebkt times:              55.5691/1526.11
Eval Ebkt times:         106.419/2940.06
PiPjPk times:            38.1599/1052.62
Eval PiPjPk times:       5.91869/162.74
L2prod times:            22.2281/611.73
Total time:              355.527/9747.36
[main] Time assemble (wall/proc) 36.2165/400.38
[main] Time solve (wall/proc) 17.0858/290.64
[main] Stop crit:        6.66185e-13
[main] Stop crit:        0.00357339
Ebkt times:              55.9317/1549.59
Eval Ebkt times:         106.935/2967.62
PiPjPk times:            38.5639/1067.77
Eval PiPjPk times:       5.94516/163.59
L2prod times:            22.175/614.89
Total time:              355.219/9802.4
[main] Time assemble (wall/proc) 36.2147/402.67
[main] Time solve (wall/proc) 17.1384/291.45
[main] Stop crit:        6.65691e-13
[main] Stop crit:        0.00356702
Ebkt times:              55.5594/1533.68
Eval Ebkt times:         104.95/2900.78
PiPjPk times:            38.4521/1062.28
Eval PiPjPk times:       6.03091/165.17
L2prod times:            22.1802/614.28
Total time:              351.736/9699.9
[main] Time assemble (wall/proc) 35.9627/398.03
[main] Time solve (wall/proc) 17.0601/291.19
[main] Stop crit:        6.65228e-13
[main] Stop crit:        0.00356067
Ebkt times:              55.491/1534.88
Eval Ebkt times:         105.138/2905.46
PiPjPk times:            38.3202/1057.04
Eval PiPjPk times:       5.92558/169.72
L2prod times:            22.1569/610.27
Total time:              352.334/9702.51
[main] Time assemble (wall/proc) 35.7371/398.23
[main] Time solve (wall/proc) 17.0779/290.39
[main] Stop crit:        6.64785e-13
[main] Stop crit:        0.00355432
Ebkt times:              55.3536/1527.48
Eval Ebkt times:         107.618/2977.14
PiPjPk times:            38.1159/1054.73
Eval PiPjPk times:       5.9561/165.59
L2prod times:            22.374/619.88
Total time:              355.464/9800.31
[main] Time assemble (wall/proc) 35.8966/402.09
[main] Time solve (wall/proc) 17.1462/292.49
[main] Stop crit:        6.64356e-13
[main] Stop crit:        0.00354798
Ebkt times:              55.6064/1532.06
Eval Ebkt times:         104.918/2899.15
PiPjPk times:            38.3068/1059.46
Eval PiPjPk times:       5.95729/162.68
L2prod times:            22.0122/603.7
Total time:              352.325/9691.27
[main] Time assemble (wall/proc) 36.0077/397.74
[main] Time solve (wall/proc) 17.0709/291.86
[main] Stop crit:        6.6395e-13
[main] Stop crit:        0.00354166
Ebkt times:              55.7313/1538.56
Eval Ebkt times:         104.794/2898.89
PiPjPk times:            38.5787/1064.76
Eval PiPjPk times:       5.96124/170.78
L2prod times:            22.049/611.07
Total time:              352.317/9699.68
[main] Time assemble (wall/proc) 35.7782/398.29
[main] Time solve (wall/proc) 17.1032/292.36
[main] Stop crit:        6.63559e-13
[main] Stop crit:        0.00353533
Ebkt times:              55.83/1544.99
Eval Ebkt times:         108.059/2997.6
PiPjPk times:            38.4156/1071.07
Eval PiPjPk times:       5.84663/162.96
L2prod times:            22.2792/619.84
Total time:              356.603/9846.75
[main] Time assemble (wall/proc) 35.9856/404.01
[main] Time solve (wall/proc) 17.1527/291.88
[main] Stop crit:        6.63182e-13
[main] 70%...
[main] Stop crit:        0.00352902
Ebkt times:              55.2886/1527.68
Eval Ebkt times:         106.914/2961.8
PiPjPk times:            37.8624/1049.7
Eval PiPjPk times:       5.95542/169.6
L2prod times:            22.2787/612.88
Total time:              354.034/9744.48
[main] Time assemble (wall/proc) 36.4778/400.59
[main] Time solve (wall/proc) 17.1401/291.69
[main] Stop crit:        6.6282e-13
[main] Stop crit:        0.00352271
Ebkt times:              56.0853/1551.89
Eval Ebkt times:         107.943/2997.17
PiPjPk times:            38.7752/1077.25
Eval PiPjPk times:       5.88687/158.71
L2prod times:            21.9623/612.46
Total time:              356.133/9839.1
[main] Time assemble (wall/proc) 36.0524/404.09
[main] Time solve (wall/proc) 17.03/289.98
[main] Stop crit:        6.62457e-13
[main] Stop crit:        0.00351641
Ebkt times:              55.4942/1527.42
Eval Ebkt times:         105.322/2908.11
PiPjPk times:            38.1696/1055.49
Eval PiPjPk times:       5.96945/165.61
L2prod times:            22.2753/610.92
Total time:              353.202/9716.51
[main] Time assemble (wall/proc) 35.9056/398.95
[main] Time solve (wall/proc) 17.0709/291.27
[main] Stop crit:        6.62112e-13
[main] Stop crit:        0.00351012
Ebkt times:              55.7792/1540.52
Eval Ebkt times:         106.747/2950.76
PiPjPk times:            38.4146/1066.44
Eval PiPjPk times:       5.86851/161.69
L2prod times:            22.1885/613.3
Total time:              355.537/9785.8
[main] Time assemble (wall/proc) 35.8422/401.6
[main] Time solve (wall/proc) 17.153/292.53
[main] Stop crit:        6.61764e-13
[main] Stop crit:        0.00350383
Ebkt times:              55.7627/1542.57
Eval Ebkt times:         107.166/2972
PiPjPk times:            38.5308/1064.77
Eval PiPjPk times:       5.84606/163.35
L2prod times:            22.1404/613.31
Total time:              355.374/9800.45
[main] Time assemble (wall/proc) 36.2832/402.5
[main] Time solve (wall/proc) 17.0777/289.79
[main] Stop crit:        6.61409e-13
[main] Stop crit:        0.00349755
Ebkt times:              55.5301/1531.25
Eval Ebkt times:         105.738/2920.42
PiPjPk times:            38.3429/1057.31
Eval PiPjPk times:       5.96749/167.76
L2prod times:            21.9879/606.99
Total time:              353.668/9712.36
[main] Time assemble (wall/proc) 36.113/398.98
[main] Time solve (wall/proc) 17.1598/291.27
[main] Stop crit:        6.61053e-13
[main] Stop crit:        0.00349127
Ebkt times:              55.4167/1532.32
Eval Ebkt times:         104.931/2901.5
PiPjPk times:            38.3302/1058.34
Eval PiPjPk times:       5.95602/165.06
L2prod times:            22.38/617.7
Total time:              351.952/9692.2
[main] Time assemble (wall/proc) 35.9564/398.21
[main] Time solve (wall/proc) 17.119/291.87
[main] Stop crit:        6.60691e-13
[main] Stop crit:        0.003485
Ebkt times:              55.9004/1541.29
Eval Ebkt times:         107.806/2979.32
PiPjPk times:            38.3622/1061.71
Eval PiPjPk times:       5.8413/160.43
L2prod times:            22.013/607.86
Total time:              356.625/9800.04
[main] Time assemble (wall/proc) 36.0899/402.27
[main] Time solve (wall/proc) 17.0784/291.07
[main] Stop crit:        6.60326e-13
[main] Stop crit:        0.00347873
Ebkt times:              55.6675/1537.76
Eval Ebkt times:         107.612/2977.05
PiPjPk times:            38.2604/1060.06
Eval PiPjPk times:       5.9357/166.57
L2prod times:            22.2816/615.6
Total time:              355.659/9810.08
[main] Time assemble (wall/proc) 36.0142/402.48
[main] Time solve (wall/proc) 17.2182/292.75
[main] Stop crit:        6.59936e-13
[main] Stop crit:        0.00347246
Ebkt times:              55.4887/1524.71
Eval Ebkt times:         108.492/2999.53
PiPjPk times:            37.7674/1043.68
Eval PiPjPk times:       5.91393/165.11
L2prod times:            22.5412/621.97
Total time:              357.408/9813.14
[main] Time assemble (wall/proc) 36.3936/403.21
[main] Time solve (wall/proc) 17.1072/291.47
[main] Stop crit:        6.59534e-13
[main] Stop crit:        0.0034662
Ebkt times:              55.4304/1527.57
Eval Ebkt times:         105.46/2910.37
PiPjPk times:            38.1394/1053.8
Eval PiPjPk times:       5.99673/163.6
L2prod times:            22.2361/610.75
Total time:              353.89/9712.64
[main] Time assemble (wall/proc) 35.9581/398.25
[main] Time solve (wall/proc) 17.0898/291.72
[main] Stop crit:        6.59123e-13
[main] Stop crit:        0.00345994
Ebkt times:              55.6649/1532.48
Eval Ebkt times:         105.259/2913.15
PiPjPk times:            38.4302/1061.18
Eval PiPjPk times:       5.98757/166.58
L2prod times:            22.2071/613.76
Total time:              353.684/9733.98
[main] Time assemble (wall/proc) 35.7517/399.14
[main] Time solve (wall/proc) 17.0986/291.26
[main] Stop crit:        6.58691e-13
[main] Stop crit:        0.00345368
Ebkt times:              55.5385/1526.22
Eval Ebkt times:         104.908/2894.38
PiPjPk times:            38.2914/1055.72
Eval PiPjPk times:       5.97692/160.17
L2prod times:            22.3106/616.14
Total time:              353.466/9704.45
[main] Time assemble (wall/proc) 35.9272/398.64
[main] Time solve (wall/proc) 17.1557/291.78
[main] Stop crit:        6.5824e-13
[main] Stop crit:        0.00344743
Ebkt times:              55.8645/1543.31
Eval Ebkt times:         105.356/2916.75
PiPjPk times:            38.6294/1071.58
Eval PiPjPk times:       5.88765/161.59
L2prod times:            22.1961/614.21
Total time:              353.243/9750.69
[main] Time assemble (wall/proc) 36.0104/400.37
[main] Time solve (wall/proc) 17.1881/293.7
[main] Stop crit:        6.57774e-13
[main] Stop crit:        0.00344118
Ebkt times:              55.6737/1539.13
Eval Ebkt times:         105.355/2917.01
PiPjPk times:            38.2178/1052.66
Eval PiPjPk times:       6.04896/164.16
L2prod times:            22.4072/619.62
Total time:              354.026/9740.26
[main] Time assemble (wall/proc) 36.2263/400.21
[main] Time solve (wall/proc) 17.1196/291.81
[main] Stop crit:        6.5729e-13
[main] Stop crit:        0.00343494
Ebkt times:              55.5374/1535.14
Eval Ebkt times:         105.544/2925.34
PiPjPk times:            38.0787/1055.48
Eval PiPjPk times:       6.02252/163.88
L2prod times:            22.286/617.34
Total time:              351.894/9722.45
[main] Time assemble (wall/proc) 36.1888/399.3
[main] Time solve (wall/proc) 17.2018/293.61
[main] Stop crit:        6.56779e-13
[main] Stop crit:        0.00342869
Ebkt times:              55.5949/1539.47
Eval Ebkt times:         105.548/2924.05
PiPjPk times:            38.4686/1067.91
Eval PiPjPk times:       5.97654/162.54
L2prod times:            22.1553/610.01
Total time:              351.779/9723.56
[main] Time assemble (wall/proc) 35.9769/399.46
[main] Time solve (wall/proc) 17.0959/291.95
[main] Stop crit:        6.5626e-13
[main] Stop crit:        0.00342245
Ebkt times:              55.3873/1530.84
Eval Ebkt times:         106.635/2959.17
PiPjPk times:            37.9942/1055.06
Eval PiPjPk times:       5.94607/162.04
L2prod times:            22.4829/620.99
Total time:              353.6/9758.51
[main] Time assemble (wall/proc) 36.1094/400.48
[main] Time solve (wall/proc) 17.0915/290.64
[main] Stop crit:        6.55726e-13
[main] Stop crit:        0.00341621
Ebkt times:              55.8134/1546.28
Eval Ebkt times:         106.054/2933.3
PiPjPk times:            38.2278/1061.02
Eval PiPjPk times:       5.94123/164.82
L2prod times:            22.0772/606.24
Total time:              353.337/9747.77
[main] Time assemble (wall/proc) 35.6918/399.53
[main] Time solve (wall/proc) 17.1599/292.8
[main] Stop crit:        6.55174e-13
[main] Stop crit:        0.00340998
Ebkt times:              55.8168/1541.91
Eval Ebkt times:         105.15/2900.3
PiPjPk times:            38.5386/1061.87
Eval PiPjPk times:       5.93997/164.14
L2prod times:            22.1406/608.28
Total time:              353.555/9726.95
[main] Time assemble (wall/proc) 36.1197/399.93
[main] Time solve (wall/proc) 17.0694/291.33
[main] Stop crit:        6.54615e-13
[main] Stop crit:        0.00340375
Ebkt times:              55.634/1542.71
Eval Ebkt times:         105.44/2926.14
PiPjPk times:            38.4629/1064.2
Eval PiPjPk times:       6.00311/168.62
L2prod times:            22.2455/616.54
Total time:              352.345/9748.22
[main] Time assemble (wall/proc) 36.0913/400.01
[main] Time solve (wall/proc) 17.1859/292.16
[main] Stop crit:        6.54043e-13
[main] Stop crit:        0.00339753
Ebkt times:              55.6769/1536.21
Eval Ebkt times:         104.983/2896
PiPjPk times:            38.2874/1060.07
Eval PiPjPk times:       5.90992/160.65
L2prod times:            22.1512/607.53
Total time:              352.951/9695.33
[main] Time assemble (wall/proc) 35.8397/398.54
[main] Time solve (wall/proc) 17.1016/292.24
[main] Stop crit:        6.5346e-13
[main] Stop crit:        0.00339131
Ebkt times:              55.5165/1536.62
Eval Ebkt times:         105.765/2931.66
PiPjPk times:            38.3373/1064.79
Eval PiPjPk times:       5.99435/168.2
L2prod times:            22.2364/616.89
Total time:              352.009/9729.35
[main] Time assemble (wall/proc) 35.9564/399.48
[main] Time solve (wall/proc) 17.1991/290.9
[main] Stop crit:        6.52876e-13
[main] Stop crit:        0.00338509
Ebkt times:              55.5187/1531.74
Eval Ebkt times:         105.217/2909.27
PiPjPk times:            38.3401/1063.99
Eval PiPjPk times:       5.97255/165.2
L2prod times:            22.1431/611.25
Total time:              351.656/9692.98
[main] Time assemble (wall/proc) 35.7603/398.23
[main] Time solve (wall/proc) 17.0497/291.17
[main] Stop crit:        6.5228e-13
[main] Stop crit:        0.00337888
Ebkt times:              55.6078/1533.76
Eval Ebkt times:         106.487/2947.89
PiPjPk times:            38.3247/1058.19
Eval PiPjPk times:       5.87104/159.16
L2prod times:            22.2233/614.3
Total time:              355.712/9765.53
[main] Time assemble (wall/proc) 35.9857/400.86
[main] Time solve (wall/proc) 17.1149/291.49
[main] Stop crit:        6.51686e-13
[main] Stop crit:        0.00337267
Ebkt times:              55.8792/1546.56
Eval Ebkt times:         105.91/2934.2
PiPjPk times:            38.4971/1066.36
Eval PiPjPk times:       5.98375/164.68
L2prod times:            22.1745/615.23
Total time:              353.306/9754.02
[main] Time assemble (wall/proc) 35.9142/400.18
[main] Time solve (wall/proc) 17.1303/292.08
[main] Stop crit:        6.51092e-13
[main] Stop crit:        0.00336647
Ebkt times:              55.4343/1527.04
Eval Ebkt times:         106.133/2934.55
PiPjPk times:            38.149/1052.86
Eval PiPjPk times:       5.98252/165.39
L2prod times:            22.288/616.94
Total time:              353.851/9734.02
[main] Time assemble (wall/proc) 35.683/399.4
[main] Time solve (wall/proc) 17.0753/291.43
[main] Stop crit:        6.50492e-13
[main] Stop crit:        0.00336028
Ebkt times:              55.7311/1537.11
Eval Ebkt times:         106.173/2929.09
PiPjPk times:            38.3631/1057.69
Eval PiPjPk times:       5.95483/167.22
L2prod times:            22.1702/614.52
Total time:              354.989/9753.75
[main] Time assemble (wall/proc) 36.0755/400.33
[main] Time solve (wall/proc) 17.0458/291.1
[main] Stop crit:        6.49901e-13
[main] Stop crit:        0.00335409
Ebkt times:              55.5241/1533.16
Eval Ebkt times:         106.095/2926.62
PiPjPk times:            38.0488/1054.03
Eval PiPjPk times:       5.91522/158.77
L2prod times:            22.2498/615.83
Total time:              353.785/9734.66
[main] Time assemble (wall/proc) 36.2176/399.69
[main] Time solve (wall/proc) 17.1672/292.39
[main] Stop crit:        6.49305e-13
[main] 80%...
[main] Stop crit:        0.00334791
Ebkt times:              55.5428/1539.32
Eval Ebkt times:         105.088/2906.8
PiPjPk times:            38.1316/1054.42
Eval PiPjPk times:       5.94228/167.48
L2prod times:            22.4303/618.22
Total time:              352.555/9713.34
[main] Time assemble (wall/proc) 35.9218/398.88
[main] Time solve (wall/proc) 17.0651/290.37
[main] Stop crit:        6.48724e-13
[main] Stop crit:        0.00334174
Ebkt times:              55.5051/1538.12
Eval Ebkt times:         106.482/2953.64
PiPjPk times:            38.1433/1057.33
Eval PiPjPk times:       5.93013/164.04
L2prod times:            22.2495/617.7
Total time:              352.743/9751.46
[main] Time assemble (wall/proc) 35.7418/400.53
[main] Time solve (wall/proc) 17.1276/292.04
[main] Stop crit:        6.48132e-13
[main] Stop crit:        0.00333557
Ebkt times:              55.856/1546.37
Eval Ebkt times:         106.545/2954.37
PiPjPk times:            38.5261/1070.31
Eval PiPjPk times:       5.93308/163.11
L2prod times:            22.2554/619.62
Total time:              354.064/9778.79
[main] Time assemble (wall/proc) 36.2198/401.9
[main] Time solve (wall/proc) 17.1097/292.08
[main] Stop crit:        6.47543e-13
[main] Stop crit:        0.00332941
Ebkt times:              55.6/1537.99
Eval Ebkt times:         106.442/2946.84
PiPjPk times:            38.5233/1070.63
Eval PiPjPk times:       5.95859/163.47
L2prod times:            22.0373/611.28
Total time:              354.109/9764.64
[main] Time assemble (wall/proc) 35.5903/400.34
[main] Time solve (wall/proc) 17.0696/291.61
[main] Stop crit:        6.46956e-13
[main] Stop crit:        0.00332326
Ebkt times:              55.6819/1541.2
Eval Ebkt times:         104.873/2911.05
PiPjPk times:            38.3698/1062.25
Eval PiPjPk times:       6.07198/170.16
L2prod times:            21.9815/609.77
Total time:              351.337/9704.79
[main] Time assemble (wall/proc) 36.0774/398.5
[main] Time solve (wall/proc) 17.1575/292.09
[main] Stop crit:        6.46374e-13
[main] Stop crit:        0.00331712
Ebkt times:              55.6525/1538.76
Eval Ebkt times:         105.801/2926
PiPjPk times:            38.209/1059.76
Eval PiPjPk times:       5.94953/160.93
L2prod times:            22.4604/625.28
Total time:              353.891/9752.03
[main] Time assemble (wall/proc) 36.0048/400.82
[main] Time solve (wall/proc) 17.1105/291.5
[main] Stop crit:        6.45797e-13
[main] Stop crit:        0.00331098
Ebkt times:              55.7913/1537.78
Eval Ebkt times:         106.849/2960.13
PiPjPk times:            38.1643/1056.33
Eval PiPjPk times:       5.86898/162.54
L2prod times:            22.1841/614.15
Total time:              354.422/9765.96
[main] Time assemble (wall/proc) 35.8726/401.06
[main] Time solve (wall/proc) 17.1596/291.91
[main] Stop crit:        6.45213e-13
[main] Stop crit:        0.00330486
Ebkt times:              55.4796/1530.52
Eval Ebkt times:         105.404/2911.3
PiPjPk times:            38.3076/1060.19
Eval PiPjPk times:       5.93558/162.94
L2prod times:            22.3212/612.96
Total time:              353.09/9706.93
[main] Time assemble (wall/proc) 35.9291/398.84
[main] Time solve (wall/proc) 17.1381/292.26
[main] Stop crit:        6.44637e-13
[main] Stop crit:        0.00329874
Ebkt times:              55.3318/1528.74
Eval Ebkt times:         106.765/2955.43
PiPjPk times:            37.9752/1047.68
Eval PiPjPk times:       6.0151/170.18
L2prod times:            22.4617/622.24
Total time:              354.4/9759.18
[main] Time assemble (wall/proc) 35.9119/401.03
[main] Time solve (wall/proc) 17.1823/294.18
[main] Stop crit:        6.44056e-13
[main] Stop crit:        0.00329264
Ebkt times:              55.8809/1545.38
Eval Ebkt times:         105.18/2913.79
PiPjPk times:            38.732/1068.92
Eval PiPjPk times:       5.96241/168.13
L2prod times:            22.0858/608.48
Total time:              353.14/9732.07
[main] Time assemble (wall/proc) 36.1393/399.62
[main] Time solve (wall/proc) 17.0824/290.74
[main] Stop crit:        6.43475e-13
[main] Stop crit:        0.00328654
Ebkt times:              55.4975/1531.45
Eval Ebkt times:         106.169/2935.53
PiPjPk times:            38.187/1053.02
Eval PiPjPk times:       5.95626/164.45
L2prod times:            22.3356/617.83
Total time:              354.65/9750.8
[main] Time assemble (wall/proc) 36.1456/400.24
[main] Time solve (wall/proc) 17.0638/291.25
[main] Stop crit:        6.42901e-13
[main] Stop crit:        0.00328046
Ebkt times:              55.5935/1529.17
Eval Ebkt times:         105.637/2919.42
PiPjPk times:            38.1899/1052.06
Eval PiPjPk times:       5.98384/166.04
L2prod times:            22.5351/620.32
Total time:              353.503/9708.43
[main] Time assemble (wall/proc) 36.6616/399.39
[main] Time solve (wall/proc) 17.2019/290.68
[main] Stop crit:        6.42313e-13
[main] Stop crit:        0.00327439
Ebkt times:              60.4274/1546.73
Eval Ebkt times:         105.836/2715.51
PiPjPk times:            39.7859/1014.55
Eval PiPjPk times:       6.12279/160.65
L2prod times:            23.4128/599.75
Total time:              378.466/9626.58
[main] Time assemble (wall/proc) 37.664/396.34
[main] Time solve (wall/proc) 17.1664/291.86
[main] Stop crit:        6.41733e-13
[main] Stop crit:        0.00326833
Ebkt times:              55.2363/1515.4
Eval Ebkt times:         105.161/2899.27
PiPjPk times:            38.1123/1049.88
Eval PiPjPk times:       5.90084/166.31
L2prod times:            22.3123/613.33
Total time:              353.661/9687.52
[main] Time assemble (wall/proc) 35.8168/397.75
[main] Time solve (wall/proc) 17.1144/291.82
[main] Stop crit:        6.41155e-13
[main] Stop crit:        0.00326228
Ebkt times:              55.876/1544.04
Eval Ebkt times:         105.651/2919.03
PiPjPk times:            38.3955/1065.6
Eval PiPjPk times:       6.01253/162.56
L2prod times:            22.397/619.39
Total time:              354.046/9754.16
[main] Time assemble (wall/proc) 36.2668/401.27
[main] Time solve (wall/proc) 17.1273/290.26
[main] Stop crit:        6.40563e-13
[main] Stop crit:        0.00325625
Ebkt times:              55.9408/1547.54
Eval Ebkt times:         106.551/2949.98
PiPjPk times:            38.5098/1065.66
Eval PiPjPk times:       5.93054/162.45
L2prod times:            22.0858/611.25
Total time:              354.919/9787.95
[main] Time assemble (wall/proc) 36.0538/401.68
[main] Time solve (wall/proc) 17.14/293
[main] Stop crit:        6.39978e-13
[main] Stop crit:        0.00325023
Ebkt times:              55.8034/1544.45
Eval Ebkt times:         105.949/2933.74
PiPjPk times:            38.3141/1059.26
Eval PiPjPk times:       5.92088/164.07
L2prod times:            22.2669/616.14
Total time:              352.915/9734.87
[main] Time assemble (wall/proc) 36.3735/400.51
[main] Time solve (wall/proc) 17.1237/291.95
[main] Stop crit:        6.39393e-13
[main] Stop crit:        0.00324422
Ebkt times:              55.6477/1538.39
Eval Ebkt times:         105.616/2918.35
PiPjPk times:            38.2483/1056.44
Eval PiPjPk times:       5.94128/164.17
L2prod times:            22.4124/620.35
Total time:              354.111/9748.91
[main] Time assemble (wall/proc) 36.2463/399.99
[main] Time solve (wall/proc) 17.06/290.38
[main] Stop crit:        6.38812e-13
[main] Stop crit:        0.00323823
Ebkt times:              55.8267/1541.46
Eval Ebkt times:         106.29/2952.17
PiPjPk times:            38.6594/1070.78
Eval PiPjPk times:       5.92299/164.95
L2prod times:            22.0132/609.53
Total time:              353.417/9768.62
[main] Time assemble (wall/proc) 35.9557/400.66
[main] Time solve (wall/proc) 17.0681/291.1
[main] Stop crit:        6.38221e-13
[main] Stop crit:        0.00323225
Ebkt times:              55.3986/1527.25
Eval Ebkt times:         105.88/2930.73
PiPjPk times:            38.1621/1054.14
Eval PiPjPk times:       5.95537/163.58
L2prod times:            22.0727/609.24
Total time:              352.404/9708.37
[main] Time assemble (wall/proc) 35.7151/398.4
[main] Time solve (wall/proc) 17.064/291.22
[main] Stop crit:        6.37626e-13
[main] Stop crit:        0.00322628
Ebkt times:              55.5389/1533.03
Eval Ebkt times:         105.924/2935.67
PiPjPk times:            38.2721/1058.89
Eval PiPjPk times:       6.04187/164.43
L2prod times:            22.3963/619.59
Total time:              353.05/9728.95
[main] Time assemble (wall/proc) 36.0565/399.4
[main] Time solve (wall/proc) 17.163/293.11
[main] Stop crit:        6.37034e-13
[main] Stop crit:        0.00322033
Ebkt times:              55.4464/1527.92
Eval Ebkt times:         105.245/2914.11
PiPjPk times:            38.376/1059.99
Eval PiPjPk times:       5.99448/167.37
L2prod times:            22.2156/611.78
Total time:              352.305/9697.1
[main] Time assemble (wall/proc) 36.0525/398.78
[main] Time solve (wall/proc) 17.1533/292.28
[main] Stop crit:        6.36449e-13
[main] Stop crit:        0.00321439
Ebkt times:              55.7684/1544.85
Eval Ebkt times:         106.336/2944.59
PiPjPk times:            38.3402/1062.44
Eval PiPjPk times:       5.92998/165.91
L2prod times:            22.2652/618.81
Total time:              353.634/9775.8
[main] Time assemble (wall/proc) 35.9142/401.22
[main] Time solve (wall/proc) 17.1604/292.49
[main] Stop crit:        6.35869e-13
[main] Stop crit:        0.00320847
Ebkt times:              55.657/1536.3
Eval Ebkt times:         106.157/2935.64
PiPjPk times:            38.439/1066.68
Eval PiPjPk times:       5.92124/161.06
L2prod times:            22.105/615.67
Total time:              353.898/9750.23
[main] Time assemble (wall/proc) 36.3997/401.01
[main] Time solve (wall/proc) 17.1813/292.22
[main] Stop crit:        6.35284e-13
[main] Stop crit:        0.00320256
Ebkt times:              55.9291/1539.86
Eval Ebkt times:         107.589/2980.38
PiPjPk times:            38.2038/1056.86
Eval PiPjPk times:       5.91103/167.66
L2prod times:            22.1628/614.07
Total time:              356.568/9807.27
[main] Time assemble (wall/proc) 36.3935/402.75
[main] Time solve (wall/proc) 17.1127/291.31
[main] Stop crit:        6.34701e-13
[main] Stop crit:        0.00319667
Ebkt times:              55.249/1529.26
Eval Ebkt times:         105.256/2907.94
PiPjPk times:            37.917/1044.7
Eval PiPjPk times:       6.05728/167.75
L2prod times:            22.5312/620.57
Total time:              352.335/9700.88
[main] Time assemble (wall/proc) 36.1135/398.23
[main] Time solve (wall/proc) 17.0374/290.76
[main] Stop crit:        6.34119e-13
[main] Stop crit:        0.0031908
Ebkt times:              55.3191/1530.68
Eval Ebkt times:         104.054/2875.99
PiPjPk times:            38.1693/1055.71
Eval PiPjPk times:       6.02344/162.88
L2prod times:            22.1779/611.92
Total time:              350.376/9662.11
[main] Time assemble (wall/proc) 35.838/396.81
[main] Time solve (wall/proc) 17.1512/292.06
[main] Stop crit:        6.33542e-13
[main] Stop crit:        0.00318494
Ebkt times:              55.7038/1532.32
Eval Ebkt times:         106.942/2966.57
PiPjPk times:            38.4542/1067.43
Eval PiPjPk times:       5.86998/157.84
L2prod times:            22.022/611.95
Total time:              355.246/9782.54
[main] Time assemble (wall/proc) 35.8778/401.29
[main] Time solve (wall/proc) 17.0547/291.4
[main] Stop crit:        6.32972e-13
[main] Stop crit:        0.0031791
Ebkt times:              55.8348/1544.82
Eval Ebkt times:         105.886/2928.59
PiPjPk times:            38.3991/1064.5
Eval PiPjPk times:       5.90086/159.06
L2prod times:            22.2572/617.71
Total time:              353.944/9755.37
[main] Time assemble (wall/proc) 36.0347/400.81
[main] Time solve (wall/proc) 17.1131/291.95
[main] Stop crit:        6.32408e-13
[main] Stop crit:        0.00317327
Ebkt times:              55.4786/1530.64
Eval Ebkt times:         106.447/2949
PiPjPk times:            38.1732/1058.25
Eval PiPjPk times:       5.88935/164.06
L2prod times:            22.3179/619.37
Total time:              353.517/9748.61
[main] Time assemble (wall/proc) 36.0159/400.61
[main] Time solve (wall/proc) 17.0695/291.69
[main] Stop crit:        6.31848e-13
[main] 90%...
[main] Stop crit:        0.00316746
Ebkt times:              55.1802/1526.4
Eval Ebkt times:         106.153/2941.78
PiPjPk times:            37.8337/1049.95
Eval PiPjPk times:       5.92447/162.83
L2prod times:            22.3752/619.23
Total time:              352.172/9726.08
[main] Time assemble (wall/proc) 35.7448/398.85
[main] Time solve (wall/proc) 17.0236/290.09
[main] Stop crit:        6.31297e-13
[main] Stop crit:        0.00316167
Ebkt times:              55.5433/1531.61
Eval Ebkt times:         106.651/2943.99
PiPjPk times:            38.091/1051.52
Eval PiPjPk times:       5.93585/168.12
L2prod times:            22.2702/613.64
Total time:              355.438/9757.37
[main] Time assemble (wall/proc) 36.1521/400.57
[main] Time solve (wall/proc) 17.1174/292.8
[main] Stop crit:        6.30744e-13
[main] Stop crit:        0.0031559
Ebkt times:              55.4828/1535.87
Eval Ebkt times:         105.65/2924.26
PiPjPk times:            38.3799/1062.13
Eval PiPjPk times:       5.97805/166.62
L2prod times:            22.0333/610.51
Total time:              352.139/9722.24
[main] Time assemble (wall/proc) 35.7308/398.69
[main] Time solve (wall/proc) 17.0404/291.04
[main] Stop crit:        6.30199e-13
[main] Stop crit:        0.00315014
Ebkt times:              55.4664/1530.58
Eval Ebkt times:         105.56/2917.3
PiPjPk times:            38.0927/1048.46
Eval PiPjPk times:       5.97644/160.53
L2prod times:            22.3828/620.35
Total time:              352.751/9714.48
[main] Time assemble (wall/proc) 35.8502/398.59
[main] Time solve (wall/proc) 17.095/290.76
[main] Stop crit:        6.29669e-13
[main] Stop crit:        0.0031444
Ebkt times:              56.5008/1558.66
Eval Ebkt times:         107.316/2951.85
PiPjPk times:            38.4716/1062.38
Eval PiPjPk times:       5.93703/163.11
L2prod times:            22.0057/604.82
Total time:              357.496/9795.61
[main] Time assemble (wall/proc) 36.1281/402.03
[main] Time solve (wall/proc) 17.0766/291.7
[main] Stop crit:        6.29152e-13
[main] Stop crit:        0.00313868
Ebkt times:              55.5975/1536.2
Eval Ebkt times:         107.421/2970.86
PiPjPk times:            38.2234/1059.58
Eval PiPjPk times:       5.87928/161.43
L2prod times:            22.1645/612.84
Total time:              355.091/9792.55
[main] Time assemble (wall/proc) 36.2294/402.39
[main] Time solve (wall/proc) 17.0753/292.55
[main] Stop crit:        6.28644e-13
[main] Stop crit:        0.00313298
Ebkt times:              55.5425/1526.86
Eval Ebkt times:         106.998/2959.82
PiPjPk times:            38.2525/1058.91
Eval PiPjPk times:       5.90088/158.97
L2prod times:            22.2763/615.68
Total time:              355.591/9775.63
[main] Time assemble (wall/proc) 35.9834/401.41
[main] Time solve (wall/proc) 17.0903/291.7
[main] Stop crit:        6.2813e-13
[main] Stop crit:        0.0031273
Ebkt times:              55.5409/1529.74
Eval Ebkt times:         107.12/2966.01
PiPjPk times:            38.1318/1059.91
Eval PiPjPk times:       5.92872/162.94
L2prod times:            22.2842/612.86
Total time:              354.965/9772.74
[main] Time assemble (wall/proc) 35.8396/400.74
[main] Time solve (wall/proc) 17.1786/293.31
[main] Stop crit:        6.27627e-13
[main] Stop crit:        0.00312164
Ebkt times:              55.326/1529.48
Eval Ebkt times:         105.925/2933.19
PiPjPk times:            38.0031/1048.92
Eval PiPjPk times:       5.9902/170.93
L2prod times:            22.4252/621.3
Total time:              352.968/9736.04
[main] Time assemble (wall/proc) 36.3542/400.03
[main] Time solve (wall/proc) 17.0926/291.03
[main] Stop crit:        6.27153e-13
[main] Stop crit:        0.003116
Ebkt times:              55.6018/1535.34
Eval Ebkt times:         105.878/2924.42
PiPjPk times:            38.2211/1061.24
Eval PiPjPk times:       5.90188/160.88
L2prod times:            22.2965/615.67
Total time:              353.99/9739.03
[main] Time assemble (wall/proc) 36.1521/399.82
[main] Time solve (wall/proc) 17.0928/291.18
[main] Stop crit:        6.26669e-13
[main] Stop crit:        0.00311037
Ebkt times:              55.4423/1526.71
Eval Ebkt times:         106.656/2954.76
PiPjPk times:            38.1436/1055.78
Eval PiPjPk times:       5.95202/167.3
L2prod times:            22.3779/616.08
Total time:              354.32/9758.74
[main] Time assemble (wall/proc) 36.1909/400.75
[main] Time solve (wall/proc) 17.0568/291.53
[main] Stop crit:        6.26207e-13
[main] Stop crit:        0.00310477
Ebkt times:              55.548/1532.14
Eval Ebkt times:         106.27/2947.97
PiPjPk times:            38.4157/1062.6
Eval PiPjPk times:       5.99333/162.35
L2prod times:            22.0435/612.48
Total time:              353.446/9740.65
[main] Time assemble (wall/proc) 35.9133/399.81
[main] Time solve (wall/proc) 17.0602/290.57
[main] Stop crit:        6.25738e-13
[main] Stop crit:        0.00309919
Ebkt times:              55.5174/1535.79
Eval Ebkt times:         105.226/2909.11
PiPjPk times:            38.1365/1055.45
Eval PiPjPk times:       5.94947/162.82
L2prod times:            22.3903/617.83
Total time:              352.697/9709
[main] Time assemble (wall/proc) 36.006/398.72
[main] Time solve (wall/proc) 17.0784/290.98
[main] Stop crit:        6.25281e-13
[main] Stop crit:        0.00309363
Ebkt times:              55.9106/1545.07
Eval Ebkt times:         106.467/2941.61
PiPjPk times:            38.3713/1065.98
Eval PiPjPk times:       5.90063/161.53
L2prod times:            22.0596/610.01
Total time:              355.303/9771.4
[main] Time assemble (wall/proc) 35.8538/400.9
[main] Time solve (wall/proc) 17.0531/291.26
[main] Stop crit:        6.24836e-13
[main] Stop crit:        0.0030881
Ebkt times:              55.7605/1534.84
Eval Ebkt times:         106.461/2940.81
PiPjPk times:            38.2223/1055.83
Eval PiPjPk times:       5.94658/161.81
L2prod times:            22.274/617.9
Total time:              354.455/9748.61
[main] Time assemble (wall/proc) 36.0516/400.15
[main] Time solve (wall/proc) 17.1229/291.75
[main] Stop crit:        6.24381e-13
[main] Stop crit:        0.00308258
Ebkt times:              55.8986/1549.72
Eval Ebkt times:         105.165/2900.93
PiPjPk times:            38.3449/1056.54
Eval PiPjPk times:       5.97721/165.91
L2prod times:            22.4936/622.8
Total time:              353.463/9746.31
[main] Time assemble (wall/proc) 36.304/400.34
[main] Time solve (wall/proc) 17.1564/292.93
[main] Stop crit:        6.23945e-13
[main] Stop crit:        0.00307709
Ebkt times:              55.5217/1531.27
Eval Ebkt times:         104.836/2890.47
PiPjPk times:            38.2601/1051.31
Eval PiPjPk times:       5.99938/166.59
L2prod times:            22.3202/617.01
Total time:              352.749/9691.44
[main] Time assemble (wall/proc) 36.0763/398.32
[main] Time solve (wall/proc) 17.123/291.86
[main] Stop crit:        6.235e-13
[main] Stop crit:        0.00307162
Ebkt times:              55.6269/1539.93
Eval Ebkt times:         106.252/2946.64
PiPjPk times:            38.3417/1061.96
Eval PiPjPk times:       6.00812/161.51
L2prod times:            22.3831/619.83
Total time:              353.863/9771.5
[main] Time assemble (wall/proc) 36.4268/401.51
[main] Time solve (wall/proc) 17.1452/292.18
[main] Stop crit:        6.23073e-13
[main] Stop crit:        0.00306617
Ebkt times:              55.7796/1541.72
Eval Ebkt times:         106.666/2954.35
PiPjPk times:            38.3452/1063.82
Eval PiPjPk times:       5.85542/157.48
L2prod times:            22.2232/614.04
Total time:              354.399/9770.65
[main] Time assemble (wall/proc) 35.8472/400.9
[main] Time solve (wall/proc) 17.11/292.35
[main] Stop crit:        6.22631e-13
[main] Stop crit:        0.00306075
Ebkt times:              55.6105/1537.51
Eval Ebkt times:         106.741/2960.7
PiPjPk times:            38.2114/1061
Eval PiPjPk times:       5.91757/171.03
L2prod times:            22.2978/617.23
Total time:              353.96/9780.93
[main] Time assemble (wall/proc) 36.2592/401.4
[main] Time solve (wall/proc) 17.1389/291.52
[main] Stop crit:        6.22196e-13
[main] Stop crit:        0.00305535
Ebkt times:              55.8075/1534.5
Eval Ebkt times:         105.747/2911.23
PiPjPk times:            38.2875/1053.3
Eval PiPjPk times:       6.01499/165.79
L2prod times:            22.4769/620.18
Total time:              353.322/9703.72
[main] Time assemble (wall/proc) 36.4235/398.53
[main] Time solve (wall/proc) 17.1629/291.69
[main] Stop crit:        6.21767e-13
[main] Stop crit:        0.00304997
Ebkt times:              58.0974/1491.12
Eval Ebkt times:         106.246/2761.69
PiPjPk times:            39.3344/1018.66
Eval PiPjPk times:       6.40084/157.47
L2prod times:            23.1782/599.26
Total time:              372.376/9534.86
[main] Time assemble (wall/proc) 37.3178/393.15
[main] Time solve (wall/proc) 17.3481/288.4
[main] Stop crit:        6.21328e-13
[main] Stop crit:        0.00304462
Ebkt times:              55.7343/1537.72
Eval Ebkt times:         106.018/2929.03
PiPjPk times:            38.3487/1062.28
Eval PiPjPk times:       5.8585/164.59
L2prod times:            22.1153/611.45
Total time:              353.654/9733.88
[main] Time assemble (wall/proc) 35.859/399.95
[main] Time solve (wall/proc) 17.1707/292.93
[main] Stop crit:        6.20905e-13
[main] Stop crit:        0.00303929
Ebkt times:              55.4416/1530.42
Eval Ebkt times:         105.678/2927.45
PiPjPk times:            38.1258/1054.03
Eval PiPjPk times:       5.9755/163.75
L2prod times:            22.3301/613.37
Total time:              353.129/9724.86
[main] Time assemble (wall/proc) 36.3338/399.55
[main] Time solve (wall/proc) 17.228/293.01
[main] Stop crit:        6.20462e-13
[main] Stop crit:        0.00303399
Ebkt times:              55.9212/1546.71
Eval Ebkt times:         105.423/2914.01
PiPjPk times:            38.4777/1066.82
Eval PiPjPk times:       5.939/159.85
L2prod times:            22.2384/614.63
Total time:              354.047/9748.15
[main] Time assemble (wall/proc) 36.7257/400.97
[main] Time solve (wall/proc) 17.1469/291.91
[main] Stop crit:        6.20029e-13
[main] Stop crit:        0.00302871
Ebkt times:              55.1714/1516.98
Eval Ebkt times:         104.795/2894.58
PiPjPk times:            38.0877/1051.9
Eval PiPjPk times:       6.00079/166.58
L2prod times:            22.3533/614.23
Total time:              351.306/9662.35
[main] Time assemble (wall/proc) 35.9736/397.02
[main] Time solve (wall/proc) 17.0249/290.66
[main] Stop crit:        6.19589e-13
[main] Stop crit:        0.00302346
Ebkt times:              55.6704/1540.64
Eval Ebkt times:         105.34/2914.59
PiPjPk times:            38.2883/1059.57
Eval PiPjPk times:       6.03082/166.62
L2prod times:            22.278/615.02
Total time:              351.99/9724.89
[main] Time assemble (wall/proc) 36.2638/399.6
[main] Time solve (wall/proc) 17.1498/292.56
[main] Stop crit:        6.19141e-13
[main] Stop crit:        0.00301822
Ebkt times:              55.6583/1535.63
Eval Ebkt times:         105.336/2916.04
PiPjPk times:            38.3544/1061.08
Eval PiPjPk times:       5.88965/161.84
L2prod times:            22.3912/618.07
Total time:              352.827/9723.89
[main] Time assemble (wall/proc) 36.0624/399.78
[main] Time solve (wall/proc) 17.0906/291.53
[main] Stop crit:        6.18707e-13
[main] Stop crit:        0.00301302
Ebkt times:              55.2951/1522.34
Eval Ebkt times:         105.833/2914.04
PiPjPk times:            37.7752/1037.46
Eval PiPjPk times:       5.90483/162.46
L2prod times:            22.5226/620.6
Total time:              354.377/9714.27
[main] Time assemble (wall/proc) 36.1486/399.23
[main] Time solve (wall/proc) 17.0829/290.98
[main] Stop crit:        6.18255e-13
[main] Time run (wall/proc) 27520.9/481247
[main] Compute errors
[main] Electric field error = 0.00262789
[main] Potential error = 0.00141237
[main] Lambda = 0.0187198
[main] Maximum residual = 3.14488e-15
[main] Maximum constraint difference = 9.5315
[main] Time norms (wall/proc) 1.06883/29.31
[main] Mesh diameter 0.256759
[main] Done
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
2    0.558943  0.0344828   0.0418111   --        0.0260548   --       2.21387e-15  6.30135
2    0.499828  0.0243902   0.0237598   5.06      0.0138072   5.68     2.21487e-15  6.97227
2    0.39203   0.0120482   0.0144479   2.05      0.00632729  3.21     2.61161e-15  7.86078
2    0.313068  0.00613497  0.00558556  4.23      0.00265141  3.87     2.71263e-15  8.46186
2    0.256759  0.00337838  0.00262789  3.80      0.00141237  3.18     3.14488e-15  9.5315
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0968605     2.08          2.87932     9.61        2.24411        25.0703        0.822546    7.12483     164.948   2790.37
0.157789      3.52          5.62937     18.98       4.74441        48.2678        1.18389     13.1766     428.179   7278.2
0.270371      6.96          11.8202     38.21       10.0787        98.0987        2.71773     32.6675     1812.18   30123.1
0.497925      12.39         24.0843     72.14       17.4658        189.436        6.56678     96.5504     6786.47   117752
0.908341      24.21         42.1296     136.84      36.1671        399.92         17.1639     292.387     27520.9   481247


==> outputs/N2/Tetgen-Cube-0_k2/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXGrad: 1279
DimSXCurl: 6414
DimSXDiv: 7296
DimLieAlg: 3
DimLASXGrad: 3837
DimLASXCurl: 19242
DimLASXDiv: 21888
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.21387e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.83279
MaxConstraintDiff: 6.30135
OuterIterations: 29
AvgNonlinearIterations: 1
E_L2Elec: 0.0418111
E_L2Pot: 0.0260548
absE_L2Elec: 0.0298114
absE_L2Pot: 0.0170914
absE_L2Lambda: 0.27394
N_L2Elec: 0.713002
N_L2Pot: 0.65598
TwallDDRCore: 0.0968605
TprocDDRCore: 2.08
TwallModel: 2.87932
TprocModel: 9.61
TwallAssemble: 2.24411
TprocAssemble: 25.0703
TwallSolve: 0.822546
TprocSolve: 7.12483
TwallRun: 164.948
TprocRun: 2790.37
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k2/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 2293
DimSXCurl: 11850
DimSXDiv: 13638
DimLieAlg: 3
DimLASXGrad: 6879
DimLASXCurl: 35550
DimLASXDiv: 40914
InitialTime: 0
FinalTime: 1
Timestep: 0.0243902
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.21487e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.27242
MaxConstraintDiff: 6.97227
OuterIterations: 41
AvgNonlinearIterations: 1
E_L2Elec: 0.0237598
E_L2Pot: 0.0138072
absE_L2Elec: 0.0169345
absE_L2Pot: 0.0090532
absE_L2Lambda: 0.154605
N_L2Elec: 0.712737
N_L2Pot: 0.655687
TwallDDRCore: 0.157789
TprocDDRCore: 3.52
TwallModel: 5.62937
TprocModel: 18.98
TwallAssemble: 4.74441
TprocAssemble: 48.2678
TwallSolve: 1.18389
TprocSolve: 13.1766
TwallRun: 428.179
TprocRun: 7278.2
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k2/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXGrad: 4468
DimSXCurl: 23457
DimSXDiv: 27150
DimLieAlg: 3
DimLASXGrad: 13404
DimLASXCurl: 70371
DimLASXDiv: 81450
InitialTime: 0
FinalTime: 1
Timestep: 0.0120482
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.61161e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.15839
MaxConstraintDiff: 7.86078
OuterIterations: 83
AvgNonlinearIterations: 1
E_L2Elec: 0.0144479
E_L2Pot: 0.00632729
absE_L2Elec: 0.0102959
absE_L2Pot: 0.00414808
absE_L2Lambda: 0.0720046
N_L2Elec: 0.712622
N_L2Pot: 0.655585
TwallDDRCore: 0.270371
TprocDDRCore: 6.96
TwallModel: 11.8202
TprocModel: 38.21
TwallAssemble: 10.0787
TprocAssemble: 98.0987
TwallSolve: 2.71773
TprocSolve: 32.6675
TwallRun: 1812.18
TprocRun: 30123.1
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k2/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 7922
DimSXCurl: 42527
DimSXDiv: 49646
DimLieAlg: 3
DimLASXGrad: 23766
DimLASXCurl: 127581
DimLASXDiv: 148938
InitialTime: 0
FinalTime: 1
Timestep: 0.00613497
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.71263e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.69655
MaxConstraintDiff: 8.46186
OuterIterations: 163
AvgNonlinearIterations: 1
E_L2Elec: 0.00558556
E_L2Pot: 0.00265141
absE_L2Elec: 0.00398018
absE_L2Pot: 0.00173813
absE_L2Lambda: 0.0347881
N_L2Elec: 0.712584
N_L2Pot: 0.655551
TwallDDRCore: 0.497925
TprocDDRCore: 12.39
TwallModel: 24.0843
TprocModel: 72.14
TwallAssemble: 17.4658
TprocAssemble: 189.436
TwallSolve: 6.56678
TprocSolve: 96.5504
TwallRun: 6786.47
TprocRun: 117752
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k2/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXGrad: 14821
DimSXCurl: 81438
DimSXDiv: 95868
DimLieAlg: 3
DimLASXGrad: 44463
DimLASXCurl: 244314
DimLASXDiv: 287604
InitialTime: 0
FinalTime: 1
Timestep: 0.00337838
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.14488e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 7.48889
MaxConstraintDiff: 9.5315
OuterIterations: 296
AvgNonlinearIterations: 1
E_L2Elec: 0.00262789
E_L2Pot: 0.00141237
absE_L2Elec: 0.00187257
absE_L2Pot: 0.000925873
absE_L2Lambda: 0.0187198
N_L2Elec: 0.712578
N_L2Pot: 0.655545
TwallDDRCore: 0.908341
TprocDDRCore: 24.21
TwallModel: 42.1296
TprocModel: 136.84
TwallAssemble: 36.1671
TprocAssemble: 399.92
TwallSolve: 17.1639
TprocSolve: 292.387
TwallRun: 27520.9
TprocRun: 481247
Solver: Pardiso


==> outputs/N2/Tetgen-Cube-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0968605     2.08          2.87932     9.61        2.24411        25.0703        0.822546    7.12483     164.948   2790.37
0.157789      3.52          5.62937     18.98       4.74441        48.2678        1.18389     13.1766     428.179   7278.2
0.270371      6.96          11.8202     38.21       10.0787        98.0987        2.71773     32.6675     1812.18   30123.1
0.497925      12.39         24.0843     72.14       17.4658        189.436        6.56678     96.5504     6786.47   117752
0.908341      24.21         42.1296     136.84      36.1671        399.92         17.1639     292.387     27520.9   481247


==> outputs/N2/Voro-small-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k0/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k0/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k0/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.402696   --        0.411152   --       2.83297e-15  3.38076
0    0.454124  0.0833333  0.0694647  2.93      0.105072   2.28     1.84899e-15  4.27797
0    0.305313  0.0588235  0.0436969  1.17      0.035043   2.77     1.22403e-15  5.22178
0    0.221382  0.0434783  0.0291433  1.26      0.0262991  0.89     1.25558e-15  5.96425
0    0.176754  0.0344828  0.0220186  1.25      0.0179066  1.71     1.2948e-15   6.67419


==> outputs/N2/Voro-small-0_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0171108/0.17
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.164047/0.57
[main] Initial constraint norm: 2.6758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.603349
Ebkt times:              0.00508848/0.09
Eval Ebkt times:         0.0429203/1.04
PiPjPk times:            0.0213647/0.44
Eval PiPjPk times:       0.0339413/0.8
L2prod times:            0.0447235/1.03
Total time:              0.199436/4.56
[main] Time assemble (wall/proc) 0.132837/2
[main] Time solve (wall/proc) 0.0567193/0.95
[main] Stop crit:        8.73951e-05
Ebkt times:              0.0108763/0.28
Eval Ebkt times:         0.046154/1.31
PiPjPk times:            0.0379453/0.99
Eval PiPjPk times:       0.103332/2.72
L2prod times:            0.10569/2.88
Total time:              0.480771/12.84
[main] Time assemble (wall/proc) 0.158422/4.14
[main] Time solve (wall/proc) 0.0471774/0.59
[main] Stop crit:        5.97825e-12
[main] 10%...
[main] Stop crit:        0.204741
Ebkt times:              0.0105864/0.29
Eval Ebkt times:         0.0332017/0.88
PiPjPk times:            0.0186593/0.55
Eval PiPjPk times:       0.0341984/0.95
L2prod times:            0.0500391/1.24
Total time:              0.188242/5.05
[main] Time assemble (wall/proc) 0.148158/3.8
[main] Time solve (wall/proc) 0.041817/0.45
[main] Stop crit:        3.4668e-05
Ebkt times:              0.00137771/0.03
Eval Ebkt times:         0.0249397/0.65
PiPjPk times:            0.0244279/0.66
Eval PiPjPk times:       0.0370943/0.99
L2prod times:            0.0439071/1.26
Total time:              0.172535/4.75
[main] Time assemble (wall/proc) 0.134372/3.51
[main] Time solve (wall/proc) 0.0534993/1.33
[main] Stop crit:        8.53538e-13
[main] 20%...
[main] Stop crit:        0.162808
Ebkt times:              0.00284493/0.08
Eval Ebkt times:         0.0247416/0.65
PiPjPk times:            0.0219554/0.65
Eval PiPjPk times:       0.0204651/0.58
L2prod times:            0.0522934/1.31
Total time:              0.143363/3.91
[main] Time assemble (wall/proc) 0.124872/3.29
[main] Time solve (wall/proc) 0.0509449/1
[main] Stop crit:        1.28224e-05
Ebkt times:              0.00149258/0.01
Eval Ebkt times:         0.0198529/0.56
PiPjPk times:            0.0190583/0.49
Eval PiPjPk times:       0.0155133/0.46
L2prod times:            0.047854/1.21
Total time:              0.121302/3.18
[main] Time assemble (wall/proc) 0.125307/3.29
[main] Time solve (wall/proc) 0.0557797/1.45
[main] Stop crit:        5.79829e-14
[main] 30%...
[main] Stop crit:        0.162058
Ebkt times:              0.0020929/0.06
Eval Ebkt times:         0.0194407/0.51
PiPjPk times:            0.0302523/0.9
Eval PiPjPk times:       0.0145628/0.48
L2prod times:            0.053089/1.44
Total time:              0.144626/4.02
[main] Time assemble (wall/proc) 0.128222/3.33
[main] Time solve (wall/proc) 0.0495379/1
[main] Stop crit:        1.76135e-05
Ebkt times:              0.00305401/0.12
Eval Ebkt times:         0.0244072/0.65
PiPjPk times:            0.0183073/0.51
Eval PiPjPk times:       0.0208933/0.52
L2prod times:            0.0741853/1.92
Total time:              0.166095/4.38
[main] Time assemble (wall/proc) 0.124545/3.21
[main] Time solve (wall/proc) 0.0550154/1.43
[main] Stop crit:        2.35732e-13
[main] 40%...
[main] Stop crit:        0.188737
Ebkt times:              0.00144359/0.03
Eval Ebkt times:         0.0233051/0.67
PiPjPk times:            0.0190141/0.53
Eval PiPjPk times:       0.0145207/0.47
L2prod times:            0.0476302/1.14
Total time:              0.121319/3.25
[main] Time assemble (wall/proc) 0.122623/3.22
[main] Time solve (wall/proc) 0.0512286/1.19
[main] Stop crit:        3.50199e-05
Ebkt times:              0.00141468/0.02
Eval Ebkt times:         0.0193423/0.54
PiPjPk times:            0.0212267/0.56
Eval PiPjPk times:       0.0194085/0.54
L2prod times:            0.0468678/1.21
Total time:              0.125091/3.38
[main] Time assemble (wall/proc) 0.123633/3.25
[main] Time solve (wall/proc) 0.0553237/1.43
[main] Stop crit:        1.60729e-12
[main] 50%...
[main] Stop crit:        0.216296
Ebkt times:              0.00142345/0.01
Eval Ebkt times:         0.0244129/0.67
PiPjPk times:            0.0229882/0.64
Eval PiPjPk times:       0.0143417/0.43
L2prod times:            0.046691/1.13
Total time:              0.125127/3.38
[main] Time assemble (wall/proc) 0.123429/3.23
[main] Time solve (wall/proc) 0.0530018/1.12
[main] Stop crit:        4.8509e-05
Ebkt times:              0.00141783/0.06
Eval Ebkt times:         0.0192285/0.53
PiPjPk times:            0.019839/0.58
Eval PiPjPk times:       0.0144482/0.41
L2prod times:            0.0466867/1.13
Total time:              0.117489/3.14
[main] Time assemble (wall/proc) 0.12426/3.25
[main] Time solve (wall/proc) 0.0555433/1.44
[main] Stop crit:        3.08748e-12
[main] 60%...
[main] Stop crit:        0.220673
Ebkt times:              0.00140411/0.02
Eval Ebkt times:         0.0196874/0.53
PiPjPk times:            0.0243736/0.68
Eval PiPjPk times:       0.0150768/0.4
L2prod times:            0.049464/1.26
Total time:              0.126107/3.38
[main] Time assemble (wall/proc) 0.126234/3.31
[main] Time solve (wall/proc) 0.0505017/0.88
[main] Stop crit:        4.77523e-05
Ebkt times:              0.00147104/0.02
Eval Ebkt times:         0.0195978/0.62
PiPjPk times:            0.018596/0.49
Eval PiPjPk times:       0.0145731/0.44
L2prod times:            0.049327/1.28
Total time:              0.124923/3.31
[main] Time assemble (wall/proc) 0.12861/3.37
[main] Time solve (wall/proc) 0.0548579/1.43
[main] Stop crit:        2.64204e-12
[main] 70%...
[main] Stop crit:        0.19941
Ebkt times:              0.00145187/0.02
Eval Ebkt times:         0.0219395/0.69
PiPjPk times:            0.0192169/0.47
Eval PiPjPk times:       0.0150329/0.51
L2prod times:            0.0506974/1.26
Total time:              0.124076/3.36
[main] Time assemble (wall/proc) 0.125516/3.28
[main] Time solve (wall/proc) 0.0477431/0.94
[main] Stop crit:        3.73693e-05
Ebkt times:              0.00146425/0.02
Eval Ebkt times:         0.0195832/0.54
PiPjPk times:            0.0193252/0.54
Eval PiPjPk times:       0.0148564/0.46
L2prod times:            0.0478572/1.26
Total time:              0.11923/3.23
[main] Time assemble (wall/proc) 0.116775/3.08
[main] Time solve (wall/proc) 0.0553466/1.44
[main] Stop crit:        1.12436e-12
[main] 80%...
[main] Stop crit:        0.164608
Ebkt times:              0.00148004/0.01
Eval Ebkt times:         0.023617/0.65
PiPjPk times:            0.0266327/0.75
Eval PiPjPk times:       0.0179298/0.49
L2prod times:            0.0509146/1.27
Total time:              0.142226/3.76
[main] Time assemble (wall/proc) 0.125907/3.28
[main] Time solve (wall/proc) 0.0511869/1.06
[main] Stop crit:        2.55868e-05
Ebkt times:              0.00143455/0.04
Eval Ebkt times:         0.0194713/0.49
PiPjPk times:            0.0189734/0.55
Eval PiPjPk times:       0.0146628/0.49
L2prod times:            0.0477352/1.18
Total time:              0.11793/3.13
[main] Time assemble (wall/proc) 0.123637/3.26
[main] Time solve (wall/proc) 0.0546578/1.42
[main] Stop crit:        2.81433e-13
[main] 90%...
[main] Stop crit:        0.130172
Ebkt times:              0.00139011/0.07
Eval Ebkt times:         0.0187456/0.44
PiPjPk times:            0.0183574/0.52
Eval PiPjPk times:       0.0186124/0.62
L2prod times:            0.0503799/1.27
Total time:              0.123835/3.37
[main] Time assemble (wall/proc) 0.123307/3.24
[main] Time solve (wall/proc) 0.0539504/1.23
[main] Stop crit:        1.54698e-05
Ebkt times:              0.00129139/0.06
Eval Ebkt times:         0.0183151/0.54
PiPjPk times:            0.0307461/0.78
Eval PiPjPk times:       0.014236/0.41
L2prod times:            0.046497/1.24
Total time:              0.126518/3.47
[main] Time assemble (wall/proc) 0.135355/3.48
[main] Time solve (wall/proc) 0.053452/1.35
[main] Stop crit:        1.82438e-13
[main] Time run (wall/proc) 4.84455/120.28
[main] Compute errors
[main] Electric field error = 0.402696
[main] Potential error = 0.411152
[main] Lambda = 17.6622
[main] Maximum residual = 2.83297e-15
[main] Maximum constraint difference = 3.38076
[main] Time norms (wall/proc) 0.00913164/0.25
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0833333
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0427171/0.68
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.531548/2.31
[main] Initial constraint norm: 3.35245
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.392184
Ebkt times:              0.04638/1.1
Eval Ebkt times:         0.170739/3.45
PiPjPk times:            0.142838/2.89
Eval PiPjPk times:       0.318473/6.62
L2prod times:            0.281862/6.2
Total time:              1.30909/27.76
[main] Time assemble (wall/proc) 0.557453/2.18
[main] Time solve (wall/proc) 0.431517/4.68
[main] Stop crit:        2.38437e-05
Ebkt times:              0.00781227/0.13
Eval Ebkt times:         0.132398/2.9
PiPjPk times:            0.127458/2.84
Eval PiPjPk times:       0.11192/2.36
L2prod times:            0.284411/6.51
Total time:              0.816509/18.08
[main] Time assemble (wall/proc) 0.489407/1.57
[main] Time solve (wall/proc) 0.383655/4.36
[main] Stop crit:        2.26213e-13
[main] Stop crit:        0.226891
Ebkt times:              0.0169864/0.4
Eval Ebkt times:         0.151229/3.53
PiPjPk times:            0.132712/2.96
Eval PiPjPk times:       0.15776/3.64
L2prod times:            0.292839/6.7
Total time:              0.900489/20.84
[main] Time assemble (wall/proc) 0.532344/1.83
[main] Time solve (wall/proc) 0.37763/4.32
[main] Stop crit:        6.26557e-06
Ebkt times:              0.0272368/0.72
Eval Ebkt times:         0.175116/4.72
PiPjPk times:            0.251959/6.84
Eval PiPjPk times:       0.248464/6.75
L2prod times:            0.523562/14.15
Total time:              1.53334/41.35
[main] Time assemble (wall/proc) 0.541343/3.44
[main] Time solve (wall/proc) 0.382587/4.37
[main] Stop crit:        1.89496e-14
[main] 16%...
[main] Stop crit:        0.194404
Ebkt times:              0.0157951/0.4
Eval Ebkt times:         0.159526/4.05
PiPjPk times:            0.134879/2.93
Eval PiPjPk times:       0.134897/3.05
L2prod times:            0.321462/7.62
Total time:              0.907354/21.28
[main] Time assemble (wall/proc) 0.49752/1.82
[main] Time solve (wall/proc) 0.412545/4.82
[main] Stop crit:        6.62526e-06
Ebkt times:              0.00720565/0.19
Eval Ebkt times:         0.265248/7.39
PiPjPk times:            0.275933/7.63
Eval PiPjPk times:       0.170637/4.44
L2prod times:            0.564793/15.07
Total time:              1.46666/39.53
[main] Time assemble (wall/proc) 0.548743/3.29
[main] Time solve (wall/proc) 0.380888/4.29
[main] Stop crit:        6.6593e-15
[main] Stop crit:        0.135047
Ebkt times:              0.00744638/0.16
Eval Ebkt times:         0.167952/3.97
PiPjPk times:            0.17076/4.24
Eval PiPjPk times:       0.135747/2.98
L2prod times:            0.29636/6.74
Total time:              0.950917/22
[main] Time assemble (wall/proc) 0.512275/1.96
[main] Time solve (wall/proc) 0.37551/4.33
[main] Stop crit:        8.43861e-06
Ebkt times:              0.00730334/0.15
Eval Ebkt times:         0.249723/6.74
PiPjPk times:            0.244809/6.53
Eval PiPjPk times:       0.158535/4.01
L2prod times:            0.506901/13.29
Total time:              1.39341/36.74
[main] Time assemble (wall/proc) 0.562819/3.2
[main] Time solve (wall/proc) 0.380182/4.32
[main] Stop crit:        4.86235e-14
[main] 33%...
[main] Stop crit:        0.121202
Ebkt times:              0.00777889/0.18
Eval Ebkt times:         0.130276/2.85
PiPjPk times:            0.125985/3.19
Eval PiPjPk times:       0.106266/2.25
L2prod times:            0.289667/6.97
Total time:              0.77842/17.89
[main] Time assemble (wall/proc) 0.498091/1.57
[main] Time solve (wall/proc) 0.404451/4.75
[main] Stop crit:        1.07857e-05
Ebkt times:              0.0074825/0.16
Eval Ebkt times:         0.216594/5.93
PiPjPk times:            0.217411/5.79
Eval PiPjPk times:       0.230146/6.37
L2prod times:            0.442554/11.94
Total time:              1.36598/37.07
[main] Time assemble (wall/proc) 0.551884/3.32
[main] Time solve (wall/proc) 0.376092/4.19
[main] Stop crit:        1.13376e-13
[main] Stop crit:        0.122722
Ebkt times:              0.0112942/0.28
Eval Ebkt times:         0.151826/3.61
PiPjPk times:            0.18354/4.48
Eval PiPjPk times:       0.136149/3.44
L2prod times:            0.332951/7.96
Total time:              0.964638/23.39
[main] Time assemble (wall/proc) 0.48797/1.94
[main] Time solve (wall/proc) 0.411942/4.82
[main] Stop crit:        1.1864e-05
Ebkt times:              0.00733698/0.14
Eval Ebkt times:         0.19679/5.38
PiPjPk times:            0.196893/5.26
Eval PiPjPk times:       0.22631/6.21
L2prod times:            0.486517/13.32
Total time:              1.33668/36.27
[main] Time assemble (wall/proc) 0.536102/3.39
[main] Time solve (wall/proc) 0.411948/4.77
[main] Stop crit:        1.46151e-13
[main] 50%...
[main] Stop crit:        0.118739
Ebkt times:              0.00712575/0.17
Eval Ebkt times:         0.158641/3.58
PiPjPk times:            0.183488/4.58
Eval PiPjPk times:       0.115027/2.47
L2prod times:            0.339733/8.07
Total time:              0.937801/21.85
[main] Time assemble (wall/proc) 0.519091/1.92
[main] Time solve (wall/proc) 0.412514/4.84
[main] Stop crit:        1.11063e-05
Ebkt times:              0.0112187/0.26
Eval Ebkt times:         0.207117/5.59
PiPjPk times:            0.224285/6.13
Eval PiPjPk times:       0.210412/5.64
L2prod times:            0.459737/12.58
Total time:              1.31151/35.58
[main] Time assemble (wall/proc) 0.530504/3.2
[main] Time solve (wall/proc) 0.413765/4.84
[main] Stop crit:        1.17362e-13
[main] Stop crit:        0.109847
Ebkt times:              0.0119716/0.29
Eval Ebkt times:         0.134258/3.12
PiPjPk times:            0.147583/3.49
Eval PiPjPk times:       0.105756/2.28
L2prod times:            0.360623/8.76
Total time:              0.875831/20.41
[main] Time assemble (wall/proc) 0.48982/1.85
[main] Time solve (wall/proc) 0.376945/4.23
[main] Stop crit:        9.43367e-06
Ebkt times:              0.0117839/0.36
Eval Ebkt times:         0.231829/6.28
PiPjPk times:            0.232283/6.27
Eval PiPjPk times:       0.156689/4.13
L2prod times:            0.481418/13.03
Total time:              1.32809/35.89
[main] Time assemble (wall/proc) 0.53011/3.28
[main] Time solve (wall/proc) 0.406949/4.77
[main] Stop crit:        6.48974e-14
[main] 66%...
[main] Stop crit:        0.0989266
Ebkt times:              0.00728282/0.23
Eval Ebkt times:         0.130031/3.07
PiPjPk times:            0.123415/2.67
Eval PiPjPk times:       0.132094/3.11
L2prod times:            0.327303/7.97
Total time:              0.8577/20.55
[main] Time assemble (wall/proc) 0.504393/1.85
[main] Time solve (wall/proc) 0.373819/4.22
[main] Stop crit:        7.69689e-06
Ebkt times:              0.0179862/0.43
Eval Ebkt times:         0.232491/6.2
PiPjPk times:            0.272515/7.41
Eval PiPjPk times:       0.169128/4.35
L2prod times:            0.440968/12.05
Total time:              1.34304/36.23
[main] Time assemble (wall/proc) 0.538578/3.1
[main] Time solve (wall/proc) 0.376771/4.23
[main] Stop crit:        2.78885e-14
[main] Stop crit:        0.0881674
Ebkt times:              0.00729607/0.17
Eval Ebkt times:         0.189804/4.41
PiPjPk times:            0.140086/3.35
Eval PiPjPk times:       0.110405/2.38
L2prod times:            0.345489/8.21
Total time:              0.961336/22.55
[main] Time assemble (wall/proc) 0.496232/1.86
[main] Time solve (wall/proc) 0.373817/4.25
[main] Stop crit:        5.97985e-06
Ebkt times:              0.0172549/0.46
Eval Ebkt times:         0.226946/6.12
PiPjPk times:            0.185055/4.98
Eval PiPjPk times:       0.195367/5.28
L2prod times:            0.552183/15.29
Total time:              1.33028/36.25
[main] Time assemble (wall/proc) 0.529294/3.24
[main] Time solve (wall/proc) 0.411123/4.84
[main] Stop crit:        1.17162e-14
[main] 83%...
[main] Stop crit:        0.0791893
Ebkt times:              0.00712183/0.19
Eval Ebkt times:         0.147326/3.41
PiPjPk times:            0.131518/2.99
Eval PiPjPk times:       0.0986377/2.11
L2prod times:            0.302511/7.01
Total time:              0.817612/18.84
[main] Time assemble (wall/proc) 0.534215/1.81
[main] Time solve (wall/proc) 0.414325/4.88
[main] Stop crit:        4.26753e-06
Ebkt times:              0.00742931/0.2
Eval Ebkt times:         0.22091/6.09
PiPjPk times:            0.243694/6.57
Eval PiPjPk times:       0.199814/5.38
L2prod times:            0.497574/13.42
Total time:              1.32801/35.86
[main] Time assemble (wall/proc) 0.525706/3.29
[main] Time solve (wall/proc) 0.413164/4.85
[main] Stop crit:        5.25058e-15
[main] Stop crit:        0.0727265
Ebkt times:              0.00753934/0.32
Eval Ebkt times:         0.136661/2.8
PiPjPk times:            0.188877/4.63
Eval PiPjPk times:       0.100301/2.07
L2prod times:            0.321875/7.87
Total time:              0.904502/21.33
[main] Time assemble (wall/proc) 0.520022/1.9
[main] Time solve (wall/proc) 0.377491/4.34
[main] Stop crit:        2.77626e-06
Ebkt times:              0.00742867/0.11
Eval Ebkt times:         0.247732/6.69
PiPjPk times:            0.201249/5.36
Eval PiPjPk times:       0.220688/6.15
L2prod times:            0.50574/13.79
Total time:              1.39629/37.83
[main] Time assemble (wall/proc) 0.536842/3.33
[main] Time solve (wall/proc) 0.420438/4.84
[main] Stop crit:        2.2668e-15
[main] Time run (wall/proc) 27.8077/321.61
[main] Compute errors
[main] Electric field error = 0.0694647
[main] Potential error = 0.105072
[main] Lambda = 4.42764
[main] Maximum residual = 1.84899e-15
[main] Maximum constraint difference = 4.27797
[main] Time norms (wall/proc) 0.0307184/0.85
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0588235
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0779613/1.42
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 1.5395/4.97
[main] Initial constraint norm: 4.19987
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.286726
Ebkt times:              0.0276094/0.74
Eval Ebkt times:         0.585595/13.26
PiPjPk times:            0.518621/11.25
Eval PiPjPk times:       0.584103/13.54
L2prod times:            0.995762/23.77
Total time:              3.50655/78.89
[main] Time assemble (wall/proc) 1.93115/6.39
[main] Time solve (wall/proc) 1.63962/23.23
[main] Stop crit:        5.42067e-06
Ebkt times:              0.027433/0.61
Eval Ebkt times:         0.553328/13.46
PiPjPk times:            0.475546/11.23
Eval PiPjPk times:       0.506173/12.07
L2prod times:            0.964009/23.07
Total time:              3.17034/74.99
[main] Time assemble (wall/proc) 1.88889/6.26
[main] Time solve (wall/proc) 1.63007/22.92
[main] Stop crit:        4.19318e-15
[main] Stop crit:        0.179882
Ebkt times:              0.0283098/0.76
Eval Ebkt times:         0.570464/13.36
PiPjPk times:            0.500886/11.97
Eval PiPjPk times:       0.508754/12.15
L2prod times:            1.02099/24.09
Total time:              3.23032/75.8
[main] Time assemble (wall/proc) 1.92168/6.4
[main] Time solve (wall/proc) 1.61659/22.86
[main] Stop crit:        1.56408e-06
Ebkt times:              0.0270571/0.52
Eval Ebkt times:         0.547007/13.65
PiPjPk times:            0.483265/11.91
Eval PiPjPk times:       0.48601/10.59
L2prod times:            0.955368/22.87
Total time:              3.08132/73.19
[main] Time assemble (wall/proc) 1.92261/6.25
[main] Time solve (wall/proc) 1.62511/22.91
[main] Stop crit:        7.49374e-16
[main] 11%...
[main] Stop crit:        0.142407
Ebkt times:              0.0277851/0.8
Eval Ebkt times:         0.557318/12.94
PiPjPk times:            0.50008/11.72
Eval PiPjPk times:       0.484547/11.83
L2prod times:            1.01142/24.52
Total time:              3.16683/74.19
[main] Time assemble (wall/proc) 1.91227/6.28
[main] Time solve (wall/proc) 1.65188/22.94
[main] Stop crit:        1.79974e-06
Ebkt times:              0.0275692/0.54
Eval Ebkt times:         0.55484/12.87
PiPjPk times:            0.484411/11.48
Eval PiPjPk times:       0.483573/11.56
L2prod times:            0.984758/24.18
Total time:              3.11723/74.5
[main] Time assemble (wall/proc) 1.89427/6.26
[main] Time solve (wall/proc) 1.61439/22.57
[main] Stop crit:        6.58813e-16
[main] Stop crit:        0.0909085
Ebkt times:              0.0276372/0.71
Eval Ebkt times:         0.584444/14.29
PiPjPk times:            0.486538/11.25
Eval PiPjPk times:       0.494675/11.92
L2prod times:            0.994521/23.95
Total time:              3.18822/75.86
[main] Time assemble (wall/proc) 1.89553/6.28
[main] Time solve (wall/proc) 1.60877/22.67
[main] Stop crit:        1.52801e-06
Ebkt times:              0.0280151/0.53
Eval Ebkt times:         0.560589/12.94
PiPjPk times:            0.492861/11.84
Eval PiPjPk times:       0.484092/10.98
L2prod times:            1.01609/24.45
Total time:              3.16817/74.92
[main] Time assemble (wall/proc) 1.89753/6.34
[main] Time solve (wall/proc) 1.60685/22.74
[main] Stop crit:        9.03357e-16
[main] 23%...
[main] Stop crit:        0.0747385
Ebkt times:              0.0283096/0.47
Eval Ebkt times:         0.576814/13.27
PiPjPk times:            0.493219/12.06
Eval PiPjPk times:       0.498777/11.59
L2prod times:            1.00986/24.51
Total time:              3.194/75.79
[main] Time assemble (wall/proc) 1.91282/6.35
[main] Time solve (wall/proc) 1.59049/22.34
[main] Stop crit:        1.43708e-06
Ebkt times:              0.0277579/0.71
Eval Ebkt times:         0.556007/13.31
PiPjPk times:            0.504697/11.62
Eval PiPjPk times:       0.492271/11.79
L2prod times:            1.00122/24.03
Total time:              3.16482/74.72
[main] Time assemble (wall/proc) 1.92954/6.31
[main] Time solve (wall/proc) 1.59935/22.54
[main] Stop crit:        1.08252e-15
[main] Stop crit:        0.0728283
Ebkt times:              0.0286368/0.77
Eval Ebkt times:         0.568079/12.96
PiPjPk times:            0.491242/11.8
Eval PiPjPk times:       0.486341/11.24
L2prod times:            1.00983/25.14
Total time:              3.17264/75.5
[main] Time assemble (wall/proc) 1.98009/6.4
[main] Time solve (wall/proc) 1.63006/23.02
[main] Stop crit:        1.46371e-06
Ebkt times:              0.0269104/0.48
Eval Ebkt times:         0.548704/12.61
PiPjPk times:            0.476049/11.46
Eval PiPjPk times:       0.493992/11.4
L2prod times:            0.99421/23.54
Total time:              3.11065/72.6
[main] Time assemble (wall/proc) 1.91143/6.2
[main] Time solve (wall/proc) 1.60073/22.58
[main] Stop crit:        1.07354e-15
[main] 35%...
[main] Stop crit:        0.0716378
Ebkt times:              0.0288178/0.7
Eval Ebkt times:         0.571499/13.27
PiPjPk times:            0.510264/11.25
Eval PiPjPk times:       0.491188/11.87
L2prod times:            1.03391/24.69
Total time:              3.23135/75.46
[main] Time assemble (wall/proc) 1.90443/6.39
[main] Time solve (wall/proc) 1.60421/22.68
[main] Stop crit:        1.47143e-06
Ebkt times:              0.0277957/0.74
Eval Ebkt times:         0.548846/12.23
PiPjPk times:            0.471773/11.3
Eval PiPjPk times:       0.470397/10.89
L2prod times:            0.974938/24.15
Total time:              3.07125/72.17
[main] Time assemble (wall/proc) 1.90958/6.2
[main] Time solve (wall/proc) 1.59934/22.6
[main] Stop crit:        1.03118e-15
[main] Stop crit:        0.0704097
Ebkt times:              0.0286204/0.71
Eval Ebkt times:         0.566278/13.37
PiPjPk times:            0.497369/11.95
Eval PiPjPk times:       0.490325/11.94
L2prod times:            1.01958/24.95
Total time:              3.19246/77.25
[main] Time assemble (wall/proc) 1.9536/6.42
[main] Time solve (wall/proc) 1.57883/21.99
[main] Stop crit:        1.44669e-06
Ebkt times:              0.0274602/0.51
Eval Ebkt times:         0.545/13.66
PiPjPk times:            0.476102/11.55
Eval PiPjPk times:       0.475826/11.11
L2prod times:            0.985001/23.88
Total time:              3.09646/74.49
[main] Time assemble (wall/proc) 1.89558/6.23
[main] Time solve (wall/proc) 1.60965/22.66
[main] Stop crit:        1.04249e-15
[main] 47%...
[main] Stop crit:        0.0692185
Ebkt times:              0.0286169/0.82
Eval Ebkt times:         0.562867/12.8
PiPjPk times:            0.517154/12.85
Eval PiPjPk times:       0.479246/11.42
L2prod times:            1.02764/25.7
Total time:              3.20266/77.14
[main] Time assemble (wall/proc) 1.90139/6.32
[main] Time solve (wall/proc) 1.60455/22.72
[main] Stop crit:        1.39672e-06
Ebkt times:              0.0276956/0.81
Eval Ebkt times:         0.549343/13.53
PiPjPk times:            0.481036/11.28
Eval PiPjPk times:       0.474383/11.27
L2prod times:            0.979449/23.15
Total time:              3.09006/74.11
[main] Time assemble (wall/proc) 1.89513/6.22
[main] Time solve (wall/proc) 1.61331/22.84
[main] Stop crit:        9.83866e-16
[main] Stop crit:        0.0678188
Ebkt times:              0.0282809/0.73
Eval Ebkt times:         0.558164/13.37
PiPjPk times:            0.489741/11.48
Eval PiPjPk times:       0.480825/11.45
L2prod times:            0.994787/24.59
Total time:              3.13603/75.09
[main] Time assemble (wall/proc) 1.90459/6.3
[main] Time solve (wall/proc) 1.61486/22.8
[main] Stop crit:        1.34019e-06
Ebkt times:              0.0281789/0.87
Eval Ebkt times:         0.559881/13.44
PiPjPk times:            0.49427/11.96
Eval PiPjPk times:       0.484088/12.39
L2prod times:            1.00758/24.44
Total time:              3.17164/76.7
[main] Time assemble (wall/proc) 1.88744/6.36
[main] Time solve (wall/proc) 1.59954/22.63
[main] Stop crit:        8.78937e-16
[main] 58%...
[main] Stop crit:        0.0660894
Ebkt times:              0.0271812/0.55
Eval Ebkt times:         0.547768/13.43
PiPjPk times:            0.482024/11.16
Eval PiPjPk times:       0.476483/11.13
L2prod times:            0.978332/23.95
Total time:              3.08816/74.09
[main] Time assemble (wall/proc) 1.88806/6.23
[main] Time solve (wall/proc) 1.59492/22.27
[main] Stop crit:        1.29424e-06
Ebkt times:              0.0283505/0.97
Eval Ebkt times:         0.571127/13.65
PiPjPk times:            0.506597/12.04
Eval PiPjPk times:       0.497125/11.24
L2prod times:            1.06598/25.28
Total time:              3.2695/76.88
[main] Time assemble (wall/proc) 1.93369/6.43
[main] Time solve (wall/proc) 1.60759/22.67
[main] Stop crit:        7.83242e-16
[main] Stop crit:        0.0640273
Ebkt times:              0.0285576/0.73
Eval Ebkt times:         0.567618/13.85
PiPjPk times:            0.497206/11.3
Eval PiPjPk times:       0.493427/11.96
L2prod times:            1.02131/24.31
Total time:              3.20147/75.83
[main] Time assemble (wall/proc) 1.91105/6.38
[main] Time solve (wall/proc) 1.60063/22.71
[main] Stop crit:        1.25713e-06
Ebkt times:              0.0290252/0.74
Eval Ebkt times:         0.571842/13.87
PiPjPk times:            0.490221/11.46
Eval PiPjPk times:       0.485082/11.68
L2prod times:            1.02435/24.8
Total time:              3.19228/76.74
[main] Time assemble (wall/proc) 2.0331/6.48
[main] Time solve (wall/proc) 1.66296/23
[main] Stop crit:        7.0651e-16
[main] 70%...
[main] Stop crit:        0.0617265
Ebkt times:              0.0292737/0.68
Eval Ebkt times:         0.57722/13.91
PiPjPk times:            0.502167/11.47
Eval PiPjPk times:       0.501101/12.41
L2prod times:            1.07295/24.86
Total time:              3.29609/77.03
[main] Time assemble (wall/proc) 2.09515/6.61
[main] Time solve (wall/proc) 1.67297/23.07
[main] Stop crit:        1.21608e-06
Ebkt times:              0.0452909/1.07
Eval Ebkt times:         0.588129/13.39
PiPjPk times:            0.496965/11.17
Eval PiPjPk times:       0.560743/12.71
L2prod times:            1.01342/22.59
Total time:              3.29854/73
[main] Time assemble (wall/proc) 2.06429/6.5
[main] Time solve (wall/proc) 1.75706/23.32
[main] Stop crit:        6.79529e-16
[main] Stop crit:        0.0593484
Ebkt times:              0.0407765/0.97
Eval Ebkt times:         0.580011/12.7
PiPjPk times:            0.526927/12.01
Eval PiPjPk times:       0.529523/11.64
L2prod times:            1.0964/25.1
Total time:              3.42144/76.75
[main] Time assemble (wall/proc) 2.05824/6.64
[main] Time solve (wall/proc) 1.67117/22.83
[main] Stop crit:        1.16316e-06
Ebkt times:              0.0284065/0.81
Eval Ebkt times:         0.577441/13.44
PiPjPk times:            0.52343/12.4
Eval PiPjPk times:       0.514764/11.12
L2prod times:            1.05146/23.9
Total time:              3.31308/74.67
[main] Time assemble (wall/proc) 2.0306/6.53
[main] Time solve (wall/proc) 1.65373/22.84
[main] Stop crit:        6.53963e-16
[main] 82%...
[main] Stop crit:        0.0570534
Ebkt times:              0.0282139/0.5
Eval Ebkt times:         0.56045/13.85
PiPjPk times:            0.472367/11.99
Eval PiPjPk times:       0.471428/11.12
L2prod times:            1.00061/24.8
Total time:              3.11227/76.01
[main] Time assemble (wall/proc) 1.87384/6.24
[main] Time solve (wall/proc) 1.63003/22.57
[main] Stop crit:        1.10032e-06
Ebkt times:              0.0285388/0.69
Eval Ebkt times:         0.565214/14.27
PiPjPk times:            0.490877/11.2
Eval PiPjPk times:       0.484534/11.26
L2prod times:            1.01334/24.88
Total time:              3.16937/76.05
[main] Time assemble (wall/proc) 1.89159/6.33
[main] Time solve (wall/proc) 1.60254/22.56
[main] Stop crit:        6.38631e-16
[main] Stop crit:        0.0549497
Ebkt times:              0.027638/0.52
Eval Ebkt times:         0.552792/13.82
PiPjPk times:            0.501535/12.15
Eval PiPjPk times:       0.493527/11.18
L2prod times:            0.991312/23.78
Total time:              3.14336/74.44
[main] Time assemble (wall/proc) 1.91219/6.26
[main] Time solve (wall/proc) 1.61564/22.7
[main] Stop crit:        1.03582e-06
Ebkt times:              0.0275156/0.51
Eval Ebkt times:         0.555891/12.87
PiPjPk times:            0.487136/11.94
Eval PiPjPk times:       0.477121/11.39
L2prod times:            0.985511/24.48
Total time:              3.1132/73.88
[main] Time assemble (wall/proc) 1.88492/6.26
[main] Time solve (wall/proc) 1.61788/22.92
[main] Stop crit:        6.2539e-16
[main] 94%...
[main] Stop crit:        0.0530904
Ebkt times:              0.0281875/0.7
Eval Ebkt times:         0.558881/13.41
PiPjPk times:            0.489382/11.42
Eval PiPjPk times:       0.484654/11.69
L2prod times:            1.01061/25
Total time:              3.15612/75.27
[main] Time assemble (wall/proc) 1.89787/6.32
[main] Time solve (wall/proc) 1.6072/22.66
[main] Stop crit:        9.78927e-07
[main] Time run (wall/proc) 135.368/1311.57
[main] Compute errors
[main] Electric field error = 0.0436969
[main] Potential error = 0.035043
[main] Lambda = 0.943911
[main] Maximum residual = 1.22403e-15
[main] Maximum constraint difference = 5.22178
[main] Time norms (wall/proc) 0.107377/2.99
[main] Mesh diameter 0.305313
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0434783
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.109257/2.4
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.67655/11.95
[main] Initial constraint norm: 4.75506
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.186636
Ebkt times:              0.0666808/1.61
Eval Ebkt times:         1.63232/39.61
PiPjPk times:            1.14673/28.52
Eval PiPjPk times:       1.57131/38.54
L2prod times:            2.20373/54.71
Total time:              8.83186/216.19
[main] Time assemble (wall/proc) 4.59622/16.41
[main] Time solve (wall/proc) 5.60937/95.33
[main] Stop crit:        9.67669e-07
[main] Stop crit:        0.124639
Ebkt times:              0.0663123/1.71
Eval Ebkt times:         1.62276/38.45
PiPjPk times:            1.14937/28.44
Eval PiPjPk times:       1.55387/36.49
L2prod times:            2.18633/54.32
Total time:              8.72777/211.48
[main] Time assemble (wall/proc) 4.60063/16.28
[main] Time solve (wall/proc) 5.64104/95.05
[main] Stop crit:        3.19204e-07
[main] Stop crit:        0.0922316
Ebkt times:              0.0681637/1.45
Eval Ebkt times:         1.60955/40.01
PiPjPk times:            1.12334/28.44
Eval PiPjPk times:       1.45436/34.74
L2prod times:            2.22806/56.04
Total time:              8.46523/208.22
[main] Time assemble (wall/proc) 4.59157/16.21
[main] Time solve (wall/proc) 5.53656/93.84
[main] Stop crit:        3.5952e-07
[main] 13%...
[main] Stop crit:        0.0650612
Ebkt times:              0.0678546/1.49
Eval Ebkt times:         1.61501/39.47
PiPjPk times:            1.12633/27.19
Eval PiPjPk times:       1.45398/35.38
L2prod times:            2.25355/56.35
Total time:              8.4831/207.69
[main] Time assemble (wall/proc) 4.68003/16.34
[main] Time solve (wall/proc) 5.61764/95.21
[main] Stop crit:        3.29704e-07
[main] Stop crit:        0.054887
Ebkt times:              0.0675964/1.83
Eval Ebkt times:         1.60714/39.4
PiPjPk times:            1.12874/28.67
Eval PiPjPk times:       1.45861/35.67
L2prod times:            2.22622/56.03
Total time:              8.44205/209.2
[main] Time assemble (wall/proc) 4.60943/16.24
[main] Time solve (wall/proc) 5.60268/95.01
[main] Stop crit:        3.06689e-07
[main] Stop crit:        0.0536242
Ebkt times:              0.0683905/1.93
Eval Ebkt times:         1.62445/39.45
PiPjPk times:            1.1471/28.32
Eval PiPjPk times:       1.45353/35.87
L2prod times:            2.22799/55.95
Total time:              8.50582/208.25
[main] Time assemble (wall/proc) 4.59926/16.26
[main] Time solve (wall/proc) 5.61133/95.2
[main] Stop crit:        3.15529e-07
[main] 26%...
[main] Stop crit:        0.0534942
Ebkt times:              0.0674839/1.73
Eval Ebkt times:         1.60742/39.71
PiPjPk times:            1.1317/28.18
Eval PiPjPk times:       1.45844/35.41
L2prod times:            2.24049/56.51
Total time:              8.47838/209.61
[main] Time assemble (wall/proc) 4.65522/16.33
[main] Time solve (wall/proc) 5.62519/95.18
[main] Stop crit:        3.32696e-07
[main] Stop crit:        0.0531991
Ebkt times:              0.0684793/1.58
Eval Ebkt times:         1.63327/40.07
PiPjPk times:            1.15097/27.94
Eval PiPjPk times:       1.47503/36.08
L2prod times:            2.28398/57.26
Total time:              8.58477/210.79
[main] Time assemble (wall/proc) 4.60116/16.48
[main] Time solve (wall/proc) 5.64903/96.09
[main] Stop crit:        3.45101e-07
[main] Stop crit:        0.0529365
Ebkt times:              0.0681847/1.61
Eval Ebkt times:         1.61346/39.97
PiPjPk times:            1.12382/27.58
Eval PiPjPk times:       1.45634/36.97
L2prod times:            2.23701/55.97
Total time:              8.48238/210.31
[main] Time assemble (wall/proc) 4.58645/16.28
[main] Time solve (wall/proc) 5.59367/94.93
[main] Stop crit:        3.53207e-07
[main] 39%...
[main] Stop crit:        0.0526217
Ebkt times:              0.0695348/1.52
Eval Ebkt times:         1.61623/39.41
PiPjPk times:            1.14132/28.9
Eval PiPjPk times:       1.48932/36.43
L2prod times:            2.2561/56.75
Total time:              8.52721/211.28
[main] Time assemble (wall/proc) 4.66817/16.37
[main] Time solve (wall/proc) 5.67588/95.62
[main] Stop crit:        3.57373e-07
[main] Stop crit:        0.0521255
Ebkt times:              0.0688994/1.99
Eval Ebkt times:         1.62801/39.77
PiPjPk times:            1.13845/27.9
Eval PiPjPk times:       1.46901/36.64
L2prod times:            2.27119/57.22
Total time:              8.5752/212.43
[main] Time assemble (wall/proc) 4.58923/16.36
[main] Time solve (wall/proc) 5.52416/93.75
[main] Stop crit:        3.56762e-07
[main] Stop crit:        0.0514188
Ebkt times:              0.0682917/1.84
Eval Ebkt times:         1.63766/39.52
PiPjPk times:            1.15283/28.25
Eval PiPjPk times:       1.48841/36.08
L2prod times:            2.27327/56.86
Total time:              8.58561/209.92
[main] Time assemble (wall/proc) 4.6609/16.48
[main] Time solve (wall/proc) 5.71379/95.59
[main] Stop crit:        3.51788e-07
[main] 52%...
[main] Stop crit:        0.0505234
Ebkt times:              0.0687125/1.84
Eval Ebkt times:         1.64264/40.05
PiPjPk times:            1.14631/28.45
Eval PiPjPk times:       1.47806/36.5
L2prod times:            2.27987/57.85
Total time:              8.57896/212.4
[main] Time assemble (wall/proc) 4.58117/16.38
[main] Time solve (wall/proc) 5.56306/94.67
[main] Stop crit:        3.44206e-07
[main] Stop crit:        0.0494708
Ebkt times:              0.073709/1.9
Eval Ebkt times:         1.61524/39.92
PiPjPk times:            1.13373/27.89
Eval PiPjPk times:       1.47786/35.54
L2prod times:            2.25376/56.11
Total time:              8.60253/209.86
[main] Time assemble (wall/proc) 4.62331/16.29
[main] Time solve (wall/proc) 5.58673/94.62
[main] Stop crit:        3.35807e-07
[main] Stop crit:        0.0482919
Ebkt times:              0.0679466/1.52
Eval Ebkt times:         1.61034/40
PiPjPk times:            1.12537/28.02
Eval PiPjPk times:       1.46013/36.18
L2prod times:            2.23498/55.53
Total time:              8.47524/208.08
[main] Time assemble (wall/proc) 4.62217/16.29
[main] Time solve (wall/proc) 5.61933/95.14
[main] Stop crit:        3.27369e-07
[main] 65%...
[main] Stop crit:        0.0470187
Ebkt times:              0.0689091/1.7
Eval Ebkt times:         1.62247/39.71
PiPjPk times:            1.13642/28.49
Eval PiPjPk times:       1.46255/35.79
L2prod times:            2.25795/55.85
Total time:              8.51603/208.8
[main] Time assemble (wall/proc) 4.55978/16.32
[main] Time solve (wall/proc) 5.57627/94.65
[main] Stop crit:        3.18622e-07
[main] Stop crit:        0.0456881
Ebkt times:              0.0679557/1.68
Eval Ebkt times:         1.61049/39.47
PiPjPk times:            1.119/28.56
Eval PiPjPk times:       1.45087/35.37
L2prod times:            2.25221/56.49
Total time:              8.45328/207.53
[main] Time assemble (wall/proc) 4.57645/16.22
[main] Time solve (wall/proc) 5.62923/94.99
[main] Stop crit:        3.08943e-07
[main] Stop crit:        0.0443398
Ebkt times:              0.0674169/2.03
Eval Ebkt times:         1.59865/38.72
PiPjPk times:            1.12574/28.37
Eval PiPjPk times:       1.45896/35.23
L2prod times:            2.22484/54.66
Total time:              8.42811/206.07
[main] Time assemble (wall/proc) 4.65711/16.27
[main] Time solve (wall/proc) 5.62048/94.89
[main] Stop crit:        2.97978e-07
[main] 78%...
[main] Stop crit:        0.0430119
Ebkt times:              0.0678245/1.43
Eval Ebkt times:         1.61508/39.83
PiPjPk times:            1.13278/28.05
Eval PiPjPk times:       1.45838/36.4
L2prod times:            2.25245/56.13
Total time:              8.48622/210.18
[main] Time assemble (wall/proc) 4.58804/16.3
[main] Time solve (wall/proc) 5.60818/95.28
[main] Stop crit:        2.85845e-07
[main] Stop crit:        0.0417365
Ebkt times:              0.0685735/1.64
Eval Ebkt times:         1.63628/40.35
PiPjPk times:            1.14678/28.15
Eval PiPjPk times:       1.47769/36.34
L2prod times:            2.28205/56.08
Total time:              8.58258/210.63
[main] Time assemble (wall/proc) 4.61802/16.44
[main] Time solve (wall/proc) 5.63186/95.39
[main] Stop crit:        2.73065e-07
[main] Stop crit:        0.040539
Ebkt times:              0.0679827/1.26
Eval Ebkt times:         1.62086/41.01
PiPjPk times:            1.14321/27.71
Eval PiPjPk times:       1.47593/36.51
L2prod times:            2.25343/55.9
Total time:              8.52206/209.47
[main] Time assemble (wall/proc) 4.57296/16.25
[main] Time solve (wall/proc) 5.64373/95.34
[main] Stop crit:        2.60398e-07
[main] 91%...
[main] Stop crit:        0.0394379
Ebkt times:              0.0671528/1.81
Eval Ebkt times:         1.59723/41.06
PiPjPk times:            1.11864/28.64
Eval PiPjPk times:       1.44662/35.29
L2prod times:            2.21216/55.11
Total time:              8.38292/207.94
[main] Time assemble (wall/proc) 4.55959/16.15
[main] Time solve (wall/proc) 5.62456/95.06
[main] Stop crit:        2.48691e-07
[main] Stop crit:        0.0384455
Ebkt times:              0.0691927/1.73
Eval Ebkt times:         1.65049/41.37
PiPjPk times:            1.15667/29.31
Eval PiPjPk times:       1.49901/37.03
L2prod times:            2.29257/57.19
Total time:              8.65153/212.96
[main] Time assemble (wall/proc) 4.58123/16.48
[main] Time solve (wall/proc) 5.59043/94.82
[main] Stop crit:        2.38724e-07
[main] Time run (wall/proc) 276.704/3374.52
[main] Compute errors
[main] Electric field error = 0.0291433
[main] Potential error = 0.0262991
[main] Lambda = 0.808595
[main] Maximum residual = 1.25558e-15
[main] Maximum constraint difference = 5.96425
[main] Time norms (wall/proc) 0.206092/4.92
[main] Mesh diameter 0.221382
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0344828
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.195928/4.31
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 7.82224/24.37
[main] Initial constraint norm: 5.34287
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.14961
Ebkt times:              0.13538/3.64
Eval Ebkt times:         4.54699/112.34
PiPjPk times:            2.33586/58.27
Eval PiPjPk times:       4.27155/105.58
L2prod times:            4.37058/109.57
Total time:              22.0852/546.89
[main] Time assemble (wall/proc) 9.61895/37.99
[main] Time solve (wall/proc) 17.0155/332.41
[main] Stop crit:        4.03775e-07
[main] Stop crit:        0.100744
Ebkt times:              0.138256/3.41
Eval Ebkt times:         4.46169/114.45
PiPjPk times:            2.31595/59.96
Eval PiPjPk times:       4.14411/105.21
L2prod times:            4.37839/110.84
Total time:              21.579/546.02
[main] Time assemble (wall/proc) 9.29026/37.81
[main] Time solve (wall/proc) 17.0001/333.23
[main] Stop crit:        1.29565e-07
[main] Stop crit:        0.0731604
Ebkt times:              0.1373/3.2
Eval Ebkt times:         4.46988/110.96
PiPjPk times:            2.3226/58.83
Eval PiPjPk times:       4.17571/104.12
L2prod times:            4.38785/111.49
Total time:              21.6983/540.3
[main] Time assemble (wall/proc) 9.20637/37.63
[main] Time solve (wall/proc) 17.0344/334.58
[main] Stop crit:        1.4567e-07
[main] 10%...
[main] Stop crit:        0.0519973
Ebkt times:              0.136936/3.32
Eval Ebkt times:         4.5372/112.19
PiPjPk times:            2.42563/59.19
Eval PiPjPk times:       4.36544/105.52
L2prod times:            4.39206/110.39
Total time:              22.2162/543.11
[main] Time assemble (wall/proc) 9.1869/37.69
[main] Time solve (wall/proc) 17.0509/335.35
[main] Stop crit:        1.24243e-07
[main] Stop crit:        0.0443401
Ebkt times:              0.138592/3.32
Eval Ebkt times:         4.51204/114.42
PiPjPk times:            2.34176/58.56
Eval PiPjPk times:       4.15045/104.7
L2prod times:            4.40563/111.09
Total time:              21.7261/544.17
[main] Time assemble (wall/proc) 9.19506/37.73
[main] Time solve (wall/proc) 16.9833/333.54
[main] Stop crit:        1.03989e-07
[main] Stop crit:        0.043007
Ebkt times:              0.138407/3.72
Eval Ebkt times:         4.51825/114.23
PiPjPk times:            2.31583/59.03
Eval PiPjPk times:       4.20059/103.56
L2prod times:            4.40266/112.34
Total time:              21.8409/545.09
[main] Time assemble (wall/proc) 9.30569/37.77
[main] Time solve (wall/proc) 17.0253/334.44
[main] Stop crit:        1.0069e-07
[main] 20%...
[main] Stop crit:        0.0426305
Ebkt times:              0.13871/3.31
Eval Ebkt times:         4.46911/112.59
PiPjPk times:            2.32754/59.07
Eval PiPjPk times:       4.12188/104.22
L2prod times:            4.39695/112.74
Total time:              21.6334/545.43
[main] Time assemble (wall/proc) 9.12298/37.71
[main] Time solve (wall/proc) 16.9844/333.58
[main] Stop crit:        1.03292e-07
[main] Stop crit:        0.0422474
Ebkt times:              0.139511/3.62
Eval Ebkt times:         4.49432/112.84
PiPjPk times:            2.33633/58.76
Eval PiPjPk times:       4.14876/105.04
L2prod times:            4.41853/112.93
Total time:              21.7307/547.78
[main] Time assemble (wall/proc) 9.29605/37.96
[main] Time solve (wall/proc) 17.0942/336.02
[main] Stop crit:        1.05494e-07
[main] Stop crit:        0.0419734
Ebkt times:              0.137205/3.62
Eval Ebkt times:         4.45921/112.57
PiPjPk times:            2.32302/58.49
Eval PiPjPk times:       4.17951/104.11
L2prod times:            4.37322/111.29
Total time:              21.6338/542.09
[main] Time assemble (wall/proc) 9.3704/37.8
[main] Time solve (wall/proc) 17.0629/334.02
[main] Stop crit:        1.07076e-07
[main] 31%...
[main] Stop crit:        0.041774
Ebkt times:              0.136023/3.29
Eval Ebkt times:         4.42236/110.74
PiPjPk times:            2.3182/57.6
Eval PiPjPk times:       4.14676/102.55
L2prod times:            4.32802/109.04
Total time:              21.5458/533.66
[main] Time assemble (wall/proc) 9.46933/37.51
[main] Time solve (wall/proc) 17.0919/335.58
[main] Stop crit:        1.08356e-07
[main] Stop crit:        0.0415613
Ebkt times:              0.137541/3.04
Eval Ebkt times:         4.47437/111.56
PiPjPk times:            2.33548/59.25
Eval PiPjPk times:       4.13913/102.86
L2prod times:            4.40961/112.18
Total time:              21.6637/544.92
[main] Time assemble (wall/proc) 9.19845/37.73
[main] Time solve (wall/proc) 16.9813/333.96
[main] Stop crit:        1.09269e-07
[main] Stop crit:        0.0412946
Ebkt times:              0.137961/2.9
Eval Ebkt times:         4.47378/112.53
PiPjPk times:            2.3118/59.05
Eval PiPjPk times:       4.15717/105.02
L2prod times:            4.42034/112.64
Total time:              21.703/546.75
[main] Time assemble (wall/proc) 9.21047/37.74
[main] Time solve (wall/proc) 16.9492/331.99
[main] Stop crit:        1.09747e-07
[main] 41%...
[main] Stop crit:        0.0409622
Ebkt times:              0.136717/3.35
Eval Ebkt times:         4.513/115.15
PiPjPk times:            2.31097/57.82
Eval PiPjPk times:       4.15745/104.43
L2prod times:            4.34524/110.02
Total time:              21.6761/542.29
[main] Time assemble (wall/proc) 9.33584/37.6
[main] Time solve (wall/proc) 17.0065/332.69
[main] Stop crit:        1.09779e-07
[main] Stop crit:        0.0405613
Ebkt times:              0.138277/3.68
Eval Ebkt times:         4.49499/111.74
PiPjPk times:            2.37076/59.81
Eval PiPjPk times:       4.16746/102.42
L2prod times:            4.42962/112.03
Total time:              21.8907/542.39
[main] Time assemble (wall/proc) 9.23447/37.77
[main] Time solve (wall/proc) 17.0257/334.02
[main] Stop crit:        1.09388e-07
[main] Stop crit:        0.0400941
Ebkt times:              0.139062/3.69
Eval Ebkt times:         4.5045/112.55
PiPjPk times:            2.32313/58.11
Eval PiPjPk times:       4.15344/106.03
L2prod times:            4.39812/111.98
Total time:              21.7315/546.2
[main] Time assemble (wall/proc) 9.23349/37.79
[main] Time solve (wall/proc) 17.1159/334.66
[main] Stop crit:        1.08673e-07
[main] 51%...
[main] Stop crit:        0.0395664
Ebkt times:              0.138035/3.76
Eval Ebkt times:         4.45664/111.48
PiPjPk times:            2.31862/59.47
Eval PiPjPk times:       4.19063/104.17
L2prod times:            4.36695/110.64
Total time:              21.6889/544.17
[main] Time assemble (wall/proc) 9.32699/37.82
[main] Time solve (wall/proc) 17.054/334.16
[main] Stop crit:        1.07798e-07
[main] Stop crit:        0.0389853
Ebkt times:              0.136866/3.48
Eval Ebkt times:         4.46557/112.01
PiPjPk times:            2.31212/59.25
Eval PiPjPk times:       4.11697/102.78
L2prod times:            4.36191/110.86
Total time:              21.5612/541.2
[main] Time assemble (wall/proc) 9.14232/37.52
[main] Time solve (wall/proc) 17.0213/334.69
[main] Stop crit:        1.06901e-07
[main] Stop crit:        0.0383578
Ebkt times:              0.138523/3.58
Eval Ebkt times:         4.51131/113.8
PiPjPk times:            2.32626/59.45
Eval PiPjPk times:       4.17675/103.45
L2prod times:            4.35767/111.54
Total time:              21.7488/545.6
[main] Time assemble (wall/proc) 9.2738/37.7
[main] Time solve (wall/proc) 17.1148/334.96
[main] Stop crit:        1.06024e-07
[main] 62%...
[main] Stop crit:        0.0376916
Ebkt times:              0.141601/3.82
Eval Ebkt times:         4.49504/114.63
PiPjPk times:            2.35402/59.86
Eval PiPjPk times:       4.12247/102.93
L2prod times:            4.41481/111.08
Total time:              21.6786/545.72
[main] Time assemble (wall/proc) 9.26512/37.78
[main] Time solve (wall/proc) 17.0299/334.95
[main] Stop crit:        1.0512e-07
[main] Stop crit:        0.036995
Ebkt times:              0.137245/3.09
Eval Ebkt times:         4.45619/112.68
PiPjPk times:            2.33614/59.23
Eval PiPjPk times:       4.13374/103.11
L2prod times:            4.39377/110.72
Total time:              21.6356/542.46
[main] Time assemble (wall/proc) 9.41238/37.78
[main] Time solve (wall/proc) 17.0037/332.9
[main] Stop crit:        1.04107e-07
[main] Stop crit:        0.0362772
Ebkt times:              0.137513/3.8
Eval Ebkt times:         4.49132/111.02
PiPjPk times:            2.32137/58
Eval PiPjPk times:       4.16396/103.75
L2prod times:            4.37761/110.92
Total time:              21.8592/543.17
[main] Time assemble (wall/proc) 9.4498/37.73
[main] Time solve (wall/proc) 16.9419/333.8
[main] Stop crit:        1.02914e-07
[main] 72%...
[main] Stop crit:        0.0355474
Ebkt times:              0.138135/3.48
Eval Ebkt times:         4.58306/113.84
PiPjPk times:            2.33794/58.88
Eval PiPjPk times:       4.23814/104.02
L2prod times:            4.41987/111.48
Total time:              22.0012/545.4
[main] Time assemble (wall/proc) 9.31138/37.79
[main] Time solve (wall/proc) 17.035/334.5
[main] Stop crit:        1.015e-07
[main] Stop crit:        0.0348149
Ebkt times:              0.137001/2.77
Eval Ebkt times:         4.54237/113.74
PiPjPk times:            2.31025/59.08
Eval PiPjPk times:       4.18684/102.49
L2prod times:            4.37946/111.24
Total time:              21.6919/541.58
[main] Time assemble (wall/proc) 9.35275/37.74
[main] Time solve (wall/proc) 17.0246/334.28
[main] Stop crit:        9.9856e-08
[main] Stop crit:        0.034088
Ebkt times:              0.140216/3.41
Eval Ebkt times:         4.48786/111.04
PiPjPk times:            2.35347/58.85
Eval PiPjPk times:       4.17804/104.32
L2prod times:            4.46589/112.7
Total time:              21.78/543.99
[main] Time assemble (wall/proc) 9.29732/38.07
[main] Time solve (wall/proc) 17.0788/335.13
[main] Stop crit:        9.80045e-08
[main] 82%...
[main] Stop crit:        0.0333749
Ebkt times:              0.13757/3.27
Eval Ebkt times:         4.47192/112.72
PiPjPk times:            2.32686/60.11
Eval PiPjPk times:       4.18776/103.39
L2prod times:            4.36542/111.28
Total time:              21.7579/545.7
[main] Time assemble (wall/proc) 9.2609/37.71
[main] Time solve (wall/proc) 17.0368/333.08
[main] Stop crit:        9.59978e-08
[main] Stop crit:        0.0326832
Ebkt times:              0.138322/3.48
Eval Ebkt times:         4.47818/111.95
PiPjPk times:            2.32452/59.64
Eval PiPjPk times:       4.15037/103.48
L2prod times:            4.42262/112.21
Total time:              21.663/543.21
[main] Time assemble (wall/proc) 9.23158/37.73
[main] Time solve (wall/proc) 16.9854/334.13
[main] Stop crit:        9.39109e-08
[main] Stop crit:        0.0320199
Ebkt times:              0.138156/3.49
Eval Ebkt times:         4.45385/112.15
PiPjPk times:            2.30572/59.01
Eval PiPjPk times:       4.10466/103.05
L2prod times:            4.33824/111.11
Total time:              21.4997/542.41
[main] Time assemble (wall/proc) 9.20516/37.47
[main] Time solve (wall/proc) 16.9518/334.48
[main] Stop crit:        9.18334e-08
[main] 93%...
[main] Stop crit:        0.0313911
Ebkt times:              0.137783/3.53
Eval Ebkt times:         4.48912/113.18
PiPjPk times:            2.29527/58.89
Eval PiPjPk times:       4.11996/103.54
L2prod times:            4.35035/109.79
Total time:              21.5341/539.89
[main] Time assemble (wall/proc) 9.40144/37.69
[main] Time solve (wall/proc) 17.0392/334.35
[main] Stop crit:        8.9859e-08
[main] Stop crit:        0.0308017
Ebkt times:              0.138977/3.27
Eval Ebkt times:         4.4858/111.81
PiPjPk times:            2.33356/59.26
Eval PiPjPk times:       4.1307/102.24
L2prod times:            4.38903/111.33
Total time:              21.6912/543.83
[main] Time assemble (wall/proc) 9.1557/37.64
[main] Time solve (wall/proc) 17.0454/335.46
[main] Stop crit:        8.80742e-08
[main] Time run (wall/proc) 882.167/13230.4
[main] Compute errors
[main] Electric field error = 0.0220186
[main] Potential error = 0.0179066
[main] Lambda = 0.47032
[main] Maximum residual = 1.2948e-15
[main] Maximum constraint difference = 6.67419
[main] Time norms (wall/proc) 0.335502/7.99
[main] Mesh diameter 0.176754
[main] Done
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.402696   --        0.411152   --       2.83297e-15  3.38076
0    0.454124  0.0833333  0.0694647  2.93      0.105072   2.28     1.84899e-15  4.27797
0    0.305313  0.0588235  0.0436969  1.17      0.035043   2.77     1.22403e-15  5.22178
0    0.221382  0.0434783  0.0291433  1.26      0.0262991  0.89     1.25558e-15  5.96425
0    0.176754  0.0344828  0.0220186  1.25      0.0179066  1.71     1.2948e-15   6.67419
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0171108     0.17          0.164047    0.57        0.128801       3.291          0.0523642   1.1565      4.84455   120.28
0.0427171     0.68          0.531548    2.31        0.523782       2.50583        0.395836    4.54792     27.8077   321.61
0.0779613     1.42          1.5395      4.97        1.93103        6.34455        1.6222      22.7382     135.368   1311.57
0.109257      2.4           3.67655     11.95       4.60774        16.323         5.61279     95.0283     276.704   3374.52
0.195928      4.31          7.82224     24.37       9.28832        37.7379        17.027      334.17      882.167   13230.4


==> outputs/N2/Voro-small-0_k0/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 138
DimSXCurl: 272
DimSXDiv: 162
DimLieAlg: 3
DimLASXGrad: 414
DimLASXCurl: 816
DimLASXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.83297e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.6758
MaxConstraintDiff: 3.38076
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.402696
E_L2Pot: 0.411152
absE_L2Elec: 0.30344
absE_L2Pot: 0.277596
absE_L2Lambda: 17.6622
N_L2Elec: 0.75352
N_L2Pot: 0.675166
TwallDDRCore: 0.0171108
TprocDDRCore: 0.17
TwallModel: 0.164047
TprocModel: 0.57
TwallAssemble: 0.128801
TprocAssemble: 3.291
TwallSolve: 0.0523642
TprocSolve: 1.1565
TwallRun: 4.84455
TprocRun: 120.28
Solver: Pardiso


==> outputs/N2/Voro-small-0_k0/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXGrad: 678
DimSXCurl: 1352
DimSXDiv: 800
DimLieAlg: 3
DimLASXGrad: 2034
DimLASXCurl: 4056
DimLASXDiv: 2400
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.84899e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.35245
MaxConstraintDiff: 4.27797
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 0.0694647
E_L2Pot: 0.105072
absE_L2Elec: 0.0491081
absE_L2Pot: 0.067893
absE_L2Lambda: 4.42764
N_L2Elec: 0.70695
N_L2Pot: 0.646155
TwallDDRCore: 0.0427171
TprocDDRCore: 0.68
TwallModel: 0.531548
TprocModel: 2.31
TwallAssemble: 0.523782
TprocAssemble: 2.50583
TwallSolve: 0.395836
TprocSolve: 4.54792
TwallRun: 27.8077
TprocRun: 321.61
Solver: Pardiso


==> outputs/N2/Voro-small-0_k0/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 2011
DimSXCurl: 4018
DimSXDiv: 2351
DimLieAlg: 3
DimLASXGrad: 6033
DimLASXCurl: 12054
DimLASXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.22403e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.19987
MaxConstraintDiff: 5.22178
OuterIterations: 17
AvgNonlinearIterations: 1.94118
E_L2Elec: 0.0436969
E_L2Pot: 0.035043
absE_L2Elec: 0.0306791
absE_L2Pot: 0.02258
absE_L2Lambda: 0.943911
N_L2Elec: 0.702089
N_L2Pot: 0.644351
TwallDDRCore: 0.0779613
TprocDDRCore: 1.42
TwallModel: 1.5395
TprocModel: 4.97
TwallAssemble: 1.93103
TprocAssemble: 6.34455
TwallSolve: 1.6222
TprocSolve: 22.7382
TwallRun: 135.368
TprocRun: 1311.57
Solver: Pardiso


==> outputs/N2/Voro-small-0_k0/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXGrad: 4370
DimSXCurl: 8736
DimSXDiv: 5096
DimLieAlg: 3
DimLASXGrad: 13110
DimLASXCurl: 26208
DimLASXDiv: 15288
InitialTime: 0
FinalTime: 1
Timestep: 0.0434783
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.25558e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.75506
MaxConstraintDiff: 5.96425
OuterIterations: 23
AvgNonlinearIterations: 1
E_L2Elec: 0.0291433
E_L2Pot: 0.0262991
absE_L2Elec: 0.0206028
absE_L2Pot: 0.0170836
absE_L2Lambda: 0.808595
N_L2Elec: 0.706947
N_L2Pot: 0.649591
TwallDDRCore: 0.109257
TprocDDRCore: 2.4
TwallModel: 3.67655
TprocModel: 11.95
TwallAssemble: 4.60774
TprocAssemble: 16.323
TwallSolve: 5.61279
TprocSolve: 95.0283
TwallRun: 276.704
TprocRun: 3374.52
Solver: Pardiso


==> outputs/N2/Voro-small-0_k0/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXGrad: 8179
DimSXCurl: 16354
DimSXDiv: 9507
DimLieAlg: 3
DimLASXGrad: 24537
DimLASXCurl: 49062
DimLASXDiv: 28521
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.2948e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.34287
MaxConstraintDiff: 6.67419
OuterIterations: 29
AvgNonlinearIterations: 1
E_L2Elec: 0.0220186
E_L2Pot: 0.0179066
absE_L2Elec: 0.0155968
absE_L2Pot: 0.0116613
absE_L2Lambda: 0.47032
N_L2Elec: 0.708345
N_L2Pot: 0.651227
TwallDDRCore: 0.195928
TprocDDRCore: 4.31
TwallModel: 7.82224
TprocModel: 24.37
TwallAssemble: 9.28832
TprocAssemble: 37.7379
TwallSolve: 17.027
TprocSolve: 334.17
TwallRun: 882.167
TprocRun: 13230.4
Solver: Pardiso


==> outputs/N2/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0171108     0.17          0.164047    0.57        0.128801       3.291          0.0523642   1.1565      4.84455   120.28
0.0427171     0.68          0.531548    2.31        0.523782       2.50583        0.395836    4.54792     27.8077   321.61
0.0779613     1.42          1.5395      4.97        1.93103        6.34455        1.6222      22.7382     135.368   1311.57
0.109257      2.4           3.67655     11.95       4.60774        16.323         5.61279     95.0283     276.704   3374.52
0.195928      4.31          7.82224     24.37       9.28832        37.7379        17.027      334.17      882.167   13230.4


==> outputs/N2/Voro-small-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k1/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k1/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k1/condition-numbers-5.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
1    0.826611  0.1         0.122771    --        0.110533    --       3.27629e-14  4.39453
1    0.454124  0.04        0.0216792   2.89      0.0210172   2.77     6.66509e-15  6.4778
1    0.305313  0.0185185   0.00886528  2.25      0.00819546  2.37     1.13728e-14  8.06623
1    0.221382  0.00970874  0.00450025  2.11      0.00421877  2.07     5.507e-13    9.30312
1    0.176754  0.00621118  0.00282804  2.06      0.00262361  2.11     2.51494e-14  10.4071


==> outputs/N2/Voro-small-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0365172/0.51
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.671475/2.67
[main] Initial constraint norm: 3.57516
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.320535
Ebkt times:              0.181925/4.4
Eval Ebkt times:         0.43511/10.11
PiPjPk times:            0.430021/8.69
Eval PiPjPk times:       0.167031/2.58
L2prod times:            0.431008/11.31
Total time:              2.06809/44.75
[main] Time assemble (wall/proc) 0.894211/3.2
[main] Time solve (wall/proc) 0.398634/3.24
[main] Stop crit:        4.08537e-05
Ebkt times:              0.180543/4.17
Eval Ebkt times:         0.415309/10.23
PiPjPk times:            0.447315/8.61
Eval PiPjPk times:       0.160998/2.46
L2prod times:            0.407435/10.32
Total time:              2.02484/44.13
[main] Time assemble (wall/proc) 0.814974/3.13
[main] Time solve (wall/proc) 0.342167/2.87
[main] Stop crit:        2.0408e-12
[main] 10%...
[main] Stop crit:        0.20258
Ebkt times:              0.195812/4.51
Eval Ebkt times:         0.433924/10.96
PiPjPk times:            0.450101/9.18
Eval PiPjPk times:       0.169366/2.74
L2prod times:            0.421068/11.38
Total time:              2.09455/46.95
[main] Time assemble (wall/proc) 0.821701/3.23
[main] Time solve (wall/proc) 0.339067/2.86
[main] Stop crit:        9.73128e-06
Ebkt times:              0.148038/3.31
Eval Ebkt times:         0.405736/9.62
PiPjPk times:            0.45203/8.83
Eval PiPjPk times:       0.16954/2.86
L2prod times:            0.399807/10.41
Total time:              1.99087/42.7
[main] Time assemble (wall/proc) 0.809247/3.08
[main] Time solve (wall/proc) 0.365687/3.17
[main] Stop crit:        1.23667e-13
[main] 20%...
[main] Stop crit:        0.152939
Ebkt times:              0.18787/4.48
Eval Ebkt times:         0.450258/10.68
PiPjPk times:            0.442666/8.69
Eval PiPjPk times:       0.161779/2.5
L2prod times:            0.459261/12.03
Total time:              2.12743/46.07
[main] Time assemble (wall/proc) 0.854066/3.23
[main] Time solve (wall/proc) 0.368471/3.32
[main] Stop crit:        1.51491e-05
Ebkt times:              0.136838/3.08
Eval Ebkt times:         0.37709/8.85
PiPjPk times:            0.42891/8.44
Eval PiPjPk times:       0.163137/2.43
L2prod times:            0.36469/9.14
Total time:              1.86239/39.39
[main] Time assemble (wall/proc) 0.833535/2.99
[main] Time solve (wall/proc) 0.350737/3.03
[main] Stop crit:        1.29993e-13
[main] 30%...
[main] Stop crit:        0.171335
Ebkt times:              0.187935/4.26
Eval Ebkt times:         0.432439/10.97
PiPjPk times:            0.42572/8.61
Eval PiPjPk times:       0.15406/2.02
L2prod times:            0.426469/11.24
Total time:              2.02169/44.7
[main] Time assemble (wall/proc) 0.845494/3.13
[main] Time solve (wall/proc) 0.364749/3.27
[main] Stop crit:        2.31255e-05
Ebkt times:              0.146437/3.22
Eval Ebkt times:         0.389979/8.83
PiPjPk times:            0.429263/8.78
Eval PiPjPk times:       0.159881/2.65
L2prod times:            0.362518/9.97
Total time:              1.88364/40.84
[main] Time assemble (wall/proc) 0.804627/2.97
[main] Time solve (wall/proc) 0.363867/3.21
[main] Stop crit:        5.65122e-13
[main] 40%...
[main] Stop crit:        0.182051
Ebkt times:              0.177768/3.9
Eval Ebkt times:         0.438582/10.68
PiPjPk times:            0.439076/9.2
Eval PiPjPk times:       0.159852/2.63
L2prod times:            0.434082/12.11
Total time:              2.05619/47.02
[main] Time assemble (wall/proc) 0.802139/3.17
[main] Time solve (wall/proc) 0.364767/3.25
[main] Stop crit:        2.7173e-05
Ebkt times:              0.141776/3.06
Eval Ebkt times:         0.392335/9.29
PiPjPk times:            0.434531/8.44
Eval PiPjPk times:       0.156984/2.46
L2prod times:            0.364383/9.42
Total time:              1.90053/40.89
[main] Time assemble (wall/proc) 0.815257/3.03
[main] Time solve (wall/proc) 0.334886/2.78
[main] Stop crit:        1.18377e-12
[main] 50%...
[main] Stop crit:        0.162833
Ebkt times:              0.18109/4.34
Eval Ebkt times:         0.440616/10.73
PiPjPk times:            0.450803/9.36
Eval PiPjPk times:       0.157767/2.33
L2prod times:            0.428444/11.17
Total time:              2.07396/46.45
[main] Time assemble (wall/proc) 0.807696/3.2
[main] Time solve (wall/proc) 0.361234/3.21
[main] Stop crit:        2.50814e-05
Ebkt times:              0.157899/3.59
Eval Ebkt times:         0.406602/10.03
PiPjPk times:            0.447613/8.78
Eval PiPjPk times:       0.162108/2.73
L2prod times:            0.388086/10.47
Total time:              1.96541/42.96
[main] Time assemble (wall/proc) 0.793518/3.05
[main] Time solve (wall/proc) 0.338302/2.92
[main] Stop crit:        1.09756e-12
[main] 60%...
[main] Stop crit:        0.133801
Ebkt times:              0.178703/4.47
Eval Ebkt times:         0.416754/9.33
PiPjPk times:            0.43548/8.13
Eval PiPjPk times:       0.155471/2.29
L2prod times:            0.422171/11.28
Total time:              2.00941/43.43
[main] Time assemble (wall/proc) 0.835233/3.11
[main] Time solve (wall/proc) 0.33625/2.82
[main] Stop crit:        1.9549e-05
Ebkt times:              0.139098/2.82
Eval Ebkt times:         0.399256/9.4
PiPjPk times:            0.456217/8.85
Eval PiPjPk times:       0.165587/3.01
L2prod times:            0.399022/10.85
Total time:              1.96131/42.97
[main] Time assemble (wall/proc) 0.816741/3.1
[main] Time solve (wall/proc) 0.336567/2.78
[main] Stop crit:        5.41215e-13
[main] 70%...
[main] Stop crit:        0.110196
Ebkt times:              0.179339/4.44
Eval Ebkt times:         0.436124/10.38
PiPjPk times:            0.433601/8.96
Eval PiPjPk times:       0.171354/3.11
L2prod times:            0.420213/11.15
Total time:              2.04693/46.09
[main] Time assemble (wall/proc) 0.813474/3.18
[main] Time solve (wall/proc) 0.333598/2.84
[main] Stop crit:        1.45738e-05
Ebkt times:              0.132195/2.89
Eval Ebkt times:         0.398062/9.2
PiPjPk times:            0.437001/8.72
Eval PiPjPk times:       0.153607/2.5
L2prod times:            0.401801/10.74
Total time:              1.90674/41.96
[main] Time assemble (wall/proc) 0.84626/3.02
[main] Time solve (wall/proc) 0.364436/3.19
[main] Stop crit:        1.95836e-13
[main] 80%...
[main] Stop crit:        0.095749
Ebkt times:              0.173352/3.97
Eval Ebkt times:         0.412489/9.57
PiPjPk times:            0.435632/8.76
Eval PiPjPk times:       0.160865/3.08
L2prod times:            0.415715/11.41
Total time:              2.01258/44.32
[main] Time assemble (wall/proc) 0.844385/3.1
[main] Time solve (wall/proc) 0.338774/2.85
[main] Stop crit:        1.09726e-05
Ebkt times:              0.139066/2.91
Eval Ebkt times:         0.383443/8.2
PiPjPk times:            0.418759/7.7
Eval PiPjPk times:       0.171102/2.83
L2prod times:            0.346337/9.06
Total time:              1.86143/38.35
[main] Time assemble (wall/proc) 0.820619/2.89
[main] Time solve (wall/proc) 0.335866/2.78
[main] Stop crit:        9.60331e-14
[main] 90%...
[main] Stop crit:        0.0875184
Ebkt times:              0.192255/4.56
Eval Ebkt times:         0.442202/11.04
PiPjPk times:            0.440576/8.9
Eval PiPjPk times:       0.163449/2.5
L2prod times:            0.444316/12.11
Total time:              2.10083/46.79
[main] Time assemble (wall/proc) 0.83379/3.28
[main] Time solve (wall/proc) 0.357373/3.22
[main] Stop crit:        8.05721e-06
Ebkt times:              0.161659/3.6
Eval Ebkt times:         0.415346/10.22
PiPjPk times:            0.441312/8.34
Eval PiPjPk times:       0.161765/2.62
L2prod times:            0.390051/10.1
Total time:              1.97331/42.2
[main] Time assemble (wall/proc) 0.824427/3.12
[main] Time solve (wall/proc) 0.34396/2.84
[main] Stop crit:        5.46026e-14
[main] Time run (wall/proc) 36.2445/319.39
[main] Compute errors
[main] Electric field error = 0.122771
[main] Potential error = 0.110533
[main] Lambda = 3.35045
[main] Maximum residual = 3.27629e-14
[main] Maximum constraint difference = 4.39453
[main] Time norms (wall/proc) 0.0473079/1.27
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.04
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0698769/1.37
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.69353/9.66
[main] Initial constraint norm: 5.07776
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0807859
Ebkt times:              0.5041/12.13
Eval Ebkt times:         2.31785/54.11
PiPjPk times:            3.36788/74.63
Eval PiPjPk times:       1.34276/28.71
L2prod times:            1.98036/47.46
Total time:              12.211/277.84
[main] Time assemble (wall/proc) 4.82922/21.4
[main] Time solve (wall/proc) 3.00089/35.64
[main] Stop crit:        4.53383e-07
[main] Stop crit:        0.0730383
Ebkt times:              0.511136/12.06
Eval Ebkt times:         2.28949/52.86
PiPjPk times:            3.23627/71.32
Eval PiPjPk times:       1.33037/29.35
L2prod times:            1.94765/45.79
Total time:              12.0199/271.07
[main] Time assemble (wall/proc) 4.88075/21.03
[main] Time solve (wall/proc) 3.01477/36.33
[main] Stop crit:        2.0829e-07
[main] Stop crit:        0.0611628
Ebkt times:              0.50095/9.96
Eval Ebkt times:         2.66443/55.27
PiPjPk times:            3.87056/76.12
Eval PiPjPk times:       1.51247/28.82
L2prod times:            2.30481/46.28
Total time:              14.0223/280
[main] Time assemble (wall/proc) 5.04483/22.36
[main] Time solve (wall/proc) 3.03802/36.02
[main] Stop crit:        1.96995e-07
[main] 12%...
[main] Stop crit:        0.0513692
Ebkt times:              0.54742/13.53
Eval Ebkt times:         2.3742/55.43
PiPjPk times:            3.29429/74.26
Eval PiPjPk times:       1.31602/28.66
L2prod times:            2.04774/49.93
Total time:              12.245/281.82
[main] Time assemble (wall/proc) 4.85358/21.45
[main] Time solve (wall/proc) 3.03336/36.95
[main] Stop crit:        1.84124e-07
[main] Stop crit:        0.0518524
Ebkt times:              0.54362/12.73
Eval Ebkt times:         2.33648/53.52
PiPjPk times:            3.37876/74.8
Eval PiPjPk times:       1.34209/28.44
L2prod times:            2.05352/48.93
Total time:              12.2992/278.25
[main] Time assemble (wall/proc) 4.95071/21.34
[main] Time solve (wall/proc) 3.02283/36.34
[main] Stop crit:        1.89849e-07
[main] Stop crit:        0.0528857
Ebkt times:              0.50466/11.93
Eval Ebkt times:         2.31209/54.92
PiPjPk times:            3.32551/74.83
Eval PiPjPk times:       1.31627/29.03
L2prod times:            1.95216/47.1
Total time:              12.0383/276.26
[main] Time assemble (wall/proc) 4.90867/21.17
[main] Time solve (wall/proc) 2.9859/35.96
[main] Stop crit:        1.91227e-07
[main] 24%...
[main] Stop crit:        0.0520291
Ebkt times:              0.551884/13.8
Eval Ebkt times:         2.35282/55.53
PiPjPk times:            3.25428/73.49
Eval PiPjPk times:       1.33206/29.5
L2prod times:            1.98246/47.36
Total time:              12.14/280.57
[main] Time assemble (wall/proc) 4.90299/21.51
[main] Time solve (wall/proc) 3.04178/35.76
[main] Stop crit:        1.81877e-07
[main] Stop crit:        0.0503715
Ebkt times:              0.54046/13.07
Eval Ebkt times:         2.33651/54.66
PiPjPk times:            3.3316/75.3
Eval PiPjPk times:       1.32541/28.74
L2prod times:            1.98183/48
Total time:              12.1751/279.07
[main] Time assemble (wall/proc) 4.81798/21.29
[main] Time solve (wall/proc) 2.97547/36.07
[main] Stop crit:        1.74664e-07
[main] Stop crit:        0.0489275
Ebkt times:              0.539466/12.69
Eval Ebkt times:         2.28677/53.13
PiPjPk times:            3.28623/73.89
Eval PiPjPk times:       1.2983/28.61
L2prod times:            1.9723/46.87
Total time:              12.0146/273.53
[main] Time assemble (wall/proc) 4.78364/21.16
[main] Time solve (wall/proc) 3.03127/36.32
[main] Stop crit:        1.75377e-07
[main] 36%...
[main] Stop crit:        0.0479277
Ebkt times:              0.530305/12.42
Eval Ebkt times:         2.34026/55.22
PiPjPk times:            3.28915/73.44
Eval PiPjPk times:       1.33537/28.69
L2prod times:            1.984/47.99
Total time:              12.1299/276.71
[main] Time assemble (wall/proc) 4.81568/21.22
[main] Time solve (wall/proc) 2.9816/36
[main] Stop crit:        1.80716e-07
[main] Stop crit:        0.047235
Ebkt times:              0.512587/11.78
Eval Ebkt times:         2.33501/54.7
PiPjPk times:            3.25917/73.46
Eval PiPjPk times:       1.29927/28.7
L2prod times:            1.99685/48.39
Total time:              12.0166/276.29
[main] Time assemble (wall/proc) 4.77795/21.12
[main] Time solve (wall/proc) 2.99313/35.78
[main] Stop crit:        1.86137e-07
[main] Stop crit:        0.0466923
Ebkt times:              0.540911/12.99
Eval Ebkt times:         2.34984/54.95
PiPjPk times:            3.31765/75.38
Eval PiPjPk times:       1.32917/29.27
L2prod times:            2.01974/48.24
Total time:              12.2055/280.2
[main] Time assemble (wall/proc) 4.74441/21.29
[main] Time solve (wall/proc) 3.00177/35.93
[main] Stop crit:        1.89523e-07
[main] 48%...
[main] Stop crit:        0.0461957
Ebkt times:              0.51122/12.12
Eval Ebkt times:         2.30921/54.49
PiPjPk times:            3.28509/73.89
Eval PiPjPk times:       1.31869/29.17
L2prod times:            1.94286/47.19
Total time:              11.9898/275.29
[main] Time assemble (wall/proc) 4.84303/21.18
[main] Time solve (wall/proc) 3.02061/36.22
[main] Stop crit:        1.90359e-07
[main] Stop crit:        0.0456725
Ebkt times:              0.521254/12.48
Eval Ebkt times:         2.3354/54.59
PiPjPk times:            3.39279/75.62
Eval PiPjPk times:       1.33062/28.93
L2prod times:            1.97353/47.34
Total time:              12.2127/279.85
[main] Time assemble (wall/proc) 4.7855/21.33
[main] Time solve (wall/proc) 3.00317/36.34
[main] Stop crit:        1.88721e-07
[main] Stop crit:        0.0450705
Ebkt times:              0.516567/12.78
Eval Ebkt times:         2.30436/52.77
PiPjPk times:            3.29098/72.5
Eval PiPjPk times:       1.30676/28.25
L2prod times:            1.98302/46.58
Total time:              12.0674/274.09
[main] Time assemble (wall/proc) 4.9141/21.24
[main] Time solve (wall/proc) 3.02818/36.25
[main] Stop crit:        1.85128e-07
[main] 60%...
[main] Stop crit:        0.0443603
Ebkt times:              0.520477/12.58
Eval Ebkt times:         2.32798/54.06
PiPjPk times:            3.3059/74.19
Eval PiPjPk times:       1.31686/28.82
L2prod times:            1.98827/47.94
Total time:              12.1124/277.46
[main] Time assemble (wall/proc) 4.8518/21.38
[main] Time solve (wall/proc) 2.99495/36.36
[main] Stop crit:        1.80429e-07
[main] Stop crit:        0.0435336
Ebkt times:              0.540335/13.54
Eval Ebkt times:         2.32981/54.12
PiPjPk times:            3.28653/74.01
Eval PiPjPk times:       1.31016/30.41
L2prod times:            1.97647/48.11
Total time:              12.0671/278.26
[main] Time assemble (wall/proc) 4.79623/21.13
[main] Time solve (wall/proc) 2.99096/36.07
[main] Stop crit:        1.75435e-07
[main] Stop crit:        0.0425975
Ebkt times:              0.514944/13.04
Eval Ebkt times:         2.35169/55.71
PiPjPk times:            3.29089/73.63
Eval PiPjPk times:       1.30828/28.85
L2prod times:            1.98277/47.35
Total time:              12.0811/277.31
[main] Time assemble (wall/proc) 4.75339/21.09
[main] Time solve (wall/proc) 2.96937/35.96
[main] Stop crit:        1.70567e-07
[main] 72%...
[main] Stop crit:        0.0415705
Ebkt times:              0.52491/11.79
Eval Ebkt times:         2.33115/55.17
PiPjPk times:            3.30996/75.81
Eval PiPjPk times:       1.32981/28.78
L2prod times:            1.95702/47.31
Total time:              12.1018/279.48
[main] Time assemble (wall/proc) 4.85976/21.27
[main] Time solve (wall/proc) 2.98218/35.98
[main] Stop crit:        1.65814e-07
[main] Stop crit:        0.0404812
Ebkt times:              0.529841/12.89
Eval Ebkt times:         2.34921/55.64
PiPjPk times:            3.3177/75.13
Eval PiPjPk times:       1.30203/28.79
L2prod times:            2.02067/49.62
Total time:              12.1407/281.05
[main] Time assemble (wall/proc) 4.7902/21.27
[main] Time solve (wall/proc) 3.01989/36.34
[main] Stop crit:        1.60953e-07
[main] Stop crit:        0.0393676
Ebkt times:              0.51337/12.6
Eval Ebkt times:         2.33955/54.49
PiPjPk times:            3.24659/73.28
Eval PiPjPk times:       1.33261/30.78
L2prod times:            1.97723/47.99
Total time:              12.0604/279.7
[main] Time assemble (wall/proc) 4.78132/21.21
[main] Time solve (wall/proc) 3.02993/36.41
[main] Stop crit:        1.55836e-07
[main] 84%...
[main] Stop crit:        0.0382723
Ebkt times:              0.538709/13.68
Eval Ebkt times:         2.33751/55.21
PiPjPk times:            3.21417/73.39
Eval PiPjPk times:       1.30993/28.68
L2prod times:            2.00569/48.4
Total time:              12.0236/278.66
[main] Time assemble (wall/proc) 4.79409/21.25
[main] Time solve (wall/proc) 2.98966/36.33
[main] Stop crit:        1.50539e-07
[main] Stop crit:        0.0372345
Ebkt times:              0.509115/11.76
Eval Ebkt times:         2.32694/55.8
PiPjPk times:            3.28297/73.28
Eval PiPjPk times:       1.33372/29.15
L2prod times:            1.98137/47.14
Total time:              12.0601/276.98
[main] Time assemble (wall/proc) 4.83965/21.21
[main] Time solve (wall/proc) 2.99183/36.63
[main] Stop crit:        1.45332e-07
[main] Stop crit:        0.0362816
Ebkt times:              0.50185/11.71
Eval Ebkt times:         2.32294/54.05
PiPjPk times:            3.26902/73.06
Eval PiPjPk times:       1.30031/29.72
L2prod times:            1.98545/47.22
Total time:              11.9901/273.32
[main] Time assemble (wall/proc) 4.85851/21.15
[main] Time solve (wall/proc) 2.99097/36.01
[main] Stop crit:        1.40538e-07
[main] 96%...
[main] Stop crit:        0.0354256
Ebkt times:              0.509368/13.1
Eval Ebkt times:         2.33529/54.62
PiPjPk times:            3.25246/74.28
Eval PiPjPk times:       1.31471/29.57
L2prod times:            1.99378/47.81
Total time:              12.0145/276.8
[main] Time assemble (wall/proc) 4.829/21.17
[main] Time solve (wall/proc) 3.00676/36.52
[main] Stop crit:        1.36406e-07
[main] Time run (wall/proc) 268.721/2627.97
[main] Compute errors
[main] Electric field error = 0.0216792
[main] Potential error = 0.0210172
[main] Lambda = 0.511882
[main] Maximum residual = 6.66509e-15
[main] Maximum constraint difference = 6.4778
[main] Time norms (wall/proc) 0.118683/2.05
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0185185
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.145088/3.27
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 13.4139/33.31
[main] Initial constraint norm: 6.44322
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.023935
Ebkt times:              1.51359/36.05
Eval Ebkt times:         8.30113/195.53
PiPjPk times:            12.6547/289.49
Eval PiPjPk times:       5.54296/125.53
L2prod times:            6.75281/158.42
Total time:              44.9032/1039.63
[main] Time assemble (wall/proc) 16.4906/77.71
[main] Time solve (wall/proc) 18.4882/327.15
[main] Stop crit:        1.07025e-08
[main] Stop crit:        0.0248514
Ebkt times:              1.53754/36.41
Eval Ebkt times:         8.43837/200.96
PiPjPk times:            12.4674/290.43
Eval PiPjPk times:       5.65013/129.39
L2prod times:            6.89876/165.23
Total time:              44.9531/1058.11
[main] Time assemble (wall/proc) 16.2209/78.39
[main] Time solve (wall/proc) 18.3822/324.86
[main] Stop crit:        5.64473e-09
[main] Stop crit:        0.0257956
Ebkt times:              1.52488/36.25
Eval Ebkt times:         8.38384/200.03
PiPjPk times:            12.6379/292.84
Eval PiPjPk times:       5.57191/128.73
L2prod times:            6.79517/161.98
Total time:              44.9069/1051.04
[main] Time assemble (wall/proc) 16.0634/77.98
[main] Time solve (wall/proc) 18.3853/325.61
[main] Stop crit:        6.03712e-09
[main] Stop crit:        0.0240651
Ebkt times:              1.50931/37.09
Eval Ebkt times:         8.39113/199.06
PiPjPk times:            12.6508/289.17
Eval PiPjPk times:       5.76657/130.85
L2prod times:            6.74358/157.36
Total time:              45.176/1047.84
[main] Time assemble (wall/proc) 16.1887/78.06
[main] Time solve (wall/proc) 18.4735/325.45
[main] Stop crit:        5.76267e-09
[main] Stop crit:        0.022833
Ebkt times:              1.52847/36.14
Eval Ebkt times:         8.39654/199.51
PiPjPk times:            12.5206/289.22
Eval PiPjPk times:       5.64009/130.04
L2prod times:            6.79006/162.19
Total time:              44.8697/1050.24
[main] Time assemble (wall/proc) 16.2444/78.3
[main] Time solve (wall/proc) 18.3441/324.86
[main] Stop crit:        5.30811e-09
[main] Stop crit:        0.0225849
Ebkt times:              1.53897/37.6
Eval Ebkt times:         8.42973/200.89
PiPjPk times:            12.5803/291.9
Eval PiPjPk times:       5.65856/129.88
L2prod times:            6.80837/160.56
Total time:              45.0967/1056
[main] Time assemble (wall/proc) 15.9951/78.13
[main] Time solve (wall/proc) 18.4338/327.69
[main] Stop crit:        5.21609e-09
[main] 11%...
[main] Stop crit:        0.0227115
Ebkt times:              1.53215/36.86
Eval Ebkt times:         8.42744/198.54
PiPjPk times:            12.6929/291.31
Eval PiPjPk times:       5.53059/125.71
L2prod times:            6.86446/162.88
Total time:              44.9823/1048.78
[main] Time assemble (wall/proc) 16.1678/78.26
[main] Time solve (wall/proc) 18.4559/326.73
[main] Stop crit:        5.18993e-09
[main] Stop crit:        0.0228292
Ebkt times:              1.53716/37.65
Eval Ebkt times:         8.34833/199
PiPjPk times:            12.6919/293.46
Eval PiPjPk times:       5.5051/125.76
L2prod times:            6.87155/162.76
Total time:              44.7596/1047.68
[main] Time assemble (wall/proc) 16.2925/78.6
[main] Time solve (wall/proc) 18.4233/326.83
[main] Stop crit:        4.9654e-09
[main] Stop crit:        0.022838
Ebkt times:              1.50528/34.48
Eval Ebkt times:         8.4251/201.16
PiPjPk times:            12.5197/287.15
Eval PiPjPk times:       5.59765/127.6
L2prod times:            6.74935/158.65
Total time:              44.9904/1045.55
[main] Time assemble (wall/proc) 16.3285/78.03
[main] Time solve (wall/proc) 18.4238/326.07
[main] Stop crit:        4.60748e-09
[main] Stop crit:        0.02275
Ebkt times:              1.52574/36.41
Eval Ebkt times:         8.31135/197.39
PiPjPk times:            12.5798/289.97
Eval PiPjPk times:       5.65172/129.42
L2prod times:            6.817/160.7
Total time:              44.7855/1044.38
[main] Time assemble (wall/proc) 16.2174/77.96
[main] Time solve (wall/proc) 18.327/324.29
[main] Stop crit:        4.27357e-09
[main] Stop crit:        0.0226013
Ebkt times:              1.55441/36.57
Eval Ebkt times:         8.42478/197.79
PiPjPk times:            12.7011/290.69
Eval PiPjPk times:       5.63935/126.79
L2prod times:            6.86034/158.71
Total time:              45.3721/1048.61
[main] Time assemble (wall/proc) 16.4484/78.5
[main] Time solve (wall/proc) 18.5022/326.81
[main] Stop crit:        4.06096e-09
[main] Stop crit:        0.022425
Ebkt times:              1.55405/37.46
Eval Ebkt times:         8.41167/201.74
PiPjPk times:            12.3989/288.52
Eval PiPjPk times:       5.52728/129.91
L2prod times:            6.80088/161.34
Total time:              44.4829/1044.16
[main] Time assemble (wall/proc) 16.2564/78.11
[main] Time solve (wall/proc) 18.4233/325.92
[main] Stop crit:        3.98378e-09
[main] 22%...
[main] Stop crit:        0.0222446
Ebkt times:              1.53144/37.06
Eval Ebkt times:         8.30201/196.61
PiPjPk times:            12.5747/290.86
Eval PiPjPk times:       5.59536/129.1
L2prod times:            6.76854/160.2
Total time:              44.7353/1045.77
[main] Time assemble (wall/proc) 16.4785/78.51
[main] Time solve (wall/proc) 18.537/328.12
[main] Stop crit:        4.00449e-09
[main] Stop crit:        0.0220727
Ebkt times:              1.48591/35.02
Eval Ebkt times:         8.51765/203.29
PiPjPk times:            12.6832/294.92
Eval PiPjPk times:       5.68104/130.97
L2prod times:            6.79024/161.96
Total time:              45.3662/1064.87
[main] Time assemble (wall/proc) 16.0432/77.92
[main] Time solve (wall/proc) 18.3457/325.35
[main] Stop crit:        4.07057e-09
[main] Stop crit:        0.0219129
Ebkt times:              1.53978/38.03
Eval Ebkt times:         8.47462/202.18
PiPjPk times:            12.8219/292.91
Eval PiPjPk times:       5.66489/128.18
L2prod times:            6.93675/163.65
Total time:              45.4509/1057.97
[main] Time assemble (wall/proc) 16.6159/79.53
[main] Time solve (wall/proc) 18.4014/324.96
[main] Stop crit:        4.13848e-09
[main] Stop crit:        0.0217658
Ebkt times:              1.55792/38.22
Eval Ebkt times:         8.3698/201.76
PiPjPk times:            12.5503/289.31
Eval PiPjPk times:       5.61956/125.94
L2prod times:            6.82276/160.45
Total time:              44.9658/1049.75
[main] Time assemble (wall/proc) 16.3384/78.24
[main] Time solve (wall/proc) 18.3839/324.35
[main] Stop crit:        4.1822e-09
[main] Stop crit:        0.0216333
Ebkt times:              1.55272/37.35
Eval Ebkt times:         8.32349/198.34
PiPjPk times:            12.7475/291.06
Eval PiPjPk times:       5.62653/129.7
L2prod times:            6.80846/158.23
Total time:              45.2356/1047.22
[main] Time assemble (wall/proc) 16.3202/77.9
[main] Time solve (wall/proc) 18.3464/324.51
[main] Stop crit:        4.19173e-09
[main] Stop crit:        0.0215197
Ebkt times:              1.53487/37.28
Eval Ebkt times:         8.42138/199.49
PiPjPk times:            12.7258/294.3
Eval PiPjPk times:       5.66156/129.74
L2prod times:            6.87811/163.47
Total time:              45.2237/1058.75
[main] Time assemble (wall/proc) 16.4045/78.78
[main] Time solve (wall/proc) 18.5003/327.73
[main] Stop crit:        4.16874e-09
[main] 33%...
[main] Stop crit:        0.021429
Ebkt times:              1.53924/37.48
Eval Ebkt times:         8.42321/199.73
PiPjPk times:            12.6285/291.51
Eval PiPjPk times:       5.72384/129.12
L2prod times:            6.84398/162.17
Total time:              45.1486/1054.31
[main] Time assemble (wall/proc) 16.3336/78.5
[main] Time solve (wall/proc) 18.3542/323.99
[main] Stop crit:        4.12246e-09
[main] Stop crit:        0.0213614
Ebkt times:              1.50925/35.79
Eval Ebkt times:         8.40761/201.19
PiPjPk times:            12.4291/289.14
Eval PiPjPk times:       5.5922/126.43
L2prod times:            6.74853/159.91
Total time:              44.5817/1043.8
[main] Time assemble (wall/proc) 16.2884/78.24
[main] Time solve (wall/proc) 18.4962/327.53
[main] Stop crit:        4.0653e-09
[main] Stop crit:        0.0213121
Ebkt times:              1.54978/37.66
Eval Ebkt times:         8.43244/197.43
PiPjPk times:            12.7457/288.92
Eval PiPjPk times:       5.55974/126.14
L2prod times:            6.84562/159.42
Total time:              45.3951/1045.8
[main] Time assemble (wall/proc) 16.3704/78.07
[main] Time solve (wall/proc) 18.3517/324.71
[main] Stop crit:        4.00873e-09
[main] Stop crit:        0.0212725
Ebkt times:              1.5106/35.51
Eval Ebkt times:         8.3707/196.32
PiPjPk times:            12.6857/290.8
Eval PiPjPk times:       5.60992/126.43
L2prod times:            6.8156/159.21
Total time:              45.0234/1042.61
[main] Time assemble (wall/proc) 16.5432/78.1
[main] Time solve (wall/proc) 18.4745/326.16
[main] Stop crit:        3.96073e-09
[main] Stop crit:        0.0212326
Ebkt times:              1.53849/36.74
Eval Ebkt times:         8.40692/197.71
PiPjPk times:            12.6209/288.95
Eval PiPjPk times:       5.58552/128.74
L2prod times:            6.76016/158.8
Total time:              45.038/1047.4
[main] Time assemble (wall/proc) 16.3427/77.99
[main] Time solve (wall/proc) 18.4264/325.78
[main] Stop crit:        3.92519e-09
[main] Stop crit:        0.0211839
Ebkt times:              1.51534/36.84
Eval Ebkt times:         8.26627/196.8
PiPjPk times:            12.4803/288.77
Eval PiPjPk times:       5.42042/124.15
L2prod times:            6.79167/161.02
Total time:              44.3331/1038.25
[main] Time assemble (wall/proc) 16.5006/78
[main] Time solve (wall/proc) 18.459/324.94
[main] Stop crit:        3.90277e-09
[main] 44%...
[main] Stop crit:        0.0211208
Ebkt times:              1.54019/36.93
Eval Ebkt times:         8.36684/197.26
PiPjPk times:            12.4553/288.58
Eval PiPjPk times:       5.75485/131.66
L2prod times:            6.77648/158.14
Total time:              44.9974/1047.06
[main] Time assemble (wall/proc) 16.2872/77.83
[main] Time solve (wall/proc) 18.453/327.7
[main] Stop crit:        3.89216e-09
[main] Stop crit:        0.021041
Ebkt times:              1.51723/36.3
Eval Ebkt times:         8.33141/196.56
PiPjPk times:            12.488/289.73
Eval PiPjPk times:       5.55742/126.3
L2prod times:            6.75024/159.88
Total time:              44.7629/1043.33
[main] Time assemble (wall/proc) 16.2379/78.21
[main] Time solve (wall/proc) 18.4202/326.86
[main] Stop crit:        3.89124e-09
[main] Stop crit:        0.0209441
Ebkt times:              1.54941/36.77
Eval Ebkt times:         8.41144/196.57
PiPjPk times:            12.8029/293.39
Eval PiPjPk times:       5.63429/131.17
L2prod times:            6.85439/160.06
Total time:              45.4829/1054.01
[main] Time assemble (wall/proc) 16.4382/78.46
[main] Time solve (wall/proc) 18.514/326.64
[main] Stop crit:        3.89761e-09
[main] Stop crit:        0.0208318
Ebkt times:              1.54368/36.33
Eval Ebkt times:         8.43605/197.48
PiPjPk times:            12.6605/288.73
Eval PiPjPk times:       5.58902/125.82
L2prod times:            6.8759/161.06
Total time:              45.078/1043.51
[main] Time assemble (wall/proc) 16.3286/78.31
[main] Time solve (wall/proc) 18.4366/326.74
[main] Stop crit:        3.90885e-09
[main] Stop crit:        0.020706
Ebkt times:              1.51309/37.29
Eval Ebkt times:         8.26188/196.8
PiPjPk times:            12.6093/290.34
Eval PiPjPk times:       5.62879/129.59
L2prod times:            6.72393/159.1
Total time:              44.7679/1044.45
[main] Time assemble (wall/proc) 16.3398/78.18
[main] Time solve (wall/proc) 18.3792/325.15
[main] Stop crit:        3.92252e-09
[main] Stop crit:        0.0205696
Ebkt times:              1.53844/38.5
Eval Ebkt times:         8.37887/198.34
PiPjPk times:            12.5135/291.76
Eval PiPjPk times:       5.57641/127.17
L2prod times:            6.84638/164.3
Total time:              44.9671/1054.05
[main] Time assemble (wall/proc) 16.2482/78.16
[main] Time solve (wall/proc) 18.3683/325.1
[main] Stop crit:        3.93617e-09
[main] 55%...
[main] Stop crit:        0.0204253
Ebkt times:              1.51596/34.72
Eval Ebkt times:         8.39623/200.31
PiPjPk times:            12.663/289.35
Eval PiPjPk times:       5.60681/127.35
L2prod times:            6.74422/159.45
Total time:              45.0852/1046.78
[main] Time assemble (wall/proc) 16.2861/78.14
[main] Time solve (wall/proc) 18.4385/325.4
[main] Stop crit:        3.94749e-09
[main] Stop crit:        0.0202757
Ebkt times:              1.52264/37.35
Eval Ebkt times:         8.34928/195.92
PiPjPk times:            12.4878/288
Eval PiPjPk times:       5.52196/128.82
L2prod times:            6.81469/161.56
Total time:              44.66/1042.49
[main] Time assemble (wall/proc) 16.306/77.74
[main] Time solve (wall/proc) 18.4648/326.42
[main] Stop crit:        3.95462e-09
[main] Stop crit:        0.0201236
Ebkt times:              1.52675/37.23
Eval Ebkt times:         8.35051/198.29
PiPjPk times:            12.7306/290.46
Eval PiPjPk times:       5.58629/126.35
L2prod times:            6.84444/161.3
Total time:              44.9945/1044.93
[main] Time assemble (wall/proc) 16.2705/78.45
[main] Time solve (wall/proc) 18.4812/327.6
[main] Stop crit:        3.95641e-09
[main] Stop crit:        0.0199709
Ebkt times:              1.51444/35
Eval Ebkt times:         8.42299/199.26
PiPjPk times:            12.5782/287.23
Eval PiPjPk times:       5.68891/129.37
L2prod times:            6.73894/157.61
Total time:              45.3278/1050.05
[main] Time assemble (wall/proc) 16.2725/78.11
[main] Time solve (wall/proc) 18.4213/326.59
[main] Stop crit:        3.9527e-09
[main] Stop crit:        0.0198191
Ebkt times:              1.53075/36.72
Eval Ebkt times:         8.37152/197.45
PiPjPk times:            12.6395/289.63
Eval PiPjPk times:       5.6829/130.47
L2prod times:            6.74392/159.71
Total time:              45.0421/1045.34
[main] Time assemble (wall/proc) 16.3512/78.28
[main] Time solve (wall/proc) 18.4514/325.82
[main] Stop crit:        3.94414e-09
[main] Stop crit:        0.019669
Ebkt times:              1.57239/39.11
Eval Ebkt times:         8.38318/195.72
PiPjPk times:            12.632/286.14
Eval PiPjPk times:       5.64315/128.62
L2prod times:            6.88073/160.37
Total time:              45.273/1043.58
[main] Time assemble (wall/proc) 16.268/78.4
[main] Time solve (wall/proc) 18.4054/326.58
[main] Stop crit:        3.9319e-09
[main] 66%...
[main] Stop crit:        0.0195204
Ebkt times:              1.5247/37.07
Eval Ebkt times:         8.31842/198.35
PiPjPk times:            12.6445/291.38
Eval PiPjPk times:       5.54751/127.91
L2prod times:            6.76886/161.05
Total time:              44.7828/1044.94
[main] Time assemble (wall/proc) 16.5508/78.44
[main] Time solve (wall/proc) 18.4055/324.95
[main] Stop crit:        3.91717e-09
[main] Stop crit:        0.0193727
Ebkt times:              1.5027/36.68
Eval Ebkt times:         8.35611/197.79
PiPjPk times:            12.6371/292.06
Eval PiPjPk times:       5.53436/127.51
L2prod times:            6.79515/161.75
Total time:              44.8682/1047.9
[main] Time assemble (wall/proc) 16.4686/78.28
[main] Time solve (wall/proc) 18.4591/326.48
[main] Stop crit:        3.90082e-09
[main] Stop crit:        0.0192249
Ebkt times:              1.55933/37.45
Eval Ebkt times:         8.38888/198.55
PiPjPk times:            12.5655/289.85
Eval PiPjPk times:       5.72329/131.25
L2prod times:            6.84832/161.85
Total time:              45.1642/1053.65
[main] Time assemble (wall/proc) 16.2769/78.62
[main] Time solve (wall/proc) 18.6035/329.07
[main] Stop crit:        3.88327e-09
[main] Stop crit:        0.0190758
Ebkt times:              1.54554/35.96
Eval Ebkt times:         8.52883/199
PiPjPk times:            12.6111/288.75
Eval PiPjPk times:       5.91052/134.84
L2prod times:            6.82751/159.93
Total time:              45.7798/1058.45
[main] Time assemble (wall/proc) 16.2758/78.56
[main] Time solve (wall/proc) 18.2717/322.9
[main] Stop crit:        3.86453e-09
[main] Stop crit:        0.0189246
Ebkt times:              1.503/37.05
Eval Ebkt times:         8.37152/197.05
PiPjPk times:            13.0235/298.88
Eval PiPjPk times:       5.61689/126.77
L2prod times:            6.81883/161.39
Total time:              45.6375/1056.54
[main] Time assemble (wall/proc) 16.3603/78.27
[main] Time solve (wall/proc) 18.4889/327.08
[main] Stop crit:        3.84446e-09
[main] Stop crit:        0.0187708
Ebkt times:              1.53154/36.96
Eval Ebkt times:         8.47459/201.29
PiPjPk times:            12.5474/287.78
Eval PiPjPk times:       5.633/127.99
L2prod times:            6.82333/160.19
Total time:              45.255/1053.74
[main] Time assemble (wall/proc) 16.2712/78.57
[main] Time solve (wall/proc) 18.3634/326.03
[main] Stop crit:        3.82297e-09
[main] 77%...
[main] Stop crit:        0.0186141
Ebkt times:              1.51446/36.12
Eval Ebkt times:         8.38184/196.99
PiPjPk times:            12.4954/286.03
Eval PiPjPk times:       5.74161/129.94
L2prod times:            6.72986/157.38
Total time:              45.2311/1045.1
[main] Time assemble (wall/proc) 16.338/77.8
[main] Time solve (wall/proc) 18.3603/324.44
[main] Stop crit:        3.80013e-09
[main] Stop crit:        0.0184549
Ebkt times:              1.52427/37.18
Eval Ebkt times:         8.4278/200.68
PiPjPk times:            12.4214/287.49
Eval PiPjPk times:       5.57782/127.86
L2prod times:            6.75023/160.35
Total time:              44.7801/1050.99
[main] Time assemble (wall/proc) 16.1534/78.12
[main] Time solve (wall/proc) 18.4546/325.22
[main] Stop crit:        3.77614e-09
[main] Stop crit:        0.0182936
Ebkt times:              1.51552/35.71
Eval Ebkt times:         8.28648/197.49
PiPjPk times:            12.5252/288.85
Eval PiPjPk times:       5.51351/127.58
L2prod times:            6.73006/160.12
Total time:              44.5311/1038.33
[main] Time assemble (wall/proc) 16.2596/77.8
[main] Time solve (wall/proc) 18.4549/326.79
[main] Stop crit:        3.75129e-09
[main] Stop crit:        0.0181309
Ebkt times:              1.53089/35.59
Eval Ebkt times:         8.47582/200.24
PiPjPk times:            12.9108/293.59
Eval PiPjPk times:       5.54456/125.51
L2prod times:            6.86261/160.51
Total time:              45.3923/1047.81
[main] Time assemble (wall/proc) 16.6147/79
[main] Time solve (wall/proc) 18.4358/324.66
[main] Stop crit:        3.72587e-09
[main] Stop crit:        0.0179676
Ebkt times:              1.54494/37.47
Eval Ebkt times:         8.43178/199.29
PiPjPk times:            12.6317/287.59
Eval PiPjPk times:       5.57943/126.72
L2prod times:            6.89203/161.93
Total time:              45.1299/1044.46
[main] Time assemble (wall/proc) 16.3451/78.14
[main] Time solve (wall/proc) 18.4379/326.54
[main] Stop crit:        3.70014e-09
[main] 87%...
[main] Stop crit:        0.0178044
Ebkt times:              1.55771/36.77
Eval Ebkt times:         8.34578/199.27
PiPjPk times:            12.5095/289.49
Eval PiPjPk times:       5.55311/127.58
L2prod times:            6.81643/160.22
Total time:              44.7944/1047.11
[main] Time assemble (wall/proc) 16.3653/78.21
[main] Time solve (wall/proc) 18.5016/326.76
[main] Stop crit:        3.67431e-09
[main] Stop crit:        0.017642
Ebkt times:              1.50907/35.37
Eval Ebkt times:         8.34393/199.1
PiPjPk times:            12.5977/290.65
Eval PiPjPk times:       5.57567/130.2
L2prod times:            6.78925/161.56
Total time:              44.7261/1049.82
[main] Time assemble (wall/proc) 16.1208/78.08
[main] Time solve (wall/proc) 18.3874/325.68
[main] Stop crit:        3.64859e-09
[main] Stop crit:        0.0174813
Ebkt times:              1.51584/35.87
Eval Ebkt times:         8.2742/197.68
PiPjPk times:            12.5599/289.63
Eval PiPjPk times:       5.64232/128.49
L2prod times:            6.80622/161.03
Total time:              44.7115/1043.96
[main] Time assemble (wall/proc) 16.2851/77.98
[main] Time solve (wall/proc) 18.4392/325.96
[main] Stop crit:        3.62319e-09
[main] Stop crit:        0.0173228
Ebkt times:              1.49899/35.6
Eval Ebkt times:         8.27351/198.72
PiPjPk times:            12.6741/291.71
Eval PiPjPk times:       5.57385/126.3
L2prod times:            6.7461/157.7
Total time:              44.7115/1042.03
[main] Time assemble (wall/proc) 16.3226/78.28
[main] Time solve (wall/proc) 18.4827/327.02
[main] Stop crit:        3.59831e-09
[main] Stop crit:        0.0171674
Ebkt times:              1.54876/37.4
Eval Ebkt times:         8.31959/199.72
PiPjPk times:            12.525/289.69
Eval PiPjPk times:       5.49519/127.78
L2prod times:            6.85706/163.44
Total time:              44.6564/1048.66
[main] Time assemble (wall/proc) 16.1759/78.53
[main] Time solve (wall/proc) 18.4802/327.36
[main] Stop crit:        3.57415e-09
[main] Stop crit:        0.0170155
Ebkt times:              1.52037/37.71
Eval Ebkt times:         8.35461/197.26
PiPjPk times:            12.5984/290.78
Eval PiPjPk times:       5.68518/129.95
L2prod times:            6.82348/161.26
Total time:              45.0275/1053.59
[main] Time assemble (wall/proc) 16.0514/78.14
[main] Time solve (wall/proc) 18.4608/327.99
[main] Stop crit:        3.55089e-09
[main] 98%...
[main] Stop crit:        0.0168676
Ebkt times:              1.54497/36.46
Eval Ebkt times:         8.42343/198.89
PiPjPk times:            12.5345/289.38
Eval PiPjPk times:       5.5738/128.09
L2prod times:            6.86095/163.29
Total time:              45.0516/1052.41
[main] Time assemble (wall/proc) 16.2994/78.25
[main] Time solve (wall/proc) 18.4428/326.74
[main] Stop crit:        3.52866e-09
[main] Time run (wall/proc) 2374.15/30654.9
[main] Compute errors
[main] Electric field error = 0.00886528
[main] Potential error = 0.00819546
[main] Lambda = 0.149284
[main] Maximum residual = 1.13728e-14
[main] Maximum constraint difference = 8.06623
[main] Time norms (wall/proc) 0.322734/6.25
[main] Mesh diameter 0.305313
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00970874
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.286479/6.67
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 31.3149/77.59
[main] Initial constraint norm: 7.36502
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0111338
Ebkt times:              3.37348/82.18
Eval Ebkt times:         20.6721/497.04
PiPjPk times:            30.8291/733.31
Eval PiPjPk times:       14.5556/344.1
L2prod times:            15.9984/383.54
Total time:              111.007/2651.02
[main] Time assemble (wall/proc) 38.5251/190.72
[main] Time solve (wall/proc) 83.3571/1732.66
[main] Stop crit:        3.57014e-10
[main] Stop crit:        0.0122428
Ebkt times:              3.40472/82.29
Eval Ebkt times:         21.1562/507.56
PiPjPk times:            30.885/735.77
Eval PiPjPk times:       14.7638/353.27
L2prod times:            16.2959/391.62
Total time:              112.335/2687.45
[main] Time assemble (wall/proc) 37.8563/193.24
[main] Time solve (wall/proc) 83.1308/1729.19
[main] Stop crit:        2.35835e-10
[main] Stop crit:        0.0128506
Ebkt times:              3.42426/81.97
Eval Ebkt times:         21.1751/508.89
PiPjPk times:            30.5099/722.35
Eval PiPjPk times:       14.7158/350.51
L2prod times:            16.2062/387.91
Total time:              111.772/2662.89
[main] Time assemble (wall/proc) 37.6743/191.71
[main] Time solve (wall/proc) 82.9683/1730.08
[main] Stop crit:        2.17601e-10
[main] Stop crit:        0.0129199
Ebkt times:              3.39901/82.36
Eval Ebkt times:         20.9876/500.87
PiPjPk times:            30.6741/726.63
Eval PiPjPk times:       14.6741/346.83
L2prod times:            16.1655/385.62
Total time:              111.663/2658.11
[main] Time assemble (wall/proc) 37.3606/191.91
[main] Time solve (wall/proc) 83.0312/1728.38
[main] Stop crit:        2.43094e-10
[main] Stop crit:        0.0126248
Ebkt times:              3.37912/81.37
Eval Ebkt times:         21.1512/509.74
PiPjPk times:            30.8672/737.72
Eval PiPjPk times:       14.6643/350.74
L2prod times:            16.2405/393.67
Total time:              111.987/2686.05
[main] Time assemble (wall/proc) 37.3828/192.42
[main] Time solve (wall/proc) 82.9428/1727.8
[main] Stop crit:        2.51148e-10
[main] Stop crit:        0.0122669
Ebkt times:              3.36946/80.63
Eval Ebkt times:         20.936/501.32
PiPjPk times:            30.4917/721.02
Eval PiPjPk times:       14.5672/340.64
L2prod times:            16.1933/386.2
Total time:              111.295/2639.93
[main] Time assemble (wall/proc) 37.3267/190.68
[main] Time solve (wall/proc) 83.1559/1729.76
[main] Stop crit:        2.4052e-10
[main] Stop crit:        0.0120298
Ebkt times:              3.41751/82.99
Eval Ebkt times:         21.3831/512.89
PiPjPk times:            31.1896/740.44
Eval PiPjPk times:       15.0495/356.22
L2prod times:            16.5013/396.02
Total time:              113.79/2716.14
[main] Time assemble (wall/proc) 37.2494/193.73
[main] Time solve (wall/proc) 83.5346/1725.29
[main] Stop crit:        2.26972e-10
[main] Stop crit:        0.0119481
Ebkt times:              3.39361/81.67
Eval Ebkt times:         20.9754/507.88
PiPjPk times:            30.5802/726.86
Eval PiPjPk times:       14.6178/346.83
L2prod times:            16.109/387.1
Total time:              111.615/2664.93
[main] Time assemble (wall/proc) 37.6292/191.7
[main] Time solve (wall/proc) 82.9526/1727.51
[main] Stop crit:        2.22986e-10
[main] Stop crit:        0.0119755
Ebkt times:              3.48483/83.71
Eval Ebkt times:         21.4728/517.64
PiPjPk times:            31.4538/748.39
Eval PiPjPk times:       14.8879/350.84
L2prod times:            16.6621/398.71
Total time:              114.194/2727.02
[main] Time assemble (wall/proc) 37.3451/195.45
[main] Time solve (wall/proc) 83.0145/1728.28
[main] Stop crit:        2.27354e-10
[main] Stop crit:        0.0120509
Ebkt times:              3.41774/82.42
Eval Ebkt times:         21.1751/510.14
PiPjPk times:            30.9727/736.86
Eval PiPjPk times:       14.7294/349.96
L2prod times:            16.4709/396.29
Total time:              112.796/2703.25
[main] Time assemble (wall/proc) 37.2695/193.2
[main] Time solve (wall/proc) 82.998/1730.61
[main] Stop crit:        2.3071e-10
[main] Stop crit:        0.0121284
Ebkt times:              3.41662/83.35
Eval Ebkt times:         21.1816/509.12
PiPjPk times:            30.6909/730.61
Eval PiPjPk times:       14.695/345.38
L2prod times:            16.27/390.66
Total time:              112.486/2684.3
[main] Time assemble (wall/proc) 37.3016/192.51
[main] Time solve (wall/proc) 83.0163/1729.36
[main] Stop crit:        2.26879e-10
[main] 10%...
[main] Stop crit:        0.0121827
Ebkt times:              3.37188/80.99
Eval Ebkt times:         20.9491/504.19
PiPjPk times:            30.8175/733.13
Eval PiPjPk times:       14.7893/348.77
L2prod times:            16.3661/394.49
Total time:              111.944/2673.8
[main] Time assemble (wall/proc) 38.0346/193.26
[main] Time solve (wall/proc) 83.1972/1732.73
[main] Stop crit:        2.1597e-10
[main] Stop crit:        0.0122042
Ebkt times:              3.38404/82.71
Eval Ebkt times:         21.0001/509.71
PiPjPk times:            30.7904/734.93
Eval PiPjPk times:       14.4786/345.83
L2prod times:            16.2746/394.62
Total time:              111.502/2679.11
[main] Time assemble (wall/proc) 37.4865/192.87
[main] Time solve (wall/proc) 83.038/1730.18
[main] Stop crit:        2.02024e-10
[main] Stop crit:        0.0121948
Ebkt times:              3.38613/81.86
Eval Ebkt times:         21.0576/506.71
PiPjPk times:            30.6174/728.18
Eval PiPjPk times:       14.7502/349.15
L2prod times:            16.1524/387.77
Total time:              111.905/2672.48
[main] Time assemble (wall/proc) 37.5354/192.06
[main] Time solve (wall/proc) 83.0018/1729.68
[main] Stop crit:        1.89744e-10
[main] Stop crit:        0.0121617
Ebkt times:              3.37194/81.91
Eval Ebkt times:         20.9135/502.4
PiPjPk times:            30.4158/720.25
Eval PiPjPk times:       14.4554/341.52
L2prod times:            16.1051/385.61
Total time:              110.65/2637.19
[main] Time assemble (wall/proc) 37.402/191.23
[main] Time solve (wall/proc) 83.284/1732.19
[main] Stop crit:        1.81909e-10
[main] Stop crit:        0.0121142
Ebkt times:              3.38923/79.26
Eval Ebkt times:         21.2301/515.73
PiPjPk times:            30.6776/730.38
Eval PiPjPk times:       15.0271/358.13
L2prod times:            16.2268/392.19
Total time:              112.655/2701.51
[main] Time assemble (wall/proc) 37.541/193.43
[main] Time solve (wall/proc) 83.2786/1736.69
[main] Stop crit:        1.78524e-10
[main] Stop crit:        0.0120603
Ebkt times:              3.38874/83.44
Eval Ebkt times:         21.1442/508.43
PiPjPk times:            30.7142/732.94
Eval PiPjPk times:       14.7615/349.2
L2prod times:            16.3605/392.88
Total time:              112.225/2687.81
[main] Time assemble (wall/proc) 37.5536/192.68
[main] Time solve (wall/proc) 83.1904/1732.18
[main] Stop crit:        1.77941e-10
[main] Stop crit:        0.0120058
Ebkt times:              3.42178/83.28
Eval Ebkt times:         21.1605/513.17
PiPjPk times:            31.0336/741.45
Eval PiPjPk times:       14.8671/352.75
L2prod times:            16.4308/395.2
Total time:              112.678/2698.69
[main] Time assemble (wall/proc) 37.0918/193.4
[main] Time solve (wall/proc) 83.0179/1730.22
[main] Stop crit:        1.78522e-10
[main] Stop crit:        0.0119537
Ebkt times:              3.39532/82.63
Eval Ebkt times:         21.3322/515.02
PiPjPk times:            30.8459/733.77
Eval PiPjPk times:       14.8232/353.4
L2prod times:            16.3933/396.54
Total time:              112.458/2696.76
[main] Time assemble (wall/proc) 37.4067/193.46
[main] Time solve (wall/proc) 83.1866/1732.88
[main] Stop crit:        1.79382e-10
[main] Stop crit:        0.0119049
Ebkt times:              3.39602/82.58
Eval Ebkt times:         21.0685/506.53
PiPjPk times:            30.4608/720.64
Eval PiPjPk times:       14.6583/347.16
L2prod times:            16.1529/383.36
Total time:              111.461/2651.69
[main] Time assemble (wall/proc) 37.5622/190.98
[main] Time solve (wall/proc) 83.2801/1734.66
[main] Stop crit:        1.80258e-10
[main] Stop crit:        0.0118592
Ebkt times:              3.41903/80.97
Eval Ebkt times:         20.9767/507.83
PiPjPk times:            30.8811/735.34
Eval PiPjPk times:       14.6497/347.33
L2prod times:            16.236/388.56
Total time:              112.07/2678.2
[main] Time assemble (wall/proc) 37.3527/192.58
[main] Time solve (wall/proc) 82.9602/1728.48
[main] Stop crit:        1.81124e-10
[main] 20%...
[main] Stop crit:        0.0118161
Ebkt times:              3.43217/82.72
Eval Ebkt times:         21.1456/510.58
PiPjPk times:            30.5983/728.9
Eval PiPjPk times:       14.7877/351.33
L2prod times:            16.3914/393.71
Total time:              112.24/2685.01
[main] Time assemble (wall/proc) 37.2452/192.7
[main] Time solve (wall/proc) 83.1377/1732.8
[main] Stop crit:        1.81937e-10
[main] Stop crit:        0.0117748
Ebkt times:              3.41471/83.42
Eval Ebkt times:         21.0827/511.28
PiPjPk times:            30.5792/725.84
Eval PiPjPk times:       14.642/347.47
L2prod times:            16.3768/392.12
Total time:              111.799/2676.21
[main] Time assemble (wall/proc) 37.3204/192.49
[main] Time solve (wall/proc) 83.0482/1729.44
[main] Stop crit:        1.82573e-10
[main] Stop crit:        0.0117356
Ebkt times:              3.40225/82.85
Eval Ebkt times:         21.1642/509.78
PiPjPk times:            30.6361/726.12
Eval PiPjPk times:       14.8198/348.66
L2prod times:            16.3182/390.99
Total time:              112.079/2672.78
[main] Time assemble (wall/proc) 37.5509/192.7
[main] Time solve (wall/proc) 83.065/1730.73
[main] Stop crit:        1.8287e-10
[main] Stop crit:        0.0116989
Ebkt times:              3.43719/82.5
Eval Ebkt times:         21.242/505.4
PiPjPk times:            30.5134/717.76
Eval PiPjPk times:       14.8682/348.54
L2prod times:            16.2664/387.88
Total time:              112.501/2663.75
[main] Time assemble (wall/proc) 37.5257/192.46
[main] Time solve (wall/proc) 83.0256/1730.36
[main] Stop crit:        1.82698e-10
[main] Stop crit:        0.0116656
Ebkt times:              3.43918/84.48
Eval Ebkt times:         21.2222/512.68
PiPjPk times:            30.8905/736.48
Eval PiPjPk times:       14.7252/349.58
L2prod times:            16.5341/399.74
Total time:              112.686/2704.64
[main] Time assemble (wall/proc) 37.6648/193.95
[main] Time solve (wall/proc) 83.2222/1730.11
[main] Stop crit:        1.82008e-10
[main] Stop crit:        0.0116368
Ebkt times:              3.38124/81.42
Eval Ebkt times:         21.0718/506.38
PiPjPk times:            30.5921/729.56
Eval PiPjPk times:       14.7474/347.95
L2prod times:            16.2054/390.94
Total time:              112.038/2677.25
[main] Time assemble (wall/proc) 37.3077/191.62
[main] Time solve (wall/proc) 83.1444/1729.59
[main] Stop crit:        1.80838e-10
[main] Stop crit:        0.0116131
Ebkt times:              3.42115/83.13
Eval Ebkt times:         21.1767/510.52
PiPjPk times:            30.5164/723.07
Eval PiPjPk times:       14.708/348.82
L2prod times:            16.1888/386.33
Total time:              111.86/2665.19
[main] Time assemble (wall/proc) 37.4999/191.52
[main] Time solve (wall/proc) 82.982/1726.74
[main] Stop crit:        1.79285e-10
[main] Stop crit:        0.0115945
Ebkt times:              3.39356/82.16
Eval Ebkt times:         21.0359/509.41
PiPjPk times:            30.6896/730.04
Eval PiPjPk times:       14.684/349.64
L2prod times:            16.2939/391.43
Total time:              111.7/2675.58
[main] Time assemble (wall/proc) 37.2695/192.26
[main] Time solve (wall/proc) 83.3664/1737.42
[main] Stop crit:        1.77482e-10
[main] Stop crit:        0.0115805
Ebkt times:              3.44637/86.34
Eval Ebkt times:         21.3294/517.21
PiPjPk times:            30.7959/737.83
Eval PiPjPk times:       14.7894/353.72
L2prod times:            16.4012/398.28
Total time:              112.508/2714.54
[main] Time assemble (wall/proc) 37.2079/193.92
[main] Time solve (wall/proc) 83.0471/1729.74
[main] Stop crit:        1.75571e-10
[main] Stop crit:        0.0115698
Ebkt times:              3.42732/85.64
Eval Ebkt times:         21.0295/508.33
PiPjPk times:            30.5304/728.18
Eval PiPjPk times:       14.6166/347.62
L2prod times:            16.2175/393.31
Total time:              111.326/2667.64
[main] Time assemble (wall/proc) 37.4053/191.75
[main] Time solve (wall/proc) 82.9739/1728.64
[main] Stop crit:        1.73688e-10
[main] 30%...
[main] Stop crit:        0.011561
Ebkt times:              3.42699/82.56
Eval Ebkt times:         21.146/505.89
PiPjPk times:            31.1565/734.08
Eval PiPjPk times:       14.9642/351.08
L2prod times:            16.3995/391.07
Total time:              113.337/2690.91
[main] Time assemble (wall/proc) 37.8174/193.45
[main] Time solve (wall/proc) 83.4157/1718.2
[main] Stop crit:        1.7196e-10
[main] Stop crit:        0.0115523
Ebkt times:              3.42002/83.05
Eval Ebkt times:         21.0863/509.3
PiPjPk times:            30.732/734.47
Eval PiPjPk times:       14.7459/349.04
L2prod times:            16.2034/390.92
Total time:              112.039/2686.51
[main] Time assemble (wall/proc) 37.2664/192.68
[main] Time solve (wall/proc) 82.8108/1726.95
[main] Stop crit:        1.70486e-10
[main] Stop crit:        0.0115423
Ebkt times:              3.38044/82.23
Eval Ebkt times:         20.8893/504.89
PiPjPk times:            30.4888/727.24
Eval PiPjPk times:       14.7994/352.73
L2prod times:            16.1994/390.7
Total time:              111.726/2677.23
[main] Time assemble (wall/proc) 36.7161/191.03
[main] Time solve (wall/proc) 83.0373/1732.91
[main] Stop crit:        1.69328e-10
[main] Stop crit:        0.0115297
Ebkt times:              3.35173/81.79
Eval Ebkt times:         20.8864/501.16
PiPjPk times:            30.418/718.98
Eval PiPjPk times:       14.8927/352.68
L2prod times:            16.1653/387.05
Total time:              111.397/2654.69
[main] Time assemble (wall/proc) 37.0653/190.67
[main] Time solve (wall/proc) 83.2456/1731.63
[main] Stop crit:        1.68498e-10
[main] Stop crit:        0.0115137
Ebkt times:              3.44075/83.28
Eval Ebkt times:         21.2003/512.58
PiPjPk times:            31.0368/740.63
Eval PiPjPk times:       14.6602/349.57
L2prod times:            16.5096/397.84
Total time:              112.921/2705.21
[main] Time assemble (wall/proc) 36.6812/193.46
[main] Time solve (wall/proc) 82.998/1728.71
[main] Stop crit:        1.67957e-10
[main] Stop crit:        0.0114938
Ebkt times:              3.44253/85.52
Eval Ebkt times:         21.0386/503.83
PiPjPk times:            30.6043/726.64
Eval PiPjPk times:       14.7275/349.09
L2prod times:            16.274/390.37
Total time:              111.754/2667.88
[main] Time assemble (wall/proc) 37.5248/192.74
[main] Time solve (wall/proc) 83.2525/1732.88
[main] Stop crit:        1.67632e-10
[main] Stop crit:        0.0114699
Ebkt times:              3.45116/84.2
Eval Ebkt times:         21.1698/509.86
PiPjPk times:            30.8443/734.47
Eval PiPjPk times:       14.7106/350.18
L2prod times:            16.4157/395.17
Total time:              112.352/2690.39
[main] Time assemble (wall/proc) 37.3591/193.17
[main] Time solve (wall/proc) 83.3073/1733.42
[main] Stop crit:        1.67443e-10
[main] Stop crit:        0.011442
Ebkt times:              3.43166/83.16
Eval Ebkt times:         21.2058/511.12
PiPjPk times:            30.8228/736.98
Eval PiPjPk times:       14.9421/352.29
L2prod times:            16.3617/392.17
Total time:              112.945/2702.7
[main] Time assemble (wall/proc) 37.1347/192.72
[main] Time solve (wall/proc) 82.9977/1731.84
[main] Stop crit:        1.67324e-10
[main] Stop crit:        0.0114106
Ebkt times:              3.40349/82.96
Eval Ebkt times:         21.0463/505.24
PiPjPk times:            30.5778/727.18
Eval PiPjPk times:       14.7972/349.84
L2prod times:            16.1179/389.11
Total time:              112.025/2674.99
[main] Time assemble (wall/proc) 37.1628/191.64
[main] Time solve (wall/proc) 83.0677/1728.52
[main] Stop crit:        1.67244e-10
[main] Stop crit:        0.011376
Ebkt times:              3.41157/81.88
Eval Ebkt times:         21.1949/509.16
PiPjPk times:            30.7118/733.43
Eval PiPjPk times:       14.7216/349.8
L2prod times:            16.3956/395.86
Total time:              112.59/2696.04
[main] Time assemble (wall/proc) 37.4075/193.51
[main] Time solve (wall/proc) 83.0105/1726.37
[main] Stop crit:        1.67199e-10
[main] Stop crit:        0.011339
Ebkt times:              3.41854/83.35
Eval Ebkt times:         21.0835/507.99
PiPjPk times:            31.0194/739.1
Eval PiPjPk times:       14.6794/347.97
L2prod times:            16.4365/394.08
Total time:              112.734/2695.43
[main] Time assemble (wall/proc) 37.7633/193.26
[main] Time solve (wall/proc) 82.9051/1723.65
[main] Stop crit:        1.67203e-10
[main] 40%...
[main] Stop crit:        0.0113
Ebkt times:              3.39583/83.28
Eval Ebkt times:         21.1429/509.08
PiPjPk times:            30.9206/735.56
Eval PiPjPk times:       14.9115/357.33
L2prod times:            16.4068/394.05
Total time:              112.771/2701.84
[main] Time assemble (wall/proc) 37.3867/193.31
[main] Time solve (wall/proc) 83.2802/1733.75
[main] Stop crit:        1.6727e-10
[main] Stop crit:        0.0112598
Ebkt times:              3.37425/80.54
Eval Ebkt times:         21.0209/505.18
PiPjPk times:            30.9366/737.81
Eval PiPjPk times:       14.8721/350.25
L2prod times:            16.171/387.2
Total time:              112.277/2678.11
[main] Time assemble (wall/proc) 37.3142/192.3
[main] Time solve (wall/proc) 83.2082/1732.25
[main] Stop crit:        1.67397e-10
[main] Stop crit:        0.0112189
Ebkt times:              3.41719/84.12
Eval Ebkt times:         20.9133/505.03
PiPjPk times:            30.6925/728.11
Eval PiPjPk times:       14.6826/344.33
L2prod times:            16.2876/387.79
Total time:              111.627/2658.69
[main] Time assemble (wall/proc) 37.5085/191.63
[main] Time solve (wall/proc) 83.2936/1732.88
[main] Stop crit:        1.67559e-10
[main] Stop crit:        0.0111779
Ebkt times:              3.40687/82.9
Eval Ebkt times:         21.0238/508.03
PiPjPk times:            30.6033/727.95
Eval PiPjPk times:       14.6636/347.51
L2prod times:            16.1069/386.81
Total time:              111.563/2667.64
[main] Time assemble (wall/proc) 37.5716/191.76
[main] Time solve (wall/proc) 83.2496/1730.09
[main] Stop crit:        1.67717e-10
[main] Stop crit:        0.0111371
Ebkt times:              3.41636/82.31
Eval Ebkt times:         21.339/517.53
PiPjPk times:            30.7817/735.92
Eval PiPjPk times:       14.797/352.3
L2prod times:            16.4293/395.49
Total time:              112.558/2703.83
[main] Time assemble (wall/proc) 37.5604/193.39
[main] Time solve (wall/proc) 83.267/1730.61
[main] Stop crit:        1.67825e-10
[main] Stop crit:        0.011097
Ebkt times:              3.41324/82.59
Eval Ebkt times:         21.2271/516.69
PiPjPk times:            30.8736/736.91
Eval PiPjPk times:       14.6614/350.84
L2prod times:            16.5446/400.32
Total time:              112.523/2705.02
[main] Time assemble (wall/proc) 37.2286/193.89
[main] Time solve (wall/proc) 83.2014/1731.88
[main] Stop crit:        1.67845e-10
[main] Stop crit:        0.0110576
Ebkt times:              3.42161/82.33
Eval Ebkt times:         21.0731/510.09
PiPjPk times:            30.6339/730.95
Eval PiPjPk times:       14.73/350.7
L2prod times:            16.3782/393.07
Total time:              111.748/2678.45
[main] Time assemble (wall/proc) 36.9977/192.88
[main] Time solve (wall/proc) 82.7452/1725.42
[main] Stop crit:        1.67759e-10
[main] Stop crit:        0.0110192
Ebkt times:              3.42349/82.91
Eval Ebkt times:         21.2351/514.71
PiPjPk times:            30.8806/736.72
Eval PiPjPk times:       14.9208/356.61
L2prod times:            16.4378/395.57
Total time:              113.074/2712.53
[main] Time assemble (wall/proc) 37.6538/193.87
[main] Time solve (wall/proc) 83.1968/1730.98
[main] Stop crit:        1.67566e-10
[main] Stop crit:        0.0109819
Ebkt times:              3.43366/83.47
Eval Ebkt times:         21.1354/509.96
PiPjPk times:            30.8754/736.74
Eval PiPjPk times:       14.5949/346.33
L2prod times:            16.4401/395.24
Total time:              112.318/2683.94
[main] Time assemble (wall/proc) 37.1839/192.97
[main] Time solve (wall/proc) 83.1863/1732.21
[main] Stop crit:        1.67285e-10
[main] Stop crit:        0.0109456
Ebkt times:              3.4052/80.85
Eval Ebkt times:         21.243/514.37
PiPjPk times:            30.9201/739.7
Eval PiPjPk times:       14.7697/350.91
L2prod times:            16.3632/394.31
Total time:              112.786/2707.24
[main] Time assemble (wall/proc) 37.5463/194.19
[main] Time solve (wall/proc) 83.1119/1730.28
[main] Stop crit:        1.66947e-10
[main] 50%...
[main] Stop crit:        0.0109102
Ebkt times:              3.41039/84.05
Eval Ebkt times:         21.1221/515.02
PiPjPk times:            30.6528/730.91
Eval PiPjPk times:       14.6829/348.12
L2prod times:            16.3148/393.18
Total time:              111.997/2686.04
[main] Time assemble (wall/proc) 37.0312/192.65
[main] Time solve (wall/proc) 82.9804/1730.11
[main] Stop crit:        1.66583e-10
[main] Stop crit:        0.0108756
Ebkt times:              3.45324/80.48
Eval Ebkt times:         21.0317/508.19
PiPjPk times:            30.5076/724.4
Eval PiPjPk times:       14.4967/342.49
L2prod times:            16.1227/384.57
Total time:              111.397/2652.89
[main] Time assemble (wall/proc) 37.2334/190.74
[main] Time solve (wall/proc) 83.0596/1731.74
[main] Stop crit:        1.66224e-10
[main] Stop crit:        0.0108416
Ebkt times:              3.4116/81.5
Eval Ebkt times:         21.0786/503.7
PiPjPk times:            30.7938/727.16
Eval PiPjPk times:       14.8075/350.92
L2prod times:            16.2672/389.37
Total time:              112.736/2678.24
[main] Time assemble (wall/proc) 37.3596/192.46
[main] Time solve (wall/proc) 83.1623/1731.36
[main] Stop crit:        1.6589e-10
[main] Stop crit:        0.0108078
Ebkt times:              3.42907/82.9
Eval Ebkt times:         21.2032/514.72
PiPjPk times:            31.1313/745.97
Eval PiPjPk times:       14.7065/352.23
L2prod times:            16.5147/395.16
Total time:              112.757/2709.69
[main] Time assemble (wall/proc) 36.9104/193.58
[main] Time solve (wall/proc) 83.0927/1729.82
[main] Stop crit:        1.65593e-10
[main] Stop crit:        0.010774
Ebkt times:              3.38072/81.2
Eval Ebkt times:         21.1939/504.03
PiPjPk times:            30.8102/723.32
Eval PiPjPk times:       14.8459/347.19
L2prod times:            16.2284/383.64
Total time:              112.997/2664.63
[main] Time assemble (wall/proc) 37.7237/191.47
[main] Time solve (wall/proc) 83.7696/1719.02
[main] Stop crit:        1.65335e-10
[main] Stop crit:        0.0107399
Ebkt times:              3.46916/84.13
Eval Ebkt times:         21.423/515.69
PiPjPk times:            30.8955/735.74
Eval PiPjPk times:       14.6308/344.41
L2prod times:            16.3627/392.01
Total time:              112.773/2692.89
[main] Time assemble (wall/proc) 37.7234/193.12
[main] Time solve (wall/proc) 83.0718/1727.74
[main] Stop crit:        1.65112e-10
[main] Stop crit:        0.0107051
Ebkt times:              3.40028/82.7
Eval Ebkt times:         21.0494/507.02
PiPjPk times:            30.5687/725.05
Eval PiPjPk times:       14.617/345.09
L2prod times:            16.2477/390.62
Total time:              111.974/2672.18
[main] Time assemble (wall/proc) 37.03/191.51
[main] Time solve (wall/proc) 83.418/1737.76
[main] Stop crit:        1.64916e-10
[main] Stop crit:        0.0106693
Ebkt times:              3.43433/84.61
Eval Ebkt times:         21.1936/511.16
PiPjPk times:            30.9377/737.19
Eval PiPjPk times:       14.726/349.32
L2prod times:            16.307/390.39
Total time:              112.424/2691.84
[main] Time assemble (wall/proc) 37.3979/192.87
[main] Time solve (wall/proc) 83.1685/1729.22
[main] Stop crit:        1.64737e-10
[main] Stop crit:        0.0106325
Ebkt times:              3.41505/81.69
Eval Ebkt times:         21.4142/516.02
PiPjPk times:            30.8286/734.2
Eval PiPjPk times:       14.834/353.87
L2prod times:            16.3006/393.26
Total time:              112.589/2694.78
[main] Time assemble (wall/proc) 37.2201/192.8
[main] Time solve (wall/proc) 83.2178/1734.27
[main] Stop crit:        1.64568e-10
[main] Stop crit:        0.0105943
Ebkt times:              3.40024/81.75
Eval Ebkt times:         20.8685/498.97
PiPjPk times:            30.6341/725.68
Eval PiPjPk times:       14.8794/348.89
L2prod times:            16.2209/386.89
Total time:              112.084/2664.36
[main] Time assemble (wall/proc) 37.4729/191.45
[main] Time solve (wall/proc) 83.2197/1732.56
[main] Stop crit:        1.64401e-10
[main] 60%...
[main] Stop crit:        0.0105549
Ebkt times:              3.43043/84.6
Eval Ebkt times:         21.1129/508.04
PiPjPk times:            30.7568/731.8
Eval PiPjPk times:       14.5931/347.05
L2prod times:            16.3833/395.96
Total time:              111.836/2676.37
[main] Time assemble (wall/proc) 37.5724/192.82
[main] Time solve (wall/proc) 83.1167/1728.05
[main] Stop crit:        1.64232e-10
[main] Stop crit:        0.0105142
Ebkt times:              3.39745/82.93
Eval Ebkt times:         21.0436/508.43
PiPjPk times:            30.5376/728.52
Eval PiPjPk times:       14.3756/340.48
L2prod times:            16.242/391.11
Total time:              110.914/2656.78
[main] Time assemble (wall/proc) 37.1279/191.68
[main] Time solve (wall/proc) 83.1135/1728.64
[main] Stop crit:        1.64058e-10
[main] Stop crit:        0.0104723
Ebkt times:              3.3931/82.35
Eval Ebkt times:         21.0003/505.55
PiPjPk times:            30.9059/735.81
Eval PiPjPk times:       14.7158/347.33
L2prod times:            16.2162/388.98
Total time:              112.038/2676.08
[main] Time assemble (wall/proc) 36.9862/191.75
[main] Time solve (wall/proc) 82.8743/1728.24
[main] Stop crit:        1.63877e-10
[main] Stop crit:        0.0104294
Ebkt times:              3.4494/83.2
Eval Ebkt times:         21.165/507.39
PiPjPk times:            30.4883/721.8
Eval PiPjPk times:       14.9137/351.18
L2prod times:            16.4605/395.05
Total time:              112.03/2668.89
[main] Time assemble (wall/proc) 37.0619/191.5
[main] Time solve (wall/proc) 83.1423/1730.51
[main] Stop crit:        1.6369e-10
[main] Stop crit:        0.0103857
Ebkt times:              3.44722/83.37
Eval Ebkt times:         21.3753/514.48
PiPjPk times:            31.0482/740.51
Eval PiPjPk times:       14.8183/349.95
L2prod times:            16.5912/402.1
Total time:              113.5/2721.27
[main] Time assemble (wall/proc) 37.1631/194.23
[main] Time solve (wall/proc) 83.3476/1736.05
[main] Stop crit:        1.63497e-10
[main] Stop crit:        0.0103413
Ebkt times:              3.41974/83.01
Eval Ebkt times:         21.0694/506.84
PiPjPk times:            30.9634/736.3
Eval PiPjPk times:       14.6834/345.69
L2prod times:            16.354/391.52
Total time:              112.244/2682.1
[main] Time assemble (wall/proc) 37.1566/192.82
[main] Time solve (wall/proc) 83.3566/1734.43
[main] Stop crit:        1.63297e-10
[main] Stop crit:        0.0102965
Ebkt times:              3.38616/81.73
Eval Ebkt times:         21.0771/507.48
PiPjPk times:            30.4982/724.08
Eval PiPjPk times:       14.7736/352.1
L2prod times:            16.2663/390.4
Total time:              111.962/2671.75
[main] Time assemble (wall/proc) 37.3326/192.01
[main] Time solve (wall/proc) 83.1757/1732.46
[main] Stop crit:        1.63089e-10
[main] Stop crit:        0.0102513
Ebkt times:              3.39781/82.58
Eval Ebkt times:         20.994/503.34
PiPjPk times:            30.368/720.3
Eval PiPjPk times:       14.6696/346.54
L2prod times:            16.2066/389.94
Total time:              111.304/2655.96
[main] Time assemble (wall/proc) 37.1395/191.17
[main] Time solve (wall/proc) 83.2833/1733.6
[main] Stop crit:        1.62871e-10
[main] Stop crit:        0.010206
Ebkt times:              3.4301/83.66
Eval Ebkt times:         21.3085/510.58
PiPjPk times:            31.0062/741.11
Eval PiPjPk times:       14.8449/349.85
L2prod times:            16.4713/397.59
Total time:              113.292/2712.42
[main] Time assemble (wall/proc) 37.3975/194.21
[main] Time solve (wall/proc) 83.1739/1729.63
[main] Stop crit:        1.62641e-10
[main] Stop crit:        0.0101606
Ebkt times:              3.43428/80.89
Eval Ebkt times:         20.9756/503.32
PiPjPk times:            30.4322/720.92
Eval PiPjPk times:       14.5806/344.18
L2prod times:            16.1459/385.48
Total time:              111.102/2641.14
[main] Time assemble (wall/proc) 37.4087/191.1
[main] Time solve (wall/proc) 82.8262/1727.82
[main] Stop crit:        1.62394e-10
[main] Stop crit:        0.0101153
Ebkt times:              3.4229/82.08
Eval Ebkt times:         21.1673/507.27
PiPjPk times:            30.3084/723.24
Eval PiPjPk times:       14.8199/352.05
L2prod times:            16.1778/387.03
Total time:              111.881/2671
[main] Time assemble (wall/proc) 37.0106/191.3
[main] Time solve (wall/proc) 83.0008/1726.31
[main] Stop crit:        1.62128e-10
[main] 70%...
[main] Stop crit:        0.01007
Ebkt times:              3.44358/82.46
Eval Ebkt times:         20.9898/506.7
PiPjPk times:            30.8934/731.34
Eval PiPjPk times:       14.8376/352.25
L2prod times:            16.2024/389.55
Total time:              112.26/2681.65
[main] Time assemble (wall/proc) 37.368/193.34
[main] Time solve (wall/proc) 82.9739/1729.38
[main] Stop crit:        1.6184e-10
[main] Stop crit:        0.0100248
Ebkt times:              3.40287/81.92
Eval Ebkt times:         21.0046/506.54
PiPjPk times:            30.4735/724.71
Eval PiPjPk times:       14.6833/348.51
L2prod times:            16.2123/390
Total time:              111.358/2664.63
[main] Time assemble (wall/proc) 37.3933/191.87
[main] Time solve (wall/proc) 83.3499/1734.24
[main] Stop crit:        1.6153e-10
[main] Stop crit:        0.0099798
Ebkt times:              3.38538/80.66
Eval Ebkt times:         21.1933/511.99
PiPjPk times:            30.625/726.44
Eval PiPjPk times:       14.8634/351.75
L2prod times:            16.2465/385.86
Total time:              112.287/2671.43
[main] Time assemble (wall/proc) 37.2841/191.6
[main] Time solve (wall/proc) 83.0544/1730.64
[main] Stop crit:        1.61198e-10
[main] Stop crit:        0.00993489
Ebkt times:              3.42289/82.91
Eval Ebkt times:         20.9973/500.71
PiPjPk times:            30.5431/726.75
Eval PiPjPk times:       14.5445/343.39
L2prod times:            16.292/388.63
Total time:              111.316/2655.25
[main] Time assemble (wall/proc) 37.2096/191.24
[main] Time solve (wall/proc) 83.3752/1732.55
[main] Stop crit:        1.60846e-10
[main] Stop crit:        0.00989011
Ebkt times:              3.40918/83.28
Eval Ebkt times:         21.1161/508.03
PiPjPk times:            30.5443/722.36
Eval PiPjPk times:       14.9675/353.25
L2prod times:            16.329/392.77
Total time:              112.067/2670.55
[main] Time assemble (wall/proc) 37.2168/191.76
[main] Time solve (wall/proc) 82.9796/1727.11
[main] Stop crit:        1.60476e-10
[main] Stop crit:        0.00984543
Ebkt times:              3.38743/83.5
Eval Ebkt times:         21.0802/508.8
PiPjPk times:            30.6515/731.77
Eval PiPjPk times:       14.6231/349.3
L2prod times:            16.3223/393.71
Total time:              111.509/2675.24
[main] Time assemble (wall/proc) 37.4284/191.97
[main] Time solve (wall/proc) 83.0337/1726.72
[main] Stop crit:        1.6009e-10
[main] Stop crit:        0.00980085
Ebkt times:              3.39741/82.64
Eval Ebkt times:         21.1391/505.4
PiPjPk times:            30.9025/732.21
Eval PiPjPk times:       14.8107/348.19
L2prod times:            16.3341/388.76
Total time:              112.653/2675.89
[main] Time assemble (wall/proc) 37.3123/192.33
[main] Time solve (wall/proc) 83.1857/1735.72
[main] Stop crit:        1.59694e-10
[main] Stop crit:        0.00975634
Ebkt times:              3.43374/81.29
Eval Ebkt times:         20.9573/504.83
PiPjPk times:            30.5193/725.48
Eval PiPjPk times:       14.6785/351.82
L2prod times:            16.2622/394.08
Total time:              111.436/2669.98
[main] Time assemble (wall/proc) 36.7849/191.88
[main] Time solve (wall/proc) 83.1384/1729.33
[main] Stop crit:        1.59288e-10
[main] Stop crit:        0.00971186
Ebkt times:              3.42577/82.41
Eval Ebkt times:         21.1792/511.47
PiPjPk times:            30.8272/735.96
Eval PiPjPk times:       14.6432/349.5
L2prod times:            16.2339/394.19
Total time:              112.096/2690.57
[main] Time assemble (wall/proc) 37.2581/192.85
[main] Time solve (wall/proc) 83.3724/1733.97
[main] Stop crit:        1.58877e-10
[main] Stop crit:        0.00966739
Ebkt times:              3.36601/79.07
Eval Ebkt times:         20.8337/493.22
PiPjPk times:            30.1873/707.26
Eval PiPjPk times:       14.9337/349.04
L2prod times:            16.0561/380.87
Total time:              111.594/2627.75
[main] Time assemble (wall/proc) 37.8938/189.68
[main] Time solve (wall/proc) 83.4968/1727.65
[main] Stop crit:        1.5846e-10
[main] 80%...
[main] Stop crit:        0.00962292
Ebkt times:              3.39224/82.67
Eval Ebkt times:         21.1036/511.49
PiPjPk times:            30.8093/737.74
Eval PiPjPk times:       14.6171/348.14
L2prod times:            16.2414/392.82
Total time:              111.846/2688.78
[main] Time assemble (wall/proc) 37.4073/193.03
[main] Time solve (wall/proc) 83.199/1733.09
[main] Stop crit:        1.58039e-10
[main] Stop crit:        0.00957841
Ebkt times:              3.41349/80.71
Eval Ebkt times:         21.1486/509.87
PiPjPk times:            30.7885/733.58
Eval PiPjPk times:       14.5577/346.89
L2prod times:            16.2567/391.01
Total time:              112.047/2685.48
[main] Time assemble (wall/proc) 37.5469/192.74
[main] Time solve (wall/proc) 83.1935/1732.4
[main] Stop crit:        1.57616e-10
[main] Stop crit:        0.00953388
Ebkt times:              3.47961/85.94
Eval Ebkt times:         21.0896/512.04
PiPjPk times:            31.0287/741.01
Eval PiPjPk times:       14.7935/351.6
L2prod times:            16.4623/397.45
Total time:              112.426/2702.85
[main] Time assemble (wall/proc) 36.9691/193.3
[main] Time solve (wall/proc) 83.177/1732.29
[main] Stop crit:        1.5719e-10
[main] Stop crit:        0.00948932
Ebkt times:              3.43092/83.34
Eval Ebkt times:         21.2215/512.06
PiPjPk times:            30.8864/737.07
Eval PiPjPk times:       14.7525/352.95
L2prod times:            16.4113/397.26
Total time:              112.393/2699.19
[main] Time assemble (wall/proc) 37.4838/193.77
[main] Time solve (wall/proc) 83.0714/1731.83
[main] Stop crit:        1.56761e-10
[main] Stop crit:        0.00944476
Ebkt times:              3.47137/86
Eval Ebkt times:         21.1371/508.5
PiPjPk times:            30.8708/738.48
Eval PiPjPk times:       14.7239/349.19
L2prod times:            16.4387/397.41
Total time:              112.657/2704.2
[main] Time assemble (wall/proc) 37.184/194.18
[main] Time solve (wall/proc) 83.0702/1731.16
[main] Stop crit:        1.56331e-10
[main] Stop crit:        0.00940023
Ebkt times:              3.38202/80.99
Eval Ebkt times:         21.2435/516.94
PiPjPk times:            30.8244/734.4
Eval PiPjPk times:       14.7572/347.21
L2prod times:            16.4261/395.41
Total time:              112.264/2691.7
[main] Time assemble (wall/proc) 37.3637/192.93
[main] Time solve (wall/proc) 83.1438/1732.33
[main] Stop crit:        1.55899e-10
[main] Stop crit:        0.00935577
Ebkt times:              3.4602/85.42
Eval Ebkt times:         21.2825/513.05
PiPjPk times:            30.6448/736.05
Eval PiPjPk times:       14.7725/350.32
L2prod times:            16.302/393.42
Total time:              112.298/2699.03
[main] Time assemble (wall/proc) 37.3696/193.21
[main] Time solve (wall/proc) 82.9429/1725.59
[main] Stop crit:        1.55466e-10
[main] Stop crit:        0.00931144
Ebkt times:              3.40337/84.52
Eval Ebkt times:         21.0196/504.79
PiPjPk times:            30.8453/734.31
Eval PiPjPk times:       14.7088/349.65
L2prod times:            16.3007/394.97
Total time:              112.083/2684.82
[main] Time assemble (wall/proc) 37.0395/192.56
[main] Time solve (wall/proc) 83.2813/1732.65
[main] Stop crit:        1.55033e-10
[main] Stop crit:        0.00926729
Ebkt times:              3.36252/81.07
Eval Ebkt times:         21.0732/505.24
PiPjPk times:            30.7448/724.3
Eval PiPjPk times:       14.8835/354.82
L2prod times:            16.1906/387.65
Total time:              112.169/2672.15
[main] Time assemble (wall/proc) 37.1326/191.67
[main] Time solve (wall/proc) 83.101/1729.94
[main] Stop crit:        1.54602e-10
[main] Stop crit:        0.00922336
Ebkt times:              3.41554/81.97
Eval Ebkt times:         21.007/505.18
PiPjPk times:            30.501/723.33
Eval PiPjPk times:       14.6715/347.88
L2prod times:            16.2359/388.07
Total time:              111.791/2663.17
[main] Time assemble (wall/proc) 37.4018/192.18
[main] Time solve (wall/proc) 83.2455/1730.22
[main] Stop crit:        1.54172e-10
[main] 90%...
[main] Stop crit:        0.00917971
Ebkt times:              3.39946/82.47
Eval Ebkt times:         21.1556/512.09
PiPjPk times:            30.8062/735.47
Eval PiPjPk times:       14.545/346.14
L2prod times:            16.4113/396.58
Total time:              111.941/2688.83
[main] Time assemble (wall/proc) 36.9971/192.83
[main] Time solve (wall/proc) 82.807/1726.62
[main] Stop crit:        1.53744e-10
[main] Stop crit:        0.00913639
Ebkt times:              3.37926/81.66
Eval Ebkt times:         20.9235/507
PiPjPk times:            30.7492/735.03
Eval PiPjPk times:       14.6507/346.83
L2prod times:            16.2379/389.73
Total time:              111.483/2670.29
[main] Time assemble (wall/proc) 36.8933/191.6
[main] Time solve (wall/proc) 82.9222/1727.62
[main] Stop crit:        1.5332e-10
[main] Stop crit:        0.00909343
Ebkt times:              3.44672/84.42
Eval Ebkt times:         21.1285/512.25
PiPjPk times:            30.7019/734.57
Eval PiPjPk times:       14.8219/354.09
L2prod times:            16.4458/397.68
Total time:              112.341/2704.38
[main] Time assemble (wall/proc) 37.1362/193.38
[main] Time solve (wall/proc) 82.8838/1726.41
[main] Stop crit:        1.529e-10
[main] Stop crit:        0.00905085
Ebkt times:              3.42618/83.85
Eval Ebkt times:         21.2277/509.75
PiPjPk times:            30.7658/732.52
Eval PiPjPk times:       14.6514/347.84
L2prod times:            16.3581/393
Total time:              112.493/2690.69
[main] Time assemble (wall/proc) 37.4651/193.65
[main] Time solve (wall/proc) 83.1066/1727.86
[main] Stop crit:        1.52484e-10
[main] Stop crit:        0.00900869
Ebkt times:              3.41061/83.55
Eval Ebkt times:         21.1027/510.7
PiPjPk times:            30.7876/736.74
Eval PiPjPk times:       14.632/349.22
L2prod times:            16.2448/395.63
Total time:              111.784/2692.08
[main] Time assemble (wall/proc) 37.1339/192.54
[main] Time solve (wall/proc) 83.1464/1732.76
[main] Stop crit:        1.52073e-10
[main] Stop crit:        0.00896697
Ebkt times:              3.38586/82.42
Eval Ebkt times:         21.1108/507.01
PiPjPk times:            30.701/726.43
Eval PiPjPk times:       14.908/352.29
L2prod times:            16.2063/384.88
Total time:              111.937/2659.89
[main] Time assemble (wall/proc) 37.3136/191.89
[main] Time solve (wall/proc) 83.0633/1730.2
[main] Stop crit:        1.51666e-10
[main] Stop crit:        0.00892569
Ebkt times:              3.44511/82.72
Eval Ebkt times:         21.0558/508.67
PiPjPk times:            30.7867/733.93
Eval PiPjPk times:       14.8462/356.56
L2prod times:            16.3625/393.81
Total time:              112.16/2688.04
[main] Time assemble (wall/proc) 37.1877/192.93
[main] Time solve (wall/proc) 83.0368/1728.69
[main] Stop crit:        1.51264e-10
[main] Stop crit:        0.00888488
Ebkt times:              3.45162/82.43
Eval Ebkt times:         21.2332/508.22
PiPjPk times:            30.7584/726.4
Eval PiPjPk times:       14.8605/346.36
L2prod times:            16.1435/384.3
Total time:              112.286/2664.2
[main] Time assemble (wall/proc) 37.5046/192.21
[main] Time solve (wall/proc) 83.2754/1733.16
[main] Stop crit:        1.50867e-10
[main] Stop crit:        0.00884454
Ebkt times:              3.40913/82.04
Eval Ebkt times:         21.1577/506.54
PiPjPk times:            30.9267/729.27
Eval PiPjPk times:       14.7776/350.16
L2prod times:            16.3928/391.67
Total time:              112.553/2672.64
[main] Time assemble (wall/proc) 37.1805/193.04
[main] Time solve (wall/proc) 83.0956/1731.61
[main] Stop crit:        1.50474e-10
[main] Stop crit:        0.00880471
Ebkt times:              3.39804/80.97
Eval Ebkt times:         20.9978/506.01
PiPjPk times:            30.6732/726.02
Eval PiPjPk times:       14.568/345.46
L2prod times:            16.317/390.68
Total time:              111.781/2667.23
[main] Time assemble (wall/proc) 37.0184/192.13
[main] Time solve (wall/proc) 83.0925/1734.28
[main] Stop crit:        1.50086e-10
[main] Time run (wall/proc) 14682.9/241702
[main] Compute errors
[main] Electric field error = 0.00450025
[main] Potential error = 0.00421877
[main] Lambda = 0.0760768
[main] Maximum residual = 5.507e-13
[main] Maximum constraint difference = 9.30312
[main] Time norms (wall/proc) 0.753637/15.64
[main] Mesh diameter 0.221382
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00621118
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.516195/12.33
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 60.4963/155.17
[main] Initial constraint norm: 8.24633
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00718812
Ebkt times:              6.71138/165.51
Eval Ebkt times:         45.9226/1129.83
PiPjPk times:            64.0784/1560.16
Eval PiPjPk times:       31.3358/764.49
L2prod times:            33.6462/826.16
Total time:              237.571/5804.76
[main] Time assemble (wall/proc) 77.425/407.75
[main] Time solve (wall/proc) 286.664/6529.13
[main] Stop crit:        3.70767e-11
[main] Stop crit:        0.00767943
Ebkt times:              6.80749/167.46
Eval Ebkt times:         46.5733/1155.71
PiPjPk times:            64.7206/1593.56
Eval PiPjPk times:       31.5307/775.98
L2prod times:            33.973/841.67
Total time:              239.677/5918.17
[main] Time assemble (wall/proc) 74.3097/409.19
[main] Time solve (wall/proc) 285.266/6490.63
[main] Stop crit:        2.68695e-11
[main] Stop crit:        0.00793637
Ebkt times:              6.73682/166.11
Eval Ebkt times:         46.2193/1139.23
PiPjPk times:            64.2864/1573.81
Eval PiPjPk times:       31.5902/768.82
L2prod times:            33.7889/829.61
Total time:              238.534/5848.22
[main] Time assemble (wall/proc) 73.769/406.06
[main] Time solve (wall/proc) 284.867/6482.75
[main] Stop crit:        2.30067e-11
[main] Stop crit:        0.00807186
Ebkt times:              6.77042/166.23
Eval Ebkt times:         46.3983/1141.13
PiPjPk times:            64.4103/1573.41
Eval PiPjPk times:       31.4795/768.34
L2prod times:            33.8376/834.2
Total time:              238.784/5852.38
[main] Time assemble (wall/proc) 73.6615/406.38
[main] Time solve (wall/proc) 286.053/6514.53
[main] Stop crit:        2.49622e-11
[main] Stop crit:        0.00807027
Ebkt times:              6.76432/168.02
Eval Ebkt times:         46.6256/1153.52
PiPjPk times:            64.8212/1594.37
Eval PiPjPk times:       31.6799/776.94
L2prod times:            33.846/838.7
Total time:              240.322/5924.27
[main] Time assemble (wall/proc) 74.1256/408.4
[main] Time solve (wall/proc) 285.459/6502.11
[main] Stop crit:        2.75841e-11
[main] Stop crit:        0.00797718
Ebkt times:              6.78834/166.41
Eval Ebkt times:         46.6107/1152.71
PiPjPk times:            64.8732/1592.47
Eval PiPjPk times:       31.6442/776.85
L2prod times:            34.116/842.7
Total time:              240.446/5916.6
[main] Time assemble (wall/proc) 74.1028/408.69
[main] Time solve (wall/proc) 284.929/6483.19
[main] Stop crit:        2.86997e-11
[main] Stop crit:        0.00785513
Ebkt times:              6.74677/165.74
Eval Ebkt times:         46.5491/1147.41
PiPjPk times:            64.541/1580.65
Eval PiPjPk times:       31.5701/769.64
L2prod times:            33.947/838.57
Total time:              239.659/5885.86
[main] Time assemble (wall/proc) 73.6932/406.11
[main] Time solve (wall/proc) 285.535/6503.95
[main] Stop crit:        2.84678e-11
[main] Stop crit:        0.00775172
Ebkt times:              6.70578/166.26
Eval Ebkt times:         46.2709/1134.48
PiPjPk times:            63.8851/1560.03
Eval PiPjPk times:       31.8345/770.06
L2prod times:            33.6151/825.59
Total time:              238.313/5823.23
[main] Time assemble (wall/proc) 74.7143/404.43
[main] Time solve (wall/proc) 285.808/6505.23
[main] Stop crit:        2.76181e-11
[main] Stop crit:        0.00768901
Ebkt times:              6.70961/167.73
Eval Ebkt times:         46.3818/1134.16
PiPjPk times:            64.2395/1562.06
Eval PiPjPk times:       31.374/765.69
L2prod times:            33.6337/829.68
Total time:              238.11/5823.72
[main] Time assemble (wall/proc) 74.3495/404.98
[main] Time solve (wall/proc) 286.296/6513.05
[main] Stop crit:        2.6903e-11
[main] Stop crit:        0.00766809
Ebkt times:              6.76017/168.27
Eval Ebkt times:         46.4631/1148.1
PiPjPk times:            64.305/1580.98
Eval PiPjPk times:       31.0747/763.68
L2prod times:            33.7867/836.32
Total time:              238.161/5869.03
[main] Time assemble (wall/proc) 73.5983/406.47
[main] Time solve (wall/proc) 285.71/6508.87
[main] Stop crit:        2.67353e-11
[main] Stop crit:        0.00767883
Ebkt times:              6.78377/168.77
Eval Ebkt times:         46.4511/1146.11
PiPjPk times:            64.4769/1578.08
Eval PiPjPk times:       31.6281/771.37
L2prod times:            34.0653/839.48
Total time:              239.356/5874.99
[main] Time assemble (wall/proc) 73.7979/407.07
[main] Time solve (wall/proc) 285.045/6493.75
[main] Stop crit:        2.69721e-11
[main] Stop crit:        0.00770788
Ebkt times:              6.79522/166.28
Eval Ebkt times:         46.5162/1147.23
PiPjPk times:            64.7677/1585.79
Eval PiPjPk times:       31.6936/775.68
L2prod times:            33.9767/840.46
Total time:              240.469/5906.34
[main] Time assemble (wall/proc) 74.2966/408.68
[main] Time solve (wall/proc) 286.269/6510.66
[main] Stop crit:        2.71435e-11
[main] Stop crit:        0.00774306
Ebkt times:              6.73416/167.04
Eval Ebkt times:         46.4414/1146.43
PiPjPk times:            64.4899/1582.23
Eval PiPjPk times:       31.7322/773.3
L2prod times:            33.6415/827.25
Total time:              239.404/5878.7
[main] Time assemble (wall/proc) 74.0504/406.54
[main] Time solve (wall/proc) 286.222/6508.56
[main] Stop crit:        2.68556e-11
[main] Stop crit:        0.0077752
Ebkt times:              6.75885/166.99
Eval Ebkt times:         46.3789/1140.65
PiPjPk times:            64.3368/1570.02
Eval PiPjPk times:       31.5472/761.74
L2prod times:            33.8342/828.42
Total time:              239.093/5847.22
[main] Time assemble (wall/proc) 74.314/406.39
[main] Time solve (wall/proc) 285.367/6490.65
[main] Stop crit:        2.59991e-11
[main] Stop crit:        0.00779857
Ebkt times:              6.78822/167.98
Eval Ebkt times:         46.3309/1143.24
PiPjPk times:            64.6787/1584.23
Eval PiPjPk times:       31.4797/767.62
L2prod times:            34.0401/838.45
Total time:              239.129/5871.19
[main] Time assemble (wall/proc) 74.6052/408.23
[main] Time solve (wall/proc) 285.75/6490.87
[main] Stop crit:        2.4735e-11
[main] Stop crit:        0.00781069
Ebkt times:              6.79408/166.94
Eval Ebkt times:         46.5371/1147.48
PiPjPk times:            64.716/1589.32
Eval PiPjPk times:       31.9678/779.54
L2prod times:            33.7552/832.42
Total time:              240.625/5914.34
[main] Time assemble (wall/proc) 74.0806/408.01
[main] Time solve (wall/proc) 285.702/6503.69
[main] Stop crit:        2.33667e-11
[main] Stop crit:        0.00781163
Ebkt times:              6.74542/167.9
Eval Ebkt times:         46.0756/1137.67
PiPjPk times:            64.4924/1578.41
Eval PiPjPk times:       31.6393/772.62
L2prod times:            33.7803/831.54
Total time:              238.992/5866.66
[main] Time assemble (wall/proc) 73.5049/406.44
[main] Time solve (wall/proc) 285.84/6508.22
[main] Stop crit:        2.21874e-11
[main] 10%...
[main] Stop crit:        0.0078032
Ebkt times:              6.7737/168.83
Eval Ebkt times:         46.4592/1149.03
PiPjPk times:            64.9763/1594.18
Eval PiPjPk times:       31.6234/768.41
L2prod times:            33.8004/833.02
Total time:              240.019/5899.61
[main] Time assemble (wall/proc) 74.3473/407.67
[main] Time solve (wall/proc) 285.532/6498
[main] Stop crit:        2.13623e-11
[main] Stop crit:        0.00778804
Ebkt times:              6.76141/166.04
Eval Ebkt times:         46.2942/1141.28
PiPjPk times:            64.0802/1562.84
Eval PiPjPk times:       31.7305/771.15
L2prod times:            33.529/824.05
Total time:              239.204/5858.56
[main] Time assemble (wall/proc) 74.2909/406.19
[main] Time solve (wall/proc) 286.821/6523.02
[main] Stop crit:        2.08996e-11
[main] Stop crit:        0.00776892
Ebkt times:              6.78237/167.48
Eval Ebkt times:         46.4765/1151.1
PiPjPk times:            65.0504/1597.95
Eval PiPjPk times:       31.6412/771.7
L2prod times:            34.0039/836.14
Total time:              240.383/5910.9
[main] Time assemble (wall/proc) 74.4536/409.07
[main] Time solve (wall/proc) 285.907/6504.32
[main] Stop crit:        2.07079e-11
[main] Stop crit:        0.00774819
Ebkt times:              6.79593/165.92
Eval Ebkt times:         46.5754/1146.69
PiPjPk times:            64.0419/1566.37
Eval PiPjPk times:       31.6642/772.52
L2prod times:            33.7042/828.12
Total time:              239.545/5868.31
[main] Time assemble (wall/proc) 73.8432/406.37
[main] Time solve (wall/proc) 285.689/6505.56
[main] Stop crit:        2.06803e-11
[main] Stop crit:        0.00772753
Ebkt times:              6.7856/168.51
Eval Ebkt times:         46.6224/1152.72
PiPjPk times:            64.6699/1593.98
Eval PiPjPk times:       31.5036/771.34
L2prod times:            34.0771/847.67
Total time:              239.635/5914.1
[main] Time assemble (wall/proc) 73.661/407.77
[main] Time solve (wall/proc) 285.462/6500.72
[main] Stop crit:        2.07405e-11
[main] Stop crit:        0.0077079
Ebkt times:              6.72534/164.63
Eval Ebkt times:         46.186/1137.73
PiPjPk times:            64.2909/1571.33
Eval PiPjPk times:       31.588/771.17
L2prod times:            33.5407/825.93
Total time:              237.94/5839.13
[main] Time assemble (wall/proc) 73.6325/404.74
[main] Time solve (wall/proc) 285.176/6490.89
[main] Stop crit:        2.08463e-11
[main] Stop crit:        0.00768958
Ebkt times:              6.81002/170
Eval Ebkt times:         46.5409/1154.82
PiPjPk times:            64.7315/1591.46
Eval PiPjPk times:       31.4324/772.08
L2prod times:            33.9778/842.72
Total time:              239.485/5904.9
[main] Time assemble (wall/proc) 74.0928/408.56
[main] Time solve (wall/proc) 286.383/6524.24
[main] Stop crit:        2.0973e-11
[main] Stop crit:        0.00767239
Ebkt times:              6.77499/166.63
Eval Ebkt times:         46.5371/1154.07
PiPjPk times:            64.4744/1584.44
Eval PiPjPk times:       31.8858/777.9
L2prod times:            33.8816/836.04
Total time:              239.862/5903.16
[main] Time assemble (wall/proc) 73.7097/407.91
[main] Time solve (wall/proc) 286.334/6519.55
[main] Stop crit:        2.10998e-11
[main] Stop crit:        0.0076559
Ebkt times:              6.78131/167.06
Eval Ebkt times:         46.3337/1143.26
PiPjPk times:            64.0606/1574.38
Eval PiPjPk times:       31.456/771.44
L2prod times:            33.8653/838.75
Total time:              238.415/5872.64
[main] Time assemble (wall/proc) 73.5585/406.89
[main] Time solve (wall/proc) 285.573/6501.38
[main] Stop crit:        2.12066e-11
[main] Stop crit:        0.00763967
Ebkt times:              6.74213/165.54
Eval Ebkt times:         46.2935/1144.81
PiPjPk times:            63.9825/1567.83
Eval PiPjPk times:       31.6593/775.42
L2prod times:            33.6445/828.42
Total time:              238.603/5860.43
[main] Time assemble (wall/proc) 73.2544/404.55
[main] Time solve (wall/proc) 285.991/6502.79
[main] Stop crit:        2.1277e-11
[main] Stop crit:        0.00762343
Ebkt times:              6.78764/167.97
Eval Ebkt times:         46.6186/1163.05
PiPjPk times:            65.0142/1604.26
Eval PiPjPk times:       31.5198/776.7
L2prod times:            34.1683/847.6
Total time:              240.361/5947.67
[main] Time assemble (wall/proc) 74.2442/410.2
[main] Time solve (wall/proc) 291.352/6604.48
[main] Stop crit:        2.13024e-11
[main] Stop crit:        0.00760712
Ebkt times:              6.85092/166.76
Eval Ebkt times:         48.0178/1163.27
PiPjPk times:            65.8935/1577.53
Eval PiPjPk times:       33.1757/794.42
L2prod times:            34.4386/829.9
Total time:              248.606/5975.46
[main] Time assemble (wall/proc) 78.4756/414.05
[main] Time solve (wall/proc) 295.161/6636
[main] Stop crit:        2.12827e-11
[main] Stop crit:        0.00759092
Ebkt times:              6.90687/168.48
Eval Ebkt times:         47.8728/1167.71
PiPjPk times:            65.6838/1590.12
Eval PiPjPk times:       32.9187/793.34
L2prod times:            34.4572/837.03
Total time:              246.634/5984.43
[main] Time assemble (wall/proc) 79.726/416.95
[main] Time solve (wall/proc) 296.83/6682.68
[main] Stop crit:        2.12248e-11
[main] Stop crit:        0.00757523
Ebkt times:              6.89806/169.42
Eval Ebkt times:         47.7291/1166.93
PiPjPk times:            65.1571/1576.9
Eval PiPjPk times:       32.708/790.01
L2prod times:            34.37/834.37
Total time:              245.051/5945.6
[main] Time assemble (wall/proc) 79.0063/415.7
[main] Time solve (wall/proc) 293.537/6625.02
[main] Stop crit:        2.11379e-11
[main] Stop crit:        0.00756054
Ebkt times:              6.87218/166.55
Eval Ebkt times:         47.8011/1166.97
PiPjPk times:            65.5279/1584.11
Eval PiPjPk times:       32.7679/789.12
L2prod times:            34.5768/839.69
Total time:              246.197/5967.84
[main] Time assemble (wall/proc) 79.1523/416.82
[main] Time solve (wall/proc) 293.994/6630.26
[main] Stop crit:        2.10304e-11
[main] Stop crit:        0.00754733
Ebkt times:              6.81444/168.38
Eval Ebkt times:         46.5063/1152.41
PiPjPk times:            64.8072/1592.33
Eval PiPjPk times:       31.8936/780.01
L2prod times:            34.118/843.96
Total time:              240.668/5925.81
[main] Time assemble (wall/proc) 74.3735/408.85
[main] Time solve (wall/proc) 286.491/6508.95
[main] Stop crit:        2.09067e-11
[main] 20%...
[main] Stop crit:        0.007536
Ebkt times:              6.72668/164.52
Eval Ebkt times:         46.4892/1142.78
PiPjPk times:            64.3627/1574.92
Eval PiPjPk times:       31.8646/775.53
L2prod times:            33.8718/834.36
Total time:              239.868/5877.89
[main] Time assemble (wall/proc) 74.158/406.81
[main] Time solve (wall/proc) 286.654/6521.33
[main] Stop crit:        2.07672e-11
[main] Stop crit:        0.0075268
Ebkt times:              6.80573/167.53
Eval Ebkt times:         46.5666/1157.49
PiPjPk times:            64.9931/1603.84
Eval PiPjPk times:       31.7374/779.83
L2prod times:            34.1677/846.34
Total time:              240.544/5939.6
[main] Time assemble (wall/proc) 73.7467/409.95
[main] Time solve (wall/proc) 286.281/6512.94
[main] Stop crit:        2.0609e-11
[main] Stop crit:        0.00751974
Ebkt times:              6.76787/169.34
Eval Ebkt times:         46.4725/1141.77
PiPjPk times:            64.6177/1584.05
Eval PiPjPk times:       31.6572/772.33
L2prod times:            33.6989/832.53
Total time:              239.26/5872.5
[main] Time assemble (wall/proc) 73.7462/406.59
[main] Time solve (wall/proc) 286.292/6522.57
[main] Stop crit:        2.04287e-11
[main] Stop crit:        0.00751465
Ebkt times:              6.80831/169.01
Eval Ebkt times:         46.7149/1155.79
PiPjPk times:            64.8214/1589.61
Eval PiPjPk times:       31.9303/780.14
L2prod times:            34.155/842.92
Total time:              240.958/5918.22
[main] Time assemble (wall/proc) 74.5035/409.45
[main] Time solve (wall/proc) 286.93/6511.05
[main] Stop crit:        2.02252e-11
[main] Stop crit:        0.00751118
Ebkt times:              6.75848/168.43
Eval Ebkt times:         46.2034/1138.76
PiPjPk times:            64.6921/1584.15
Eval PiPjPk times:       31.6599/774.44
L2prod times:            34.0108/839.58
Total time:              239.885/5886.63
[main] Time assemble (wall/proc) 74.0094/407.17
[main] Time solve (wall/proc) 285.947/6501.46
[main] Stop crit:        2.00031e-11
[main] Stop crit:        0.00750888
Ebkt times:              6.71288/166.32
Eval Ebkt times:         46.2394/1136.7
PiPjPk times:            64.3159/1569.18
Eval PiPjPk times:       31.8073/770.72
L2prod times:            33.5455/823.09
Total time:              238.889/5839.36
[main] Time assemble (wall/proc) 73.8537/405.83
[main] Time solve (wall/proc) 286.532/6520.42
[main] Stop crit:        1.97725e-11
[main] Stop crit:        0.00750723
Ebkt times:              6.72739/165.06
Eval Ebkt times:         46.4178/1145.82
PiPjPk times:            64.1143/1569.99
Eval PiPjPk times:       31.5386/771.85
L2prod times:            33.6363/829.15
Total time:              238.456/5858.89
[main] Time assemble (wall/proc) 73.9914/405.53
[main] Time solve (wall/proc) 286.052/6507.14
[main] Stop crit:        1.95484e-11
[main] Stop crit:        0.00750569
Ebkt times:              6.78378/167.59
Eval Ebkt times:         46.4839/1150.01
PiPjPk times:            64.2685/1577
Eval PiPjPk times:       31.7072/771.09
L2prod times:            33.7752/832.64
Total time:              239.168/5882.34
[main] Time assemble (wall/proc) 74.4917/407.29
[main] Time solve (wall/proc) 287.477/6537.11
[main] Stop crit:        1.93474e-11
[main] Stop crit:        0.00750381
Ebkt times:              6.79823/167.39
Eval Ebkt times:         47.0266/1165.25
PiPjPk times:            65.1026/1600.8
Eval PiPjPk times:       31.8681/777.37
L2prod times:            34.215/847.07
Total time:              241.539/5949.42
[main] Time assemble (wall/proc) 74.6034/411.07
[main] Time solve (wall/proc) 286.706/6517.42
[main] Stop crit:        1.91834e-11
[main] Stop crit:        0.00750116
Ebkt times:              6.74511/166.68
Eval Ebkt times:         46.6212/1157.06
PiPjPk times:            64.5605/1587.25
Eval PiPjPk times:       31.4966/775.37
L2prod times:            33.9174/838.24
Total time:              239.707/5904.11
[main] Time assemble (wall/proc) 74.4013/408.88
[main] Time solve (wall/proc) 286.349/6506.58
[main] Stop crit:        1.90648e-11
[main] Stop crit:        0.00749743
Ebkt times:              6.71279/165.46
Eval Ebkt times:         46.3411/1144.9
PiPjPk times:            64.3772/1573.54
Eval PiPjPk times:       31.5686/768.66
L2prod times:            33.7825/830.54
Total time:              238.569/5849.1
[main] Time assemble (wall/proc) 73.8979/406.56
[main] Time solve (wall/proc) 286.379/6511.69
[main] Stop crit:        1.89923e-11
[main] Stop crit:        0.0074924
Ebkt times:              6.80501/167.62
Eval Ebkt times:         46.5646/1149.98
PiPjPk times:            64.4067/1578.86
Eval PiPjPk times:       31.6117/773.8
L2prod times:            33.8744/833.33
Total time:              239.501/5879.63
[main] Time assemble (wall/proc) 74.4601/408.24
[main] Time solve (wall/proc) 286.868/6513.33
[main] Stop crit:        1.89592e-11
[main] Stop crit:        0.00748591
Ebkt times:              6.78177/169.29
Eval Ebkt times:         46.3618/1146.39
PiPjPk times:            64.6856/1586.56
Eval PiPjPk times:       31.7526/771.31
L2prod times:            33.7508/828.32
Total time:              239.867/5887.31
[main] Time assemble (wall/proc) 74.2894/407.89
[main] Time solve (wall/proc) 286.462/6510.27
[main] Stop crit:        1.89539e-11
[main] Stop crit:        0.00747791
Ebkt times:              6.77354/169.61
Eval Ebkt times:         46.1887/1148.8
PiPjPk times:            64.7235/1596.39
Eval PiPjPk times:       31.8489/782.15
L2prod times:            34.0218/842.66
Total time:              239.586/5918.46
[main] Time assemble (wall/proc) 74.3093/407.92
[main] Time solve (wall/proc) 287.258/6531.78
[main] Stop crit:        1.8963e-11
[main] Stop crit:        0.0074684
Ebkt times:              6.82368/168.08
Eval Ebkt times:         46.5468/1152.99
PiPjPk times:            65.3196/1605.16
Eval PiPjPk times:       31.9665/783.52
L2prod times:            34.2287/842.61
Total time:              242.07/5953.25
[main] Time assemble (wall/proc) 74.0425/409.86
[main] Time solve (wall/proc) 286.713/6523.84
[main] Stop crit:        1.89743e-11
[main] Stop crit:        0.00745742
Ebkt times:              6.76298/166.84
Eval Ebkt times:         46.6763/1145.69
PiPjPk times:            64.3347/1566.91
Eval PiPjPk times:       31.8893/772.39
L2prod times:            33.6896/827.84
Total time:              239.979/5864.12
[main] Time assemble (wall/proc) 74.6573/407.09
[main] Time solve (wall/proc) 287.338/6538.09
[main] Stop crit:        1.89791e-11
[main] 30%...
[main] Stop crit:        0.00744508
Ebkt times:              6.77054/167.3
Eval Ebkt times:         46.7094/1153.3
PiPjPk times:            64.6628/1582.57
Eval PiPjPk times:       31.7539/775.58
L2prod times:            34.0022/838.05
Total time:              240.317/5903.83
[main] Time assemble (wall/proc) 74.718/408.88
[main] Time solve (wall/proc) 286.595/6517.82
[main] Stop crit:        1.89734e-11
[main] Stop crit:        0.00743151
Ebkt times:              6.83626/171.31
Eval Ebkt times:         46.4968/1150.31
PiPjPk times:            64.3966/1580.85
Eval PiPjPk times:       31.6339/775.07
L2prod times:            33.8877/836.55
Total time:              239.663/5892.44
[main] Time assemble (wall/proc) 73.59/407.01
[main] Time solve (wall/proc) 286.97/6530.6
[main] Stop crit:        1.89576e-11
[main] Stop crit:        0.00741686
Ebkt times:              6.83032/167.87
Eval Ebkt times:         46.664/1160.46
PiPjPk times:            65.0999/1597.24
Eval PiPjPk times:       31.757/778.14
L2prod times:            33.956/839.64
Total time:              240.67/5928.93
[main] Time assemble (wall/proc) 74.1876/409.15
[main] Time solve (wall/proc) 286.257/6505.01
[main] Stop crit:        1.89349e-11
[main] Stop crit:        0.0074013
Ebkt times:              6.79717/169.44
Eval Ebkt times:         46.7811/1157.8
PiPjPk times:            64.8231/1591.86
Eval PiPjPk times:       31.7409/777.28
L2prod times:            34.2668/849.01
Total time:              240.612/5926.94
[main] Time assemble (wall/proc) 74.1705/409.11
[main] Time solve (wall/proc) 286.394/6521.01
[main] Stop crit:        1.89103e-11
[main] Stop crit:        0.00738502
Ebkt times:              6.81546/167
Eval Ebkt times:         46.675/1154.08
PiPjPk times:            64.7036/1582.46
Eval PiPjPk times:       31.8854/776.72
L2prod times:            33.978/835.03
Total time:              240.958/5911.34
[main] Time assemble (wall/proc) 74.2527/408.62
[main] Time solve (wall/proc) 286.444/6516.74
[main] Stop crit:        1.88884e-11
[main] Stop crit:        0.00736821
Ebkt times:              6.72666/165.48
Eval Ebkt times:         46.3462/1139.7
PiPjPk times:            64.4343/1570.89
Eval PiPjPk times:       31.55/764.7
L2prod times:            33.6993/827.31
Total time:              238.97/5841.59
[main] Time assemble (wall/proc) 74.4871/407.01
[main] Time solve (wall/proc) 287.1/6531.8
[main] Stop crit:        1.88722e-11
[main] Stop crit:        0.00735109
Ebkt times:              6.8215/168.92
Eval Ebkt times:         46.6026/1151.72
PiPjPk times:            64.9524/1594.85
Eval PiPjPk times:       31.6066/776.6
L2prod times:            34.1377/846.67
Total time:              240.764/5930.51
[main] Time assemble (wall/proc) 74.5505/410.52
[main] Time solve (wall/proc) 286.442/6515.43
[main] Stop crit:        1.88626e-11
[main] Stop crit:        0.00733384
Ebkt times:              6.74913/167.74
Eval Ebkt times:         46.259/1142.94
PiPjPk times:            64.4555/1578.05
Eval PiPjPk times:       31.6608/771.31
L2prod times:            33.9079/834.45
Total time:              239.122/5867.9
[main] Time assemble (wall/proc) 74.444/406.99
[main] Time solve (wall/proc) 286.48/6507.81
[main] Stop crit:        1.88586e-11
[main] Stop crit:        0.00731666
Ebkt times:              6.79342/167.28
Eval Ebkt times:         46.6658/1163.31
PiPjPk times:            64.8845/1600.58
Eval PiPjPk times:       31.8296/780.78
L2prod times:            34.0695/841.45
Total time:              240.655/5947.21
[main] Time assemble (wall/proc) 74.398/410.66
[main] Time solve (wall/proc) 286.377/6500.82
[main] Stop crit:        1.88575e-11
[main] Stop crit:        0.00729974
Ebkt times:              6.80738/168.44
Eval Ebkt times:         46.6593/1153.6
PiPjPk times:            64.6631/1586.89
Eval PiPjPk times:       31.7497/778.99
L2prod times:            33.8723/835.64
Total time:              240.53/5919.25
[main] Time assemble (wall/proc) 73.7782/408.58
[main] Time solve (wall/proc) 286.327/6511.91
[main] Stop crit:        1.88563e-11
[main] Stop crit:        0.00728326
Ebkt times:              6.78705/169.32
Eval Ebkt times:         46.518/1144.68
PiPjPk times:            64.6273/1584.65
Eval PiPjPk times:       31.8216/772.8
L2prod times:            33.879/836.98
Total time:              240.546/5904.12
[main] Time assemble (wall/proc) 74.4057/408.23
[main] Time solve (wall/proc) 286.384/6508.16
[main] Stop crit:        1.88517e-11
[main] Stop crit:        0.00726733
Ebkt times:              6.71556/165.05
Eval Ebkt times:         46.1729/1134.24
PiPjPk times:            64.0751/1562.25
Eval PiPjPk times:       31.6182/768.82
L2prod times:            33.498/822.96
Total time:              238.602/5830.98
[main] Time assemble (wall/proc) 74.4291/405.6
[main] Time solve (wall/proc) 287.852/6541.1
[main] Stop crit:        1.88418e-11
[main] Stop crit:        0.00725209
Ebkt times:              6.79067/169.68
Eval Ebkt times:         46.5218/1152.74
PiPjPk times:            64.8184/1596.8
Eval PiPjPk times:       31.8402/782.53
L2prod times:            33.9629/840.82
Total time:              240.19/5926
[main] Time assemble (wall/proc) 74.1904/409.03
[main] Time solve (wall/proc) 286.46/6505.61
[main] Stop crit:        1.88251e-11
[main] Stop crit:        0.00723758
Ebkt times:              6.74651/167.21
Eval Ebkt times:         46.4764/1145.02
PiPjPk times:            64.3982/1575.29
Eval PiPjPk times:       31.4408/767.55
L2prod times:            33.8766/834.87
Total time:              238.909/5860.3
[main] Time assemble (wall/proc) 74.9347/407.13
[main] Time solve (wall/proc) 286.866/6517.08
[main] Stop crit:        1.88018e-11
[main] Stop crit:        0.00722384
Ebkt times:              6.71922/169.94
Eval Ebkt times:         46.295/1146.66
PiPjPk times:            64.4456/1580.73
Eval PiPjPk times:       31.4638/769.27
L2prod times:            33.894/835.85
Total time:              238.295/5858.37
[main] Time assemble (wall/proc) 74.4433/407.42
[main] Time solve (wall/proc) 286.516/6507.28
[main] Stop crit:        1.87723e-11
[main] Stop crit:        0.00721085
Ebkt times:              6.75281/166.55
Eval Ebkt times:         46.6615/1153.8
PiPjPk times:            64.6837/1587.06
Eval PiPjPk times:       32.1896/785.63
L2prod times:            33.9175/833.65
Total time:              241.014/5921.96
[main] Time assemble (wall/proc) 73.707/408.66
[main] Time solve (wall/proc) 287.422/6540.03
[main] Stop crit:        1.8738e-11
[main] 40%...
[main] Stop crit:        0.00719854
Ebkt times:              6.71184/164.48
Eval Ebkt times:         46.1576/1134.16
PiPjPk times:            64.2941/1572.19
Eval PiPjPk times:       31.4774/763.85
L2prod times:            33.5506/824.94
Total time:              238.165/5828.36
[main] Time assemble (wall/proc) 74.7122/405.85
[main] Time solve (wall/proc) 286.224/6505.84
[main] Stop crit:        1.87004e-11
[main] Stop crit:        0.00718684
Ebkt times:              6.83977/169.73
Eval Ebkt times:         46.9629/1162.01
PiPjPk times:            65.1644/1598.14
Eval PiPjPk times:       32.1399/788.34
L2prod times:            34.0217/838.56
Total time:              241.688/5944.63
[main] Time assemble (wall/proc) 74.1639/409.98
[main] Time solve (wall/proc) 287.134/6525.78
[main] Stop crit:        1.8661e-11
[main] Stop crit:        0.0071756
Ebkt times:              6.73131/165.86
Eval Ebkt times:         46.7778/1155.86
PiPjPk times:            64.5397/1586.6
Eval PiPjPk times:       31.8753/779.31
L2prod times:            34.0033/841.6
Total time:              239.922/5911.66
[main] Time assemble (wall/proc) 74.3201/408.03
[main] Time solve (wall/proc) 286.294/6504.78
[main] Stop crit:        1.86209e-11
[main] Stop crit:        0.00716469
Ebkt times:              6.80761/167.78
Eval Ebkt times:         46.8641/1160.39
PiPjPk times:            64.9219/1597.3
Eval PiPjPk times:       31.8547/783.77
L2prod times:            34.1544/843.44
Total time:              240.716/5935.59
[main] Time assemble (wall/proc) 73.9469/409.76
[main] Time solve (wall/proc) 286.125/6515.19
[main] Stop crit:        1.85814e-11
[main] Stop crit:        0.00715395
Ebkt times:              6.73978/166.94
Eval Ebkt times:         46.3503/1139.93
PiPjPk times:            64.3562/1576.06
Eval PiPjPk times:       31.4079/766.49
L2prod times:            33.8478/833.65
Total time:              238.755/5858.54
[main] Time assemble (wall/proc) 74.4717/406.67
[main] Time solve (wall/proc) 286.809/6517.7
[main] Stop crit:        1.85433e-11
[main] Stop crit:        0.00714322
Ebkt times:              6.83928/169.67
Eval Ebkt times:         46.7633/1157.31
PiPjPk times:            64.941/1595.38
Eval PiPjPk times:       31.717/772.98
L2prod times:            34.0236/839.15
Total time:              241.025/5927.04
[main] Time assemble (wall/proc) 74.2977/409.08
[main] Time solve (wall/proc) 286.203/6503.31
[main] Stop crit:        1.85072e-11
[main] Stop crit:        0.00713235
Ebkt times:              6.76115/166.9
Eval Ebkt times:         46.4291/1146.41
PiPjPk times:            64.3857/1570.98
Eval PiPjPk times:       31.8548/775.36
L2prod times:            33.6592/828.03
Total time:              239.682/5871.42
[main] Time assemble (wall/proc) 74.3638/406.95
[main] Time solve (wall/proc) 288.552/6528.44
[main] Stop crit:        1.84737e-11
[main] Stop crit:        0.00712119
Ebkt times:              6.74189/166.62
Eval Ebkt times:         46.7567/1150.4
PiPjPk times:            64.5416/1581.34
Eval PiPjPk times:       31.6415/774.06
L2prod times:            33.8534/833.16
Total time:              240.365/5898.38
[main] Time assemble (wall/proc) 74.4853/408.53
[main] Time solve (wall/proc) 286.736/6515.06
[main] Stop crit:        1.84429e-11
[main] Stop crit:        0.00710962
Ebkt times:              6.82403/169.37
Eval Ebkt times:         46.8706/1162.71
PiPjPk times:            65.1976/1603.7
Eval PiPjPk times:       31.7669/780.96
L2prod times:            34.015/840.65
Total time:              241.239/5941.8
[main] Time assemble (wall/proc) 74.3176/410.55
[main] Time solve (wall/proc) 286.7/6512.52
[main] Stop crit:        1.84149e-11
[main] Stop crit:        0.00709753
Ebkt times:              6.81365/168.49
Eval Ebkt times:         46.6249/1153.56
PiPjPk times:            64.5371/1588.31
Eval PiPjPk times:       31.5287/772.29
L2prod times:            33.9104/840.03
Total time:              239.877/5913.71
[main] Time assemble (wall/proc) 73.7172/408.52
[main] Time solve (wall/proc) 286.628/6516.2
[main] Stop crit:        1.83896e-11
[main] Stop crit:        0.00708485
Ebkt times:              6.70884/164.28
Eval Ebkt times:         46.3104/1140.01
PiPjPk times:            64.6564/1573.01
Eval PiPjPk times:       31.8051/769.24
L2prod times:            33.8555/832
Total time:              239.43/5846.68
[main] Time assemble (wall/proc) 74.4623/406.11
[main] Time solve (wall/proc) 285.869/6499.03
[main] Stop crit:        1.83666e-11
[main] Stop crit:        0.00707152
Ebkt times:              6.78384/167.31
Eval Ebkt times:         46.4164/1141.74
PiPjPk times:            64.2289/1568.24
Eval PiPjPk times:       31.796/775.07
L2prod times:            33.7029/831.52
Total time:              238.959/5855.16
[main] Time assemble (wall/proc) 74.2264/405.99
[main] Time solve (wall/proc) 286.714/6519.06
[main] Stop crit:        1.83457e-11
[main] Stop crit:        0.00705754
Ebkt times:              6.82744/168.66
Eval Ebkt times:         46.831/1153.96
PiPjPk times:            65.0054/1591.03
Eval PiPjPk times:       31.9853/785.99
L2prod times:            34.0591/840.98
Total time:              241.382/5928.66
[main] Time assemble (wall/proc) 74.5227/410.09
[main] Time solve (wall/proc) 286.041/6493.41
[main] Stop crit:        1.83264e-11
[main] Stop crit:        0.00704291
Ebkt times:              6.75547/166.94
Eval Ebkt times:         46.6721/1149.23
PiPjPk times:            64.9414/1590.99
Eval PiPjPk times:       31.5615/773.45
L2prod times:            33.9733/836.54
Total time:              239.956/5895.6
[main] Time assemble (wall/proc) 80.5961/415.06
[main] Time solve (wall/proc) 293.15/6522.31
[main] Stop crit:        1.83084e-11
[main] Stop crit:        0.00702766
Ebkt times:              6.78585/168.53
Eval Ebkt times:         46.7329/1151.37
PiPjPk times:            64.8627/1582.7
Eval PiPjPk times:       31.7398/773.28
L2prod times:            33.9134/835.07
Total time:              240.176/5885.63
[main] Time assemble (wall/proc) 78.8382/412.29
[main] Time solve (wall/proc) 287.021/6510.32
[main] Stop crit:        1.82915e-11
[main] Stop crit:        0.00701186
Ebkt times:              6.8075/168.18
Eval Ebkt times:         46.8934/1153.41
PiPjPk times:            64.7925/1580.94
Eval PiPjPk times:       32.134/780.77
L2prod times:            34.1264/837.7
Total time:              241.93/5923.7
[main] Time assemble (wall/proc) 75.7948/410.28
[main] Time solve (wall/proc) 287.501/6525.97
[main] Stop crit:        1.82757e-11
[main] 50%...
[main] Stop crit:        0.00699557
Ebkt times:              6.80322/166.71
Eval Ebkt times:         46.757/1154.14
PiPjPk times:            64.7098/1584.8
Eval PiPjPk times:       31.8836/782.27
L2prod times:            34.0403/838.67
Total time:              241.087/5922.18
[main] Time assemble (wall/proc) 74.3586/408.92
[main] Time solve (wall/proc) 288.381/6556.28
[main] Stop crit:        1.82612e-11
[main] Stop crit:        0.0069789
Ebkt times:              6.82562/170.39
Eval Ebkt times:         46.6969/1158.02
PiPjPk times:            65.1418/1604.53
Eval PiPjPk times:       31.5864/774.45
L2prod times:            34.1198/847.83
Total time:              240.69/5940.93
[main] Time assemble (wall/proc) 74.4092/409.49
[main] Time solve (wall/proc) 286.199/6505.8
[main] Stop crit:        1.82482e-11
[main] Stop crit:        0.00696194
Ebkt times:              6.78214/168.71
Eval Ebkt times:         46.753/1155.39
PiPjPk times:            64.8636/1593.57
Eval PiPjPk times:       32.104/788.2
L2prod times:            34.0767/841.93
Total time:              241.237/5932.93
[main] Time assemble (wall/proc) 74.4496/408.74
[main] Time solve (wall/proc) 286.462/6508.06
[main] Stop crit:        1.8237e-11
[main] Stop crit:        0.00694478
Ebkt times:              6.75243/165.44
Eval Ebkt times:         46.2247/1142.98
PiPjPk times:            64.4998/1579.62
Eval PiPjPk times:       31.6102/768.62
L2prod times:            33.8373/832.67
Total time:              239.34/5874.74
[main] Time assemble (wall/proc) 73.9991/406.4
[main] Time solve (wall/proc) 286.77/6517.13
[main] Stop crit:        1.82279e-11
[main] Stop crit:        0.00692751
Ebkt times:              6.77573/166.46
Eval Ebkt times:         46.2158/1144.96
PiPjPk times:            64.5661/1582.89
Eval PiPjPk times:       31.4045/767.37
L2prod times:            33.7848/833.7
Total time:              238.498/5864.51
[main] Time assemble (wall/proc) 73.9568/406.94
[main] Time solve (wall/proc) 286.142/6505.4
[main] Stop crit:        1.82208e-11
[main] Stop crit:        0.00691021
Ebkt times:              6.77051/166.86
Eval Ebkt times:         46.6845/1156.14
PiPjPk times:            64.9505/1593.92
Eval PiPjPk times:       31.863/779.97
L2prod times:            33.897/836.49
Total time:              241.19/5927.22
[main] Time assemble (wall/proc) 74.0706/408.64
[main] Time solve (wall/proc) 286.97/6518.51
[main] Stop crit:        1.82158e-11
[main] Stop crit:        0.00689296
Ebkt times:              6.76577/165.18
Eval Ebkt times:         46.5501/1145.42
PiPjPk times:            64.4664/1576.6
Eval PiPjPk times:       31.7374/777.24
L2prod times:            33.7826/831.17
Total time:              239.53/5874.22
[main] Time assemble (wall/proc) 74.6993/407.59
[main] Time solve (wall/proc) 286.605/6500.39
[main] Stop crit:        1.82125e-11
[main] Stop crit:        0.0068758
Ebkt times:              6.76501/167.42
Eval Ebkt times:         46.1581/1131.98
PiPjPk times:            64.3417/1564.35
Eval PiPjPk times:       31.4316/761.47
L2prod times:            33.6021/820.26
Total time:              238.465/5819.57
[main] Time assemble (wall/proc) 74.4877/405.51
[main] Time solve (wall/proc) 291.572/6491.12
[main] Stop crit:        1.82102e-11
[main] Stop crit:        0.00685878
Ebkt times:              6.91837/161.7
Eval Ebkt times:         48.8457/1150.74
PiPjPk times:            66.2404/1551.18
Eval PiPjPk times:       35.2765/821.45
L2prod times:            34.323/808.15
Total time:              256.045/5999.55
[main] Time assemble (wall/proc) 79.3936/412.36
[main] Time solve (wall/proc) 288.257/6516.84
[main] Stop crit:        1.82083e-11
[main] Stop crit:        0.00684191
Ebkt times:              6.85335/165.87
Eval Ebkt times:         48.1469/1163.9
PiPjPk times:            65.9015/1581.45
Eval PiPjPk times:       33.3608/796.95
L2prod times:            34.4764/830.99
Total time:              248.394/5976.39
[main] Time assemble (wall/proc) 76.1/413.2
[main] Time solve (wall/proc) 288.917/6500.83
[main] Stop crit:        1.82058e-11
[main] Stop crit:        0.0068252
Ebkt times:              6.84381/164.19
Eval Ebkt times:         47.1502/1145.24
PiPjPk times:            65.2247/1569.35
Eval PiPjPk times:       32.7237/786.38
L2prod times:            34.0298/824.02
Total time:              244.267/5898.48
[main] Time assemble (wall/proc) 75.847/410.61
[main] Time solve (wall/proc) 289.234/6496.86
[main] Stop crit:        1.8202e-11
[main] Stop crit:        0.00680866
Ebkt times:              6.89874/167.39
Eval Ebkt times:         47.0356/1151.62
PiPjPk times:            65.6038/1587.92
Eval PiPjPk times:       32.4614/785.17
L2prod times:            34.0975/830.59
Total time:              243.968/5925.29
[main] Time assemble (wall/proc) 74.4586/410.65
[main] Time solve (wall/proc) 287.879/6511.49
[main] Stop crit:        1.81961e-11
[main] Stop crit:        0.00679226
Ebkt times:              6.83242/168.97
Eval Ebkt times:         47.0546/1151.92
PiPjPk times:            65.3954/1588.71
Eval PiPjPk times:       32.2265/779.05
L2prod times:            34.1374/832.34
Total time:              243.118/5915.58
[main] Time assemble (wall/proc) 76.535/412.27
[main] Time solve (wall/proc) 289.443/6501.86
[main] Stop crit:        1.81877e-11
[main] Stop crit:        0.00677598
Ebkt times:              6.81774/169.61
Eval Ebkt times:         46.907/1155.56
PiPjPk times:            65.0154/1586.64
Eval PiPjPk times:       31.9721/777.96
L2prod times:            33.94/833.24
Total time:              241.493/5907.13
[main] Time assemble (wall/proc) 76.371/410.54
[main] Time solve (wall/proc) 289.562/6511.58
[main] Stop crit:        1.81764e-11
[main] Stop crit:        0.0067598
Ebkt times:              6.83712/164.97
Eval Ebkt times:         47.3692/1149.16
PiPjPk times:            65.6435/1585.76
Eval PiPjPk times:       32.8561/787.27
L2prod times:            33.9467/823.2
Total time:              245.571/5935.96
[main] Time assemble (wall/proc) 76.6395/411.74
[main] Time solve (wall/proc) 289.309/6493
[main] Stop crit:        1.81623e-11
[main] Stop crit:        0.00674369
Ebkt times:              6.83436/167.23
Eval Ebkt times:         47.2755/1159.03
PiPjPk times:            65.3868/1590.64
Eval PiPjPk times:       32.3585/785.1
L2prod times:            34.2061/835.03
Total time:              243.88/5943.16
[main] Time assemble (wall/proc) 76.7239/412.17
[main] Time solve (wall/proc) 297.508/6535.18
[main] Stop crit:        1.81455e-11
[main] 60%...
[main] Stop crit:        0.00672761
Ebkt times:              6.86392/166.17
Eval Ebkt times:         47.5976/1144.05
PiPjPk times:            66.2007/1583.95
Eval PiPjPk times:       33.4815/794.66
L2prod times:            34.2303/822.93
Total time:              248.65/5951.19
[main] Time assemble (wall/proc) 78.4924/413.5
[main] Time solve (wall/proc) 289.328/6481.99
[main] Stop crit:        1.81266e-11
[main] Stop crit:        0.00671152
Ebkt times:              6.84692/164.28
Eval Ebkt times:         47.9329/1154.61
PiPjPk times:            66.0933/1579.67
Eval PiPjPk times:       33.2368/794.46
L2prod times:            34.0662/822.16
Total time:              248.241/5952.95
[main] Time assemble (wall/proc) 78.2174/414.23
[main] Time solve (wall/proc) 292.893/6507.05
[main] Stop crit:        1.8106e-11
[main] Stop crit:        0.0066954
Ebkt times:              6.87827/166.11
Eval Ebkt times:         47.6971/1143.4
PiPjPk times:            65.3781/1554.3
Eval PiPjPk times:       33.3804/793.49
L2prod times:            33.9371/812.66
Total time:              247.665/5901.02
[main] Time assemble (wall/proc) 80.1591/412.74
[main] Time solve (wall/proc) 288.901/6511.99
[main] Stop crit:        1.80843e-11
[main] Stop crit:        0.00667922
Ebkt times:              7.00526/161.26
Eval Ebkt times:         51.6472/1180.65
PiPjPk times:            68.6784/1562.94
Eval PiPjPk times:       37.3056/847.14
L2prod times:            35.1375/805.55
Total time:              269.651/6152.13
[main] Time assemble (wall/proc) 81.2068/421.38
[main] Time solve (wall/proc) 291.893/6530.46
[main] Stop crit:        1.8062e-11
[main] Stop crit:        0.00666294
Ebkt times:              6.75595/164.85
Eval Ebkt times:         46.4745/1144.18
PiPjPk times:            64.3646/1569.48
Eval PiPjPk times:       31.7846/777.15
L2prod times:            33.9057/834.74
Total time:              239.736/5871.87
[main] Time assemble (wall/proc) 74.6138/407.86
[main] Time solve (wall/proc) 286.804/6510.97
[main] Stop crit:        1.80395e-11
[main] Stop crit:        0.00664655
Ebkt times:              6.79304/169.28
Eval Ebkt times:         46.4266/1148.72
PiPjPk times:            64.5443/1584.86
Eval PiPjPk times:       31.8041/774.43
L2prod times:            34.0188/839.7
Total time:              239.864/5896.63
[main] Time assemble (wall/proc) 74.7189/408.57
[main] Time solve (wall/proc) 287.367/6528.97
[main] Stop crit:        1.80172e-11
[main] Stop crit:        0.00663003
Ebkt times:              6.84277/169.3
Eval Ebkt times:         46.9153/1158.15
PiPjPk times:            65.1127/1598.49
Eval PiPjPk times:       31.7886/775.84
L2prod times:            34.158/844.59
Total time:              241.516/5944.2
[main] Time assemble (wall/proc) 74.2326/409.77
[main] Time solve (wall/proc) 286.242/6507.88
[main] Stop crit:        1.79952e-11
[main] Stop crit:        0.00661336
Ebkt times:              6.78488/167.64
Eval Ebkt times:         46.7835/1153.41
PiPjPk times:            64.8353/1584.82
Eval PiPjPk times:       32.093/778.79
L2prod times:            34.031/837.08
Total time:              241.639/5916.61
[main] Time assemble (wall/proc) 74.996/409.5
[main] Time solve (wall/proc) 286.692/6506.84
[main] Stop crit:        1.79736e-11
[main] Stop crit:        0.00659653
Ebkt times:              6.79096/165.67
Eval Ebkt times:         46.6916/1153.09
PiPjPk times:            64.329/1572.29
Eval PiPjPk times:       31.8396/777.86
L2prod times:            33.9398/834.71
Total time:              240.09/5889.24
[main] Time assemble (wall/proc) 73.91/408.19
[main] Time solve (wall/proc) 286.128/6507.02
[main] Stop crit:        1.79525e-11
[main] Stop crit:        0.00657955
Ebkt times:              6.80011/168.89
Eval Ebkt times:         46.7131/1145.51
PiPjPk times:            64.7699/1578.49
Eval PiPjPk times:       32.3359/786.37
L2prod times:            33.9514/829.3
Total time:              241.706/5906.35
[main] Time assemble (wall/proc) 74.8164/409.04
[main] Time solve (wall/proc) 289.639/6554.58
[main] Stop crit:        1.79317e-11
[main] Stop crit:        0.0065624
Ebkt times:              6.7664/167.08
Eval Ebkt times:         46.2746/1142.78
PiPjPk times:            64.7135/1584.03
Eval PiPjPk times:       31.4821/769.12
L2prod times:            33.7172/829.41
Total time:              239.085/5870.42
[main] Time assemble (wall/proc) 74.6634/407.6
[main] Time solve (wall/proc) 286.534/6503.94
[main] Stop crit:        1.79113e-11
[main] Stop crit:        0.0065451
Ebkt times:              6.75323/164.84
Eval Ebkt times:         46.4003/1140.73
PiPjPk times:            64.3951/1566.74
Eval PiPjPk times:       31.786/767.79
L2prod times:            33.7049/827.18
Total time:              239.841/5857.23
[main] Time assemble (wall/proc) 74.6646/405.95
[main] Time solve (wall/proc) 286.089/6500.37
[main] Stop crit:        1.78912e-11
[main] Stop crit:        0.00652765
Ebkt times:              6.77425/165.64
Eval Ebkt times:         46.6086/1152.39
PiPjPk times:            64.2763/1575.23
Eval PiPjPk times:       31.7006/776.8
L2prod times:            33.8531/835.61
Total time:              239.566/5886.9
[main] Time assemble (wall/proc) 73.9136/406.62
[main] Time solve (wall/proc) 286.324/6516.84
[main] Stop crit:        1.78715e-11
[main] Stop crit:        0.00651008
Ebkt times:              6.75265/163.85
Eval Ebkt times:         46.2912/1138.67
PiPjPk times:            64.1332/1561.58
Eval PiPjPk times:       31.6103/768.07
L2prod times:            33.6438/822.79
Total time:              239.338/5840.9
[main] Time assemble (wall/proc) 73.9825/405.76
[main] Time solve (wall/proc) 286.086/6510.98
[main] Stop crit:        1.7852e-11
[main] Stop crit:        0.00649238
Ebkt times:              6.77918/166.31
Eval Ebkt times:         46.482/1149.39
PiPjPk times:            64.318/1574.7
Eval PiPjPk times:       31.5236/769.62
L2prod times:            33.9375/834.23
Total time:              238.897/5864.49
[main] Time assemble (wall/proc) 74.1616/406.57
[main] Time solve (wall/proc) 286.952/6520.59
[main] Stop crit:        1.78329e-11
[main] Stop crit:        0.00647458
Ebkt times:              6.78881/165.97
Eval Ebkt times:         46.4453/1148.14
PiPjPk times:            64.7359/1591.33
Eval PiPjPk times:       31.8648/780.83
L2prod times:            33.9428/839.88
Total time:              240.612/5922.89
[main] Time assemble (wall/proc) 74.3883/408.97
[main] Time solve (wall/proc) 287.278/6525.78
[main] Stop crit:        1.78141e-11
[main] 70%...
[main] Stop crit:        0.0064567
Ebkt times:              6.76272/168.51
Eval Ebkt times:         46.102/1138.12
PiPjPk times:            64.6259/1583.73
Eval PiPjPk times:       31.8832/775.65
L2prod times:            33.7965/830.22
Total time:              239.691/5884.47
[main] Time assemble (wall/proc) 74.7789/408.07
[main] Time solve (wall/proc) 286.355/6507.89
[main] Stop crit:        1.77957e-11
[main] Stop crit:        0.00643876
Ebkt times:              6.76108/166.17
Eval Ebkt times:         46.2667/1142.87
PiPjPk times:            64.5711/1577.3
Eval PiPjPk times:       31.5818/767.27
L2prod times:            33.5942/824.85
Total time:              239.013/5851.13
[main] Time assemble (wall/proc) 74.5159/406.13
[main] Time solve (wall/proc) 287.131/6518.47
[main] Stop crit:        1.77775e-11
[main] Stop crit:        0.00642076
Ebkt times:              6.8612/169.06
Eval Ebkt times:         47.0448/1159.73
PiPjPk times:            65.1759/1594.94
Eval PiPjPk times:       31.8209/779.35
L2prod times:            34.1268/841.9
Total time:              242.354/5944.44
[main] Time assemble (wall/proc) 75.5779/411.5
[main] Time solve (wall/proc) 286.242/6498.62
[main] Stop crit:        1.77596e-11
[main] Stop crit:        0.00640274
Ebkt times:              6.76694/169.48
Eval Ebkt times:         46.1476/1133.18
PiPjPk times:            64.5366/1574.92
Eval PiPjPk times:       31.9036/775.44
L2prod times:            33.7387/831.06
Total time:              239.565/5868.95
[main] Time assemble (wall/proc) 74.0288/406.09
[main] Time solve (wall/proc) 286.348/6504.59
[main] Stop crit:        1.77418e-11
[main] Stop crit:        0.0063847
Ebkt times:              6.78559/168.72
Eval Ebkt times:         46.5651/1147
PiPjPk times:            64.7888/1581.91
Eval PiPjPk times:       31.9588/783.02
L2prod times:            33.8531/832.7
Total time:              240.597/5894.8
[main] Time assemble (wall/proc) 74.0134/408.34
[main] Time solve (wall/proc) 286.214/6503.13
[main] Stop crit:        1.77241e-11
[main] Stop crit:        0.00636666
Ebkt times:              6.74362/165.38
Eval Ebkt times:         46.2001/1140.56
PiPjPk times:            64.5798/1582.31
Eval PiPjPk times:       31.6083/769.97
L2prod times:            33.7878/830.2
Total time:              239.027/5859.47
[main] Time assemble (wall/proc) 74.4028/406.22
[main] Time solve (wall/proc) 286.188/6498.01
[main] Stop crit:        1.77063e-11
[main] Stop crit:        0.00634864
Ebkt times:              6.7509/166.23
Eval Ebkt times:         46.4984/1147.3
PiPjPk times:            64.6433/1584.04
Eval PiPjPk times:       31.5798/774.37
L2prod times:            33.7782/833.6
Total time:              239.344/5885.26
[main] Time assemble (wall/proc) 74.5723/408.48
[main] Time solve (wall/proc) 286.055/6493.14
[main] Stop crit:        1.76882e-11
[main] Stop crit:        0.00633064
Ebkt times:              6.86829/170.13
Eval Ebkt times:         47.2989/1176.71
PiPjPk times:            65.5091/1615.19
Eval PiPjPk times:       32.0579/788.3
L2prod times:            34.1614/848.82
Total time:              243.159/6011.5
[main] Time assemble (wall/proc) 74.4897/412.38
[main] Time solve (wall/proc) 286.526/6497.59
[main] Stop crit:        1.76698e-11
[main] Stop crit:        0.00631268
Ebkt times:              6.81899/169.38
Eval Ebkt times:         46.7865/1152.72
PiPjPk times:            64.9763/1590.24
Eval PiPjPk times:       32.0196/780.39
L2prod times:            34.1554/841.77
Total time:              241.4/5926.37
[main] Time assemble (wall/proc) 74.0596/408.85
[main] Time solve (wall/proc) 286.138/6509.15
[main] Stop crit:        1.76509e-11
[main] Stop crit:        0.00629475
Ebkt times:              6.78026/168.07
Eval Ebkt times:         46.5015/1147.62
PiPjPk times:            64.5174/1578.14
Eval PiPjPk times:       31.5356/765.6
L2prod times:            34.0355/840.41
Total time:              239.687/5885.3
[main] Time assemble (wall/proc) 73.884/407.5
[main] Time solve (wall/proc) 286.627/6512.92
[main] Stop crit:        1.76314e-11
[main] Stop crit:        0.00627688
Ebkt times:              6.82595/169.42
Eval Ebkt times:         46.7264/1154.48
PiPjPk times:            65.2099/1600.38
Eval PiPjPk times:       31.9265/780.72
L2prod times:            34.1976/840.23
Total time:              241.693/5937.84
[main] Time assemble (wall/proc) 74.5447/409.95
[main] Time solve (wall/proc) 286.928/6500.21
[main] Stop crit:        1.76112e-11
[main] Stop crit:        0.00625906
Ebkt times:              6.72484/165.88
Eval Ebkt times:         46.1516/1133.63
PiPjPk times:            64.3022/1562.71
Eval PiPjPk times:       31.7711/771.32
L2prod times:            33.9232/832.17
Total time:              239.207/5841.63
[main] Time assemble (wall/proc) 75.2177/406.67
[main] Time solve (wall/proc) 287.051/6518.75
[main] Stop crit:        1.75903e-11
[main] Stop crit:        0.00624129
Ebkt times:              6.7544/166.01
Eval Ebkt times:         46.3057/1137.11
PiPjPk times:            64.616/1571.8
Eval PiPjPk times:       31.6489/763.44
L2prod times:            33.7251/828.58
Total time:              239.558/5849.33
[main] Time assemble (wall/proc) 74.1867/405.84
[main] Time solve (wall/proc) 285.849/6501.43
[main] Stop crit:        1.75687e-11
[main] Stop crit:        0.00622357
Ebkt times:              6.74374/164.61
Eval Ebkt times:         46.3792/1144.23
PiPjPk times:            64.2387/1570.43
Eval PiPjPk times:       31.8028/775.03
L2prod times:            33.7051/831
Total time:              239.574/5871.7
[main] Time assemble (wall/proc) 74.6613/406.91
[main] Time solve (wall/proc) 286.239/6499.96
[main] Stop crit:        1.75463e-11
[main] Stop crit:        0.00620591
Ebkt times:              6.81111/167.96
Eval Ebkt times:         46.7473/1159.15
PiPjPk times:            65.0201/1595.48
Eval PiPjPk times:       31.9311/784.34
L2prod times:            34.0321/840.21
Total time:              241.406/5945.26
[main] Time assemble (wall/proc) 73.951/408.83
[main] Time solve (wall/proc) 286.312/6506.19
[main] Stop crit:        1.75233e-11
[main] Stop crit:        0.0061883
Ebkt times:              6.85208/169.48
Eval Ebkt times:         46.9393/1164.11
PiPjPk times:            64.9851/1593.69
Eval PiPjPk times:       31.9408/778.6
L2prod times:            34.1806/843.23
Total time:              241.112/5929.1
[main] Time assemble (wall/proc) 74.2989/410.06
[main] Time solve (wall/proc) 286.536/6521.92
[main] Stop crit:        1.74996e-11
[main] 80%...
[main] Stop crit:        0.00617074
Ebkt times:              6.84316/167.6
Eval Ebkt times:         46.8848/1156.54
PiPjPk times:            64.6276/1581.2
Eval PiPjPk times:       31.8308/776.8
L2prod times:            34.2543/846.74
Total time:              241.252/5922.31
[main] Time assemble (wall/proc) 74.227/409.16
[main] Time solve (wall/proc) 285.832/6502.55
[main] Stop crit:        1.74754e-11
[main] Stop crit:        0.00615322
Ebkt times:              6.79611/169.56
Eval Ebkt times:         46.565/1154.7
PiPjPk times:            65.0997/1604.06
Eval PiPjPk times:       31.7134/780.78
L2prod times:            33.9745/842.53
Total time:              240.222/5933.67
[main] Time assemble (wall/proc) 74.1706/409.13
[main] Time solve (wall/proc) 286.184/6497.11
[main] Stop crit:        1.74507e-11
[main] Stop crit:        0.00613574
Ebkt times:              6.80006/167.94
Eval Ebkt times:         46.5388/1149.99
PiPjPk times:            64.6397/1585.08
Eval PiPjPk times:       31.5619/773.94
L2prod times:            33.926/835.38
Total time:              239.858/5895
[main] Time assemble (wall/proc) 74.2747/407.63
[main] Time solve (wall/proc) 286.809/6504.17
[main] Stop crit:        1.74258e-11
[main] Stop crit:        0.00611829
Ebkt times:              6.76466/166
Eval Ebkt times:         46.4557/1144.92
PiPjPk times:            64.3859/1575.73
Eval PiPjPk times:       31.7041/771.39
L2prod times:            33.6713/826.47
Total time:              239.444/5862.83
[main] Time assemble (wall/proc) 74.0803/406.86
[main] Time solve (wall/proc) 287.36/6515.88
[main] Stop crit:        1.74006e-11
[main] Stop crit:        0.00610087
Ebkt times:              6.77937/168.51
Eval Ebkt times:         46.5796/1152.92
PiPjPk times:            64.8335/1594.64
Eval PiPjPk times:       31.7909/777.28
L2prod times:            33.862/837.43
Total time:              240.173/5916.33
[main] Time assemble (wall/proc) 75.0902/409.75
[main] Time solve (wall/proc) 287.669/6518.57
[main] Stop crit:        1.73753e-11
[main] Stop crit:        0.00608348
Ebkt times:              6.7079/166.74
Eval Ebkt times:         46.606/1146.5
PiPjPk times:            64.7533/1582.32
Eval PiPjPk times:       31.4922/764.51
L2prod times:            33.8046/833.32
Total time:              239.76/5874.98
[main] Time assemble (wall/proc) 74.4199/407.27
[main] Time solve (wall/proc) 286.986/6515.71
[main] Stop crit:        1.73499e-11
[main] Stop crit:        0.00606611
Ebkt times:              6.76374/166.81
Eval Ebkt times:         46.5034/1148.78
PiPjPk times:            64.1551/1571.25
Eval PiPjPk times:       31.5521/773.95
L2prod times:            33.8036/833.6
Total time:              238.908/5867.58
[main] Time assemble (wall/proc) 74.0377/406.68
[main] Time solve (wall/proc) 286.726/6522.31
[main] Stop crit:        1.73246e-11
[main] Stop crit:        0.00604876
Ebkt times:              6.8115/170.66
Eval Ebkt times:         46.7411/1155.34
PiPjPk times:            64.9052/1597.99
Eval PiPjPk times:       32.0538/788.07
L2prod times:            34.121/846.18
Total time:              241.398/5956.39
[main] Time assemble (wall/proc) 74.4856/411.02
[main] Time solve (wall/proc) 287.005/6523.16
[main] Stop crit:        1.72995e-11
[main] Stop crit:        0.00603142
Ebkt times:              6.78982/167.57
Eval Ebkt times:         45.9307/1129.24
PiPjPk times:            64.8016/1585.13
Eval PiPjPk times:       31.7128/773.22
L2prod times:            33.785/834.42
Total time:              238.805/5856.96
[main] Time assemble (wall/proc) 75.0205/407.86
[main] Time solve (wall/proc) 286.112/6497.88
[main] Stop crit:        1.72744e-11
[main] Stop crit:        0.00601409
Ebkt times:              6.74825/167.17
Eval Ebkt times:         46.4768/1139.38
PiPjPk times:            64.1703/1565.45
Eval PiPjPk times:       31.9336/781.8
L2prod times:            33.69/827.44
Total time:              239.731/5868.5
[main] Time assemble (wall/proc) 74.8104/406.87
[main] Time solve (wall/proc) 286.327/6502.01
[main] Stop crit:        1.72496e-11
[main] Stop crit:        0.00599678
Ebkt times:              6.70104/161.74
Eval Ebkt times:         46.0652/1129.29
PiPjPk times:            63.7878/1554.25
Eval PiPjPk times:       31.3728/763.71
L2prod times:            33.3057/822.19
Total time:              237.064/5797.52
[main] Time assemble (wall/proc) 74.6809/404.55
[main] Time solve (wall/proc) 287.535/6533.49
[main] Stop crit:        1.7225e-11
[main] Stop crit:        0.00597949
Ebkt times:              6.88053/169.03
Eval Ebkt times:         46.711/1156.8
PiPjPk times:            64.9934/1599.52
Eval PiPjPk times:       31.909/783.3
L2prod times:            34.0432/844.24
Total time:              241.105/5943.76
[main] Time assemble (wall/proc) 74.1047/409.76
[main] Time solve (wall/proc) 286.416/6513.17
[main] Stop crit:        1.72005e-11
[main] Stop crit:        0.00596222
Ebkt times:              6.80518/169.59
Eval Ebkt times:         46.7024/1149.31
PiPjPk times:            64.7332/1590.88
Eval PiPjPk times:       31.7667/775.73
L2prod times:            34.0458/841.46
Total time:              240.698/5913.96
[main] Time assemble (wall/proc) 74.9296/409.14
[main] Time solve (wall/proc) 287.117/6489.93
[main] Stop crit:        1.71763e-11
[main] Stop crit:        0.00594497
Ebkt times:              6.7954/165.91
Eval Ebkt times:         46.5986/1148.23
PiPjPk times:            64.3982/1567.58
Eval PiPjPk times:       31.9525/774.8
L2prod times:            33.9171/830.48
Total time:              240.241/5867.02
[main] Time assemble (wall/proc) 74.6172/407.51
[main] Time solve (wall/proc) 287.288/6530.06
[main] Stop crit:        1.71522e-11
[main] Stop crit:        0.00592775
Ebkt times:              6.76596/169.08
Eval Ebkt times:         46.4598/1143.33
PiPjPk times:            64.3267/1573.78
Eval PiPjPk times:       31.6514/770.6
L2prod times:            33.817/832.62
Total time:              239.315/5864.09
[main] Time assemble (wall/proc) 74.5449/407.37
[main] Time solve (wall/proc) 287.084/6519.08
[main] Stop crit:        1.71283e-11
[main] Stop crit:        0.00591057
Ebkt times:              6.72369/164.07
Eval Ebkt times:         46.4492/1149.1
PiPjPk times:            64.5918/1585.36
Eval PiPjPk times:       31.7471/775.52
L2prod times:            33.7896/831.65
Total time:              239.738/5892.03
[main] Time assemble (wall/proc) 74.7594/408.13
[main] Time solve (wall/proc) 286.253/6502.61
[main] Stop crit:        1.71045e-11
[main] 90%...
[main] Stop crit:        0.00589344
Ebkt times:              6.76018/166.43
Eval Ebkt times:         46.041/1132.77
PiPjPk times:            64.6392/1582.78
Eval PiPjPk times:       31.574/770.93
L2prod times:            34.0414/838.39
Total time:              239.436/5871.34
[main] Time assemble (wall/proc) 74.5897/407.45
[main] Time solve (wall/proc) 285.885/6494.86
[main] Stop crit:        1.70807e-11
[main] Stop crit:        0.00587636
Ebkt times:              6.74789/169.66
Eval Ebkt times:         46.4345/1142.61
PiPjPk times:            64.3818/1571.07
Eval PiPjPk times:       31.8373/778.15
L2prod times:            33.6125/824.33
Total time:              239.712/5870.78
[main] Time assemble (wall/proc) 74.5636/406.75
[main] Time solve (wall/proc) 286.299/6499.87
[main] Stop crit:        1.7057e-11
[main] Stop crit:        0.00585935
Ebkt times:              6.73455/164.82
Eval Ebkt times:         45.9927/1136.43
PiPjPk times:            64.2901/1569.48
Eval PiPjPk times:       31.4474/765.53
L2prod times:            33.7763/828.63
Total time:              238.23/5837.13
[main] Time assemble (wall/proc) 73.9072/405.91
[main] Time solve (wall/proc) 286.749/6520.16
[main] Stop crit:        1.70334e-11
[main] Stop crit:        0.00584242
Ebkt times:              6.79329/168.76
Eval Ebkt times:         46.6749/1145.43
PiPjPk times:            64.5017/1579.63
Eval PiPjPk times:       31.6917/774.36
L2prod times:            33.8035/834.91
Total time:              240.156/5892.9
[main] Time assemble (wall/proc) 73.84/407.45
[main] Time solve (wall/proc) 285.839/6498.18
[main] Stop crit:        1.70097e-11
[main] Stop crit:        0.00582558
Ebkt times:              6.74137/165.25
Eval Ebkt times:         46.568/1145.42
PiPjPk times:            64.6426/1578.22
Eval PiPjPk times:       31.8267/773.63
L2prod times:            33.6715/825.19
Total time:              239.916/5864.76
[main] Time assemble (wall/proc) 74.4233/407.28
[main] Time solve (wall/proc) 286.54/6505.52
[main] Stop crit:        1.69861e-11
[main] Stop crit:        0.00580884
Ebkt times:              6.82989/166.97
Eval Ebkt times:         47.1426/1159.84
PiPjPk times:            65.3219/1596.77
Eval PiPjPk times:       32.5206/791.14
L2prod times:            34.2143/843.78
Total time:              243.682/5965.96
[main] Time assemble (wall/proc) 75.7027/411.61
[main] Time solve (wall/proc) 287.185/6528.12
[main] Stop crit:        1.69624e-11
[main] Stop crit:        0.00579221
Ebkt times:              6.77213/166.28
Eval Ebkt times:         46.5359/1146.17
PiPjPk times:            64.3441/1575.91
Eval PiPjPk times:       31.5544/768.17
L2prod times:            33.8462/837.79
Total time:              239.07/5874.4
[main] Time assemble (wall/proc) 73.9944/406.77
[main] Time solve (wall/proc) 287.871/6552.16
[main] Stop crit:        1.69388e-11
[main] Stop crit:        0.00577568
Ebkt times:              6.80682/167.2
Eval Ebkt times:         46.6203/1152.13
PiPjPk times:            64.6521/1583.52
Eval PiPjPk times:       31.5619/773.61
L2prod times:            33.9037/835.1
Total time:              239.552/5884.83
[main] Time assemble (wall/proc) 74.8061/408.78
[main] Time solve (wall/proc) 286.368/6500.41
[main] Stop crit:        1.69152e-11
[main] Stop crit:        0.00575929
Ebkt times:              6.80343/165.82
Eval Ebkt times:         46.7333/1156.77
PiPjPk times:            64.8741/1594.48
Eval PiPjPk times:       31.6352/775.04
L2prod times:            34.0078/841.99
Total time:              240.473/5920.61
[main] Time assemble (wall/proc) 74.0324/409.17
[main] Time solve (wall/proc) 286.52/6508.49
[main] Stop crit:        1.68916e-11
[main] Stop crit:        0.00574301
Ebkt times:              6.75159/165.97
Eval Ebkt times:         46.3845/1144.3
PiPjPk times:            64.4573/1575.6
Eval PiPjPk times:       31.6659/773.14
L2prod times:            33.8156/831.9
Total time:              239.642/5869.48
[main] Time assemble (wall/proc) 74.0326/406.44
[main] Time solve (wall/proc) 285.953/6501.85
[main] Stop crit:        1.6868e-11
[main] Stop crit:        0.00572687
Ebkt times:              6.81322/166.83
Eval Ebkt times:         47.0912/1162.98
PiPjPk times:            65.3917/1603.57
Eval PiPjPk times:       31.8481/781.63
L2prod times:            34.1578/841.28
Total time:              242.528/5960.3
[main] Time assemble (wall/proc) 74.3662/411.38
[main] Time solve (wall/proc) 287.347/6527.96
[main] Stop crit:        1.68445e-11
[main] Stop crit:        0.00571086
Ebkt times:              6.80062/166.85
Eval Ebkt times:         46.7313/1157.33
PiPjPk times:            64.6054/1588.2
Eval PiPjPk times:       31.6092/771.94
L2prod times:            33.9905/840.3
Total time:              240.256/5918.32
[main] Time assemble (wall/proc) 74.1098/409.11
[main] Time solve (wall/proc) 286.259/6512.11
[main] Stop crit:        1.68211e-11
[main] Stop crit:        0.00569499
Ebkt times:              6.78498/168.44
Eval Ebkt times:         46.7493/1162.13
PiPjPk times:            64.8699/1596.03
Eval PiPjPk times:       32.027/782.6
L2prod times:            34.0239/840.98
Total time:              241.245/5939.78
[main] Time assemble (wall/proc) 73.8428/409.17
[main] Time solve (wall/proc) 286.758/6528.66
[main] Stop crit:        1.67978e-11
[main] Stop crit:        0.00567925
Ebkt times:              6.72545/165.82
Eval Ebkt times:         46.0207/1127.94
PiPjPk times:            64.4288/1573.34
Eval PiPjPk times:       31.6995/773.61
L2prod times:            33.5904/824.7
Total time:              238.76/5840.12
[main] Time assemble (wall/proc) 73.6864/405.09
[main] Time solve (wall/proc) 286.324/6491.47
[main] Stop crit:        1.67746e-11
[main] Stop crit:        0.00566364
Ebkt times:              6.75993/165.27
Eval Ebkt times:         46.2408/1129.99
PiPjPk times:            63.9006/1544.84
Eval PiPjPk times:       31.9359/772.36
L2prod times:            33.276/809.24
Total time:              238.801/5795.03
[main] Time assemble (wall/proc) 73.8925/402.57
[main] Time solve (wall/proc) 286.515/6519.34
[main] Stop crit:        1.67516e-11
[main] Stop crit:        0.00564817
Ebkt times:              6.76902/167.26
Eval Ebkt times:         46.1899/1138.04
PiPjPk times:            64.6501/1577.1
Eval PiPjPk times:       31.472/766.89
L2prod times:            33.7471/828.88
Total time:              238.838/5849.61
[main] Time assemble (wall/proc) 74.5442/407.32
[main] Time solve (wall/proc) 287.026/6519.42
[main] Stop crit:        1.67287e-11
[main] Time run (wall/proc) 66237/1.27409e+06
[main] Compute errors
[main] Electric field error = 0.00282804
[main] Potential error = 0.00262361
[main] Lambda = 0.0427288
[main] Maximum residual = 2.51494e-14
[main] Maximum constraint difference = 10.4071
[main] Time norms (wall/proc) 1.43775/32.94
[main] Mesh diameter 0.176754
[main] Done
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
1    0.826611  0.1         0.122771    --        0.110533    --       3.27629e-14  4.39453
1    0.454124  0.04        0.0216792   2.89      0.0210172   2.77     6.66509e-15  6.4778
1    0.305313  0.0185185   0.00886528  2.25      0.00819546  2.37     1.13728e-14  8.06623
1    0.221382  0.00970874  0.00450025  2.11      0.00421877  2.07     5.507e-13    9.30312
1    0.176754  0.00621118  0.00282804  2.06      0.00262361  2.11     2.51494e-14  10.4071
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0365172     0.51          0.671475    2.67        0.82657        3.1105         0.35197     3.0225      36.2445   319.39
0.0698769     1.37          3.69353     9.66        4.84028        21.2888        3.00557     36.1808     268.721   2627.97
0.145088      3.27          13.4139     33.31       16.3086        78.2435        18.4315     326.086     2374.15   30654.9
0.286479      6.67          31.3149     77.59       37.3405        192.511        83.1332     1730.36     14682.9   241702
0.516195      12.33         60.4963     155.17      74.7374        408.505        287.087     6515.3      66237     1.27409e+06


==> outputs/N2/Voro-small-0_k1/results-1.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 410
DimSXCurl: 949
DimSXDiv: 648
DimLieAlg: 3
DimLASXGrad: 1230
DimLASXCurl: 2847
DimLASXDiv: 1944
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.27629e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.57516
MaxConstraintDiff: 4.39453
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.122771
E_L2Pot: 0.110533
absE_L2Elec: 0.088063
absE_L2Pot: 0.0731372
absE_L2Lambda: 3.35045
N_L2Elec: 0.717295
N_L2Pot: 0.661676
TwallDDRCore: 0.0365172
TprocDDRCore: 0.51
TwallModel: 0.671475
TprocModel: 2.67
TwallAssemble: 0.82657
TprocAssemble: 3.1105
TwallSolve: 0.35197
TprocSolve: 3.0225
TwallRun: 36.2445
TprocRun: 319.39
Solver: Pardiso


==> outputs/N2/Voro-small-0_k1/results-2.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXGrad: 2030
DimSXCurl: 4679
DimSXDiv: 3150
DimLieAlg: 3
DimLASXGrad: 6090
DimLASXCurl: 14037
DimLASXDiv: 9450
InitialTime: 0
FinalTime: 1
Timestep: 0.04
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.66509e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.07776
MaxConstraintDiff: 6.4778
OuterIterations: 25
AvgNonlinearIterations: 1
E_L2Elec: 0.0216792
E_L2Pot: 0.0210172
absE_L2Elec: 0.0154417
absE_L2Pot: 0.0137744
absE_L2Lambda: 0.511882
N_L2Elec: 0.712284
N_L2Pot: 0.655385
TwallDDRCore: 0.0698769
TprocDDRCore: 1.37
TwallModel: 3.69353
TprocModel: 9.66
TwallAssemble: 4.84028
TprocAssemble: 21.2888
TwallSolve: 3.00557
TprocSolve: 36.1808
TwallRun: 268.721
TprocRun: 2627.97
Solver: Pardiso


==> outputs/N2/Voro-small-0_k1/results-3.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 6029
DimSXCurl: 13767
DimSXDiv: 9111
DimLieAlg: 3
DimLASXGrad: 18087
DimLASXCurl: 41301
DimLASXDiv: 27333
InitialTime: 0
FinalTime: 1
Timestep: 0.0185185
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.13728e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.44322
MaxConstraintDiff: 8.06623
OuterIterations: 54
AvgNonlinearIterations: 1
E_L2Elec: 0.00886528
E_L2Pot: 0.00819546
absE_L2Elec: 0.0063164
absE_L2Pot: 0.00537191
absE_L2Lambda: 0.149284
N_L2Elec: 0.712487
N_L2Pot: 0.655474
TwallDDRCore: 0.145088
TprocDDRCore: 3.27
TwallModel: 13.4139
TprocModel: 33.31
TwallAssemble: 16.3086
TprocAssemble: 78.2435
TwallSolve: 18.4315
TprocSolve: 326.086
TwallRun: 2374.15
TprocRun: 30654.9
Solver: Pardiso


==> outputs/N2/Voro-small-0_k1/results-4.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXGrad: 13106
DimSXCurl: 29851
DimSXDiv: 19662
DimLieAlg: 3
DimLASXGrad: 39318
DimLASXCurl: 89553
DimLASXDiv: 58986
InitialTime: 0
FinalTime: 1
Timestep: 0.00970874
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.507e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 7.36502
MaxConstraintDiff: 9.30312
OuterIterations: 103
AvgNonlinearIterations: 1
E_L2Elec: 0.00450025
E_L2Pot: 0.00421877
absE_L2Elec: 0.00320679
absE_L2Pot: 0.00276562
absE_L2Lambda: 0.0760768
N_L2Elec: 0.71258
N_L2Pot: 0.655552
TwallDDRCore: 0.286479
TprocDDRCore: 6.67
TwallModel: 31.3149
TprocModel: 77.59
TwallAssemble: 37.3405
TprocAssemble: 192.511
TwallSolve: 83.1332
TprocSolve: 1730.36
TwallRun: 14682.9
TprocRun: 241702
Solver: Pardiso


==> outputs/N2/Voro-small-0_k1/results-5.txt <==
Solution: 1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXGrad: 24533
DimSXCurl: 55715
DimSXDiv: 36507
DimLieAlg: 3
DimLASXGrad: 73599
DimLASXCurl: 167145
DimLASXDiv: 109521
InitialTime: 0
FinalTime: 1
Timestep: 0.00621118
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.51494e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 8.24633
MaxConstraintDiff: 10.4071
OuterIterations: 161
AvgNonlinearIterations: 1
E_L2Elec: 0.00282804
E_L2Pot: 0.00262361
absE_L2Elec: 0.00201519
absE_L2Pot: 0.00171989
absE_L2Lambda: 0.0427288
N_L2Elec: 0.712577
N_L2Pot: 0.655545
TwallDDRCore: 0.516195
TprocDDRCore: 12.33
TwallModel: 60.4963
TprocModel: 155.17
TwallAssemble: 74.7374
TprocAssemble: 408.505
TwallSolve: 287.087
TprocSolve: 6515.3
TwallRun: 66237
TprocRun: 1.27409e+06
Solver: Pardiso


==> outputs/N2/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0365172     0.51          0.671475    2.67        0.82657        3.1105         0.35197     3.0225      36.2445   319.39
0.0698769     1.37          3.69353     9.66        4.84028        21.2888        3.00557     36.1808     268.721   2627.97
0.145088      3.27          13.4139     33.31       16.3086        78.2435        18.4315     326.086     2374.15   30654.9
0.286479      6.67          31.3149     77.59       37.3405        192.511        83.1332     1730.36     14682.9   241702
0.516195      12.33         60.4963     155.17      74.7374        408.505        287.087     6515.3      66237     1.27409e+06


==> outputs/N2/Voro-small-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k2/condition-numbers-3.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k2/condition-numbers-4.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2/Voro-small-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.826611  0.1         0.0521477   --        0.0474639    --       1.36562e-12  5.69389
2    0.454124  0.0185185   0.00851086  3.03      0.0076997    3.04     1.29515e-12  8.44023
2    0.305313  0.00568182  0.00258742  3.00      0.00231625   3.03     3.85339e-13  10.4053
2    0.221382  0.0021692   0.00105216  2.80      0.000883646  3.00     5.65406e-13  12.0506


==> outputs/N2/Voro-small-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 216 cells; Total volume = 1
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0344828
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[main] Time DDRCore (wall/proc) 0.0540157/1.16
[LieAlgebra] Initializing default Lie algebra su(2)
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.43955/10.17
[main] Initial constraint norm: 4.83278
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              1.05954/27.07
Eval Ebkt times:         6.50081/174.33
PiPjPk times:            2.72731/73.83
Eval PiPjPk times:       0.455485/10.33
L2prod times:            1.55888/41.96
Spare time:              0/0
Total time:              15.196/405.6
[main] Time assemble (wall/proc) 1.54887/16.52
[main] Time solve (wall/proc) 1.39861/6.21
Ebkt times:              1.07053/28.82
Eval Ebkt times:         6.62417/182.1
PiPjPk times:            2.78549/75.67
Eval PiPjPk times:       0.356763/9.88
L2prod times:            1.57657/43.15
Spare time:              0/0
Total time:              15.189/414.69
[main] Time assemble (wall/proc) 1.52965/16.68
[main] Time solve (wall/proc) 1.39268/6.24
Ebkt times:              1.04865/27.86
Eval Ebkt times:         6.5766/179.96
PiPjPk times:            2.75267/74.91
Eval PiPjPk times:       0.354914/9.9
L2prod times:            1.57108/43.23
Spare time:              0/0
Total time:              15.0584/410.48
[main] Time assemble (wall/proc) 1.561/16.67
[main] Time solve (wall/proc) 1.34564/6.07
[main] 10%...
Ebkt times:              1.01909/26.81
Eval Ebkt times:         6.57248/177.91
PiPjPk times:            2.77252/75.54
Eval PiPjPk times:       0.358737/10.47
L2prod times:            1.58012/44.26
Spare time:              0/0
Total time:              15.1394/410.88
[main] Time assemble (wall/proc) 1.54051/16.62
[main] Time solve (wall/proc) 1.33055/5.78
Ebkt times:              1.1283/29.66
Eval Ebkt times:         6.86481/181.21
PiPjPk times:            2.89684/75.6
Eval PiPjPk times:       0.372928/9.37
L2prod times:            1.63506/42.88
Spare time:              0/0
Total time:              15.8206/415.71
[main] Time assemble (wall/proc) 1.57514/16.84
[main] Time solve (wall/proc) 1.35269/6.06
Ebkt times:              1.10157/29.61
Eval Ebkt times:         6.65259/182.26
PiPjPk times:            2.79779/75.92
Eval PiPjPk times:       0.36397/9.74
L2prod times:            1.58611/43.13
Spare time:              0/0
Total time:              15.3672/419.11
[main] Time assemble (wall/proc) 1.52674/16.82
[main] Time solve (wall/proc) 1.32862/5.71
[main] 20%...
Ebkt times:              1.066/28.16
Eval Ebkt times:         6.64782/182.03
PiPjPk times:            2.77576/76.05
Eval PiPjPk times:       0.357925/10.13
L2prod times:            1.57505/43.36
Spare time:              0/0
Total time:              15.2258/414.24
[main] Time assemble (wall/proc) 1.55134/16.78
[main] Time solve (wall/proc) 1.32328/5.77
Ebkt times:              1.09862/29.41
Eval Ebkt times:         6.65964/182.27
PiPjPk times:            2.80793/77.08
Eval PiPjPk times:       0.364095/8.78
L2prod times:            1.59033/43.22
Spare time:              0/0
Total time:              15.3711/418.52
[main] Time assemble (wall/proc) 1.56473/16.9
[main] Time solve (wall/proc) 1.3205/5.78
Ebkt times:              1.08721/29.99
Eval Ebkt times:         6.61088/179.41
PiPjPk times:            2.78664/76.13
Eval PiPjPk times:       0.364834/10.01
L2prod times:            1.57831/43.02
Spare time:              0/0
Total time:              15.2637/415.92
[main] Time assemble (wall/proc) 1.58757/16.83
[main] Time solve (wall/proc) 1.31392/5.75
[main] 31%...
Ebkt times:              1.11164/29.6
Eval Ebkt times:         6.69105/182.92
PiPjPk times:            2.79701/73.88
Eval PiPjPk times:       0.362489/11.49
L2prod times:            1.58321/43.64
Spare time:              0/0
Total time:              15.3654/417.73
[main] Time assemble (wall/proc) 1.58362/16.88
[main] Time solve (wall/proc) 1.33452/5.8
Ebkt times:              1.15593/30.7
Eval Ebkt times:         6.7489/178.97
PiPjPk times:            2.86838/76.39
Eval PiPjPk times:       0.360145/8.1
L2prod times:            1.5996/43.21
Spare time:              0/0
Total time:              15.6173/412.88
[main] Time assemble (wall/proc) 1.62334/16.76
[main] Time solve (wall/proc) 1.33601/5.78
Ebkt times:              1.10803/29.53
Eval Ebkt times:         6.68545/183.19
PiPjPk times:            2.79427/75.7
Eval PiPjPk times:       0.361236/9.52
L2prod times:            1.58552/42.61
Spare time:              0/0
Total time:              15.3685/418.13
[main] Time assemble (wall/proc) 1.55221/16.83
[main] Time solve (wall/proc) 1.31312/5.72
[main] 41%...
Ebkt times:              1.19408/30.87
Eval Ebkt times:         6.9237/182.31
PiPjPk times:            2.88875/74.3
Eval PiPjPk times:       0.374953/10.9
L2prod times:            1.66965/44.92
Spare time:              0/0
Total time:              15.9314/416.83
[main] Time assemble (wall/proc) 1.60528/16.93
[main] Time solve (wall/proc) 1.31929/5.78
Ebkt times:              1.09782/28.77
Eval Ebkt times:         6.72438/184.64
PiPjPk times:            2.78352/76.25
Eval PiPjPk times:       0.357158/9.48
L2prod times:            1.59319/43.08
Spare time:              0/0
Total time:              15.3709/417.43
[main] Time assemble (wall/proc) 1.53842/16.86
[main] Time solve (wall/proc) 1.33238/5.84
Ebkt times:              1.08888/27.55
Eval Ebkt times:         6.64224/181.46
PiPjPk times:            2.76675/74.92
Eval PiPjPk times:       0.359672/10.41
L2prod times:            1.57492/43.56
Spare time:              0/0
Total time:              15.2469/413.02
[main] Time assemble (wall/proc) 1.55564/16.77
[main] Time solve (wall/proc) 1.32691/5.83
[main] 51%...
Ebkt times:              1.03631/27.28
Eval Ebkt times:         6.58282/179.46
PiPjPk times:            2.77161/76.01
Eval PiPjPk times:       0.357672/9.42
L2prod times:            1.56383/42.9
Spare time:              0/0
Total time:              15.1041/410
[main] Time assemble (wall/proc) 1.56773/16.67
[main] Time solve (wall/proc) 1.33388/5.74
Ebkt times:              1.11637/28.71
Eval Ebkt times:         6.65674/181.98
PiPjPk times:            2.81177/76.74
Eval PiPjPk times:       0.365908/10.62
L2prod times:            1.58874/43.18
Spare time:              0/0
Total time:              15.4024/416.87
[main] Time assemble (wall/proc) 1.55531/16.9
[main] Time solve (wall/proc) 1.35151/6
Ebkt times:              1.08162/28.17
Eval Ebkt times:         6.68591/183.72
PiPjPk times:            2.80604/76.36
Eval PiPjPk times:       0.365782/9.95
L2prod times:            1.58252/43.28
Spare time:              0/0
Total time:              15.3932/417.22
[main] Time assemble (wall/proc) 1.54527/16.86
[main] Time solve (wall/proc) 1.33228/5.75
[main] 62%...
Ebkt times:              1.07239/28.71
Eval Ebkt times:         6.6097/180.59
PiPjPk times:            2.77572/76.12
Eval PiPjPk times:       0.354726/9.83
L2prod times:            1.57903/42.75
Spare time:              0/0
Total time:              15.1941/413.09
[main] Time assemble (wall/proc) 1.5618/16.7
[main] Time solve (wall/proc) 1.34763/5.98
Ebkt times:              1.0614/28.31
Eval Ebkt times:         6.68361/181.42
PiPjPk times:            2.7917/75.08
Eval PiPjPk times:       0.364041/10.74
L2prod times:            1.57825/42.94
Spare time:              0/0
Total time:              15.2877/414.51
[main] Time assemble (wall/proc) 1.53257/16.73
[main] Time solve (wall/proc) 1.376/6.28
Ebkt times:              1.17917/29.76
Eval Ebkt times:         6.93089/179.66
PiPjPk times:            2.9285/75.18
Eval PiPjPk times:       0.372879/9.76
L2prod times:            1.62066/42.39
Spare time:              0/0
Total time:              15.872/407.86
[main] Time assemble (wall/proc) 1.64338/16.78
[main] Time solve (wall/proc) 1.3546/5.83
[main] 72%...
Ebkt times:              1.07677/28.36
Eval Ebkt times:         6.70379/181.93
PiPjPk times:            2.81104/77.69
Eval PiPjPk times:       0.361801/9.16
L2prod times:            1.58694/43.42
Spare time:              0/0
Total time:              15.3943/415.91
[main] Time assemble (wall/proc) 1.53966/16.84
[main] Time solve (wall/proc) 1.34977/5.83
Ebkt times:              1.11401/30.15
Eval Ebkt times:         6.65357/181.32
PiPjPk times:            2.81434/77.28
Eval PiPjPk times:       0.365155/10.35
L2prod times:            1.59762/44.12
Spare time:              0/0
Total time:              15.3723/419.13
[main] Time assemble (wall/proc) 1.55187/16.88
[main] Time solve (wall/proc) 1.34725/5.94
Ebkt times:              1.09517/29.36
Eval Ebkt times:         6.64737/181.29
PiPjPk times:            2.79558/76.42
Eval PiPjPk times:       0.361665/9.65
L2prod times:            1.58548/43.84
Spare time:              0/0
Total time:              15.3073/416.4
[main] Time assemble (wall/proc) 1.57622/16.86
[main] Time solve (wall/proc) 1.37071/6.27
[main] 82%...
Ebkt times:              1.10175/28.72
Eval Ebkt times:         6.66045/181.56
PiPjPk times:            2.78463/75.01
Eval PiPjPk times:       0.3659/11.03
L2prod times:            1.59634/43.89
Spare time:              0/0
Total time:              15.3224/414.18
[main] Time assemble (wall/proc) 1.56392/16.78
[main] Time solve (wall/proc) 1.34389/5.91
Ebkt times:              1.0598/27.05
Eval Ebkt times:         6.66936/180.67
PiPjPk times:            2.79988/75.24
Eval PiPjPk times:       0.367653/10.57
L2prod times:            1.59055/43.5
Spare time:              0/0
Total time:              15.2838/412.48
[main] Time assemble (wall/proc) 1.55413/16.68
[main] Time solve (wall/proc) 1.34768/5.88
Ebkt times:              1.0587/28.23
Eval Ebkt times:         6.63579/179.95
PiPjPk times:            2.79868/76.63
Eval PiPjPk times:       0.356241/9.35
L2prod times:            1.58748/43.43
Spare time:              0/0
Total time:              15.2455/414.59
[main] Time assemble (wall/proc) 1.52945/16.7
[main] Time solve (wall/proc) 1.34337/5.9
[main] 93%...
Ebkt times:              1.03319/26.73
Eval Ebkt times:         6.56708/177.76
PiPjPk times:            2.78162/75.86
Eval PiPjPk times:       0.356781/9.22
L2prod times:            1.60097/44.34
Spare time:              0/0
Total time:              15.0933/407.23
[main] Time assemble (wall/proc) 1.53622/16.56
[main] Time solve (wall/proc) 1.38205/6.22
Ebkt times:              1.21261/31.63
Eval Ebkt times:         6.82454/178.77
PiPjPk times:            2.80424/72.13
Eval PiPjPk times:       0.354146/10.08
L2prod times:            1.58156/41.48
Spare time:              0/0
Total time:              15.6329/408.53
[main] Time assemble (wall/proc) 1.65426/16.84
[main] Time solve (wall/proc) 1.36881/5.86
[main] Time run (wall/proc) 144.488/2093.55
[main] Compute errors
[main] Electric field error = 0.041824
[main] Potential error = 0.0260606
[main] Lambda = 0.273957
[main] Maximum residual = 3.00298e-15
[main] Maximum constraint difference = 6.30135
[main] Time norms (wall/proc) 0.038938/1.01
[main] Mesh diameter 0.558943
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0243902
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[main] Time DDRCore (wall/proc) 0.0731148/1.8
[LieAlgebra] Initializing default Lie algebra su(2)
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 5.76444/21.92
[main] Initial constraint norm: 5.27242
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              1.87682/48.59
Eval Ebkt times:         12.3046/329.09
PiPjPk times:            5.14665/137.7
Eval PiPjPk times:       0.855757/22.91
L2prod times:            2.92748/77.92
Spare time:              0/0
Total time:              28.8014/765.5
[main] Time assemble (wall/proc) 3.01694/31.12
[main] Time solve (wall/proc) 1.87422/9.52
Ebkt times:              1.98319/54.88
Eval Ebkt times:         12.7145/350.97
PiPjPk times:            5.27335/144.58
Eval PiPjPk times:       0.688154/19.81
L2prod times:            2.99834/83.57
Spare time:              0/0
Total time:              29.1017/801.71
[main] Time assemble (wall/proc) 3.01504/32.02
[main] Time solve (wall/proc) 1.87793/9.41
Ebkt times:              2.04546/56.72
Eval Ebkt times:         12.9055/353.93
PiPjPk times:            5.30842/146.24
Eval PiPjPk times:       0.690175/18.15
L2prod times:            3.01445/81.03
Spare time:              0/0
Total time:              29.4214/810.74
[main] Time assemble (wall/proc) 3.01962/32.23
[main] Time solve (wall/proc) 1.87038/9.38
Ebkt times:              2.08736/57.86
Eval Ebkt times:         12.8731/356.41
PiPjPk times:            5.31828/145.93
Eval PiPjPk times:       0.677485/18.35
L2prod times:            3.00996/83.06
Spare time:              0/0
Total time:              29.396/808.52
[main] Time assemble (wall/proc) 3.09863/32.39
[main] Time solve (wall/proc) 1.88405/9.5
Ebkt times:              1.94346/52.71
Eval Ebkt times:         12.8025/350.17
PiPjPk times:            5.37962/148.63
Eval PiPjPk times:       0.691967/18.2
L2prod times:            3.01791/83.05
Spare time:              0/0
Total time:              29.2667/800.43
[main] Time assemble (wall/proc) 2.96969/31.98
[main] Time solve (wall/proc) 1.93019/10.29
[main] 12%...
Ebkt times:              2.00334/55.44
Eval Ebkt times:         12.8024/352.12
PiPjPk times:            5.31335/145.29
Eval PiPjPk times:       0.685842/19.58
L2prod times:            3.00677/82.97
Spare time:              0/0
Total time:              29.2864/805.72
[main] Time assemble (wall/proc) 3.01403/32.19
[main] Time solve (wall/proc) 1.86428/9.38
Ebkt times:              1.99311/53.52
Eval Ebkt times:         12.8544/354.82
PiPjPk times:            5.32903/145.09
Eval PiPjPk times:       0.701545/19.93
L2prod times:            3.01979/82.2
Spare time:              0/0
Total time:              29.454/809.31
[main] Time assemble (wall/proc) 3.02252/32.3
[main] Time solve (wall/proc) 1.92595/9.72
Ebkt times:              1.96799/54.1
Eval Ebkt times:         12.8028/353.96
PiPjPk times:            5.29791/145.09
Eval PiPjPk times:       0.685663/19.81
L2prod times:            3.00712/82.9
Spare time:              0/0
Total time:              29.1239/803.19
[main] Time assemble (wall/proc) 2.99708/32.07
[main] Time solve (wall/proc) 1.87565/9.43
Ebkt times:              2.06204/57.49
Eval Ebkt times:         12.8965/353.43
PiPjPk times:            5.30982/145.89
Eval PiPjPk times:       0.687072/18.54
L2prod times:            3.05133/83.99
Spare time:              0/0
Total time:              29.4151/806.32
[main] Time assemble (wall/proc) 2.99262/32.16
[main] Time solve (wall/proc) 1.94917/10.45
Ebkt times:              2.02869/54.22
Eval Ebkt times:         12.851/355.42
PiPjPk times:            5.31232/145.39
Eval PiPjPk times:       0.693804/20.55
L2prod times:            3.02111/83.49
Spare time:              0/0
Total time:              29.3964/809.81
[main] Time assemble (wall/proc) 3.02351/32.33
[main] Time solve (wall/proc) 1.90994/9.4
[main] 24%...
Ebkt times:              2.01284/55
Eval Ebkt times:         12.8383/352.42
PiPjPk times:            5.30792/147.61
Eval PiPjPk times:       0.688094/17.01
L2prod times:            3.00492/82.9
Spare time:              0/0
Total time:              29.2915/804.62
[main] Time assemble (wall/proc) 2.98446/32.09
[main] Time solve (wall/proc) 1.86783/9.36
Ebkt times:              2.05615/56.23
Eval Ebkt times:         12.8187/351.69
PiPjPk times:            5.32088/146.04
Eval PiPjPk times:       0.69131/18.92
L2prod times:            3.00639/83.91
Spare time:              0/0
Total time:              29.3511/805.32
[main] Time assemble (wall/proc) 3.04187/32.21
[main] Time solve (wall/proc) 1.90288/9.71
Ebkt times:              1.99502/53.18
Eval Ebkt times:         12.8156/352.68
PiPjPk times:            5.28962/144.6
Eval PiPjPk times:       0.689638/19.99
L2prod times:            3.01604/82.57
Spare time:              0/0
Total time:              29.2136/799.04
[main] Time assemble (wall/proc) 3.01066/32.02
[main] Time solve (wall/proc) 1.90056/9.4
Ebkt times:              1.97206/52.14
Eval Ebkt times:         12.6742/349.87
PiPjPk times:            5.28619/144.23
Eval PiPjPk times:       0.678169/20.52
L2prod times:            3.01068/83.04
Spare time:              0/0
Total time:              29.0315/799.67
[main] Time assemble (wall/proc) 2.99743/32
[main] Time solve (wall/proc) 1.86489/9.5
[main] 34%...
Ebkt times:              2.06566/54.43
Eval Ebkt times:         13.1385/348.35
PiPjPk times:            5.40342/143.79
Eval PiPjPk times:       0.715451/17.76
L2prod times:            3.06488/81.24
Spare time:              0/0
Total time:              29.8419/788.9
[main] Time assemble (wall/proc) 3.12709/31.96
[main] Time solve (wall/proc) 1.86243/9.31
Ebkt times:              1.97537/53.11
Eval Ebkt times:         12.6924/347.25
PiPjPk times:            5.27506/143.9
Eval PiPjPk times:       0.689275/19.19
L2prod times:            3.01687/82.63
Spare time:              0/0
Total time:              29.0146/792.07
[main] Time assemble (wall/proc) 3.02335/31.69
[main] Time solve (wall/proc) 1.95362/10.44
Ebkt times:              1.95179/53.26
Eval Ebkt times:         12.8996/353.16
PiPjPk times:            5.3413/147.97
Eval PiPjPk times:       0.685583/18.07
L2prod times:            3.0239/83.01
Spare time:              0/0
Total time:              29.3576/806.45
[main] Time assemble (wall/proc) 2.97992/32.11
[main] Time solve (wall/proc) 1.9196/10
Ebkt times:              1.98095/52.97
Eval Ebkt times:         13.0028/342.04
PiPjPk times:            5.47274/145.79
Eval PiPjPk times:       0.704164/18.01
L2prod times:            3.06184/81.76
Spare time:              0/0
Total time:              29.7488/786.35
[main] Time assemble (wall/proc) 3.13693/31.7
[main] Time solve (wall/proc) 1.8717/9.36
Ebkt times:              1.91924/51.33
Eval Ebkt times:         12.8116/352.13
PiPjPk times:            5.30786/146.71
Eval PiPjPk times:       0.684765/18.63
L2prod times:            3.00528/81.45
Spare time:              0/0
Total time:              29.1982/798.49
[main] Time assemble (wall/proc) 2.98143/31.85
[main] Time solve (wall/proc) 1.87646/9.42
[main] 46%...
Ebkt times:              1.9575/54.55
Eval Ebkt times:         12.7393/351.1
PiPjPk times:            5.2855/146.92
Eval PiPjPk times:       0.698251/17.24
L2prod times:            3.00599/82.78
Spare time:              0/0
Total time:              29.1576/805.41
[main] Time assemble (wall/proc) 3.00073/32.06
[main] Time solve (wall/proc) 1.91462/9.87
Ebkt times:              1.96346/52.66
Eval Ebkt times:         12.7958/352.71
PiPjPk times:            5.32585/145.76
Eval PiPjPk times:       0.685397/18.93
L2prod times:            3.01632/83.44
Spare time:              0/0
Total time:              29.203/800.69
[main] Time assemble (wall/proc) 3.01941/32.04
[main] Time solve (wall/proc) 1.87109/9.32
Ebkt times:              2.02588/54.46
Eval Ebkt times:         12.8268/353.52
PiPjPk times:            5.31169/145.81
Eval PiPjPk times:       0.687001/18.67
L2prod times:            3.02129/84.01
Spare time:              0/0
Total time:              29.3462/805.98
[main] Time assemble (wall/proc) 3.00616/32.26
[main] Time solve (wall/proc) 1.8885/9.75
Ebkt times:              1.9746/52.67
Eval Ebkt times:         12.7398/348.51
PiPjPk times:            5.36408/148.06
Eval PiPjPk times:       0.682211/19.18
L2prod times:            3.01443/83.34
Spare time:              0/0
Total time:              29.1924/800.06
[main] Time assemble (wall/proc) 3.00334/31.93
[main] Time solve (wall/proc) 1.97207/10.48
[main] 56%...
Ebkt times:              1.90656/50.68
Eval Ebkt times:         12.6983/351.38
PiPjPk times:            5.27107/144.85
Eval PiPjPk times:       0.691985/19.85
L2prod times:            2.99632/82.52
Spare time:              0/0
Total time:              28.9969/798.31
[main] Time assemble (wall/proc) 3.01183/31.94
[main] Time solve (wall/proc) 1.8768/9.26
Ebkt times:              2.00011/54.18
Eval Ebkt times:         12.7734/350.63
PiPjPk times:            5.30855/146.09
Eval PiPjPk times:       0.699393/19.87
L2prod times:            2.99919/82.64
Spare time:              0/0
Total time:              29.1595/798.13
[main] Time assemble (wall/proc) 3.01079/31.93
[main] Time solve (wall/proc) 1.86542/9.34
Ebkt times:              1.92025/51.92
Eval Ebkt times:         12.7114/349.91
PiPjPk times:            5.30208/145.51
Eval PiPjPk times:       0.682061/20.07
L2prod times:            3.00549/82.64
Spare time:              0/0
Total time:              29.004/798.04
[main] Time assemble (wall/proc) 2.98641/31.9
[main] Time solve (wall/proc) 1.96046/10.68
Ebkt times:              1.98683/53.91
Eval Ebkt times:         12.8085/352.33
PiPjPk times:            5.34918/144.61
Eval PiPjPk times:       0.691423/20.25
L2prod times:            3.02232/82.95
Spare time:              0/0
Total time:              29.3789/809.51
[main] Time assemble (wall/proc) 2.99906/32.2
[main] Time solve (wall/proc) 1.88398/9.55
Ebkt times:              2.01144/53.96
Eval Ebkt times:         12.7911/354.2
PiPjPk times:            5.27878/146.59
Eval PiPjPk times:       0.682814/18.29
L2prod times:            2.99237/82.41
Spare time:              0/0
Total time:              29.1733/802.91
[main] Time assemble (wall/proc) 2.98825/32.06
[main] Time solve (wall/proc) 1.85778/9.42
[main] 68%...
Ebkt times:              2.01895/53.95
Eval Ebkt times:         12.8473/356.18
PiPjPk times:            5.32033/146.8
Eval PiPjPk times:       0.68255/18.89
L2prod times:            3.00013/82.82
Spare time:              0/0
Total time:              29.2934/807.36
[main] Time assemble (wall/proc) 3.00415/32.21
[main] Time solve (wall/proc) 1.93563/10.21
Ebkt times:              2.01826/54.8
Eval Ebkt times:         12.8241/356.54
PiPjPk times:            5.31447/147.11
Eval PiPjPk times:       0.703016/19.04
L2prod times:            3.00957/81.63
Spare time:              0/0
Total time:              29.3613/813.56
[main] Time assemble (wall/proc) 3.0025/32.32
[main] Time solve (wall/proc) 1.88305/9.41
Ebkt times:              2.00158/55.19
Eval Ebkt times:         12.8364/351.93
PiPjPk times:            5.33781/146.51
Eval PiPjPk times:       0.697009/17.76
L2prod times:            3.02665/82.55
Spare time:              0/0
Total time:              29.3502/806.56
[main] Time assemble (wall/proc) 3.01381/32.19
[main] Time solve (wall/proc) 1.87817/9.3
Ebkt times:              2.05548/53.76
Eval Ebkt times:         12.9351/353.34
PiPjPk times:            5.31458/143.26
Eval PiPjPk times:       0.699667/19.52
L2prod times:            3.0327/82.48
Spare time:              0/0
Total time:              29.4229/798.38
[main] Time assemble (wall/proc) 3.02271/32.07
[main] Time solve (wall/proc) 1.86622/9.24
[main] 78%...
Ebkt times:              2.03719/56.27
Eval Ebkt times:         12.9146/355.02
PiPjPk times:            5.31212/146.79
Eval PiPjPk times:       0.687832/19.24
L2prod times:            3.02291/82.01
Spare time:              0/0
Total time:              29.4243/806.84
[main] Time assemble (wall/proc) 2.98927/32.11
[main] Time solve (wall/proc) 1.9654/9.47
Ebkt times:              1.97488/53.36
Eval Ebkt times:         12.7345/351.31
PiPjPk times:            5.3024/147.32
Eval PiPjPk times:       0.688982/18.43
L2prod times:            3.00811/83.29
Spare time:              0/0
Total time:              29.149/802.32
[main] Time assemble (wall/proc) 3.00948/32.1
[main] Time solve (wall/proc) 1.90302/9.74
Ebkt times:              2.01556/51.38
Eval Ebkt times:         13.1691/346.67
PiPjPk times:            5.45827/142.41
Eval PiPjPk times:       0.674773/17.91
L2prod times:            3.13167/80.94
Spare time:              0/0
Total time:              29.9517/784.24
[main] Time assemble (wall/proc) 3.1364/31.69
[main] Time solve (wall/proc) 1.89337/9.62
Ebkt times:              1.93793/53.04
Eval Ebkt times:         12.6952/348.35
PiPjPk times:            5.28718/144.7
Eval PiPjPk times:       0.695127/18.86
L2prod times:            3.01723/82.6
Spare time:              0/0
Total time:              28.9822/793.5
[main] Time assemble (wall/proc) 2.98841/31.76
[main] Time solve (wall/proc) 1.9631/10.78
Ebkt times:              2.00184/54.82
Eval Ebkt times:         12.7877/351.3
PiPjPk times:            5.30342/145.11
Eval PiPjPk times:       0.68859/19.07
L2prod times:            3.01626/82.84
Spare time:              0/0
Total time:              29.2272/803.62
[main] Time assemble (wall/proc) 2.96626/31.95
[main] Time solve (wall/proc) 1.89555/9.67
[main] 90%...
Ebkt times:              1.95543/52.56
Eval Ebkt times:         12.8349/354.3
PiPjPk times:            5.32641/146.3
Eval PiPjPk times:       0.696197/18.82
L2prod times:            3.0185/82.92
Spare time:              0/0
Total time:              29.3576/809
[main] Time assemble (wall/proc) 3.05209/32.29
[main] Time solve (wall/proc) 1.89926/9.76
Ebkt times:              1.9447/52.35
Eval Ebkt times:         12.706/350.65
PiPjPk times:            5.2792/144.23
Eval PiPjPk times:       0.68563/19.79
L2prod times:            3.00532/83.67
Spare time:              0/0
Total time:              29.0607/799.2
[main] Time assemble (wall/proc) 3.01037/32.04
[main] Time solve (wall/proc) 1.89636/9.61
Ebkt times:              1.92932/52.66
Eval Ebkt times:         12.7568/353.04
PiPjPk times:            5.31688/145.58
Eval PiPjPk times:       0.684204/18.32
L2prod times:            3.00736/81.74
Spare time:              0/0
Total time:              29.1228/803.39
[main] Time assemble (wall/proc) 2.98174/32.01
[main] Time solve (wall/proc) 1.91024/9.74
Ebkt times:              1.9826/54.03
Eval Ebkt times:         12.835/354.87
PiPjPk times:            5.32558/146.63
Eval PiPjPk times:       0.688912/20.07
L2prod times:            3.01828/82.81
Spare time:              0/0
Total time:              29.2891/806.34
[main] Time assemble (wall/proc) 3.03788/32.19
[main] Time solve (wall/proc) 1.88913/9.58
[main] Time run (wall/proc) 352.048/5454.42
[main] Compute errors
[main] Electric field error = 0.0237474
[main] Potential error = 0.0138046
[main] Lambda = 0.154617
[main] Maximum residual = 2.95224e-15
[main] Maximum constraint difference = 6.97227
[main] Time norms (wall/proc) 0.0737802/1.97
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 816 cells; Total volume = 1
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0120482
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[main] Time DDRCore (wall/proc) 0.128111/3.31
[LieAlgebra] Initializing default Lie algebra su(2)
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 10.3883/40
[main] Initial constraint norm: 6.15839
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              3.83153/106.2
Eval Ebkt times:         26.177/714.45
PiPjPk times:            10.505/285.51
Eval PiPjPk times:       1.92336/51.75
L2prod times:            5.95244/162.28
Spare time:              0/0
Total time:              60.3626/1644.05
[main] Time assemble (wall/proc) 6.32892/65.85
[main] Time solve (wall/proc) 4.09251/21.53
Ebkt times:              3.99046/109.41
Eval Ebkt times:         26.696/729.1
PiPjPk times:            10.6296/291.9
Eval PiPjPk times:       1.95791/48.32
L2prod times:            6.06875/165.25
Spare time:              0/0
Total time:              61.4326/1661.55
[main] Time assemble (wall/proc) 6.25613/66.45
[main] Time solve (wall/proc) 4.03504/21.5
Ebkt times:              3.97167/108.53
Eval Ebkt times:         26.7319/729.99
PiPjPk times:            10.5801/289.64
Eval PiPjPk times:       1.89378/46.72
L2prod times:            6.10589/167.97
Spare time:              0/0
Total time:              61.4269/1669.94
[main] Time assemble (wall/proc) 6.2979/66.65
[main] Time solve (wall/proc) 4.05583/21.63
Ebkt times:              3.88092/104.94
Eval Ebkt times:         26.6395/735.68
PiPjPk times:            10.559/291.32
Eval PiPjPk times:       1.72272/46.36
L2prod times:            6.05981/166.63
Spare time:              0/0
Total time:              60.7086/1664.73
[main] Time assemble (wall/proc) 6.24788/66.39
[main] Time solve (wall/proc) 4.04634/21.55
Ebkt times:              3.91565/107.17
Eval Ebkt times:         26.6225/734.8
PiPjPk times:            10.5762/290.98
Eval PiPjPk times:       1.8332/48.27
L2prod times:            6.08605/166.35
Spare time:              0/0
Total time:              60.9704/1675.22
[main] Time assemble (wall/proc) 6.22762/66.52
[main] Time solve (wall/proc) 4.03989/21.56
Ebkt times:              3.92153/106.48
Eval Ebkt times:         26.4994/728.58
PiPjPk times:            10.572/288.53
Eval PiPjPk times:       1.72218/44.83
L2prod times:            6.0496/166.36
Spare time:              0/0
Total time:              60.7374/1664.08
[main] Time assemble (wall/proc) 6.26408/66.2
[main] Time solve (wall/proc) 4.14387/22.27
Ebkt times:              3.89276/105.08
Eval Ebkt times:         26.5539/727.75
PiPjPk times:            10.6482/290.93
Eval PiPjPk times:       1.87209/50.51
L2prod times:            6.01309/164.1
Spare time:              0/0
Total time:              61.0458/1663.82
[main] Time assemble (wall/proc) 6.28274/66.33
[main] Time solve (wall/proc) 4.03956/21.4
Ebkt times:              3.95299/107.31
Eval Ebkt times:         26.5329/723.57
PiPjPk times:            10.6572/288.92
Eval PiPjPk times:       2.01389/53.3
L2prod times:            6.01106/162.21
Spare time:              0/0
Total time:              61.3323/1663.35
[main] Time assemble (wall/proc) 6.2596/66.3
[main] Time solve (wall/proc) 4.02431/21.5
Ebkt times:              3.85538/105.81
Eval Ebkt times:         26.5882/729.72
PiPjPk times:            10.5822/290.28
Eval PiPjPk times:       1.85451/48.33
L2prod times:            6.06457/165.8
Spare time:              0/0
Total time:              61.0885/1661.4
[main] Time assemble (wall/proc) 6.27318/66.24
[main] Time solve (wall/proc) 4.04407/21.37
[main] 10%...
Ebkt times:              3.92434/106.78
Eval Ebkt times:         26.6792/732.88
PiPjPk times:            10.6316/293.57
Eval PiPjPk times:       1.68321/46.32
L2prod times:            6.10733/168.94
Spare time:              0/0
Total time:              60.84/1671.97
[main] Time assemble (wall/proc) 6.28372/66.41
[main] Time solve (wall/proc) 4.05276/21.68
Ebkt times:              4.01655/111.13
Eval Ebkt times:         26.6486/728.21
PiPjPk times:            10.5631/287.32
Eval PiPjPk times:       1.83155/48.01
L2prod times:            6.03137/164.41
Spare time:              0/0
Total time:              61.3219/1666.22
[main] Time assemble (wall/proc) 6.27008/66.37
[main] Time solve (wall/proc) 4.04766/21.46
Ebkt times:              3.89954/104.14
Eval Ebkt times:         26.4409/716.34
PiPjPk times:            10.5903/285.64
Eval PiPjPk times:       2.06086/52.55
L2prod times:            6.00856/162.21
Spare time:              0/0
Total time:              61.2828/1648.35
[main] Time assemble (wall/proc) 6.27331/66.11
[main] Time solve (wall/proc) 4.03755/21.44
Ebkt times:              3.95911/107.7
Eval Ebkt times:         26.6684/727.54
PiPjPk times:            10.5582/286.07
Eval PiPjPk times:       2.17718/53.13
L2prod times:            6.09512/165.45
Spare time:              0/0
Total time:              61.9353/1670.58
[main] Time assemble (wall/proc) 6.32529/66.66
[main] Time solve (wall/proc) 4.05363/21.51
Ebkt times:              3.93593/106.4
Eval Ebkt times:         26.6634/729.59
PiPjPk times:            10.6349/292.53
Eval PiPjPk times:       1.91282/51.04
L2prod times:            6.0548/166.75
Spare time:              0/0
Total time:              61.3036/1674
[main] Time assemble (wall/proc) 6.24156/66.56
[main] Time solve (wall/proc) 4.01011/21.41
Ebkt times:              3.96863/108.19
Eval Ebkt times:         26.7412/742.18
PiPjPk times:            10.699/294.93
Eval PiPjPk times:       1.64072/47.98
L2prod times:            6.05174/168.65
Spare time:              0/0
Total time:              60.6119/1675.73
[main] Time assemble (wall/proc) 6.27873/66.68
[main] Time solve (wall/proc) 4.1416/21.51
Ebkt times:              3.97946/107.46
Eval Ebkt times:         26.7266/727.38
PiPjPk times:            10.5628/286.07
Eval PiPjPk times:       1.91391/52.8
L2prod times:            6.07408/166.17
Spare time:              0/0
Total time:              61.4789/1669.88
[main] Time assemble (wall/proc) 6.32985/66.57
[main] Time solve (wall/proc) 4.01946/21.42
Ebkt times:              3.88566/104.3
Eval Ebkt times:         26.5875/725.2
PiPjPk times:            10.6371/287.42
Eval PiPjPk times:       1.96171/53.15
L2prod times:            5.99668/163.53
Spare time:              0/0
Total time:              61.1879/1654.5
[main] Time assemble (wall/proc) 6.26661/66.11
[main] Time solve (wall/proc) 4.03982/21.46
[main] 20%...
Ebkt times:              3.88153/104.09
Eval Ebkt times:         26.7351/737.07
PiPjPk times:            10.5934/294.64
Eval PiPjPk times:       1.74921/47.42
L2prod times:            6.10626/169.82
Spare time:              0/0
Total time:              60.8259/1671.3
[main] Time assemble (wall/proc) 6.26217/66.55
[main] Time solve (wall/proc) 4.09772/21.4
Ebkt times:              3.88924/105.34
Eval Ebkt times:         26.6202/730.33
PiPjPk times:            10.5634/288.96
Eval PiPjPk times:       1.79274/47.69
L2prod times:            6.0704/166
Spare time:              0/0
Total time:              61.0235/1662.16
[main] Time assemble (wall/proc) 6.33655/66.44
[main] Time solve (wall/proc) 4.07186/22.17
Ebkt times:              3.95057/104.87
Eval Ebkt times:         26.5342/717.57
PiPjPk times:            10.473/281.97
Eval PiPjPk times:       2.11117/51.63
L2prod times:            6.02667/164.28
Spare time:              0/0
Total time:              61.8659/1655.78
[main] Time assemble (wall/proc) 6.24748/66.12
[main] Time solve (wall/proc) 4.02031/21.51
Ebkt times:              3.90037/108.13
Eval Ebkt times:         26.6795/735.75
PiPjPk times:            10.588/293.89
Eval PiPjPk times:       1.71381/47.77
L2prod times:            6.1148/169.25
Spare time:              0/0
Total time:              60.7398/1673.4
[main] Time assemble (wall/proc) 6.25059/66.52
[main] Time solve (wall/proc) 4.11881/22.29
Ebkt times:              3.89182/106.74
Eval Ebkt times:         26.616/731.01
PiPjPk times:            10.5765/289.19
Eval PiPjPk times:       1.7289/46.54
L2prod times:            6.05518/166.77
Spare time:              0/0
Total time:              60.8994/1667.93
[main] Time assemble (wall/proc) 6.24497/66.34
[main] Time solve (wall/proc) 4.04815/21.5
Ebkt times:              3.89495/107.43
Eval Ebkt times:         26.5943/731.61
PiPjPk times:            10.5872/288.75
Eval PiPjPk times:       1.68197/45.84
L2prod times:            6.05247/167.95
Spare time:              0/0
Total time:              60.7729/1664.39
[main] Time assemble (wall/proc) 6.25302/66.4
[main] Time solve (wall/proc) 4.02667/21.5
Ebkt times:              3.91749/107.49
Eval Ebkt times:         26.8427/743.42
PiPjPk times:            10.6622/295.89
Eval PiPjPk times:       1.64533/45.32
L2prod times:            6.11086/169.81
Spare time:              0/0
Total time:              60.8767/1684.3
[main] Time assemble (wall/proc) 6.21828/66.87
[main] Time solve (wall/proc) 4.0632/21.64
Ebkt times:              3.84517/105.62
Eval Ebkt times:         26.3712/720.46
PiPjPk times:            10.5291/286.41
Eval PiPjPk times:       1.89057/50.16
L2prod times:            6.02541/162.86
Spare time:              0/0
Total time:              60.7094/1652.33
[main] Time assemble (wall/proc) 6.25339/65.82
[main] Time solve (wall/proc) 4.04355/21.55
[main] 30%...
Ebkt times:              3.95603/106.71
Eval Ebkt times:         26.4917/722.04
PiPjPk times:            10.4733/286.49
Eval PiPjPk times:       2.11573/47.73
L2prod times:            6.03422/164.66
Spare time:              0/0
Total time:              61.4959/1656.54
[main] Time assemble (wall/proc) 6.30442/66.23
[main] Time solve (wall/proc) 4.00197/21.27
Ebkt times:              3.91863/106.6
Eval Ebkt times:         26.601/729.42
PiPjPk times:            10.6064/290.81
Eval PiPjPk times:       1.73602/46.65
L2prod times:            6.05418/167.07
Spare time:              0/0
Total time:              60.9419/1664.42
[main] Time assemble (wall/proc) 6.27354/66.29
[main] Time solve (wall/proc) 4.05913/21.63
Ebkt times:              3.89836/106.62
Eval Ebkt times:         26.786/736.48
PiPjPk times:            10.6359/290.86
Eval PiPjPk times:       1.80156/49.83
L2prod times:            6.05802/166.77
Spare time:              0/0
Total time:              60.9418/1668
[main] Time assemble (wall/proc) 6.26392/66.34
[main] Time solve (wall/proc) 4.05409/21.75
Ebkt times:              3.93372/108.57
Eval Ebkt times:         26.6063/723.21
PiPjPk times:            10.5199/288.23
Eval PiPjPk times:       1.72805/47.74
L2prod times:            6.04048/167.05
Spare time:              0/0
Total time:              60.7824/1655.38
[main] Time assemble (wall/proc) 6.22015/66.09
[main] Time solve (wall/proc) 4.03515/21.43
Ebkt times:              3.92989/105.11
Eval Ebkt times:         26.8159/740.51
PiPjPk times:            10.5977/292.1
Eval PiPjPk times:       1.73629/44.86
L2prod times:            6.13444/170.11
Spare time:              0/0
Total time:              61.2317/1680.29
[main] Time assemble (wall/proc) 6.22707/66.73
[main] Time solve (wall/proc) 4.08584/21.51
Ebkt times:              3.8861/104.52
Eval Ebkt times:         26.1974/701.46
PiPjPk times:            10.5432/281.75
Eval PiPjPk times:       2.34851/57.95
L2prod times:            5.93507/158.81
Spare time:              0/0
Total time:              61.5239/1634.52
[main] Time assemble (wall/proc) 6.32149/65.46
[main] Time solve (wall/proc) 4.06569/21.75
Ebkt times:              3.91709/105.79
Eval Ebkt times:         26.2991/714.36
PiPjPk times:            10.4919/284.72
Eval PiPjPk times:       2.0332/54.03
L2prod times:            5.96833/162.63
Spare time:              0/0
Total time:              60.8519/1646.19
[main] Time assemble (wall/proc) 6.26976/65.79
[main] Time solve (wall/proc) 4.03363/21.51
Ebkt times:              3.90495/106.58
Eval Ebkt times:         26.6672/732.83
PiPjPk times:            10.6136/292.88
Eval PiPjPk times:       1.80776/48.48
L2prod times:            6.08173/167.14
Spare time:              0/0
Total time:              60.866/1667.33
[main] Time assemble (wall/proc) 6.24081/66.37
[main] Time solve (wall/proc) 4.05005/21.43
Ebkt times:              3.87378/102.14
Eval Ebkt times:         26.0278/687.88
PiPjPk times:            10.3755/275.8
Eval PiPjPk times:       2.41617/59.23
L2prod times:            5.8558/154.76
Spare time:              0/0
Total time:              61.7238/1620.53
[main] Time assemble (wall/proc) 6.31221/65.07
[main] Time solve (wall/proc) 4.03517/21.41
[main] 40%...
Ebkt times:              3.96101/107.86
Eval Ebkt times:         26.7286/738.96
PiPjPk times:            10.5867/291.19
Eval PiPjPk times:       1.71892/47.7
L2prod times:            6.09666/169.06
Spare time:              0/0
Total time:              60.8716/1676.36
[main] Time assemble (wall/proc) 6.23348/66.63
[main] Time solve (wall/proc) 4.04464/21.33
Ebkt times:              3.86255/104.72
Eval Ebkt times:         26.4591/725.34
PiPjPk times:            10.6137/292.42
Eval PiPjPk times:       1.75525/46.61
L2prod times:            6.00062/163.8
Spare time:              0/0
Total time:              60.6621/1655.04
[main] Time assemble (wall/proc) 6.26846/66.07
[main] Time solve (wall/proc) 4.07393/21.81
Ebkt times:              3.93827/104.94
Eval Ebkt times:         26.6986/723.05
PiPjPk times:            10.5691/283.78
Eval PiPjPk times:       2.07442/51.84
L2prod times:            6.0586/162.91
Spare time:              0/0
Total time:              62.1616/1660.11
[main] Time assemble (wall/proc) 6.34932/66.35
[main] Time solve (wall/proc) 4.04339/21.61
Ebkt times:              3.95855/106.31
Eval Ebkt times:         26.7141/729.27
PiPjPk times:            10.5098/286.35
Eval PiPjPk times:       1.97499/48.16
L2prod times:            6.06664/165.14
Spare time:              0/0
Total time:              61.36/1662.63
[main] Time assemble (wall/proc) 6.29397/66.5
[main] Time solve (wall/proc) 4.23477/23.25
Ebkt times:              3.90512/104.68
Eval Ebkt times:         26.2648/709.16
PiPjPk times:            10.6612/288.84
Eval PiPjPk times:       2.19533/55.63
L2prod times:            5.95152/161.77
Spare time:              0/0
Total time:              61.4687/1647.56
[main] Time assemble (wall/proc) 6.28041/66
[main] Time solve (wall/proc) 4.04894/21.51
Ebkt times:              3.82304/102.89
Eval Ebkt times:         26.1592/696.08
PiPjPk times:            10.3571/276.56
Eval PiPjPk times:       2.25271/54.67
L2prod times:            6.04643/160.67
Spare time:              0/0
Total time:              61.427/1624.13
[main] Time assemble (wall/proc) 6.2875/65.29
[main] Time solve (wall/proc) 4.04776/21.54
Ebkt times:              3.94315/107.12
Eval Ebkt times:         26.6305/735.48
PiPjPk times:            10.6063/294.93
Eval PiPjPk times:       1.70008/46.76
L2prod times:            6.09036/168.6
Spare time:              0/0
Total time:              60.8651/1671.55
[main] Time assemble (wall/proc) 6.20134/66.51
[main] Time solve (wall/proc) 4.04296/21.53
Ebkt times:              3.86905/104.22
Eval Ebkt times:         26.4732/717.84
PiPjPk times:            10.5374/287.95
Eval PiPjPk times:       2.29518/54.61
L2prod times:            6.01329/162.65
Spare time:              0/0
Total time:              61.6542/1651.38
[main] Time assemble (wall/proc) 6.23373/65.9
[main] Time solve (wall/proc) 4.05999/21.71
[main] 50%...
Ebkt times:              3.88798/106.15
Eval Ebkt times:         26.4229/710.65
PiPjPk times:            10.5334/284.53
Eval PiPjPk times:       2.01888/50.39
L2prod times:            6.05475/165.38
Spare time:              0/0
Total time:              61.5361/1646.47
[main] Time assemble (wall/proc) 6.34311/65.86
[main] Time solve (wall/proc) 4.06328/21.58
Ebkt times:              3.91261/106.05
Eval Ebkt times:         26.4399/722.96
PiPjPk times:            10.5597/290.23
Eval PiPjPk times:       1.93759/49.98
L2prod times:            6.02665/162.44
Spare time:              0/0
Total time:              60.8698/1661.94
[main] Time assemble (wall/proc) 6.2729/66.29
[main] Time solve (wall/proc) 4.07861/21.45
Ebkt times:              3.89222/105.91
Eval Ebkt times:         26.3103/711.23
PiPjPk times:            10.5724/287.09
Eval PiPjPk times:       2.30167/55.4
L2prod times:            5.99433/161.29
Spare time:              0/0
Total time:              61.2419/1648.38
[main] Time assemble (wall/proc) 6.26487/65.94
[main] Time solve (wall/proc) 4.04321/21.4
Ebkt times:              3.92175/105.6
Eval Ebkt times:         26.5195/712.25
PiPjPk times:            10.6926/287.97
Eval PiPjPk times:       2.02671/49.57
L2prod times:            6.06221/162.96
Spare time:              0/0
Total time:              61.816/1648.45
[main] Time assemble (wall/proc) 6.31259/66.05
[main] Time solve (wall/proc) 4.05182/21.55
Ebkt times:              3.97476/108.46
Eval Ebkt times:         26.9128/742.52
PiPjPk times:            10.6687/292.32
Eval PiPjPk times:       1.91477/52.16
L2prod times:            6.101/165.08
Spare time:              0/0
Total time:              61.5503/1684.81
[main] Time assemble (wall/proc) 6.27586/67.04
[main] Time solve (wall/proc) 4.04415/21.54
Ebkt times:              3.99773/110.17
Eval Ebkt times:         26.7805/738.3
PiPjPk times:            10.6043/289.52
Eval PiPjPk times:       1.71573/45.28
L2prod times:            6.11893/168.76
Spare time:              0/0
Total time:              61.1649/1676.03
[main] Time assemble (wall/proc) 6.26364/66.71
[main] Time solve (wall/proc) 4.05639/21.53
Ebkt times:              3.93306/105.7
Eval Ebkt times:         26.4918/709.44
PiPjPk times:            10.4864/283.13
Eval PiPjPk times:       2.27249/55.99
L2prod times:            6.04625/164.86
Spare time:              0/0
Total time:              61.891/1647.65
[main] Time assemble (wall/proc) 6.31006/66.06
[main] Time solve (wall/proc) 4.07993/22.11
Ebkt times:              4.03737/108.69
Eval Ebkt times:         26.8766/737.67
PiPjPk times:            10.6062/291.73
Eval PiPjPk times:       1.77348/45.78
L2prod times:            6.0881/165.7
Spare time:              0/0
Total time:              61.3707/1676.39
[main] Time assemble (wall/proc) 6.25959/66.73
[main] Time solve (wall/proc) 4.04769/21.41
[main] 60%...
Ebkt times:              3.89584/104.74
Eval Ebkt times:         26.162/700.82
PiPjPk times:            10.4808/280.7
Eval PiPjPk times:       2.13954/53.73
L2prod times:            5.94831/160.45
Spare time:              0/0
Total time:              61.2819/1632.34
[main] Time assemble (wall/proc) 6.30291/65.61
[main] Time solve (wall/proc) 4.05552/21.57
Ebkt times:              3.8754/104.09
Eval Ebkt times:         26.5863/723.24
PiPjPk times:            10.5586/287.12
Eval PiPjPk times:       1.93862/48.89
L2prod times:            6.07147/164.98
Spare time:              0/0
Total time:              61.191/1654.96
[main] Time assemble (wall/proc) 6.30138/66.14
[main] Time solve (wall/proc) 4.05532/21.42
Ebkt times:              3.97437/107.3
Eval Ebkt times:         26.5761/720.81
PiPjPk times:            10.5415/285.82
Eval PiPjPk times:       2.17441/53.05
L2prod times:            6.02931/163.89
Spare time:              0/0
Total time:              61.6183/1660.44
[main] Time assemble (wall/proc) 6.293/66.35
[main] Time solve (wall/proc) 4.05543/21.37
Ebkt times:              3.92203/108.47
Eval Ebkt times:         26.5583/724.04
PiPjPk times:            10.5802/291.56
Eval PiPjPk times:       1.79779/47.68
L2prod times:            6.0616/166.05
Spare time:              0/0
Total time:              60.7915/1657.79
[main] Time assemble (wall/proc) 6.28142/66.21
[main] Time solve (wall/proc) 4.12327/22.55
Ebkt times:              3.90803/106.4
Eval Ebkt times:         26.5555/724.72
PiPjPk times:            10.5949/287.64
Eval PiPjPk times:       1.99191/52.36
L2prod times:            6.0179/163.47
Spare time:              0/0
Total time:              61.222/1659.21
[main] Time assemble (wall/proc) 6.26506/66.29
[main] Time solve (wall/proc) 4.06533/21.58
Ebkt times:              3.90136/107.22
Eval Ebkt times:         26.5886/731.94
PiPjPk times:            10.6302/292.75
Eval PiPjPk times:       1.75438/47.5
L2prod times:            6.07948/167.81
Spare time:              0/0
Total time:              60.8452/1669.59
[main] Time assemble (wall/proc) 6.23177/66.41
[main] Time solve (wall/proc) 4.25637/24.62
Ebkt times:              3.92354/106.44
Eval Ebkt times:         26.4802/725.32
PiPjPk times:            10.6412/292.16
Eval PiPjPk times:       1.89105/49.08
L2prod times:            6.0234/162.88
Spare time:              0/0
Total time:              60.8684/1659.32
[main] Time assemble (wall/proc) 6.23894/66.09
[main] Time solve (wall/proc) 4.05649/21.49
Ebkt times:              3.86385/103.67
Eval Ebkt times:         26.1398/702.78
PiPjPk times:            10.5909/289.59
Eval PiPjPk times:       2.28671/56.07
L2prod times:            5.90394/159.17
Spare time:              0/0
Total time:              61.4006/1644.81
[main] Time assemble (wall/proc) 6.29099/65.71
[main] Time solve (wall/proc) 4.05451/21.51
Ebkt times:              3.93873/108.98
Eval Ebkt times:         26.6725/736.62
PiPjPk times:            10.6281/292.4
Eval PiPjPk times:       1.71293/45.3
L2prod times:            6.07692/166.27
Spare time:              0/0
Total time:              61.0441/1673.52
[main] Time assemble (wall/proc) 6.21948/66.58
[main] Time solve (wall/proc) 4.01304/21.34
[main] 71%...
Ebkt times:              3.88252/108.2
Eval Ebkt times:         26.6849/734.7
PiPjPk times:            10.5798/291.14
Eval PiPjPk times:       1.70464/46.4
L2prod times:            6.12725/169.77
Spare time:              0/0
Total time:              60.8663/1672.3
[main] Time assemble (wall/proc) 6.22431/66.53
[main] Time solve (wall/proc) 4.06452/21.57
Ebkt times:              3.96634/107.48
Eval Ebkt times:         26.6356/726.39
PiPjPk times:            10.5618/287.51
Eval PiPjPk times:       1.97815/51.99
L2prod times:            6.01265/163.63
Spare time:              0/0
Total time:              61.5483/1662.59
[main] Time assemble (wall/proc) 6.34549/66.47
[main] Time solve (wall/proc) 4.05465/21.52
Ebkt times:              3.87536/107.11
Eval Ebkt times:         26.3907/722.19
PiPjPk times:            10.5641/289.18
Eval PiPjPk times:       1.92818/47.1
L2prod times:            6.00727/161.82
Spare time:              0/0
Total time:              61.0674/1656.77
[main] Time assemble (wall/proc) 6.22942/66.03
[main] Time solve (wall/proc) 4.00646/21.42
Ebkt times:              3.89124/106.98
Eval Ebkt times:         26.6692/727.4
PiPjPk times:            10.6956/292.73
Eval PiPjPk times:       1.85725/48.96
L2prod times:            6.0905/166.94
Spare time:              0/0
Total time:              61.0806/1667.39
[main] Time assemble (wall/proc) 6.26626/66.48
[main] Time solve (wall/proc) 4.04473/21.44
Ebkt times:              3.87637/104.43
Eval Ebkt times:         26.6299/727.45
PiPjPk times:            10.6033/289.61
Eval PiPjPk times:       1.83398/48.84
L2prod times:            6.13454/168.37
Spare time:              0/0
Total time:              61.0103/1657.47
[main] Time assemble (wall/proc) 6.31986/66.21
[main] Time solve (wall/proc) 4.12122/22.69
Ebkt times:              3.94503/107.96
Eval Ebkt times:         26.604/728.42
PiPjPk times:            10.4462/282.61
Eval PiPjPk times:       2.0803/56.29
L2prod times:            6.06328/166.2
Spare time:              0/0
Total time:              61.3266/1664.41
[main] Time assemble (wall/proc) 6.24077/66.31
[main] Time solve (wall/proc) 4.02263/21.47
Ebkt times:              3.91023/106.29
Eval Ebkt times:         26.6119/733.14
PiPjPk times:            10.6293/295.6
Eval PiPjPk times:       1.7163/45.3
L2prod times:            6.09194/167.37
Spare time:              0/0
Total time:              60.6943/1667.56
[main] Time assemble (wall/proc) 6.24021/66.39
[main] Time solve (wall/proc) 4.08039/21.83
Ebkt times:              3.86757/104.33
Eval Ebkt times:         26.2224/706.3
PiPjPk times:            10.5554/282.21
Eval PiPjPk times:       2.15713/53.27
L2prod times:            5.98196/159.51
Spare time:              0/0
Total time:              61.2748/1638.91
[main] Time assemble (wall/proc) 6.29925/65.65
[main] Time solve (wall/proc) 4.07107/21.57
Ebkt times:              3.96324/107.13
Eval Ebkt times:         26.8092/735.66
PiPjPk times:            10.5635/287.69
Eval PiPjPk times:       2.11171/49.8
L2prod times:            6.09546/165.61
Spare time:              0/0
Total time:              61.9153/1674.67
[main] Time assemble (wall/proc) 6.27267/66.75
[main] Time solve (wall/proc) 4.02531/21.45
[main] 81%...
Ebkt times:              3.91436/105.28
Eval Ebkt times:         26.3885/714.9
PiPjPk times:            10.4815/284.36
Eval PiPjPk times:       1.9531/52.47
L2prod times:            5.99448/163.03
Spare time:              0/0
Total time:              61.1029/1652.26
[main] Time assemble (wall/proc) 6.29143/66.03
[main] Time solve (wall/proc) 4.06013/21.44
Ebkt times:              3.91255/105.54
Eval Ebkt times:         26.466/713.7
PiPjPk times:            10.5157/283.58
Eval PiPjPk times:       2.23056/55.42
L2prod times:            6.05855/162.31
Spare time:              0/0
Total time:              61.8071/1654.99
[main] Time assemble (wall/proc) 6.288/66.09
[main] Time solve (wall/proc) 4.0997/22.44
Ebkt times:              3.88265/106.53
Eval Ebkt times:         26.5162/726.8
PiPjPk times:            10.5714/288.35
Eval PiPjPk times:       1.82304/49.03
L2prod times:            6.03404/165.12
Spare time:              0/0
Total time:              60.8011/1659.31
[main] Time assemble (wall/proc) 6.26322/66.14
[main] Time solve (wall/proc) 4.02875/21.51
Ebkt times:              3.91402/105.54
Eval Ebkt times:         26.687/732.14
PiPjPk times:            10.6412/290.14
Eval PiPjPk times:       1.8202/51.26
L2prod times:            6.08013/167.37
Spare time:              0/0
Total time:              60.9444/1666.06
[main] Time assemble (wall/proc) 6.26986/66.44
[main] Time solve (wall/proc) 4.11077/22.21
Ebkt times:              3.92933/105.86
Eval Ebkt times:         26.5184/723.39
PiPjPk times:            10.6557/286.24
Eval PiPjPk times:       1.9559/50.69
L2prod times:            6.04799/163.36
Spare time:              0/0
Total time:              61.4509/1657.74
[main] Time assemble (wall/proc) 6.25787/66.28
[main] Time solve (wall/proc) 4.04394/21.54
Ebkt times:              3.91179/106.58
Eval Ebkt times:         26.3359/710.21
PiPjPk times:            10.547/285.33
Eval PiPjPk times:       2.22522/55.4
L2prod times:            5.9591/160.47
Spare time:              0/0
Total time:              61.4466/1651.2
[main] Time assemble (wall/proc) 6.27424/66.02
[main] Time solve (wall/proc) 4.02405/21.35
Ebkt times:              3.89543/106.92
Eval Ebkt times:         26.5287/727.4
PiPjPk times:            10.6246/290.86
Eval PiPjPk times:       1.94998/50.04
L2prod times:            6.01345/163.12
Spare time:              0/0
Total time:              60.9007/1659.87
[main] Time assemble (wall/proc) 6.25119/66.17
[main] Time solve (wall/proc) 4.03681/21.43
Ebkt times:              3.91783/104.3
Eval Ebkt times:         26.4161/716.34
PiPjPk times:            10.6234/288.78
Eval PiPjPk times:       1.96574/49.7
L2prod times:            6.00666/165.12
Spare time:              0/0
Total time:              61.387/1651.31
[main] Time assemble (wall/proc) 6.29263/66.07
[main] Time solve (wall/proc) 4.04031/21.49
[main] 91%...
Ebkt times:              4.01372/110.6
Eval Ebkt times:         26.7921/739.19
PiPjPk times:            10.6202/293.83
Eval PiPjPk times:       1.69258/46.17
L2prod times:            6.10178/168.63
Spare time:              0/0
Total time:              61.0133/1681.57
[main] Time assemble (wall/proc) 6.21929/66.76
[main] Time solve (wall/proc) 4.04701/21.73
Ebkt times:              3.96125/108.43
Eval Ebkt times:         26.6223/728.88
PiPjPk times:            10.5304/287.08
Eval PiPjPk times:       1.88227/47.51
L2prod times:            6.09488/165.1
Spare time:              0/0
Total time:              61.1807/1667.19
[main] Time assemble (wall/proc) 6.21785/66.34
[main] Time solve (wall/proc) 4.06792/21.46
Ebkt times:              3.90664/103.39
Eval Ebkt times:         26.5148/718.16
PiPjPk times:            10.5629/284.62
Eval PiPjPk times:       2.1967/56.51
L2prod times:            6.0331/163.42
Spare time:              0/0
Total time:              61.9432/1656.38
[main] Time assemble (wall/proc) 6.3226/66.28
[main] Time solve (wall/proc) 4.07356/21.96
Ebkt times:              3.94391/108.26
Eval Ebkt times:         26.7628/731.87
PiPjPk times:            10.577/290.25
Eval PiPjPk times:       1.78601/48.87
L2prod times:            6.09425/166.42
Spare time:              0/0
Total time:              61.2765/1674.56
[main] Time assemble (wall/proc) 6.27115/66.59
[main] Time solve (wall/proc) 4.05594/21.52
Ebkt times:              3.85915/105.48
Eval Ebkt times:         26.4683/725.07
PiPjPk times:            10.6162/292.76
Eval PiPjPk times:       1.71782/44.24
L2prod times:            6.04433/166.08
Spare time:              0/0
Total time:              60.5687/1656.68
[main] Time assemble (wall/proc) 6.30429/66.17
[main] Time solve (wall/proc) 4.05966/21.47
Ebkt times:              3.92686/102.88
Eval Ebkt times:         26.1382/683.89
PiPjPk times:            10.3243/269.84
Eval PiPjPk times:       2.57277/59.21
L2prod times:            5.9084/156.47
Spare time:              0/0
Total time:              62.5674/1615.52
[main] Time assemble (wall/proc) 6.32795/64.97
[main] Time solve (wall/proc) 4.0314/21.51
Ebkt times:              3.94236/105.86
Eval Ebkt times:         26.5142/718.9
PiPjPk times:            10.5983/285.92
Eval PiPjPk times:       2.07988/53.52
L2prod times:            6.04715/163.31
Spare time:              0/0
Total time:              61.3767/1657.01
[main] Time assemble (wall/proc) 6.25514/66.15
[main] Time solve (wall/proc) 4.04989/21.57
[main] Time run (wall/proc) 1476.29/22638.7
[main] Compute errors
[main] Electric field error = 0.0144402
[main] Potential error = 0.00632678
[main] Lambda = 0.0720197
[main] Maximum residual = 2.44306e-15
[main] Maximum constraint difference = 7.86078
[main] Time norms (wall/proc) 0.16412/4.41
[main] Mesh diameter 0.39203
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00613497
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[main] Time DDRCore (wall/proc) 0.233312/5.51
[LieAlgebra] Initializing default Lie algebra su(2)
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 23.7626/83.79
[main] Initial constraint norm: 6.69655
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              6.95926/179.72
Eval Ebkt times:         51.9052/1353.84
PiPjPk times:            18.7071/488.2
Eval PiPjPk times:       5.16356/125.4
L2prod times:            10.7592/282.81
Spare time:              0/0
Total time:              121.344/3124.57
[main] Time assemble (wall/proc) 12.8387/126.55
[main] Time solve (wall/proc) 10.2472/72.36
Ebkt times:              6.98327/187.08
Eval Ebkt times:         53.1897/1438.59
PiPjPk times:            19.3722/524.22
Eval PiPjPk times:       3.91624/101.45
L2prod times:            11.0804/301.05
Spare time:              0/0
Total time:              120.061/3226.06
[main] Time assemble (wall/proc) 12.5217/129.31
[main] Time solve (wall/proc) 10.1842/71.94
Ebkt times:              7.05381/191.14
Eval Ebkt times:         53.8158/1468.82
PiPjPk times:            19.668/539.41
Eval PiPjPk times:       3.67264/97.6
L2prod times:            11.2741/310.54
Spare time:              0/0
Total time:              120.167/3273.53
[main] Time assemble (wall/proc) 12.5272/130.45
[main] Time solve (wall/proc) 10.1824/72.56
Ebkt times:              7.08868/195.43
Eval Ebkt times:         54.0493/1484.17
PiPjPk times:            19.6989/544.71
Eval PiPjPk times:       3.51825/96.64
L2prod times:            11.2217/308.12
Spare time:              0/0
Total time:              119.919/3290.53
[main] Time assemble (wall/proc) 12.5871/131.13
[main] Time solve (wall/proc) 10.4393/75.44
Ebkt times:              7.09473/192.92
Eval Ebkt times:         53.9185/1483.5
PiPjPk times:            19.6688/540.9
Eval PiPjPk times:       3.36612/94.95
L2prod times:            11.2386/310.9
Spare time:              0/0
Total time:              119.458/3283.39
[main] Time assemble (wall/proc) 12.4855/130.86
[main] Time solve (wall/proc) 10.1248/71.53
Ebkt times:              6.9769/183.9
Eval Ebkt times:         52.5444/1389.44
PiPjPk times:            19.0537/500.69
Eval PiPjPk times:       4.62771/117.54
L2prod times:            11.0212/292.81
Spare time:              0/0
Total time:              120.857/3160.89
[main] Time assemble (wall/proc) 12.61/127.53
[main] Time solve (wall/proc) 10.1816/71.84
Ebkt times:              6.99279/180.97
Eval Ebkt times:         52.8129/1380.91
PiPjPk times:            19.2032/503.01
Eval PiPjPk times:       4.97965/123.78
L2prod times:            10.885/288.65
Spare time:              0/0
Total time:              122.43/3180.68
[main] Time assemble (wall/proc) 12.7243/128.27
[main] Time solve (wall/proc) 10.1587/71.54
Ebkt times:              7.17081/192.21
Eval Ebkt times:         54.2652/1471.74
PiPjPk times:            19.5434/526.91
Eval PiPjPk times:       4.32293/106.77
L2prod times:            11.2356/303.9
Spare time:              0/0
Total time:              122.025/3284.65
[main] Time assemble (wall/proc) 12.6847/131.42
[main] Time solve (wall/proc) 10.2032/71.67
Ebkt times:              7.12237/197.2
Eval Ebkt times:         53.8953/1483.44
PiPjPk times:            19.5357/538.85
Eval PiPjPk times:       3.44849/95.65
L2prod times:            11.2639/312.54
Spare time:              0/0
Total time:              119.336/3280.51
[main] Time assemble (wall/proc) 12.5072/130.64
[main] Time solve (wall/proc) 10.1725/71.7
Ebkt times:              7.11242/193.97
Eval Ebkt times:         54.1863/1490.31
PiPjPk times:            19.6295/537.44
Eval PiPjPk times:       3.64927/94.65
L2prod times:            11.2838/309.23
Spare time:              0/0
Total time:              120.431/3288.14
[main] Time assemble (wall/proc) 12.6493/131.14
[main] Time solve (wall/proc) 10.297/72.53
Ebkt times:              7.10706/194.49
Eval Ebkt times:         53.9426/1475.22
PiPjPk times:            19.7092/537.47
Eval PiPjPk times:       3.96151/104.71
L2prod times:            11.1137/302.92
Spare time:              0/0
Total time:              120.214/3271.51
[main] Time assemble (wall/proc) 12.6023/130.78
[main] Time solve (wall/proc) 10.1623/71.57
Ebkt times:              7.04518/182.82
Eval Ebkt times:         52.4868/1367.09
PiPjPk times:            19.0944/497.37
Eval PiPjPk times:       5.22284/127
L2prod times:            10.8893/285.3
Spare time:              0/0
Total time:              122.135/3150.86
[main] Time assemble (wall/proc) 12.6588/127.57
[main] Time solve (wall/proc) 10.1519/71.68
Ebkt times:              6.97929/183.16
Eval Ebkt times:         53.2323/1421.12
PiPjPk times:            19.3198/514.44
Eval PiPjPk times:       4.34641/108.84
L2prod times:            11.0494/292.26
Spare time:              0/0
Total time:              121.689/3219.12
[main] Time assemble (wall/proc) 12.7004/129.5
[main] Time solve (wall/proc) 10.1914/71.8
Ebkt times:              7.17912/198.26
Eval Ebkt times:         54.2781/1485.87
PiPjPk times:            19.641/536.14
Eval PiPjPk times:       3.82131/102.37
L2prod times:            11.2165/308.05
Spare time:              0/0
Total time:              120.851/3295.98
[main] Time assemble (wall/proc) 12.629/131.68
[main] Time solve (wall/proc) 10.1954/71.52
Ebkt times:              7.17499/192.26
Eval Ebkt times:         54.2109/1464.97
PiPjPk times:            19.5288/524.96
Eval PiPjPk times:       4.0671/104.72
L2prod times:            11.2464/306.77
Spare time:              0/0
Total time:              121.717/3267.63
[main] Time assemble (wall/proc) 12.7395/131.09
[main] Time solve (wall/proc) 10.2015/72.13
Ebkt times:              7.11691/194.06
Eval Ebkt times:         54.1804/1492.27
PiPjPk times:            19.6223/539.21
Eval PiPjPk times:       3.46833/94.4
L2prod times:            11.2767/311.95
Spare time:              0/0
Total time:              119.73/3288.51
[main] Time assemble (wall/proc) 12.5401/131.11
[main] Time solve (wall/proc) 10.1369/71.52
Ebkt times:              6.99888/185.86
Eval Ebkt times:         53.6319/1438.22
PiPjPk times:            19.3212/511.18
Eval PiPjPk times:       4.53911/114.94
L2prod times:            11.1019/297.04
Spare time:              0/0
Total time:              121.523/3224.23
[main] Time assemble (wall/proc) 12.6493/129.6
[main] Time solve (wall/proc) 10.1299/71.52
[main] 10%...
Ebkt times:              6.95533/177.58
Eval Ebkt times:         52.2675/1341.27
PiPjPk times:            18.9012/481.96
Eval PiPjPk times:       5.24436/125.78
L2prod times:            10.8527/282.23
Spare time:              0/0
Total time:              123.239/3131.08
[main] Time assemble (wall/proc) 12.8108/126.96
[main] Time solve (wall/proc) 10.1818/71.52
Ebkt times:              7.08483/196.68
Eval Ebkt times:         53.9553/1485.68
PiPjPk times:            19.6846/541.55
Eval PiPjPk times:       3.53482/97.66
L2prod times:            11.246/309.93
Spare time:              0/0
Total time:              119.678/3284.57
[main] Time assemble (wall/proc) 12.4903/130.89
[main] Time solve (wall/proc) 10.1177/71.25
Ebkt times:              7.22007/200.97
Eval Ebkt times:         54.3062/1495.16
PiPjPk times:            19.6756/539.89
Eval PiPjPk times:       3.62011/100.99
L2prod times:            11.2298/308.13
Spare time:              0/0
Total time:              120.467/3306.34
[main] Time assemble (wall/proc) 12.5127/131.57
[main] Time solve (wall/proc) 10.1494/71.19
Ebkt times:              7.05468/188.98
Eval Ebkt times:         53.1668/1417.47
PiPjPk times:            19.2567/510.89
Eval PiPjPk times:       4.48651/113.02
L2prod times:            11.0574/297.12
Spare time:              0/0
Total time:              120.929/3196.32
[main] Time assemble (wall/proc) 12.5756/128.6
[main] Time solve (wall/proc) 10.1306/71.46
Ebkt times:              6.94539/180.31
Eval Ebkt times:         52.3509/1380.63
PiPjPk times:            19.0529/499.28
Eval PiPjPk times:       4.93849/122.52
L2prod times:            10.8875/286.92
Spare time:              0/0
Total time:              121.373/3160.77
[main] Time assemble (wall/proc) 12.5874/127.36
[main] Time solve (wall/proc) 10.1632/71.46
Ebkt times:              7.14709/192.75
Eval Ebkt times:         54.4911/1483.07
PiPjPk times:            19.74/537.9
Eval PiPjPk times:       4.1729/102.34
L2prod times:            11.3205/309.35
Spare time:              0/0
Total time:              121.85/3291.69
[main] Time assemble (wall/proc) 12.6487/131.47
[main] Time solve (wall/proc) 10.1525/71.48
Ebkt times:              7.05561/193.38
Eval Ebkt times:         53.7613/1470.57
PiPjPk times:            19.6249/538.43
Eval PiPjPk times:       3.77098/97.44
L2prod times:            11.1581/304.67
Spare time:              0/0
Total time:              119.827/3259.32
[main] Time assemble (wall/proc) 12.5549/130.18
[main] Time solve (wall/proc) 10.1182/71.81
Ebkt times:              7.07106/190.78
Eval Ebkt times:         53.7375/1468.23
PiPjPk times:            19.5785/536.6
Eval PiPjPk times:       3.84316/97.75
L2prod times:            11.1514/306.3
Spare time:              0/0
Total time:              120.049/3263.29
[main] Time assemble (wall/proc) 12.5676/130.28
[main] Time solve (wall/proc) 10.144/71.52
Ebkt times:              7.00349/189.7
Eval Ebkt times:         53.0753/1420.1
PiPjPk times:            19.2975/517.56
Eval PiPjPk times:       4.21284/110.02
L2prod times:            11.1024/297.88
Spare time:              0/0
Total time:              120.225/3203.03
[main] Time assemble (wall/proc) 12.5675/128.68
[main] Time solve (wall/proc) 10.189/71.56
Ebkt times:              7.06842/184.97
Eval Ebkt times:         53.1127/1407.46
PiPjPk times:            19.4077/511
Eval PiPjPk times:       4.6839/116.6
L2prod times:            11.0351/291.59
Spare time:              0/0
Total time:              122.416/3204.4
[main] Time assemble (wall/proc) 12.6616/128.87
[main] Time solve (wall/proc) 10.1673/71.44
Ebkt times:              7.10657/193.8
Eval Ebkt times:         53.7042/1470.64
PiPjPk times:            19.5431/532.21
Eval PiPjPk times:       3.50233/96.53
L2prod times:            11.2055/306.22
Spare time:              0/0
Total time:              119.514/3257.26
[main] Time assemble (wall/proc) 12.606/130.1
[main] Time solve (wall/proc) 10.1247/71.15
Ebkt times:              7.1493/193.1
Eval Ebkt times:         53.8695/1466.78
PiPjPk times:            19.6034/537.5
Eval PiPjPk times:       4.08297/105.15
L2prod times:            11.1744/304.47
Spare time:              0/0
Total time:              120.547/3271.67
[main] Time assemble (wall/proc) 12.5755/130.74
[main] Time solve (wall/proc) 10.1627/71.56
Ebkt times:              7.11422/196.6
Eval Ebkt times:         54.2968/1490.05
PiPjPk times:            19.6448/539.91
Eval PiPjPk times:       3.40555/93.43
L2prod times:            11.2482/307.33
Spare time:              0/0
Total time:              120.328/3296.76
[main] Time assemble (wall/proc) 12.5756/131.43
[main] Time solve (wall/proc) 10.2975/73.41
Ebkt times:              7.00221/189.38
Eval Ebkt times:         53.4975/1447.81
PiPjPk times:            19.4139/527.99
Eval PiPjPk times:       3.97295/100.7
L2prod times:            11.1826/304.3
Spare time:              0/0
Total time:              119.768/3232.35
[main] Time assemble (wall/proc) 12.6532/129.39
[main] Time solve (wall/proc) 10.1274/71.17
Ebkt times:              7.03123/187.03
Eval Ebkt times:         52.896/1406.92
PiPjPk times:            19.2661/509.98
Eval PiPjPk times:       4.58584/111.97
L2prod times:            11.0029/293.63
Spare time:              0/0
Total time:              121.058/3191.41
[main] Time assemble (wall/proc) 12.6651/128.4
[main] Time solve (wall/proc) 10.1398/71.52
Ebkt times:              7.01434/184.53
Eval Ebkt times:         52.6871/1383.4
PiPjPk times:            19.0806/497.27
Eval PiPjPk times:       4.7273/115.69
L2prod times:            10.9509/289.29
Spare time:              0/0
Total time:              122.366/3170.12
[main] Time assemble (wall/proc) 12.6097/127.87
[main] Time solve (wall/proc) 10.1462/71.46
[main] 20%...
Ebkt times:              7.10828/194.79
Eval Ebkt times:         54.2461/1492.6
PiPjPk times:            19.755/542.62
Eval PiPjPk times:       3.45873/95.69
L2prod times:            11.3353/313.55
Spare time:              0/0
Total time:              120.418/3302.85
[main] Time assemble (wall/proc) 12.5282/131.55
[main] Time solve (wall/proc) 10.1804/71.58
Ebkt times:              7.13186/197.56
Eval Ebkt times:         53.9925/1483.83
PiPjPk times:            19.681/543.48
Eval PiPjPk times:       3.3974/92.68
L2prod times:            11.217/309.25
Spare time:              0/0
Total time:              119.566/3286.67
[main] Time assemble (wall/proc) 12.4958/130.95
[main] Time solve (wall/proc) 10.1314/71.45
Ebkt times:              7.02038/190.69
Eval Ebkt times:         53.3892/1442
PiPjPk times:            19.3424/522.77
Eval PiPjPk times:       4.19543/106.65
L2prod times:            11.0446/297.86
Spare time:              0/0
Total time:              120.304/3230.48
[main] Time assemble (wall/proc) 12.5886/129.38
[main] Time solve (wall/proc) 10.1142/71.15
Ebkt times:              6.90318/176.51
Eval Ebkt times:         52.6797/1385.1
PiPjPk times:            19.0801/499.39
Eval PiPjPk times:       4.90272/122.44
L2prod times:            10.9766/285.76
Spare time:              0/0
Total time:              122.003/3171.27
[main] Time assemble (wall/proc) 12.6794/127.91
[main] Time solve (wall/proc) 10.2064/71.75
Ebkt times:              7.05987/191.39
Eval Ebkt times:         53.83/1457.12
PiPjPk times:            19.6537/529.04
Eval PiPjPk times:       4.05233/104.22
L2prod times:            11.155/303.94
Spare time:              0/0
Total time:              120.79/3248.32
[main] Time assemble (wall/proc) 12.5774/130.08
[main] Time solve (wall/proc) 10.1291/71.2
Ebkt times:              7.10363/192.15
Eval Ebkt times:         53.6098/1463.03
PiPjPk times:            19.5039/528.89
Eval PiPjPk times:       3.92214/100.55
L2prod times:            11.1338/300.73
Spare time:              0/0
Total time:              119.907/3249.07
[main] Time assemble (wall/proc) 12.5734/129.86
[main] Time solve (wall/proc) 10.1306/71.35
Ebkt times:              7.07684/193.95
Eval Ebkt times:         53.756/1477.47
PiPjPk times:            19.5569/539.23
Eval PiPjPk times:       3.49012/91.8
L2prod times:            11.2309/308.75
Spare time:              0/0
Total time:              119.384/3274.96
[main] Time assemble (wall/proc) 12.5331/130.53
[main] Time solve (wall/proc) 10.2199/71.96
Ebkt times:              7.11859/197.01
Eval Ebkt times:         53.7727/1482.87
PiPjPk times:            19.5275/537.36
Eval PiPjPk times:       3.36496/93.75
L2prod times:            11.2433/308.08
Spare time:              0/0
Total time:              118.948/3271.91
[main] Time assemble (wall/proc) 12.5672/130.46
[main] Time solve (wall/proc) 10.2164/71.75
Ebkt times:              7.10618/184.79
Eval Ebkt times:         53.2718/1406.47
PiPjPk times:            19.191/504.93
Eval PiPjPk times:       4.74223/112.84
L2prod times:            11.0215/291.16
Spare time:              0/0
Total time:              121.975/3187.23
[main] Time assemble (wall/proc) 12.648/128.52
[main] Time solve (wall/proc) 10.17/71.71
Ebkt times:              6.96402/180.8
Eval Ebkt times:         52.4403/1375.72
PiPjPk times:            18.9813/497.66
Eval PiPjPk times:       4.88039/118.97
L2prod times:            10.8249/283.55
Spare time:              0/0
Total time:              121.546/3161.39
[main] Time assemble (wall/proc) 12.7194/127.81
[main] Time solve (wall/proc) 10.1972/71.42
Ebkt times:              7.01249/194.44
Eval Ebkt times:         53.168/1458.31
PiPjPk times:            19.4478/534.8
Eval PiPjPk times:       3.34895/93.54
L2prod times:            11.1011/306.72
Spare time:              0/0
Total time:              117.9/3231.04
[main] Time assemble (wall/proc) 12.5403/129.41
[main] Time solve (wall/proc) 10.2129/71.52
Ebkt times:              7.16865/198.73
Eval Ebkt times:         54.2786/1493.27
PiPjPk times:            19.7704/546.28
Eval PiPjPk times:       3.57421/93.47
L2prod times:            11.315/313.32
Spare time:              0/0
Total time:              120.239/3300.07
[main] Time assemble (wall/proc) 12.7453/131.85
[main] Time solve (wall/proc) 10.1863/71.92
Ebkt times:              7.09481/193.21
Eval Ebkt times:         53.6473/1456.94
PiPjPk times:            19.4667/528.64
Eval PiPjPk times:       3.9165/102.69
L2prod times:            11.1246/305.38
Spare time:              0/0
Total time:              120.054/3251.51
[main] Time assemble (wall/proc) 12.6337/130.26
[main] Time solve (wall/proc) 10.2217/71.9
Ebkt times:              7.1098/196.32
Eval Ebkt times:         53.6652/1484.24
PiPjPk times:            19.5554/541.74
Eval PiPjPk times:       3.34348/90.04
L2prod times:            11.2141/313.79
Spare time:              0/0
Total time:              118.634/3271.16
[main] Time assemble (wall/proc) 12.5005/130.1
[main] Time solve (wall/proc) 10.1514/71.63
Ebkt times:              6.97395/181.44
Eval Ebkt times:         53.3825/1401.87
PiPjPk times:            19.2675/500.94
Eval PiPjPk times:       4.84068/119.98
L2prod times:            11.115/292.33
Spare time:              0/0
Total time:              123.069/3190.23
[main] Time assemble (wall/proc) 12.7569/128.66
[main] Time solve (wall/proc) 10.1533/71.27
Ebkt times:              7.12231/190.48
Eval Ebkt times:         53.3605/1426.7
PiPjPk times:            19.4193/520.14
Eval PiPjPk times:       4.30066/110.71
L2prod times:            11.0316/293.15
Spare time:              0/0
Total time:              121.418/3218.63
[main] Time assemble (wall/proc) 12.7031/129.29
[main] Time solve (wall/proc) 10.1525/71.11
[main] 30%...
Ebkt times:              7.02816/191.44
Eval Ebkt times:         53.5735/1469.49
PiPjPk times:            19.472/533.17
Eval PiPjPk times:       3.55429/94.25
L2prod times:            11.1937/306.55
Spare time:              0/0
Total time:              119.084/3253.38
[main] Time assemble (wall/proc) 12.5731/129.89
[main] Time solve (wall/proc) 10.2219/71.85
Ebkt times:              7.10291/192.91
Eval Ebkt times:         54.3814/1490.51
PiPjPk times:            19.5169/534.51
Eval PiPjPk times:       3.76523/98.99
L2prod times:            11.2114/308.53
Spare time:              0/0
Total time:              120.873/3298.59
[main] Time assemble (wall/proc) 12.6004/131.52
[main] Time solve (wall/proc) 10.2634/72.74
Ebkt times:              6.98995/190.27
Eval Ebkt times:         53.445/1462.16
PiPjPk times:            19.5516/530.51
Eval PiPjPk times:       3.70507/97.92
L2prod times:            11.1652/305.58
Spare time:              0/0
Total time:              119.456/3246.64
[main] Time assemble (wall/proc) 12.6273/129.87
[main] Time solve (wall/proc) 10.2064/71.86
Ebkt times:              7.07207/187.58
Eval Ebkt times:         52.7414/1386.93
PiPjPk times:            19.1841/502.62
Eval PiPjPk times:       4.67958/119.34
L2prod times:            10.9849/288.96
Spare time:              0/0
Total time:              122.07/3180.9
[main] Time assemble (wall/proc) 12.7147/128.27
[main] Time solve (wall/proc) 10.1417/71.36
Ebkt times:              7.03643/188.99
Eval Ebkt times:         53.8311/1458.51
PiPjPk times:            19.5844/532.86
Eval PiPjPk times:       3.80524/99.76
L2prod times:            11.1806/304.35
Spare time:              0/0
Total time:              120.658/3258.46
[main] Time assemble (wall/proc) 12.6723/130.69
[main] Time solve (wall/proc) 10.1822/71.65
Ebkt times:              7.07331/194.34
Eval Ebkt times:         54.0203/1485.21
PiPjPk times:            19.5626/539.68
Eval PiPjPk times:       3.48914/94.18
L2prod times:            11.218/310.41
Spare time:              0/0
Total time:              119.496/3279.37
[main] Time assemble (wall/proc) 12.49/130.51
[main] Time solve (wall/proc) 10.1451/71.73
Ebkt times:              7.04379/190.96
Eval Ebkt times:         53.2343/1439.19
PiPjPk times:            19.5191/526.09
Eval PiPjPk times:       4.19869/107.47
L2prod times:            11.0712/300.65
Spare time:              0/0
Total time:              119.93/3226.44
[main] Time assemble (wall/proc) 12.5822/129.24
[main] Time solve (wall/proc) 10.4606/75.58
Ebkt times:              7.03143/192.59
Eval Ebkt times:         54.0242/1479.46
PiPjPk times:            19.666/536.87
Eval PiPjPk times:       3.66326/96.53
L2prod times:            11.2182/309.12
Spare time:              0/0
Total time:              120.168/3279.38
[main] Time assemble (wall/proc) 12.6311/130.8
[main] Time solve (wall/proc) 10.1777/71.66
Ebkt times:              7.02493/184.17
Eval Ebkt times:         52.3897/1378.83
PiPjPk times:            19.1672/502.01
Eval PiPjPk times:       4.55569/115.46
L2prod times:            10.931/288.24
Spare time:              0/0
Total time:              120.792/3154.44
[main] Time assemble (wall/proc) 12.6328/127.47
[main] Time solve (wall/proc) 10.1553/71.49
Ebkt times:              6.97878/181.88
Eval Ebkt times:         52.8839/1388.33
PiPjPk times:            19.1414/499.69
Eval PiPjPk times:       5.07293/125.6
L2prod times:            10.9865/290.11
Spare time:              0/0
Total time:              122.308/3174.02
[main] Time assemble (wall/proc) 12.6799/128.33
[main] Time solve (wall/proc) 10.2143/71.79
Ebkt times:              7.02728/193.36
Eval Ebkt times:         53.4166/1457.96
PiPjPk times:            19.5987/537.78
Eval PiPjPk times:       3.74397/99.21
L2prod times:            11.1554/305.74
Spare time:              0/0
Total time:              119.291/3251.12
[main] Time assemble (wall/proc) 12.5101/129.88
[main] Time solve (wall/proc) 10.1474/71.85
Ebkt times:              7.12827/195.93
Eval Ebkt times:         54.2869/1494.6
PiPjPk times:            19.7235/539.8
Eval PiPjPk times:       3.50851/94.16
L2prod times:            11.2602/309.04
Spare time:              0/0
Total time:              120.286/3296.85
[main] Time assemble (wall/proc) 12.6127/131.48
[main] Time solve (wall/proc) 10.2917/73.58
Ebkt times:              7.0747/194.21
Eval Ebkt times:         53.6308/1474.43
PiPjPk times:            19.5141/536.02
Eval PiPjPk times:       3.36141/93.43
L2prod times:            11.1718/307.58
Spare time:              0/0
Total time:              118.772/3256.46
[main] Time assemble (wall/proc) 12.5101/130.04
[main] Time solve (wall/proc) 10.1646/71.8
Ebkt times:              7.04076/187.92
Eval Ebkt times:         53.3148/1414.69
PiPjPk times:            19.363/509.88
Eval PiPjPk times:       4.52179/118.15
L2prod times:            11.0722/294.12
Spare time:              0/0
Total time:              121.889/3213.86
[main] Time assemble (wall/proc) 12.6697/129.12
[main] Time solve (wall/proc) 10.1559/71.49
Ebkt times:              7.02725/183.27
Eval Ebkt times:         52.6126/1376.68
PiPjPk times:            19.2047/499.68
Eval PiPjPk times:       5.27406/130.08
L2prod times:            10.8623/283.71
Spare time:              0/0
Total time:              122.519/3172.12
[main] Time assemble (wall/proc) 12.7656/127.99
[main] Time solve (wall/proc) 10.1578/71.61
Ebkt times:              7.20746/193.02
Eval Ebkt times:         54.1543/1463.38
PiPjPk times:            19.5048/525.48
Eval PiPjPk times:       4.32792/106.62
L2prod times:            11.185/303.82
Spare time:              0/0
Total time:              121.842/3268.61
[main] Time assemble (wall/proc) 12.6317/130.82
[main] Time solve (wall/proc) 10.0977/71.26
Ebkt times:              7.08419/197.27
Eval Ebkt times:         53.78/1479.31
PiPjPk times:            19.5987/541.26
Eval PiPjPk times:       3.24608/88.71
L2prod times:            11.102/307.3
Spare time:              0/0
Total time:              118.899/3273.45
[main] Time assemble (wall/proc) 12.4787/130.35
[main] Time solve (wall/proc) 10.1691/71.89
[main] 40%...
Ebkt times:              7.24481/200.06
Eval Ebkt times:         54.9568/1517.43
PiPjPk times:            19.8189/546.44
Eval PiPjPk times:       3.47968/93.66
L2prod times:            11.424/316.03
Spare time:              0/0
Total time:              121.36/3340.93
[main] Time assemble (wall/proc) 12.6058/132.85
[main] Time solve (wall/proc) 10.1839/71.47
Ebkt times:              7.11537/194.8
Eval Ebkt times:         53.6384/1463.45
PiPjPk times:            19.6014/533.68
Eval PiPjPk times:       3.96051/106.37
L2prod times:            11.1106/304.26
Spare time:              0/0
Total time:              119.803/3256.11
[main] Time assemble (wall/proc) 12.5813/130.06
[main] Time solve (wall/proc) 10.1035/71.28
Ebkt times:              7.01178/181.42
Eval Ebkt times:         52.7202/1375.59
PiPjPk times:            19.0239/491.85
Eval PiPjPk times:       5.19165/129.29
L2prod times:            10.9007/283.62
Spare time:              0/0
Total time:              122.836/3168.51
[main] Time assemble (wall/proc) 12.624/127.9
[main] Time solve (wall/proc) 10.2242/71.83
Ebkt times:              7.16547/197.03
Eval Ebkt times:         54.221/1485.14
PiPjPk times:            19.6327/538.05
Eval PiPjPk times:       3.64165/97.69
L2prod times:            11.2464/310.33
Spare time:              0/0
Total time:              120.602/3297.14
[main] Time assemble (wall/proc) 12.5976/131.54
[main] Time solve (wall/proc) 10.211/71.86
Ebkt times:              7.11613/194.55
Eval Ebkt times:         54.4169/1500.18
PiPjPk times:            19.5853/539.81
Eval PiPjPk times:       3.25268/87.44
L2prod times:            11.2897/311.86
Spare time:              0/0
Total time:              120.075/3299.48
[main] Time assemble (wall/proc) 12.6537/131.79
[main] Time solve (wall/proc) 10.2038/72.06
Ebkt times:              7.13872/195.56
Eval Ebkt times:         54.2692/1492.18
PiPjPk times:            19.6951/542.27
Eval PiPjPk times:       3.45421/93.25
L2prod times:            11.2929/312.78
Spare time:              0/0
Total time:              120.279/3297.18
[main] Time assemble (wall/proc) 12.5743/131.81
[main] Time solve (wall/proc) 10.1572/71.54
Ebkt times:              7.00881/182.31
Eval Ebkt times:         52.3267/1366.85
PiPjPk times:            19.1376/501.18
Eval PiPjPk times:       4.95337/121.49
L2prod times:            10.962/288.12
Spare time:              0/0
Total time:              121.535/3156.85
[main] Time assemble (wall/proc) 12.6787/127.57
[main] Time solve (wall/proc) 10.1743/71.28
Ebkt times:              7.04569/181.61
Eval Ebkt times:         52.8792/1386.17
PiPjPk times:            18.9549/490.02
Eval PiPjPk times:       4.91095/120.19
L2prod times:            10.9058/287.52
Spare time:              0/0
Total time:              122.633/3164.6
[main] Time assemble (wall/proc) 12.7102/127.62
[main] Time solve (wall/proc) 10.1754/71.44
Ebkt times:              7.14202/192.41
Eval Ebkt times:         53.8549/1478.12
PiPjPk times:            19.5618/533.19
Eval PiPjPk times:       3.55057/95.42
L2prod times:            11.2261/306.33
Spare time:              0/0
Total time:              119.815/3263.78
[main] Time assemble (wall/proc) 12.516/130.35
[main] Time solve (wall/proc) 10.1586/71.68
Ebkt times:              7.04593/192.68
Eval Ebkt times:         53.8491/1477.33
PiPjPk times:            19.425/529.88
Eval PiPjPk times:       3.79726/97.74
L2prod times:            11.216/305.14
Spare time:              0/0
Total time:              120.033/3262.42
[main] Time assemble (wall/proc) 12.6006/130.53
[main] Time solve (wall/proc) 10.2192/72.7
Ebkt times:              7.12154/194.74
Eval Ebkt times:         53.6299/1463.77
PiPjPk times:            19.5836/532.79
Eval PiPjPk times:       4.10712/107.7
L2prod times:            11.2065/306.45
Spare time:              0/0
Total time:              120.25/3260.71
[main] Time assemble (wall/proc) 12.56/130.37
[main] Time solve (wall/proc) 10.2493/71.37
Ebkt times:              7.16831/194.38
Eval Ebkt times:         54.4861/1484.58
PiPjPk times:            19.4781/523.83
Eval PiPjPk times:       3.99683/105.01
L2prod times:            11.1506/305.22
Spare time:              0/0
Total time:              121.856/3296.79
[main] Time assemble (wall/proc) 12.5772/131.57
[main] Time solve (wall/proc) 10.1314/71.42
Ebkt times:              6.98628/182.97
Eval Ebkt times:         53.1204/1392.81
PiPjPk times:            19.2108/503.89
Eval PiPjPk times:       5.08492/124.8
L2prod times:            10.9753/288.82
Spare time:              0/0
Total time:              122.878/3192.5
[main] Time assemble (wall/proc) 12.692/128.64
[main] Time solve (wall/proc) 10.1391/71.87
Ebkt times:              7.06789/187.35
Eval Ebkt times:         53.6733/1457.38
PiPjPk times:            19.4849/524.22
Eval PiPjPk times:       3.88/104.89
L2prod times:            11.069/298.86
Spare time:              0/0
Total time:              120.735/3250.89
[main] Time assemble (wall/proc) 12.6622/130.2
[main] Time solve (wall/proc) 10.1637/71.44
Ebkt times:              7.11293/190.53
Eval Ebkt times:         53.9811/1467.24
PiPjPk times:            19.3401/519.73
Eval PiPjPk times:       4.01761/104.69
L2prod times:            11.1527/302.79
Spare time:              0/0
Total time:              121.255/3263.76
[main] Time assemble (wall/proc) 12.6122/130.61
[main] Time solve (wall/proc) 10.218/71.86
Ebkt times:              7.10121/192.82
Eval Ebkt times:         54.0128/1474.27
PiPjPk times:            19.6186/535.13
Eval PiPjPk times:       3.5144/95.47
L2prod times:            11.2003/307.37
Spare time:              0/0
Total time:              120.305/3271.63
[main] Time assemble (wall/proc) 12.5722/130.74
[main] Time solve (wall/proc) 10.3697/74.62
[main] 50%...
Ebkt times:              7.27432/200.69
Eval Ebkt times:         54.9074/1514.02
PiPjPk times:            19.7934/546.02
Eval PiPjPk times:       3.28007/90.84
L2prod times:            11.3488/312.05
Spare time:              0/0
Total time:              120.919/3330.64
[main] Time assemble (wall/proc) 12.6721/132.76
[main] Time solve (wall/proc) 10.1626/71.54
Ebkt times:              6.98267/187.54
Eval Ebkt times:         52.7279/1410.2
PiPjPk times:            19.2092/517.47
Eval PiPjPk times:       4.33527/107.05
L2prod times:            11.0489/298.14
Spare time:              0/0
Total time:              119.782/3191.77
[main] Time assemble (wall/proc) 12.586/128.32
[main] Time solve (wall/proc) 10.1492/71.38
Ebkt times:              6.87198/179.51
Eval Ebkt times:         52.6685/1384.34
PiPjPk times:            19.1445/500.39
Eval PiPjPk times:       4.47883/114.85
L2prod times:            11.0115/291.74
Spare time:              0/0
Total time:              121.161/3157.99
[main] Time assemble (wall/proc) 12.6762/127.29
[main] Time solve (wall/proc) 10.1352/71.13
Ebkt times:              7.08192/193.64
Eval Ebkt times:         53.5513/1470.99
PiPjPk times:            19.5741/540.44
Eval PiPjPk times:       3.42967/89.27
L2prod times:            11.2035/310.66
Spare time:              0/0
Total time:              118.705/3258.5
[main] Time assemble (wall/proc) 12.5029/129.85
[main] Time solve (wall/proc) 10.507/76.61
Ebkt times:              7.11057/194.55
Eval Ebkt times:         54.2188/1483.87
PiPjPk times:            19.6469/537.55
Eval PiPjPk times:       3.699/98.11
L2prod times:            11.2703/308.37
Spare time:              0/0
Total time:              120.679/3286.29
[main] Time assemble (wall/proc) 12.6188/131.29
[main] Time solve (wall/proc) 10.1104/71.08
Ebkt times:              7.20048/193.12
Eval Ebkt times:         54.925/1509.67
PiPjPk times:            19.57/537.11
Eval PiPjPk times:       3.92382/99.59
L2prod times:            11.3679/314.78
Spare time:              0/0
Total time:              121.822/3323.94
[main] Time assemble (wall/proc) 12.5932/132.43
[main] Time solve (wall/proc) 10.3297/74.21
Ebkt times:              7.14199/194.65
Eval Ebkt times:         53.8362/1471.31
PiPjPk times:            19.4953/534.95
Eval PiPjPk times:       3.84227/98.66
L2prod times:            11.1446/304.74
Spare time:              0/0
Total time:              120.007/3269.35
[main] Time assemble (wall/proc) 12.5614/130.5
[main] Time solve (wall/proc) 10.1418/71.25
Ebkt times:              7.08297/183.39
Eval Ebkt times:         53.2773/1398.51
PiPjPk times:            19.1424/502.58
Eval PiPjPk times:       4.72111/115.04
L2prod times:            11.0952/292.81
Spare time:              0/0
Total time:              122.902/3196.24
[main] Time assemble (wall/proc) 12.7156/128.78
[main] Time solve (wall/proc) 10.1003/71.19
Ebkt times:              7.0767/183.93
Eval Ebkt times:         52.8323/1374.56
PiPjPk times:            18.9234/491.03
Eval PiPjPk times:       5.29606/127.43
L2prod times:            10.8709/285.61
Spare time:              0/0
Total time:              123.072/3164.89
[main] Time assemble (wall/proc) 12.7443/127.91
[main] Time solve (wall/proc) 10.1043/71.21
Ebkt times:              7.10614/192.55
Eval Ebkt times:         54.2535/1489.1
PiPjPk times:            19.6094/539.41
Eval PiPjPk times:       3.6225/95.96
L2prod times:            11.2578/310.02
Spare time:              0/0
Total time:              120.55/3297.12
[main] Time assemble (wall/proc) 12.5141/131.43
[main] Time solve (wall/proc) 10.1492/71.45
Ebkt times:              6.9941/188.13
Eval Ebkt times:         53.0175/1444.41
PiPjPk times:            19.4546/533.23
Eval PiPjPk times:       3.77226/98.69
L2prod times:            11.0504/301.28
Spare time:              0/0
Total time:              118.934/3228.38
[main] Time assemble (wall/proc) 12.4973/129.03
[main] Time solve (wall/proc) 10.1696/72.13
Ebkt times:              7.10123/196.08
Eval Ebkt times:         53.899/1495.01
PiPjPk times:            19.6912/541.45
Eval PiPjPk times:       3.2373/92.93
L2prod times:            11.2646/310.1
Spare time:              0/0
Total time:              118.976/3290.88
[main] Time assemble (wall/proc) 12.4749/130.91
[main] Time solve (wall/proc) 10.1629/71.46
Ebkt times:              7.037/190.49
Eval Ebkt times:         53.3685/1441.77
PiPjPk times:            19.5808/526.83
Eval PiPjPk times:       4.15909/107.49
L2prod times:            11.1166/303.01
Spare time:              0/0
Total time:              120.133/3227.52
[main] Time assemble (wall/proc) 12.5374/129.4
[main] Time solve (wall/proc) 10.0935/71.12
Ebkt times:              7.04883/185.59
Eval Ebkt times:         52.8838/1390.89
PiPjPk times:            19.1099/502.13
Eval PiPjPk times:       4.7888/118.49
L2prod times:            10.9607/289.7
Spare time:              0/0
Total time:              122.389/3185.63
[main] Time assemble (wall/proc) 12.7266/128.54
[main] Time solve (wall/proc) 10.1839/71.7
Ebkt times:              7.17928/198.37
Eval Ebkt times:         54.2653/1489.08
PiPjPk times:            19.7021/539.47
Eval PiPjPk times:       3.78296/98.71
L2prod times:            11.1919/308.16
Spare time:              0/0
Total time:              120.466/3287.43
[main] Time assemble (wall/proc) 12.6342/131.1
[main] Time solve (wall/proc) 10.1716/71.46
Ebkt times:              7.08698/190.51
Eval Ebkt times:         54.2689/1486.41
PiPjPk times:            19.6343/536.43
Eval PiPjPk times:       3.85067/97.57
L2prod times:            11.2681/308.17
Spare time:              0/0
Total time:              120.905/3288.37
[main] Time assemble (wall/proc) 12.6304/131.22
[main] Time solve (wall/proc) 10.2422/72.55
[main] 60%...
Ebkt times:              7.0563/193.69
Eval Ebkt times:         54.1867/1490.5
PiPjPk times:            19.6752/541.31
Eval PiPjPk times:       3.56647/94.75
L2prod times:            11.3043/309.59
Spare time:              0/0
Total time:              120.149/3294.53
[main] Time assemble (wall/proc) 12.5365/131.11
[main] Time solve (wall/proc) 10.3938/75.08
Ebkt times:              7.0657/192.43
Eval Ebkt times:         54.0612/1480.61
PiPjPk times:            19.6348/535.98
Eval PiPjPk times:       3.74206/95.03
L2prod times:            11.277/308.95
Spare time:              0/0
Total time:              120.491/3284.2
[main] Time assemble (wall/proc) 12.5774/131.03
[main] Time solve (wall/proc) 10.1218/71.51
Ebkt times:              7.13827/189.16
Eval Ebkt times:         53.6643/1421.77
PiPjPk times:            19.3938/509.65
Eval PiPjPk times:       4.62895/118.98
L2prod times:            11.1943/295.36
Spare time:              0/0
Total time:              122.467/3221.22
[main] Time assemble (wall/proc) 12.631/129.43
[main] Time solve (wall/proc) 10.1543/71.22
Ebkt times:              7.10742/187.07
Eval Ebkt times:         54.0567/1437.64
PiPjPk times:            19.5284/520.11
Eval PiPjPk times:       4.14473/106.81
L2prod times:            11.2469/301.33
Spare time:              0/0
Total time:              122.378/3239.09
[main] Time assemble (wall/proc) 12.6435/130.08
[main] Time solve (wall/proc) 10.153/71.49
Ebkt times:              7.1792/199.66
Eval Ebkt times:         54.8275/1508.08
PiPjPk times:            19.8005/546.9
Eval PiPjPk times:       3.65789/98.26
L2prod times:            11.3338/311.54
Spare time:              0/0
Total time:              121.462/3337.41
[main] Time assemble (wall/proc) 12.6394/132.95
[main] Time solve (wall/proc) 10.1928/71.95
Ebkt times:              7.17089/197.26
Eval Ebkt times:         54.1432/1495.85
PiPjPk times:            19.5083/535.81
Eval PiPjPk times:       3.43421/97.03
L2prod times:            11.211/310.21
Spare time:              0/0
Total time:              119.549/3293.27
[main] Time assemble (wall/proc) 12.5757/131.32
[main] Time solve (wall/proc) 10.1321/71.45
Ebkt times:              7.16006/191.48
Eval Ebkt times:         53.2918/1427.66
PiPjPk times:            19.427/518.12
Eval PiPjPk times:       4.32857/112.36
L2prod times:            11.0638/293.98
Spare time:              0/0
Total time:              121.149/3221.43
[main] Time assemble (wall/proc) 12.6246/129.27
[main] Time solve (wall/proc) 10.1619/71.44
Ebkt times:              6.9514/180.52
Eval Ebkt times:         52.2092/1371.87
PiPjPk times:            19.0934/501.86
Eval PiPjPk times:       4.81402/121.04
L2prod times:            10.8714/286.16
Spare time:              0/0
Total time:              121.089/3148.56
[main] Time assemble (wall/proc) 12.7096/127.29
[main] Time solve (wall/proc) 10.1737/71.29
Ebkt times:              6.99936/188.24
Eval Ebkt times:         53.5371/1443.26
PiPjPk times:            19.3569/524.17
Eval PiPjPk times:       4.12425/105.81
L2prod times:            11.0774/299.88
Spare time:              0/0
Total time:              120.996/3236.91
[main] Time assemble (wall/proc) 12.5874/129.88
[main] Time solve (wall/proc) 10.1255/71.61
Ebkt times:              7.17872/195.83
Eval Ebkt times:         54.2654/1495.01
PiPjPk times:            19.7034/542.34
Eval PiPjPk times:       3.31811/90.36
L2prod times:            11.283/311.92
Spare time:              0/0
Total time:              119.75/3297.31
[main] Time assemble (wall/proc) 12.4884/131.31
[main] Time solve (wall/proc) 10.1925/72.65
Ebkt times:              7.18828/195.27
Eval Ebkt times:         54.1812/1485.45
PiPjPk times:            19.6091/536.96
Eval PiPjPk times:       3.78977/102.89
L2prod times:            11.2803/306.98
Spare time:              0/0
Total time:              120.439/3285.57
[main] Time assemble (wall/proc) 12.5861/131.25
[main] Time solve (wall/proc) 10.1725/71.53
Ebkt times:              7.10065/190.04
Eval Ebkt times:         53.4323/1444.56
PiPjPk times:            19.4662/524.94
Eval PiPjPk times:       4.12063/103.15
L2prod times:            11.1735/301.85
Spare time:              0/0
Total time:              120.7/3240.01
[main] Time assemble (wall/proc) 12.5556/129.57
[main] Time solve (wall/proc) 10.1391/71.08
Ebkt times:              7.08537/185.22
Eval Ebkt times:         52.9527/1395.26
PiPjPk times:            19.1516/506.21
Eval PiPjPk times:       4.74518/114.14
L2prod times:            11.0251/290.13
Spare time:              0/0
Total time:              122.308/3188.56
[main] Time assemble (wall/proc) 12.7321/128.34
[main] Time solve (wall/proc) 10.146/71.42
Ebkt times:              7.0713/189.39
Eval Ebkt times:         53.3128/1436.89
PiPjPk times:            19.4856/526.93
Eval PiPjPk times:       4.13636/106.58
L2prod times:            11.0694/299.93
Spare time:              0/0
Total time:              120.373/3230.56
[main] Time assemble (wall/proc) 12.5962/129.44
[main] Time solve (wall/proc) 10.1176/71.16
Ebkt times:              7.07271/193.18
Eval Ebkt times:         53.6229/1473.46
PiPjPk times:            19.5479/536.75
Eval PiPjPk times:       3.54655/95.77
L2prod times:            11.2008/306.93
Spare time:              0/0
Total time:              119.142/3262.78
[main] Time assemble (wall/proc) 12.4348/130.09
[main] Time solve (wall/proc) 10.1393/71.66
Ebkt times:              7.15924/199.87
Eval Ebkt times:         54.1618/1492.37
PiPjPk times:            19.5914/538.69
Eval PiPjPk times:       3.40589/90.42
L2prod times:            11.2727/309.78
Spare time:              0/0
Total time:              119.853/3288.29
[main] Time assemble (wall/proc) 12.6196/131.42
[main] Time solve (wall/proc) 10.2559/72.66
Ebkt times:              7.08317/191.9
Eval Ebkt times:         53.8852/1469.6
PiPjPk times:            19.4999/530.45
Eval PiPjPk times:       3.68494/98.08
L2prod times:            11.2183/305.59
Spare time:              0/0
Total time:              120.245/3262.77
[main] Time assemble (wall/proc) 12.5117/130.13
[main] Time solve (wall/proc) 10.1118/71.32
[main] 70%...
Ebkt times:              7.04757/183.38
Eval Ebkt times:         52.611/1384.48
PiPjPk times:            19.1027/501.5
Eval PiPjPk times:       4.82353/119.89
L2prod times:            10.9326/286.86
Spare time:              0/0
Total time:              122.216/3183.94
[main] Time assemble (wall/proc) 12.6495/128.21
[main] Time solve (wall/proc) 10.1577/71.54
Ebkt times:              7.07513/188.21
Eval Ebkt times:         53.2305/1431.53
PiPjPk times:            19.2967/520.92
Eval PiPjPk times:       4.06821/106.24
L2prod times:            11.057/297.58
Spare time:              0/0
Total time:              120.693/3225.72
[main] Time assemble (wall/proc) 12.6303/129.46
[main] Time solve (wall/proc) 10.1787/71.51
Ebkt times:              7.15798/197.74
Eval Ebkt times:         54.1818/1491.17
PiPjPk times:            19.7466/544.28
Eval PiPjPk times:       3.36692/90.53
L2prod times:            11.3184/310.74
Spare time:              0/0
Total time:              120.216/3305.43
[main] Time assemble (wall/proc) 12.5369/131.56
[main] Time solve (wall/proc) 10.182/71.64
Ebkt times:              7.18505/198.06
Eval Ebkt times:         54.078/1481.72
PiPjPk times:            19.646/539.53
Eval PiPjPk times:       3.5702/94.27
L2prod times:            11.231/307.17
Spare time:              0/0
Total time:              120.01/3283.24
[main] Time assemble (wall/proc) 12.5955/131.05
[main] Time solve (wall/proc) 10.2202/72.59
Ebkt times:              7.10452/193.84
Eval Ebkt times:         54.4828/1494.92
PiPjPk times:            19.5815/537.7
Eval PiPjPk times:       3.49019/95.69
L2prod times:            11.2521/309.68
Spare time:              0/0
Total time:              120.444/3294.58
[main] Time assemble (wall/proc) 12.5703/131.45
[main] Time solve (wall/proc) 10.1599/71.44
Ebkt times:              7.06917/186.56
Eval Ebkt times:         53.7737/1425.85
PiPjPk times:            19.3843/509.12
Eval PiPjPk times:       4.69021/119.59
L2prod times:            11.1689/297.66
Spare time:              0/0
Total time:              122.83/3222.18
[main] Time assemble (wall/proc) 12.5956/129.64
[main] Time solve (wall/proc) 10.2833/71.94
Ebkt times:              7.19212/195.81
Eval Ebkt times:         54.2307/1481.7
PiPjPk times:            19.6342/532.18
Eval PiPjPk times:       3.9935/102.15
L2prod times:            11.2266/305.48
Spare time:              0/0
Total time:              121.448/3289.65
[main] Time assemble (wall/proc) 12.6315/131.49
[main] Time solve (wall/proc) 10.1183/71.62
Ebkt times:              7.1118/188.04
Eval Ebkt times:         53.7003/1437.21
PiPjPk times:            19.2257/514.98
Eval PiPjPk times:       4.66401/113.11
L2prod times:            11.0392/297.81
Spare time:              0/0
Total time:              121.841/3233.25
[main] Time assemble (wall/proc) 12.6425/130
[main] Time solve (wall/proc) 10.1148/71.32
Ebkt times:              7.21298/197.86
Eval Ebkt times:         54.6298/1492.13
PiPjPk times:            19.7551/544.04
Eval PiPjPk times:       3.96814/101.18
L2prod times:            11.2813/309.74
Spare time:              0/0
Total time:              122.11/3320.98
[main] Time assemble (wall/proc) 12.6751/132.48
[main] Time solve (wall/proc) 10.217/72.23
Ebkt times:              7.12288/198.02
Eval Ebkt times:         54.6683/1509.51
PiPjPk times:            19.6957/545.35
Eval PiPjPk times:       3.19312/89.18
L2prod times:            11.3464/316.03
Spare time:              0/0
Total time:              119.967/3317.65
[main] Time assemble (wall/proc) 12.5847/132.05
[main] Time solve (wall/proc) 10.1097/70.76
Ebkt times:              6.99484/184.15
Eval Ebkt times:         52.79/1388.55
PiPjPk times:            19.2483/504.73
Eval PiPjPk times:       4.80247/119.59
L2prod times:            10.9373/288.09
Spare time:              0/0
Total time:              121.782/3171.37
[main] Time assemble (wall/proc) 12.7315/127.98
[main] Time solve (wall/proc) 10.196/71.7
Ebkt times:              6.99016/184.54
Eval Ebkt times:         52.9867/1412.06
PiPjPk times:            19.4011/517.11
Eval PiPjPk times:       4.67326/115.66
L2prod times:            10.9616/291.45
Spare time:              0/0
Total time:              121.038/3200.68
[main] Time assemble (wall/proc) 12.6773/128.53
[main] Time solve (wall/proc) 10.19/71.25
Ebkt times:              7.09056/195.13
Eval Ebkt times:         53.7552/1478.77
PiPjPk times:            19.6591/541.48
Eval PiPjPk times:       3.49467/94.11
L2prod times:            11.2836/310.55
Spare time:              0/0
Total time:              119.47/3277.19
[main] Time assemble (wall/proc) 12.5238/130.6
[main] Time solve (wall/proc) 10.139/71.57
Ebkt times:              7.08748/191.31
Eval Ebkt times:         53.9676/1473.99
PiPjPk times:            19.5833/536.37
Eval PiPjPk times:       3.83238/102.46
L2prod times:            11.1201/305.59
Spare time:              0/0
Total time:              120.457/3283.14
[main] Time assemble (wall/proc) 12.5426/130.89
[main] Time solve (wall/proc) 10.2623/73.05
Ebkt times:              7.05996/192.12
Eval Ebkt times:         53.6199/1462.94
PiPjPk times:            19.5308/530.76
Eval PiPjPk times:       3.92243/102.44
L2prod times:            11.1422/305.41
Spare time:              0/0
Total time:              119.795/3259.02
[main] Time assemble (wall/proc) 12.4877/130.05
[main] Time solve (wall/proc) 10.147/71.51
Ebkt times:              6.99872/183.32
Eval Ebkt times:         52.8938/1388.85
PiPjPk times:            19.2506/506.02
Eval PiPjPk times:       4.95805/123.15
L2prod times:            11.0236/288.26
Spare time:              0/0
Total time:              122.309/3184.92
[main] Time assemble (wall/proc) 12.6852/128.15
[main] Time solve (wall/proc) 10.1906/71.46
[main] 80%...
Ebkt times:              7.15911/190.74
Eval Ebkt times:         53.5087/1430.92
PiPjPk times:            19.5925/527.97
Eval PiPjPk times:       4.28526/107.4
L2prod times:            11.1634/300.66
Spare time:              0/0
Total time:              121.597/3239.12
[main] Time assemble (wall/proc) 12.6946/129.67
[main] Time solve (wall/proc) 10.1822/71.52
Ebkt times:              7.09521/191.47
Eval Ebkt times:         53.6511/1465.79
PiPjPk times:            19.4211/527
Eval PiPjPk times:       4.23567/102.96
L2prod times:            11.138/303.87
Spare time:              0/0
Total time:              120.337/3260.8
[main] Time assemble (wall/proc) 12.6844/130.33
[main] Time solve (wall/proc) 10.1436/71.65
Ebkt times:              7.12507/194.05
Eval Ebkt times:         54.2315/1490.65
PiPjPk times:            19.6615/539.2
Eval PiPjPk times:       3.55687/97.13
L2prod times:            11.2456/309.18
Spare time:              0/0
Total time:              120.278/3296.43
[main] Time assemble (wall/proc) 12.5837/131.43
[main] Time solve (wall/proc) 10.2539/73.29
Ebkt times:              7.19488/197.68
Eval Ebkt times:         54.5329/1503.77
PiPjPk times:            19.811/548.21
Eval PiPjPk times:       3.37402/92.01
L2prod times:            11.3236/313.19
Spare time:              0/0
Total time:              120.424/3316.89
[main] Time assemble (wall/proc) 12.5851/132.16
[main] Time solve (wall/proc) 10.1385/71.07
Ebkt times:              7.06764/186.79
Eval Ebkt times:         53.2985/1420.5
PiPjPk times:            19.3666/513.7
Eval PiPjPk times:       4.35088/111.52
L2prod times:            11.1244/297.43
Spare time:              0/0
Total time:              121.313/3212.04
[main] Time assemble (wall/proc) 12.6138/128.94
[main] Time solve (wall/proc) 10.1065/71.29
Ebkt times:              6.99397/182.46
Eval Ebkt times:         52.7114/1377.86
PiPjPk times:            19.0971/499.1
Eval PiPjPk times:       4.86879/120.75
L2prod times:            10.8607/283.64
Spare time:              0/0
Total time:              122.223/3172.49
[main] Time assemble (wall/proc) 12.6151/127.91
[main] Time solve (wall/proc) 10.1502/71.42
Ebkt times:              7.08293/193.88
Eval Ebkt times:         53.8951/1465.08
PiPjPk times:            19.555/535.25
Eval PiPjPk times:       3.92589/100.51
L2prod times:            11.1896/305.48
Spare time:              0/0
Total time:              120.537/3268.78
[main] Time assemble (wall/proc) 12.5892/130.69
[main] Time solve (wall/proc) 10.1839/71.49
Ebkt times:              7.06946/194.5
Eval Ebkt times:         53.5462/1469.73
PiPjPk times:            19.5417/538
Eval PiPjPk times:       3.49656/92
L2prod times:            11.1956/307.8
Spare time:              0/0
Total time:              118.972/3256.69
[main] Time assemble (wall/proc) 12.5938/130.02
[main] Time solve (wall/proc) 10.3563/73.51
Ebkt times:              7.0968/189.94
Eval Ebkt times:         53.7318/1452.28
PiPjPk times:            19.3779/519.51
Eval PiPjPk times:       4.58105/111.77
L2prod times:            11.0923/298.18
Spare time:              0/0
Total time:              121.936/3253.12
[main] Time assemble (wall/proc) 12.5884/130.35
[main] Time solve (wall/proc) 10.089/71.18
Ebkt times:              7.0579/185.36
Eval Ebkt times:         52.2751/1366.71
PiPjPk times:            19.1971/500.99
Eval PiPjPk times:       4.94201/125.83
L2prod times:            10.8218/280.8
Spare time:              0/0
Total time:              121.939/3159.88
[main] Time assemble (wall/proc) 12.7582/127.86
[main] Time solve (wall/proc) 10.1438/71.55
Ebkt times:              7.03466/188.81
Eval Ebkt times:         53.5535/1448.53
PiPjPk times:            19.3314/524.03
Eval PiPjPk times:       3.76733/98.65
L2prod times:            11.0263/298.74
Spare time:              0/0
Total time:              120.073/3229.86
[main] Time assemble (wall/proc) 12.5684/129.18
[main] Time solve (wall/proc) 10.2708/72.11
Ebkt times:              7.13553/197.52
Eval Ebkt times:         54.3335/1492.91
PiPjPk times:            19.7693/547.71
Eval PiPjPk times:       3.43227/92.61
L2prod times:            11.3713/313.84
Spare time:              0/0
Total time:              120.281/3307.76
[main] Time assemble (wall/proc) 12.565/131.7
[main] Time solve (wall/proc) 10.1901/71.9
Ebkt times:              7.06276/193.08
Eval Ebkt times:         53.7581/1470.87
PiPjPk times:            19.6595/539.63
Eval PiPjPk times:       3.41232/92.48
L2prod times:            11.2272/311.07
Spare time:              0/0
Total time:              119.337/3262.48
[main] Time assemble (wall/proc) 12.587/130.31
[main] Time solve (wall/proc) 10.408/74.77
Ebkt times:              7.09259/196.22
Eval Ebkt times:         53.8412/1475.46
PiPjPk times:            19.4996/530.65
Eval PiPjPk times:       3.72882/100.86
L2prod times:            11.1641/306.83
Spare time:              0/0
Total time:              119.68/3258.72
[main] Time assemble (wall/proc) 12.4822/130.18
[main] Time solve (wall/proc) 10.1222/71.37
Ebkt times:              7.0317/183.86
Eval Ebkt times:         53.1994/1424.6
PiPjPk times:            19.2484/509.78
Eval PiPjPk times:       4.26472/112.66
L2prod times:            11.0559/296.12
Spare time:              0/0
Total time:              120.544/3197.56
[main] Time assemble (wall/proc) 12.5895/128.81
[main] Time solve (wall/proc) 10.1316/71.39
Ebkt times:              7.08034/186.55
Eval Ebkt times:         53.282/1401.97
PiPjPk times:            19.078/502.55
Eval PiPjPk times:       4.61701/116.39
L2prod times:            10.9636/289.29
Spare time:              0/0
Total time:              122.735/3198.28
[main] Time assemble (wall/proc) 12.6944/128.79
[main] Time solve (wall/proc) 10.1874/71.61
[main] 90%...
Ebkt times:              7.0168/191.36
Eval Ebkt times:         53.144/1455.63
PiPjPk times:            19.4449/533.27
Eval PiPjPk times:       3.5735/94.13
L2prod times:            11.2322/307.93
Spare time:              0/0
Total time:              118.412/3235.75
[main] Time assemble (wall/proc) 12.5494/129.29
[main] Time solve (wall/proc) 10.1524/71.42
Ebkt times:              7.06581/191.87
Eval Ebkt times:         53.9391/1466.6
PiPjPk times:            19.3641/526.51
Eval PiPjPk times:       4.19776/106.24
L2prod times:            11.1428/303.9
Spare time:              0/0
Total time:              120.848/3259.22
[main] Time assemble (wall/proc) 12.6707/130.52
[main] Time solve (wall/proc) 10.1601/71.59
Ebkt times:              7.15051/195.99
Eval Ebkt times:         54.6106/1506.11
PiPjPk times:            19.6074/536.3
Eval PiPjPk times:       3.53412/95.44
L2prod times:            11.3111/312.42
Spare time:              0/0
Total time:              120.695/3308.73
[main] Time assemble (wall/proc) 12.5876/131.78
[main] Time solve (wall/proc) 10.1301/71.23
Ebkt times:              7.04899/185.88
Eval Ebkt times:         52.8578/1401.62
PiPjPk times:            19.3687/511.55
Eval PiPjPk times:       4.44175/110.77
L2prod times:            11.1345/295.03
Spare time:              0/0
Total time:              121.327/3188.39
[main] Time assemble (wall/proc) 12.6434/128.27
[main] Time solve (wall/proc) 10.1345/71.3
Ebkt times:              6.91861/179.74
Eval Ebkt times:         52.7162/1387.22
PiPjPk times:            19.054/498.52
Eval PiPjPk times:       4.84817/122.34
L2prod times:            10.9209/289.67
Spare time:              0/0
Total time:              122.159/3177.04
[main] Time assemble (wall/proc) 12.6796/127.98
[main] Time solve (wall/proc) 10.1767/71.27
Ebkt times:              7.1476/198.54
Eval Ebkt times:         54.4158/1489.98
PiPjPk times:            19.7256/536.69
Eval PiPjPk times:       3.54765/97.54
L2prod times:            11.3805/312.48
Spare time:              0/0
Total time:              120.944/3300.5
[main] Time assemble (wall/proc) 12.546/131.58
[main] Time solve (wall/proc) 10.1925/71.56
Ebkt times:              7.09179/193.78
Eval Ebkt times:         54.2766/1487.44
PiPjPk times:            19.5923/536.43
Eval PiPjPk times:       3.84681/103.63
L2prod times:            11.1915/309.17
Spare time:              0/0
Total time:              120.683/3295.69
[main] Time assemble (wall/proc) 12.5536/131.47
[main] Time solve (wall/proc) 10.2446/72.9
Ebkt times:              7.10009/195.19
Eval Ebkt times:         54.415/1493.36
PiPjPk times:            19.6655/539.58
Eval PiPjPk times:       3.65064/95.5
L2prod times:            11.2788/310.01
Spare time:              0/0
Total time:              120.901/3302.47
[main] Time assemble (wall/proc) 12.6912/131.74
[main] Time solve (wall/proc) 10.1316/71.11
Ebkt times:              7.08197/191.57
Eval Ebkt times:         53.6254/1453.33
PiPjPk times:            19.4807/527.67
Eval PiPjPk times:       3.79314/101.86
L2prod times:            11.241/305.73
Spare time:              0/0
Total time:              120.072/3245.75
[main] Time assemble (wall/proc) 12.5376/129.79
[main] Time solve (wall/proc) 10.1923/71.69
Ebkt times:              6.91718/175.25
Eval Ebkt times:         52.0218/1325.75
PiPjPk times:            18.9266/481.44
Eval PiPjPk times:       5.4782/132.86
L2prod times:            10.7677/273.23
Spare time:              0/0
Total time:              123.548/3116.69
[main] Time assemble (wall/proc) 12.7631/126.45
[main] Time solve (wall/proc) 10.1491/71.5
Ebkt times:              7.03783/193.29
Eval Ebkt times:         53.6373/1464.89
PiPjPk times:            19.4507/531.68
Eval PiPjPk times:       3.71962/97.26
L2prod times:            11.1245/302.5
Spare time:              0/0
Total time:              119.704/3257.93
[main] Time assemble (wall/proc) 12.5138/130.17
[main] Time solve (wall/proc) 10.1435/71.51
Ebkt times:              7.10474/197.74
Eval Ebkt times:         53.9804/1480.97
PiPjPk times:            19.5364/535.78
Eval PiPjPk times:       3.51562/95.57
L2prod times:            11.1443/307.74
Spare time:              0/0
Total time:              119.724/3279.23
[main] Time assemble (wall/proc) 12.5895/130.74
[main] Time solve (wall/proc) 10.1754/71.72
Ebkt times:              7.12113/196.37
Eval Ebkt times:         54.3691/1494.83
PiPjPk times:            19.7126/542.77
Eval PiPjPk times:       3.38821/92.51
L2prod times:            11.2844/310.45
Spare time:              0/0
Total time:              120.127/3300.44
[main] Time assemble (wall/proc) 12.5542/131.57
[main] Time solve (wall/proc) 10.1144/71.04
Ebkt times:              7.00193/181.97
Eval Ebkt times:         52.9521/1391.72
PiPjPk times:            19.1869/503.8
Eval PiPjPk times:       4.72285/114.57
L2prod times:            11.0917/293.16
Spare time:              0/0
Total time:              122.351/3187.15
[main] Time assemble (wall/proc) 12.7316/128.56
[main] Time solve (wall/proc) 10.1224/71.07
Ebkt times:              7.12284/190.29
Eval Ebkt times:         54.0284/1455.26
PiPjPk times:            19.3964/520.86
Eval PiPjPk times:       4.32016/109.1
L2prod times:            11.075/297.7
Spare time:              0/0
Total time:              121.862/3257.98
[main] Time assemble (wall/proc) 12.6767/130.58
[main] Time solve (wall/proc) 10.1594/71.32
Ebkt times:              7.15678/196.86
Eval Ebkt times:         54.0692/1477.21
PiPjPk times:            19.6392/536.36
Eval PiPjPk times:       3.65719/98.66
L2prod times:            11.2249/307.7
Spare time:              0/0
Total time:              120.515/3285.08
[main] Time assemble (wall/proc) 12.6197/131.27
[main] Time solve (wall/proc) 10.1756/71.46
[main] Time run (wall/proc) 6095.74/90487.7
[main] Compute errors
[main] Electric field error = 0.00558589
[main] Potential error = 0.00265148
[main] Lambda = 0.0347922
[main] Maximum residual = 2.19559e-15
[main] Maximum constraint difference = 8.46186
[main] Time norms (wall/proc) 0.381917/10.52
[main] Mesh diameter 0.313068
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 2925 cells; Total volume = 1
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00337838
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[main] Time DDRCore (wall/proc) 0.402485/10.91
[LieAlgebra] Initializing default Lie algebra su(2)
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 41.4492/158.06
[main] Initial constraint norm: 7.48889
[main] Solving the linear system using Pardiso
[main] 0%...
Ebkt times:              14.1619/390.88
Eval Ebkt times:         135.172/3687.19
PiPjPk times:            39.0164/1068.36
Eval PiPjPk times:       6.31444/171.94
L2prod times:            22.5586/616.87
Spare time:              0/0
Total time:              273.524/7469.46
[main] Time assemble (wall/proc) 24.1797/292.03
[main] Time solve (wall/proc) 26.9489/236.25
Ebkt times:              14.186/385.32
Eval Ebkt times:         137.406/3683.86
PiPjPk times:            38.7992/1043.94
Eval PiPjPk times:       6.32032/172.14
L2prod times:            22.3099/601.94
Spare time:              0/0
Total time:              276.491/7424.21
[main] Time assemble (wall/proc) 23.8844/291.25
[main] Time solve (wall/proc) 26.6653/232.31
Ebkt times:              14.236/393.67
Eval Ebkt times:         136.926/3705.92
PiPjPk times:            39.0129/1053.99
Eval PiPjPk times:       6.30939/173.35
L2prod times:            22.6989/614.41
Spare time:              0/0
Total time:              276.43/7488.37
[main] Time assemble (wall/proc) 23.8535/292.39
[main] Time solve (wall/proc) 26.7136/232.94
Ebkt times:              14.2071/391.56
Eval Ebkt times:         135.654/3711.16
PiPjPk times:            39.1411/1072.15
Eval PiPjPk times:       6.32811/174.07
L2prod times:            22.5917/618.94
Spare time:              0/0
Total time:              274.649/7513.12
[main] Time assemble (wall/proc) 23.9148/293.64
[main] Time solve (wall/proc) 26.8313/233.89
Ebkt times:              14.1837/372.87
Eval Ebkt times:         140.065/3651.43
PiPjPk times:            38.3875/1003.07
Eval PiPjPk times:       6.17856/162.59
L2prod times:            22.2186/582.9
Spare time:              0/0
Total time:              279.302/7298.66
[main] Time assemble (wall/proc) 24.0323/288.1
[main] Time solve (wall/proc) 26.842/234.72
Ebkt times:              14.1243/384.56
Eval Ebkt times:         137.034/3692.4
PiPjPk times:            38.9082/1051.47
Eval PiPjPk times:       6.24224/169.02
L2prod times:            22.4478/605.26
Spare time:              0/0
Total time:              275.439/7428.44
[main] Time assemble (wall/proc) 23.7629/290.91
[main] Time solve (wall/proc) 26.6918/232.36
Ebkt times:              14.1737/384.46
Eval Ebkt times:         136.843/3693.8
PiPjPk times:            38.9184/1053.74
Eval PiPjPk times:       6.29691/170.71
L2prod times:            22.4939/612.07
Spare time:              0/0
Total time:              275.864/7452.58
[main] Time assemble (wall/proc) 23.8836/291.52
[main] Time solve (wall/proc) 26.7755/232.78
Ebkt times:              14.1538/389.22
Eval Ebkt times:         135.943/3717.49
PiPjPk times:            39.2285/1071.59
Eval PiPjPk times:       6.39286/177.11
L2prod times:            22.5653/616.77
Spare time:              0/0
Total time:              274.464/7508.06
[main] Time assemble (wall/proc) 23.7821/292.92
[main] Time solve (wall/proc) 26.716/232.36
Ebkt times:              14.0797/384.41
Eval Ebkt times:         136.579/3682.76
PiPjPk times:            38.8066/1049.56
Eval PiPjPk times:       6.24509/173.54
L2prod times:            22.3601/605.75
Spare time:              0/0
Total time:              274.902/7424.5
[main] Time assemble (wall/proc) 23.7458/290.37
[main] Time solve (wall/proc) 26.8287/234.06
Ebkt times:              14.0996/380.18
Eval Ebkt times:         137.09/3666.04
PiPjPk times:            38.701/1042.84
Eval PiPjPk times:       6.30795/167.81
L2prod times:            22.4011/601.59
Spare time:              0/0
Total time:              275.944/7388.38
[main] Time assemble (wall/proc) 23.9545/289.85
[main] Time solve (wall/proc) 26.7718/232.72
Ebkt times:              14.2973/392.31
Eval Ebkt times:         134.954/3672.28
PiPjPk times:            39.2089/1069.62
Eval PiPjPk times:       6.38822/171.51
L2prod times:            22.6873/617.67
Spare time:              0/0
Total time:              273.556/7445.54
[main] Time assemble (wall/proc) 23.7286/290.78
[main] Time solve (wall/proc) 26.7186/233.22
Ebkt times:              14.1625/389.54
Eval Ebkt times:         136.368/3697.37
PiPjPk times:            39.0339/1061.38
Eval PiPjPk times:       6.44185/174.22
L2prod times:            22.5535/611.51
Spare time:              0/0
Total time:              275.357/7482.49
[main] Time assemble (wall/proc) 23.8987/292.56
[main] Time solve (wall/proc) 27.1139/237.72
Ebkt times:              14.1937/384.31
Eval Ebkt times:         135.748/3677.12
PiPjPk times:            39.0538/1060.27
Eval PiPjPk times:       6.29924/173.07
L2prod times:            22.6234/612.4
Spare time:              0/0
Total time:              274.571/7437.6
[main] Time assemble (wall/proc) 24.0289/291.58
[main] Time solve (wall/proc) 26.7983/233.32
Ebkt times:              14.0634/382.7
Eval Ebkt times:         137.657/3701.84
PiPjPk times:            38.9027/1050.38
Eval PiPjPk times:       6.20232/169.07
L2prod times:            22.5094/608.26
Spare time:              0/0
Total time:              276.867/7459.72
[main] Time assemble (wall/proc) 23.9418/292.18
[main] Time solve (wall/proc) 26.7281/232.31
Ebkt times:              14.227/391.14
Eval Ebkt times:         135.728/3717.62
PiPjPk times:            39.1942/1074.52
Eval PiPjPk times:       6.28713/174.34
L2prod times:            22.6468/622.59
Spare time:              0/0
Total time:              274.897/7530.37
[main] Time assemble (wall/proc) 23.8844/293.95
[main] Time solve (wall/proc) 26.7577/232.25
Ebkt times:              14.1853/383.16
Eval Ebkt times:         136.55/3676.78
PiPjPk times:            38.9062/1049.47
Eval PiPjPk times:       6.28467/169.2
L2prod times:            22.5469/608.94
Spare time:              0/0
Total time:              275.604/7425.82
[main] Time assemble (wall/proc) 23.9476/290.83
[main] Time solve (wall/proc) 26.9179/234.22
Ebkt times:              14.1148/383.51
Eval Ebkt times:         137.163/3689.17
PiPjPk times:            38.9429/1050.86
Eval PiPjPk times:       6.23857/167.65
L2prod times:            22.4686/607.08
Spare time:              0/0
Total time:              276.243/7441.74
[main] Time assemble (wall/proc) 23.992/291.56
[main] Time solve (wall/proc) 26.7419/232.46
Ebkt times:              14.2591/392.37
Eval Ebkt times:         134.834/3663.17
PiPjPk times:            39.181/1066.69
Eval PiPjPk times:       6.323/171.33
L2prod times:            22.627/616.67
Spare time:              0/0
Total time:              273.489/7440.48
[main] Time assemble (wall/proc) 23.693/290.67
[main] Time solve (wall/proc) 26.8053/234.13
Ebkt times:              14.2212/387.04
Eval Ebkt times:         136.718/3705.81
PiPjPk times:            38.9829/1057.6
Eval PiPjPk times:       6.26703/173.39
L2prod times:            22.5117/610.92
Spare time:              0/0
Total time:              275.163/7458.02
[main] Time assemble (wall/proc) 23.7865/291.99
[main] Time solve (wall/proc) 26.7728/233.38
Ebkt times:              14.1176/385.9
Eval Ebkt times:         136.898/3662.26
PiPjPk times:            38.7518/1044.27
Eval PiPjPk times:       6.26188/167.18
L2prod times:            22.3841/603.43
Spare time:              0/0
Total time:              275.452/7387.24
[main] Time assemble (wall/proc) 23.8116/289.44
[main] Time solve (wall/proc) 26.7664/233.38
Ebkt times:              14.0731/386.74
Eval Ebkt times:         136.232/3662.66
PiPjPk times:            38.85/1052.19
Eval PiPjPk times:       6.23448/168.81
L2prod times:            22.4538/608.21
Spare time:              0/0
Total time:              274.887/7403.57
[main] Time assemble (wall/proc) 23.9525/290.06
[main] Time solve (wall/proc) 26.8257/231.67
Ebkt times:              14.1966/388.75
Eval Ebkt times:         136.13/3672.96
PiPjPk times:            39.0381/1059.89
Eval PiPjPk times:       6.24971/166.17
L2prod times:            22.5144/609.9
Spare time:              0/0
Total time:              274.815/7428.12
[main] Time assemble (wall/proc) 23.8617/290.94
[main] Time solve (wall/proc) 26.7428/232.4
Ebkt times:              14.1352/385.64
Eval Ebkt times:         136.351/3705.09
PiPjPk times:            38.8828/1061.04
Eval PiPjPk times:       6.25107/171
L2prod times:            22.4765/613.79
Spare time:              0/0
Total time:              275.335/7487.28
[main] Time assemble (wall/proc) 23.8181/292.71
[main] Time solve (wall/proc) 26.9342/235.53
Ebkt times:              14.1097/385
Eval Ebkt times:         136.132/3674.74
PiPjPk times:            38.8788/1052.71
Eval PiPjPk times:       6.30817/169.09
L2prod times:            22.6035/612.31
Spare time:              0/0
Total time:              274.848/7425.85
[main] Time assemble (wall/proc) 23.7451/290.58
[main] Time solve (wall/proc) 26.649/231.56
Ebkt times:              14.1781/385.1
Eval Ebkt times:         135.44/3671.93
PiPjPk times:            39.105/1064.25
Eval PiPjPk times:       6.26327/168.58
L2prod times:            22.631/616.17
Spare time:              0/0
Total time:              274.274/7437.35
[main] Time assemble (wall/proc) 23.8011/291.24
[main] Time solve (wall/proc) 26.6501/231.84
Ebkt times:              14.0987/387.88
Eval Ebkt times:         135.532/3686.99
PiPjPk times:            38.9013/1057.69
Eval PiPjPk times:       6.27923/173.27
L2prod times:            22.5046/613.67
Spare time:              0/0
Total time:              274.04/7456.55
[main] Time assemble (wall/proc) 23.7503/291.67
[main] Time solve (wall/proc) 26.8534/234.42
Ebkt times:              14.1414/382.44
Eval Ebkt times:         136.44/3664.41
PiPjPk times:            38.7549/1048.39
Eval PiPjPk times:       6.24297/165.3
L2prod times:            22.4497/605.59
Spare time:              0/0
Total time:              275.27/7403.25
[main] Time assemble (wall/proc) 23.8709/289.9
[main] Time solve (wall/proc) 26.8156/233.32
Ebkt times:              14.1748/385.02
Eval Ebkt times:         137.189/3699.56
PiPjPk times:            39.1566/1061.45
Eval PiPjPk times:       6.32272/171.66
L2prod times:            22.4768/609.95
Spare time:              0/0
Total time:              276.544/7469.22
[main] Time assemble (wall/proc) 23.9333/292.5
[main] Time solve (wall/proc) 26.7692/232.28
Ebkt times:              14.1309/387.74
Eval Ebkt times:         135.989/3718.7
PiPjPk times:            39.2653/1076.82
Eval PiPjPk times:       6.22784/170.75
L2prod times:            22.6145/621.14
Spare time:              0/0
Total time:              275.122/7527.45
[main] Time assemble (wall/proc) 23.8071/294.12
[main] Time solve (wall/proc) 26.7368/232.44
Ebkt times:              14.1119/393.14
Eval Ebkt times:         134.335/3678.41
PiPjPk times:            39.134/1075.63
Eval PiPjPk times:       6.46141/175.54
L2prod times:            22.582/621.45
Spare time:              0/0
Total time:              273.142/7483.95
[main] Time assemble (wall/proc) 23.7564/292.05
[main] Time solve (wall/proc) 26.9271/234.14
[main] 10%...
Ebkt times:              14.132/385.87
Eval Ebkt times:         136.885/3701.49
PiPjPk times:            39.1825/1062.46
Eval PiPjPk times:       6.39596/173.02
L2prod times:            22.609/613.48
Spare time:              0/0
Total time:              276.015/7469.41
[main] Time assemble (wall/proc) 23.8072/291.73
[main] Time solve (wall/proc) 26.6323/231.61
Ebkt times:              14.1839/380.32
Eval Ebkt times:         137.752/3698.28
PiPjPk times:            38.8206/1044.42
Eval PiPjPk times:       6.235/172.56
L2prod times:            22.4576/604.82
Spare time:              0/0
Total time:              276.816/7435.4
[main] Time assemble (wall/proc) 23.9685/291.86
[main] Time solve (wall/proc) 26.7681/232.65
Ebkt times:              14.2575/391.92
Eval Ebkt times:         134.936/3710.27
PiPjPk times:            39.2782/1081.94
Eval PiPjPk times:       6.29589/173.54
L2prod times:            22.7348/626.96
Spare time:              0/0
Total time:              274.227/7540
[main] Time assemble (wall/proc) 23.8766/294.35
[main] Time solve (wall/proc) 26.8632/233.93
Ebkt times:              14.1209/379.54
Eval Ebkt times:         137.898/3692.8
PiPjPk times:            38.7501/1039.74
Eval PiPjPk times:       6.22827/169.32
L2prod times:            22.4321/608.92
Spare time:              0/0
Total time:              276.427/7415.07
[main] Time assemble (wall/proc) 24.0365/290.85
[main] Time solve (wall/proc) 26.8404/233.68
Ebkt times:              14.1199/382.77
Eval Ebkt times:         137.794/3677.6
PiPjPk times:            38.6529/1038.8
Eval PiPjPk times:       6.30247/169.39
L2prod times:            22.36/601.3
Spare time:              0/0
Total time:              276.695/7402.26
[main] Time assemble (wall/proc) 23.9086/290.58
[main] Time solve (wall/proc) 26.7828/233.12
Ebkt times:              14.188/391.35
Eval Ebkt times:         135.269/3702.41
PiPjPk times:            39.2559/1075.16
Eval PiPjPk times:       6.38891/175.16
L2prod times:            22.6261/621.8
Spare time:              0/0
Total time:              274.18/7506.08
[main] Time assemble (wall/proc) 23.8277/293.08
[main] Time solve (wall/proc) 26.789/232.7
Ebkt times:              14.2186/385.66
Eval Ebkt times:         135.98/3685.61
PiPjPk times:            39.0775/1060.66
Eval PiPjPk times:       6.31343/171.86
L2prod times:            22.5508/612.91
Spare time:              0/0
Total time:              274.975/7454.72
[main] Time assemble (wall/proc) 23.8851/291.77
[main] Time solve (wall/proc) 26.9802/236.57
Ebkt times:              14.202/385.05
Eval Ebkt times:         137.119/3687.92
PiPjPk times:            38.7493/1042.33
Eval PiPjPk times:       6.30024/170.96
L2prod times:            22.5136/607.64
Spare time:              0/0
Total time:              276.208/7427.49
[main] Time assemble (wall/proc) 23.9647/291.34
[main] Time solve (wall/proc) 26.7937/233.71
Ebkt times:              14.1085/380.83
Eval Ebkt times:         136.693/3671.52
PiPjPk times:            38.8059/1046.7
Eval PiPjPk times:       6.32477/169.32
L2prod times:            22.3594/601.74
Spare time:              0/0
Total time:              275.763/7410.29
[main] Time assemble (wall/proc) 23.943/290.84
[main] Time solve (wall/proc) 26.7167/232.04
Ebkt times:              14.1802/389.31
Eval Ebkt times:         136.41/3697.06
PiPjPk times:            39.081/1065.8
Eval PiPjPk times:       6.25516/167.79
L2prod times:            22.6585/616.65
Spare time:              0/0
Total time:              275.562/7482.7
[main] Time assemble (wall/proc) 23.7774/292.05
[main] Time solve (wall/proc) 26.8245/234.09
Ebkt times:              14.1926/387.66
Eval Ebkt times:         136.243/3700.04
PiPjPk times:            38.8576/1062.45
Eval PiPjPk times:       6.25359/168.55
L2prod times:            22.4716/610.25
Spare time:              0/0
Total time:              275.234/7478.01
[main] Time assemble (wall/proc) 23.9352/292.66
[main] Time solve (wall/proc) 26.7111/232.53
Ebkt times:              14.1574/389.89
Eval Ebkt times:         136.811/3698.24
PiPjPk times:            38.9504/1054.42
Eval PiPjPk times:       6.23383/168.56
L2prod times:            22.4842/607
Spare time:              0/0
Total time:              275.844/7463.37
[main] Time assemble (wall/proc) 23.8924/291.95
[main] Time solve (wall/proc) 26.7748/232.74
Ebkt times:              14.1169/386
Eval Ebkt times:         137.405/3685.49
PiPjPk times:            38.7934/1043.98
Eval PiPjPk times:       6.30921/170.09
L2prod times:            22.4145/605.53
Spare time:              0/0
Total time:              275.938/7425.62
[main] Time assemble (wall/proc) 23.9287/290.62
[main] Time solve (wall/proc) 26.8465/233.48
Ebkt times:              14.2021/394.75
Eval Ebkt times:         136.822/3737.03
PiPjPk times:            38.9981/1066.07
Eval PiPjPk times:       6.29918/171.57
L2prod times:            22.5406/617.49
Spare time:              0/0
Total time:              276.473/7553.68
[main] Time assemble (wall/proc) 23.9301/294.88
[main] Time solve (wall/proc) 26.7752/232.76
Ebkt times:              14.1879/383.59
Eval Ebkt times:         136.204/3662.13
PiPjPk times:            38.8963/1051.65
Eval PiPjPk times:       6.28481/167.57
L2prod times:            22.4978/607.94
Spare time:              0/0
Total time:              274.877/7406.92
[main] Time assemble (wall/proc) 23.8378/290.29
[main] Time solve (wall/proc) 26.9716/234.98
Ebkt times:              13.9906/366.38
Eval Ebkt times:         140.709/3650.44
PiPjPk times:            38.0261/995.78
Eval PiPjPk times:       6.21619/161.69
L2prod times:            22.3084/582.44
Spare time:              0/0
Total time:              279.131/7257.46
[main] Time assemble (wall/proc) 24.1665/286.57
[main] Time solve (wall/proc) 26.8296/233.22
Ebkt times:              14.2803/386.24
Eval Ebkt times:         137.285/3693.88
PiPjPk times:            38.9473/1051.66
Eval PiPjPk times:       6.27621/171.65
L2prod times:            22.5157/610.65
Spare time:              0/0
Total time:              276.6/7454.4
[main] Time assemble (wall/proc) 23.96/291.79
[main] Time solve (wall/proc) 26.8083/233.28
Ebkt times:              14.1382/387.31
Eval Ebkt times:         136.167/3713.55
PiPjPk times:            38.9645/1064.19
Eval PiPjPk times:       6.22062/171.57
L2prod times:            22.5306/618.35
Spare time:              0/0
Total time:              274.726/7494.92
[main] Time assemble (wall/proc) 23.8303/293.03
[main] Time solve (wall/proc) 26.7615/233.12
Ebkt times:              14.1286/387.91
Eval Ebkt times:         136.467/3671.99
PiPjPk times:            39.0298/1055.84
Eval PiPjPk times:       6.24886/166.27
L2prod times:            22.5646/610.06
Spare time:              0/0
Total time:              275.419/7423.05
[main] Time assemble (wall/proc) 23.9231/290.77
[main] Time solve (wall/proc) 26.9563/235.62
Ebkt times:              14.2005/381.74
Eval Ebkt times:         137.81/3706.23
PiPjPk times:            38.9538/1058.32
Eval PiPjPk times:       6.25151/162.02
L2prod times:            22.5177/609.75
Spare time:              0/0
Total time:              277.569/7473.9
[main] Time assemble (wall/proc) 23.9706/292.75
[main] Time solve (wall/proc) 26.8693/233.79
Ebkt times:              14.1547/390.29
Eval Ebkt times:         136.205/3705.06
PiPjPk times:            39.1192/1067.77
Eval PiPjPk times:       6.31616/172.7
L2prod times:            22.6557/616.42
Spare time:              0/0
Total time:              275.604/7501.13
[main] Time assemble (wall/proc) 23.8701/293.18
[main] Time solve (wall/proc) 26.7178/232.5
Ebkt times:              14.2008/386.82
Eval Ebkt times:         135.936/3659.02
PiPjPk times:            39.0648/1056.29
Eval PiPjPk times:       6.20572/165.03
L2prod times:            22.63/610.35
Spare time:              0/0
Total time:              274.672/7408.05
[main] Time assemble (wall/proc) 23.855/290.22
[main] Time solve (wall/proc) 26.9286/234.28
Ebkt times:              14.1761/386.35
Eval Ebkt times:         135.625/3659.72
PiPjPk times:            38.962/1051
Eval PiPjPk times:       6.25105/172.79
L2prod times:            22.5074/610.88
Spare time:              0/0
Total time:              274.542/7408.3
[main] Time assemble (wall/proc) 23.8467/290.25
[main] Time solve (wall/proc) 26.8154/233.08
Ebkt times:              14.1825/387.64
Eval Ebkt times:         135.734/3684.92
PiPjPk times:            39.1355/1065.6
Eval PiPjPk times:       6.28301/171.58
L2prod times:            22.7372/621.4
Spare time:              0/0
Total time:              274.638/7471.51
[main] Time assemble (wall/proc) 23.7361/291.94
[main] Time solve (wall/proc) 26.9631/235.52
Ebkt times:              14.1453/385.8
Eval Ebkt times:         136.623/3713.91
PiPjPk times:            39.2173/1066.76
Eval PiPjPk times:       6.31755/173.55
L2prod times:            22.6914/619.06
Spare time:              0/0
Total time:              275.864/7503.2
[main] Time assemble (wall/proc) 23.7993/293.11
[main] Time solve (wall/proc) 26.8293/233.57
Ebkt times:              14.139/388.9
Eval Ebkt times:         136.168/3727.08
PiPjPk times:            39.1099/1076.07
Eval PiPjPk times:       6.28403/173.29
L2prod times:            22.5963/622.09
Spare time:              0/0
Total time:              275.355/7548.4
[main] Time assemble (wall/proc) 23.8265/294.54
[main] Time solve (wall/proc) 26.7496/233.4
Ebkt times:              14.1997/381.88
Eval Ebkt times:         137.346/3697.09
PiPjPk times:            39.201/1057
Eval PiPjPk times:       6.24905/170.37
L2prod times:            22.5494/606.78
Spare time:              0/0
Total time:              276.67/7452.52
[main] Time assemble (wall/proc) 23.8398/291.76
[main] Time solve (wall/proc) 26.6783/231.9
Ebkt times:              14.1963/382.74
Eval Ebkt times:         137.579/3688.08
PiPjPk times:            38.6861/1044.66
Eval PiPjPk times:       6.24941/168.72
L2prod times:            22.3475/599.76
Spare time:              0/0
Total time:              276.024/7413.25
[main] Time assemble (wall/proc) 23.9573/290.77
[main] Time solve (wall/proc) 26.8617/233.48
Ebkt times:              14.2187/393.19
Eval Ebkt times:         135.322/3700.5
PiPjPk times:            39.0764/1066.5
Eval PiPjPk times:       6.36655/178.34
L2prod times:            22.5343/618.65
Spare time:              0/0
Total time:              274.047/7497.03
[main] Time assemble (wall/proc) 23.833/292.82
[main] Time solve (wall/proc) 26.7996/233.33
Ebkt times:              14.0871/386.01
Eval Ebkt times:         137.497/3679.8
PiPjPk times:            38.7293/1045.2
Eval PiPjPk times:       6.31593/170.63
L2prod times:            22.2952/599.5
Spare time:              0/0
Total time:              275.97/7410.3
[main] Time assemble (wall/proc) 23.9574/290.69
[main] Time solve (wall/proc) 26.906/234.33
[main] 20%...
Ebkt times:              14.1313/384.14
Eval Ebkt times:         136.714/3670.69
PiPjPk times:            38.912/1048.39
Eval PiPjPk times:       6.25727/171.11
L2prod times:            22.4575/607.35
Spare time:              0/0
Total time:              275.786/7413.6
[main] Time assemble (wall/proc) 24.0275/290.93
[main] Time solve (wall/proc) 26.7919/232.53
Ebkt times:              14.1878/388.5
Eval Ebkt times:         136.066/3723.78
PiPjPk times:            39.187/1079.17
Eval PiPjPk times:       6.36204/173.01
L2prod times:            22.5275/617.87
Spare time:              0/0
Total time:              275.018/7529.92
[main] Time assemble (wall/proc) 23.8541/293.81
[main] Time solve (wall/proc) 26.7191/232.02
Ebkt times:              14.2446/390.14
Eval Ebkt times:         136.479/3700.89
PiPjPk times:            39.1828/1070.44
Eval PiPjPk times:       6.26652/165.93
L2prod times:            22.591/613.82
Spare time:              0/0
Total time:              275.818/7485.64
[main] Time assemble (wall/proc) 23.9304/292.67
[main] Time solve (wall/proc) 26.9906/236.19
Ebkt times:              14.1906/387.59
Eval Ebkt times:         136.657/3681.76
PiPjPk times:            39.0999/1060.52
Eval PiPjPk times:       6.28012/169.52
L2prod times:            22.5074/609.4
Spare time:              0/0
Total time:              275.847/7451.77
[main] Time assemble (wall/proc) 23.8577/291.59
[main] Time solve (wall/proc) 26.8548/234
Ebkt times:              14.2075/384.62
Eval Ebkt times:         135.788/3696.84
PiPjPk times:            39.2742/1069.76
Eval PiPjPk times:       6.29486/170.49
L2prod times:            22.7714/621.38
Spare time:              0/0
Total time:              275.104/7484.66
[main] Time assemble (wall/proc) 23.8649/292.53
[main] Time solve (wall/proc) 26.827/233.47
Ebkt times:              14.134/389.11
Eval Ebkt times:         136.076/3686.47
PiPjPk times:            38.9737/1057.99
Eval PiPjPk times:       6.30154/170.64
L2prod times:            22.3951/604.84
Spare time:              0/0
Total time:              274.557/7448.11
[main] Time assemble (wall/proc) 23.7859/291.31
[main] Time solve (wall/proc) 26.7743/233.78
Ebkt times:              14.0334/380.97
Eval Ebkt times:         137.782/3681.59
PiPjPk times:            38.7917/1043.93
Eval PiPjPk times:       6.28969/169.86
L2prod times:            22.3232/598.57
Spare time:              0/0
Total time:              276.821/7410.68
[main] Time assemble (wall/proc) 23.9552/290.63
[main] Time solve (wall/proc) 26.7453/232.7
Ebkt times:              14.0636/381.11
Eval Ebkt times:         136.965/3674.42
PiPjPk times:            38.6994/1044.87
Eval PiPjPk times:       6.28003/166.88
L2prod times:            22.391/604.89
Spare time:              0/0
Total time:              275.417/7403.98
[main] Time assemble (wall/proc) 23.9567/290.28
[main] Time solve (wall/proc) 26.8669/233.32
Ebkt times:              14.181/393.08
Eval Ebkt times:         135.134/3700.25
PiPjPk times:            39.1496/1073.86
Eval PiPjPk times:       6.3572/175.79
L2prod times:            22.5755/619.4
Spare time:              0/0
Total time:              274.01/7511.66
[main] Time assemble (wall/proc) 23.8133/293.49
[main] Time solve (wall/proc) 26.7086/232.26
Ebkt times:              14.1967/384.98
Eval Ebkt times:         136.862/3673.84
PiPjPk times:            38.76/1044.05
Eval PiPjPk times:       6.23796/173.53
L2prod times:            22.345/605.29
Spare time:              0/0
Total time:              275.552/7413.53
[main] Time assemble (wall/proc) 23.8906/290.85
[main] Time solve (wall/proc) 26.9252/235.86
Ebkt times:              13.997/378.8
Eval Ebkt times:         135.929/3643.26
PiPjPk times:            38.7455/1045.74
Eval PiPjPk times:       6.22288/165.13
L2prod times:            22.3469/602.78
Spare time:              0/0
Total time:              273.927/7350.51
[main] Time assemble (wall/proc) 24.0381/289.08
[main] Time solve (wall/proc) 26.7602/232.91
Ebkt times:              14.1775/384.35
Eval Ebkt times:         136.866/3705.82
PiPjPk times:            39.056/1056.05
Eval PiPjPk times:       6.33446/175.46
L2prod times:            22.5249/609.34
Spare time:              0/0
Total time:              275.541/7458.84
[main] Time assemble (wall/proc) 23.8586/291.99
[main] Time solve (wall/proc) 26.7559/233.03
Ebkt times:              14.1782/391.58
Eval Ebkt times:         134.821/3684.69
PiPjPk times:            39.0413/1070.87
Eval PiPjPk times:       6.31567/172.21
L2prod times:            22.5805/616.3
Spare time:              0/0
Total time:              273.256/7475.78
[main] Time assemble (wall/proc) 23.7835/291.81
[main] Time solve (wall/proc) 26.9706/234.2
Ebkt times:              14.0791/383.07
Eval Ebkt times:         136.795/3677.21
PiPjPk times:            38.7881/1044.16
Eval PiPjPk times:       6.30387/173.93
L2prod times:            22.4525/603.81
Spare time:              0/0
Total time:              275.486/7407.07
[main] Time assemble (wall/proc) 23.8606/290.39
[main] Time solve (wall/proc) 26.7699/232.96
Ebkt times:              14.1449/384.51
Eval Ebkt times:         137.183/3667.48
PiPjPk times:            38.6843/1037.42
Eval PiPjPk times:       6.31195/169.3
L2prod times:            22.25/597.99
Spare time:              0/0
Total time:              276.297/7396.8
[main] Time assemble (wall/proc) 23.9526/290.18
[main] Time solve (wall/proc) 26.8356/233.46
Ebkt times:              14.2115/389.38
Eval Ebkt times:         135.037/3678.17
PiPjPk times:            39.0894/1065.24
Eval PiPjPk times:       6.34223/173.76
L2prod times:            22.4891/613.13
Spare time:              0/0
Total time:              273.447/7448.52
[main] Time assemble (wall/proc) 23.7789/291.21
[main] Time solve (wall/proc) 26.7732/232.73
Ebkt times:              14.2327/388.43
Eval Ebkt times:         136.448/3722.91
PiPjPk times:            39.246/1074.98
Eval PiPjPk times:       6.26859/168.32
L2prod times:            22.7328/619.44
Spare time:              0/0
Total time:              276.077/7524.19
[main] Time assemble (wall/proc) 23.9437/294
[main] Time solve (wall/proc) 26.8121/233.17
Ebkt times:              14.2544/383.98
Eval Ebkt times:         136.699/3684.86
PiPjPk times:            38.9519/1055.52
Eval PiPjPk times:       6.2933/166.98
L2prod times:            22.5609/611.06
Spare time:              0/0
Total time:              275.799/7434.39
[main] Time assemble (wall/proc) 23.8064/290.92
[main] Time solve (wall/proc) 26.7613/232.7
Ebkt times:              14.2236/387.83
Eval Ebkt times:         136.096/3672.58
PiPjPk times:            39.1221/1063.7
Eval PiPjPk times:       6.35779/170.91
L2prod times:            22.4636/605.57
Spare time:              0/0
Total time:              274.898/7422.56
[main] Time assemble (wall/proc) 23.8546/290.46
[main] Time solve (wall/proc) 26.7662/232.66
Ebkt times:              14.1431/391.93
Eval Ebkt times:         136.843/3737.06
PiPjPk times:            39.0446/1066.64
Eval PiPjPk times:       6.25521/175.43
L2prod times:            22.475/615.79
Spare time:              0/0
Total time:              276.351/7546.62
[main] Time assemble (wall/proc) 23.8289/294.65
[main] Time solve (wall/proc) 26.8017/233.55
Ebkt times:              14.1444/385.14
Eval Ebkt times:         136.415/3667.7
PiPjPk times:            38.7821/1046.75
Eval PiPjPk times:       6.32187/170.57
L2prod times:            22.4791/606.42
Spare time:              0/0
Total time:              275.413/7405.97
[main] Time assemble (wall/proc) 23.8878/290.32
[main] Time solve (wall/proc) 26.8075/233.07
Ebkt times:              14.0843/384.12
Eval Ebkt times:         137.781/3689.04
PiPjPk times:            38.7007/1039.61
Eval PiPjPk times:       6.3205/171.83
L2prod times:            22.2735/597.58
Spare time:              0/0
Total time:              276.637/7425.35
[main] Time assemble (wall/proc) 23.985/290.92
[main] Time solve (wall/proc) 26.7803/233.09
Ebkt times:              14.1343/385.94
Eval Ebkt times:         135.967/3706.13
PiPjPk times:            38.9655/1065.91
Eval PiPjPk times:       6.28729/170.66
L2prod times:            22.6089/617.94
Spare time:              0/0
Total time:              275.231/7496.06
[main] Time assemble (wall/proc) 23.8808/293.13
[main] Time solve (wall/proc) 26.7881/233.2
Ebkt times:              14.206/385.11
Eval Ebkt times:         136.935/3689.35
PiPjPk times:            38.9726/1051.34
Eval PiPjPk times:       6.22778/169.48
L2prod times:            22.5098/607.24
Spare time:              0/0
Total time:              276.315/7449.66
[main] Time assemble (wall/proc) 23.9477/291.95
[main] Time solve (wall/proc) 26.8694/234.57
Ebkt times:              14.0827/379.07
Eval Ebkt times:         137.364/3662.43
PiPjPk times:            38.5934/1033.16
Eval PiPjPk times:       6.28042/168.52
L2prod times:            22.2585/599.28
Spare time:              0/0
Total time:              275.507/7357.27
[main] Time assemble (wall/proc) 23.9187/289.13
[main] Time solve (wall/proc) 26.7499/233.04
Ebkt times:              14.1879/391.69
Eval Ebkt times:         134.086/3676.9
PiPjPk times:            39.1361/1077.5
Eval PiPjPk times:       6.29377/172.82
L2prod times:            22.6011/622.15
Spare time:              0/0
Total time:              272.526/7478.14
[main] Time assemble (wall/proc) 23.7759/292.12
[main] Time solve (wall/proc) 26.8001/233.11
Ebkt times:              14.2534/386.5
Eval Ebkt times:         136.559/3683.88
PiPjPk times:            39.011/1053.74
Eval PiPjPk times:       6.27676/169.4
L2prod times:            22.6019/610.21
Spare time:              0/0
Total time:              275.657/7438.48
[main] Time assemble (wall/proc) 23.8036/290.99
[main] Time solve (wall/proc) 26.813/233.89
Ebkt times:              14.2124/386.87
Eval Ebkt times:         136.872/3678.36
PiPjPk times:            38.8273/1045.11
Eval PiPjPk times:       6.30457/167.4
L2prod times:            22.5163/610.55
Spare time:              0/0
Total time:              276.256/7424.2
[main] Time assemble (wall/proc) 24.087/291.42
[main] Time solve (wall/proc) 26.7693/232.64
Ebkt times:              14.1445/386.82
Eval Ebkt times:         136.038/3661.6
PiPjPk times:            39.0978/1057.73
Eval PiPjPk times:       6.296/165.46
L2prod times:            22.6405/610.74
Spare time:              0/0
Total time:              275.037/7420.56
[main] Time assemble (wall/proc) 23.9423/290.42
[main] Time solve (wall/proc) 26.7548/232.6
[main] 30%...
Ebkt times:              14.124/387.03
Eval Ebkt times:         134.937/3691.42
PiPjPk times:            39.1072/1071.41
Eval PiPjPk times:       6.3169/175.53
L2prod times:            22.561/619.2
Spare time:              0/0
Total time:              273.465/7482.64
[main] Time assemble (wall/proc) 23.8213/292.47
[main] Time solve (wall/proc) 26.7078/233.27
Ebkt times:              14.1133/380.98
Eval Ebkt times:         137.98/3683.34
PiPjPk times:            38.7079/1037.18
Eval PiPjPk times:       6.29309/170.97
L2prod times:            22.2551/598.38
Spare time:              0/0
Total time:              276.983/7410.59
[main] Time assemble (wall/proc) 24.0759/290.91
[main] Time solve (wall/proc) 26.7811/232.36
Ebkt times:              14.1431/387.38
Eval Ebkt times:         136.937/3681.95
PiPjPk times:            38.8289/1043.22
Eval PiPjPk times:       6.34032/173.06
L2prod times:            22.5277/606.3
Spare time:              0/0
Total time:              276.081/7436.73
[main] Time assemble (wall/proc) 23.8499/291.18
[main] Time solve (wall/proc) 26.7543/232.7
Ebkt times:              14.0485/384.56
Eval Ebkt times:         135.539/3680.04
PiPjPk times:            38.8189/1058.93
Eval PiPjPk times:       6.35195/169.29
L2prod times:            22.4491/611.89
Spare time:              0/0
Total time:              273.706/7438.88
[main] Time assemble (wall/proc) 23.8346/291.03
[main] Time solve (wall/proc) 26.7289/232.32
Ebkt times:              14.2571/386.73
Eval Ebkt times:         136.973/3670.16
PiPjPk times:            38.8488/1054.74
Eval PiPjPk times:       6.26328/162.66
L2prod times:            22.4484/607.43
Spare time:              0/0
Total time:              276.111/7422.71
[main] Time assemble (wall/proc) 23.9905/291.11
[main] Time solve (wall/proc) 26.9578/236.2
Ebkt times:              14.2211/384.86
Eval Ebkt times:         137.109/3699.14
PiPjPk times:            39.0034/1055.2
Eval PiPjPk times:       6.34214/170.04
L2prod times:            22.6708/615.72
Spare time:              0/0
Total time:              276.487/7457.24
[main] Time assemble (wall/proc) 23.914/292.24
[main] Time solve (wall/proc) 26.7641/233.58
Ebkt times:              14.1732/387.06
Eval Ebkt times:         136.25/3680
PiPjPk times:            38.9441/1056.4
Eval PiPjPk times:       6.27495/169.18
L2prod times:            22.5632/610.08
Spare time:              0/0
Total time:              275.031/7437.55
[main] Time assemble (wall/proc) 23.8947/290.9
[main] Time solve (wall/proc) 26.7333/232.02
Ebkt times:              14.0336/377.5
Eval Ebkt times:         137.632/3688.9
PiPjPk times:            38.6869/1038.97
Eval PiPjPk times:       6.25124/171.17
L2prod times:            22.3447/598.85
Spare time:              0/0
Total time:              276.037/7393
[main] Time assemble (wall/proc) 23.9567/290.23
[main] Time solve (wall/proc) 26.8316/233.38
Ebkt times:              14.234/390.29
Eval Ebkt times:         133.927/3661.43
PiPjPk times:            39.1088/1069.35
Eval PiPjPk times:       6.42271/177.18
L2prod times:            22.7237/620.74
Spare time:              0/0
Total time:              272.759/7451.72
[main] Time assemble (wall/proc) 23.8312/291.14
[main] Time solve (wall/proc) 26.7993/232.26
Ebkt times:              14.1273/386.98
Eval Ebkt times:         136.617/3690.42
PiPjPk times:            38.9437/1058.12
Eval PiPjPk times:       6.20322/166.95
L2prod times:            22.5718/614.91
Spare time:              0/0
Total time:              275.977/7463.81
[main] Time assemble (wall/proc) 23.8599/292.23
[main] Time solve (wall/proc) 26.9761/236.29
Ebkt times:              14.0873/379.39
Eval Ebkt times:         138.224/3688.34
PiPjPk times:            38.6954/1042.92
Eval PiPjPk times:       6.35532/169.77
L2prod times:            22.2904/600.63
Spare time:              0/0
Total time:              276.559/7403.74
[main] Time assemble (wall/proc) 23.9834/290.41
[main] Time solve (wall/proc) 26.7911/232.91
Ebkt times:              14.2186/382.72
Eval Ebkt times:         138.226/3709.12
PiPjPk times:            38.9451/1049.94
Eval PiPjPk times:       6.31759/170.67
L2prod times:            22.5804/610.52
Spare time:              0/0
Total time:              278.051/7474.84
[main] Time assemble (wall/proc) 23.905/292.38
[main] Time solve (wall/proc) 26.6683/232.23
Ebkt times:              14.1656/392.36
Eval Ebkt times:         136.042/3701.88
PiPjPk times:            39.0551/1064.48
Eval PiPjPk times:       6.32814/173.02
L2prod times:            22.4307/612.13
Spare time:              0/0
Total time:              274.998/7487.03
[main] Time assemble (wall/proc) 23.871/293.04
[main] Time solve (wall/proc) 26.6697/232.04
Ebkt times:              14.0837/382.32
Eval Ebkt times:         136.69/3679.18
PiPjPk times:            38.778/1049.77
Eval PiPjPk times:       6.25777/169.84
L2prod times:            22.4483/605.81
Spare time:              0/0
Total time:              275.716/7430.79
[main] Time assemble (wall/proc) 23.9074/291.09
[main] Time solve (wall/proc) 26.7471/232.91
Ebkt times:              14.1862/385.14
Eval Ebkt times:         136.668/3672.89
PiPjPk times:            38.8718/1043.91
Eval PiPjPk times:       6.288/173.92
L2prod times:            22.4638/606.16
Spare time:              0/0
Total time:              275.707/7413.88
[main] Time assemble (wall/proc) 23.9889/290.91
[main] Time solve (wall/proc) 26.7682/232.73
Ebkt times:              14.1543/386.41
Eval Ebkt times:         136.195/3704.15
PiPjPk times:            39.1389/1063.54
Eval PiPjPk times:       6.24777/172.18
L2prod times:            22.5338/614.42
Spare time:              0/0
Total time:              275.218/7486.67
[main] Time assemble (wall/proc) 23.8499/292.79
[main] Time solve (wall/proc) 26.8001/233.72
Ebkt times:              14.1033/388.62
Eval Ebkt times:         135.39/3662.31
PiPjPk times:            39.0744/1061.98
Eval PiPjPk times:       6.43866/172.79
L2prod times:            22.632/614.89
Spare time:              0/0
Total time:              274.059/7427.28
[main] Time assemble (wall/proc) 23.8382/290.71
[main] Time solve (wall/proc) 26.7614/233.03
Ebkt times:              14.0903/384.77
Eval Ebkt times:         135.823/3670.73
PiPjPk times:            38.7986/1055.18
Eval PiPjPk times:       6.30659/166.38
L2prod times:            22.5522/610.27
Spare time:              0/0
Total time:              274.056/7414.49
[main] Time assemble (wall/proc) 23.7394/290.37
[main] Time solve (wall/proc) 26.7473/233.35
Ebkt times:              14.1872/385.47
Eval Ebkt times:         137.922/3679.61
PiPjPk times:            38.8708/1039.03
Eval PiPjPk times:       6.24905/170.94
L2prod times:            22.4489/603.46
Spare time:              0/0
Total time:              276.782/7399.56
[main] Time assemble (wall/proc) 24.0999/290.68
[main] Time solve (wall/proc) 26.8291/233.43
Ebkt times:              14.0718/378.77
Eval Ebkt times:         137.269/3689.16
PiPjPk times:            38.8094/1046.44
Eval PiPjPk times:       6.28842/169.05
L2prod times:            22.4171/606.49
Spare time:              0/0
Total time:              275.949/7421.31
[main] Time assemble (wall/proc) 23.8937/290.87
[main] Time solve (wall/proc) 26.858/233.67
Ebkt times:              14.2129/395.81
Eval Ebkt times:         135.734/3705.36
PiPjPk times:            39.3061/1079.89
Eval PiPjPk times:       6.28899/169.6
L2prod times:            22.6844/622.56
Spare time:              0/0
Total time:              275.226/7527.13
[main] Time assemble (wall/proc) 23.8058/294.01
[main] Time solve (wall/proc) 26.7152/232.57
Ebkt times:              14.1328/386.68
Eval Ebkt times:         137.112/3684.99
PiPjPk times:            38.9564/1044.85
Eval PiPjPk times:       6.20788/172.59
L2prod times:            22.51/609.36
Spare time:              0/0
Total time:              276.173/7425.51
[main] Time assemble (wall/proc) 23.968/291.3
[main] Time solve (wall/proc) 26.9055/234.51
Ebkt times:              14.1129/384.64
Eval Ebkt times:         136.434/3668.18
PiPjPk times:            39.0408/1053.71
Eval PiPjPk times:       6.25833/169.07
L2prod times:            22.595/612.22
Spare time:              0/0
Total time:              275.837/7421.93
[main] Time assemble (wall/proc) 23.9079/290.67
[main] Time solve (wall/proc) 26.7744/232.59
Ebkt times:              14.1823/386.52
Eval Ebkt times:         136.566/3674.07
PiPjPk times:            38.8591/1053.41
Eval PiPjPk times:       6.27312/168.12
L2prod times:            22.5321/610.91
Spare time:              0/0
Total time:              275.466/7427.81
[main] Time assemble (wall/proc) 23.875/290.52
[main] Time solve (wall/proc) 26.6764/232.33
Ebkt times:              14.2337/395.38
Eval Ebkt times:         134.708/3684.4
PiPjPk times:            39.1202/1068.75
Eval PiPjPk times:       6.37384/178.62
L2prod times:            22.6161/618.87
Spare time:              0/0
Total time:              273.793/7493.43
[main] Time assemble (wall/proc) 23.7523/292.17
[main] Time solve (wall/proc) 26.7912/233.04
Ebkt times:              14.1409/383.55
Eval Ebkt times:         137.245/3693.33
PiPjPk times:            39.011/1046.57
Eval PiPjPk times:       6.30848/176.04
L2prod times:            22.4415/606.37
Spare time:              0/0
Total time:              276.864/7456.79
[main] Time assemble (wall/proc) 23.9676/292.03
[main] Time solve (wall/proc) 26.8229/233.13
Ebkt times:              14.0544/382.43
Eval Ebkt times:         136.608/3667.84
PiPjPk times:            38.8685/1051.01
Eval PiPjPk times:       6.14851/165.14
L2prod times:            22.4968/606.83
Spare time:              0/0
Total time:              275.179/7408.09
[main] Time assemble (wall/proc) 23.8698/290.65
[main] Time solve (wall/proc) 26.7429/232.9
Ebkt times:              14.2453/391.04
Eval Ebkt times:         136.477/3701.25
PiPjPk times:            39.2224/1066.7
Eval PiPjPk times:       6.34101/173.01
L2prod times:            22.704/616.79
Spare time:              0/0
Total time:              275.749/7478.83
[main] Time assemble (wall/proc) 23.779/292.2
[main] Time solve (wall/proc) 26.7693/233.05
Ebkt times:              14.2419/395.18
Eval Ebkt times:         136.142/3715.96
PiPjPk times:            38.9924/1061.24
Eval PiPjPk times:       6.22528/175.09
L2prod times:            22.5473/616.17
Spare time:              0/0
Total time:              274.804/7492.33
[main] Time assemble (wall/proc) 23.7898/292.75
[main] Time solve (wall/proc) 26.739/233.23
Ebkt times:              13.982/383.14
Eval Ebkt times:         137.204/3678.43
PiPjPk times:            38.8693/1049.46
Eval PiPjPk times:       6.23218/167.63
L2prod times:            22.4221/605.19
Spare time:              0/0
Total time:              275.71/7406.49
[main] Time assemble (wall/proc) 23.9782/290.99
[main] Time solve (wall/proc) 26.7818/233.08
[main] 40%...
Ebkt times:              14.0831/383.41
Eval Ebkt times:         138.323/3699.15
PiPjPk times:            38.7646/1043.2
Eval PiPjPk times:       6.31334/172.49
L2prod times:            22.3633/602.11
Spare time:              0/0
Total time:              277.599/7434.04
[main] Time assemble (wall/proc) 23.9536/291.57
[main] Time solve (wall/proc) 26.7737/233
Ebkt times:              14.1473/390.57
Eval Ebkt times:         134.825/3671.28
PiPjPk times:            39.1782/1065.3
Eval PiPjPk times:       6.36881/174.45
L2prod times:            22.6848/616.41
Spare time:              0/0
Total time:              273.43/7451.37
[main] Time assemble (wall/proc) 23.7307/290.94
[main] Time solve (wall/proc) 26.7323/233.04
Ebkt times:              14.1649/391.77
Eval Ebkt times:         133.913/3675.08
PiPjPk times:            39.0771/1073.22
Eval PiPjPk times:       6.43516/177
L2prod times:            22.5169/618.7
Spare time:              0/0
Total time:              272.247/7477.21
[main] Time assemble (wall/proc) 23.6891/291.59
[main] Time solve (wall/proc) 26.7716/233.27
Ebkt times:              14.2422/392.94
Eval Ebkt times:         135.525/3722.97
PiPjPk times:            39.1672/1079.71
Eval PiPjPk times:       6.29527/171.59
L2prod times:            22.7518/624.74
Spare time:              0/0
Total time:              274.608/7542.09
[main] Time assemble (wall/proc) 23.8028/294.3
[main] Time solve (wall/proc) 26.7967/232.81
Ebkt times:              14.1464/384.85
Eval Ebkt times:         138.065/3692.56
PiPjPk times:            38.783/1037.6
Eval PiPjPk times:       6.27416/174.11
L2prod times:            22.4475/605.95
Spare time:              0/0
Total time:              277.502/7435.3
[main] Time assemble (wall/proc) 23.9999/291.49
[main] Time solve (wall/proc) 26.799/233.74
Ebkt times:              14.0768/383.05
Eval Ebkt times:         137.989/3685.1
PiPjPk times:            38.6151/1042.53
Eval PiPjPk times:       6.3428/167.09
L2prod times:            22.2251/597.08
Spare time:              0/0
Total time:              276.741/7409.44
[main] Time assemble (wall/proc) 23.978/290.63
[main] Time solve (wall/proc) 26.7517/232.55
Ebkt times:              14.1865/389.6
Eval Ebkt times:         135.618/3692.44
PiPjPk times:            38.8991/1064.4
Eval PiPjPk times:       6.31049/169.41
L2prod times:            22.6044/621.45
Spare time:              0/0
Total time:              274.488/7483.28
[main] Time assemble (wall/proc) 23.8717/292.23
[main] Time solve (wall/proc) 26.8312/233.36
Ebkt times:              14.0908/381.97
Eval Ebkt times:         137.848/3708.63
PiPjPk times:            38.9575/1050.02
Eval PiPjPk times:       6.32238/170.64
L2prod times:            22.4824/606.82
Spare time:              0/0
Total time:              277.508/7467.47
[main] Time assemble (wall/proc) 23.9844/292.25
[main] Time solve (wall/proc) 27.0121/235.99
Ebkt times:              14.1892/383.85
Eval Ebkt times:         136.986/3690.07
PiPjPk times:            39.0709/1056.9
Eval PiPjPk times:       6.33255/169.44
L2prod times:            22.5835/611.03
Spare time:              0/0
Total time:              276.515/7457.27
[main] Time assemble (wall/proc) 23.9122/291.94
[main] Time solve (wall/proc) 26.6474/231.61
Ebkt times:              14.1412/382.93
Eval Ebkt times:         136.897/3674.86
PiPjPk times:            38.9444/1050.38
Eval PiPjPk times:       6.26395/169.25
L2prod times:            22.4855/608.8
Spare time:              0/0
Total time:              275.717/7412.91
[main] Time assemble (wall/proc) 23.8639/290.28
[main] Time solve (wall/proc) 26.7946/232.84
Ebkt times:              14.137/387.95
Eval Ebkt times:         135.512/3702.2
PiPjPk times:            39.0306/1067.48
Eval PiPjPk times:       6.26052/171.92
L2prod times:            22.5528/618.45
Spare time:              0/0
Total time:              274.42/7498.64
[main] Time assemble (wall/proc) 23.802/292.97
[main] Time solve (wall/proc) 26.7974/234.76
Ebkt times:              14.1676/385.12
Eval Ebkt times:         136.945/3689.8
PiPjPk times:            38.8877/1050.45
Eval PiPjPk times:       6.40214/174.51
L2prod times:            22.4704/606.09
Spare time:              0/0
Total time:              275.915/7432.75
[main] Time assemble (wall/proc) 23.8534/290.72
[main] Time solve (wall/proc) 26.7788/233.71
Ebkt times:              14.1988/385.92
Eval Ebkt times:         137.445/3701.07
PiPjPk times:            38.8955/1049.89
Eval PiPjPk times:       6.3423/172.14
L2prod times:            22.4033/608.18
Spare time:              0/0
Total time:              276.831/7458.59
[main] Time assemble (wall/proc) 23.9494/292.05
[main] Time solve (wall/proc) 26.717/232.67
Ebkt times:              14.0292/382.27
Eval Ebkt times:         136.85/3673.27
PiPjPk times:            38.8611/1047.49
Eval PiPjPk times:       6.38743/171.68
L2prod times:            22.3153/598.52
Spare time:              0/0
Total time:              275.531/7402.39
[main] Time assemble (wall/proc) 23.974/290.22
[main] Time solve (wall/proc) 26.8911/234.31
Ebkt times:              14.1871/391.5
Eval Ebkt times:         135.084/3696.57
PiPjPk times:            38.9944/1072.72
Eval PiPjPk times:       6.33174/172.14
L2prod times:            22.4741/617.05
Spare time:              0/0
Total time:              273.475/7490.46
[main] Time assemble (wall/proc) 23.763/292.14
[main] Time solve (wall/proc) 26.745/232.66
Ebkt times:              14.0404/375.08
Eval Ebkt times:         136.745/3661.46
PiPjPk times:            38.6883/1034.68
Eval PiPjPk times:       6.18983/168.53
L2prod times:            22.407/602.66
Spare time:              0/0
Total time:              274.825/7363.08
[main] Time assemble (wall/proc) 23.9307/288.64
[main] Time solve (wall/proc) 26.959/235.29
Ebkt times:              14.1065/380.24
Eval Ebkt times:         137.533/3687.98
PiPjPk times:            38.728/1037.14
Eval PiPjPk times:       6.3063/170.92
L2prod times:            22.231/595.13
Spare time:              0/0
Total time:              276.658/7420.29
[main] Time assemble (wall/proc) 23.9704/291.12
[main] Time solve (wall/proc) 26.7439/232.41
Ebkt times:              14.1247/385.38
Eval Ebkt times:         135.082/3687.36
PiPjPk times:            39.1596/1073.21
Eval PiPjPk times:       6.43988/174.33
L2prod times:            22.6086/616.94
Spare time:              0/0
Total time:              273.855/7481.74
[main] Time assemble (wall/proc) 23.8181/292
[main] Time solve (wall/proc) 26.7767/232.68
Ebkt times:              14.1013/384.23
Eval Ebkt times:         137.136/3698.32
PiPjPk times:            38.98/1055.86
Eval PiPjPk times:       6.27375/168.64
L2prod times:            22.5988/612.23
Spare time:              0/0
Total time:              276.209/7462.37
[main] Time assemble (wall/proc) 23.8993/292.19
[main] Time solve (wall/proc) 26.9273/234.66
Ebkt times:              14.1058/382.23
Eval Ebkt times:         137.947/3697.14
PiPjPk times:            38.8405/1046.4
Eval PiPjPk times:       6.30092/170.28
L2prod times:            22.5026/607.17
Spare time:              0/0
Total time:              277.617/7448.55
[main] Time assemble (wall/proc) 24.0651/292.31
[main] Time solve (wall/proc) 26.813/232.72
Ebkt times:              14.0461/380.74
Eval Ebkt times:         137.342/3668.82
PiPjPk times:            38.7516/1040.37
Eval PiPjPk times:       6.29729/171.72
L2prod times:            22.39/604.48
Spare time:              0/0
Total time:              275.857/7387.1
[main] Time assemble (wall/proc) 23.9614/289.86
[main] Time solve (wall/proc) 26.8118/233.46
Ebkt times:              14.1616/390.7
Eval Ebkt times:         135.095/3664.64
PiPjPk times:            39.0133/1061
Eval PiPjPk times:       6.30579/172.05
L2prod times:            22.4583/613.04
Spare time:              0/0
Total time:              273.16/7428.35
[main] Time assemble (wall/proc) 23.7426/290.57
[main] Time solve (wall/proc) 26.8078/233.41
Ebkt times:              14.0768/379.13
Eval Ebkt times:         138.316/3707.6
PiPjPk times:            38.754/1039.01
Eval PiPjPk times:       6.22569/168.74
L2prod times:            22.4319/605.67
Spare time:              0/0
Total time:              277.145/7437.64
[main] Time assemble (wall/proc) 23.9129/291.64
[main] Time solve (wall/proc) 26.8218/234.36
Ebkt times:              14.0401/376.35
Eval Ebkt times:         136.51/3641.52
PiPjPk times:            38.5209/1032.44
Eval PiPjPk times:       6.1968/165.73
L2prod times:            22.2528/596.6
Spare time:              0/0
Total time:              274.754/7346.34
[main] Time assemble (wall/proc) 23.9094/288.89
[main] Time solve (wall/proc) 26.7434/233.33
Ebkt times:              14.1248/385.01
Eval Ebkt times:         135.47/3661.51
PiPjPk times:            39.0331/1062.24
Eval PiPjPk times:       6.42958/167.72
L2prod times:            22.4723/609.66
Spare time:              0/0
Total time:              274.002/7422.39
[main] Time assemble (wall/proc) 23.7756/290.29
[main] Time solve (wall/proc) 26.7313/233.23
Ebkt times:              14.1593/386.25
Eval Ebkt times:         135.946/3697.85
PiPjPk times:            38.7807/1055.35
Eval PiPjPk times:       6.33631/171
L2prod times:            22.5693/616.44
Spare time:              0/0
Total time:              274.761/7476.18
[main] Time assemble (wall/proc) 23.8277/292.28
[main] Time solve (wall/proc) 26.8821/233.25
Ebkt times:              14.1367/379.29
Eval Ebkt times:         137.85/3688.65
PiPjPk times:            38.8413/1044.13
Eval PiPjPk times:       6.17983/163.56
L2prod times:            22.4444/602.67
Spare time:              0/0
Total time:              276.829/7414.83
[main] Time assemble (wall/proc) 23.9517/290.49
[main] Time solve (wall/proc) 26.8198/234.18
Ebkt times:              14.1994/386.67
Eval Ebkt times:         137.824/3674.3
PiPjPk times:            38.8757/1041.78
Eval PiPjPk times:       6.32263/169.52
L2prod times:            22.4484/602.47
Spare time:              0/0
Total time:              277.062/7402.39
[main] Time assemble (wall/proc) 23.9757/290.18
[main] Time solve (wall/proc) 26.7285/232.8
Ebkt times:              14.1434/386.41
Eval Ebkt times:         135.675/3691.92
PiPjPk times:            38.8514/1057.16
Eval PiPjPk times:       6.29694/175.65
L2prod times:            22.4538/615.54
Spare time:              0/0
Total time:              274.331/7472.14
[main] Time assemble (wall/proc) 23.8716/292.6
[main] Time solve (wall/proc) 26.9094/233.63
[main] 50%...
Ebkt times:              14.1185/384.09
Eval Ebkt times:         136.481/3684.1
PiPjPk times:            38.9913/1053.37
Eval PiPjPk times:       6.282/173.33
L2prod times:            22.624/612.97
Spare time:              0/0
Total time:              275.621/7438.86
[main] Time assemble (wall/proc) 23.8358/291.25
[main] Time solve (wall/proc) 26.8178/234.65
Ebkt times:              14.174/385.67
Eval Ebkt times:         136.372/3661.04
PiPjPk times:            38.7772/1040.98
Eval PiPjPk times:       6.29539/172.95
L2prod times:            22.2997/601.98
Spare time:              0/0
Total time:              274.888/7392.26
[main] Time assemble (wall/proc) 23.8874/289.99
[main] Time solve (wall/proc) 26.8365/233.11
Ebkt times:              14.0047/381.45
Eval Ebkt times:         137.146/3679.04
PiPjPk times:            38.736/1040.45
Eval PiPjPk times:       6.33573/173.59
L2prod times:            22.3852/602.97
Spare time:              0/0
Total time:              275.571/7398.55
[main] Time assemble (wall/proc) 23.876/289.91
[main] Time solve (wall/proc) 26.7112/232.05
Ebkt times:              14.1735/389.04
Eval Ebkt times:         135.41/3690.57
PiPjPk times:            39.0761/1070.89
Eval PiPjPk times:       6.35653/170.01
L2prod times:            22.5028/614.6
Spare time:              0/0
Total time:              274.277/7477.14
[main] Time assemble (wall/proc) 23.8826/291.92
[main] Time solve (wall/proc) 26.7937/233.21
Ebkt times:              14.1885/387.14
Eval Ebkt times:         137.151/3707.95
PiPjPk times:            38.8826/1052.59
Eval PiPjPk times:       6.2921/172.75
L2prod times:            22.5391/612.17
Spare time:              0/0
Total time:              275.655/7462.5
[main] Time assemble (wall/proc) 23.9527/291.94
[main] Time solve (wall/proc) 26.857/233.3
Ebkt times:              14.1753/385.61
Eval Ebkt times:         137.195/3670.11
PiPjPk times:            38.7385/1041.67
Eval PiPjPk times:       6.43699/171.36
L2prod times:            22.2944/598.58
Spare time:              0/0
Total time:              275.963/7391.22
[main] Time assemble (wall/proc) 23.9881/289.79
[main] Time solve (wall/proc) 26.7248/231.85
Ebkt times:              14.2106/388.14
Eval Ebkt times:         135.622/3669.91
PiPjPk times:            38.9264/1053.74
Eval PiPjPk times:       6.40047/177.48
L2prod times:            22.4239/609.49
Spare time:              0/0
Total time:              274.411/7431.69
[main] Time assemble (wall/proc) 23.7642/290.56
[main] Time solve (wall/proc) 26.7267/233
Ebkt times:              14.1343/388.42
Eval Ebkt times:         135.51/3718.6
PiPjPk times:            39.1869/1081.12
Eval PiPjPk times:       6.3812/174.68
L2prod times:            22.6173/623.49
Spare time:              0/0
Total time:              274.278/7527.82
[main] Time assemble (wall/proc) 23.8467/293.64
[main] Time solve (wall/proc) 26.819/232.73
Ebkt times:              14.2004/382.64
Eval Ebkt times:         137.766/3703.55
PiPjPk times:            38.8688/1047.9
Eval PiPjPk times:       6.29247/169.53
L2prod times:            22.5094/607.27
Spare time:              0/0
Total time:              276.8/7439.14
[main] Time assemble (wall/proc) 23.9699/291.58
[main] Time solve (wall/proc) 26.8392/233.13
Ebkt times:              14.1476/381.49
Eval Ebkt times:         137.159/3683.35
PiPjPk times:            38.841/1045.36
Eval PiPjPk times:       6.36821/173.35
L2prod times:            22.3618/602.44
Spare time:              0/0
Total time:              276.214/7420.08
[main] Time assemble (wall/proc) 23.898/291.11
[main] Time solve (wall/proc) 26.7318/232.79
Ebkt times:              14.2177/391.03
Eval Ebkt times:         135.5/3698.79
PiPjPk times:            39.066/1068.92
Eval PiPjPk times:       6.38692/175.53
L2prod times:            22.5352/614.98
Spare time:              0/0
Total time:              274.259/7490.51
[main] Time assemble (wall/proc) 23.8102/292.59
[main] Time solve (wall/proc) 26.9078/233.43
Ebkt times:              14.228/389.17
Eval Ebkt times:         137.148/3687.12
PiPjPk times:            38.8351/1050.64
Eval PiPjPk times:       6.22422/166.61
L2prod times:            22.4175/605.29
Spare time:              0/0
Total time:              275.876/7430.61
[main] Time assemble (wall/proc) 23.9819/291.07
[main] Time solve (wall/proc) 26.8716/234.35
Ebkt times:              14.1991/385.8
Eval Ebkt times:         137.388/3704.55
PiPjPk times:            38.7978/1046.57
Eval PiPjPk times:       6.16782/168.67
L2prod times:            22.4997/611.46
Spare time:              0/0
Total time:              276.352/7450.48
[main] Time assemble (wall/proc) 23.8761/291.8
[main] Time solve (wall/proc) 26.7652/233.26
Ebkt times:              14.244/390.73
Eval Ebkt times:         136.674/3706.29
PiPjPk times:            39.0275/1062.88
Eval PiPjPk times:       6.31371/173.6
L2prod times:            22.5855/615.88
Spare time:              0/0
Total time:              275.715/7486.14
[main] Time assemble (wall/proc) 23.7663/292.59
[main] Time solve (wall/proc) 26.7467/232.3
Ebkt times:              14.1041/384.99
Eval Ebkt times:         134.893/3700.86
PiPjPk times:            39.1445/1074.86
Eval PiPjPk times:       6.32295/173.27
L2prod times:            22.5589/620.91
Spare time:              0/0
Total time:              273.219/7500.65
[main] Time assemble (wall/proc) 23.7783/292.37
[main] Time solve (wall/proc) 26.7841/232.72
Ebkt times:              14.0247/378.16
Eval Ebkt times:         137.69/3677.91
PiPjPk times:            38.7123/1044.93
Eval PiPjPk times:       6.23424/163.44
L2prod times:            22.2861/600.35
Spare time:              0/0
Total time:              276.208/7398.29
[main] Time assemble (wall/proc) 23.9101/290.31
[main] Time solve (wall/proc) 26.6969/232.41
Ebkt times:              14.0707/379.56
Eval Ebkt times:         136.546/3656.83
PiPjPk times:            38.6678/1039.54
Eval PiPjPk times:       6.26718/167.92
L2prod times:            22.3837/600.72
Spare time:              0/0
Total time:              274.855/7362.71
[main] Time assemble (wall/proc) 23.9193/289.43
[main] Time solve (wall/proc) 26.7339/232.42
Ebkt times:              14.212/390.56
Eval Ebkt times:         137.326/3713.59
PiPjPk times:            38.8761/1051.6
Eval PiPjPk times:       6.2638/172.85
L2prod times:            22.5554/613.84
Spare time:              0/0
Total time:              276.599/7488.59
[main] Time assemble (wall/proc) 23.8655/292.69
[main] Time solve (wall/proc) 26.7579/232.87
Ebkt times:              14.2299/388.38
Eval Ebkt times:         135.884/3699.69
PiPjPk times:            39.0421/1069.73
Eval PiPjPk times:       6.33406/169.18
L2prod times:            22.552/617.38
Spare time:              0/0
Total time:              274.916/7496.76
[main] Time assemble (wall/proc) 23.8543/293.04
[main] Time solve (wall/proc) 26.844/234.1
Ebkt times:              14.0462/381.52
Eval Ebkt times:         136.111/3654.74
PiPjPk times:            38.8067/1046.32
Eval PiPjPk times:       6.35068/170.65
L2prod times:            22.4597/605.75
Spare time:              0/0
Total time:              274.049/7369.16
[main] Time assemble (wall/proc) 23.8655/289.28
[main] Time solve (wall/proc) 26.8485/233.92
Ebkt times:              14.1052/385.21
Eval Ebkt times:         135.719/3639.44
PiPjPk times:            38.9933/1048.55
Eval PiPjPk times:       6.28588/169.94
L2prod times:            22.3132/601.85
Spare time:              0/0
Total time:              274.409/7372.91
[main] Time assemble (wall/proc) 23.8923/288.96
[main] Time solve (wall/proc) 26.7561/232.03
Ebkt times:              14.1997/384.28
Eval Ebkt times:         136.523/3673.91
PiPjPk times:            38.9687/1055.66
Eval PiPjPk times:       6.3437/169.26
L2prod times:            22.5868/611.55
Spare time:              0/0
Total time:              275.388/7425.57
[main] Time assemble (wall/proc) 23.7894/290.63
[main] Time solve (wall/proc) 26.7396/232.97
Ebkt times:              14.1707/387.63
Eval Ebkt times:         136.684/3720.57
PiPjPk times:            39.105/1065.94
Eval PiPjPk times:       6.3196/171.72
L2prod times:            22.6101/616.83
Spare time:              0/0
Total time:              275.631/7502.49
[main] Time assemble (wall/proc) 23.9054/293
[main] Time solve (wall/proc) 26.8121/233.05
Ebkt times:              14.0398/384.07
Eval Ebkt times:         137.043/3685.2
PiPjPk times:            38.7794/1048.45
Eval PiPjPk times:       6.26523/170.53
L2prod times:            22.5491/609.21
Spare time:              0/0
Total time:              275.684/7421.19
[main] Time assemble (wall/proc) 23.861/290.64
[main] Time solve (wall/proc) 26.7493/233.05
Ebkt times:              14.0816/387.68
Eval Ebkt times:         136.664/3661.44
PiPjPk times:            38.6858/1041.99
Eval PiPjPk times:       6.35343/169.24
L2prod times:            22.3607/602.43
Spare time:              0/0
Total time:              275.047/7389.07
[main] Time assemble (wall/proc) 23.9117/289.73
[main] Time solve (wall/proc) 26.7595/232.88
Ebkt times:              14.1168/383.37
Eval Ebkt times:         137.472/3693.06
PiPjPk times:            38.758/1045.44
Eval PiPjPk times:       6.20105/169.35
L2prod times:            22.4153/605.78
Spare time:              0/0
Total time:              275.633/7418.36
[main] Time assemble (wall/proc) 23.9685/290.61
[main] Time solve (wall/proc) 26.8014/233.26
Ebkt times:              14.2434/392.7
Eval Ebkt times:         135.728/3715.43
PiPjPk times:            39.2245/1076.07
Eval PiPjPk times:       6.22763/171.05
L2prod times:            22.6262/620.75
Spare time:              0/0
Total time:              274.62/7527.44
[main] Time assemble (wall/proc) 23.8208/293.97
[main] Time solve (wall/proc) 26.8081/233.6
Ebkt times:              14.1677/385.27
Eval Ebkt times:         136.768/3678.23
PiPjPk times:            38.7962/1044.81
Eval PiPjPk times:       6.31594/172.59
L2prod times:            22.532/606.65
Spare time:              0/0
Total time:              275.755/7420.73
[main] Time assemble (wall/proc) 23.8603/290.6
[main] Time solve (wall/proc) 26.8733/234.39
Ebkt times:              14.0362/369.29
Eval Ebkt times:         140.209/3641.89
PiPjPk times:            38.4843/1003.59
Eval PiPjPk times:       6.2702/163.79
L2prod times:            22.2376/582.41
Spare time:              0/0
Total time:              279.876/7277.61
[main] Time assemble (wall/proc) 24.1495/287.22
[main] Time solve (wall/proc) 26.8748/234.32
Ebkt times:              13.9987/375.4
Eval Ebkt times:         137.686/3676.09
PiPjPk times:            38.546/1035.19
Eval PiPjPk times:       6.33509/170.04
L2prod times:            22.3638/598.67
Spare time:              0/0
Total time:              275.917/7376.37
[main] Time assemble (wall/proc) 23.8914/289.36
[main] Time solve (wall/proc) 26.7637/232.9
[main] 60%...
Ebkt times:              14.1591/385.68
Eval Ebkt times:         136.626/3678.59
PiPjPk times:            38.7332/1050.91
Eval PiPjPk times:       6.29725/170.53
L2prod times:            22.5585/610.03
Spare time:              0/0
Total time:              275.372/7435.87
[main] Time assemble (wall/proc) 23.9197/291.18
[main] Time solve (wall/proc) 26.7182/232.93
Ebkt times:              14.1054/388.97
Eval Ebkt times:         135.773/3698.54
PiPjPk times:            38.9834/1063.87
Eval PiPjPk times:       6.29885/171.89
L2prod times:            22.52/613.95
Spare time:              0/0
Total time:              273.933/7464.5
[main] Time assemble (wall/proc) 23.7702/291.92
[main] Time solve (wall/proc) 26.8725/235.08
Ebkt times:              14.1713/382.71
Eval Ebkt times:         136.12/3642.92
PiPjPk times:            38.7417/1039.58
Eval PiPjPk times:       6.34586/171.22
L2prod times:            22.2857/599.79
Spare time:              0/0
Total time:              274.68/7362.52
[main] Time assemble (wall/proc) 23.9133/288.95
[main] Time solve (wall/proc) 26.9014/234.01
Ebkt times:              14.0723/380.53
Eval Ebkt times:         137.172/3663.1
PiPjPk times:            38.9043/1046.27
Eval PiPjPk times:       6.25899/165.59
L2prod times:            22.4412/602.22
Spare time:              0/0
Total time:              276.468/7392.91
[main] Time assemble (wall/proc) 24.0208/290.16
[main] Time solve (wall/proc) 26.8053/233.09
Ebkt times:              14.0432/381.48
Eval Ebkt times:         136.761/3691.85
PiPjPk times:            38.9382/1058.78
Eval PiPjPk times:       6.31333/169.44
L2prod times:            22.428/609.37
Spare time:              0/0
Total time:              275.824/7458.88
[main] Time assemble (wall/proc) 23.8642/291.62
[main] Time solve (wall/proc) 26.7569/232.87
Ebkt times:              14.2009/390.31
Eval Ebkt times:         135.381/3704.1
PiPjPk times:            39.0676/1067.88
Eval PiPjPk times:       6.41099/179.67
L2prod times:            22.5556/619.52
Spare time:              0/0
Total time:              274.062/7505.81
[main] Time assemble (wall/proc) 23.741/292.89
[main] Time solve (wall/proc) 26.7192/232.54
Ebkt times:              14.1242/384.15
Eval Ebkt times:         135.943/3657.34
PiPjPk times:            38.6723/1049.86
Eval PiPjPk times:       6.29716/167.92
L2prod times:            22.4273/608.6
Spare time:              0/0
Total time:              274.269/7401.67
[main] Time assemble (wall/proc) 23.9199/290.15
[main] Time solve (wall/proc) 26.9176/234.72
Ebkt times:              14.2034/386.18
Eval Ebkt times:         137.517/3695.31
PiPjPk times:            38.9864/1055.36
Eval PiPjPk times:       6.25811/167.05
L2prod times:            22.416/607.16
Spare time:              0/0
Total time:              276.885/7451.47
[main] Time assemble (wall/proc) 24.0346/291.96
[main] Time solve (wall/proc) 26.8974/233.09
Ebkt times:              14.1218/385.09
Eval Ebkt times:         135.936/3660.26
PiPjPk times:            39.0625/1056.8
Eval PiPjPk times:       6.29701/167.03
L2prod times:            22.5201/610.06
Spare time:              0/0
Total time:              274.755/7405.81
[main] Time assemble (wall/proc) 23.9786/290.43
[main] Time solve (wall/proc) 26.8559/233.7
Ebkt times:              14.0903/386.45
Eval Ebkt times:         134.299/3672.88
PiPjPk times:            38.9839/1066.35
Eval PiPjPk times:       6.31657/178.17
L2prod times:            22.5073/616.3
Spare time:              0/0
Total time:              272.379/7459.91
[main] Time assemble (wall/proc) 23.7701/291.27
[main] Time solve (wall/proc) 26.7806/232.81
Ebkt times:              14.2053/385.68
Eval Ebkt times:         136.441/3685.53
PiPjPk times:            38.9545/1054.77
Eval PiPjPk times:       6.25837/171.62
L2prod times:            22.5734/611.9
Spare time:              0/0
Total time:              275.141/7432.88
[main] Time assemble (wall/proc) 23.9322/291.3
[main] Time solve (wall/proc) 27.0855/237.07
Ebkt times:              14.1337/383.09
Eval Ebkt times:         139.579/3739.69
PiPjPk times:            38.8024/1045.01
Eval PiPjPk times:       6.14372/164.69
L2prod times:            22.4916/604.74
Spare time:              0/0
Total time:              278.783/7477.76
[main] Time assemble (wall/proc) 24.1273/293.42
[main] Time solve (wall/proc) 26.8407/232.88
Ebkt times:              14.2546/391.68
Eval Ebkt times:         137.191/3696.77
PiPjPk times:            38.849/1052.75
Eval PiPjPk times:       6.22764/166.46
L2prod times:            22.5593/609
Spare time:              0/0
Total time:              276.368/7462.36
[main] Time assemble (wall/proc) 24.0179/292.26
[main] Time solve (wall/proc) 26.6814/231.59
Ebkt times:              14.1748/390.02
Eval Ebkt times:         136.115/3711.48
PiPjPk times:            38.9927/1064.39
Eval PiPjPk times:       6.26522/173.16
L2prod times:            22.4908/614.87
Spare time:              0/0
Total time:              275.112/7507.01
[main] Time assemble (wall/proc) 23.8802/293.27
[main] Time solve (wall/proc) 26.9749/234.12
Ebkt times:              14.0617/378.42
Eval Ebkt times:         137.927/3676.59
PiPjPk times:            38.5789/1032.9
Eval PiPjPk times:       6.34249/170.12
L2prod times:            22.2819/596.12
Spare time:              0/0
Total time:              276.392/7381.85
[main] Time assemble (wall/proc) 23.8975/289.39
[main] Time solve (wall/proc) 26.8351/233.97
Ebkt times:              14.0162/377.62
Eval Ebkt times:         137.417/3678.09
PiPjPk times:            38.7848/1041.98
Eval PiPjPk times:       6.31842/171.1
L2prod times:            22.2658/595.34
Spare time:              0/0
Total time:              276.611/7408.21
[main] Time assemble (wall/proc) 23.9036/290.82
[main] Time solve (wall/proc) 26.7463/232.76
Ebkt times:              14.2053/389.43
Eval Ebkt times:         135.884/3684.06
PiPjPk times:            39.0206/1062.5
Eval PiPjPk times:       6.37847/174.5
L2prod times:            22.5743/614.74
Spare time:              0/0
Total time:              274.739/7456.35
[main] Time assemble (wall/proc) 23.8478/291.38
[main] Time solve (wall/proc) 26.8314/233.53
Ebkt times:              14.2073/381.64
Eval Ebkt times:         136.738/3682.86
PiPjPk times:            39.0292/1055.81
Eval PiPjPk times:       6.25065/170.71
L2prod times:            22.5174/607.71
Spare time:              0/0
Total time:              275.756/7430.51
[main] Time assemble (wall/proc) 23.9703/291.14
[main] Time solve (wall/proc) 26.7902/232.35
Ebkt times:              14.2099/392.84
Eval Ebkt times:         135.587/3707.34
PiPjPk times:            39.0648/1068.88
Eval PiPjPk times:       6.33049/171.59
L2prod times:            22.5533/618.99
Spare time:              0/0
Total time:              274.6/7509.76
[main] Time assemble (wall/proc) 23.8417/293.23
[main] Time solve (wall/proc) 26.8606/233.06
Ebkt times:              14.1177/381.23
Eval Ebkt times:         136.794/3670.59
PiPjPk times:            38.937/1051.1
Eval PiPjPk times:       6.1752/166.36
L2prod times:            22.5018/606.84
Spare time:              0/0
Total time:              275.25/7398.51
[main] Time assemble (wall/proc) 23.8534/290.25
[main] Time solve (wall/proc) 26.9411/235.93
Ebkt times:              14.1501/387.01
Eval Ebkt times:         136.339/3673.3
PiPjPk times:            38.8888/1055.3
Eval PiPjPk times:       6.2531/164.9
L2prod times:            22.4818/609.22
Spare time:              0/0
Total time:              274.625/7422.82
[main] Time assemble (wall/proc) 23.901/290.62
[main] Time solve (wall/proc) 26.8309/232.84
Ebkt times:              14.0434/380.9
Eval Ebkt times:         136.597/3661.21
PiPjPk times:            38.915/1047.54
Eval PiPjPk times:       6.39143/175.18
L2prod times:            22.3574/601.44
Spare time:              0/0
Total time:              275.118/7388.93
[main] Time assemble (wall/proc) 23.8948/289.76
[main] Time solve (wall/proc) 26.79/232.69
Ebkt times:              14.2084/389.11
Eval Ebkt times:         135.95/3699.07
PiPjPk times:            39.1743/1068.45
Eval PiPjPk times:       6.37726/172.57
L2prod times:            22.6153/617.57
Spare time:              0/0
Total time:              274.774/7480.54
[main] Time assemble (wall/proc) 23.7851/292.27
[main] Time solve (wall/proc) 26.7406/232.99
Ebkt times:              14.2756/392.71
Eval Ebkt times:         135.362/3668.45
PiPjPk times:            38.9348/1058.49
Eval PiPjPk times:       6.24543/170.94
L2prod times:            22.4431/609.51
Spare time:              0/0
Total time:              273.715/7425.29
[main] Time assemble (wall/proc) 23.8471/290.75
[main] Time solve (wall/proc) 26.8964/235.02
Ebkt times:              14.2104/383.99
Eval Ebkt times:         136.618/3655.82
PiPjPk times:            38.7309/1036.08
Eval PiPjPk times:       6.34713/175.21
L2prod times:            22.3681/602.69
Spare time:              0/0
Total time:              275.824/7391.73
[main] Time assemble (wall/proc) 24.003/290.06
[main] Time solve (wall/proc) 26.8292/233.18
Ebkt times:              14.1193/379.71
Eval Ebkt times:         138.939/3703.69
PiPjPk times:            38.5569/1031.9
Eval PiPjPk times:       6.24082/166.79
L2prod times:            22.3036/596.5
Spare time:              0/0
Total time:              278.456/7431.89
[main] Time assemble (wall/proc) 24.0697/291.78
[main] Time solve (wall/proc) 26.7776/232.78
Ebkt times:              14.0366/374.64
Eval Ebkt times:         139.492/3624.65
PiPjPk times:            38.3327/1004.38
Eval PiPjPk times:       6.19405/163.08
L2prod times:            22.1861/581.94
Spare time:              0/0
Total time:              278.248/7256.06
[main] Time assemble (wall/proc) 24.0972/286.36
[main] Time solve (wall/proc) 26.827/233.12
Ebkt times:              14.1407/388.09
Eval Ebkt times:         136.877/3707.11
PiPjPk times:            38.9974/1057.63
Eval PiPjPk times:       6.3171/172.61
L2prod times:            22.531/612.98
Spare time:              0/0
Total time:              276.118/7485.45
[main] Time assemble (wall/proc) 23.929/292.89
[main] Time solve (wall/proc) 26.9914/236.57
Ebkt times:              14.1679/392.14
Eval Ebkt times:         135.175/3698.28
PiPjPk times:            39.1184/1071.66
Eval PiPjPk times:       6.30783/173.86
L2prod times:            22.6389/617.45
Spare time:              0/0
Total time:              274.025/7492.69
[main] Time assemble (wall/proc) 23.754/292.36
[main] Time solve (wall/proc) 26.755/232.67
Ebkt times:              14.1469/385.82
Eval Ebkt times:         137.655/3696.46
PiPjPk times:            39.0406/1052.5
Eval PiPjPk times:       6.28063/171.68
L2prod times:            22.4323/604.47
Spare time:              0/0
Total time:              276.461/7435.2
[main] Time assemble (wall/proc) 23.8698/291.14
[main] Time solve (wall/proc) 26.8514/234.6
[main] 70%...
Ebkt times:              14.065/385.26
Eval Ebkt times:         136.252/3668.91
PiPjPk times:            38.7585/1047.08
Eval PiPjPk times:       6.31064/172.94
L2prod times:            22.459/606.56
Spare time:              0/0
Total time:              275.453/7426.55
[main] Time assemble (wall/proc) 23.9644/290.82
[main] Time solve (wall/proc) 26.8382/233.08
Ebkt times:              14.28/383.86
Eval Ebkt times:         138.26/3722.77
PiPjPk times:            39.1035/1053.02
Eval PiPjPk times:       6.33515/172.42
L2prod times:            22.5791/608.19
Spare time:              0/0
Total time:              278.201/7493.31
[main] Time assemble (wall/proc) 24.025/293.34
[main] Time solve (wall/proc) 26.8846/234.84
Ebkt times:              14.1876/393.87
Eval Ebkt times:         134.662/3683.75
PiPjPk times:            39.1686/1073.66
Eval PiPjPk times:       6.37719/175.81
L2prod times:            22.5698/618.17
Spare time:              0/0
Total time:              273.449/7484.17
[main] Time assemble (wall/proc) 23.7539/292.26
[main] Time solve (wall/proc) 26.7341/232.82
Ebkt times:              14.2653/389.15
Eval Ebkt times:         137.155/3674.95
PiPjPk times:            39.0025/1050.23
Eval PiPjPk times:       6.26087/166.63
L2prod times:            22.3905/603.55
Spare time:              0/0
Total time:              276.722/7429.55
[main] Time assemble (wall/proc) 24.0177/291.4
[main] Time solve (wall/proc) 26.9939/235.61
Ebkt times:              14.1224/382.72
Eval Ebkt times:         136.842/3681.86
PiPjPk times:            38.9091/1047.47
Eval PiPjPk times:       6.27892/171.75
L2prod times:            22.4321/606.73
Spare time:              0/0
Total time:              275.779/7425.34
[main] Time assemble (wall/proc) 24.0264/291.17
[main] Time solve (wall/proc) 26.782/232.54
Ebkt times:              14.2805/391.03
Eval Ebkt times:         136.466/3703.88
PiPjPk times:            39.2516/1066.96
Eval PiPjPk times:       6.28061/168.97
L2prod times:            22.7473/619.69
Spare time:              0/0
Total time:              276.119/7502.47
[main] Time assemble (wall/proc) 23.9213/292.96
[main] Time solve (wall/proc) 27.067/236.83
Ebkt times:              14.0548/380.15
Eval Ebkt times:         137.359/3671.7
PiPjPk times:            38.5692/1034.3
Eval PiPjPk times:       6.23127/170.54
L2prod times:            22.4245/605.11
Spare time:              0/0
Total time:              275.749/7386.56
[main] Time assemble (wall/proc) 23.9633/289.8
[main] Time solve (wall/proc) 26.8047/233.18
Ebkt times:              14.0993/391.19
Eval Ebkt times:         135.043/3699.04
PiPjPk times:            39.0475/1072.3
Eval PiPjPk times:       6.3483/171.3
L2prod times:            22.5297/619.35
Spare time:              0/0
Total time:              273.808/7501.92
[main] Time assemble (wall/proc) 23.6929/292.7
[main] Time solve (wall/proc) 26.7781/233.39
Ebkt times:              14.1901/384.46
Eval Ebkt times:         136.883/3695.63
PiPjPk times:            39.0507/1058.52
Eval PiPjPk times:       6.23349/168.47
L2prod times:            22.5881/610.88
Spare time:              0/0
Total time:              275.881/7458.55
[main] Time assemble (wall/proc) 23.9784/292.18
[main] Time solve (wall/proc) 26.8471/234.36
Ebkt times:              14.1161/383.48
Eval Ebkt times:         136.115/3679.23
PiPjPk times:            39.0441/1055.43
Eval PiPjPk times:       6.19991/168.96
L2prod times:            22.6419/612.72
Spare time:              0/0
Total time:              275.353/7440.71
[main] Time assemble (wall/proc) 23.8284/291.41
[main] Time solve (wall/proc) 26.6805/231.99
Ebkt times:              14.2526/384.74
Eval Ebkt times:         136.909/3680.45
PiPjPk times:            39.129/1057.34
Eval PiPjPk times:       6.23529/167.06
L2prod times:            22.6542/611.9
Spare time:              0/0
Total time:              276.203/7436.81
[main] Time assemble (wall/proc) 23.8461/291.06
[main] Time solve (wall/proc) 26.7607/232.98
Ebkt times:              14.1418/388.65
Eval Ebkt times:         135.001/3682.38
PiPjPk times:            39.0396/1063.98
Eval PiPjPk times:       6.43482/177.87
L2prod times:            22.4049/612.26
Spare time:              0/0
Total time:              273.827/7465.58
[main] Time assemble (wall/proc) 23.7888/292.12
[main] Time solve (wall/proc) 26.7869/234.39
Ebkt times:              14.0881/382.16
Eval Ebkt times:         137.284/3684.78
PiPjPk times:            38.788/1041.63
Eval PiPjPk times:       6.18628/170.1
L2prod times:            22.4339/604.33
Spare time:              0/0
Total time:              276.19/7420.07
[main] Time assemble (wall/proc) 23.823/290.9
[main] Time solve (wall/proc) 26.8305/234.33
Ebkt times:              14.1894/387.42
Eval Ebkt times:         135.606/3653.22
PiPjPk times:            39.0489/1058.58
Eval PiPjPk times:       6.21208/166.23
L2prod times:            22.6134/610.45
Spare time:              0/0
Total time:              274.671/7412.88
[main] Time assemble (wall/proc) 23.9355/290.62
[main] Time solve (wall/proc) 26.7792/233.48
Ebkt times:              14.1093/382.26
Eval Ebkt times:         135.515/3666.15
PiPjPk times:            38.9201/1056.33
Eval PiPjPk times:       6.39439/173.11
L2prod times:            22.5643/610.53
Spare time:              0/0
Total time:              274.175/7426.8
[main] Time assemble (wall/proc) 23.8362/290.55
[main] Time solve (wall/proc) 26.8258/232.96
Ebkt times:              14.0671/374.84
Eval Ebkt times:         138.65/3669.42
PiPjPk times:            38.4721/1022.51
Eval PiPjPk times:       6.33964/172.42
L2prod times:            22.3288/594.5
Spare time:              0/0
Total time:              277.099/7340.05
[main] Time assemble (wall/proc) 24.0249/288.55
[main] Time solve (wall/proc) 26.7248/232.76
Ebkt times:              14.0344/385.69
Eval Ebkt times:         135.886/3693.57
PiPjPk times:            38.7235/1063.94
Eval PiPjPk times:       6.36943/165.79
L2prod times:            22.3047/610.3
Spare time:              0/0
Total time:              274.073/7468.8
[main] Time assemble (wall/proc) 23.8888/292.08
[main] Time solve (wall/proc) 26.7834/232.66
Ebkt times:              14.1208/381.24
Eval Ebkt times:         138.132/3700.45
PiPjPk times:            38.9017/1043.73
Eval PiPjPk times:       6.27814/171.06
L2prod times:            22.4882/604.19
Spare time:              0/0
Total time:              277.226/7429.92
[main] Time assemble (wall/proc) 23.9731/291.45
[main] Time solve (wall/proc) 26.9749/235.62
Ebkt times:              14.2309/385.73
Eval Ebkt times:         136.288/3695.09
PiPjPk times:            39.1702/1065.65
Eval PiPjPk times:       6.37469/171.07
L2prod times:            22.6415/615.71
Spare time:              0/0
Total time:              275.298/7462.6
[main] Time assemble (wall/proc) 23.7875/291.93
[main] Time solve (wall/proc) 26.7033/232.35
Ebkt times:              14.0783/379.43
Eval Ebkt times:         137.136/3670.52
PiPjPk times:            38.4437/1035.24
Eval PiPjPk times:       6.27416/167.66
L2prod times:            22.238/599.3
Spare time:              0/0
Total time:              275.639/7387.66
[main] Time assemble (wall/proc) 23.9612/290.1
[main] Time solve (wall/proc) 26.7902/232.36
Ebkt times:              14.1308/389.96
Eval Ebkt times:         135.351/3699.31
PiPjPk times:            39.1275/1069.74
Eval PiPjPk times:       6.40987/173.33
L2prod times:            22.5916/618.04
Spare time:              0/0
Total time:              274.373/7493.55
[main] Time assemble (wall/proc) 23.703/292.73
[main] Time solve (wall/proc) 26.7293/232.98
Ebkt times:              14.0888/381.75
Eval Ebkt times:         135.907/3662.73
PiPjPk times:            38.8939/1049.84
Eval PiPjPk times:       6.28594/169.99
L2prod times:            22.3717/606.82
Spare time:              0/0
Total time:              274.569/7407.59
[main] Time assemble (wall/proc) 23.9211/290.07
[main] Time solve (wall/proc) 26.8289/233.43
Ebkt times:              14.0876/382.27
Eval Ebkt times:         136.087/3654.39
PiPjPk times:            38.8167/1046.08
Eval PiPjPk times:       6.4042/171.7
L2prod times:            22.4148/604.54
Spare time:              0/0
Total time:              274.534/7385.86
[main] Time assemble (wall/proc) 23.8319/289.47
[main] Time solve (wall/proc) 26.8206/233.62
Ebkt times:              14.1237/385.6
Eval Ebkt times:         136.857/3658.16
PiPjPk times:            38.8058/1041
Eval PiPjPk times:       6.32764/171.37
L2prod times:            22.3946/602.98
Spare time:              0/0
Total time:              275.98/7403.85
[main] Time assemble (wall/proc) 24.0043/290.56
[main] Time solve (wall/proc) 26.7807/233.04
Ebkt times:              14.1852/387.78
Eval Ebkt times:         136.22/3715.91
PiPjPk times:            39.0423/1066.72
Eval PiPjPk times:       6.39944/177.59
L2prod times:            22.6029/617.54
Spare time:              0/0
Total time:              275.054/7504.37
[main] Time assemble (wall/proc) 23.8367/292.92
[main] Time solve (wall/proc) 26.7742/232.93
Ebkt times:              14.0693/381.23
Eval Ebkt times:         136.873/3669.95
PiPjPk times:            38.6886/1035.61
Eval PiPjPk times:       6.31184/172.55
L2prod times:            22.4057/602.57
Spare time:              0/0
Total time:              275.354/7386.05
[main] Time assemble (wall/proc) 23.9519/289.64
[main] Time solve (wall/proc) 26.8195/233.23
Ebkt times:              14.1334/391.21
Eval Ebkt times:         135.63/3708.27
PiPjPk times:            39.098/1075.83
Eval PiPjPk times:       6.37539/172.25
L2prod times:            22.6035/620.28
Spare time:              0/0
Total time:              274.082/7504.15
[main] Time assemble (wall/proc) 23.7909/292.73
[main] Time solve (wall/proc) 26.8721/233.9
Ebkt times:              14.1231/381.9
Eval Ebkt times:         136.624/3682.7
PiPjPk times:            38.7111/1048.22
Eval PiPjPk times:       6.271/171.02
L2prod times:            22.3499/606.96
Spare time:              0/0
Total time:              275.201/7428.5
[main] Time assemble (wall/proc) 23.9222/291.04
[main] Time solve (wall/proc) 26.8664/234.62
Ebkt times:              14.1872/381.27
Eval Ebkt times:         138.162/3690.58
PiPjPk times:            38.6014/1038.12
Eval PiPjPk times:       6.20531/166.82
L2prod times:            22.4027/603.3
Spare time:              0/0
Total time:              277.423/7420.69
[main] Time assemble (wall/proc) 24.1016/291.55
[main] Time solve (wall/proc) 26.8635/234.07
[main] 80%...
Ebkt times:              14.0121/380.06
Eval Ebkt times:         137.402/3679.5
PiPjPk times:            38.6807/1040.56
Eval PiPjPk times:       6.21779/167.88
L2prod times:            22.426/603.96
Spare time:              0/0
Total time:              275.535/7387.32
[main] Time assemble (wall/proc) 24.0624/290.13
[main] Time solve (wall/proc) 26.8066/232.44
Ebkt times:              14.0792/388.59
Eval Ebkt times:         135.067/3688.28
PiPjPk times:            39.092/1069.05
Eval PiPjPk times:       6.46766/176.92
L2prod times:            22.4744/614.52
Spare time:              0/0
Total time:              273.429/7466.95
[main] Time assemble (wall/proc) 23.7871/291.64
[main] Time solve (wall/proc) 26.7146/231.87
Ebkt times:              14.1477/385.16
Eval Ebkt times:         137.606/3707.59
PiPjPk times:            38.8689/1050.16
Eval PiPjPk times:       6.34065/172.26
L2prod times:            22.4997/609.51
Spare time:              0/0
Total time:              276.559/7457.32
[main] Time assemble (wall/proc) 23.9053/291.72
[main] Time solve (wall/proc) 26.9951/236.53
Ebkt times:              14.2276/387.04
Eval Ebkt times:         137.855/3697.33
PiPjPk times:            38.9504/1048.95
Eval PiPjPk times:       6.20115/166.68
L2prod times:            22.5421/607.61
Spare time:              0/0
Total time:              277.672/7454.02
[main] Time assemble (wall/proc) 24.0336/292.18
[main] Time solve (wall/proc) 26.7677/232.85
Ebkt times:              13.9802/378.06
Eval Ebkt times:         136.686/3684.24
PiPjPk times:            38.8393/1050.63
Eval PiPjPk times:       6.22807/169.94
L2prod times:            22.4406/605.91
Spare time:              0/0
Total time:              275.048/7416.9
[main] Time assemble (wall/proc) 23.8702/290.54
[main] Time solve (wall/proc) 26.6894/232.26
Ebkt times:              14.1576/382.2
Eval Ebkt times:         135.843/3686.61
PiPjPk times:            38.8806/1058.94
Eval PiPjPk times:       6.31544/173.66
L2prod times:            22.4033/608.51
Spare time:              0/0
Total time:              274.127/7436.59
[main] Time assemble (wall/proc) 23.8432/291.5
[main] Time solve (wall/proc) 26.9737/235.54
Ebkt times:              14.2283/389.87
Eval Ebkt times:         136.401/3703.85
PiPjPk times:            39.1947/1069.05
Eval PiPjPk times:       6.38233/175.05
L2prod times:            22.6345/617.19
Spare time:              0/0
Total time:              275.594/7494.69
[main] Time assemble (wall/proc) 23.8651/292.62
[main] Time solve (wall/proc) 26.8725/233.91
Ebkt times:              14.1596/393.12
Eval Ebkt times:         135.707/3693.87
PiPjPk times:            39.1126/1068.25
Eval PiPjPk times:       6.33578/172.82
L2prod times:            22.5307/616.03
Spare time:              0/0
Total time:              275.069/7496.6
[main] Time assemble (wall/proc) 23.8327/292.97
[main] Time solve (wall/proc) 26.7569/233.89
Ebkt times:              14.0886/381.89
Eval Ebkt times:         136.67/3656.62
PiPjPk times:            38.9387/1047.63
Eval PiPjPk times:       6.27209/169.64
L2prod times:            22.4573/603.3
Spare time:              0/0
Total time:              275.768/7393.16
[main] Time assemble (wall/proc) 23.8966/290.11
[main] Time solve (wall/proc) 26.8221/234.11
Ebkt times:              14.1781/384.89
Eval Ebkt times:         137.551/3691.13
PiPjPk times:            38.831/1048.35
Eval PiPjPk times:       6.27181/166.86
L2prod times:            22.3438/600.82
Spare time:              0/0
Total time:              277.011/7445.42
[main] Time assemble (wall/proc) 24.0034/291.76
[main] Time solve (wall/proc) 26.7567/232.77
Ebkt times:              14.1363/382.04
Eval Ebkt times:         136.752/3670.81
PiPjPk times:            38.8603/1048.41
Eval PiPjPk times:       6.28817/170.77
L2prod times:            22.44/605.28
Spare time:              0/0
Total time:              275.412/7399.63
[main] Time assemble (wall/proc) 23.896/289.91
[main] Time solve (wall/proc) 26.7754/232.44
Ebkt times:              14.1961/389.02
Eval Ebkt times:         134.803/3677.12
PiPjPk times:            39.2214/1071.74
Eval PiPjPk times:       6.3296/171.29
L2prod times:            22.6338/617.05
Spare time:              0/0
Total time:              273.82/7472.4
[main] Time assemble (wall/proc) 23.8761/292.09
[main] Time solve (wall/proc) 26.7805/232.74
Ebkt times:              14.2456/389.47
Eval Ebkt times:         137.074/3693.93
PiPjPk times:            38.9451/1054.9
Eval PiPjPk times:       6.23126/165.28
L2prod times:            22.5948/610.5
Spare time:              0/0
Total time:              276.18/7450.33
[main] Time assemble (wall/proc) 24.0088/292.25
[main] Time solve (wall/proc) 26.9116/234.13
Ebkt times:              14.1953/385.67
Eval Ebkt times:         136.004/3680.54
PiPjPk times:            39.0385/1055.97
Eval PiPjPk times:       6.33519/173.69
L2prod times:            22.6327/611.72
Spare time:              0/0
Total time:              274.785/7431.81
[main] Time assemble (wall/proc) 23.8811/291.25
[main] Time solve (wall/proc) 26.8176/233.47
Ebkt times:              14.0731/382.11
Eval Ebkt times:         137.537/3694.36
PiPjPk times:            38.7342/1044.05
Eval PiPjPk times:       6.27083/169.77
L2prod times:            22.3686/606.88
Spare time:              0/0
Total time:              276.245/7430.99
[main] Time assemble (wall/proc) 23.8718/291.04
[main] Time solve (wall/proc) 26.8154/233.73
Ebkt times:              14.1089/387.66
Eval Ebkt times:         135.004/3676.67
PiPjPk times:            38.9032/1058.91
Eval PiPjPk times:       6.39603/176.76
L2prod times:            22.4556/612.22
Spare time:              0/0
Total time:              273.386/7447.74
[main] Time assemble (wall/proc) 23.8762/291.22
[main] Time solve (wall/proc) 26.7658/233.32
Ebkt times:              14.1327/391.43
Eval Ebkt times:         135.148/3693.05
PiPjPk times:            39.1171/1069.63
Eval PiPjPk times:       6.27198/171.21
L2prod times:            22.6932/623.14
Spare time:              0/0
Total time:              274.374/7501.06
[main] Time assemble (wall/proc) 23.7505/292.8
[main] Time solve (wall/proc) 26.7218/232.92
Ebkt times:              14.1834/393.33
Eval Ebkt times:         135.085/3691.9
PiPjPk times:            39.1733/1070.44
Eval PiPjPk times:       6.32556/173.75
L2prod times:            22.5608/615.75
Spare time:              0/0
Total time:              273.627/7478.18
[main] Time assemble (wall/proc) 23.7545/292.23
[main] Time solve (wall/proc) 26.7384/232.6
Ebkt times:              14.1599/389.04
Eval Ebkt times:         137.624/3702.82
PiPjPk times:            38.9259/1050.55
Eval PiPjPk times:       6.3643/168.91
L2prod times:            22.5254/608.05
Spare time:              0/0
Total time:              276.813/7451.9
[main] Time assemble (wall/proc) 23.9779/292.11
[main] Time solve (wall/proc) 26.9004/234.73
Ebkt times:              14.073/382.37
Eval Ebkt times:         136.155/3645.22
PiPjPk times:            38.678/1036.54
Eval PiPjPk times:       6.38462/173.15
L2prod times:            22.3827/602.22
Spare time:              0/0
Total time:              274.402/7355.47
[main] Time assemble (wall/proc) 23.9103/289.03
[main] Time solve (wall/proc) 26.8173/232.82
Ebkt times:              14.0878/381.53
Eval Ebkt times:         137.427/3709.71
PiPjPk times:            38.9438/1056.74
Eval PiPjPk times:       6.32064/169.19
L2prod times:            22.5281/609.13
Spare time:              0/0
Total time:              276.501/7469.24
[main] Time assemble (wall/proc) 23.9546/292.5
[main] Time solve (wall/proc) 26.8025/232.94
Ebkt times:              14.1575/388.98
Eval Ebkt times:         135.84/3718.32
PiPjPk times:            39.195/1072.65
Eval PiPjPk times:       6.30051/176.56
L2prod times:            22.6288/624.83
Spare time:              0/0
Total time:              275.29/7537.43
[main] Time assemble (wall/proc) 23.8112/294.28
[main] Time solve (wall/proc) 26.7495/232.96
Ebkt times:              14.0489/379.44
Eval Ebkt times:         136.965/3677.2
PiPjPk times:            38.6414/1038.91
Eval PiPjPk times:       6.4441/175.95
L2prod times:            22.3049/601.92
Spare time:              0/0
Total time:              275.564/7408.77
[main] Time assemble (wall/proc) 23.8919/290.69
[main] Time solve (wall/proc) 26.9623/235.66
Ebkt times:              14.1196/384.63
Eval Ebkt times:         137.416/3692.09
PiPjPk times:            38.7741/1046.98
Eval PiPjPk times:       6.34193/170.68
L2prod times:            22.4718/605.65
Spare time:              0/0
Total time:              276.081/7424.45
[main] Time assemble (wall/proc) 23.8629/291.03
[main] Time solve (wall/proc) 26.6871/232.2
Ebkt times:              14.1006/380.75
Eval Ebkt times:         136.584/3652.6
PiPjPk times:            38.7193/1043.68
Eval PiPjPk times:       6.32015/171.22
L2prod times:            22.4115/603.93
Spare time:              0/0
Total time:              275.046/7373.67
[main] Time assemble (wall/proc) 23.9979/289.42
[main] Time solve (wall/proc) 26.7894/233.05
Ebkt times:              14.1951/380.84
Eval Ebkt times:         137.067/3631.46
PiPjPk times:            38.7648/1033.83
Eval PiPjPk times:       6.41121/168.12
L2prod times:            22.4557/599.78
Spare time:              0/0
Total time:              276.115/7330.72
[main] Time assemble (wall/proc) 24.0559/287.98
[main] Time solve (wall/proc) 26.7865/233
Ebkt times:              14.0085/382.25
Eval Ebkt times:         135.532/3682.8
PiPjPk times:            38.9827/1067.51
Eval PiPjPk times:       6.33599/170.76
L2prod times:            22.4366/612.73
Spare time:              0/0
Total time:              274.034/7459.78
[main] Time assemble (wall/proc) 23.9089/291.78
[main] Time solve (wall/proc) 26.8435/233.48
Ebkt times:              14.0925/387.96
Eval Ebkt times:         135.87/3681.96
PiPjPk times:            38.9247/1054.71
Eval PiPjPk times:       6.29616/174.36
L2prod times:            22.4852/610.88
Spare time:              0/0
Total time:              273.792/7425.71
[main] Time assemble (wall/proc) 23.8673/290.69
[main] Time solve (wall/proc) 26.8141/233.33
Ebkt times:              14.1234/381.74
Eval Ebkt times:         136.528/3673.54
PiPjPk times:            38.8669/1048.47
Eval PiPjPk times:       6.35937/169.43
L2prod times:            22.3976/601.97
Spare time:              0/0
Total time:              275.285/7404.82
[main] Time assemble (wall/proc) 23.9235/290.4
[main] Time solve (wall/proc) 27.0194/235.69
Ebkt times:              14.0477/382.01
Eval Ebkt times:         136.797/3674.71
PiPjPk times:            38.8468/1051.3
Eval PiPjPk times:       6.29741/167.54
L2prod times:            22.4833/607.2
Spare time:              0/0
Total time:              275.644/7415.92
[main] Time assemble (wall/proc) 23.9953/290.77
[main] Time solve (wall/proc) 26.8291/233.42
[main] 90%...
Ebkt times:              14.1596/389.48
Eval Ebkt times:         135.983/3700.11
PiPjPk times:            39.1137/1064.41
Eval PiPjPk times:       6.35651/174.71
L2prod times:            22.6928/619.05
Spare time:              0/0
Total time:              275.082/7492.59
[main] Time assemble (wall/proc) 23.846/292.4
[main] Time solve (wall/proc) 26.8152/233.3
Ebkt times:              14.2015/388.04
Eval Ebkt times:         136.301/3712.26
PiPjPk times:            39.0901/1065.06
Eval PiPjPk times:       6.3421/176.61
L2prod times:            22.6526/618.78
Spare time:              0/0
Total time:              275.262/7498.73
[main] Time assemble (wall/proc) 23.8639/293.16
[main] Time solve (wall/proc) 26.8234/234.36
Ebkt times:              14.1436/387.26
Eval Ebkt times:         138.128/3697.78
PiPjPk times:            38.9082/1041.74
Eval PiPjPk times:       6.31856/172.48
L2prod times:            22.3708/603.79
Spare time:              0/0
Total time:              277.083/7430.92
[main] Time assemble (wall/proc) 24.0679/291.52
[main] Time solve (wall/proc) 26.8698/233.27
Ebkt times:              14.0708/381.38
Eval Ebkt times:         135.707/3625.72
PiPjPk times:            38.7788/1042.57
Eval PiPjPk times:       6.37096/173.72
L2prod times:            22.3057/602.05
Spare time:              0/0
Total time:              274.483/7352.36
[main] Time assemble (wall/proc) 23.9063/288.8
[main] Time solve (wall/proc) 26.7876/232.8
Ebkt times:              14.1966/389.08
Eval Ebkt times:         135.924/3685.12
PiPjPk times:            39.1264/1062.85
Eval PiPjPk times:       6.45061/176.77
L2prod times:            22.5825/612.29
Spare time:              0/0
Total time:              275.08/7462.68
[main] Time assemble (wall/proc) 23.8369/291.77
[main] Time solve (wall/proc) 26.8932/233.6
Ebkt times:              14.1851/386.51
Eval Ebkt times:         137.555/3705.99
PiPjPk times:            38.9313/1048.74
Eval PiPjPk times:       6.27237/173.23
L2prod times:            22.4741/608.23
Spare time:              0/0
Total time:              276.468/7455.76
[main] Time assemble (wall/proc) 23.9786/292
[main] Time solve (wall/proc) 26.7957/233.08
Ebkt times:              14.2001/388.37
Eval Ebkt times:         135.132/3706.09
PiPjPk times:            39.1423/1070
Eval PiPjPk times:       6.37093/179.38
L2prod times:            22.5691/616.94
Spare time:              0/0
Total time:              273.843/7505.97
[main] Time assemble (wall/proc) 23.7222/292.84
[main] Time solve (wall/proc) 26.7527/232.94
Ebkt times:              14.1859/387.58
Eval Ebkt times:         136.153/3680.22
PiPjPk times:            38.9858/1056.19
Eval PiPjPk times:       6.24453/170.77
L2prod times:            22.5976/612.41
Spare time:              0/0
Total time:              275.065/7446.46
[main] Time assemble (wall/proc) 23.9344/291.59
[main] Time solve (wall/proc) 27.0973/237.45
Ebkt times:              14.1819/385.16
Eval Ebkt times:         138.505/3711.55
PiPjPk times:            38.7209/1042.16
Eval PiPjPk times:       6.18752/165.31
L2prod times:            22.476/603.55
Spare time:              0/0
Total time:              277.737/7448.12
[main] Time assemble (wall/proc) 24.0496/292.18
[main] Time solve (wall/proc) 26.8148/233.18
Ebkt times:              14.1319/388.08
Eval Ebkt times:         136.959/3676.54
PiPjPk times:            38.8347/1049.89
Eval PiPjPk times:       6.29299/169.37
L2prod times:            22.4355/603.88
Spare time:              0/0
Total time:              275.734/7423.47
[main] Time assemble (wall/proc) 23.8684/290.7
[main] Time solve (wall/proc) 26.7505/233.1
Ebkt times:              14.2107/391.35
Eval Ebkt times:         135.003/3677.13
PiPjPk times:            39.0109/1067.42
Eval PiPjPk times:       6.34437/171.84
L2prod times:            22.5194/617.02
Spare time:              0/0
Total time:              273.596/7463.13
[main] Time assemble (wall/proc) 23.8465/291.59
[main] Time solve (wall/proc) 26.7426/232.09
Ebkt times:              14.0919/384.61
Eval Ebkt times:         137.313/3709.3
PiPjPk times:            38.8045/1052.56
Eval PiPjPk times:       6.29871/172.1
L2prod times:            22.3476/609.18
Spare time:              0/0
Total time:              276.086/7473.01
[main] Time assemble (wall/proc) 23.8947/292.64
[main] Time solve (wall/proc) 26.7459/233.92
Ebkt times:              14.1469/384.51
Eval Ebkt times:         137.264/3676.54
PiPjPk times:            38.8273/1039.65
Eval PiPjPk times:       6.29666/173.24
L2prod times:            22.5106/605.21
Spare time:              0/0
Total time:              276.615/7417.46
[main] Time assemble (wall/proc) 23.9671/290.75
[main] Time solve (wall/proc) 26.8398/233.35
Ebkt times:              14.1477/383.94
Eval Ebkt times:         136.424/3646.98
PiPjPk times:            38.7547/1039.86
Eval PiPjPk times:       6.36206/170.48
L2prod times:            22.3558/598.97
Spare time:              0/0
Total time:              275.156/7364.66
[main] Time assemble (wall/proc) 23.9773/289.41
[main] Time solve (wall/proc) 26.7211/232.86
Ebkt times:              14.1568/389.14
Eval Ebkt times:         135.939/3705.5
PiPjPk times:            39.1134/1067.48
Eval PiPjPk times:       6.42402/174.47
L2prod times:            22.5682/617.15
Spare time:              0/0
Total time:              275.02/7496.6
[main] Time assemble (wall/proc) 23.8596/292.73
[main] Time solve (wall/proc) 26.7403/232.34
Ebkt times:              14.2032/393.96
Eval Ebkt times:         136.153/3675.4
PiPjPk times:            39.1012/1055.71
Eval PiPjPk times:       6.2251/172.02
L2prod times:            22.5256/610.07
Spare time:              0/0
Total time:              275.372/7447.25
[main] Time assemble (wall/proc) 23.8552/291.51
[main] Time solve (wall/proc) 26.7426/232.64
Ebkt times:              14.1133/383.52
Eval Ebkt times:         136.554/3683.06
PiPjPk times:            38.752/1048.86
Eval PiPjPk times:       6.28804/170.66
L2prod times:            22.5351/611.5
Spare time:              0/0
Total time:              275.401/7444.31
[main] Time assemble (wall/proc) 23.9326/291.74
[main] Time solve (wall/proc) 26.956/235.16
Ebkt times:              14.1009/382.16
Eval Ebkt times:         137.605/3666.55
PiPjPk times:            38.6476/1032.59
Eval PiPjPk times:       6.29082/168.76
L2prod times:            22.2279/595.2
Spare time:              0/0
Total time:              276.743/7377.69
[main] Time assemble (wall/proc) 24.0082/290
[main] Time solve (wall/proc) 26.8434/233.48
Ebkt times:              14.072/382.2
Eval Ebkt times:         137.624/3682.96
PiPjPk times:            38.7308/1038.78
Eval PiPjPk times:       6.24089/166.82
L2prod times:            22.3759/600.57
Spare time:              0/0
Total time:              276.319/7403.02
[main] Time assemble (wall/proc) 23.8844/290.44
[main] Time solve (wall/proc) 26.8101/233.42
Ebkt times:              14.1609/388.95
Eval Ebkt times:         135.878/3677.36
PiPjPk times:            38.9773/1056.84
Eval PiPjPk times:       6.33437/171.37
L2prod times:            22.4771/610.94
Spare time:              0/0
Total time:              274.61/7437.54
[main] Time assemble (wall/proc) 23.9655/291.17
[main] Time solve (wall/proc) 26.8583/234.14
Ebkt times:              14.1506/377.96
Eval Ebkt times:         137.779/3683.14
PiPjPk times:            38.7073/1033.84
Eval PiPjPk times:       6.22105/172.29
L2prod times:            22.3239/599.3
Spare time:              0/0
Total time:              276.672/7402.95
[main] Time assemble (wall/proc) 24.0107/290.55
[main] Time solve (wall/proc) 26.839/233.51
Ebkt times:              14.0834/382.55
Eval Ebkt times:         137.898/3705.35
PiPjPk times:            38.7748/1045.94
Eval PiPjPk times:       6.25147/167.9
L2prod times:            22.3805/603.41
Spare time:              0/0
Total time:              276.725/7446.97
[main] Time assemble (wall/proc) 23.8468/291.83
[main] Time solve (wall/proc) 26.8402/234.85
Ebkt times:              14.1359/383.74
Eval Ebkt times:         137.537/3678.29
PiPjPk times:            38.7501/1042.55
Eval PiPjPk times:       6.33438/170.43
L2prod times:            22.275/598.72
Spare time:              0/0
Total time:              276.754/7414.27
[main] Time assemble (wall/proc) 23.9167/290.84
[main] Time solve (wall/proc) 26.8002/233.65
Ebkt times:              14.1992/387.14
Eval Ebkt times:         138.432/3698.6
PiPjPk times:            38.8055/1039.88
Eval PiPjPk times:       6.2542/170.38
L2prod times:            22.3179/598.55
Spare time:              0/0
Total time:              277.653/7429.09
[main] Time assemble (wall/proc) 23.9482/291.41
[main] Time solve (wall/proc) 26.798/233.15
Ebkt times:              14.2204/389.58
Eval Ebkt times:         135.668/3706.93
PiPjPk times:            39.1613/1068.95
Eval PiPjPk times:       6.32351/176.27
L2prod times:            22.5935/620.8
Spare time:              0/0
Total time:              274.788/7505.74
[main] Time assemble (wall/proc) 23.7346/293.26
[main] Time solve (wall/proc) 26.745/232.74
Ebkt times:              14.0875/380.31
Eval Ebkt times:         137.972/3677.55
PiPjPk times:            38.8207/1043.53
Eval PiPjPk times:       6.25924/166.11
L2prod times:            22.3441/599.38
Spare time:              0/0
Total time:              276.655/7390.7
[main] Time assemble (wall/proc) 23.919/289.75
[main] Time solve (wall/proc) 26.7012/232.57
Ebkt times:              14.1799/389.61
Eval Ebkt times:         135.493/3705.72
PiPjPk times:            39.0444/1062.82
Eval PiPjPk times:       6.29903/175.67
L2prod times:            22.4887/614.66
Spare time:              0/0
Total time:              274.267/7493.2
[main] Time assemble (wall/proc) 23.9016/292.86
[main] Time solve (wall/proc) 26.7612/232.88
Ebkt times:              14.0728/377.88
Eval Ebkt times:         137.434/3685.54
PiPjPk times:            38.71/1036.29
Eval PiPjPk times:       6.27296/172.97
L2prod times:            22.3488/602.15
Spare time:              0/0
Total time:              276.163/7405.94
[main] Time assemble (wall/proc) 24.0265/290.92
[main] Time solve (wall/proc) 26.9479/235.03
Ebkt times:              14.1197/386.05
Eval Ebkt times:         137.216/3682.86
PiPjPk times:            38.7211/1042.83
Eval PiPjPk times:       6.30032/170.21
L2prod times:            22.3998/606.06
Spare time:              0/0
Total time:              276.061/7416.12
[main] Time assemble (wall/proc) 23.9132/290.94
[main] Time solve (wall/proc) 26.687/232.62
[main] Time run (wall/proc) 25162.8/386961
[main] Compute errors
[main] Electric field error = 0.00262906
[main] Potential error = 0.00141244
[main] Lambda = 0.018721
[main] Maximum residual = 2.25979e-15
[main] Maximum constraint difference = 9.5315
[main] Time norms (wall/proc) 0.991433/26.93
[main] Mesh diameter 0.256759
[main] Done
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot     RatePot  MaxRes       MaxConstr
2    0.558943  0.0344828   0.041824    --        0.0260606   --       3.00298e-15  6.30135
2    0.499828  0.0243902   0.0237474   5.06      0.0138046   5.68     2.95224e-15  6.97227
2    0.39203   0.0120482   0.0144402   2.05      0.00632678  3.21     2.44306e-15  7.86078
2    0.313068  0.00613497  0.00558589  4.22      0.00265148  3.87     2.19559e-15  8.46186
2    0.256759  0.00337838  0.00262906  3.80      0.00141244  3.18     2.25979e-15  9.5315
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0540157     1.16          2.43955     10.17       1.56399        16.7748        1.34545     5.91414     144.488   2093.55
0.0731148     1.8           5.76444     21.92       3.01692        32.0407        1.8988      9.67756     352.048   5454.42
0.128111      3.31          10.3883     40          6.27262        66.2466        4.05967     21.6548     1476.29   22638.7
0.233312      5.51          23.7626     83.79       12.6105        129.98         10.1801     71.7995     6095.74   90487.7
0.402485      10.91         41.4492     158.06      23.8953        291.377        26.8074     233.412     25162.8   386961
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : 1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
rm: cannot remove '/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/*': No such file or directory
------------------------------------------------------------------------------
Mesh 1 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0633762/0.98
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.03702/7.02
[main] Initial constraint norm: 4.56934
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0963328
Ebkt times:              2.11722/56.88
Eval Ebkt times:         3.80938/89.94
PiPjPk times:            4.93423/90.64
Eval PiPjPk times:       0.822038/11.25
L2prod times:            1.79435/47.26
Total time:              17.4233/371.89
[main] Time assemble (wall/proc) 4.09421/21.81
[main] Time solve (wall/proc) 1.59201/12.34
[main] Stop crit:        3.61841e-06
Ebkt times:              2.1314/57.19
Eval Ebkt times:         3.75453/89.42
PiPjPk times:            4.98356/89.95
Eval PiPjPk times:       0.786565/10.99
L2prod times:            1.79566/45.86
Total time:              17.2337/367.12
[main] Time assemble (wall/proc) 4.06599/21.61
[main] Time solve (wall/proc) 1.57641/11.53
[main] Stop crit:        3.38854e-14
[main] 10%...
[main] Stop crit:        0.0828573
Ebkt times:              2.19131/58.69
Eval Ebkt times:         3.72235/89.26
PiPjPk times:            4.99217/92.82
Eval PiPjPk times:       0.791883/11.12
L2prod times:            1.84275/47.35
Total time:              17.1551/370.18
[main] Time assemble (wall/proc) 4.21287/21.71
[main] Time solve (wall/proc) 1.59621/12.13
[main] Stop crit:        2.08078e-06
Ebkt times:              2.12556/57.22
Eval Ebkt times:         3.69773/88.16
PiPjPk times:            5.04572/94.69
Eval PiPjPk times:       0.779092/10.95
L2prod times:            1.85114/46.49
Total time:              17.2997/371.75
[main] Time assemble (wall/proc) 4.18472/21.82
[main] Time solve (wall/proc) 1.60475/11.59
[main] Stop crit:        1.51834e-14
[main] 20%...
[main] Stop crit:        0.0759356
Ebkt times:              2.23302/60.01
Eval Ebkt times:         3.68732/88.23
PiPjPk times:            5.01537/93.21
Eval PiPjPk times:       0.742981/9.95
L2prod times:            1.76931/47.17
Total time:              17.155/371.96
[main] Time assemble (wall/proc) 3.92084/21.59
[main] Time solve (wall/proc) 1.52434/11.36
[main] Stop crit:        2.19901e-06
Ebkt times:              2.1704/58.17
Eval Ebkt times:         3.75946/89.74
PiPjPk times:            5.05966/93.42
Eval PiPjPk times:       0.772492/10.65
L2prod times:            1.88437/48.9
Total time:              17.4474/374.93
[main] Time assemble (wall/proc) 4.11893/21.86
[main] Time solve (wall/proc) 1.56007/11.62
[main] Stop crit:        2.93542e-14
[main] 30%...
[main] Stop crit:        0.0709438
Ebkt times:              2.12784/54.87
Eval Ebkt times:         3.72922/90.16
PiPjPk times:            5.14394/99.16
Eval PiPjPk times:       0.798827/10.91
L2prod times:            1.78393/47.37
Total time:              17.4013/377.61
[main] Time assemble (wall/proc) 3.91342/21.75
[main] Time solve (wall/proc) 1.52508/11.5
[main] Stop crit:        2.37361e-06
Ebkt times:              2.18059/58.27
Eval Ebkt times:         3.85748/92.35
PiPjPk times:            5.03433/93.84
Eval PiPjPk times:       0.789357/10.57
L2prod times:            1.79323/47.52
Total time:              17.4931/377.64
[main] Time assemble (wall/proc) 3.92619/22.02
[main] Time solve (wall/proc) 1.57321/12.4
[main] Stop crit:        3.85315e-14
[main] 40%...
[main] Stop crit:        0.0666966
Ebkt times:              2.22183/59.9
Eval Ebkt times:         3.70134/87.8
PiPjPk times:            5.07535/95.21
Eval PiPjPk times:       0.737875/10.31
L2prod times:            1.85424/47.03
Total time:              17.3421/374.79
[main] Time assemble (wall/proc) 4.15628/21.69
[main] Time solve (wall/proc) 1.53653/11.5
[main] Stop crit:        2.43236e-06
Ebkt times:              2.28191/61.07
Eval Ebkt times:         3.7721/90.32
PiPjPk times:            5.03514/93.98
Eval PiPjPk times:       0.78665/10.92
L2prod times:            1.75675/45.75
Total time:              17.4007/375.17
[main] Time assemble (wall/proc) 4.08433/21.97
[main] Time solve (wall/proc) 1.55254/11.52
[main] Stop crit:        5.01638e-14
[main] 50%...
[main] Stop crit:        0.0638691
Ebkt times:              2.19536/58.96
Eval Ebkt times:         3.72693/88.97
PiPjPk times:            5.12001/93.79
Eval PiPjPk times:       0.775052/10.87
L2prod times:            1.85948/47.82
Total time:              17.4432/374.13
[main] Time assemble (wall/proc) 4.07263/21.9
[main] Time solve (wall/proc) 1.5385/11.73
[main] Stop crit:        2.43786e-06
Ebkt times:              2.1819/58.29
Eval Ebkt times:         3.77305/91.54
PiPjPk times:            5.10736/93.15
Eval PiPjPk times:       0.799869/11.07
L2prod times:            1.78036/47.46
Total time:              17.5631/377.48
[main] Time assemble (wall/proc) 3.93257/22.02
[main] Time solve (wall/proc) 1.52477/11.41
[main] Stop crit:        4.98275e-14
[main] 60%...
[main] Stop crit:        0.0630306
Ebkt times:              2.15521/58.17
Eval Ebkt times:         3.72407/90.81
PiPjPk times:            5.06021/96.35
Eval PiPjPk times:       0.746857/10.44
L2prod times:            1.76032/46.78
Total time:              17.1636/376.76
[main] Time assemble (wall/proc) 3.92857/21.69
[main] Time solve (wall/proc) 1.55037/11.59
[main] Stop crit:        2.43856e-06
Ebkt times:              2.14999/57.29
Eval Ebkt times:         3.74316/90.06
PiPjPk times:            4.97536/91.32
Eval PiPjPk times:       0.774147/10.96
L2prod times:            1.79463/47.44
Total time:              17.3382/373.6
[main] Time assemble (wall/proc) 3.98883/21.83
[main] Time solve (wall/proc) 1.54139/11.69
[main] Stop crit:        4.63873e-14
[main] 70%...
[main] Stop crit:        0.064125
Ebkt times:              2.17419/58.67
Eval Ebkt times:         3.66776/87.94
PiPjPk times:            4.96183/90.79
Eval PiPjPk times:       0.758438/10.05
L2prod times:            1.75688/45.78
Total time:              17.0073/364.6
[main] Time assemble (wall/proc) 3.99836/21.53
[main] Time solve (wall/proc) 1.56546/11.6
[main] Stop crit:        2.41332e-06
Ebkt times:              2.11668/57.09
Eval Ebkt times:         3.80541/91.14
PiPjPk times:            4.90583/91.82
Eval PiPjPk times:       0.758473/10.39
L2prod times:            1.78501/47.25
Total time:              17.1975/372.79
[main] Time assemble (wall/proc) 4.00621/21.71
[main] Time solve (wall/proc) 1.54752/11.57
[main] Stop crit:        4.99996e-14
[main] 80%...
[main] Stop crit:        0.0667951
Ebkt times:              2.18917/58.6
Eval Ebkt times:         3.74055/89.9
PiPjPk times:            5.13976/95.49
Eval PiPjPk times:       0.762157/10.63
L2prod times:            1.76307/47.22
Total time:              17.3666/375.63
[main] Time assemble (wall/proc) 3.93309/21.9
[main] Time solve (wall/proc) 1.53835/11.72
[main] Stop crit:        2.32948e-06
Ebkt times:              2.09632/56.17
Eval Ebkt times:         3.82597/90.92
PiPjPk times:            4.9608/91.47
Eval PiPjPk times:       0.797664/11.33
L2prod times:            1.88934/48.9
Total time:              17.3534/372.68
[main] Time assemble (wall/proc) 4.04335/21.86
[main] Time solve (wall/proc) 1.52045/11.46
[main] Stop crit:        4.92833e-14
[main] 90%...
[main] Stop crit:        0.0706976
Ebkt times:              2.2166/59.45
Eval Ebkt times:         3.7217/88.88
PiPjPk times:            5.15382/93.32
Eval PiPjPk times:       0.776119/10.29
L2prod times:            1.85095/48.31
Total time:              17.521/373.82
[main] Time assemble (wall/proc) 4.00714/21.98
[main] Time solve (wall/proc) 1.5301/11.46
[main] Stop crit:        2.20609e-06
Ebkt times:              2.1923/58.72
Eval Ebkt times:         3.72781/90.01
PiPjPk times:            5.0601/94.8
Eval PiPjPk times:       0.771578/10.43
L2prod times:            1.75359/46.73
Total time:              17.2369/374.78
[main] Time assemble (wall/proc) 3.94207/21.6
[main] Time solve (wall/proc) 1.53/11.42
[main] Stop crit:        4.81925e-14
[main] Time run (wall/proc) 196.356/1463.56
[main] Compute errors
[main] Electric field error = 0.0521477
[main] Potential error = 0.0474639
[main] Lambda = 0.792549
[main] Maximum residual = 1.36562e-12
[main] Maximum constraint difference = 5.69389
[main] Time norms (wall/proc) 0.154769/1.18
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 125 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0185185
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.132252/2.55
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 13.4326/36.98
[main] Initial constraint norm: 6.56791
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00843337
Ebkt times:              8.80746/217.54
Eval Ebkt times:         22.4927/523.56
PiPjPk times:            39.1523/857.91
Eval PiPjPk times:       7.04706/146.09
L2prod times:            11.2741/263.74
Total time:              114.93/2596.31
[main] Time assemble (wall/proc) 20.9835/151.04
[main] Time solve (wall/proc) 15.1263/201.5
[main] Stop crit:        1.71851e-09
[main] Stop crit:        0.00802479
Ebkt times:              8.76337/215.65
Eval Ebkt times:         22.2727/515.47
PiPjPk times:            39.3808/858.07
Eval PiPjPk times:       7.00489/145.31
L2prod times:            11.3863/262.77
Total time:              114.794/2576.68
[main] Time assemble (wall/proc) 20.3316/150.14
[main] Time solve (wall/proc) 14.9703/201.77
[main] Stop crit:        1.37025e-09
[main] Stop crit:        0.00791783
Ebkt times:              8.86945/217.42
Eval Ebkt times:         22.4382/519.37
PiPjPk times:            38.4739/840.86
Eval PiPjPk times:       7.04994/147.42
L2prod times:            11.2028/259.93
Total time:              113.673/2557.64
[main] Time assemble (wall/proc) 20.7095/149.67
[main] Time solve (wall/proc) 14.9772/201.8
[main] Stop crit:        1.31431e-09
[main] Stop crit:        0.00787705
Ebkt times:              8.91341/219.92
Eval Ebkt times:         22.5313/522.6
PiPjPk times:            38.8295/849.31
Eval PiPjPk times:       7.15625/150.36
L2prod times:            11.3314/265.21
Total time:              115.151/2598.86
[main] Time assemble (wall/proc) 20.6159/150.98
[main] Time solve (wall/proc) 14.9825/202.11
[main] Stop crit:        1.30085e-09
[main] Stop crit:        0.00790358
Ebkt times:              8.78107/214.77
Eval Ebkt times:         22.5885/525.8
PiPjPk times:            38.7561/848.63
Eval PiPjPk times:       6.90614/144.45
L2prod times:            11.3761/266.92
Total time:              114.035/2578.56
[main] Time assemble (wall/proc) 20.527/149.98
[main] Time solve (wall/proc) 14.9204/201.61
[main] Stop crit:        1.32671e-09
[main] Stop crit:        0.0079783
Ebkt times:              8.78511/216.11
Eval Ebkt times:         22.5461/526.34
PiPjPk times:            38.6003/850.45
Eval PiPjPk times:       6.88677/145.22
L2prod times:            11.3301/267.61
Total time:              113.925/2588.81
[main] Time assemble (wall/proc) 20.5499/151.13
[main] Time solve (wall/proc) 15.0062/202.77
[main] Stop crit:        1.37527e-09
[main] 11%...
[main] Stop crit:        0.00806441
Ebkt times:              8.99683/220.77
Eval Ebkt times:         22.5964/526.38
PiPjPk times:            39.0389/856.45
Eval PiPjPk times:       6.99557/146.4
L2prod times:            11.3021/265.34
Total time:              114.836/2598.73
[main] Time assemble (wall/proc) 20.8621/151.31
[main] Time solve (wall/proc) 15.0218/202.24
[main] Stop crit:        1.40717e-09
[main] Stop crit:        0.00813195
Ebkt times:              8.81367/214.92
Eval Ebkt times:         22.6215/526.56
PiPjPk times:            38.784/840.17
Eval PiPjPk times:       7.29686/152.79
L2prod times:            11.1877/258.43
Total time:              115.263/2589.66
[main] Time assemble (wall/proc) 20.295/150.53
[main] Time solve (wall/proc) 15.0238/202.57
[main] Stop crit:        1.41044e-09
[main] Stop crit:        0.00816361
Ebkt times:              9.09546/222.72
Eval Ebkt times:         22.4447/519.01
PiPjPk times:            38.2846/835.17
Eval PiPjPk times:       7.02825/146.29
L2prod times:            11.2837/261.92
Total time:              114.435/2576.51
[main] Time assemble (wall/proc) 20.387/150.02
[main] Time solve (wall/proc) 15.1225/203.68
[main] Stop crit:        1.39566e-09
[main] Stop crit:        0.00815395
Ebkt times:              8.83976/216.37
Eval Ebkt times:         22.7166/521.15
PiPjPk times:            38.0073/830.32
Eval PiPjPk times:       7.20581/150.59
L2prod times:            11.4077/266.09
Total time:              114.359/2567.04
[main] Time assemble (wall/proc) 20.7417/150.38
[main] Time solve (wall/proc) 15.0361/202.03
[main] Stop crit:        1.37483e-09
[main] Stop crit:        0.00810728
Ebkt times:              8.99957/222
Eval Ebkt times:         22.263/516.3
PiPjPk times:            38.1177/835.09
Eval PiPjPk times:       6.90024/145.94
L2prod times:            11.2077/262.2
Total time:              113.686/2573.07
[main] Time assemble (wall/proc) 20.4108/150.38
[main] Time solve (wall/proc) 14.9702/202.22
[main] Stop crit:        1.35257e-09
[main] Stop crit:        0.00803428
Ebkt times:              8.67605/212.98
Eval Ebkt times:         22.2791/518.01
PiPjPk times:            39.4009/870.2
Eval PiPjPk times:       7.02959/147.01
L2prod times:            11.4356/266.85
Total time:              114.944/2602.02
[main] Time assemble (wall/proc) 20.0376/150.28
[main] Time solve (wall/proc) 15.0143/202.73
[main] Stop crit:        1.3285e-09
[main] 22%...
[main] Stop crit:        0.0079481
Ebkt times:              8.8013/217.39
Eval Ebkt times:         22.4914/526.69
PiPjPk times:            38.8009/850.5
Eval PiPjPk times:       7.02648/147.76
L2prod times:            11.4967/270.85
Total time:              114.964/2608.89
[main] Time assemble (wall/proc) 20.6086/150.97
[main] Time solve (wall/proc) 14.987/202.09
[main] Stop crit:        1.30186e-09
[main] Stop crit:        0.0078611
Ebkt times:              8.75419/215.28
Eval Ebkt times:         22.5697/524.34
PiPjPk times:            39.0943/854.97
Eval PiPjPk times:       6.94113/145.25
L2prod times:            11.3125/265.84
Total time:              114.619/2590.99
[main] Time assemble (wall/proc) 20.4128/150.42
[main] Time solve (wall/proc) 14.9647/201.83
[main] Stop crit:        1.274e-09
[main] Stop crit:        0.00778265
Ebkt times:              8.73189/213.75
Eval Ebkt times:         22.3291/520.59
PiPjPk times:            38.4359/838.4
Eval PiPjPk times:       6.8603/144.89
L2prod times:            11.1107/261.96
Total time:              113.319/2562.36
[main] Time assemble (wall/proc) 20.8588/150.18
[main] Time solve (wall/proc) 15.0371/203.67
[main] Stop crit:        1.2482e-09
[main] Stop crit:        0.00771827
Ebkt times:              8.71822/214.15
Eval Ebkt times:         22.5932/525.1
PiPjPk times:            38.8412/852.69
Eval PiPjPk times:       7.00043/144.53
L2prod times:            11.4012/268.31
Total time:              114.929/2597.72
[main] Time assemble (wall/proc) 20.4456/150.65
[main] Time solve (wall/proc) 14.9424/201.48
[main] Stop crit:        1.22818e-09
[main] Stop crit:        0.0076696
Ebkt times:              8.99292/220.91
Eval Ebkt times:         22.7473/530.07
PiPjPk times:            38.6845/853.68
Eval PiPjPk times:       7.10885/149.53
L2prod times:            11.351/265.97
Total time:              115.22/2614.78
[main] Time assemble (wall/proc) 20.4114/151.02
[main] Time solve (wall/proc) 14.9647/203.03
[main] Stop crit:        1.2162e-09
[main] Stop crit:        0.0076352
Ebkt times:              8.76695/212.27
Eval Ebkt times:         22.6359/524.67
PiPjPk times:            38.7824/840.75
Eval PiPjPk times:       7.1082/148.08
L2prod times:            11.4348/266.04
Total time:              114.754/2575.7
[main] Time assemble (wall/proc) 20.8554/150.79
[main] Time solve (wall/proc) 15.0263/202.82
[main] Stop crit:        1.21206e-09
[main] 33%...
[main] Stop crit:        0.00761183
Ebkt times:              8.79381/215.73
Eval Ebkt times:         22.5903/524.84
PiPjPk times:            38.0396/833.05
Eval PiPjPk times:       7.07224/148.37
L2prod times:            11.2732/263.07
Total time:              114.127/2578.58
[main] Time assemble (wall/proc) 20.3477/150.24
[main] Time solve (wall/proc) 15.0802/203.57
[main] Stop crit:        1.21354e-09
[main] Stop crit:        0.00759569
Ebkt times:              8.78366/214.51
Eval Ebkt times:         22.792/529.19
PiPjPk times:            38.2264/837.7
Eval PiPjPk times:       7.05047/147.39
L2prod times:            11.2118/264.31
Total time:              114.258/2583.19
[main] Time assemble (wall/proc) 20.4894/150.22
[main] Time solve (wall/proc) 15.0232/203.02
[main] Stop crit:        1.21781e-09
[main] Stop crit:        0.00758347
Ebkt times:              8.8224/217.57
Eval Ebkt times:         22.922/533.54
PiPjPk times:            38.3505/835.63
Eval PiPjPk times:       6.79295/141.7
L2prod times:            11.3749/266.39
Total time:              114.268/2582.44
[main] Time assemble (wall/proc) 20.4882/150.74
[main] Time solve (wall/proc) 15.0451/202.79
[main] Stop crit:        1.22274e-09
[main] Stop crit:        0.00757284
Ebkt times:              8.80298/216.47
Eval Ebkt times:         22.6358/528.89
PiPjPk times:            38.9783/854.65
Eval PiPjPk times:       7.00634/147.77
L2prod times:            11.3211/267.41
Total time:              114.806/2603.51
[main] Time assemble (wall/proc) 20.4905/151.05
[main] Time solve (wall/proc) 14.9514/201.59
[main] Stop crit:        1.22737e-09
[main] Stop crit:        0.00756252
Ebkt times:              8.70302/213.29
Eval Ebkt times:         22.4221/518.54
PiPjPk times:            38.6907/848.36
Eval PiPjPk times:       6.97381/146.13
L2prod times:            11.5304/269.93
Total time:              114.385/2581.9
[main] Time assemble (wall/proc) 20.2594/150.08
[main] Time solve (wall/proc) 14.9952/202.55
[main] Stop crit:        1.23177e-09
[main] Stop crit:        0.007552
Ebkt times:              8.86838/216.87
Eval Ebkt times:         22.3497/520.21
PiPjPk times:            39.5683/864.03
Eval PiPjPk times:       7.21482/149.59
L2prod times:            11.1497/260.91
Total time:              115.329/2602.54
[main] Time assemble (wall/proc) 20.4538/151.55
[main] Time solve (wall/proc) 14.9376/200.96
[main] Stop crit:        1.23645e-09
[main] 44%...
[main] Stop crit:        0.00754117
Ebkt times:              8.90444/218.14
Eval Ebkt times:         22.7041/527.24
PiPjPk times:            38.6614/851.06
Eval PiPjPk times:       6.99529/147.13
L2prod times:            11.3191/266.52
Total time:              114.518/2592.62
[main] Time assemble (wall/proc) 20.3044/150.47
[main] Time solve (wall/proc) 14.9999/202.85
[main] Stop crit:        1.24181e-09
[main] Stop crit:        0.00752994
Ebkt times:              8.98068/220.87
Eval Ebkt times:         22.2957/511.28
PiPjPk times:            38.7551/839.98
Eval PiPjPk times:       7.14844/147.12
L2prod times:            11.5257/267.67
Total time:              114.699/2565.44
[main] Time assemble (wall/proc) 20.8258/150.74
[main] Time solve (wall/proc) 14.9574/201.02
[main] Stop crit:        1.24788e-09
[main] Stop crit:        0.00751808
Ebkt times:              8.87831/218.88
Eval Ebkt times:         22.7584/522.62
PiPjPk times:            38.3495/837.89
Eval PiPjPk times:       7.09313/149.17
L2prod times:            11.5905/270.16
Total time:              114.875/2587.24
[main] Time assemble (wall/proc) 20.2167/150.71
[main] Time solve (wall/proc) 14.8854/201.28
[main] Stop crit:        1.25428e-09
[main] Stop crit:        0.00750516
Ebkt times:              9.01078/220.65
Eval Ebkt times:         22.424/519
PiPjPk times:            38.0886/829.87
Eval PiPjPk times:       6.92731/144.12
L2prod times:            11.2306/260.04
Total time:              113.632/2557.44
[main] Time assemble (wall/proc) 20.5704/149.6
[main] Time solve (wall/proc) 14.9599/201.27
[main] Stop crit:        1.26043e-09
[main] Stop crit:        0.00749066
Ebkt times:              8.64642/212.68
Eval Ebkt times:         22.6039/526.37
PiPjPk times:            38.6774/845.27
Eval PiPjPk times:       6.97325/146.61
L2prod times:            11.2197/263.84
Total time:              114.141/2581.93
[main] Time assemble (wall/proc) 20.6264/150.54
[main] Time solve (wall/proc) 15.0199/202.82
[main] Stop crit:        1.26576e-09
[main] Stop crit:        0.00747406
Ebkt times:              8.75119/213.3
Eval Ebkt times:         22.2352/512.77
PiPjPk times:            38.8481/846.86
Eval PiPjPk times:       7.0792/146.73
L2prod times:            10.9287/254.51
Total time:              113.921/2559.22
[main] Time assemble (wall/proc) 20.6568/149.42
[main] Time solve (wall/proc) 15.0517/202.39
[main] Stop crit:        1.26993e-09
[main] 55%...
[main] Stop crit:        0.00745501
Ebkt times:              8.73725/216.53
Eval Ebkt times:         22.4632/527.82
PiPjPk times:            38.8883/860.28
Eval PiPjPk times:       7.17722/151.45
L2prod times:            11.0002/260.35
Total time:              114.343/2607.27
[main] Time assemble (wall/proc) 20.2453/151.17
[main] Time solve (wall/proc) 14.9874/202.96
[main] Stop crit:        1.27282e-09
[main] Stop crit:        0.00743336
Ebkt times:              8.84953/215.8
Eval Ebkt times:         22.514/521.24
PiPjPk times:            37.9713/830.33
Eval PiPjPk times:       6.92354/144.81
L2prod times:            11.2459/264.05
Total time:              113.061/2546.56
[main] Time assemble (wall/proc) 20.3292/149.19
[main] Time solve (wall/proc) 14.9606/202.39
[main] Stop crit:        1.27456e-09
[main] Stop crit:        0.00740915
Ebkt times:              8.73394/215.23
Eval Ebkt times:         22.5479/526.39
PiPjPk times:            39.2484/862.39
Eval PiPjPk times:       6.89586/144.88
L2prod times:            11.3831/266.63
Total time:              114.483/2596.86
[main] Time assemble (wall/proc) 20.0946/150.27
[main] Time solve (wall/proc) 14.9905/201.41
[main] Stop crit:        1.27541e-09
[main] Stop crit:        0.00738258
Ebkt times:              8.76307/215.58
Eval Ebkt times:         22.5668/529.41
PiPjPk times:            38.9455/860.59
Eval PiPjPk times:       7.13722/151.33
L2prod times:            11.2828/266.67
Total time:              114.835/2615.63
[main] Time assemble (wall/proc) 20.6644/151.05
[main] Time solve (wall/proc) 14.9591/202.43
[main] Stop crit:        1.27571e-09
[main] Stop crit:        0.00735392
Ebkt times:              8.89025/218.46
Eval Ebkt times:         22.7145/525.84
PiPjPk times:            39.115/859.25
Eval PiPjPk times:       6.99013/146.88
L2prod times:            11.5239/263.75
Total time:              115.541/2605.29
[main] Time assemble (wall/proc) 20.6639/151.93
[main] Time solve (wall/proc) 15.0253/202.04
[main] Stop crit:        1.27576e-09
[main] Stop crit:        0.0073235
Ebkt times:              8.87217/217.11
Eval Ebkt times:         22.3732/519.12
PiPjPk times:            38.4756/836.58
Eval PiPjPk times:       7.03064/146.16
L2prod times:            11.0907/259.67
Total time:              113.695/2561.44
[main] Time assemble (wall/proc) 20.2142/149.54
[main] Time solve (wall/proc) 15.1104/203.27
[main] Stop crit:        1.27579e-09
[main] 66%...
[main] Stop crit:        0.00729165
Ebkt times:              8.71361/212.46
Eval Ebkt times:         22.5932/524.1
PiPjPk times:            39.1537/859.56
Eval PiPjPk times:       7.01925/147.65
L2prod times:            11.5134/270.91
Total time:              115.646/2615.88
[main] Time assemble (wall/proc) 20.4314/151.42
[main] Time solve (wall/proc) 14.9565/203
[main] Stop crit:        1.27593e-09
[main] Stop crit:        0.00725872
Ebkt times:              8.85382/217.56
Eval Ebkt times:         22.5783/528.27
PiPjPk times:            39.3813/868.24
Eval PiPjPk times:       7.16559/150.84
L2prod times:            11.0387/259.62
Total time:              115.329/2620.35
[main] Time assemble (wall/proc) 20.6684/152.26
[main] Time solve (wall/proc) 14.9618/201.85
[main] Stop crit:        1.2762e-09
[main] Stop crit:        0.00722503
Ebkt times:              8.93404/220.04
Eval Ebkt times:         23.0405/539.78
PiPjPk times:            38.7223/849.78
Eval PiPjPk times:       7.08943/149.3
L2prod times:            11.459/272.98
Total time:              115.523/2626.12
[main] Time assemble (wall/proc) 20.453/151.86
[main] Time solve (wall/proc) 14.9972/202.58
[main] Stop crit:        1.27653e-09
[main] Stop crit:        0.00719094
Ebkt times:              8.81657/217.74
Eval Ebkt times:         22.831/531.4
PiPjPk times:            38.5726/843.54
Eval PiPjPk times:       7.01353/147.72
L2prod times:            11.219/262.49
Total time:              114.845/2596.69
[main] Time assemble (wall/proc) 20.4177/150.51
[main] Time solve (wall/proc) 14.9382/201.75
[main] Stop crit:        1.27685e-09
[main] Stop crit:        0.00715676
Ebkt times:              8.86769/220.15
Eval Ebkt times:         22.6807/528.97
PiPjPk times:            38.3375/840.04
Eval PiPjPk times:       7.01272/147.36
L2prod times:            11.3015/265.28
Total time:              114.208/2590.69
[main] Time assemble (wall/proc) 19.9208/150.5
[main] Time solve (wall/proc) 15.0117/201.92
[main] Stop crit:        1.27708e-09
[main] Stop crit:        0.00712278
Ebkt times:              8.77248/214.02
Eval Ebkt times:         22.5921/523.4
PiPjPk times:            39.0528/849.39
Eval PiPjPk times:       6.85932/141.45
L2prod times:            11.3237/263.86
Total time:              114.442/2571.51
[main] Time assemble (wall/proc) 20.5597/150.17
[main] Time solve (wall/proc) 14.9518/202.06
[main] Stop crit:        1.27712e-09
[main] 77%...
[main] Stop crit:        0.00708921
Ebkt times:              8.70853/214.64
Eval Ebkt times:         22.5697/528.66
PiPjPk times:            38.1849/839.34
Eval PiPjPk times:       6.8469/143.1
L2prod times:            11.3925/266.21
Total time:              113.678/2579.17
[main] Time assemble (wall/proc) 19.9745/150.38
[main] Time solve (wall/proc) 14.9289/202.03
[main] Stop crit:        1.27691e-09
[main] Stop crit:        0.00705616
Ebkt times:              8.91664/220.33
Eval Ebkt times:         22.4649/525.65
PiPjPk times:            38.5496/852.5
Eval PiPjPk times:       7.10272/149.69
L2prod times:            11.2345/266.58
Total time:              114.143/2601.03
[main] Time assemble (wall/proc) 20.737/150.97
[main] Time solve (wall/proc) 15.0759/203.27
[main] Stop crit:        1.27637e-09
[main] Stop crit:        0.00702366
Ebkt times:              8.74103/215.15
Eval Ebkt times:         22.8771/535.14
PiPjPk times:            38.4243/840.78
Eval PiPjPk times:       6.92573/145.59
L2prod times:            11.5743/272.37
Total time:              114.447/2595.48
[main] Time assemble (wall/proc) 20.6033/150.28
[main] Time solve (wall/proc) 15.0168/202.97
[main] Stop crit:        1.27546e-09
[main] Stop crit:        0.00699164
Ebkt times:              8.80174/214.97
Eval Ebkt times:         22.4659/519.38
PiPjPk times:            39.0855/860.9
Eval PiPjPk times:       6.98771/145.43
L2prod times:            11.2916/264.42
Total time:              114.644/2591.7
[main] Time assemble (wall/proc) 20.4781/150.68
[main] Time solve (wall/proc) 14.9492/202.4
[main] Stop crit:        1.27409e-09
[main] Stop crit:        0.00695997
Ebkt times:              8.76973/213.96
Eval Ebkt times:         22.2935/516.32
PiPjPk times:            37.9325/825.99
Eval PiPjPk times:       6.93618/144.86
L2prod times:            11.3356/264.81
Total time:              113.086/2547.78
[main] Time assemble (wall/proc) 20.5961/149.44
[main] Time solve (wall/proc) 14.94/201.28
[main] Stop crit:        1.27222e-09
[main] 87%...
[main] Stop crit:        0.00692849
Ebkt times:              8.84315/218.15
Eval Ebkt times:         22.5118/525.43
PiPjPk times:            38.9778/859.65
Eval PiPjPk times:       7.00406/147.93
L2prod times:            11.1447/262.53
Total time:              114.392/2596.34
[main] Time assemble (wall/proc) 20.2314/150.81
[main] Time solve (wall/proc) 15.0218/202.93
[main] Stop crit:        1.26982e-09
[main] Stop crit:        0.00689707
Ebkt times:              8.77741/215.61
Eval Ebkt times:         22.5292/520.72
PiPjPk times:            38.8006/847
Eval PiPjPk times:       7.0856/148.46
L2prod times:            11.2472/263.26
Total time:              114.174/2570.42
[main] Time assemble (wall/proc) 20.5174/149.88
[main] Time solve (wall/proc) 15.1119/202.72
[main] Stop crit:        1.26686e-09
[main] Stop crit:        0.00686563
Ebkt times:              8.89319/220.34
Eval Ebkt times:         22.6933/531.47
PiPjPk times:            38.8427/856.95
Eval PiPjPk times:       7.06854/149.27
L2prod times:            11.3152/266.4
Total time:              115.058/2617.9
[main] Time assemble (wall/proc) 20.4108/150.98
[main] Time solve (wall/proc) 15.0248/200.82
[main] Stop crit:        1.26339e-09
[main] Stop crit:        0.00683414
Ebkt times:              8.62785/212.8
Eval Ebkt times:         22.321/521.12
PiPjPk times:            38.9679/857.92
Eval PiPjPk times:       7.06809/147.96
L2prod times:            11.2022/264.89
Total time:              114.136/2592.26
[main] Time assemble (wall/proc) 20.3928/150.69
[main] Time solve (wall/proc) 15.0104/201.29
[main] Stop crit:        1.25944e-09
[main] Stop crit:        0.00680268
Ebkt times:              8.86986/216.87
Eval Ebkt times:         22.4617/519.07
PiPjPk times:            38.3576/832.84
Eval PiPjPk times:       6.97832/145.01
L2prod times:            11.4562/265.14
Total time:              114.441/2567.33
[main] Time assemble (wall/proc) 20.3067/149.63
[main] Time solve (wall/proc) 14.9792/202.08
[main] Stop crit:        1.25512e-09
[main] Stop crit:        0.00677135
Ebkt times:              8.88192/218.43
Eval Ebkt times:         22.4593/520.81
PiPjPk times:            38.2562/838.29
Eval PiPjPk times:       7.0204/147.1
L2prod times:            11.2905/263.47
Total time:              113.735/2569.73
[main] Time assemble (wall/proc) 20.6258/150.38
[main] Time solve (wall/proc) 14.9037/201.8
[main] Stop crit:        1.25053e-09
[main] 98%...
[main] Stop crit:        0.00674031
Ebkt times:              8.73561/213.85
Eval Ebkt times:         22.8565/529.96
PiPjPk times:            38.2099/831.16
Eval PiPjPk times:       6.92994/143.02
L2prod times:            11.6817/272.2
Total time:              114.181/2567.83
[main] Time assemble (wall/proc) 20.3568/150.41
[main] Time solve (wall/proc) 14.9565/201.14
[main] Stop crit:        1.2458e-09
[main] Time run (wall/proc) 3181.43/39207.1
[main] Compute errors
[main] Electric field error = 0.00851086
[main] Potential error = 0.0076997
[main] Lambda = 0.109332
[main] Maximum residual = 1.29515e-12
[main] Maximum constraint difference = 8.44023
[main] Time norms (wall/proc) 0.568532/8.9
[main] Mesh diameter 0.454124
[main] Done
------------------------------------------------------------------------------
Mesh 3 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00568182
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.310484/7.13
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 45.2844/121.79
[main] Initial constraint norm: 8.27946
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.00479916
Ebkt times:              28.7756/701.56
Eval Ebkt times:         79.2221/1879.3
PiPjPk times:            153.789/3557.19
Eval PiPjPk times:       28.3229/644.01
L2prod times:            42.6779/1015.43
Total time:              424.236/9948.01
[main] Time assemble (wall/proc) 68.6585/572.18
[main] Time solve (wall/proc) 100.421/1914.7
[main] Stop crit:        9.18079e-12
[main] Stop crit:        0.00476437
Ebkt times:              29.2509/715.66
Eval Ebkt times:         79.4011/1890.59
PiPjPk times:            155.34/3616.5
Eval PiPjPk times:       28.4268/649.48
L2prod times:            42.5864/1012.18
Total time:              427.94/10082.2
[main] Time assemble (wall/proc) 68.3636/577.15
[main] Time solve (wall/proc) 99.8552/1907.89
[main] Stop crit:        8.03989e-12
[main] Stop crit:        0.00473085
Ebkt times:              28.97/707.62
Eval Ebkt times:         79.4786/1892.93
PiPjPk times:            155.614/3640.05
Eval PiPjPk times:       28.1675/645.55
L2prod times:            42.2749/1007.7
Total time:              426.962/10086.5
[main] Time assemble (wall/proc) 68.922/576.72
[main] Time solve (wall/proc) 100.341/1912.97
[main] Stop crit:        7.48973e-12
[main] Stop crit:        0.00470229
Ebkt times:              29.0921/709.71
Eval Ebkt times:         78.5278/1859.59
PiPjPk times:            154.351/3575.34
Eval PiPjPk times:       28.4245/645.54
L2prod times:            42.3285/1004.75
Total time:              425.036/9974.68
[main] Time assemble (wall/proc) 69.5955/574.01
[main] Time solve (wall/proc) 100.185/1911.83
[main] Stop crit:        7.43079e-12
[main] Stop crit:        0.00468035
Ebkt times:              29.2744/714.55
Eval Ebkt times:         79.4416/1893.69
PiPjPk times:            154.295/3599.9
Eval PiPjPk times:       28.7024/654.41
L2prod times:            42.6325/1013.44
Total time:              428.035/10094.7
[main] Time assemble (wall/proc) 69.4127/578.52
[main] Time solve (wall/proc) 100.202/1912.79
[main] Stop crit:        7.56241e-12
[main] Stop crit:        0.00466537
Ebkt times:              28.8132/701.42
Eval Ebkt times:         79.2322/1882.28
PiPjPk times:            153.79/3572.73
Eval PiPjPk times:       28.3232/646.44
L2prod times:            42.3879/1005.3
Total time:              425.213/9998.61
[main] Time assemble (wall/proc) 69.5792/574.3
[main] Time solve (wall/proc) 100.18/1911.28
[main] Stop crit:        7.67416e-12
[main] Stop crit:        0.00465721
Ebkt times:              29.031/712.53
Eval Ebkt times:         78.9709/1884.11
PiPjPk times:            156.349/3642.25
Eval PiPjPk times:       28.3504/647.26
L2prod times:            42.6239/1017.52
Total time:              427.979/10099.8
[main] Time assemble (wall/proc) 69.385/576.89
[main] Time solve (wall/proc) 99.7759/1909.62
[main] Stop crit:        7.69979e-12
[main] Stop crit:        0.00465547
Ebkt times:              29.1687/707.38
Eval Ebkt times:         79.4525/1881.15
PiPjPk times:            153.432/3550.61
Eval PiPjPk times:       28.2116/640.48
L2prod times:            42.7549/1012.73
Total time:              425.223/9966.7
[main] Time assemble (wall/proc) 68.7295/572.2
[main] Time solve (wall/proc) 99.9364/1910.36
[main] Stop crit:        7.67059e-12
[main] Stop crit:        0.00465937
Ebkt times:              28.9916/704.51
Eval Ebkt times:         79.1139/1876.73
PiPjPk times:            153.267/3544.7
Eval PiPjPk times:       28.5322/648.37
L2prod times:            42.6093/1010.97
Total time:              424.727/9959.04
[main] Time assemble (wall/proc) 68.812/573
[main] Time solve (wall/proc) 100.039/1910.32
[main] Stop crit:        7.65218e-12
[main] Stop crit:        0.00466778
Ebkt times:              29.1891/710.48
Eval Ebkt times:         79.0342/1882.29
PiPjPk times:            156.561/3651.16
Eval PiPjPk times:       28.5377/653.44
L2prod times:            42.9297/1026.09
Total time:              429.796/10131.8
[main] Time assemble (wall/proc) 68.5544/579.55
[main] Time solve (wall/proc) 100.077/1906.63
[main] Stop crit:        7.69657e-12
[main] Stop crit:        0.00467927
Ebkt times:              28.9586/706.85
Eval Ebkt times:         79.3645/1883.64
PiPjPk times:            155.882/3625.98
Eval PiPjPk times:       28.3645/649.56
L2prod times:            42.6803/1013.71
Total time:              428.07/10075
[main] Time assemble (wall/proc) 68.8286/577.36
[main] Time solve (wall/proc) 100.165/1912.25
[main] Stop crit:        7.81762e-12
[main] Stop crit:        0.00469232
Ebkt times:              29.2171/712.32
Eval Ebkt times:         79.3661/1887.11
PiPjPk times:            155.82/3620.11
Eval PiPjPk times:       28.6068/650.63
L2prod times:            42.0673/1002.72
Total time:              428.461/10078.5
[main] Time assemble (wall/proc) 68.7834/577.87
[main] Time solve (wall/proc) 99.8473/1909.26
[main] Stop crit:        7.99271e-12
[main] Stop crit:        0.00470542
Ebkt times:              29.278/714.6
Eval Ebkt times:         79.2562/1888.47
PiPjPk times:            155.858/3635.2
Eval PiPjPk times:       28.3507/650.75
L2prod times:            43.079/1026.1
Total time:              429.116/10124.8
[main] Time assemble (wall/proc) 68.0445/578.06
[main] Time solve (wall/proc) 99.8343/1910.47
[main] Stop crit:        8.1817e-12
[main] Stop crit:        0.00471728
Ebkt times:              28.7766/699.23
Eval Ebkt times:         79.7383/1899.41
PiPjPk times:            153.803/3587.29
Eval PiPjPk times:       28.3685/648.6
L2prod times:            42.656/1013.28
Total time:              426.052/10039.7
[main] Time assemble (wall/proc) 68.7185/576.84
[main] Time solve (wall/proc) 100.218/1913.29
[main] Stop crit:        8.346e-12
[main] Stop crit:        0.00472688
Ebkt times:              29.3757/712.53
Eval Ebkt times:         79.6082/1892.91
PiPjPk times:            154.429/3587.78
Eval PiPjPk times:       28.2447/644.53
L2prod times:            43.2111/1027
Total time:              427.516/10055.6
[main] Time assemble (wall/proc) 69.9207/577.28
[main] Time solve (wall/proc) 100.199/1911.17
[main] Stop crit:        8.45883e-12
[main] Stop crit:        0.00473352
Ebkt times:              29.0694/707.49
Eval Ebkt times:         78.8378/1872.51
PiPjPk times:            154.037/3583.67
Eval PiPjPk times:       28.0141/638.04
L2prod times:            42.1067/998.5
Total time:              424.16/9980.19
[main] Time assemble (wall/proc) 68.3978/574.36
[main] Time solve (wall/proc) 100.031/1907.93
[main] Stop crit:        8.50716e-12
[main] Stop crit:        0.00473682
Ebkt times:              29.122/712.09
Eval Ebkt times:         78.9596/1878.12
PiPjPk times:            155.021/3592.42
Eval PiPjPk times:       28.3715/645
L2prod times:            42.326/1008.26
Total time:              425.762/10013
[main] Time assemble (wall/proc) 69.8478/574.13
[main] Time solve (wall/proc) 99.9997/1905.2
[main] Stop crit:        8.49031e-12
[main] Stop crit:        0.00473675
Ebkt times:              28.8694/702.15
Eval Ebkt times:         79.2941/1885.12
PiPjPk times:            154.856/3603.91
Eval PiPjPk times:       28.4439/651.41
L2prod times:            42.7246/1014.25
Total time:              426.895/10052.3
[main] Time assemble (wall/proc) 68.1305/576.54
[main] Time solve (wall/proc) 99.8547/1909.74
[main] Stop crit:        8.41721e-12
[main] 10%...
[main] Stop crit:        0.00473353
Ebkt times:              29.1505/711.85
Eval Ebkt times:         79.6151/1891.9
PiPjPk times:            155.791/3629.05
Eval PiPjPk times:       28.674/653.16
L2prod times:            42.7283/1019.04
Total time:              428.536/10095.2
[main] Time assemble (wall/proc) 68.6202/577.8
[main] Time solve (wall/proc) 100.199/1913.22
[main] Stop crit:        8.30358e-12
[main] Stop crit:        0.00472757
Ebkt times:              29.2146/716
Eval Ebkt times:         79.8417/1906.51
PiPjPk times:            155.783/3634.65
Eval PiPjPk times:       28.6737/659.98
L2prod times:            42.981/1024.74
Total time:              429.722/10158
[main] Time assemble (wall/proc) 69.5353/579.9
[main] Time solve (wall/proc) 100.237/1910.88
[main] Stop crit:        8.16821e-12
[main] Stop crit:        0.00471944
Ebkt times:              28.9788/709.94
Eval Ebkt times:         79.8077/1906.35
PiPjPk times:            156.703/3664.36
Eval PiPjPk times:       28.6954/655.62
L2prod times:            42.8103/1022.73
Total time:              430.146/10166.7
[main] Time assemble (wall/proc) 69.2308/580.28
[main] Time solve (wall/proc) 100.111/1907.83
[main] Stop crit:        8.02919e-12
[main] Stop crit:        0.00470975
Ebkt times:              29.0903/707.86
Eval Ebkt times:         79.2842/1884.71
PiPjPk times:            151.903/3543.97
Eval PiPjPk times:       28.2114/641.47
L2prod times:            42.9337/1022.68
Total time:              424.058/9996.06
[main] Time assemble (wall/proc) 69.6953/575.31
[main] Time solve (wall/proc) 100.256/1912.49
[main] Stop crit:        7.90052e-12
[main] Stop crit:        0.00469908
Ebkt times:              29.171/710.66
Eval Ebkt times:         80.3435/1916.29
PiPjPk times:            155.122/3618.6
Eval PiPjPk times:       28.7316/659.29
L2prod times:            42.8414/1022.66
Total time:              429.238/10132.1
[main] Time assemble (wall/proc) 69.328/581.39
[main] Time solve (wall/proc) 100.149/1910.98
[main] Stop crit:        7.78999e-12
[main] Stop crit:        0.00468798
Ebkt times:              29.0732/707.05
Eval Ebkt times:         79.2719/1878.08
PiPjPk times:            152.174/3533.93
Eval PiPjPk times:       28.6224/652.5
L2prod times:            42.6768/1009.92
Total time:              424.861/9974.77
[main] Time assemble (wall/proc) 68.5545/574.58
[main] Time solve (wall/proc) 100.008/1907.93
[main] Stop crit:        7.69902e-12
[main] Stop crit:        0.00467687
Ebkt times:              28.9947/704.6
Eval Ebkt times:         79.2481/1886.07
PiPjPk times:            155.558/3625.82
Eval PiPjPk times:       28.2064/644.76
L2prod times:            42.8036/1022.94
Total time:              427.054/10063.2
[main] Time assemble (wall/proc) 68.1292/575.41
[main] Time solve (wall/proc) 99.8909/1908.73
[main] Stop crit:        7.62407e-12
[main] Stop crit:        0.0046661
Ebkt times:              29.1957/710.64
Eval Ebkt times:         79.644/1892.24
PiPjPk times:            154.677/3601.41
Eval PiPjPk times:       28.6659/656.08
L2prod times:            42.4342/1008.94
Total time:              428.416/10083.6
[main] Time assemble (wall/proc) 69.2396/578.95
[main] Time solve (wall/proc) 100.024/1907.42
[main] Stop crit:        7.559e-12
[main] Stop crit:        0.00465589
Ebkt times:              28.9053/706.1
Eval Ebkt times:         79.1355/1885.73
PiPjPk times:            157.965/3672.57
Eval PiPjPk times:       28.5602/650.06
L2prod times:            42.4631/1011.27
Total time:              429.336/10110.5
[main] Time assemble (wall/proc) 69.6/577.34
[main] Time solve (wall/proc) 99.8916/1908.92
[main] Stop crit:        7.4974e-12
[main] Stop crit:        0.00464638
Ebkt times:              29.02/709.28
Eval Ebkt times:         79.6964/1888.61
PiPjPk times:            155.606/3613.41
Eval PiPjPk times:       28.6384/650.5
L2prod times:            42.833/1014.65
Total time:              428.807/10065.9
[main] Time assemble (wall/proc) 69.1012/575.09
[main] Time solve (wall/proc) 99.8227/1909.19
[main] Stop crit:        7.43433e-12
[main] Stop crit:        0.00463766
Ebkt times:              29.3018/718.09
Eval Ebkt times:         78.7829/1878.28
PiPjPk times:            155.815/3613.47
Eval PiPjPk times:       28.5692/653.19
L2prod times:            42.7344/1020.39
Total time:              428.532/10090.4
[main] Time assemble (wall/proc) 68.3602/575.98
[main] Time solve (wall/proc) 99.8738/1905.76
[main] Stop crit:        7.36723e-12
[main] Stop crit:        0.00462973
Ebkt times:              28.7419/702.85
Eval Ebkt times:         79.4288/1890.88
PiPjPk times:            154/3587.44
Eval PiPjPk times:       28.2983/644.68
L2prod times:            42.6867/1015.56
Total time:              426.286/10042.2
[main] Time assemble (wall/proc) 69.3138/576.92
[main] Time solve (wall/proc) 100.068/1910.55
[main] Stop crit:        7.2961e-12
[main] Stop crit:        0.00462257
Ebkt times:              29.2562/714.69
Eval Ebkt times:         79.9681/1906.74
PiPjPk times:            155.397/3622.02
Eval PiPjPk times:       28.3556/649.63
L2prod times:            42.9127/1022.2
Total time:              429.21/10123.9
[main] Time assemble (wall/proc) 70.2067/577.99
[main] Time solve (wall/proc) 100.115/1909.89
[main] Stop crit:        7.22309e-12
[main] Stop crit:        0.00461614
Ebkt times:              29.1019/709.82
Eval Ebkt times:         79.096/1874.36
PiPjPk times:            154.256/3573.77
Eval PiPjPk times:       28.2373/641.52
L2prod times:            42.3345/1004.62
Total time:              425.737/9995.29
[main] Time assemble (wall/proc) 69.5023/572.82
[main] Time solve (wall/proc) 100.112/1911.7
[main] Stop crit:        7.15184e-12
[main] Stop crit:        0.00461036
Ebkt times:              28.8084/702.67
Eval Ebkt times:         78.6869/1869.62
PiPjPk times:            153.887/3565.82
Eval PiPjPk times:       28.4904/647.65
L2prod times:            41.9825/996.21
Total time:              424.492/9966.32
[main] Time assemble (wall/proc) 69.1312/572.47
[main] Time solve (wall/proc) 100.019/1908.95
[main] Stop crit:        7.0866e-12
[main] Stop crit:        0.00460516
Ebkt times:              28.9966/707.82
Eval Ebkt times:         79.6615/1895.9
PiPjPk times:            154.777/3596.66
Eval PiPjPk times:       28.5901/651.82
L2prod times:            42.819/1018.27
Total time:              427.918/10069
[main] Time assemble (wall/proc) 68.4763/577.93
[main] Time solve (wall/proc) 99.6993/1907.67
[main] Stop crit:        7.03137e-12
[main] Stop crit:        0.00460045
Ebkt times:              29.0932/709.47
Eval Ebkt times:         79.3036/1881.07
PiPjPk times:            154.936/3598.75
Eval PiPjPk times:       28.307/645.7
L2prod times:            42.5096/1002.93
Total time:              426.095/10006
[main] Time assemble (wall/proc) 69.5628/574.93
[main] Time solve (wall/proc) 100.038/1908.97
[main] Stop crit:        6.98912e-12
[main] Stop crit:        0.00459614
Ebkt times:              28.5277/692.49
Eval Ebkt times:         78.8997/1874.11
PiPjPk times:            155.144/3583.73
Eval PiPjPk times:       28.5192/645.89
L2prod times:            41.7724/989.79
Total time:              425.066/9951.97
[main] Time assemble (wall/proc) 70.2725/572.16
[main] Time solve (wall/proc) 100.113/1910.5
[main] Stop crit:        6.96122e-12
[main] 20%...
[main] Stop crit:        0.00459214
Ebkt times:              29.2278/713.25
Eval Ebkt times:         79.4427/1888.53
PiPjPk times:            154.8/3598.44
Eval PiPjPk times:       28.3094/644.94
L2prod times:            42.8613/1014.09
Total time:              427.543/10051.8
[main] Time assemble (wall/proc) 69.4893/576.14
[main] Time solve (wall/proc) 99.7818/1906.77
[main] Stop crit:        6.94747e-12
[main] Stop crit:        0.0045884
Ebkt times:              28.8921/703.46
Eval Ebkt times:         79.1312/1882.25
PiPjPk times:            157.2/3652.8
Eval PiPjPk times:       28.3055/641.98
L2prod times:            42.7631/1014.05
Total time:              428.736/10078.6
[main] Time assemble (wall/proc) 70.0999/578.05
[main] Time solve (wall/proc) 99.7808/1908.13
[main] Stop crit:        6.94593e-12
[main] Stop crit:        0.00458483
Ebkt times:              29.2644/714.31
Eval Ebkt times:         79.5402/1891.26
PiPjPk times:            154.54/3595.42
Eval PiPjPk times:       28.6901/655.91
L2prod times:            42.2555/1005.79
Total time:              428.109/10076.3
[main] Time assemble (wall/proc) 69.0032/576.69
[main] Time solve (wall/proc) 100.191/1911.81
[main] Stop crit:        6.95372e-12
[main] Stop crit:        0.00458141
Ebkt times:              30.1573/719.7
Eval Ebkt times:         82.1083/1908.4
PiPjPk times:            158.24/3608.57
Eval PiPjPk times:       30.2606/682.14
L2prod times:            44.0958/1028.45
Total time:              442.829/10223.3
[main] Time assemble (wall/proc) 73.3138/587.18
[main] Time solve (wall/proc) 104.409/1887.05
[main] Stop crit:        6.96756e-12
[main] Stop crit:        0.0045781
Ebkt times:              29.5033/696.24
Eval Ebkt times:         82.0512/1908.06
PiPjPk times:            155.661/3548.95
Eval PiPjPk times:       29.2388/657.66
L2prod times:            43.8658/1015.47
Total time:              436.101/10045.5
[main] Time assemble (wall/proc) 72.5507/582.11
[main] Time solve (wall/proc) 104.192/1893.22
[main] Stop crit:        6.98442e-12
[main] Stop crit:        0.00457488
Ebkt times:              29.5731/716.66
Eval Ebkt times:         80.5065/1907.42
PiPjPk times:            155.956/3612.11
Eval PiPjPk times:       28.7714/653.27
L2prod times:            43.1465/1022.89
Total time:              432.536/10137.2
[main] Time assemble (wall/proc) 71.7654/583.42
[main] Time solve (wall/proc) 104.178/1894.92
[main] Stop crit:        7.00193e-12
[main] Stop crit:        0.00457174
Ebkt times:              30.1914/725.05
Eval Ebkt times:         81.6896/1917.39
PiPjPk times:            156.402/3600.9
Eval PiPjPk times:       29.7667/676.93
L2prod times:            43.6491/1026
Total time:              438.932/10219.7
[main] Time assemble (wall/proc) 71.6158/585.95
[main] Time solve (wall/proc) 104.27/1890.66
[main] Stop crit:        7.01877e-12
[main] Stop crit:        0.00456868
Ebkt times:              29.6983/715.23
Eval Ebkt times:         81.9149/1923.14
PiPjPk times:            157.47/3616.27
Eval PiPjPk times:       29.3405/663.07
L2prod times:            43.4947/1020.09
Total time:              437.543/10178.2
[main] Time assemble (wall/proc) 71.9811/584.04
[main] Time solve (wall/proc) 105.153/1925.76
[main] Stop crit:        7.03438e-12
[main] Stop crit:        0.00456571
Ebkt times:              29.8238/718.23
Eval Ebkt times:         81.4434/1916.36
PiPjPk times:            157.216/3619.59
Eval PiPjPk times:       30.1915/685.72
L2prod times:            43.8381/1032.89
Total time:              438.875/10235.9
[main] Time assemble (wall/proc) 73.0002/587.75
[main] Time solve (wall/proc) 105.425/1905
[main] Stop crit:        7.04878e-12
[main] Stop crit:        0.00456283
Ebkt times:              29.821/717.91
Eval Ebkt times:         81.9515/1922.85
PiPjPk times:            156.048/3584.46
Eval PiPjPk times:       29.5484/670.48
L2prod times:            43.7952/1023.76
Total time:              437.012/10160.8
[main] Time assemble (wall/proc) 71.6256/583.82
[main] Time solve (wall/proc) 104.167/1894.51
[main] Stop crit:        7.0625e-12
[main] Stop crit:        0.00456004
Ebkt times:              29.3575/714.41
Eval Ebkt times:         79.2077/1878.89
PiPjPk times:            154.378/3591.9
Eval PiPjPk times:       28.6233/651.22
L2prod times:            42.3903/1006.58
Total time:              426.974/10037.9
[main] Time assemble (wall/proc) 68.6082/575.79
[main] Time solve (wall/proc) 100.14/1904.44
[main] Stop crit:        7.07595e-12
[main] Stop crit:        0.00455732
Ebkt times:              29.3139/714.28
Eval Ebkt times:         79.1111/1887.36
PiPjPk times:            155.709/3626.44
Eval PiPjPk times:       28.2929/647.96
L2prod times:            42.3483/1006.27
Total time:              427.988/10092.6
[main] Time assemble (wall/proc) 69.5689/578.48
[main] Time solve (wall/proc) 100.147/1904.14
[main] Stop crit:        7.08945e-12
[main] Stop crit:        0.00455466
Ebkt times:              28.9718/708.51
Eval Ebkt times:         79.1739/1887.41
PiPjPk times:            155.289/3616.51
Eval PiPjPk times:       28.5607/653.98
L2prod times:            42.1256/1006.3
Total time:              427.278/10080.1
[main] Time assemble (wall/proc) 68.5193/575.05
[main] Time solve (wall/proc) 100.244/1908.45
[main] Stop crit:        7.10304e-12
[main] Stop crit:        0.00455204
Ebkt times:              29.093/706.99
Eval Ebkt times:         78.9998/1873.94
PiPjPk times:            155.037/3591.44
Eval PiPjPk times:       28.3625/645
L2prod times:            42.1041/996.8
Total time:              425.587/9988.74
[main] Time assemble (wall/proc) 69.0984/573.42
[main] Time solve (wall/proc) 100.21/1907.01
[main] Stop crit:        7.11645e-12
[main] Stop crit:        0.00454943
Ebkt times:              29.3765/718.62
Eval Ebkt times:         80.0537/1908.64
PiPjPk times:            154.613/3610.52
Eval PiPjPk times:       28.5991/656.37
L2prod times:            42.5512/1013.94
Total time:              428.509/10122
[main] Time assemble (wall/proc) 68.7154/578.78
[main] Time solve (wall/proc) 99.9081/1903.9
[main] Stop crit:        7.12925e-12
[main] Stop crit:        0.00454677
Ebkt times:              28.7983/704.12
Eval Ebkt times:         79.1954/1893.2
PiPjPk times:            156.313/3643.31
Eval PiPjPk times:       28.6104/654.62
L2prod times:            42.5815/1016.35
Total time:              428.827/10124.9
[main] Time assemble (wall/proc) 69.4077/578.13
[main] Time solve (wall/proc) 100.33/1907.1
[main] Stop crit:        7.14079e-12
[main] Stop crit:        0.00454403
Ebkt times:              29.3036/716.09
Eval Ebkt times:         79.7409/1893.74
PiPjPk times:            154.772/3594.89
Eval PiPjPk times:       28.626/650
L2prod times:            42.8412/1016.65
Total time:              428.665/10075.5
[main] Time assemble (wall/proc) 69.6294/577.63
[main] Time solve (wall/proc) 100.202/1907.84
[main] Stop crit:        7.15051e-12
[main] 30%...
[main] Stop crit:        0.00454117
Ebkt times:              28.5489/694.73
Eval Ebkt times:         79.3967/1877.55
PiPjPk times:            153.155/3548.22
Eval PiPjPk times:       28.8237/655.32
L2prod times:            42.0381/995.61
Total time:              425.139/9965.48
[main] Time assemble (wall/proc) 68.2851/573.72
[main] Time solve (wall/proc) 100.111/1906.82
[main] Stop crit:        7.15782e-12
[main] Stop crit:        0.00453815
Ebkt times:              29.5085/721.3
Eval Ebkt times:         79.2987/1888.94
PiPjPk times:            154.036/3596.49
Eval PiPjPk times:       28.6987/657.52
L2prod times:            42.4465/1014.42
Total time:              427.669/10093.7
[main] Time assemble (wall/proc) 68.7162/577.54
[main] Time solve (wall/proc) 99.9315/1902.18
[main] Stop crit:        7.16235e-12
[main] Stop crit:        0.00453492
Ebkt times:              29.3086/716.58
Eval Ebkt times:         79.8608/1899.96
PiPjPk times:            154.643/3608.37
Eval PiPjPk times:       28.5382/654.13
L2prod times:            43.0393/1020.61
Total time:              428.492/10105.8
[main] Time assemble (wall/proc) 69.1982/578.69
[main] Time solve (wall/proc) 100.116/1908.05
[main] Stop crit:        7.16386e-12
[main] Stop crit:        0.00453145
Ebkt times:              29.4723/719.26
Eval Ebkt times:         78.8177/1879.61
PiPjPk times:            154.837/3606.63
Eval PiPjPk times:       28.5704/655.06
L2prod times:            42.7102/1017.22
Total time:              426.964/10072.8
[main] Time assemble (wall/proc) 68.6756/578.13
[main] Time solve (wall/proc) 99.9427/1904.49
[main] Stop crit:        7.16225e-12
[main] Stop crit:        0.00452774
Ebkt times:              29.1203/708.69
Eval Ebkt times:         79.5516/1888.5
PiPjPk times:            154.967/3593.48
Eval PiPjPk times:       28.5536/651.78
L2prod times:            42.4668/1008.59
Total time:              427.142/10034.3
[main] Time assemble (wall/proc) 69.8598/576.22
[main] Time solve (wall/proc) 100.127/1904.35
[main] Stop crit:        7.15761e-12
[main] Stop crit:        0.00452378
Ebkt times:              28.9229/707.11
Eval Ebkt times:         79.4049/1886.72
PiPjPk times:            154.764/3612.23
Eval PiPjPk times:       28.5457/651.59
L2prod times:            42.5301/1014.51
Total time:              427.737/10087.7
[main] Time assemble (wall/proc) 68.6351/576.98
[main] Time solve (wall/proc) 99.9858/1901.5
[main] Stop crit:        7.1501e-12
[main] Stop crit:        0.00451956
Ebkt times:              28.9305/705.91
Eval Ebkt times:         79.4462/1889.44
PiPjPk times:            155.135/3615.05
Eval PiPjPk times:       28.6191/654.69
L2prod times:            42.1922/1005.97
Total time:              427.538/10073.7
[main] Time assemble (wall/proc) 68.6726/576.6
[main] Time solve (wall/proc) 100.341/1909.68
[main] Stop crit:        7.14e-12
[main] Stop crit:        0.0045151
Ebkt times:              29.1935/712.36
Eval Ebkt times:         79.8511/1893.88
PiPjPk times:            153.327/3567.29
Eval PiPjPk times:       28.3337/644.53
L2prod times:            42.6486/1013.35
Total time:              425.573/10006.2
[main] Time assemble (wall/proc) 69.3043/575.92
[main] Time solve (wall/proc) 100.231/1902.4
[main] Stop crit:        7.12767e-12
[main] Stop crit:        0.00451042
Ebkt times:              28.533/696.45
Eval Ebkt times:         78.9279/1877.14
PiPjPk times:            155.58/3593.2
Eval PiPjPk times:       28.7319/651.32
L2prod times:            42/994.4
Total time:              426.601/9998.28
[main] Time assemble (wall/proc) 70.1681/574.51
[main] Time solve (wall/proc) 100.381/1906.2
[main] Stop crit:        7.11348e-12
[main] Stop crit:        0.00450555
Ebkt times:              28.755/701.21
Eval Ebkt times:         79.2941/1883.99
PiPjPk times:            155.211/3607.49
Eval PiPjPk times:       28.5033/649.52
L2prod times:            42.525/1010.09
Total time:              426.697/10033.5
[main] Time assemble (wall/proc) 69.7149/575.15
[main] Time solve (wall/proc) 100.144/1907.81
[main] Stop crit:        7.09785e-12
[main] Stop crit:        0.00450051
Ebkt times:              28.8821/704.54
Eval Ebkt times:         79.2135/1886.98
PiPjPk times:            154.865/3599.3
Eval PiPjPk times:       28.6416/653.44
L2prod times:            42.6637/1014.4
Total time:              427.455/10057.4
[main] Time assemble (wall/proc) 69.6316/577.44
[main] Time solve (wall/proc) 100.172/1905.46
[main] Stop crit:        7.08118e-12
[main] Stop crit:        0.00449534
Ebkt times:              28.8752/703
Eval Ebkt times:         79.2065/1882.44
PiPjPk times:            153.963/3582.4
Eval PiPjPk times:       28.3944/646.64
L2prod times:            42.8498/1016.9
Total time:              425.061/9997.29
[main] Time assemble (wall/proc) 69.4557/574.35
[main] Time solve (wall/proc) 100.096/1903.98
[main] Stop crit:        7.06397e-12
[main] Stop crit:        0.00449007
Ebkt times:              28.8739/704.25
Eval Ebkt times:         79.2801/1888.68
PiPjPk times:            155.103/3616.68
Eval PiPjPk times:       28.5218/655.44
L2prod times:            42.9655/1024.43
Total time:              427.756/10094.9
[main] Time assemble (wall/proc) 69.1944/577
[main] Time solve (wall/proc) 100.244/1906.18
[main] Stop crit:        7.04663e-12
[main] Stop crit:        0.00448472
Ebkt times:              29.1134/711.39
Eval Ebkt times:         78.9528/1879.95
PiPjPk times:            154.146/3581.6
Eval PiPjPk times:       28.4279/649.25
L2prod times:            42.3675/1008.04
Total time:              425.475/10013.9
[main] Time assemble (wall/proc) 69.6335/576.61
[main] Time solve (wall/proc) 100.375/1906.69
[main] Stop crit:        7.02959e-12
[main] Stop crit:        0.00447932
Ebkt times:              28.8735/704.14
Eval Ebkt times:         80.2539/1916.88
PiPjPk times:            155.619/3624.54
Eval PiPjPk times:       28.8503/660.84
L2prod times:            42.7111/1022.03
Total time:              429.876/10145.8
[main] Time assemble (wall/proc) 69.142/578.37
[main] Time solve (wall/proc) 99.8089/1901.64
[main] Stop crit:        7.0133e-12
[main] Stop crit:        0.00447389
Ebkt times:              29.3078/716.57
Eval Ebkt times:         79.558/1900.36
PiPjPk times:            155.043/3617.96
Eval PiPjPk times:       28.3032/648.32
L2prod times:            42.6988/1020.95
Total time:              428.136/10111.7
[main] Time assemble (wall/proc) 69.3712/578.63
[main] Time solve (wall/proc) 99.956/1905.56
[main] Stop crit:        6.99814e-12
[main] Stop crit:        0.00446845
Ebkt times:              29.1519/705.31
Eval Ebkt times:         79.599/1876.04
PiPjPk times:            153.926/3556.46
Eval PiPjPk times:       28.7276/650.02
L2prod times:            43.0543/1016.49
Total time:              427.645/9994.22
[main] Time assemble (wall/proc) 70.37/575.41
[main] Time solve (wall/proc) 100.262/1906.8
[main] Stop crit:        6.98437e-12
[main] Stop crit:        0.00446302
Ebkt times:              28.9288/708.96
Eval Ebkt times:         79.203/1891.6
PiPjPk times:            155.388/3615.44
Eval PiPjPk times:       28.5507/652.54
L2prod times:            42.4453/1009.26
Total time:              427.538/10076.8
[main] Time assemble (wall/proc) 68.2062/575.91
[main] Time solve (wall/proc) 99.9302/1904.37
[main] Stop crit:        6.97231e-12
[main] 40%...
[main] Stop crit:        0.00445761
Ebkt times:              29.0059/705.62
Eval Ebkt times:         79.4884/1887.68
PiPjPk times:            153.547/3571.33
Eval PiPjPk times:       28.4714/648.16
L2prod times:            42.6657/1012.15
Total time:              426.731/10033.7
[main] Time assemble (wall/proc) 69.6741/575.63
[main] Time solve (wall/proc) 100.302/1909.33
[main] Stop crit:        6.96211e-12
[main] Stop crit:        0.00445223
Ebkt times:              28.7983/702.69
Eval Ebkt times:         79.5273/1892.58
PiPjPk times:            154.351/3596.37
Eval PiPjPk times:       28.306/647.37
L2prod times:            42.4904/1011.01
Total time:              426.522/10052.9
[main] Time assemble (wall/proc) 69.5196/577.02
[main] Time solve (wall/proc) 100.335/1908.62
[main] Stop crit:        6.95387e-12
[main] Stop crit:        0.00444689
Ebkt times:              28.8308/703.14
Eval Ebkt times:         78.8897/1875.16
PiPjPk times:            157.075/3654.69
Eval PiPjPk times:       28.4995/650.43
L2prod times:            42.4878/1012.64
Total time:              428.572/10094.4
[main] Time assemble (wall/proc) 69.4173/578.23
[main] Time solve (wall/proc) 100.171/1912.49
[main] Stop crit:        6.94761e-12
[main] Stop crit:        0.0044416
Ebkt times:              29.0043/706.88
Eval Ebkt times:         79.2568/1881.82
PiPjPk times:            154.044/3581.81
Eval PiPjPk times:       28.6064/650.73
L2prod times:            42.3967/1008.86
Total time:              426.699/10038.2
[main] Time assemble (wall/proc) 68.8828/575.75
[main] Time solve (wall/proc) 99.9075/1904.62
[main] Stop crit:        6.94327e-12
[main] Stop crit:        0.00443637
Ebkt times:              29.1444/712.7
Eval Ebkt times:         79.412/1887.29
PiPjPk times:            154.428/3592
Eval PiPjPk times:       28.3809/650.37
L2prod times:            42.5358/1009.78
Total time:              426.962/10053
[main] Time assemble (wall/proc) 69.4923/577.88
[main] Time solve (wall/proc) 100.303/1909.12
[main] Stop crit:        6.94076e-12
[main] Stop crit:        0.0044312
Ebkt times:              29.1207/708.54
Eval Ebkt times:         78.4423/1858.24
PiPjPk times:            153.797/3565.36
Eval PiPjPk times:       28.5103/643.96
L2prod times:            42.7526/1015.3
Total time:              425.14/9976.44
[main] Time assemble (wall/proc) 69.0196/573.26
[main] Time solve (wall/proc) 100.011/1907.49
[main] Stop crit:        6.93992e-12
[main] Stop crit:        0.00442609
Ebkt times:              28.6738/698.9
Eval Ebkt times:         79.1182/1875.87
PiPjPk times:            154.011/3566.69
Eval PiPjPk times:       28.3683/645.48
L2prod times:            42.384/1003.78
Total time:              424.745/9964.72
[main] Time assemble (wall/proc) 69.6234/572.17
[main] Time solve (wall/proc) 100.167/1905.95
[main] Stop crit:        6.94052e-12
[main] Stop crit:        0.00442105
Ebkt times:              29.0931/709.12
Eval Ebkt times:         78.9214/1878.43
PiPjPk times:            154.209/3584.66
Eval PiPjPk times:       28.5679/651.52
L2prod times:            42.2756/1005.98
Total time:              426.479/10031.8
[main] Time assemble (wall/proc) 69.2242/574.78
[main] Time solve (wall/proc) 100.399/1909.26
[main] Stop crit:        6.94239e-12
[main] Stop crit:        0.00441606
Ebkt times:              28.8823/700.3
Eval Ebkt times:         79.3528/1886.46
PiPjPk times:            155.71/3619.55
Eval PiPjPk times:       28.4597/649.87
L2prod times:            42.6152/1011.9
Total time:              427.314/10050.7
[main] Time assemble (wall/proc) 69.3921/575.27
[main] Time solve (wall/proc) 99.8752/1903.74
[main] Stop crit:        6.94526e-12
[main] Stop crit:        0.00441114
Ebkt times:              28.9886/703.2
Eval Ebkt times:         79.188/1873.35
PiPjPk times:            152.984/3552.73
Eval PiPjPk times:       28.5891/653.83
L2prod times:            43.0477/1013.7
Total time:              425.282/9976.65
[main] Time assemble (wall/proc) 68.8655/573.47
[main] Time solve (wall/proc) 100.072/1903.37
[main] Stop crit:        6.94898e-12
[main] Stop crit:        0.00440627
Ebkt times:              28.9217/706.04
Eval Ebkt times:         79.4883/1897.19
PiPjPk times:            155.559/3612.23
Eval PiPjPk times:       28.3432/647.92
L2prod times:            42.7079/1019.48
Total time:              427.233/10069.5
[main] Time assemble (wall/proc) 69.8947/576.72
[main] Time solve (wall/proc) 99.9417/1903.13
[main] Stop crit:        6.9533e-12
[main] Stop crit:        0.00440146
Ebkt times:              29.0684/708.87
Eval Ebkt times:         79.3548/1891.28
PiPjPk times:            155.87/3626.35
Eval PiPjPk times:       28.4883/650.45
L2prod times:            42.6017/1015.44
Total time:              428.173/10088.7
[main] Time assemble (wall/proc) 68.8197/578.12
[main] Time solve (wall/proc) 99.9692/1905.39
[main] Stop crit:        6.95807e-12
[main] Stop crit:        0.00439669
Ebkt times:              29.0206/707.78
Eval Ebkt times:         79.341/1882.1
PiPjPk times:            154.633/3587.01
Eval PiPjPk times:       28.6735/653.42
L2prod times:            42.5055/1005.57
Total time:              426.935/10018.5
[main] Time assemble (wall/proc) 69.0765/577.1
[main] Time solve (wall/proc) 100.294/1905.65
[main] Stop crit:        6.96315e-12
[main] Stop crit:        0.00439195
Ebkt times:              28.8499/705.48
Eval Ebkt times:         78.9806/1879.36
PiPjPk times:            154.433/3589.16
Eval PiPjPk times:       28.2483/644.55
L2prod times:            42.6449/1014.17
Total time:              425.941/10025.3
[main] Time assemble (wall/proc) 70.1057/576.54
[main] Time solve (wall/proc) 100.098/1908.01
[main] Stop crit:        6.96839e-12
[main] Stop crit:        0.00438725
Ebkt times:              28.7621/702.53
Eval Ebkt times:         78.9798/1877.82
PiPjPk times:            154.953/3590.72
Eval PiPjPk times:       28.9656/660.1
L2prod times:            42.0596/1001.31
Total time:              426.565/10018.7
[main] Time assemble (wall/proc) 69.3661/574.96
[main] Time solve (wall/proc) 100.219/1903.08
[main] Stop crit:        6.9737e-12
[main] Stop crit:        0.00438256
Ebkt times:              29.2684/716.28
Eval Ebkt times:         80.0068/1903.46
PiPjPk times:            155.453/3625.72
Eval PiPjPk times:       28.7163/656.07
L2prod times:            43.0733/1026.43
Total time:              430.173/10135.2
[main] Time assemble (wall/proc) 69.1834/579.36
[main] Time solve (wall/proc) 100.274/1907.46
[main] Stop crit:        6.97898e-12
[main] Stop crit:        0.00437789
Ebkt times:              29.052/706.83
Eval Ebkt times:         79.1582/1877.74
PiPjPk times:            155.175/3591.72
Eval PiPjPk times:       28.6184/651.04
L2prod times:            43.0996/1021.91
Total time:              428.61/10056.5
[main] Time assemble (wall/proc) 69.1656/577.58
[main] Time solve (wall/proc) 100.2/1907.24
[main] Stop crit:        6.98418e-12
[main] 50%...
[main] Stop crit:        0.00437322
Ebkt times:              28.6704/698.84
Eval Ebkt times:         79.8648/1898.68
PiPjPk times:            154.497/3592.03
Eval PiPjPk times:       27.9258/638.32
L2prod times:            42.5758/1011.14
Total time:              425.512/10010.6
[main] Time assemble (wall/proc) 68.9208/573.86
[main] Time solve (wall/proc) 99.7923/1901.53
[main] Stop crit:        6.98922e-12
[main] Stop crit:        0.00436854
Ebkt times:              28.8409/700.78
Eval Ebkt times:         79.2065/1875.66
PiPjPk times:            153.697/3543.44
Eval PiPjPk times:       28.4277/644.75
L2prod times:            42.6204/1009
Total time:              425.719/9963.3
[main] Time assemble (wall/proc) 69.2127/573.61
[main] Time solve (wall/proc) 99.9308/1902.12
[main] Stop crit:        6.99404e-12
[main] Stop crit:        0.00436385
Ebkt times:              29.3083/715.78
Eval Ebkt times:         79.8615/1901.24
PiPjPk times:            155.933/3623.28
Eval PiPjPk times:       28.6576/654.88
L2prod times:            42.6589/1017.16
Total time:              429.325/10115.5
[main] Time assemble (wall/proc) 69.4805/578.77
[main] Time solve (wall/proc) 100.095/1904.68
[main] Stop crit:        6.99858e-12
[main] Stop crit:        0.00435913
Ebkt times:              29.2684/714.81
Eval Ebkt times:         79.8684/1899.32
PiPjPk times:            156.052/3630.42
Eval PiPjPk times:       28.7178/654.16
L2prod times:            42.6226/1015.53
Total time:              429.959/10121
[main] Time assemble (wall/proc) 69.6547/579.05
[main] Time solve (wall/proc) 100.16/1902.86
[main] Stop crit:        7.00277e-12
[main] Stop crit:        0.00435438
Ebkt times:              29.0172/708.32
Eval Ebkt times:         80.0063/1904.7
PiPjPk times:            154.715/3605.19
Eval PiPjPk times:       28.7662/659.86
L2prod times:            42.7281/1015.84
Total time:              427.858/10091.2
[main] Time assemble (wall/proc) 69.6433/578.15
[main] Time solve (wall/proc) 100.593/1906.78
[main] Stop crit:        7.00653e-12
[main] Stop crit:        0.00434959
Ebkt times:              28.7337/700.52
Eval Ebkt times:         79.9582/1907.36
PiPjPk times:            155.234/3616.53
Eval PiPjPk times:       28.5931/653.17
L2prod times:            42.5552/1012.72
Total time:              427.342/10075.8
[main] Time assemble (wall/proc) 69.0365/576.19
[main] Time solve (wall/proc) 99.8698/1904.76
[main] Stop crit:        7.00979e-12
[main] Stop crit:        0.00434475
Ebkt times:              29.111/708.98
Eval Ebkt times:         78.9404/1873.33
PiPjPk times:            154.098/3582.63
Eval PiPjPk times:       28.4018/652.08
L2prod times:            42.8176/1015.61
Total time:              425.961/10023.5
[main] Time assemble (wall/proc) 69.3435/576.26
[main] Time solve (wall/proc) 100.311/1907
[main] Stop crit:        7.0125e-12
[main] Stop crit:        0.00433987
Ebkt times:              28.6001/699.58
Eval Ebkt times:         79.1248/1879.73
PiPjPk times:            156.096/3617.92
Eval PiPjPk times:       28.3252/644.28
L2prod times:            42.4893/1009.63
Total time:              426.992/10030.8
[main] Time assemble (wall/proc) 68.9932/575.22
[main] Time solve (wall/proc) 100.279/1912.08
[main] Stop crit:        7.01455e-12
[main] Stop crit:        0.00433493
Ebkt times:              28.9459/704.28
Eval Ebkt times:         78.792/1867.85
PiPjPk times:            154.766/3593.41
Eval PiPjPk times:       28.5986/652.34
L2prod times:            42.2739/1001.55
Total time:              425.821/10001.9
[main] Time assemble (wall/proc) 69.1641/572.2
[main] Time solve (wall/proc) 100.093/1906.25
[main] Stop crit:        7.0159e-12
[main] Stop crit:        0.00432993
Ebkt times:              28.9043/704.21
Eval Ebkt times:         79.1824/1880.64
PiPjPk times:            154.147/3586.63
Eval PiPjPk times:       28.4966/649.2
L2prod times:            42.5558/1008.74
Total time:              425.804/10015.6
[main] Time assemble (wall/proc) 69.0092/573.79
[main] Time solve (wall/proc) 100.14/1908.7
[main] Stop crit:        7.0165e-12
[main] Stop crit:        0.00432488
Ebkt times:              28.9785/705.15
Eval Ebkt times:         79.7705/1895.07
PiPjPk times:            154.735/3596.25
Eval PiPjPk times:       28.6398/652.28
L2prod times:            42.4388/1010.09
Total time:              427.941/10069.4
[main] Time assemble (wall/proc) 68.7426/577.54
[main] Time solve (wall/proc) 100.281/1905.84
[main] Stop crit:        7.01632e-12
[main] Stop crit:        0.00431977
Ebkt times:              29.1599/713.18
Eval Ebkt times:         79.3223/1884.79
PiPjPk times:            154.374/3589.17
Eval PiPjPk times:       28.567/650.25
L2prod times:            41.9311/998.56
Total time:              425.76/10019.2
[main] Time assemble (wall/proc) 68.2603/575.42
[main] Time solve (wall/proc) 100.193/1905.25
[main] Stop crit:        7.01539e-12
[main] Stop crit:        0.0043146
Ebkt times:              29.0694/712.89
Eval Ebkt times:         79.3413/1894.67
PiPjPk times:            154.087/3600.95
Eval PiPjPk times:       28.6059/659.07
L2prod times:            42.6972/1020.12
Total time:              426.379/10084.5
[main] Time assemble (wall/proc) 69.276/577.46
[main] Time solve (wall/proc) 99.943/1906.32
[main] Stop crit:        7.01371e-12
[main] Stop crit:        0.00430938
Ebkt times:              28.9758/706.58
Eval Ebkt times:         79.3312/1883.44
PiPjPk times:            152.438/3551.73
Eval PiPjPk times:       28.316/642.35
L2prod times:            42.6268/1013.57
Total time:              424.226/9982.93
[main] Time assemble (wall/proc) 69.4482/574.26
[main] Time solve (wall/proc) 100.157/1907.1
[main] Stop crit:        7.01128e-12
[main] Stop crit:        0.00430411
Ebkt times:              28.9708/707.29
Eval Ebkt times:         79.3158/1885.15
PiPjPk times:            154.931/3586.69
Eval PiPjPk times:       28.6192/653.79
L2prod times:            42.257/1004.89
Total time:              427.406/10045.2
[main] Time assemble (wall/proc) 69.4222/577.25
[main] Time solve (wall/proc) 100.065/1907.56
[main] Stop crit:        7.00826e-12
[main] Stop crit:        0.00429879
Ebkt times:              28.9126/708.36
Eval Ebkt times:         79.066/1879.96
PiPjPk times:            153.985/3585.28
Eval PiPjPk times:       28.4996/652.69
L2prod times:            42.556/1014.55
Total time:              425.228/10016.1
[main] Time assemble (wall/proc) 68.9828/575.07
[main] Time solve (wall/proc) 100.113/1903.03
[main] Stop crit:        7.00467e-12
[main] Stop crit:        0.00429343
Ebkt times:              29.1896/707.18
Eval Ebkt times:         78.7516/1862.59
PiPjPk times:            153.551/3550.31
Eval PiPjPk times:       28.9447/659.04
L2prod times:            42.2973/997.22
Total time:              425.754/9968.55
[main] Time assemble (wall/proc) 69.6901/572.14
[main] Time solve (wall/proc) 100.243/1904.77
[main] Stop crit:        7.00069e-12
[main] Stop crit:        0.00428803
Ebkt times:              28.7513/700.5
Eval Ebkt times:         78.9418/1872.05
PiPjPk times:            154.96/3591.95
Eval PiPjPk times:       28.594/650.33
L2prod times:            42.4422/1005.54
Total time:              426.491/10008.3
[main] Time assemble (wall/proc) 69.341/574.97
[main] Time solve (wall/proc) 100.156/1905.73
[main] Stop crit:        6.99638e-12
[main] 60%...
[main] Stop crit:        0.00428259
Ebkt times:              28.9736/705.21
Eval Ebkt times:         79.5605/1891.19
PiPjPk times:            153.925/3580.9
Eval PiPjPk times:       28.4167/646.77
L2prod times:            43.3009/1031.93
Total time:              427.265/10058.4
[main] Time assemble (wall/proc) 69.8019/577.24
[main] Time solve (wall/proc) 100.132/1903.8
[main] Stop crit:        6.99188e-12
[main] Stop crit:        0.00427713
Ebkt times:              29.0733/703.52
Eval Ebkt times:         79.439/1883.48
PiPjPk times:            154.349/3570.18
Eval PiPjPk times:       28.7355/652.89
L2prod times:            42.6697/1007.79
Total time:              427.559/10020
[main] Time assemble (wall/proc) 70.1915/574.56
[main] Time solve (wall/proc) 100.442/1910.28
[main] Stop crit:        6.98733e-12
[main] Stop crit:        0.00427165
Ebkt times:              29.0815/710.64
Eval Ebkt times:         79.5124/1886.3
PiPjPk times:            155.985/3636.53
Eval PiPjPk times:       28.6504/653
L2prod times:            42.7599/1015.64
Total time:              428.878/10101.9
[main] Time assemble (wall/proc) 68.95/577.59
[main] Time solve (wall/proc) 99.9195/1905.88
[main] Stop crit:        6.98284e-12
[main] Stop crit:        0.00426614
Ebkt times:              28.7731/698.42
Eval Ebkt times:         78.7968/1867.4
PiPjPk times:            154.121/3558.5
Eval PiPjPk times:       28.0766/636.57
L2prod times:            41.9556/992.98
Total time:              423.831/9924.69
[main] Time assemble (wall/proc) 69.8562/572.96
[main] Time solve (wall/proc) 100.116/1907.9
[main] Stop crit:        6.97853e-12
[main] Stop crit:        0.00426062
Ebkt times:              28.9749/705.57
Eval Ebkt times:         79.0157/1880.38
PiPjPk times:            155.296/3603.85
Eval PiPjPk times:       28.5851/651.36
L2prod times:            42.6457/1013.45
Total time:              427.989/10064.6
[main] Time assemble (wall/proc) 69.6477/576.59
[main] Time solve (wall/proc) 100.234/1907.58
[main] Stop crit:        6.97449e-12
[main] Stop crit:        0.00425509
Ebkt times:              28.5385/696.97
Eval Ebkt times:         79.1199/1884.05
PiPjPk times:            155.39/3624.05
Eval PiPjPk times:       28.4809/650.11
L2prod times:            42.4294/1009.09
Total time:              427.01/10067.1
[main] Time assemble (wall/proc) 69.0416/575.8
[main] Time solve (wall/proc) 100.044/1909.19
[main] Stop crit:        6.97083e-12
[main] Stop crit:        0.00424955
Ebkt times:              29.3634/716
Eval Ebkt times:         79.7555/1888.16
PiPjPk times:            155.446/3600.83
Eval PiPjPk times:       29.0206/662.53
L2prod times:            42.998/1022.99
Total time:              429.831/10087.9
[main] Time assemble (wall/proc) 68.9015/577.04
[main] Time solve (wall/proc) 100.195/1898.48
[main] Stop crit:        6.96759e-12
[main] Stop crit:        0.00424401
Ebkt times:              29.1502/708.76
Eval Ebkt times:         79.6569/1886.49
PiPjPk times:            155.411/3603.88
Eval PiPjPk times:       28.8616/654.88
L2prod times:            42.8801/1015.62
Total time:              430.196/10091
[main] Time assemble (wall/proc) 70.2426/578.83
[main] Time solve (wall/proc) 100.097/1909.15
[main] Stop crit:        6.96484e-12
[main] Stop crit:        0.00423846
Ebkt times:              28.9542/706.92
Eval Ebkt times:         79.2627/1873.82
PiPjPk times:            156.517/3605.92
Eval PiPjPk times:       28.6596/648.58
L2prod times:            42.5678/1008.14
Total time:              428.553/10018.4
[main] Time assemble (wall/proc) 69.6789/575.35
[main] Time solve (wall/proc) 100.043/1906.25
[main] Stop crit:        6.96265e-12
[main] Stop crit:        0.0042329
Ebkt times:              29.4591/719.4
Eval Ebkt times:         80.2682/1914.57
PiPjPk times:            157.166/3671.23
Eval PiPjPk times:       28.8914/662.25
L2prod times:            43.0404/1027.18
Total time:              432.529/10214.8
[main] Time assemble (wall/proc) 68.7326/581.81
[main] Time solve (wall/proc) 100.136/1902.81
[main] Stop crit:        6.96103e-12
[main] Stop crit:        0.00422735
Ebkt times:              28.9565/706.2
Eval Ebkt times:         79.3577/1895
PiPjPk times:            155.595/3610.02
Eval PiPjPk times:       28.7002/654.43
L2prod times:            42.6762/1014.88
Total time:              427.751/10069.1
[main] Time assemble (wall/proc) 70.3836/577.46
[main] Time solve (wall/proc) 100.519/1909.43
[main] Stop crit:        6.95988e-12
[main] Stop crit:        0.00422179
Ebkt times:              28.7902/698.09
Eval Ebkt times:         78.8405/1862.55
PiPjPk times:            154.227/3571.81
Eval PiPjPk times:       28.6018/649.28
L2prod times:            41.9687/996.02
Total time:              425.842/9970.38
[main] Time assemble (wall/proc) 68.943/574.38
[main] Time solve (wall/proc) 100.109/1905.32
[main] Stop crit:        6.95932e-12
[main] Stop crit:        0.00421623
Ebkt times:              28.6577/695.89
Eval Ebkt times:         79.1636/1878.63
PiPjPk times:            154.14/3573.31
Eval PiPjPk times:       28.6915/653.51
L2prod times:            42.4736/1008.22
Total time:              426.567/10015.4
[main] Time assemble (wall/proc) 69.5515/575.68
[main] Time solve (wall/proc) 101.949/1864.99
[main] Stop crit:        6.95928e-12
[main] Stop crit:        0.00421066
Ebkt times:              29.5384/691.96
Eval Ebkt times:         81.6443/1876.31
PiPjPk times:            157.924/3544.95
Eval PiPjPk times:       30.971/691.56
L2prod times:            43.3908/994.69
Total time:              443.131/10082.6
[main] Time assemble (wall/proc) 71.7635/581.52
[main] Time solve (wall/proc) 100.256/1897.42
[main] Stop crit:        6.9597e-12
[main] Stop crit:        0.00420509
Ebkt times:              29.1422/706.99
Eval Ebkt times:         79.3049/1883.86
PiPjPk times:            155.826/3607.54
Eval PiPjPk times:       28.8405/657.78
L2prod times:            42.731/1014.17
Total time:              427.688/10038.5
[main] Time assemble (wall/proc) 69.7023/575.68
[main] Time solve (wall/proc) 100.068/1910.21
[main] Stop crit:        6.96057e-12
[main] Stop crit:        0.00419952
Ebkt times:              28.66/697.7
Eval Ebkt times:         78.5068/1861.46
PiPjPk times:            154.096/3575.98
Eval PiPjPk times:       28.3293/643.77
L2prod times:            42.2627/1004.92
Total time:              423.902/9957.13
[main] Time assemble (wall/proc) 69.6976/572.14
[main] Time solve (wall/proc) 100.07/1904.45
[main] Stop crit:        6.9618e-12
[main] Stop crit:        0.00419393
Ebkt times:              28.9253/706
Eval Ebkt times:         79.2923/1882.81
PiPjPk times:            152.266/3537.71
Eval PiPjPk times:       28.605/651.93
L2prod times:            42.1822/1003.7
Total time:              423.873/9963.37
[main] Time assemble (wall/proc) 68.7473/572.01
[main] Time solve (wall/proc) 100.096/1908.08
[main] Stop crit:        6.96333e-12
[main] Stop crit:        0.00418834
Ebkt times:              29.0531/710.2
Eval Ebkt times:         79.3092/1889.26
PiPjPk times:            154.698/3616.55
Eval PiPjPk times:       28.1226/642.82
L2prod times:            42.9696/1023.9
Total time:              427.028/10092.8
[main] Time assemble (wall/proc) 68.6403/577.8
[main] Time solve (wall/proc) 100.178/1905.8
[main] Stop crit:        6.96511e-12
[main] 70%...
[main] Stop crit:        0.00418273
Ebkt times:              29.2172/713.82
Eval Ebkt times:         79.0751/1883.04
PiPjPk times:            154.271/3588.04
Eval PiPjPk times:       28.6662/656.24
L2prod times:            42.3201/1008.17
Total time:              425.955/10037.8
[main] Time assemble (wall/proc) 68.7052/576.12
[main] Time solve (wall/proc) 100.256/1905.25
[main] Stop crit:        6.96699e-12
[main] Stop crit:        0.00417712
Ebkt times:              28.9038/704.13
Eval Ebkt times:         79.069/1878.89
PiPjPk times:            154.923/3590.73
Eval PiPjPk times:       28.7069/653.01
L2prod times:            42.3091/1009.24
Total time:              426.501/10027.1
[main] Time assemble (wall/proc) 69.1497/574.15
[main] Time solve (wall/proc) 100.337/1909.34
[main] Stop crit:        6.96899e-12
[main] Stop crit:        0.00417149
Ebkt times:              28.9424/705.86
Eval Ebkt times:         79.211/1876.42
PiPjPk times:            154.091/3582.83
Eval PiPjPk times:       28.7348/654.67
L2prod times:            42.5589/1011.54
Total time:              425.925/10010.7
[main] Time assemble (wall/proc) 70.2813/574.98
[main] Time solve (wall/proc) 100.196/1904.3
[main] Stop crit:        6.97098e-12
[main] Stop crit:        0.00416586
Ebkt times:              28.7608/701.08
Eval Ebkt times:         78.7583/1864.3
PiPjPk times:            153.876/3557.63
Eval PiPjPk times:       28.7054/650.89
L2prod times:            42.2127/999.16
Total time:              425.377/9968.09
[main] Time assemble (wall/proc) 71.063/575.01
[main] Time solve (wall/proc) 100.506/1864.94
[main] Stop crit:        6.97287e-12
[main] Stop crit:        0.00416021
Ebkt times:              29.576/720.44
Eval Ebkt times:         79.7231/1894.68
PiPjPk times:            154.632/3609.14
Eval PiPjPk times:       28.9546/661.54
L2prod times:            42.5793/1012.77
Total time:              429.204/10117.6
[main] Time assemble (wall/proc) 69.3872/579.02
[main] Time solve (wall/proc) 100.547/1913.59
[main] Stop crit:        6.97462e-12
[main] Stop crit:        0.00415455
Ebkt times:              29.0528/703.23
Eval Ebkt times:         79.1902/1877.57
PiPjPk times:            154.468/3582.28
Eval PiPjPk times:       28.4679/645.77
L2prod times:            41.9985/996.63
Total time:              425.959/9991.09
[main] Time assemble (wall/proc) 70.5869/574.8
[main] Time solve (wall/proc) 100.367/1905.74
[main] Stop crit:        6.9762e-12
[main] Stop crit:        0.00414888
Ebkt times:              29.0114/709.17
Eval Ebkt times:         79.5344/1894.69
PiPjPk times:            155.605/3614.31
Eval PiPjPk times:       28.6988/654.72
L2prod times:            42.8049/1020.65
Total time:              428.458/10094.1
[main] Time assemble (wall/proc) 69.9347/577.33
[main] Time solve (wall/proc) 100.471/1905.72
[main] Stop crit:        6.97747e-12
[main] Stop crit:        0.00414321
Ebkt times:              28.6872/698.29
Eval Ebkt times:         78.8901/1872.74
PiPjPk times:            155.454/3606.71
Eval PiPjPk times:       28.5718/647.38
L2prod times:            42.0163/996.91
Total time:              425.665/9996.3
[main] Time assemble (wall/proc) 70.3727/574.04
[main] Time solve (wall/proc) 100.203/1905.41
[main] Stop crit:        6.97844e-12
[main] Stop crit:        0.00413752
Ebkt times:              29.059/706
Eval Ebkt times:         79.2633/1885.29
PiPjPk times:            155.011/3599.37
Eval PiPjPk times:       28.7099/653.96
L2prod times:            42.4545/1006.05
Total time:              427.405/10047.9
[main] Time assemble (wall/proc) 68.2748/576.28
[main] Time solve (wall/proc) 100.309/1908.66
[main] Stop crit:        6.97908e-12
[main] Stop crit:        0.00413184
Ebkt times:              29.1865/712.99
Eval Ebkt times:         79.1689/1881.17
PiPjPk times:            155.774/3622.03
Eval PiPjPk times:       28.4993/649.77
L2prod times:            42.7302/1016.99
Total time:              427.639/10064.7
[main] Time assemble (wall/proc) 70.3575/576.79
[main] Time solve (wall/proc) 100.125/1903.85
[main] Stop crit:        6.97936e-12
[main] Stop crit:        0.00412614
Ebkt times:              29.077/706.1
Eval Ebkt times:         79.2121/1881.26
PiPjPk times:            154.579/3591.17
Eval PiPjPk times:       28.5511/648.39
L2prod times:            42.4663/1008.23
Total time:              427.06/10034.9
[main] Time assemble (wall/proc) 68.4909/575.33
[main] Time solve (wall/proc) 100.253/1908.26
[main] Stop crit:        6.97927e-12
[main] Stop crit:        0.00412045
Ebkt times:              28.6229/695.39
Eval Ebkt times:         78.5792/1863.16
PiPjPk times:            152.599/3549.42
Eval PiPjPk times:       28.6345/649.87
L2prod times:            42.0475/995.91
Total time:              423.36/9943.05
[main] Time assemble (wall/proc) 69.3564/572.14
[main] Time solve (wall/proc) 100.381/1908.28
[main] Stop crit:        6.97881e-12
[main] Stop crit:        0.00411475
Ebkt times:              28.7775/701.18
Eval Ebkt times:         79.3545/1879.42
PiPjPk times:            155.167/3597.82
Eval PiPjPk times:       28.4371/649.08
L2prod times:            42.7605/1011.11
Total time:              426.348/10005.3
[main] Time assemble (wall/proc) 69.129/573.63
[main] Time solve (wall/proc) 99.8237/1902.05
[main] Stop crit:        6.97801e-12
[main] Stop crit:        0.00410905
Ebkt times:              29.2822/712.23
Eval Ebkt times:         79.4743/1889.66
PiPjPk times:            154.42/3598.16
Eval PiPjPk times:       28.3431/646.96
L2prod times:            42.5765/1012.42
Total time:              427.201/10064.1
[main] Time assemble (wall/proc) 69.6081/577.84
[main] Time solve (wall/proc) 100.381/1911.05
[main] Stop crit:        6.97688e-12
[main] Stop crit:        0.00410335
Ebkt times:              28.9352/706.47
Eval Ebkt times:         79.0821/1874.16
PiPjPk times:            154.198/3564.32
Eval PiPjPk times:       28.4022/644.82
L2prod times:            42.783/1016.5
Total time:              426.456/10003.3
[main] Time assemble (wall/proc) 69.7793/575.23
[main] Time solve (wall/proc) 100.021/1905.22
[main] Stop crit:        6.97546e-12
[main] Stop crit:        0.00409765
Ebkt times:              28.9915/705.6
Eval Ebkt times:         79.1867/1880.33
PiPjPk times:            152.9/3537.83
Eval PiPjPk times:       28.6412/650.27
L2prod times:            42.5021/1012.51
Total time:              424.641/9963.21
[main] Time assemble (wall/proc) 69.5967/572.07
[main] Time solve (wall/proc) 99.9028/1902.9
[main] Stop crit:        6.97377e-12
[main] Stop crit:        0.00409196
Ebkt times:              28.9631/705.01
Eval Ebkt times:         79.4846/1890.08
PiPjPk times:            155.677/3617.05
Eval PiPjPk times:       28.708/655.86
L2prod times:            42.2693/1002.91
Total time:              427.865/10060.9
[main] Time assemble (wall/proc) 68.9232/576.61
[main] Time solve (wall/proc) 100.037/1901.2
[main] Stop crit:        6.97181e-12
[main] 80%...
[main] Stop crit:        0.00408626
Ebkt times:              29.2673/710.11
Eval Ebkt times:         79.6417/1891.91
PiPjPk times:            155.217/3599.39
Eval PiPjPk times:       28.8409/656.76
L2prod times:            42.6312/1011.7
Total time:              429.031/10070.4
[main] Time assemble (wall/proc) 68.8346/576.49
[main] Time solve (wall/proc) 99.9657/1904.53
[main] Stop crit:        6.96966e-12
[main] Stop crit:        0.00408058
Ebkt times:              28.8079/699.73
Eval Ebkt times:         79.4244/1879.42
PiPjPk times:            155.709/3611.59
Eval PiPjPk times:       28.9203/659.62
L2prod times:            42.3581/1003.64
Total time:              428.545/10058.3
[main] Time assemble (wall/proc) 69.6042/575.59
[main] Time solve (wall/proc) 100.864/1886.58
[main] Stop crit:        6.9674e-12
[main] Stop crit:        0.00407489
Ebkt times:              28.7329/698.76
Eval Ebkt times:         78.7137/1868.16
PiPjPk times:            155.244/3587.32
Eval PiPjPk times:       28.3728/646.74
L2prod times:            42.1293/997.89
Total time:              425.529/9979.88
[main] Time assemble (wall/proc) 69.4139/573.41
[main] Time solve (wall/proc) 100.181/1904.8
[main] Stop crit:        6.96496e-12
[main] Stop crit:        0.00406922
Ebkt times:              29.3942/721.29
Eval Ebkt times:         79.5396/1894.3
PiPjPk times:            153.984/3586.25
Eval PiPjPk times:       28.8194/656.78
L2prod times:            42.4206/1012.75
Total time:              427.675/10088.3
[main] Time assemble (wall/proc) 68.3794/576.73
[main] Time solve (wall/proc) 100.042/1906.31
[main] Stop crit:        6.96242e-12
[main] Stop crit:        0.00406355
Ebkt times:              29.0355/700.32
Eval Ebkt times:         79.7251/1891.78
PiPjPk times:            153.178/3549.5
Eval PiPjPk times:       28.4257/645.98
L2prod times:            42.477/1006.19
Total time:              426.236/9991.61
[main] Time assemble (wall/proc) 69.132/574.71
[main] Time solve (wall/proc) 99.7572/1901.05
[main] Stop crit:        6.95982e-12
[main] Stop crit:        0.00405789
Ebkt times:              29.1123/707.44
Eval Ebkt times:         79.202/1873.6
PiPjPk times:            154.761/3598.95
Eval PiPjPk times:       28.4904/649.23
L2prod times:            42.2258/999.11
Total time:              426.132/10015.5
[main] Time assemble (wall/proc) 69.038/575.31
[main] Time solve (wall/proc) 100.411/1912.34
[main] Stop crit:        6.95715e-12
[main] Stop crit:        0.00405224
Ebkt times:              29.1761/712.08
Eval Ebkt times:         79.1118/1876.91
PiPjPk times:            154.583/3582.11
Eval PiPjPk times:       28.2828/644.8
L2prod times:            42.2228/1003.79
Total time:              426.098/10003.3
[main] Time assemble (wall/proc) 69.3491/574.83
[main] Time solve (wall/proc) 104.657/2009.85
[main] Stop crit:        6.95446e-12
[main] Stop crit:        0.00404661
Ebkt times:              29.2932/715.04
Eval Ebkt times:         79.2579/1882.82
PiPjPk times:            155.293/3626.62
Eval PiPjPk times:       28.4672/652.6
L2prod times:            42.8856/1015.54
Total time:              428.047/10089
[main] Time assemble (wall/proc) 69.5422/578.44
[main] Time solve (wall/proc) 104.404/2009.12
[main] Stop crit:        6.95171e-12
[main] Stop crit:        0.00404098
Ebkt times:              28.9958/709.56
Eval Ebkt times:         79.8617/1901.77
PiPjPk times:            155.075/3622.87
Eval PiPjPk times:       29.0875/664.66
L2prod times:            42.5679/1013.49
Total time:              428.888/10122.4
[main] Time assemble (wall/proc) 68.4422/579.5
[main] Time solve (wall/proc) 104.471/2010.99
[main] Stop crit:        6.94896e-12
[main] Stop crit:        0.00403537
Ebkt times:              28.8601/705.34
Eval Ebkt times:         79.2351/1882.83
PiPjPk times:            154.968/3597.97
Eval PiPjPk times:       28.0238/636.66
L2prod times:            42.6709/1016.24
Total time:              426.038/10018.8
[main] Time assemble (wall/proc) 68.5878/575.1
[main] Time solve (wall/proc) 104.708/2016.26
[main] Stop crit:        6.94617e-12
[main] Stop crit:        0.00402977
Ebkt times:              29.077/707.6
Eval Ebkt times:         79.5823/1888.45
PiPjPk times:            153.766/3569.62
Eval PiPjPk times:       28.6172/651.51
L2prod times:            42.5035/1006.85
Total time:              426.286/10015
[main] Time assemble (wall/proc) 68.3949/574.21
[main] Time solve (wall/proc) 104.897/2013.89
[main] Stop crit:        6.94338e-12
[main] Stop crit:        0.00402418
Ebkt times:              28.7057/697.76
Eval Ebkt times:         78.8741/1873.63
PiPjPk times:            154.484/3580.12
Eval PiPjPk times:       28.3983/646.83
L2prod times:            42.2603/1003.15
Total time:              424.954/9980.61
[main] Time assemble (wall/proc) 69.7036/574.34
[main] Time solve (wall/proc) 105.035/2018.65
[main] Stop crit:        6.94056e-12
[main] Stop crit:        0.00401861
Ebkt times:              28.9526/707.71
Eval Ebkt times:         79.8996/1900.68
PiPjPk times:            155.825/3636.18
Eval PiPjPk times:       28.5536/653.76
L2prod times:            42.5765/1013.06
Total time:              429.037/10122.7
[main] Time assemble (wall/proc) 68.9378/577.87
[main] Time solve (wall/proc) 104.682/2016.48
[main] Stop crit:        6.93773e-12
[main] Stop crit:        0.00401306
Ebkt times:              29.0156/708
Eval Ebkt times:         79.8935/1901.53
PiPjPk times:            154.287/3589.3
Eval PiPjPk times:       28.5911/653.39
L2prod times:            42.3862/1007.61
Total time:              427.37/10067.2
[main] Time assemble (wall/proc) 69.086/576.54
[main] Time solve (wall/proc) 104.526/2011.89
[main] Stop crit:        6.9349e-12
[main] Stop crit:        0.00400752
Ebkt times:              29.4587/711.86
Eval Ebkt times:         78.6292/1864.28
PiPjPk times:            155.503/3605.95
Eval PiPjPk times:       28.7478/654.32
L2prod times:            42.5183/1011.8
Total time:              427.629/10037.8
[main] Time assemble (wall/proc) 68.7351/575.15
[main] Time solve (wall/proc) 104.721/2010.51
[main] Stop crit:        6.93205e-12
[main] Stop crit:        0.00400201
Ebkt times:              29.1065/709.19
Eval Ebkt times:         79.6052/1895.04
PiPjPk times:            156.168/3635.66
Eval PiPjPk times:       28.358/646.07
L2prod times:            42.8311/1019.43
Total time:              428.976/10101.2
[main] Time assemble (wall/proc) 69.0365/578.05
[main] Time solve (wall/proc) 104.745/2007.22
[main] Stop crit:        6.92922e-12
[main] Stop crit:        0.0039965
Ebkt times:              29.1435/709.28
Eval Ebkt times:         79.9844/1892.75
PiPjPk times:            156.63/3620.22
Eval PiPjPk times:       29.1877/665.3
L2prod times:            43.0284/1018.04
Total time:              432.435/10126.6
[main] Time assemble (wall/proc) 68.7742/578.78
[main] Time solve (wall/proc) 104.536/2012.77
[main] Stop crit:        6.92634e-12
[main] Stop crit:        0.00399102
Ebkt times:              29.2531/713.02
Eval Ebkt times:         79.0039/1874.8
PiPjPk times:            152.989/3564.18
Eval PiPjPk times:       28.4825/648.09
L2prod times:            42.7085/1014.33
Total time:              425.417/10008.7
[main] Time assemble (wall/proc) 68.8692/574.75
[main] Time solve (wall/proc) 104.945/2016.57
[main] Stop crit:        6.9235e-12
[main] 90%...
[main] Stop crit:        0.00398555
Ebkt times:              29.1405/708.99
Eval Ebkt times:         79.1945/1884.31
PiPjPk times:            154.998/3600.03
Eval PiPjPk times:       28.1838/644.22
L2prod times:            42.6212/1011.54
Total time:              426.714/10037.3
[main] Time assemble (wall/proc) 68.7253/575.04
[main] Time solve (wall/proc) 104.773/2018.41
[main] Stop crit:        6.92066e-12
[main] Stop crit:        0.00398011
Ebkt times:              28.7003/699.45
Eval Ebkt times:         78.9744/1876.08
PiPjPk times:            153.757/3580.1
Eval PiPjPk times:       28.5198/651.12
L2prod times:            42.2738/1003.86
Total time:              424.602/9992.7
[main] Time assemble (wall/proc) 68.4261/573.58
[main] Time solve (wall/proc) 104.525/2010.92
[main] Stop crit:        6.91785e-12
[main] Stop crit:        0.00397468
Ebkt times:              29.0091/705.82
Eval Ebkt times:         79.0514/1877.78
PiPjPk times:            154.013/3566.41
Eval PiPjPk times:       28.5056/649.99
L2prod times:            42.3169/1004.05
Total time:              425.187/9976.75
[main] Time assemble (wall/proc) 68.861/573.09
[main] Time solve (wall/proc) 104.699/2010.26
[main] Stop crit:        6.91505e-12
[main] Stop crit:        0.00396928
Ebkt times:              28.9155/704.66
Eval Ebkt times:         79.0529/1881.89
PiPjPk times:            155.636/3629.49
Eval PiPjPk times:       28.8967/658.46
L2prod times:            42.4635/1012.08
Total time:              427.988/10087
[main] Time assemble (wall/proc) 68.9078/575.97
[main] Time solve (wall/proc) 104.869/2017.14
[main] Stop crit:        6.91231e-12
[main] Stop crit:        0.0039639
Ebkt times:              29.1006/706.37
Eval Ebkt times:         79.117/1879.18
PiPjPk times:            153.314/3562.55
Eval PiPjPk times:       28.388/651.19
L2prod times:            43.0099/1020.32
Total time:              425.479/10008.5
[main] Time assemble (wall/proc) 68.6061/574.38
[main] Time solve (wall/proc) 104.627/2014.56
[main] Stop crit:        6.90962e-12
[main] Stop crit:        0.00395855
Ebkt times:              29.3519/711.53
Eval Ebkt times:         79.4701/1882.47
PiPjPk times:            153.971/3575.67
Eval PiPjPk times:       28.5619/651.54
L2prod times:            42.924/1015.67
Total time:              427.328/10026
[main] Time assemble (wall/proc) 68.3038/574.53
[main] Time solve (wall/proc) 104.56/2013.73
[main] Stop crit:        6.90697e-12
[main] Stop crit:        0.00395322
Ebkt times:              29.364/717.94
Eval Ebkt times:         79.6875/1894.09
PiPjPk times:            153.955/3593.05
Eval PiPjPk times:       28.5557/649.42
L2prod times:            42.8777/1021.95
Total time:              427.368/10076.5
[main] Time assemble (wall/proc) 69.0211/578.5
[main] Time solve (wall/proc) 104.776/2013.94
[main] Stop crit:        6.90438e-12
[main] Stop crit:        0.00394791
Ebkt times:              29.528/722.36
Eval Ebkt times:         79.3595/1886.74
PiPjPk times:            154.678/3595.31
Eval PiPjPk times:       28.5735/649.68
L2prod times:            42.7855/1018.73
Total time:              428.041/10071.9
[main] Time assemble (wall/proc) 69.556/577.74
[main] Time solve (wall/proc) 104.526/2012.03
[main] Stop crit:        6.90184e-12
[main] Stop crit:        0.00394264
Ebkt times:              29.1166/711.73
Eval Ebkt times:         79.6094/1900.5
PiPjPk times:            154.287/3593.33
Eval PiPjPk times:       28.3932/651.49
L2prod times:            42.8954/1022.21
Total time:              427.374/10085.9
[main] Time assemble (wall/proc) 69.5958/578.6
[main] Time solve (wall/proc) 104.75/2012.96
[main] Stop crit:        6.89937e-12
[main] Stop crit:        0.0039374
Ebkt times:              29.1807/711.89
Eval Ebkt times:         79.3845/1888.57
PiPjPk times:            155.15/3605.92
Eval PiPjPk times:       28.0483/639.14
L2prod times:            42.8313/1020.31
Total time:              426.847/10040.4
[main] Time assemble (wall/proc) 69.6707/575.4
[main] Time solve (wall/proc) 104.931/2015.46
[main] Stop crit:        6.89694e-12
[main] Stop crit:        0.00393219
Ebkt times:              29.1588/711.57
Eval Ebkt times:         79.4315/1884.36
PiPjPk times:            153.936/3580.16
Eval PiPjPk times:       28.7223/655.93
L2prod times:            42.4323/1005.54
Total time:              426.84/10037.1
[main] Time assemble (wall/proc) 68.9711/576.44
[main] Time solve (wall/proc) 104.928/2015.78
[main] Stop crit:        6.89464e-12
[main] Stop crit:        0.00392702
Ebkt times:              29.0383/704.37
Eval Ebkt times:         78.7207/1873.41
PiPjPk times:            153.726/3566.12
Eval PiPjPk times:       28.6897/654.55
L2prod times:            42.2465/999.21
Total time:              425.469/9997.06
[main] Time assemble (wall/proc) 69.2965/574.12
[main] Time solve (wall/proc) 104.653/2015.72
[main] Stop crit:        6.89223e-12
[main] Stop crit:        0.00392188
Ebkt times:              29.2125/709.09
Eval Ebkt times:         80.2014/1894.76
PiPjPk times:            155.676/3587.03
Eval PiPjPk times:       29.1153/660.92
L2prod times:            43.2244/1018.22
Total time:              431.817/10093.7
[main] Time assemble (wall/proc) 69.7579/578.74
[main] Time solve (wall/proc) 105.252/1977.37
[main] Stop crit:        6.88997e-12
[main] Stop crit:        0.00391677
Ebkt times:              29.0609/711.37
Eval Ebkt times:         79.5489/1895.71
PiPjPk times:            155.979/3637.41
Eval PiPjPk times:       28.3789/648.21
L2prod times:            42.418/1011.53
Total time:              427.932/10099
[main] Time assemble (wall/proc) 68.6986/577.86
[main] Time solve (wall/proc) 104.851/2015.04
[main] Stop crit:        6.88772e-12
[main] Stop crit:        0.00391171
Ebkt times:              29.0969/708.15
Eval Ebkt times:         79.9174/1903.93
PiPjPk times:            155.883/3639.37
Eval PiPjPk times:       28.6214/655.86
L2prod times:            43.1359/1025.54
Total time:              430.713/10167.7
[main] Time assemble (wall/proc) 69.4032/580.74
[main] Time solve (wall/proc) 104.74/2012.78
[main] Stop crit:        6.8855e-12
[main] Stop crit:        0.00390669
Ebkt times:              28.9557/701.6
Eval Ebkt times:         78.8947/1864.84
PiPjPk times:            153.784/3563.5
Eval PiPjPk times:       28.7674/654.12
L2prod times:            42.2797/999.99
Total time:              425.521/9970.32
[main] Time assemble (wall/proc) 69.2327/572.11
[main] Time solve (wall/proc) 104.869/2014.39
[main] Stop crit:        6.88332e-12
[main] Stop crit:        0.0039017
Ebkt times:              29.1795/708.24
Eval Ebkt times:         79.3591/1876.55
PiPjPk times:            153.751/3555.16
Eval PiPjPk times:       28.4924/649.5
L2prod times:            43.1153/1015.77
Total time:              426.856/9997.65
[main] Time assemble (wall/proc) 70.3081/574.59
[main] Time solve (wall/proc) 104.957/2017.75
[main] Stop crit:        6.88113e-12
[main] Time run (wall/proc) 43126.7/685532
[main] Compute errors
[main] Electric field error = 0.00258742
[main] Potential error = 0.00231625
[main] Lambda = 0.0314165
[main] Maximum residual = 3.85339e-13
[main] Maximum constraint difference = 10.4053
[main] Time norms (wall/proc) 1.79827/35.35
[main] Mesh diameter 0.305313
[main] Done
------------------------------------------------------------------------------
Mesh 4 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 729 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0021692
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.656275/15.1
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 114.405/296.35
[main] Initial constraint norm: 9.54407
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.000211004
Ebkt times:              65.0506/1603.12
Eval Ebkt times:         186.664/4551.91
PiPjPk times:            377.872/9137.97
Eval PiPjPk times:       70.4587/1688.11
L2prod times:            103.149/2515.9
Total time:              1023.88/24881
[main] Time assemble (wall/proc) 155.99/1391.03
[main] Time solve (wall/proc) 481.677/9996.96
[main] Stop crit:        3.02287e-14
[main] Stop crit:        0.00021089
Ebkt times:              64.5221/1589.38
Eval Ebkt times:         185.143/4522.8
PiPjPk times:            378.277/9159.97
Eval PiPjPk times:       70.0322/1680.58
L2prod times:            102.078/2491.96
Total time:              1020.41/24824.8
[main] Time assemble (wall/proc) 153.323/1385.95
[main] Time solve (wall/proc) 481.425/9992.54
[main] Stop crit:        2.27499e-14
[main] Stop crit:        0.000210777
Ebkt times:              65.2403/1617.57
Eval Ebkt times:         187.109/4585.7
PiPjPk times:            382.473/9292.58
Eval PiPjPk times:       70.3191/1687.62
L2prod times:            103.158/2532.41
Total time:              1030.47/25154.4
[main] Time assemble (wall/proc) 154.061/1396.13
[main] Time solve (wall/proc) 482.159/9948.31
[main] Stop crit:        6.33565e-15
[main] Stop crit:        0.000210664
Ebkt times:              64.9486/1600.63
Eval Ebkt times:         185.821/4535.35
PiPjPk times:            376.35/9094.06
Eval PiPjPk times:       70.053/1674.22
L2prod times:            102.608/2504.41
Total time:              1019.82/24773.5
[main] Time assemble (wall/proc) 154.474/1383.71
[main] Time solve (wall/proc) 481.799/9998.14
[main] Stop crit:        1.91975e-14
[main] Stop crit:        0.000210551
Ebkt times:              64.8299/1599.77
Eval Ebkt times:         187.002/4574.03
PiPjPk times:            377.86/9158.7
Eval PiPjPk times:       70.4118/1690.53
L2prod times:            102.777/2509.28
Total time:              1023.69/24920.8
[main] Time assemble (wall/proc) 153.357/1387.94
[main] Time solve (wall/proc) 481.087/9979.52
[main] Stop crit:        3.12168e-14
[main] Stop crit:        0.00021044
Ebkt times:              64.466/1595.39
Eval Ebkt times:         185.766/4535.92
PiPjPk times:            374.418/9068.42
Eval PiPjPk times:       69.58/1668.09
L2prod times:            102.79/2510.16
Total time:              1016.02/24724.1
[main] Time assemble (wall/proc) 155.714/1380.31
[main] Time solve (wall/proc) 481.678/9997.67
[main] Stop crit:        1.26671e-14
[main] Stop crit:        0.00021033
Ebkt times:              64.4324/1590.14
Eval Ebkt times:         186.524/4565.34
PiPjPk times:            379.819/9202.4
Eval PiPjPk times:       69.8462/1674.13
L2prod times:            102.871/2519.86
Total time:              1024.9/24955.5
[main] Time assemble (wall/proc) 151.937/1386.53
[main] Time solve (wall/proc) 481.766/9994.66
[main] Stop crit:        3.25119e-14
[main] Stop crit:        0.000210222
Ebkt times:              63.7879/1573.79
Eval Ebkt times:         185.259/4523.72
PiPjPk times:            379.182/9165.86
Eval PiPjPk times:       69.1679/1651.75
L2prod times:            101.464/2477
Total time:              1017.09/24720.6
[main] Time assemble (wall/proc) 154.36/1379.07
[main] Time solve (wall/proc) 482.865/9994.91
[main] Stop crit:        1.94173e-14
[main] Stop crit:        0.000210116
Ebkt times:              64.7035/1594.79
Eval Ebkt times:         185.626/4519.85
PiPjPk times:            376.65/9085.23
Eval PiPjPk times:       69.5064/1660.84
L2prod times:            102.858/2502.07
Total time:              1019.44/24726
[main] Time assemble (wall/proc) 153.081/1379.43
[main] Time solve (wall/proc) 482.485/10020.3
[main] Stop crit:        5.55043e-14
[main] Stop crit:        0.000210012
Ebkt times:              64.0418/1574.77
Eval Ebkt times:         185.34/4512.64
PiPjPk times:            376.989/9097.34
Eval PiPjPk times:       69.8399/1666.34
L2prod times:            102.007/2486.95
Total time:              1018.03/24684.6
[main] Time assemble (wall/proc) 152.49/1378.26
[main] Time solve (wall/proc) 481.442/9986.33
[main] Stop crit:        3.15455e-14
[main] Stop crit:        0.00020991
Ebkt times:              64.1634/1579.49
Eval Ebkt times:         186.734/4568.36
PiPjPk times:            377.911/9153.45
Eval PiPjPk times:       69.7585/1678.86
L2prod times:            102.681/2506.36
Total time:              1022.11/24867.6
[main] Time assemble (wall/proc) 151.443/1383.86
[main] Time solve (wall/proc) 479.59/9965.82
[main] Stop crit:        1.67282e-14
[main] Stop crit:        0.00020981
Ebkt times:              64.9303/1598.91
Eval Ebkt times:         185.715/4538.65
PiPjPk times:            380.071/9206.28
Eval PiPjPk times:       69.9004/1672.94
L2prod times:            102.112/2497.74
Total time:              1023.5/24901.7
[main] Time assemble (wall/proc) 152.356/1386.48
[main] Time solve (wall/proc) 482.102/9910.95
[main] Stop crit:        1.9041e-14
[main] Stop crit:        0.000209712
Ebkt times:              64.6315/1587.89
Eval Ebkt times:         185.062/4502.7
PiPjPk times:            377.651/9095.27
Eval PiPjPk times:       70.0916/1672.31
L2prod times:            102.061/2481.15
Total time:              1020.06/24701.2
[main] Time assemble (wall/proc) 153.88/1382.11
[main] Time solve (wall/proc) 482.255/10005.7
[main] Stop crit:        1.35381e-14
[main] Stop crit:        0.000209617
Ebkt times:              63.6808/1566.06
Eval Ebkt times:         184.349/4484.67
PiPjPk times:            375.447/9048.4
Eval PiPjPk times:       69.3317/1654.2
L2prod times:            101.474/2468.02
Total time:              1013.04/24539.4
[main] Time assemble (wall/proc) 152.392/1373.55
[main] Time solve (wall/proc) 480.8/9994.12
[main] Stop crit:        1.96853e-14
[main] Stop crit:        0.000209524
Ebkt times:              64.9139/1603.85
Eval Ebkt times:         186.353/4560.64
PiPjPk times:            379.09/9194.51
Eval PiPjPk times:       69.7359/1673.09
L2prod times:            102.384/2504.29
Total time:              1023.16/24926.6
[main] Time assemble (wall/proc) 152.361/1387.29
[main] Time solve (wall/proc) 480.282/9981.29
[main] Stop crit:        2.57489e-14
[main] Stop crit:        0.000209434
Ebkt times:              64.1479/1586.99
Eval Ebkt times:         186.228/4557.82
PiPjPk times:            378.923/9181.85
Eval PiPjPk times:       70.0606/1683.12
L2prod times:            103.064/2524.54
Total time:              1023.17/24922.7
[main] Time assemble (wall/proc) 150.971/1387
[main] Time solve (wall/proc) 480.2/9982.08
[main] Stop crit:        3.652e-14
[main] Stop crit:        0.000209346
Ebkt times:              64.2399/1584.83
Eval Ebkt times:         186.572/4545.88
PiPjPk times:            378.227/9119.47
Eval PiPjPk times:       70.0325/1674.82
L2prod times:            103.24/2516.13
Total time:              1022.35/24795.4
[main] Time assemble (wall/proc) 153.933/1386.6
[main] Time solve (wall/proc) 481.738/9980.11
[main] Stop crit:        5.0413e-14
[main] Stop crit:        0.00020926
Ebkt times:              65.0067/1603.09
Eval Ebkt times:         186.643/4548.3
PiPjPk times:            375.792/9090.13
Eval PiPjPk times:       69.7333/1668.3
L2prod times:            102.411/2493
Total time:              1020.1/24776.7
[main] Time assemble (wall/proc) 153.865/1382.2
[main] Time solve (wall/proc) 480.682/9969.81
[main] Stop crit:        2.55407e-14
[main] Stop crit:        0.000209176
Ebkt times:              64.6875/1594.2
Eval Ebkt times:         186.221/4538.07
PiPjPk times:            376.318/9086.67
Eval PiPjPk times:       69.9164/1672.86
L2prod times:            102.507/2502.78
Total time:              1019.74/24754.1
[main] Time assemble (wall/proc) 154.69/1382.45
[main] Time solve (wall/proc) 482.105/9998.73
[main] Stop crit:        1.7961e-14
[main] Stop crit:        0.000209094
Ebkt times:              64.9233/1604.89
Eval Ebkt times:         186.04/4544.24
PiPjPk times:            379.741/9196.22
Eval PiPjPk times:       70.755/1694.37
L2prod times:            102.954/2518.72
Total time:              1026.7/24979.6
[main] Time assemble (wall/proc) 152.812/1388.16
[main] Time solve (wall/proc) 481.779/9990.61
[main] Stop crit:        3.09597e-14
[main] Stop crit:        0.000209015
Ebkt times:              64.3378/1584.34
Eval Ebkt times:         185.867/4534.11
PiPjPk times:            378.819/9153.69
Eval PiPjPk times:       69.8411/1673.23
L2prod times:            102.797/2506.61
Total time:              1022.73/24835.2
[main] Time assemble (wall/proc) 154.089/1383.5
[main] Time solve (wall/proc) 481.485/9905.84
[main] Stop crit:        2.10508e-14
[main] Stop crit:        0.000208937
Ebkt times:              64.2671/1585.21
Eval Ebkt times:         186.375/4547.64
PiPjPk times:            380.31/9204.3
Eval PiPjPk times:       69.8208/1673.18
L2prod times:            102.155/2495.67
Total time:              1023.12/24876.2
[main] Time assemble (wall/proc) 152.177/1384.66
[main] Time solve (wall/proc) 480.479/9980.69
[main] Stop crit:        3.14533e-14
[main] Stop crit:        0.000208861
Ebkt times:              64.3378/1590.82
Eval Ebkt times:         186.359/4562.49
PiPjPk times:            377.538/9160.17
Eval PiPjPk times:       69.7682/1671.61
L2prod times:            103.168/2521.55
Total time:              1020.78/24873.3
[main] Time assemble (wall/proc) 152.259/1384.14
[main] Time solve (wall/proc) 481.147/9972.35
[main] Stop crit:        4.78391e-14
[main] Stop crit:        0.000208787
Ebkt times:              65.0466/1611.32
Eval Ebkt times:         186.055/4559.33
PiPjPk times:            381.144/9238.53
Eval PiPjPk times:       70.5312/1693.6
L2prod times:            102.205/2502.7
Total time:              1026.33/25020.8
[main] Time assemble (wall/proc) 152.512/1390.65
[main] Time solve (wall/proc) 481.176/10001.3
[main] Stop crit:        1.20291e-14
[main] Stop crit:        0.000208714
Ebkt times:              64.4622/1591.76
Eval Ebkt times:         186.193/4559
PiPjPk times:            378.859/9199.6
Eval PiPjPk times:       70.8202/1704.93
L2prod times:            102.704/2513.15
Total time:              1024.01/24960
[main] Time assemble (wall/proc) 153.24/1388.3
[main] Time solve (wall/proc) 482.026/10007.5
[main] Stop crit:        3.57081e-14
[main] Stop crit:        0.000208643
Ebkt times:              64.9856/1596.94
Eval Ebkt times:         186.158/4525.48
PiPjPk times:            381.112/9161.87
Eval PiPjPk times:       70.4583/1679.07
L2prod times:            102.608/2493.21
Total time:              1027.75/24859.8
[main] Time assemble (wall/proc) 156.901/1387.71
[main] Time solve (wall/proc) 481.435/9990.39
[main] Stop crit:        5.03328e-14
[main] Stop crit:        0.000208574
Ebkt times:              64.6678/1593.3
Eval Ebkt times:         186.092/4548.98
PiPjPk times:            376.922/9138.33
Eval PiPjPk times:       69.7453/1672.73
L2prod times:            102.807/2516.24
Total time:              1019.83/24837.6
[main] Time assemble (wall/proc) 153.415/1384.72
[main] Time solve (wall/proc) 480.876/9974.72
[main] Stop crit:        1.24098e-14
[main] Stop crit:        0.000208506
Ebkt times:              65.3096/1613.17
Eval Ebkt times:         187.123/4575.57
PiPjPk times:            379.776/9218.6
Eval PiPjPk times:       69.4215/1666.41
L2prod times:            103.455/2529.55
Total time:              1025.4/24996.3
[main] Time assemble (wall/proc) 153.645/1392.18
[main] Time solve (wall/proc) 481.079/9978.1
[main] Stop crit:        1.06888e-14
[main] Stop crit:        0.000208439
Ebkt times:              64.5455/1593.61
Eval Ebkt times:         185.25/4528.09
PiPjPk times:            376.809/9116.84
Eval PiPjPk times:       70.3715/1686.48
L2prod times:            102.059/2495.07
Total time:              1018.88/24781.1
[main] Time assemble (wall/proc) 153.605/1382.08
[main] Time solve (wall/proc) 481.329/9989.24
[main] Stop crit:        6.68778e-14
[main] Stop crit:        0.000208374
Ebkt times:              64.4817/1597.23
Eval Ebkt times:         186.626/4575.5
PiPjPk times:            381.061/9264.85
Eval PiPjPk times:       70.3866/1696.79
L2prod times:            102.474/2518.86
Total time:              1027.33/25105
[main] Time assemble (wall/proc) 152.117/1394.34
[main] Time solve (wall/proc) 481.328/9903.42
[main] Stop crit:        3.00187e-14
[main] Stop crit:        0.000208309
Ebkt times:              64.1986/1580.7
Eval Ebkt times:         185.324/4519.78
PiPjPk times:            377.861/9119.77
Eval PiPjPk times:       70.0278/1671.8
L2prod times:            102.034/2494.25
Total time:              1019.54/24747.1
[main] Time assemble (wall/proc) 153.778/1382.02
[main] Time solve (wall/proc) 482.083/9993.55
[main] Stop crit:        2.76578e-14
[main] Stop crit:        0.000208246
Ebkt times:              64.9859/1610.92
Eval Ebkt times:         185.536/4537.47
PiPjPk times:            379.762/9223.5
Eval PiPjPk times:       70.1738/1688.11
L2prod times:            102.618/2519.03
Total time:              1023.61/24975.8
[main] Time assemble (wall/proc) 151.327/1387.58
[main] Time solve (wall/proc) 481.5/9993.06
[main] Stop crit:        2.03469e-14
[main] Stop crit:        0.000208184
Ebkt times:              64.7433/1598.35
Eval Ebkt times:         185.727/4534.54
PiPjPk times:            377.504/9126.75
Eval PiPjPk times:       70.054/1680.46
L2prod times:            101.922/2493.89
Total time:              1020.32/24806.8
[main] Time assemble (wall/proc) 153.4/1383.65
[main] Time solve (wall/proc) 481.042/9990.39
[main] Stop crit:        3.93238e-14
[main] Stop crit:        0.000208123
Ebkt times:              64.9834/1599.98
Eval Ebkt times:         184.984/4505.1
PiPjPk times:            375.78/9075.5
Eval PiPjPk times:       69.6365/1660.33
L2prod times:            102.011/2485.65
Total time:              1016.66/24660.1
[main] Time assemble (wall/proc) 153.078/1377.06
[main] Time solve (wall/proc) 480.507/9994.07
[main] Stop crit:        1.57421e-14
[main] Stop crit:        0.000208063
Ebkt times:              65.2654/1596.47
Eval Ebkt times:         188.178/4560.63
PiPjPk times:            384.484/9251.44
Eval PiPjPk times:       71.5915/1703.42
L2prod times:            104.063/2527.59
Total time:              1039.68/25114.1
[main] Time assemble (wall/proc) 152.821/1395.79
[main] Time solve (wall/proc) 481.539/10011.2
[main] Stop crit:        1.542e-14
[main] Stop crit:        0.000208004
Ebkt times:              64.4397/1597.9
Eval Ebkt times:         186.239/4563.74
PiPjPk times:            381.715/9258.27
Eval PiPjPk times:       70.134/1683.18
L2prod times:            102.802/2520.55
Total time:              1026.17/25031.8
[main] Time assemble (wall/proc) 156.041/1392.97
[main] Time solve (wall/proc) 481.33/9987.56
[main] Stop crit:        1.51544e-14
[main] Stop crit:        0.000207946
Ebkt times:              64.6777/1598.58
Eval Ebkt times:         186.418/4546.48
PiPjPk times:            379.522/9178.11
Eval PiPjPk times:       69.7231/1671.1
L2prod times:            102.66/2504.14
Total time:              1023.59/24877.1
[main] Time assemble (wall/proc) 151.144/1383.39
[main] Time solve (wall/proc) 480.503/9985.54
[main] Stop crit:        2.16149e-14
[main] Stop crit:        0.000207889
Ebkt times:              64.7636/1600.83
Eval Ebkt times:         187.005/4577.66
PiPjPk times:            379.172/9204.25
Eval PiPjPk times:       70.2452/1688.19
L2prod times:            103.592/2539.59
Total time:              1027.1/25050.7
[main] Time assemble (wall/proc) 153.98/1393.06
[main] Time solve (wall/proc) 480.978/9978.23
[main] Stop crit:        2.25954e-14
[main] Stop crit:        0.000207833
Ebkt times:              64.7669/1596.61
Eval Ebkt times:         185.996/4549.62
PiPjPk times:            378.94/9172.63
Eval PiPjPk times:       69.7352/1672.58
L2prod times:            102.13/2494.68
Total time:              1021.63/24857.9
[main] Time assemble (wall/proc) 153.924/1382.78
[main] Time solve (wall/proc) 481.572/9900.95
[main] Stop crit:        1.51821e-14
[main] Stop crit:        0.000207779
Ebkt times:              64.5579/1596.91
Eval Ebkt times:         186.557/4570.53
PiPjPk times:            380.517/9230.55
Eval PiPjPk times:       69.9484/1681.88
L2prod times:            102.835/2517.58
Total time:              1025.14/24992.7
[main] Time assemble (wall/proc) 153.376/1388.22
[main] Time solve (wall/proc) 481.698/9992.43
[main] Stop crit:        2.80109e-14
[main] Stop crit:        0.000207725
Ebkt times:              63.9589/1578.76
Eval Ebkt times:         185.593/4534.67
PiPjPk times:            379.15/9170.15
Eval PiPjPk times:       70.114/1680.86
L2prod times:            101.976/2492.64
Total time:              1019.79/24795.2
[main] Time assemble (wall/proc) 153.496/1380.54
[main] Time solve (wall/proc) 480.756/9967.62
[main] Stop crit:        1.80116e-14
[main] Stop crit:        0.000207673
Ebkt times:              64.8798/1599.31
Eval Ebkt times:         187.003/4558.08
PiPjPk times:            379.616/9176.27
Eval PiPjPk times:       70.1053/1680.74
L2prod times:            103.307/2518.06
Total time:              1027.76/24962
[main] Time assemble (wall/proc) 153.364/1389.86
[main] Time solve (wall/proc) 481.146/10004.7
[main] Stop crit:        1.2519e-14
[main] Stop crit:        0.000207622
Ebkt times:              64.3985/1586.97
Eval Ebkt times:         185.155/4516.68
PiPjPk times:            377.713/9131.33
Eval PiPjPk times:       70.0788/1683.21
L2prod times:            102.013/2488.46
Total time:              1019.3/24766.9
[main] Time assemble (wall/proc) 152.223/1381.5
[main] Time solve (wall/proc) 480.705/9993.97
[main] Stop crit:        1.98962e-14
[main] Stop crit:        0.000207572
Ebkt times:              64.5675/1594.71
Eval Ebkt times:         185.967/4533.74
PiPjPk times:            378.026/9139.07
Eval PiPjPk times:       70.4905/1691.18
L2prod times:            102.295/2497.48
Total time:              1022.86/24853.2
[main] Time assemble (wall/proc) 153.594/1385.56
[main] Time solve (wall/proc) 481.188/9976.55
[main] Stop crit:        1.98549e-14
[main] Stop crit:        0.000207524
Ebkt times:              64.8177/1596.57
Eval Ebkt times:         185.675/4530.55
PiPjPk times:            379.924/9180.91
Eval PiPjPk times:       70.2255/1679.7
L2prod times:            102.681/2504.86
Total time:              1024.62/24881.6
[main] Time assemble (wall/proc) 154.913/1387.33
[main] Time solve (wall/proc) 481.351/9989.46
[main] Stop crit:        1.64549e-14
[main] Stop crit:        0.000207477
Ebkt times:              65.0356/1605.83
Eval Ebkt times:         186.81/4561.43
PiPjPk times:            377.74/9136.96
Eval PiPjPk times:       70.034/1678.28
L2prod times:            103.291/2523.22
Total time:              1023.92/24903.6
[main] Time assemble (wall/proc) 155.98/1390.45
[main] Time solve (wall/proc) 481.952/10008.8
[main] Stop crit:        1.60085e-14
[main] Stop crit:        0.000207431
Ebkt times:              65.256/1610.23
Eval Ebkt times:         187.163/4570.3
PiPjPk times:            378.785/9169.81
Eval PiPjPk times:       69.6648/1670.82
L2prod times:            103.382/2523.86
Total time:              1025.56/24951.8
[main] Time assemble (wall/proc) 152.335/1390.85
[main] Time solve (wall/proc) 481.159/9981.86
[main] Stop crit:        3.63784e-14
[main] 10%...
[main] Stop crit:        0.000207387
Ebkt times:              64.3461/1582.9
Eval Ebkt times:         186.256/4540.63
PiPjPk times:            378.244/9140.28
Eval PiPjPk times:       69.5964/1663.76
L2prod times:            103.201/2517.76
Total time:              1021.36/24801.5
[main] Time assemble (wall/proc) 152.663/1384.9
[main] Time solve (wall/proc) 481.649/9927.36
[main] Stop crit:        2.165e-14
[main] Stop crit:        0.000207345
Ebkt times:              65.3456/1611.37
Eval Ebkt times:         185.957/4551.74
PiPjPk times:            377.791/9162.67
Eval PiPjPk times:       69.9821/1679.76
L2prod times:            103.503/2529.31
Total time:              1023.87/24938.5
[main] Time assemble (wall/proc) 152.828/1388.41
[main] Time solve (wall/proc) 481.32/10000.6
[main] Stop crit:        5.33937e-14
[main] Stop crit:        0.000207304
Ebkt times:              65.0035/1605.56
Eval Ebkt times:         186.116/4560.96
PiPjPk times:            378.906/9222.55
Eval PiPjPk times:       69.163/1661.97
L2prod times:            102.868/2521.92
Total time:              1022.44/24971.7
[main] Time assemble (wall/proc) 151.608/1387.73
[main] Time solve (wall/proc) 480.405/9983.24
[main] Stop crit:        3.29115e-14
[main] Stop crit:        0.000207265
Ebkt times:              64.1921/1585.55
Eval Ebkt times:         185.955/4548.35
PiPjPk times:            377.798/9139.33
Eval PiPjPk times:       70.4559/1687.56
L2prod times:            101.908/2492.94
Total time:              1020.77/24849.2
[main] Time assemble (wall/proc) 154.157/1382.78
[main] Time solve (wall/proc) 481.237/9979.13
[main] Stop crit:        2.47035e-14
[main] Stop crit:        0.000207227
Ebkt times:              64.7901/1595.77
Eval Ebkt times:         185.828/4530.29
PiPjPk times:            379.28/9178.02
Eval PiPjPk times:       69.779/1671.12
L2prod times:            103.323/2519.91
Total time:              1023.63/24871.1
[main] Time assemble (wall/proc) 154.263/1386.33
[main] Time solve (wall/proc) 481.111/9976.23
[main] Stop crit:        3.08953e-14
[main] Stop crit:        0.000207191
Ebkt times:              64.8366/1607.66
Eval Ebkt times:         186.995/4595.98
PiPjPk times:            379.204/9221.48
Eval PiPjPk times:       70.4052/1693.29
L2prod times:            102.677/2517.49
Total time:              1025.87/25069.2
[main] Time assemble (wall/proc) 153.38/1393.64
[main] Time solve (wall/proc) 479.979/9974.96
[main] Stop crit:        6.47038e-14
[main] Stop crit:        0.000207157
Ebkt times:              64.36/1586.64
Eval Ebkt times:         185.461/4526.32
PiPjPk times:            376.943/9120.81
Eval PiPjPk times:       69.6387/1665.29
L2prod times:            102.87/2512.25
Total time:              1019.74/24786.3
[main] Time assemble (wall/proc) 152.837/1382.01
[main] Time solve (wall/proc) 481.101/9978.41
[main] Stop crit:        2.24119e-14
[main] Stop crit:        0.000207124
Ebkt times:              64.5387/1590.85
Eval Ebkt times:         186.005/4542.5
PiPjPk times:            377.924/9145.27
Eval PiPjPk times:       69.7607/1669.34
L2prod times:            102.206/2492.24
Total time:              1020.67/24812.6
[main] Time assemble (wall/proc) 152.736/1383.48
[main] Time solve (wall/proc) 481.506/9986.55
[main] Stop crit:        2.89126e-14
[main] Stop crit:        0.000207093
Ebkt times:              64.7084/1598.49
Eval Ebkt times:         186.724/4555.57
PiPjPk times:            377.447/9119.33
Eval PiPjPk times:       69.7938/1670.93
L2prod times:            102.858/2513.47
Total time:              1021.42/24824.8
[main] Time assemble (wall/proc) 151.441/1383.28
[main] Time solve (wall/proc) 480.443/9985.69
[main] Stop crit:        2.81791e-14
[main] Stop crit:        0.000207064
Ebkt times:              64.6483/1592.32
Eval Ebkt times:         186.869/4551.71
PiPjPk times:            379.437/9150.21
Eval PiPjPk times:       69.822/1671.66
L2prod times:            102.669/2501.48
Total time:              1024.91/24861.6
[main] Time assemble (wall/proc) 152.56/1385.48
[main] Time solve (wall/proc) 482.063/9987.63
[main] Stop crit:        3.1863e-14
[main] Stop crit:        0.000207037
Ebkt times:              64.793/1601.09
Eval Ebkt times:         185.637/4535.92
PiPjPk times:            379.511/9189.29
Eval PiPjPk times:       70.1294/1683.71
L2prod times:            102.558/2505.29
Total time:              1022/24876.2
[main] Time assemble (wall/proc) 152.613/1385.18
[main] Time solve (wall/proc) 481.619/9987.01
[main] Stop crit:        4.76498e-14
[main] Stop crit:        0.000207012
Ebkt times:              64.4142/1591.23
Eval Ebkt times:         185.501/4526.85
PiPjPk times:            377.986/9145.85
Eval PiPjPk times:       69.8803/1674.4
L2prod times:            102.535/2502.32
Total time:              1020.81/24809.8
[main] Time assemble (wall/proc) 153.264/1383.64
[main] Time solve (wall/proc) 480.785/9965.7
[main] Stop crit:        3.01738e-14
[main] Stop crit:        0.000206988
Ebkt times:              64.8577/1602.71
Eval Ebkt times:         186.065/4552.38
PiPjPk times:            380.847/9228.27
Eval PiPjPk times:       70.8092/1698.84
L2prod times:            103.229/2527.75
Total time:              1027.92/25031.1
[main] Time assemble (wall/proc) 152.476/1391
[main] Time solve (wall/proc) 481.09/9984.38
[main] Stop crit:        1.81727e-14
[main] Stop crit:        0.000206966
Ebkt times:              64.707/1596.59
Eval Ebkt times:         186.193/4546.15
PiPjPk times:            375.428/9098.39
Eval PiPjPk times:       69.7406/1673.28
L2prod times:            102.756/2510.38
Total time:              1018.19/24780.6
[main] Time assemble (wall/proc) 152.548/1381.25
[main] Time solve (wall/proc) 481.736/9931.22
[main] Stop crit:        3.20641e-14
[main] Stop crit:        0.000206946
Ebkt times:              64.8389/1605.16
Eval Ebkt times:         186.357/4560.36
PiPjPk times:            380.858/9223.08
Eval PiPjPk times:       70.2429/1686.73
L2prod times:            102.471/2511.9
Total time:              1025.57/24985.8
[main] Time assemble (wall/proc) 154.278/1390.39
[main] Time solve (wall/proc) 480.756/9992.84
[main] Stop crit:        3.30661e-14
[main] Stop crit:        0.000206927
Ebkt times:              64.9427/1604.77
Eval Ebkt times:         187.011/4569.27
PiPjPk times:            379.539/9189.7
Eval PiPjPk times:       70.5123/1691.21
L2prod times:            102.888/2515.5
Total time:              1025.48/24959.8
[main] Time assemble (wall/proc) 154.96/1388.09
[main] Time solve (wall/proc) 481.49/9980.77
[main] Stop crit:        2.5894e-14
[main] Stop crit:        0.000206911
Ebkt times:              64.4823/1589.97
Eval Ebkt times:         185.757/4534.31
PiPjPk times:            379.422/9180.51
Eval PiPjPk times:       69.797/1672.32
L2prod times:            102.801/2509.29
Total time:              1021.99/24855.1
[main] Time assemble (wall/proc) 153.757/1385.85
[main] Time solve (wall/proc) 481.507/9989.11
[main] Stop crit:        5.85843e-14
[main] Stop crit:        0.000206896
Ebkt times:              64.4999/1592.31
Eval Ebkt times:         186.548/4574.51
PiPjPk times:            379.244/9187.27
Eval PiPjPk times:       70.4068/1692.46
L2prod times:            102.411/2504.14
Total time:              1024.39/24955.8
[main] Time assemble (wall/proc) 151.579/1385.27
[main] Time solve (wall/proc) 480.928/9990.7
[main] Stop crit:        2.59664e-14
[main] Stop crit:        0.000206883
Ebkt times:              65.0712/1606.89
Eval Ebkt times:         187.126/4578.19
PiPjPk times:            381.636/9246.03
Eval PiPjPk times:       70.5313/1693.64
L2prod times:            102.53/2505.6
Total time:              1029.15/25055.4
[main] Time assemble (wall/proc) 160.44/1402.26
[main] Time solve (wall/proc) 496.925/9750.06
[main] Stop crit:        2.79311e-14
[main] Stop crit:        0.000206871
Ebkt times:              65.8256/1598.11
Eval Ebkt times:         190.64/4589.58
PiPjPk times:            385.755/9180.19
Eval PiPjPk times:       72.764/1720.7
L2prod times:            105.809/2546.63
Total time:              1048.66/25124.9
[main] Time assemble (wall/proc) 160.932/1404.32
[main] Time solve (wall/proc) 495.715/9820.2
[main] Stop crit:        3.04685e-14
[main] Stop crit:        0.000206861
Ebkt times:              66.8628/1625.15
Eval Ebkt times:         191.02/4593.67
PiPjPk times:            384.419/9156.04
Eval PiPjPk times:       73.0955/1733.59
L2prod times:            104.609/2514.37
Total time:              1048.76/25127.1
[main] Time assemble (wall/proc) 160.632/1406.82
[main] Time solve (wall/proc) 483.024/9905.7
[main] Stop crit:        3.49416e-14
[main] Stop crit:        0.000206853
Ebkt times:              63.9573/1580.23
Eval Ebkt times:         186.064/4551.94
PiPjPk times:            380.236/9212.57
Eval PiPjPk times:       69.8342/1676.9
L2prod times:            102.166/2503.05
Total time:              1023.04/24918.1
[main] Time assemble (wall/proc) 152.499/1385.13
[main] Time solve (wall/proc) 478.511/9923.89
[main] Stop crit:        1.67207e-14
[main] Stop crit:        0.000206847
Ebkt times:              64.179/1582.18
Eval Ebkt times:         185.343/4528.32
PiPjPk times:            377.879/9152.65
Eval PiPjPk times:       70.3635/1686.04
L2prod times:            101.482/2480.04
Total time:              1018.7/24784.7
[main] Time assemble (wall/proc) 154.04/1383.67
[main] Time solve (wall/proc) 478.685/9909.83
[main] Stop crit:        2.61114e-14
[main] Stop crit:        0.000206842
Ebkt times:              64.0787/1578.59
Eval Ebkt times:         185.796/4533.5
PiPjPk times:            376.318/9100.39
Eval PiPjPk times:       70.0976/1682.01
L2prod times:            102.282/2493.27
Total time:              1019.33/24763.3
[main] Time assemble (wall/proc) 154.69/1382.9
[main] Time solve (wall/proc) 478.14/9924.55
[main] Stop crit:        1.40889e-14
[main] Stop crit:        0.000206839
Ebkt times:              64.5575/1593.73
Eval Ebkt times:         186.036/4544.36
PiPjPk times:            379.307/9179.09
Eval PiPjPk times:       70.2689/1682.73
L2prod times:            102.728/2509.47
Total time:              1022.75/24878.6
[main] Time assemble (wall/proc) 154.729/1387.43
[main] Time solve (wall/proc) 478.918/9919.03
[main] Stop crit:        5.16728e-14
[main] Stop crit:        0.000206838
Ebkt times:              64.1721/1582.73
Eval Ebkt times:         185.142/4518.01
PiPjPk times:            378.276/9162.69
Eval PiPjPk times:       69.7235/1673.77
L2prod times:            101.7/2482.45
Total time:              1019.26/24795.5
[main] Time assemble (wall/proc) 153.436/1381.6
[main] Time solve (wall/proc) 478.622/9933.35
[main] Stop crit:        2.37459e-14
[main] Stop crit:        0.000206838
Ebkt times:              64.6922/1599.22
Eval Ebkt times:         185.928/4555.26
PiPjPk times:            379.066/9213.48
Eval PiPjPk times:       70.262/1690.18
L2prod times:            102.676/2516.42
Total time:              1023.51/24981.2
[main] Time assemble (wall/proc) 153.038/1388.98
[main] Time solve (wall/proc) 479.681/9941.74
[main] Stop crit:        4.37545e-14
[main] Stop crit:        0.000206839
Ebkt times:              64.8392/1594.93
Eval Ebkt times:         185.395/4510.11
PiPjPk times:            376.11/9061.74
Eval PiPjPk times:       70.194/1675.23
L2prod times:            102.088/2480.9
Total time:              1019.12/24678.9
[main] Time assemble (wall/proc) 153.434/1381.55
[main] Time solve (wall/proc) 478.726/9910.28
[main] Stop crit:        5.28627e-14
[main] Stop crit:        0.000206843
Ebkt times:              64.1216/1583.56
Eval Ebkt times:         185.633/4541.76
PiPjPk times:            381.49/9236.2
Eval PiPjPk times:       70.2661/1684.29
L2prod times:            101.941/2497.32
Total time:              1024.45/24932.9
[main] Time assemble (wall/proc) 154.201/1386.79
[main] Time solve (wall/proc) 479.665/9944.49
[main] Stop crit:        1.33907e-14
[main] Stop crit:        0.000206847
Ebkt times:              64.4583/1591.07
Eval Ebkt times:         185.464/4525.82
PiPjPk times:            378.871/9155.6
Eval PiPjPk times:       69.6998/1666.6
L2prod times:            101.786/2483.91
Total time:              1019.88/24781
[main] Time assemble (wall/proc) 154.581/1383.92
[main] Time solve (wall/proc) 478.7/9916.36
[main] Stop crit:        5.72001e-14
[main] Stop crit:        0.000206853
Ebkt times:              64.452/1587.48
Eval Ebkt times:         185.689/4538.9
PiPjPk times:            379.737/9202.78
Eval PiPjPk times:       70.5022/1691.78
L2prod times:            102.138/2498.88
Total time:              1023.37/24905
[main] Time assemble (wall/proc) 153.17/1386.36
[main] Time solve (wall/proc) 478.95/9929.23
[main] Stop crit:        2.32456e-14
[main] Stop crit:        0.000206861
Ebkt times:              64.9182/1603.99
Eval Ebkt times:         186.538/4560.2
PiPjPk times:            381.669/9236.47
Eval PiPjPk times:       70.1871/1681.6
L2prod times:            102.751/2510.93
Total time:              1027.51/24998.6
[main] Time assemble (wall/proc) 151.754/1388.7
[main] Time solve (wall/proc) 477.849/9900.66
[main] Stop crit:        5.23093e-14
[main] Stop crit:        0.00020687
Ebkt times:              65.329/1607.59
Eval Ebkt times:         187.128/4557.47
PiPjPk times:            382.934/9230.27
Eval PiPjPk times:       71.7865/1716.28
L2prod times:            102.208/2486.94
Total time:              1034.13/25055.8
[main] Time assemble (wall/proc) 152.009/1387.91
[main] Time solve (wall/proc) 479.249/9929.44
[main] Stop crit:        5.18282e-14
[main] Stop crit:        0.000206881
Ebkt times:              64.2264/1584.55
Eval Ebkt times:         184.967/4517.56
PiPjPk times:            380.762/9182.98
Eval PiPjPk times:       69.7043/1667.51
L2prod times:            101.766/2483.17
Total time:              1020.09/24763.8
[main] Time assemble (wall/proc) 153.594/1380.47
[main] Time solve (wall/proc) 478.939/9913.19
[main] Stop crit:        1.7908e-14
[main] Stop crit:        0.000206893
Ebkt times:              64.8868/1604.53
Eval Ebkt times:         186.622/4566.21
PiPjPk times:            381.838/9250.43
Eval PiPjPk times:       69.9799/1678.52
L2prod times:            102.816/2519.29
Total time:              1028.54/25052.5
[main] Time assemble (wall/proc) 153.708/1392.91
[main] Time solve (wall/proc) 479.532/9928.16
[main] Stop crit:        3.59833e-14
[main] Stop crit:        0.000206907
Ebkt times:              64.365/1585.86
Eval Ebkt times:         186.053/4543.42
PiPjPk times:            377.855/9123.63
Eval PiPjPk times:       70.6157/1692.44
L2prod times:            102.093/2492.74
Total time:              1022.28/24832.3
[main] Time assemble (wall/proc) 155.072/1385.26
[main] Time solve (wall/proc) 478.503/9912.35
[main] Stop crit:        4.48542e-14
[main] Stop crit:        0.000206922
Ebkt times:              65.2635/1607.61
Eval Ebkt times:         186.668/4565.98
PiPjPk times:            379.012/9185.6
Eval PiPjPk times:       70.3166/1685.71
L2prod times:            102.262/2502.09
Total time:              1024.78/24941.7
[main] Time assemble (wall/proc) 153.957/1388.97
[main] Time solve (wall/proc) 477.648/9909.72
[main] Stop crit:        1.81794e-14
[main] Stop crit:        0.000206938
Ebkt times:              64.114/1582.46
Eval Ebkt times:         184.984/4522.14
PiPjPk times:            377.238/9139.15
Eval PiPjPk times:       69.8496/1676.23
L2prod times:            102.271/2505.35
Total time:              1018.83/24803.6
[main] Time assemble (wall/proc) 152.125/1381.42
[main] Time solve (wall/proc) 478.85/9919.57
[main] Stop crit:        3.03946e-14
[main] Stop crit:        0.000206956
Ebkt times:              64.7872/1598.17
Eval Ebkt times:         185.867/4538.41
PiPjPk times:            379.638/9188.16
Eval PiPjPk times:       69.7828/1670.3
L2prod times:            102.323/2498.23
Total time:              1022.02/24851.6
[main] Time assemble (wall/proc) 152.428/1385.49
[main] Time solve (wall/proc) 477.965/9922.04
[main] Stop crit:        3.68205e-14
[main] Stop crit:        0.000206976
Ebkt times:              64.3762/1588.44
Eval Ebkt times:         185.446/4521.04
PiPjPk times:            377.527/9112.96
Eval PiPjPk times:       70.262/1681.08
L2prod times:            102.356/2499.47
Total time:              1020.03/24764.4
[main] Time assemble (wall/proc) 154.452/1384.58
[main] Time solve (wall/proc) 479.267/9925.5
[main] Stop crit:        2.69438e-14
[main] Stop crit:        0.000206997
Ebkt times:              64.9492/1605.2
Eval Ebkt times:         186.959/4579.93
PiPjPk times:            379.721/9226.97
Eval PiPjPk times:       69.9239/1682.79
L2prod times:            102.017/2500.52
Total time:              1023.9/24990.7
[main] Time assemble (wall/proc) 153.777/1391.56
[main] Time solve (wall/proc) 479.393/9849.1
[main] Stop crit:        4.88134e-14
[main] Stop crit:        0.00020702
Ebkt times:              64.4659/1591.91
Eval Ebkt times:         185.738/4538.24
PiPjPk times:            377.436/9133.29
Eval PiPjPk times:       70.0917/1682.47
L2prod times:            101.817/2490.18
Total time:              1019.91/24815.5
[main] Time assemble (wall/proc) 152.114/1382.56
[main] Time solve (wall/proc) 478.847/9915.57
[main] Stop crit:        3.98568e-14
[main] Stop crit:        0.000207044
Ebkt times:              64.8855/1600.76
Eval Ebkt times:         185.995/4541.88
PiPjPk times:            380.204/9202.46
Eval PiPjPk times:       69.8941/1676.41
L2prod times:            102.631/2509.19
Total time:              1024.35/24920
[main] Time assemble (wall/proc) 153.667/1387.35
[main] Time solve (wall/proc) 479.087/9916.04
[main] Stop crit:        1.9306e-14
[main] Stop crit:        0.000207069
Ebkt times:              64.6837/1600.03
Eval Ebkt times:         186.19/4559.55
PiPjPk times:            381.424/9237.33
Eval PiPjPk times:       70.4737/1690.72
L2prod times:            102.992/2517.31
Total time:              1025.97/24990.5
[main] Time assemble (wall/proc) 151.791/1388.11
[main] Time solve (wall/proc) 478.434/9932.42
[main] Stop crit:        2.04026e-14
[main] Stop crit:        0.000207097
Ebkt times:              65.2232/1610.14
Eval Ebkt times:         186.564/4561.17
PiPjPk times:            378.97/9185.45
Eval PiPjPk times:       70.0199/1685.4
L2prod times:            102.571/2515.11
Total time:              1023.45/24936.1
[main] Time assemble (wall/proc) 152.391/1387.71
[main] Time solve (wall/proc) 478.107/9900.45
[main] Stop crit:        2.89223e-14
[main] Stop crit:        0.000207125
Ebkt times:              64.5214/1591.77
Eval Ebkt times:         186.542/4556.73
PiPjPk times:            379.383/9195.12
Eval PiPjPk times:       70.3629/1691.9
L2prod times:            102.489/2502.32
Total time:              1024.66/24954.5
[main] Time assemble (wall/proc) 152.969/1387.21
[main] Time solve (wall/proc) 478.981/9923.2
[main] Stop crit:        2.75562e-14
[main] 20%...
[main] Stop crit:        0.000207156
Ebkt times:              64.6152/1593.93
Eval Ebkt times:         186.281/4547.22
PiPjPk times:            381.07/9218.8
Eval PiPjPk times:       69.9101/1675.26
L2prod times:            103.015/2514.9
Total time:              1026.04/24946.9
[main] Time assemble (wall/proc) 152.72/1388.64
[main] Time solve (wall/proc) 478.681/9913.43
[main] Stop crit:        2.08435e-14
[main] Stop crit:        0.000207188
Ebkt times:              64.5164/1590.73
Eval Ebkt times:         185.92/4537.75
PiPjPk times:            378.905/9154.4
Eval PiPjPk times:       70.0998/1679.09
L2prod times:            102.194/2496.88
Total time:              1021.77/24826.9
[main] Time assemble (wall/proc) 155.389/1384.94
[main] Time solve (wall/proc) 477.459/9908.12
[main] Stop crit:        5.17751e-14
[main] Stop crit:        0.000207221
Ebkt times:              64.542/1590.71
Eval Ebkt times:         186.252/4556.41
PiPjPk times:            380.962/9227.76
Eval PiPjPk times:       70.3512/1688.84
L2prod times:            102.463/2506.03
Total time:              1025.65/24974.9
[main] Time assemble (wall/proc) 153.012/1387.86
[main] Time solve (wall/proc) 478.197/9925.38
[main] Stop crit:        2.75258e-14
[main] Stop crit:        0.000207257
Ebkt times:              64.4827/1587.2
Eval Ebkt times:         185.405/4525.76
PiPjPk times:            378.073/9154.86
Eval PiPjPk times:       69.6886/1670.54
L2prod times:            102.545/2506.04
Total time:              1020.02/24806.4
[main] Time assemble (wall/proc) 152.514/1383.44
[main] Time solve (wall/proc) 480.216/9863.29
[main] Stop crit:        1.20246e-14
[main] Stop crit:        0.000207293
Ebkt times:              64.6864/1595.39
Eval Ebkt times:         186.979/4571.23
PiPjPk times:            380.761/9229.06
Eval PiPjPk times:       70.2801/1684.06
L2prod times:            102.472/2506.09
Total time:              1027.02/25004.1
[main] Time assemble (wall/proc) 153.551/1390.5
[main] Time solve (wall/proc) 478.517/9917.08
[main] Stop crit:        8.10803e-14
[main] Stop crit:        0.000207332
Ebkt times:              64.2029/1584.71
Eval Ebkt times:         186.198/4546.9
PiPjPk times:            382.504/9257.52
Eval PiPjPk times:       69.9025/1676.66
L2prod times:            101.927/2490.73
Total time:              1025.5/24943.4
[main] Time assemble (wall/proc) 153.51/1388.58
[main] Time solve (wall/proc) 479.023/9922.95
[main] Stop crit:        1.58865e-14
[main] Stop crit:        0.000207372
Ebkt times:              65.1136/1606.6
Eval Ebkt times:         185.636/4530.53
PiPjPk times:            378.233/9158.12
Eval PiPjPk times:       70.2614/1686.01
L2prod times:            102.559/2501.94
Total time:              1022.68/24878.2
[main] Time assemble (wall/proc) 153.386/1386.97
[main] Time solve (wall/proc) 479.18/9932.16
[main] Stop crit:        2.07222e-14
[main] Stop crit:        0.000207414
Ebkt times:              64.6964/1598.44
Eval Ebkt times:         186.856/4569.14
PiPjPk times:            382.015/9249.82
Eval PiPjPk times:       70.3478/1690.68
L2prod times:            102.469/2510.04
Total time:              1027.45/25016.3
[main] Time assemble (wall/proc) 153.996/1392.78
[main] Time solve (wall/proc) 478.922/9919.34
[main] Stop crit:        4.28845e-14
[main] Stop crit:        0.000207457
Ebkt times:              64.0497/1579.15
Eval Ebkt times:         184.579/4502.4
PiPjPk times:            376.332/9092.75
Eval PiPjPk times:       70.1169/1678.04
L2prod times:            101.547/2480.95
Total time:              1015.79/24679.1
[main] Time assemble (wall/proc) 152.588/1378.19
[main] Time solve (wall/proc) 478.957/9923.29
[main] Stop crit:        2.50542e-14
[main] Stop crit:        0.000207502
Ebkt times:              64.8885/1599.92
Eval Ebkt times:         187.103/4563.6
PiPjPk times:            377.829/9130.36
Eval PiPjPk times:       70.295/1680.73
L2prod times:            103.298/2520.47
Total time:              1024.5/24882.2
[main] Time assemble (wall/proc) 151.621/1385.89
[main] Time solve (wall/proc) 477.43/9915.42
[main] Stop crit:        2.61106e-14
[main] Stop crit:        0.000207549
Ebkt times:              64.9122/1602.27
Eval Ebkt times:         185.83/4540.07
PiPjPk times:            380.163/9202.41
Eval PiPjPk times:       69.3482/1658.52
L2prod times:            102.17/2498.23
Total time:              1022.57/24873.6
[main] Time assemble (wall/proc) 154.571/1386.53
[main] Time solve (wall/proc) 477.713/9918.32
[main] Stop crit:        2.67225e-14
[main] Stop crit:        0.000207597
Ebkt times:              65.1497/1606.03
Eval Ebkt times:         187.006/4560.29
PiPjPk times:            377.363/9126.77
Eval PiPjPk times:       70.0968/1679.49
L2prod times:            102.74/2506.78
Total time:              1022.69/24844
[main] Time assemble (wall/proc) 151.846/1384.53
[main] Time solve (wall/proc) 479.091/9925.86
[main] Stop crit:        3.3886e-14
[main] Stop crit:        0.000207647
Ebkt times:              65.4445/1618.43
Eval Ebkt times:         187.028/4576.67
PiPjPk times:            380.613/9243.5
Eval PiPjPk times:       69.7069/1673.97
L2prod times:            103.058/2520.1
Total time:              1027.19/25044.6
[main] Time assemble (wall/proc) 152.32/1390.94
[main] Time solve (wall/proc) 480.709/9909.02
[main] Stop crit:        5.08413e-14
[main] Stop crit:        0.000207698
Ebkt times:              64.502/1593.09
Eval Ebkt times:         187.082/4579.44
PiPjPk times:            380.808/9255.9
Eval PiPjPk times:       70.245/1688.72
L2prod times:            102.338/2509.53
Total time:              1026.19/25046.7
[main] Time assemble (wall/proc) 155.207/1393.85
[main] Time solve (wall/proc) 478.882/9928.83
[main] Stop crit:        2.24121e-14
[main] Stop crit:        0.000207751
Ebkt times:              64.4889/1591.53
Eval Ebkt times:         184.371/4503.34
PiPjPk times:            377.613/9140.01
Eval PiPjPk times:       69.7995/1670.8
L2prod times:            102.368/2495
Total time:              1019.36/24779.2
[main] Time assemble (wall/proc) 153.46/1381.96
[main] Time solve (wall/proc) 479.004/9922.35
[main] Stop crit:        2.03694e-14
[main] Stop crit:        0.000207806
Ebkt times:              64.9325/1605.12
Eval Ebkt times:         186.369/4556
PiPjPk times:            378.358/9165.76
Eval PiPjPk times:       70.0403/1679.32
L2prod times:            102.588/2507.24
Total time:              1023.17/24897.4
[main] Time assemble (wall/proc) 151.882/1385.29
[main] Time solve (wall/proc) 477.379/9910.37
[main] Stop crit:        1.39165e-14
[main] Stop crit:        0.000207862
Ebkt times:              64.1964/1580.18
Eval Ebkt times:         185.646/4528.89
PiPjPk times:            378.963/9156.87
Eval PiPjPk times:       70.4704/1689
L2prod times:            102.207/2496.43
Total time:              1021.92/24828.8
[main] Time assemble (wall/proc) 151.845/1382.56
[main] Time solve (wall/proc) 477.644/9893.97
[main] Stop crit:        2.04782e-14
[main] Stop crit:        0.000207919
Ebkt times:              64.7768/1597.06
Eval Ebkt times:         187.04/4569.35
PiPjPk times:            378.726/9192.03
Eval PiPjPk times:       69.9958/1680.63
L2prod times:            102.881/2515.2
Total time:              1024.71/24960.1
[main] Time assemble (wall/proc) 157.442/1390.83
[main] Time solve (wall/proc) 478.784/9916.97
[main] Stop crit:        1.65671e-14
[main] Stop crit:        0.000207978
Ebkt times:              64.5142/1588.12
Eval Ebkt times:         186.252/4552.04
PiPjPk times:            379.332/9206.01
Eval PiPjPk times:       69.9577/1678.6
L2prod times:            102.225/2499.95
Total time:              1023.1/24912.9
[main] Time assemble (wall/proc) 152.453/1384.59
[main] Time solve (wall/proc) 478.555/9921.88
[main] Stop crit:        3.44104e-14
[main] Stop crit:        0.000208039
Ebkt times:              65.151/1606.77
Eval Ebkt times:         187.466/4575.93
PiPjPk times:            379.851/9190.63
Eval PiPjPk times:       70.2223/1682.52
L2prod times:            103.062/2515.01
Total time:              1027.33/24970.9
[main] Time assemble (wall/proc) 154.485/1390.46
[main] Time solve (wall/proc) 477.789/9920.29
[main] Stop crit:        4.99029e-14
[main] Stop crit:        0.000208101
Ebkt times:              64.7387/1592.41
Eval Ebkt times:         186.565/4551.94
PiPjPk times:            375.896/9091.8
Eval PiPjPk times:       69.8646/1676.95
L2prod times:            102.651/2508.29
Total time:              1021.17/24820.3
[main] Time assemble (wall/proc) 154.554/1386.6
[main] Time solve (wall/proc) 478.954/9926.53
[main] Stop crit:        3.25702e-14
[main] Stop crit:        0.000208165
Ebkt times:              64.9911/1595.82
Eval Ebkt times:         185.925/4542.47
PiPjPk times:            377.499/9128.86
Eval PiPjPk times:       69.9369/1676.83
L2prod times:            102.048/2493.51
Total time:              1020.35/24805.6
[main] Time assemble (wall/proc) 153.517/1384.37
[main] Time solve (wall/proc) 479.404/9889.1
[main] Stop crit:        7.05873e-14
[main] Stop crit:        0.00020823
Ebkt times:              64.6561/1593.78
Eval Ebkt times:         185.251/4515.09
PiPjPk times:            378.407/9132.94
Eval PiPjPk times:       70.0177/1676.9
L2prod times:            102.351/2499.71
Total time:              1020.73/24777.6
[main] Time assemble (wall/proc) 153.106/1382.19
[main] Time solve (wall/proc) 479.21/9932.25
[main] Stop crit:        2.59682e-14
[main] Stop crit:        0.000208296
Ebkt times:              64.6381/1592.17
Eval Ebkt times:         187.106/4574.55
PiPjPk times:            379.743/9195.9
Eval PiPjPk times:       70.0928/1684.03
L2prod times:            102.536/2508.02
Total time:              1026.58/24986.9
[main] Time assemble (wall/proc) 156.202/1394.58
[main] Time solve (wall/proc) 478.996/9934.08
[main] Stop crit:        2.90884e-14
[main] Stop crit:        0.000208364
Ebkt times:              64.4546/1591.68
Eval Ebkt times:         186.401/4546.07
PiPjPk times:            378.163/9155.26
Eval PiPjPk times:       70.1564/1680.92
L2prod times:            102.778/2507.85
Total time:              1023.66/24882.9
[main] Time assemble (wall/proc) 155.542/1388.67
[main] Time solve (wall/proc) 478.648/9915.2
[main] Stop crit:        2.6121e-14
[main] Stop crit:        0.000208434
Ebkt times:              64.5043/1592.9
Eval Ebkt times:         185.289/4526.44
PiPjPk times:            378.393/9170.66
Eval PiPjPk times:       69.9157/1673.58
L2prod times:            102.09/2496.81
Total time:              1019.77/24818.4
[main] Time assemble (wall/proc) 153.711/1384.54
[main] Time solve (wall/proc) 479.184/9861.81
[main] Stop crit:        5.00175e-14
[main] Stop crit:        0.000208504
Ebkt times:              64.1743/1578.34
Eval Ebkt times:         186.313/4539.64
PiPjPk times:            376.653/9091.25
Eval PiPjPk times:       69.8787/1675.57
L2prod times:            102.634/2504.19
Total time:              1020.93/24780
[main] Time assemble (wall/proc) 151.993/1381.63
[main] Time solve (wall/proc) 477.97/9913.94
[main] Stop crit:        1.95354e-14
[main] Stop crit:        0.000208577
Ebkt times:              65.3729/1613.17
Eval Ebkt times:         187.797/4598.62
PiPjPk times:            378.787/9209.62
Eval PiPjPk times:       70.5066/1694.59
L2prod times:            103.343/2527.6
Total time:              1027.58/25065
[main] Time assemble (wall/proc) 152.223/1392.06
[main] Time solve (wall/proc) 477.98/9924.94
[main] Stop crit:        2.42811e-14
[main] Stop crit:        0.00020865
Ebkt times:              65.2061/1612.01
Eval Ebkt times:         187.057/4579.56
PiPjPk times:            379.252/9209.56
Eval PiPjPk times:       70.3483/1691.08
L2prod times:            102.745/2517.71
Total time:              1025.21/25006.4
[main] Time assemble (wall/proc) 153.706/1391.88
[main] Time solve (wall/proc) 478.194/9904.84
[main] Stop crit:        5.27853e-14
[main] Stop crit:        0.000208725
Ebkt times:              65.3133/1610.84
Eval Ebkt times:         186.816/4578.99
PiPjPk times:            379.663/9202.54
Eval PiPjPk times:       70.7189/1698.85
L2prod times:            102.525/2507.6
Total time:              1027.02/25023.5
[main] Time assemble (wall/proc) 153.182/1389.26
[main] Time solve (wall/proc) 477.39/9910.34
[main] Stop crit:        1.88094e-14
[main] Stop crit:        0.000208802
Ebkt times:              64.2692/1584.89
Eval Ebkt times:         185.733/4522.66
PiPjPk times:            377.2/9090.19
Eval PiPjPk times:       69.9215/1668.31
L2prod times:            102.467/2490.92
Total time:              1018.75/24692.7
[main] Time assemble (wall/proc) 155.388/1383.23
[main] Time solve (wall/proc) 479.726/9908.84
[main] Stop crit:        2.10484e-14
[main] Stop crit:        0.00020888
Ebkt times:              64.769/1597.36
Eval Ebkt times:         185.487/4521.96
PiPjPk times:            379.633/9171.11
Eval PiPjPk times:       70.0241/1675.19
L2prod times:            102.448/2500.19
Total time:              1022.53/24828.1
[main] Time assemble (wall/proc) 152.589/1383.35
[main] Time solve (wall/proc) 478.235/9903.87
[main] Stop crit:        2.39385e-14
[main] Stop crit:        0.000208959
Ebkt times:              64.697/1590.72
Eval Ebkt times:         185.346/4518.3
PiPjPk times:            376.466/9087.43
Eval PiPjPk times:       70.0092/1672.7
L2prod times:            101.961/2485.15
Total time:              1016.96/24669.2
[main] Time assemble (wall/proc) 151.875/1379.78
[main] Time solve (wall/proc) 477.244/9900.47
[main] Stop crit:        3.2645e-14
[main] Stop crit:        0.00020904
Ebkt times:              64.7411/1597.54
Eval Ebkt times:         186.764/4555.4
PiPjPk times:            378.691/9160.68
Eval PiPjPk times:       69.9465/1675.37
L2prod times:            102.897/2514.23
Total time:              1024/24893.2
[main] Time assemble (wall/proc) 153.277/1387.05
[main] Time solve (wall/proc) 479.739/9931.29
[main] Stop crit:        1.11812e-14
[main] Stop crit:        0.000209122
Ebkt times:              64.0199/1577.3
Eval Ebkt times:         185.237/4522.63
PiPjPk times:            376.899/9105.92
Eval PiPjPk times:       70.0519/1675.87
L2prod times:            101.794/2486.94
Total time:              1018.58/24741.8
[main] Time assemble (wall/proc) 153.497/1379.35
[main] Time solve (wall/proc) 479.108/9852.03
[main] Stop crit:        4.71713e-14
[main] Stop crit:        0.000209206
Ebkt times:              65.1651/1605.33
Eval Ebkt times:         186.51/4551.58
PiPjPk times:            375.924/9093.17
Eval PiPjPk times:       69.8563/1673.88
L2prod times:            103.08/2512.65
Total time:              1020.03/24778.7
[main] Time assemble (wall/proc) 154.124/1385.32
[main] Time solve (wall/proc) 478.968/9918.31
[main] Stop crit:        3.96577e-14
[main] Stop crit:        0.000209291
Ebkt times:              64.8804/1595
Eval Ebkt times:         185.734/4524.06
PiPjPk times:            375.533/9071.31
Eval PiPjPk times:       70.4515/1685.59
L2prod times:            102.301/2489.83
Total time:              1019.64/24731
[main] Time assemble (wall/proc) 154.014/1381.02
[main] Time solve (wall/proc) 477.3/9905.32
[main] Stop crit:        6.37477e-14
[main] Stop crit:        0.000209378
Ebkt times:              64.4345/1590.86
Eval Ebkt times:         186.183/4542.36
PiPjPk times:            379.613/9186.85
Eval PiPjPk times:       70.0167/1674.28
L2prod times:            101.773/2484.77
Total time:              1022.26/24852.1
[main] Time assemble (wall/proc) 153.217/1384.1
[main] Time solve (wall/proc) 478.433/9904.58
[main] Stop crit:        5.25487e-14
[main] Stop crit:        0.000209466
Ebkt times:              64.021/1579.07
Eval Ebkt times:         186.12/4544.96
PiPjPk times:            379.58/9168.57
Eval PiPjPk times:       69.8983/1670.76
L2prod times:            102.21/2493.57
Total time:              1022.82/24848.1
[main] Time assemble (wall/proc) 153.499/1385.1
[main] Time solve (wall/proc) 478.013/9916.42
[main] Stop crit:        2.62942e-14
[main] Stop crit:        0.000209555
Ebkt times:              64.8217/1602.02
Eval Ebkt times:         187.388/4592.72
PiPjPk times:            381.001/9253.58
Eval PiPjPk times:       70.7482/1702.58
L2prod times:            103.2/2531.24
Total time:              1030.72/25154.1
[main] Time assemble (wall/proc) 153.107/1394.39
[main] Time solve (wall/proc) 479.062/9915.67
[main] Stop crit:        1.63313e-14
[main] Stop crit:        0.000209646
Ebkt times:              64.8526/1599.24
Eval Ebkt times:         186.244/4543.14
PiPjPk times:            379.216/9167.87
Eval PiPjPk times:       70.1797/1678.53
L2prod times:            102.828/2506.66
Total time:              1023.75/24872.8
[main] Time assemble (wall/proc) 153.259/1386.79
[main] Time solve (wall/proc) 478.227/9899.14
[main] Stop crit:        1.49281e-14
[main] Stop crit:        0.000209738
Ebkt times:              65.043/1606.27
Eval Ebkt times:         186.226/4550.8
PiPjPk times:            376.531/9136.41
Eval PiPjPk times:       70.2791/1686.37
L2prod times:            102.469/2509.23
Total time:              1022.26/24904.8
[main] Time assemble (wall/proc) 153.22/1387.01
[main] Time solve (wall/proc) 478.186/9901.1
[main] Stop crit:        2.79496e-14
[main] Stop crit:        0.000209832
Ebkt times:              64.6172/1591.58
Eval Ebkt times:         186.771/4561.03
PiPjPk times:            382.122/9247.24
Eval PiPjPk times:       70.9714/1703.56
L2prod times:            102.325/2501.01
Total time:              1030.24/25052.9
[main] Time assemble (wall/proc) 154.585/1391.23
[main] Time solve (wall/proc) 478.826/9921.21
[main] Stop crit:        5.07959e-14
[main] Stop crit:        0.000209927
Ebkt times:              64.665/1600.77
Eval Ebkt times:         186.312/4556.24
PiPjPk times:            383.794/9284.35
Eval PiPjPk times:       69.9457/1674.44
L2prod times:            102.623/2506.84
Total time:              1029.11/25035.7
[main] Time assemble (wall/proc) 155.125/1393.04
[main] Time solve (wall/proc) 478.796/9834.52
[main] Stop crit:        4.74252e-14
[main] Stop crit:        0.000210024
Ebkt times:              64.4883/1590.98
Eval Ebkt times:         185.252/4512.53
PiPjPk times:            377.308/9107.27
Eval PiPjPk times:       69.945/1675.38
L2prod times:            102.115/2491.3
Total time:              1018.32/24711
[main] Time assemble (wall/proc) 151.326/1379.64
[main] Time solve (wall/proc) 478.609/9934.69
[main] Stop crit:        2.22744e-14
[main] Stop crit:        0.000210122
Ebkt times:              64.7415/1601.19
Eval Ebkt times:         185.726/4535.98
PiPjPk times:            376.566/9128.01
Eval PiPjPk times:       70.1449/1681.44
L2prod times:            102.149/2498.6
Total time:              1020.13/24832.9
[main] Time assemble (wall/proc) 153.895/1384.2
[main] Time solve (wall/proc) 478.761/9913.64
[main] Stop crit:        1.85283e-14
[main] 30%...
[main] Stop crit:        0.000210221
Ebkt times:              64.6435/1594.66
Eval Ebkt times:         186.218/4552.76
PiPjPk times:            379.977/9193.68
Eval PiPjPk times:       70.0705/1678.52
L2prod times:            102.215/2500.63
Total time:              1023.35/24900.2
[main] Time assemble (wall/proc) 154.261/1385.22
[main] Time solve (wall/proc) 478.084/9919.02
[main] Stop crit:        6.58464e-14
[main] Stop crit:        0.000210322
Ebkt times:              63.9963/1574
Eval Ebkt times:         185.77/4532.49
PiPjPk times:            379.05/9166.56
Eval PiPjPk times:       70.3459/1685.63
L2prod times:            102.012/2489.16
Total time:              1021.51/24821.9
[main] Time assemble (wall/proc) 153.262/1384.28
[main] Time solve (wall/proc) 478.348/9908.3
[main] Stop crit:        2.80357e-14
[main] Stop crit:        0.000210424
Ebkt times:              64.61/1581.96
Eval Ebkt times:         186.857/4533.39
PiPjPk times:            379.806/9143.26
Eval PiPjPk times:       70.9675/1694.42
L2prod times:            103.066/2493.09
Total time:              1028.67/24861.6
[main] Time assemble (wall/proc) 157.925/1392.8
[main] Time solve (wall/proc) 478.872/9921.64
[main] Stop crit:        5.29808e-14
[main] Stop crit:        0.000210528
Ebkt times:              64.1565/1574.71
Eval Ebkt times:         184.239/4475.03
PiPjPk times:            375.705/9019.94
Eval PiPjPk times:       69.5871/1653.42
L2prod times:            101.467/2465.53
Total time:              1014.61/24514.5
[main] Time assemble (wall/proc) 154.212/1372.8
[main] Time solve (wall/proc) 479.259/9927.56
[main] Stop crit:        3.34336e-14
[main] Stop crit:        0.000210633
Ebkt times:              63.9175/1570.23
Eval Ebkt times:         184.863/4490.71
PiPjPk times:            374.444/9029.26
Eval PiPjPk times:       69.8928/1664.6
L2prod times:            101.136/2461.36
Total time:              1012.98/24532.8
[main] Time assemble (wall/proc) 153.687/1376.16
[main] Time solve (wall/proc) 478.74/9921.12
[main] Stop crit:        1.65495e-14
[main] Stop crit:        0.00021074
Ebkt times:              64.7647/1599.6
Eval Ebkt times:         186.814/4555.44
PiPjPk times:            375.95/9111.98
Eval PiPjPk times:       70.5704/1690.94
L2prod times:            102.43/2498.71
Total time:              1023.05/24883.9
[main] Time assemble (wall/proc) 151.112/1383.48
[main] Time solve (wall/proc) 478.215/9923.1
[main] Stop crit:        4.71964e-14
[main] Stop crit:        0.000210848
Ebkt times:              64.3861/1578.45
Eval Ebkt times:         186.033/4540.37
PiPjPk times:            379.867/9173.71
Eval PiPjPk times:       70.3502/1679.64
L2prod times:            102.555/2498.6
Total time:              1024.95/24860.6
[main] Time assemble (wall/proc) 154.028/1387.53
[main] Time solve (wall/proc) 477.48/9830.85
[main] Stop crit:        1.44515e-14
[main] Stop crit:        0.000210958
Ebkt times:              64.7702/1601.25
Eval Ebkt times:         186.853/4562.85
PiPjPk times:            379.066/9184.29
Eval PiPjPk times:       70.1408/1681.53
L2prod times:            103.314/2522.23
Total time:              1026.07/24969.2
[main] Time assemble (wall/proc) 153.295/1388.85
[main] Time solve (wall/proc) 478.771/9917.65
[main] Stop crit:        2.09421e-14
[main] Stop crit:        0.000211069
Ebkt times:              64.6185/1596.42
Eval Ebkt times:         186.173/4553.34
PiPjPk times:            377.297/9140.46
Eval PiPjPk times:       70.0935/1682.51
L2prod times:            102.519/2507.05
Total time:              1021.31/24861.8
[main] Time assemble (wall/proc) 152.634/1386.05
[main] Time solve (wall/proc) 479.334/9933.55
[main] Stop crit:        4.71251e-14
[main] Stop crit:        0.000211181
Ebkt times:              64.8628/1600.64
Eval Ebkt times:         187.475/4594.91
PiPjPk times:            378.958/9205.16
Eval PiPjPk times:       70.2019/1690.77
L2prod times:            102.426/2505.78
Total time:              1025.75/25023
[main] Time assemble (wall/proc) 152.765/1392.89
[main] Time solve (wall/proc) 478.546/9916.89
[main] Stop crit:        3.96733e-14
[main] Stop crit:        0.000211295
Ebkt times:              64.9776/1601.34
Eval Ebkt times:         186.991/4573.9
PiPjPk times:            377.447/9149.47
Eval PiPjPk times:       70.1563/1683.66
L2prod times:            103.278/2524.96
Total time:              1023.91/24934.9
[main] Time assemble (wall/proc) 152.973/1388.38
[main] Time solve (wall/proc) 478.254/9926.41
[main] Stop crit:        3.76368e-14
[main] Stop crit:        0.00021141
Ebkt times:              65.8364/1583.82
Eval Ebkt times:         191.313/4552.03
PiPjPk times:            387.095/9109.62
Eval PiPjPk times:       74.9396/1743.82
L2prod times:            103.619/2466.31
Total time:              1057.43/25009
[main] Time assemble (wall/proc) 153.854/1387.99
[main] Time solve (wall/proc) 478.942/9919
[main] Stop crit:        3.23463e-14
[main] Stop crit:        0.000211526
Ebkt times:              65.5174/1622.64
Eval Ebkt times:         186.897/4585.74
PiPjPk times:            380.05/9237.84
Eval PiPjPk times:       70.6325/1697.7
L2prod times:            103.17/2531.32
Total time:              1028.26/25113.6
[main] Time assemble (wall/proc) 153.863/1395.56
[main] Time solve (wall/proc) 478.34/9904.32
[main] Stop crit:        5.60266e-14
[main] Stop crit:        0.000211644
Ebkt times:              65.1455/1611.23
Eval Ebkt times:         186.289/4551.94
PiPjPk times:            378.018/9159.12
Eval PiPjPk times:       70.1037/1679.31
L2prod times:            102.736/2504.05
Total time:              1023.6/24910.9
[main] Time assemble (wall/proc) 153.352/1389.04
[main] Time solve (wall/proc) 478.995/9929.92
[main] Stop crit:        1.71801e-14
[main] Stop crit:        0.000211763
Ebkt times:              64.017/1578.01
Eval Ebkt times:         185.396/4529.9
PiPjPk times:            378.461/9157.9
Eval PiPjPk times:       70.1092/1678.29
L2prod times:            101.763/2487.35
Total time:              1019.74/24800.4
[main] Time assemble (wall/proc) 154.54/1384.66
[main] Time solve (wall/proc) 478.369/9932.9
[main] Stop crit:        4.92565e-14
[main] Stop crit:        0.000211884
Ebkt times:              64.2423/1588.64
Eval Ebkt times:         185.767/4543.98
PiPjPk times:            377.949/9154.16
Eval PiPjPk times:       70.0755/1679.7
L2prod times:            101.904/2495.57
Total time:              1020.59/24855.6
[main] Time assemble (wall/proc) 152.99/1384.24
[main] Time solve (wall/proc) 479.503/9853.69
[main] Stop crit:        3.0233e-14
[main] Stop crit:        0.000212006
Ebkt times:              65.3011/1609.59
Eval Ebkt times:         186.649/4558.12
PiPjPk times:            375.818/9114.64
Eval PiPjPk times:       70.2032/1686.7
L2prod times:            103.056/2513.31
Total time:              1021.48/24856.8
[main] Time assemble (wall/proc) 152.418/1384.27
[main] Time solve (wall/proc) 478.149/9923.17
[main] Stop crit:        3.05015e-14
[main] Stop crit:        0.00021213
Ebkt times:              65.2992/1609.22
Eval Ebkt times:         185.611/4527.73
PiPjPk times:            377.486/9133.51
Eval PiPjPk times:       69.2469/1659.24
L2prod times:            102.671/2504.74
Total time:              1019.75/24782
[main] Time assemble (wall/proc) 153.565/1384.44
[main] Time solve (wall/proc) 479.019/9923.72
[main] Stop crit:        1.80926e-14
[main] Stop crit:        0.000212254
Ebkt times:              64.7926/1598.2
Eval Ebkt times:         186.76/4568.52
PiPjPk times:            382.004/9265.54
Eval PiPjPk times:       70.7201/1695.93
L2prod times:            102.583/2510.64
Total time:              1028.03/25052.4
[main] Time assemble (wall/proc) 152.346/1391.59
[main] Time solve (wall/proc) 477.84/9906.97
[main] Stop crit:        1.44802e-14
[main] Stop crit:        0.00021238
Ebkt times:              64.7826/1600.07
Eval Ebkt times:         186.943/4562.06
PiPjPk times:            379.707/9193.81
Eval PiPjPk times:       70.4076/1688.24
L2prod times:            102.311/2498.01
Total time:              1027.23/24991.3
[main] Time assemble (wall/proc) 155.151/1391.53
[main] Time solve (wall/proc) 478.712/9920.2
[main] Stop crit:        1.83967e-14
[main] Stop crit:        0.000212508
Ebkt times:              64.0791/1572.5
Eval Ebkt times:         185.023/4500.03
PiPjPk times:            375.207/9043.95
Eval PiPjPk times:       69.7366/1662.86
L2prod times:            101.583/2471.33
Total time:              1013.84/24548.3
[main] Time assemble (wall/proc) 154.721/1375.43
[main] Time solve (wall/proc) 478.476/9907.5
[main] Stop crit:        4.05837e-14
[main] Stop crit:        0.000212637
Ebkt times:              65.0657/1604.1
Eval Ebkt times:         185.272/4519.95
PiPjPk times:            380.238/9211.8
Eval PiPjPk times:       70.0864/1682.24
L2prod times:            102.589/2502.89
Total time:              1023.7/24900.7
[main] Time assemble (wall/proc) 151.604/1384.18
[main] Time solve (wall/proc) 478.845/9925.29
[main] Stop crit:        3.57855e-14
[main] Stop crit:        0.000212767
Ebkt times:              64.3871/1590.11
Eval Ebkt times:         185.919/4546.62
PiPjPk times:            378.66/9173.83
Eval PiPjPk times:       69.6571/1671.04
L2prod times:            101.441/2478.43
Total time:              1019.27/24814.7
[main] Time assemble (wall/proc) 153.407/1383.71
[main] Time solve (wall/proc) 478.593/9913.71
[main] Stop crit:        3.87271e-14
[main] Stop crit:        0.000212898
Ebkt times:              64.9601/1610.33
Eval Ebkt times:         187.952/4605.39
PiPjPk times:            381.2/9274.49
Eval PiPjPk times:       70.3508/1698.77
L2prod times:            103.538/2540.11
Total time:              1030.34/25176.9
[main] Time assemble (wall/proc) 153.224/1399.67
[main] Time solve (wall/proc) 477.827/9908.54
[main] Stop crit:        1.8378e-14
[main] Stop crit:        0.000213031
Ebkt times:              64.7031/1597.94
Eval Ebkt times:         185.849/4540.98
PiPjPk times:            377.967/9145.06
Eval PiPjPk times:       69.9749/1674.57
L2prod times:            102.082/2494.81
Total time:              1020.59/24816.6
[main] Time assemble (wall/proc) 154.436/1384.26
[main] Time solve (wall/proc) 478.76/9909.24
[main] Stop crit:        5.1603e-14
[main] Stop crit:        0.000213165
Ebkt times:              64.5328/1593.62
Eval Ebkt times:         187.055/4566.1
PiPjPk times:            380.221/9196.05
Eval PiPjPk times:       70.1844/1682.4
L2prod times:            103.07/2516.68
Total time:              1026.23/24953.4
[main] Time assemble (wall/proc) 155.236/1389.98
[main] Time solve (wall/proc) 478.857/9915.69
[main] Stop crit:        4.5792e-14
[main] Stop crit:        0.0002133
Ebkt times:              64.5764/1599.15
Eval Ebkt times:         186.943/4588.08
PiPjPk times:            380.937/9263.08
Eval PiPjPk times:       70.5851/1703.11
L2prod times:            102.536/2514.31
Total time:              1027.54/25111.3
[main] Time assemble (wall/proc) 152.489/1391.02
[main] Time solve (wall/proc) 477.885/9914.94
[main] Stop crit:        4.80181e-14
[main] Stop crit:        0.000213437
Ebkt times:              64.5664/1589.69
Eval Ebkt times:         185.741/4532.02
PiPjPk times:            376.886/9112.73
Eval PiPjPk times:       70.0544/1679.64
L2prod times:            102.08/2493.08
Total time:              1019.03/24763.2
[main] Time assemble (wall/proc) 153.645/1380.24
[main] Time solve (wall/proc) 478.455/9914.8
[main] Stop crit:        3.6875e-14
[main] Stop crit:        0.000213575
Ebkt times:              64.4004/1586.51
Eval Ebkt times:         186.607/4563.88
PiPjPk times:            378.703/9173.17
Eval PiPjPk times:       70.1262/1683.04
L2prod times:            102.742/2512.54
Total time:              1023.51/24912
[main] Time assemble (wall/proc) 151.817/1384.85
[main] Time solve (wall/proc) 478.289/9904.29
[main] Stop crit:        2.79039e-14
[main] Stop crit:        0.000213714
Ebkt times:              64.1091/1579.52
Eval Ebkt times:         185.671/4528.97
PiPjPk times:            378.746/9167.78
Eval PiPjPk times:       70.3517/1687.08
L2prod times:            101.528/2474.49
Total time:              1020.75/24814.8
[main] Time assemble (wall/proc) 151.821/1383.1
[main] Time solve (wall/proc) 478.584/9912.02
[main] Stop crit:        3.78037e-14
[main] Stop crit:        0.000213855
Ebkt times:              64.8501/1602.44
Eval Ebkt times:         185.669/4538.5
PiPjPk times:            378.908/9178.01
Eval PiPjPk times:       70.4726/1690.02
L2prod times:            102.206/2502.14
Total time:              1023.08/24909.4
[main] Time assemble (wall/proc) 152.482/1385.93
[main] Time solve (wall/proc) 478.978/9930.94
[main] Stop crit:        2.62612e-14
[main] Stop crit:        0.000213996
Ebkt times:              64.625/1592.7
Eval Ebkt times:         184.749/4511.01
PiPjPk times:            378.509/9141.17
Eval PiPjPk times:       70.5546/1686.39
L2prod times:            102.443/2502.23
Total time:              1021.29/24817.2
[main] Time assemble (wall/proc) 154.494/1386.74
[main] Time solve (wall/proc) 478.084/9904.03
[main] Stop crit:        4.07525e-14
[main] Stop crit:        0.00021414
Ebkt times:              64.5972/1592.35
Eval Ebkt times:         186.274/4548.41
PiPjPk times:            377.16/9105.92
Eval PiPjPk times:       70.1002/1679.35
L2prod times:            102.082/2491.36
Total time:              1020.45/24789.4
[main] Time assemble (wall/proc) 155.761/1382.88
[main] Time solve (wall/proc) 478.523/9911.48
[main] Stop crit:        1.83436e-14
[main] Stop crit:        0.000214284
Ebkt times:              64.629/1592.09
Eval Ebkt times:         185.203/4508.78
PiPjPk times:            379.226/9152.59
Eval PiPjPk times:       69.642/1662.06
L2prod times:            102.696/2501.92
Total time:              1021.27/24763.9
[main] Time assemble (wall/proc) 152.828/1384.04
[main] Time solve (wall/proc) 495.484/9763.25
[main] Stop crit:        3.27042e-14
[main] Stop crit:        0.00021443
Ebkt times:              66.3508/1609.76
Eval Ebkt times:         191.363/4594.08
PiPjPk times:            381.214/9058.02
Eval PiPjPk times:       71.8835/1697.06
L2prod times:            104.403/2498.35
Total time:              1042.83/24924.6
[main] Time assemble (wall/proc) 160.131/1396.57
[main] Time solve (wall/proc) 497.151/9826.71
[main] Stop crit:        2.6371e-14
[main] Stop crit:        0.000214576
Ebkt times:              66.5634/1623.18
Eval Ebkt times:         191.563/4629.69
PiPjPk times:            383.369/9167.77
Eval PiPjPk times:       72.9481/1735.58
L2prod times:            105.311/2541.82
Total time:              1048.94/25246.5
[main] Time assemble (wall/proc) 161.459/1408.59
[main] Time solve (wall/proc) 488.884/9886.66
[main] Stop crit:        2.9491e-14
[main] Stop crit:        0.000214725
Ebkt times:              64.7657/1593.09
Eval Ebkt times:         186.805/4553.65
PiPjPk times:            376.97/9122.29
Eval PiPjPk times:       70.2646/1681.35
L2prod times:            102.934/2509.96
Total time:              1022.41/24844.2
[main] Time assemble (wall/proc) 156.484/1387.6
[main] Time solve (wall/proc) 477.79/9887.77
[main] Stop crit:        4.44981e-14
[main] Stop crit:        0.000214874
Ebkt times:              64.6653/1589.49
Eval Ebkt times:         185.38/4516.7
PiPjPk times:            378.178/9128.3
Eval PiPjPk times:       70.3373/1686.36
L2prod times:            102.011/2480.54
Total time:              1022.34/24802.7
[main] Time assemble (wall/proc) 155.048/1383.13
[main] Time solve (wall/proc) 477.322/9870.09
[main] Stop crit:        1.74715e-14
[main] Stop crit:        0.000215025
Ebkt times:              64.6915/1596
Eval Ebkt times:         186.514/4553.6
PiPjPk times:            378.402/9181.51
Eval PiPjPk times:       70.9711/1704.79
L2prod times:            102.826/2510.97
Total time:              1026.14/24982.1
[main] Time assemble (wall/proc) 152.834/1391.5
[main] Time solve (wall/proc) 477.677/9888.49
[main] Stop crit:        1.81741e-14
[main] Stop crit:        0.000215177
Ebkt times:              65.1658/1611.29
Eval Ebkt times:         186.802/4568.65
PiPjPk times:            379.954/9207.77
Eval PiPjPk times:       70.461/1692.72
L2prod times:            102.898/2517.93
Total time:              1027.33/25024
[main] Time assemble (wall/proc) 154.263/1387.87
[main] Time solve (wall/proc) 477.83/9884.84
[main] Stop crit:        6.00157e-14
[main] Stop crit:        0.00021533
Ebkt times:              64.3557/1582.72
Eval Ebkt times:         185.294/4513.24
PiPjPk times:            377.86/9115.4
Eval PiPjPk times:       70.3576/1678.53
L2prod times:            101.804/2482.74
Total time:              1019.02/24708.7
[main] Time assemble (wall/proc) 154.21/1378.85
[main] Time solve (wall/proc) 477.756/9897.07
[main] Stop crit:        2.71218e-14
[main] Stop crit:        0.000215484
Ebkt times:              65.0982/1613.44
Eval Ebkt times:         186.966/4581.05
PiPjPk times:            382.01/9264.12
Eval PiPjPk times:       70.5636/1696.25
L2prod times:            102.99/2518.38
Total time:              1030.33/25113.6
[main] Time assemble (wall/proc) 152.072/1392.01
[main] Time solve (wall/proc) 478.918/9916.9
[main] Stop crit:        2.78303e-14
[main] Stop crit:        0.00021564
Ebkt times:              64.6497/1592.39
Eval Ebkt times:         186.027/4538.92
PiPjPk times:            379.549/9168.81
Eval PiPjPk times:       70.3591/1683.65
L2prod times:            102.039/2490.22
Total time:              1022.82/24838.3
[main] Time assemble (wall/proc) 155.02/1387.04
[main] Time solve (wall/proc) 476.791/9884.2
[main] Stop crit:        1.96707e-14
[main] Stop crit:        0.000215797
Ebkt times:              64.0856/1577.41
Eval Ebkt times:         184.385/4481.2
PiPjPk times:            375.516/9030
Eval PiPjPk times:       69.4398/1656.81
L2prod times:            101.177/2458.91
Total time:              1012.18/24489.3
[main] Time assemble (wall/proc) 153.555/1373.28
[main] Time solve (wall/proc) 478.328/9902.73
[main] Stop crit:        2.69135e-14
[main] Stop crit:        0.000215955
Ebkt times:              65.2162/1607.78
Eval Ebkt times:         186.801/4562.77
PiPjPk times:            376.726/9137.35
Eval PiPjPk times:       70.1398/1681.35
L2prod times:            102.631/2506.16
Total time:              1023.14/24897.8
[main] Time assemble (wall/proc) 152.384/1385.72
[main] Time solve (wall/proc) 477.778/9888.39
[main] Stop crit:        2.50197e-14
[main] Stop crit:        0.000216114
Ebkt times:              64.1691/1582.29
Eval Ebkt times:         185.921/4534.78
PiPjPk times:            380.197/9187.03
Eval PiPjPk times:       70.1298/1678.47
L2prod times:            102.469/2501.13
Total time:              1023.75/24868.2
[main] Time assemble (wall/proc) 153.928/1388.19
[main] Time solve (wall/proc) 477.962/9896.36
[main] Stop crit:        3.57297e-14
[main] 40%...
[main] Stop crit:        0.000216274
Ebkt times:              64.9146/1603.18
Eval Ebkt times:         186.595/4560.39
PiPjPk times:            377.341/9154.84
Eval PiPjPk times:       70.0747/1681.36
L2prod times:            102.658/2511.08
Total time:              1022.07/24892.7
[main] Time assemble (wall/proc) 154.459/1388.59
[main] Time solve (wall/proc) 476.504/9874.31
[main] Stop crit:        2.39841e-14
[main] Stop crit:        0.000216436
Ebkt times:              65.0584/1606.11
Eval Ebkt times:         186.51/4558.2
PiPjPk times:            379.094/9179.99
Eval PiPjPk times:       70.6731/1692.69
L2prod times:            102.789/2516.65
Total time:              1025.21/24950.4
[main] Time assemble (wall/proc) 153.363/1387.91
[main] Time solve (wall/proc) 477.213/9875.84
[main] Stop crit:        1.69482e-14
[main] Stop crit:        0.000216599
Ebkt times:              64.8434/1600.4
Eval Ebkt times:         185.54/4536.41
PiPjPk times:            379.98/9202.24
Eval PiPjPk times:       70.236/1685.32
L2prod times:            102.089/2495.53
Total time:              1023.19/24902.5
[main] Time assemble (wall/proc) 153.152/1384.96
[main] Time solve (wall/proc) 477.868/9892.77
[main] Stop crit:        6.05446e-14
[main] Stop crit:        0.000216763
Ebkt times:              64.4805/1590.02
Eval Ebkt times:         185.638/4536.62
PiPjPk times:            375.946/9101.45
Eval PiPjPk times:       69.7947/1671.08
L2prod times:            102.449/2505.92
Total time:              1017.83/24763.1
[main] Time assemble (wall/proc) 154.221/1382.61
[main] Time solve (wall/proc) 477.554/9881.7
[main] Stop crit:        2.84505e-14
[main] Stop crit:        0.000216928
Ebkt times:              64.6225/1598.72
Eval Ebkt times:         185.847/4542.4
PiPjPk times:            381.451/9242.4
Eval PiPjPk times:       70.2883/1687.01
L2prod times:            102.114/2502.63
Total time:              1024.27/24943.7
[main] Time assemble (wall/proc) 153.367/1387.92
[main] Time solve (wall/proc) 478.759/9910.34
[main] Stop crit:        1.99826e-14
[main] Stop crit:        0.000217094
Ebkt times:              64.396/1590.27
Eval Ebkt times:         185.47/4535.3
PiPjPk times:            377.616/9158.82
Eval PiPjPk times:       69.9614/1680.44
L2prod times:            102.881/2517.71
Total time:              1020.6/24860.5
[main] Time assemble (wall/proc) 152.906/1383.95
[main] Time solve (wall/proc) 477.556/9885.12
[main] Stop crit:        6.48135e-14
[main] Stop crit:        0.000217261
Ebkt times:              64.178/1581.41
Eval Ebkt times:         185.959/4540.8
PiPjPk times:            378.565/9165.05
Eval PiPjPk times:       69.9938/1677.39
L2prod times:            103.059/2515.91
Total time:              1022.11/24855.6
[main] Time assemble (wall/proc) 153.232/1385.23
[main] Time solve (wall/proc) 477.132/9891.61
[main] Stop crit:        2.08017e-14
[main] Stop crit:        0.00021743
Ebkt times:              64.6861/1594.26
Eval Ebkt times:         185.38/4528.06
PiPjPk times:            378.025/9164.13
Eval PiPjPk times:       70.1514/1680.11
L2prod times:            102.071/2492.48
Total time:              1020.75/24839.3
[main] Time assemble (wall/proc) 155.265/1386.78
[main] Time solve (wall/proc) 477.488/9881.77
[main] Stop crit:        1.69922e-14
[main] Stop crit:        0.0002176
Ebkt times:              64.6165/1604.09
Eval Ebkt times:         186.848/4581.05
PiPjPk times:            381.756/9282.47
Eval PiPjPk times:       70.5604/1697.76
L2prod times:            101.962/2508.23
Total time:              1028.01/25126
[main] Time assemble (wall/proc) 155.073/1397.38
[main] Time solve (wall/proc) 478.225/9892.65
[main] Stop crit:        3.16809e-14
[main] Stop crit:        0.00021777
Ebkt times:              64.3804/1589.85
Eval Ebkt times:         185.212/4510.84
PiPjPk times:            377.797/9141.8
Eval PiPjPk times:       69.9944/1675.63
L2prod times:            102.258/2492.02
Total time:              1018.96/24764.3
[main] Time assemble (wall/proc) 152.252/1382.7
[main] Time solve (wall/proc) 477.723/9799.03
[main] Stop crit:        4.60338e-14
[main] Stop crit:        0.000217942
Ebkt times:              64.8922/1597.16
Eval Ebkt times:         186.049/4526.95
PiPjPk times:            377.334/9118.01
Eval PiPjPk times:       70.5381/1683.36
L2prod times:            102.493/2494.56
Total time:              1022.18/24794
[main] Time assemble (wall/proc) 153.339/1383.4
[main] Time solve (wall/proc) 477.407/9902.8
[main] Stop crit:        3.97186e-14
[main] Stop crit:        0.000218115
Ebkt times:              64.4504/1580.78
Eval Ebkt times:         186.411/4533.41
PiPjPk times:            375.411/9068.06
Eval PiPjPk times:       70.4051/1679.14
L2prod times:            102.148/2483.51
Total time:              1019.49/24716.4
[main] Time assemble (wall/proc) 153.421/1381.11
[main] Time solve (wall/proc) 478.48/9912.28
[main] Stop crit:        4.8811e-14
[main] Stop crit:        0.000218289
Ebkt times:              64.9299/1599.14
Eval Ebkt times:         185.828/4534.06
PiPjPk times:            377.452/9134.47
Eval PiPjPk times:       70.2782/1681.9
L2prod times:            102.721/2507.84
Total time:              1021.99/24844.4
[main] Time assemble (wall/proc) 153.437/1384.98
[main] Time solve (wall/proc) 477.841/9869.67
[main] Stop crit:        2.06375e-14
[main] Stop crit:        0.000218465
Ebkt times:              64.6595/1594.61
Eval Ebkt times:         186.352/4550.22
PiPjPk times:            376.8/9131.75
Eval PiPjPk times:       70.5142/1693.67
L2prod times:            102.78/2512.8
Total time:              1022.81/24894.9
[main] Time assemble (wall/proc) 156.898/1390.52
[main] Time solve (wall/proc) 486.468/9773.58
[main] Stop crit:        2.14644e-14
[main] Stop crit:        0.000218641
Ebkt times:              64.4456/1586.76
Eval Ebkt times:         187.305/4558.48
PiPjPk times:            382.036/9196.98
Eval PiPjPk times:       70.9198/1694.77
L2prod times:            102.966/2506.79
Total time:              1031.4/24977.5
[main] Time assemble (wall/proc) 155.285/1390.46
[main] Time solve (wall/proc) 477.636/9873.03
[main] Stop crit:        2.82283e-14
[main] Stop crit:        0.000218818
Ebkt times:              64.0346/1575.89
Eval Ebkt times:         185.472/4518.79
PiPjPk times:            377.912/9113.01
Eval PiPjPk times:       69.7233/1664.83
L2prod times:            102.402/2495.07
Total time:              1018.4/24696.5
[main] Time assemble (wall/proc) 154.228/1380.31
[main] Time solve (wall/proc) 477.487/9891.05
[main] Stop crit:        3.14243e-14
[main] Stop crit:        0.000218997
Ebkt times:              64.2777/1582.5
Eval Ebkt times:         185.838/4541.92
PiPjPk times:            378.54/9165.2
Eval PiPjPk times:       70.0458/1678.17
L2prod times:            102.398/2500
Total time:              1023.05/24874.2
[main] Time assemble (wall/proc) 152.627/1385.42
[main] Time solve (wall/proc) 478.547/9895.39
[main] Stop crit:        3.88188e-14
[main] Stop crit:        0.000219176
Ebkt times:              64.7723/1600.16
Eval Ebkt times:         187.166/4582.89
PiPjPk times:            377.252/9145.53
Eval PiPjPk times:       70.4408/1688.79
L2prod times:            102.657/2512.07
Total time:              1023.9/24949.1
[main] Time assemble (wall/proc) 153.806/1388.02
[main] Time solve (wall/proc) 477.944/9850.17
[main] Stop crit:        3.46806e-14
[main] Stop crit:        0.000219357
Ebkt times:              64.129/1580.59
Eval Ebkt times:         185.754/4532.07
PiPjPk times:            375.675/9076.04
Eval PiPjPk times:       70.1299/1676.89
L2prod times:            101.605/2475.78
Total time:              1016.94/24688
[main] Time assemble (wall/proc) 154.355/1380.85
[main] Time solve (wall/proc) 490.87/9772.17
[main] Stop crit:        4.82225e-14
[main] Stop crit:        0.000219538
Ebkt times:              65.4965/1606.19
Eval Ebkt times:         189.004/4590.34
PiPjPk times:            381.694/9165.26
Eval PiPjPk times:       72.0841/1714.01
L2prod times:            103.36/2505.7
Total time:              1037.63/25064.5
[main] Time assemble (wall/proc) 152.43/1391.99
[main] Time solve (wall/proc) 477.028/9861.44
[main] Stop crit:        1.48896e-14
[main] Stop crit:        0.000219721
Ebkt times:              64.428/1587.29
Eval Ebkt times:         186.04/4534.16
PiPjPk times:            377.624/9131.94
Eval PiPjPk times:       70.2776/1682.81
L2prod times:            102.058/2489.53
Total time:              1021.15/24807.8
[main] Time assemble (wall/proc) 153.903/1383.56
[main] Time solve (wall/proc) 478.292/9891.11
[main] Stop crit:        4.09066e-14
[main] Stop crit:        0.000219905
Ebkt times:              66.9529/1628.68
Eval Ebkt times:         193.146/4656.93
PiPjPk times:            386.993/9252.46
Eval PiPjPk times:       73.2633/1731.47
L2prod times:            105.139/2539
Total time:              1057.16/25378.7
[main] Time assemble (wall/proc) 156.472/1418.14
[main] Time solve (wall/proc) 480.678/9849.62
[main] Stop crit:        3.9173e-14
[main] Stop crit:        0.000220089
Ebkt times:              65.1235/1604.69
Eval Ebkt times:         186.538/4551.85
PiPjPk times:            379.923/9183.5
Eval PiPjPk times:       70.3863/1686.89
L2prod times:            102.28/2497.91
Total time:              1025.72/24918.5
[main] Time assemble (wall/proc) 155.616/1389.38
[main] Time solve (wall/proc) 478.117/9882.53
[main] Stop crit:        2.10219e-14
[main] Stop crit:        0.000220275
Ebkt times:              65.1239/1598.51
Eval Ebkt times:         188.665/4574.34
PiPjPk times:            381.749/9167.41
Eval PiPjPk times:       71.3822/1699.57
L2prod times:            102.57/2487.98
Total time:              1033.89/24963.4
[main] Time assemble (wall/proc) 154.986/1393.28
[main] Time solve (wall/proc) 478.543/9891.31
[main] Stop crit:        1.11516e-14
[main] Stop crit:        0.000220462
Ebkt times:              64.191/1587.37
Eval Ebkt times:         185.483/4533.01
PiPjPk times:            380.293/9209.14
Eval PiPjPk times:       69.9144/1677.3
L2prod times:            101.7/2487.83
Total time:              1022.34/24883.6
[main] Time assemble (wall/proc) 153.392/1384.66
[main] Time solve (wall/proc) 477.546/9881.43
[main] Stop crit:        4.47866e-14
[main] Stop crit:        0.00022065
Ebkt times:              64.3754/1588.45
Eval Ebkt times:         186.189/4548.64
PiPjPk times:            377.198/9144.41
Eval PiPjPk times:       70.5043/1687.56
L2prod times:            102.226/2498.4
Total time:              1021.74/24878.5
[main] Time assemble (wall/proc) 152.015/1383.62
[main] Time solve (wall/proc) 477.407/9890.99
[main] Stop crit:        4.69626e-14
[main] Stop crit:        0.000220838
Ebkt times:              64.4305/1586.04
Eval Ebkt times:         185.417/4514.94
PiPjPk times:            378.134/9115.31
Eval PiPjPk times:       70.09/1670.14
L2prod times:            101.652/2473.22
Total time:              1020.14/24720
[main] Time assemble (wall/proc) 153.677/1382.85
[main] Time solve (wall/proc) 477.954/9889.24
[main] Stop crit:        1.60089e-14
[main] Stop crit:        0.000221028
Ebkt times:              64.1147/1578.37
Eval Ebkt times:         184.412/4502.47
PiPjPk times:            375.968/9078.04
Eval PiPjPk times:       69.4257/1659.54
L2prod times:            101.685/2484.93
Total time:              1015.1/24652.1
[main] Time assemble (wall/proc) 152.421/1376.3
[main] Time solve (wall/proc) 477.45/9811.13
[main] Stop crit:        1.14347e-14
[main] Stop crit:        0.000221219
Ebkt times:              64.6304/1599.94
Eval Ebkt times:         186.991/4571.02
PiPjPk times:            380.657/9203.24
Eval PiPjPk times:       69.9371/1679.06
L2prod times:            103.227/2527.42
Total time:              1026.49/24976.4
[main] Time assemble (wall/proc) 152.356/1389.54
[main] Time solve (wall/proc) 477.914/9880.26
[main] Stop crit:        2.34268e-14
[main] Stop crit:        0.000221411
Ebkt times:              64.4996/1592.12
Eval Ebkt times:         185.479/4539.62
PiPjPk times:            380.524/9223.34
Eval PiPjPk times:       70.3024/1685.33
L2prod times:            101.555/2487.28
Total time:              1023/24910.2
[main] Time assemble (wall/proc) 154.052/1386.92
[main] Time solve (wall/proc) 478.034/9884.57
[main] Stop crit:        5.14102e-14
[main] Stop crit:        0.000221604
Ebkt times:              64.2042/1580.68
Eval Ebkt times:         186.028/4538.85
PiPjPk times:            379.097/9154.2
Eval PiPjPk times:       70.3188/1682.19
L2prod times:            102.168/2494.4
Total time:              1022.55/24829.6
[main] Time assemble (wall/proc) 152.741/1383.46
[main] Time solve (wall/proc) 477.593/9894.19
[main] Stop crit:        5.06924e-14
[main] Stop crit:        0.000221797
Ebkt times:              64.4798/1587.18
Eval Ebkt times:         185.918/4532.99
PiPjPk times:            378.587/9136.8
Eval PiPjPk times:       70.0675/1680.5
L2prod times:            101.952/2486.82
Total time:              1020.73/24781.1
[main] Time assemble (wall/proc) 156.16/1385.08
[main] Time solve (wall/proc) 478.286/9889.35
[main] Stop crit:        2.42152e-14
[main] Stop crit:        0.000221992
Ebkt times:              65.2671/1601.82
Eval Ebkt times:         188.47/4572.94
PiPjPk times:            382.351/9214
Eval PiPjPk times:       71.3109/1700.2
L2prod times:            103.488/2514.49
Total time:              1036.8/25080.7
[main] Time assemble (wall/proc) 151.823/1395.1
[main] Time solve (wall/proc) 477.549/9889.83
[main] Stop crit:        2.05886e-14
[main] Stop crit:        0.000222188
Ebkt times:              64.7864/1595.67
Eval Ebkt times:         186.113/4544.24
PiPjPk times:            379.665/9193.91
Eval PiPjPk times:       70.1266/1679.41
L2prod times:            102.336/2502.6
Total time:              1025.91/24958.8
[main] Time assemble (wall/proc) 152.06/1388.71
[main] Time solve (wall/proc) 476.543/9873.21
[main] Stop crit:        4.5645e-14
[main] Stop crit:        0.000222385
Ebkt times:              64.6263/1598.53
Eval Ebkt times:         186.089/4556.9
PiPjPk times:            381.628/9265.97
Eval PiPjPk times:       70.2364/1688.76
L2prod times:            103.328/2529.21
Total time:              1027.08/25054.1
[main] Time assemble (wall/proc) 153.181/1391.44
[main] Time solve (wall/proc) 477.749/9877.71
[main] Stop crit:        3.39409e-14
[main] Stop crit:        0.000222583
Ebkt times:              64.5873/1591.61
Eval Ebkt times:         185.763/4530.7
PiPjPk times:            377.128/9115.72
Eval PiPjPk times:       70.4558/1687.94
L2prod times:            102.405/2501.55
Total time:              1022.11/24822.3
[main] Time assemble (wall/proc) 154.327/1384.39
[main] Time solve (wall/proc) 478.489/9897.76
[main] Stop crit:        3.77609e-14
[main] Stop crit:        0.000222781
Ebkt times:              64.9149/1605.94
Eval Ebkt times:         186.996/4572.82
PiPjPk times:            382.458/9263.12
Eval PiPjPk times:       70.8709/1701.7
L2prod times:            102.36/2505.92
Total time:              1029.79/25085.1
[main] Time assemble (wall/proc) 154.481/1392.59
[main] Time solve (wall/proc) 478.701/9820.37
[main] Stop crit:        4.51688e-14
[main] Stop crit:        0.000222981
Ebkt times:              64.8305/1590.75
Eval Ebkt times:         186.657/4550.9
PiPjPk times:            376.89/9107.43
Eval PiPjPk times:       70.8055/1694.46
L2prod times:            102.869/2505.34
Total time:              1022.3/24808.3
[main] Time assemble (wall/proc) 152.308/1383.24
[main] Time solve (wall/proc) 476.773/9881.81
[main] Stop crit:        1.69747e-14
[main] Stop crit:        0.000223181
Ebkt times:              65.1879/1607
Eval Ebkt times:         186.54/4552.55
PiPjPk times:            377.485/9137.48
Eval PiPjPk times:       70.4006/1682.73
L2prod times:            102.267/2498.2
Total time:              1022.39/24862.7
[main] Time assemble (wall/proc) 153.652/1385.19
[main] Time solve (wall/proc) 477.721/9871.98
[main] Stop crit:        4.10195e-14
[main] Stop crit:        0.000223383
Ebkt times:              64.8998/1603.43
Eval Ebkt times:         185.939/4554.68
PiPjPk times:            378.676/9176.15
Eval PiPjPk times:       69.7103/1673.11
L2prod times:            102.472/2505.16
Total time:              1021.88/24900
[main] Time assemble (wall/proc) 154.138/1386.54
[main] Time solve (wall/proc) 478.974/9899.77
[main] Stop crit:        4.68921e-14
[main] Stop crit:        0.000223585
Ebkt times:              64.8238/1599.7
Eval Ebkt times:         185.907/4543
PiPjPk times:            376.714/9135.22
Eval PiPjPk times:       69.7628/1674.06
L2prod times:            102.765/2512.46
Total time:              1019.66/24832
[main] Time assemble (wall/proc) 151.595/1381.37
[main] Time solve (wall/proc) 478.13/9879.63
[main] Stop crit:        5.37866e-14
[main] Stop crit:        0.000223789
Ebkt times:              64.9536/1602.49
Eval Ebkt times:         186.678/4564.82
PiPjPk times:            377.024/9140.48
Eval PiPjPk times:       69.8654/1674.03
L2prod times:            103.031/2520.96
Total time:              1021.3/24875.4
[main] Time assemble (wall/proc) 153.575/1387.67
[main] Time solve (wall/proc) 478.203/9887.51
[main] Stop crit:        3.30284e-14
[main] Stop crit:        0.000223993
Ebkt times:              64.3245/1587.95
Eval Ebkt times:         186.004/4546.01
PiPjPk times:            378.714/9186.38
Eval PiPjPk times:       69.53/1673.73
L2prod times:            102.817/2512.52
Total time:              1020.35/24848.2
[main] Time assemble (wall/proc) 151.153/1383.51
[main] Time solve (wall/proc) 477.674/9898.36
[main] Stop crit:        3.78567e-14
[main] Stop crit:        0.000224198
Ebkt times:              64.8514/1597.38
Eval Ebkt times:         187.144/4571.14
PiPjPk times:            379.716/9179.99
Eval PiPjPk times:       70.3359/1689.92
L2prod times:            103.139/2519.63
Total time:              1027.18/24970
[main] Time assemble (wall/proc) 153.52/1392.07
[main] Time solve (wall/proc) 478.251/9885.28
[main] Stop crit:        2.63813e-14
[main] Stop crit:        0.000224404
Ebkt times:              64.2119/1587.75
Eval Ebkt times:         186.083/4565.51
PiPjPk times:            380.933/9265.42
Eval PiPjPk times:       69.8753/1682
L2prod times:            102.324/2505.1
Total time:              1024.63/25023.7
[main] Time assemble (wall/proc) 153.319/1390.53
[main] Time solve (wall/proc) 477.667/9896.18
[main] Stop crit:        3.51766e-14
[main] Stop crit:        0.000224611
Ebkt times:              64.5101/1597.08
Eval Ebkt times:         186.338/4551.38
PiPjPk times:            378.086/9166.73
Eval PiPjPk times:       70.4446/1692.78
L2prod times:            102.818/2515.6
Total time:              1024.18/24945.7
[main] Time assemble (wall/proc) 153.074/1387.16
[main] Time solve (wall/proc) 478.902/9829.5
[main] Stop crit:        1.52813e-14
[main] 50%...
[main] Stop crit:        0.000224819
Ebkt times:              64.3632/1583.39
Eval Ebkt times:         186.005/4535.95
PiPjPk times:            377.266/9120.62
Eval PiPjPk times:       70.0437/1678.53
L2prod times:            102.755/2507.82
Total time:              1020.57/24797.1
[main] Time assemble (wall/proc) 154.239/1384.83
[main] Time solve (wall/proc) 478.549/9904
[main] Stop crit:        3.68415e-14
[main] Stop crit:        0.000225028
Ebkt times:              64.368/1590.91
Eval Ebkt times:         185.248/4528.86
PiPjPk times:            376.668/9115.79
Eval PiPjPk times:       70.1726/1685.13
L2prod times:            102.296/2499.43
Total time:              1019.03/24796.9
[main] Time assemble (wall/proc) 155.464/1384.11
[main] Time solve (wall/proc) 478.802/9899.86
[main] Stop crit:        7.49926e-14
[main] Stop crit:        0.000225238
Ebkt times:              64.331/1583.1
Eval Ebkt times:         184.945/4509.27
PiPjPk times:            378.872/9140.01
Eval PiPjPk times:       70.649/1688.55
L2prod times:            102.222/2488.62
Total time:              1021.05/24753.1
[main] Time assemble (wall/proc) 152.339/1379.97
[main] Time solve (wall/proc) 477.054/9880.82
[main] Stop crit:        7.96359e-14
[main] Stop crit:        0.000225448
Ebkt times:              63.9616/1573.28
Eval Ebkt times:         185.475/4527.47
PiPjPk times:            376.215/9077.12
Eval PiPjPk times:       70.5363/1686.03
L2prod times:            101.702/2475.64
Total time:              1018.15/24699.8
[main] Time assemble (wall/proc) 153.149/1378.39
[main] Time solve (wall/proc) 478.024/9873.11
[main] Stop crit:        3.04997e-14
[main] Stop crit:        0.00022566
Ebkt times:              64.9472/1601.19
Eval Ebkt times:         187.056/4577.88
PiPjPk times:            380.786/9236.68
Eval PiPjPk times:       70.6646/1698.46
L2prod times:            102.702/2515.51
Total time:              1028.58/25067.3
[main] Time assemble (wall/proc) 155.498/1394.22
[main] Time solve (wall/proc) 477.851/9884.06
[main] Stop crit:        4.53143e-14
[main] Stop crit:        0.000225872
Ebkt times:              64.162/1571.63
Eval Ebkt times:         185.709/4516.54
PiPjPk times:            380.459/9166.94
Eval PiPjPk times:       70.5357/1678.86
L2prod times:            102.325/2490.26
Total time:              1023.79/24789.4
[main] Time assemble (wall/proc) 153.725/1384.95
[main] Time solve (wall/proc) 477.614/9876.58
[main] Stop crit:        2.03545e-14
[main] Stop crit:        0.000226085
Ebkt times:              64.552/1588.73
Eval Ebkt times:         185.988/4541.65
PiPjPk times:            379.498/9207.4
Eval PiPjPk times:       70.5554/1691.81
L2prod times:            101.715/2488.88
Total time:              1024.35/24933.5
[main] Time assemble (wall/proc) 152.941/1386.84
[main] Time solve (wall/proc) 477.715/9887.48
[main] Stop crit:        1.6327e-14
[main] Stop crit:        0.000226299
Ebkt times:              64.3268/1586.31
Eval Ebkt times:         185.598/4532.22
PiPjPk times:            376.371/9097.43
Eval PiPjPk times:       69.839/1668.85
L2prod times:            101.951/2487.8
Total time:              1017.03/24710.5
[main] Time assemble (wall/proc) 152.695/1378.52
[main] Time solve (wall/proc) 477.713/9882.52
[main] Stop crit:        3.91026e-14
[main] Stop crit:        0.000226514
Ebkt times:              64.5269/1587.88
Eval Ebkt times:         185.136/4508.45
PiPjPk times:            378.177/9111.67
Eval PiPjPk times:       69.9257/1670.21
L2prod times:            102.484/2498.25
Total time:              1021.35/24756.5
[main] Time assemble (wall/proc) 151.932/1380.04
[main] Time solve (wall/proc) 479.244/9855.54
[main] Stop crit:        3.59673e-14
[main] Stop crit:        0.00022673
Ebkt times:              64.4059/1584.45
Eval Ebkt times:         186.404/4542.82
PiPjPk times:            379.378/9169.61
Eval PiPjPk times:       70.5389/1689.87
L2prod times:            102.946/2509.37
Total time:              1023.8/24864.9
[main] Time assemble (wall/proc) 152.483/1385.12
[main] Time solve (wall/proc) 477.588/9888.11
[main] Stop crit:        8.18393e-14
[main] Stop crit:        0.000226946
Ebkt times:              64.5954/1588.36
Eval Ebkt times:         185.282/4513.05
PiPjPk times:            375.959/9059.08
Eval PiPjPk times:       70.4073/1681.57
L2prod times:            101.936/2483.1
Total time:              1017.97/24664.1
[main] Time assemble (wall/proc) 153.724/1378.54
[main] Time solve (wall/proc) 477.429/9887.67
[main] Stop crit:        6.67682e-14
[main] Stop crit:        0.000227163
Ebkt times:              64.5805/1598.53
Eval Ebkt times:         187.033/4585.94
PiPjPk times:            380.281/9224.57
Eval PiPjPk times:       70.019/1678
L2prod times:            102.404/2510.85
Total time:              1025.66/25013.4
[main] Time assemble (wall/proc) 153.158/1390.29
[main] Time solve (wall/proc) 478.202/9889.8
[main] Stop crit:        3.14982e-14
[main] Stop crit:        0.000227381
Ebkt times:              63.7873/1571.29
Eval Ebkt times:         185.272/4515.99
PiPjPk times:            375.948/9050.75
Eval PiPjPk times:       70.3383/1682.27
L2prod times:            101.285/2468.88
Total time:              1016.73/24644.3
[main] Time assemble (wall/proc) 154.518/1377.41
[main] Time solve (wall/proc) 478.166/9835.4
[main] Stop crit:        3.99075e-14
[main] Stop crit:        0.0002276
Ebkt times:              64.3565/1587.38
Eval Ebkt times:         186.771/4558.99
PiPjPk times:            377.761/9146.05
Eval PiPjPk times:       70.4743/1689.86
L2prod times:            102.834/2506.76
Total time:              1023.5/24887.3
[main] Time assemble (wall/proc) 153.952/1386.9
[main] Time solve (wall/proc) 476.181/9869.38
[main] Stop crit:        2.07376e-14
[main] Stop crit:        0.00022782
Ebkt times:              64.4333/1587.43
Eval Ebkt times:         185.327/4528.14
PiPjPk times:            379.277/9166.97
Eval PiPjPk times:       70.2593/1680.27
L2prod times:            102.315/2500.38
Total time:              1021.44/24825.9
[main] Time assemble (wall/proc) 155.304/1385.75
[main] Time solve (wall/proc) 476.621/9881.4
[main] Stop crit:        3.76373e-14
[main] Stop crit:        0.00022804
Ebkt times:              64.4576/1588.42
Eval Ebkt times:         185.989/4534.59
PiPjPk times:            379.016/9174.23
Eval PiPjPk times:       70.2007/1682.96
L2prod times:            103.043/2510.64
Total time:              1023.98/24883.7
[main] Time assemble (wall/proc) 155.605/1387.26
[main] Time solve (wall/proc) 477.578/9886.68
[main] Stop crit:        2.19692e-14
[main] Stop crit:        0.000228262
Ebkt times:              64.7057/1596.48
Eval Ebkt times:         186.049/4546.74
PiPjPk times:            376.814/9117.63
Eval PiPjPk times:       69.7979/1670.67
L2prod times:            102.722/2510.18
Total time:              1020.93/24827.5
[main] Time assemble (wall/proc) 153.356/1386.13
[main] Time solve (wall/proc) 477.857/9885.78
[main] Stop crit:        9.15263e-14
[main] Stop crit:        0.000228484
Ebkt times:              65.3306/1612.4
Eval Ebkt times:         187.357/4591.73
PiPjPk times:            383.779/9317.22
Eval PiPjPk times:       70.8181/1702.83
L2prod times:            103.195/2526.63
Total time:              1032.23/25175.9
[main] Time assemble (wall/proc) 155.203/1399.48
[main] Time solve (wall/proc) 479.301/9894.99
[main] Stop crit:        5.36347e-14
[main] Stop crit:        0.000228706
Ebkt times:              64.5894/1589.2
Eval Ebkt times:         185.994/4531.62
PiPjPk times:            377.812/9122.66
Eval PiPjPk times:       70.4489/1684.79
L2prod times:            101.958/2483.5
Total time:              1020.8/24757.1
[main] Time assemble (wall/proc) 152.787/1381.45
[main] Time solve (wall/proc) 477.085/9890.82
[main] Stop crit:        4.22603e-14
[main] Stop crit:        0.00022893
Ebkt times:              64.3171/1584.6
Eval Ebkt times:         185.79/4534.82
PiPjPk times:            377.918/9137.76
Eval PiPjPk times:       70.7875/1697.18
L2prod times:            102.313/2496.79
Total time:              1022.29/24844.7
[main] Time assemble (wall/proc) 154.596/1385.82
[main] Time solve (wall/proc) 477.184/9897.42
[main] Stop crit:        3.14388e-14
[main] Stop crit:        0.000229154
Ebkt times:              64.7336/1595.66
Eval Ebkt times:         186.707/4550.8
PiPjPk times:            378.842/9160.22
Eval PiPjPk times:       70.3019/1680.94
L2prod times:            102.877/2507.66
Total time:              1025/24890.2
[main] Time assemble (wall/proc) 154.505/1389.36
[main] Time solve (wall/proc) 476.265/9871.89
[main] Stop crit:        3.87025e-14
[main] Stop crit:        0.000229379
Ebkt times:              64.8232/1604.01
Eval Ebkt times:         186.338/4555.84
PiPjPk times:            379.614/9200.32
Eval PiPjPk times:       70.6458/1697.12
L2prod times:            103.092/2528.57
Total time:              1025.51/24992.5
[main] Time assemble (wall/proc) 153.765/1389.02
[main] Time solve (wall/proc) 478.03/9831.52
[main] Stop crit:        5.03454e-14
[main] Stop crit:        0.000229605
Ebkt times:              64.5865/1599.18
Eval Ebkt times:         187.264/4593.12
PiPjPk times:            379.318/9234.79
Eval PiPjPk times:       70.7774/1704.15
L2prod times:            102.795/2524.67
Total time:              1028.01/25125.8
[main] Time assemble (wall/proc) 152.409/1395.59
[main] Time solve (wall/proc) 475.596/9828.49
[main] Stop crit:        3.26803e-14
[main] Stop crit:        0.000229832
Ebkt times:              64.1395/1576.66
Eval Ebkt times:         186.674/4555.37
PiPjPk times:            378.96/9167.7
Eval PiPjPk times:       70.2418/1684.6
L2prod times:            102.308/2503.76
Total time:              1023.96/24892.6
[main] Time assemble (wall/proc) 153.059/1386.21
[main] Time solve (wall/proc) 476.076/9847.46
[main] Stop crit:        3.18437e-14
[main] Stop crit:        0.000230059
Ebkt times:              64.4078/1587.31
Eval Ebkt times:         186.94/4568.79
PiPjPk times:            376.566/9117.41
Eval PiPjPk times:       70.6489/1694.6
L2prod times:            102.728/2506.19
Total time:              1023.76/24904.9
[main] Time assemble (wall/proc) 153.212/1388.54
[main] Time solve (wall/proc) 475.368/9828.17
[main] Stop crit:        3.79892e-14
[main] Stop crit:        0.000230287
Ebkt times:              64.8179/1598.14
Eval Ebkt times:         186.841/4568.64
PiPjPk times:            378.728/9172.37
Eval PiPjPk times:       71.1128/1704.87
L2prod times:            102.631/2505.26
Total time:              1026.99/24988.2
[main] Time assemble (wall/proc) 152.323/1386.02
[main] Time solve (wall/proc) 474.29/9829.9
[main] Stop crit:        2.19831e-14
[main] Stop crit:        0.000230516
Ebkt times:              64.2086/1579.46
Eval Ebkt times:         185.68/4516.26
PiPjPk times:            378.482/9113.94
Eval PiPjPk times:       70.5484/1680.88
L2prod times:            102.445/2493.21
Total time:              1021.97/24746.1
[main] Time assemble (wall/proc) 155.431/1382.82
[main] Time solve (wall/proc) 476.718/9828.41
[main] Stop crit:        3.94896e-14
[main] Stop crit:        0.000230745
Ebkt times:              64.961/1598.99
Eval Ebkt times:         185.544/4518.22
PiPjPk times:            375.655/9061.63
Eval PiPjPk times:       69.8279/1667.05
L2prod times:            102.024/2488.59
Total time:              1017.67/24676.2
[main] Time assemble (wall/proc) 152.372/1379.29
[main] Time solve (wall/proc) 476.295/9854.35
[main] Stop crit:        4.20431e-14
[main] Stop crit:        0.000230975
Ebkt times:              64.539/1591.31
Eval Ebkt times:         185.933/4537.61
PiPjPk times:            381.12/9222.62
Eval PiPjPk times:       70.3032/1683.83
L2prod times:            102.598/2505.53
Total time:              1025.54/24934.7
[main] Time assemble (wall/proc) 153.386/1388.61
[main] Time solve (wall/proc) 475.58/9836.05
[main] Stop crit:        1.90426e-14
[main] Stop crit:        0.000231206
Ebkt times:              63.9484/1575.27
Eval Ebkt times:         185.048/4512.36
PiPjPk times:            377.09/9102.03
Eval PiPjPk times:       69.4789/1659.3
L2prod times:            101.014/2462.87
Total time:              1015.19/24631.8
[main] Time assemble (wall/proc) 154.126/1377.16
[main] Time solve (wall/proc) 475.214/9825.49
[main] Stop crit:        3.49339e-14
[main] Stop crit:        0.000231437
Ebkt times:              64.4888/1590.41
Eval Ebkt times:         185.145/4516.43
PiPjPk times:            379.377/9172.05
Eval PiPjPk times:       70.3988/1682.63
L2prod times:            102.055/2491.29
Total time:              1022.75/24845.7
[main] Time assemble (wall/proc) 155.25/1384.38
[main] Time solve (wall/proc) 474.835/9772.46
[main] Stop crit:        3.57352e-14
[main] Stop crit:        0.00023167
Ebkt times:              64.0669/1577.76
Eval Ebkt times:         184.782/4499.09
PiPjPk times:            378.527/9124.61
Eval PiPjPk times:       70.1541/1677.59
L2prod times:            101.523/2473.21
Total time:              1019.29/24708.6
[main] Time assemble (wall/proc) 153.888/1378.04
[main] Time solve (wall/proc) 474.822/9838.43
[main] Stop crit:        4.02249e-14
[main] Stop crit:        0.000231902
Ebkt times:              64.341/1586.26
Eval Ebkt times:         185.782/4529.63
PiPjPk times:            378.171/9153.89
Eval PiPjPk times:       70.4902/1687.59
L2prod times:            102.837/2509.78
Total time:              1022.98/24863.1
[main] Time assemble (wall/proc) 152.464/1386.13
[main] Time solve (wall/proc) 475.941/9836.36
[main] Stop crit:        4.75049e-14
[main] Stop crit:        0.000232136
Ebkt times:              64.9404/1597.04
Eval Ebkt times:         185.997/4532.23
PiPjPk times:            374.843/9058.83
Eval PiPjPk times:       70.5745/1687.76
L2prod times:            102.177/2483.56
Total time:              1019.66/24752
[main] Time assemble (wall/proc) 153.738/1381.52
[main] Time solve (wall/proc) 475.514/9830.99
[main] Stop crit:        6.68147e-14
[main] Stop crit:        0.00023237
Ebkt times:              64.3315/1587.55
Eval Ebkt times:         186.715/4572.43
PiPjPk times:            380.902/9251.74
Eval PiPjPk times:       71.0078/1703.1
L2prod times:            102.657/2512.8
Total time:              1028.18/25071
[main] Time assemble (wall/proc) 153.754/1392.23
[main] Time solve (wall/proc) 475.355/9825.78
[main] Stop crit:        2.79307e-14
[main] Stop crit:        0.000232605
Ebkt times:              65.1251/1604.22
Eval Ebkt times:         186.931/4574.03
PiPjPk times:            379.844/9212.06
Eval PiPjPk times:       70.848/1698.53
L2prod times:            103.108/2519.87
Total time:              1028.5/25043.4
[main] Time assemble (wall/proc) 154.005/1389.9
[main] Time solve (wall/proc) 474.888/9818.81
[main] Stop crit:        5.57357e-14
[main] Stop crit:        0.00023284
Ebkt times:              64.1727/1583.71
Eval Ebkt times:         184.716/4512.25
PiPjPk times:            378.672/9149.03
Eval PiPjPk times:       69.6921/1669.17
L2prod times:            101.013/2468.67
Total time:              1017.89/24735.9
[main] Time assemble (wall/proc) 152.24/1379.69
[main] Time solve (wall/proc) 474.877/9838.42
[main] Stop crit:        3.66208e-14
[main] Stop crit:        0.000233077
Ebkt times:              65.0592/1602.92
Eval Ebkt times:         186.504/4551.7
PiPjPk times:            376.36/9100.03
Eval PiPjPk times:       70.327/1685.24
L2prod times:            102.879/2507.9
Total time:              1021.95/24830.3
[main] Time assemble (wall/proc) 154.514/1385.83
[main] Time solve (wall/proc) 474.463/9819.64
[main] Stop crit:        2.5716e-14
[main] Stop crit:        0.000233313
Ebkt times:              64.5664/1589.64
Eval Ebkt times:         185.608/4531.21
PiPjPk times:            378.235/9137.13
Eval PiPjPk times:       70.1419/1679.37
L2prod times:            102.808/2504.74
Total time:              1022.48/24841.1
[main] Time assemble (wall/proc) 154.574/1386.76
[main] Time solve (wall/proc) 475.82/9840.5
[main] Stop crit:        7.13389e-14
[main] Stop crit:        0.000233551
Ebkt times:              64.9106/1597.33
Eval Ebkt times:         186.039/4539.85
PiPjPk times:            377.994/9123
Eval PiPjPk times:       70.638/1692.56
L2prod times:            101.915/2487.17
Total time:              1022.57/24821.4
[main] Time assemble (wall/proc) 152.028/1383.5
[main] Time solve (wall/proc) 475.534/9833.19
[main] Stop crit:        2.95147e-14
[main] Stop crit:        0.000233789
Ebkt times:              64.819/1602.68
Eval Ebkt times:         186.337/4552.77
PiPjPk times:            378.166/9166.31
Eval PiPjPk times:       70.39/1690.3
L2prod times:            102.808/2515.72
Total time:              1024.98/24952
[main] Time assemble (wall/proc) 152.784/1387.8
[main] Time solve (wall/proc) 474.234/9824
[main] Stop crit:        5.24636e-14
[main] Stop crit:        0.000234027
Ebkt times:              64.6014/1590.18
Eval Ebkt times:         185.758/4517.37
PiPjPk times:            376.146/9087.41
Eval PiPjPk times:       70.4488/1684
L2prod times:            102.07/2483.27
Total time:              1019.72/24737.1
[main] Time assemble (wall/proc) 152.875/1378.13
[main] Time solve (wall/proc) 476.083/9830.82
[main] Stop crit:        3.45696e-14
[main] Stop crit:        0.000234266
Ebkt times:              64.3175/1582.11
Eval Ebkt times:         184.67/4489.74
PiPjPk times:            374.512/9013.91
Eval PiPjPk times:       69.4452/1657.03
L2prod times:            101.671/2470.76
Total time:              1013.75/24533.9
[main] Time assemble (wall/proc) 155.939/1376.26
[main] Time solve (wall/proc) 475.688/9837.55
[main] Stop crit:        6.29156e-14
[main] Stop crit:        0.000234506
Ebkt times:              64.4808/1589.45
Eval Ebkt times:         184.914/4507.49
PiPjPk times:            376.933/9105.9
Eval PiPjPk times:       69.9144/1671.57
L2prod times:            100.949/2461.87
Total time:              1017.2/24700.1
[main] Time assemble (wall/proc) 152.16/1378.67
[main] Time solve (wall/proc) 474.521/9832.18
[main] Stop crit:        2.43432e-14
[main] Stop crit:        0.000234747
Ebkt times:              64.3422/1589.02
Eval Ebkt times:         186.988/4571.18
PiPjPk times:            379.801/9189.89
Eval PiPjPk times:       70.8688/1700.15
L2prod times:            103.139/2518.8
Total time:              1027.89/25005.2
[main] Time assemble (wall/proc) 154.736/1392.86
[main] Time solve (wall/proc) 474.947/9842.55
[main] Stop crit:        4.10109e-14
[main] Stop crit:        0.000234988
Ebkt times:              64.368/1583.53
Eval Ebkt times:         184.786/4494.44
PiPjPk times:            377.418/9102.35
Eval PiPjPk times:       69.1183/1653.15
L2prod times:            101.926/2482.44
Total time:              1016.09/24640.5
[main] Time assemble (wall/proc) 153.956/1378.74
[main] Time solve (wall/proc) 475.668/9838.8
[main] Stop crit:        4.72142e-14
[main] 60%...
[main] Stop crit:        0.000235229
Ebkt times:              64.6309/1590.71
Eval Ebkt times:         185.416/4520.45
PiPjPk times:            376.583/9101.13
Eval PiPjPk times:       70.3465/1682.57
L2prod times:            102.232/2491.88
Total time:              1018.69/24736.9
[main] Time assemble (wall/proc) 151.581/1380.4
[main] Time solve (wall/proc) 475.169/9842.03
[main] Stop crit:        8.304e-14
[main] Stop crit:        0.000235471
Ebkt times:              64.662/1594.17
Eval Ebkt times:         184.826/4512.4
PiPjPk times:            377.292/9115.34
Eval PiPjPk times:       69.5187/1667.19
L2prod times:            102.381/2498.83
Total time:              1017.82/24730.2
[main] Time assemble (wall/proc) 155.339/1383.14
[main] Time solve (wall/proc) 475.123/9823.39
[main] Stop crit:        4.09292e-14
[main] Stop crit:        0.000235714
Ebkt times:              65.121/1610.19
Eval Ebkt times:         187.343/4583.62
PiPjPk times:            381.059/9246.33
Eval PiPjPk times:       70.6673/1700.99
L2prod times:            102.342/2500.5
Total time:              1028.77/25068.5
[main] Time assemble (wall/proc) 153.167/1394.53
[main] Time solve (wall/proc) 481.423/9755.85
[main] Stop crit:        1.76479e-14
[main] Stop crit:        0.000235957
Ebkt times:              67.3526/1610.03
Eval Ebkt times:         193.324/4568.12
PiPjPk times:            388.12/9103.17
Eval PiPjPk times:       75.1483/1757.62
L2prod times:            106.805/2525.34
Total time:              1065.33/25127
[main] Time assemble (wall/proc) 161.117/1404.66
[main] Time solve (wall/proc) 492.831/9752.58
[main] Stop crit:        3.10559e-14
[main] Stop crit:        0.000236201
Ebkt times:              66.2049/1605.01
Eval Ebkt times:         190.585/4586.51
PiPjPk times:            383.492/9132.42
Eval PiPjPk times:       73.8208/1747.06
L2prod times:            103.398/2479.64
Total time:              1048.11/25099.4
[main] Time assemble (wall/proc) 159.403/1401.62
[main] Time solve (wall/proc) 494.186/9715.51
[main] Stop crit:        4.76338e-14
[main] Stop crit:        0.000236445
Ebkt times:              64.6914/1594.37
Eval Ebkt times:         185.717/4531.36
PiPjPk times:            378.972/9164.61
Eval PiPjPk times:       69.8536/1671.88
L2prod times:            102.758/2504.55
Total time:              1022.18/24833.5
[main] Time assemble (wall/proc) 153.777/1385.84
[main] Time solve (wall/proc) 475.338/9837.17
[main] Stop crit:        4.23861e-14
[main] Stop crit:        0.00023669
Ebkt times:              64.5654/1594.13
Eval Ebkt times:         185.529/4536.89
PiPjPk times:            380.13/9211.4
Eval PiPjPk times:       69.9309/1677.04
L2prod times:            102.085/2499.38
Total time:              1022.88/24916.3
[main] Time assemble (wall/proc) 153.851/1386.96
[main] Time solve (wall/proc) 475.759/9836.59
[main] Stop crit:        1.69209e-14
[main] Stop crit:        0.000236935
Ebkt times:              64.9021/1600.44
Eval Ebkt times:         185.97/4539.73
PiPjPk times:            376.375/9113.28
Eval PiPjPk times:       70.257/1679.24
L2prod times:            102.61/2500.05
Total time:              1021.47/24834.4
[main] Time assemble (wall/proc) 153.181/1385.31
[main] Time solve (wall/proc) 475.297/9833.3
[main] Stop crit:        2.88923e-14
[main] Stop crit:        0.000237181
Ebkt times:              64.8291/1600.89
Eval Ebkt times:         187.062/4576.22
PiPjPk times:            380.356/9246.02
Eval PiPjPk times:       70.8335/1701.32
L2prod times:            102.836/2515.51
Total time:              1029.64/25107.2
[main] Time assemble (wall/proc) 152.681/1392.35
[main] Time solve (wall/proc) 476.055/9850.52
[main] Stop crit:        5.79593e-14
[main] Stop crit:        0.000237427
Ebkt times:              64.9714/1564.72
Eval Ebkt times:         187.856/4490.4
PiPjPk times:            377.336/8956.81
Eval PiPjPk times:       72.8152/1720.97
L2prod times:            103.121/2467.85
Total time:              1035.24/24686.1
[main] Time assemble (wall/proc) 155.816/1377.6
[main] Time solve (wall/proc) 474.752/9850.81
[main] Stop crit:        2.96316e-14
[main] Stop crit:        0.000237674
Ebkt times:              64.7052/1593.61
Eval Ebkt times:         185.772/4536.62
PiPjPk times:            378.221/9144.45
Eval PiPjPk times:       69.353/1659.57
L2prod times:            101.898/2492.26
Total time:              1020.42/24803
[main] Time assemble (wall/proc) 151.549/1383.97
[main] Time solve (wall/proc) 474.619/9841.26
[main] Stop crit:        4.42084e-14
[main] Stop crit:        0.000237921
Ebkt times:              65.0902/1601.69
Eval Ebkt times:         187.513/4567.16
PiPjPk times:            376.981/9117.43
Eval PiPjPk times:       70.4791/1687.36
L2prod times:            103.04/2516.4
Total time:              1025.96/24918.7
[main] Time assemble (wall/proc) 153.406/1389.72
[main] Time solve (wall/proc) 475.818/9834.38
[main] Stop crit:        5.00789e-14
[main] Stop crit:        0.000238169
Ebkt times:              64.8095/1594.09
Eval Ebkt times:         185.896/4522.01
PiPjPk times:            377.778/9102.85
Eval PiPjPk times:       70.2888/1680.37
L2prod times:            102.292/2485.49
Total time:              1021.46/24743.8
[main] Time assemble (wall/proc) 153.049/1380.81
[main] Time solve (wall/proc) 475.214/9838.72
[main] Stop crit:        5.41569e-14
[main] Stop crit:        0.000238417
Ebkt times:              64.012/1574.35
Eval Ebkt times:         186.588/4554.4
PiPjPk times:            376.516/9096.97
Eval PiPjPk times:       69.9002/1671.51
L2prod times:            101.97/2486.87
Total time:              1020.42/24781.2
[main] Time assemble (wall/proc) 151.937/1382.46
[main] Time solve (wall/proc) 474.487/9832.31
[main] Stop crit:        2.39834e-14
[main] Stop crit:        0.000238666
Ebkt times:              64.2353/1580.57
Eval Ebkt times:         185.734/4530.41
PiPjPk times:            377.263/9124.54
Eval PiPjPk times:       69.9956/1671.26
L2prod times:            101.544/2479.5
Total time:              1019.3/24753.4
[main] Time assemble (wall/proc) 153.336/1382.74
[main] Time solve (wall/proc) 476.071/9850.1
[main] Stop crit:        4.40753e-14
[main] Stop crit:        0.000238915
Ebkt times:              65.103/1612.88
Eval Ebkt times:         187.026/4591.79
PiPjPk times:            381.038/9265.24
Eval PiPjPk times:       70.3448/1696.79
L2prod times:            103.593/2542.46
Total time:              1028.9/25150.6
[main] Time assemble (wall/proc) 152.079/1394.08
[main] Time solve (wall/proc) 481.22/9966.62
[main] Stop crit:        3.21432e-14
[main] Stop crit:        0.000239165
Ebkt times:              64.07/1575.12
Eval Ebkt times:         183.889/4473.22
PiPjPk times:            376.301/9063.92
Eval PiPjPk times:       69.6995/1663.18
L2prod times:            101.732/2473.07
Total time:              1014.53/24562
[main] Time assemble (wall/proc) 153.884/1375.73
[main] Time solve (wall/proc) 480.126/9937.59
[main] Stop crit:        3.22772e-14
[main] Stop crit:        0.000239415
Ebkt times:              64.8455/1598.88
Eval Ebkt times:         186.301/4547.65
PiPjPk times:            375.887/9095.3
Eval PiPjPk times:       70.4711/1688.81
L2prod times:            102.524/2503.39
Total time:              1020.79/24811.8
[main] Time assemble (wall/proc) 152.32/1383.98
[main] Time solve (wall/proc) 481.097/9971.95
[main] Stop crit:        3.49738e-14
[main] Stop crit:        0.000239665
Ebkt times:              64.8573/1607.52
Eval Ebkt times:         186.85/4578.98
PiPjPk times:            381.573/9255.97
Eval PiPjPk times:       69.9246/1682.88
L2prod times:            103.468/2534.42
Total time:              1027.66/25063.6
[main] Time assemble (wall/proc) 153.657/1392.88
[main] Time solve (wall/proc) 481.328/9970.87
[main] Stop crit:        5.10993e-14
[main] Stop crit:        0.000239916
Ebkt times:              64.8239/1604.56
Eval Ebkt times:         186.551/4573.29
PiPjPk times:            378.155/9191.52
Eval PiPjPk times:       69.586/1670.8
L2prod times:            102.647/2516.25
Total time:              1021.9/24947.4
[main] Time assemble (wall/proc) 153.873/1388.77
[main] Time solve (wall/proc) 481.785/9985.6
[main] Stop crit:        2.13753e-14
[main] Stop crit:        0.000240168
Ebkt times:              64.9079/1601.44
Eval Ebkt times:         186.172/4555.71
PiPjPk times:            378.869/9185.85
Eval PiPjPk times:       70.4724/1692.96
L2prod times:            102.822/2517.66
Total time:              1025.4/24985.4
[main] Time assemble (wall/proc) 152.464/1388.82
[main] Time solve (wall/proc) 481.391/9974.53
[main] Stop crit:        1.79824e-14
[main] Stop crit:        0.00024042
Ebkt times:              64.0768/1581.2
Eval Ebkt times:         185.321/4526.2
PiPjPk times:            376.332/9096.31
Eval PiPjPk times:       69.2847/1660.05
L2prod times:            101.976/2490.54
Total time:              1015.79/24694.3
[main] Time assemble (wall/proc) 154.336/1379.41
[main] Time solve (wall/proc) 480.415/9947.5
[main] Stop crit:        3.97838e-14
[main] Stop crit:        0.000240672
Ebkt times:              64.988/1600.41
Eval Ebkt times:         185.283/4510.49
PiPjPk times:            377.961/9126.73
Eval PiPjPk times:       69.8447/1667.15
L2prod times:            102.938/2509.6
Total time:              1022.13/24800.8
[main] Time assemble (wall/proc) 153.245/1384.69
[main] Time solve (wall/proc) 480.531/9946.56
[main] Stop crit:        6.23396e-14
[main] Stop crit:        0.000240925
Ebkt times:              64.8136/1600.95
Eval Ebkt times:         186.509/4566.35
PiPjPk times:            376.9/9158.63
Eval PiPjPk times:       70.2415/1686.39
L2prod times:            102.925/2516.83
Total time:              1022.44/24930.4
[main] Time assemble (wall/proc) 151.372/1385.66
[main] Time solve (wall/proc) 481.524/9974.62
[main] Stop crit:        4.09753e-14
[main] Stop crit:        0.000241178
Ebkt times:              64.6236/1598.4
Eval Ebkt times:         186.38/4549.94
PiPjPk times:            379.072/9189.44
Eval PiPjPk times:       70.0477/1678.24
L2prod times:            102.294/2499.5
Total time:              1023.01/24894.3
[main] Time assemble (wall/proc) 154.059/1388.7
[main] Time solve (wall/proc) 482.033/9976.9
[main] Stop crit:        2.36694e-14
[main] Stop crit:        0.000241431
Ebkt times:              65.1208/1595.81
Eval Ebkt times:         188.42/4538.44
PiPjPk times:            382.412/9133.34
Eval PiPjPk times:       72.7329/1719.14
L2prod times:            103.972/2492.23
Total time:              1040.65/24959.6
[main] Time assemble (wall/proc) 152.085/1386.52
[main] Time solve (wall/proc) 480.617/9971.77
[main] Stop crit:        3.54146e-14
[main] Stop crit:        0.000241685
Ebkt times:              64.2743/1585.73
Eval Ebkt times:         185.229/4525.31
PiPjPk times:            377.149/9123.1
Eval PiPjPk times:       69.8073/1671.1
L2prod times:            102.306/2498.5
Total time:              1018.61/24778.2
[main] Time assemble (wall/proc) 152.179/1381.6
[main] Time solve (wall/proc) 480.628/9951.25
[main] Stop crit:        1.9294e-14
[main] Stop crit:        0.000241939
Ebkt times:              64.6332/1592.88
Eval Ebkt times:         186.405/4550.44
PiPjPk times:            377.118/9122.51
Eval PiPjPk times:       69.268/1662.04
L2prod times:            102.876/2509.53
Total time:              1020.35/24798.4
[main] Time assemble (wall/proc) 152.189/1383.82
[main] Time solve (wall/proc) 480.773/9954.46
[main] Stop crit:        5.24354e-14
[main] Stop crit:        0.000242194
Ebkt times:              64.2629/1587.42
Eval Ebkt times:         185.539/4533.23
PiPjPk times:            380.005/9196.49
Eval PiPjPk times:       69.488/1667.59
L2prod times:            102.891/2516.21
Total time:              1022.34/24881.3
[main] Time assemble (wall/proc) 153.298/1385.5
[main] Time solve (wall/proc) 480.664/9943.42
[main] Stop crit:        1.87616e-14
[main] Stop crit:        0.000242449
Ebkt times:              64.2689/1584.2
Eval Ebkt times:         185.977/4547.94
PiPjPk times:            379.808/9194.38
Eval PiPjPk times:       69.972/1675.14
L2prod times:            101.712/2487.13
Total time:              1022.92/24885.1
[main] Time assemble (wall/proc) 155.847/1390.15
[main] Time solve (wall/proc) 482.316/9893.29
[main] Stop crit:        5.66904e-14
[main] Stop crit:        0.000242705
Ebkt times:              64.0432/1579.76
Eval Ebkt times:         185.358/4519.37
PiPjPk times:            379.141/9160.41
Eval PiPjPk times:       70.1434/1677.1
L2prod times:            102.525/2497.43
Total time:              1021.7/24797
[main] Time assemble (wall/proc) 152.471/1383.83
[main] Time solve (wall/proc) 481.746/9981.22
[main] Stop crit:        3.26774e-14
[main] Stop crit:        0.000242961
Ebkt times:              65.9147/1608.98
Eval Ebkt times:         190.545/4598.24
PiPjPk times:            386.118/9199.17
Eval PiPjPk times:       72.8071/1724.88
L2prod times:            104.871/2527.03
Total time:              1050.29/25187.7
[main] Time assemble (wall/proc) 158.17/1407.1
[main] Time solve (wall/proc) 488.673/9972.53
[main] Stop crit:        5.42053e-14
[main] Stop crit:        0.000243217
Ebkt times:              64.5144/1594.14
Eval Ebkt times:         185.983/4544.49
PiPjPk times:            377.462/9137.33
Eval PiPjPk times:       69.8163/1674
L2prod times:            102.314/2500.05
Total time:              1019.7/24812.9
[main] Time assemble (wall/proc) 151.874/1383.05
[main] Time solve (wall/proc) 482.547/10006.6
[main] Stop crit:        6.06734e-14
[main] Stop crit:        0.000243473
Ebkt times:              64.7057/1594.61
Eval Ebkt times:         186.485/4550.89
PiPjPk times:            379.172/9161.57
Eval PiPjPk times:       70.0455/1677
L2prod times:            102.933/2511.17
Total time:              1025.57/24912.9
[main] Time assemble (wall/proc) 154.054/1387.77
[main] Time solve (wall/proc) 480.209/9928.53
[main] Stop crit:        5.91924e-14
[main] Stop crit:        0.00024373
Ebkt times:              64.302/1585.05
Eval Ebkt times:         185.828/4537.75
PiPjPk times:            379.285/9184.98
Eval PiPjPk times:       69.8801/1677.33
L2prod times:            102.151/2498.87
Total time:              1021.63/24863.2
[main] Time assemble (wall/proc) 153.097/1384.33
[main] Time solve (wall/proc) 481.273/9965.09
[main] Stop crit:        1.68452e-14
[main] Stop crit:        0.000243988
Ebkt times:              64.5483/1589.15
Eval Ebkt times:         185.678/4525.38
PiPjPk times:            378.713/9155.84
Eval PiPjPk times:       69.6504/1664.02
L2prod times:            102.196/2497.17
Total time:              1020.13/24771.2
[main] Time assemble (wall/proc) 152.936/1381.55
[main] Time solve (wall/proc) 481.034/9947.81
[main] Stop crit:        3.83358e-14
[main] Stop crit:        0.000244245
Ebkt times:              64.7311/1595.67
Eval Ebkt times:         185.818/4542.03
PiPjPk times:            376.394/9103.95
Eval PiPjPk times:       70.0969/1678.91
L2prod times:            102.638/2507.31
Total time:              1021.48/24834.3
[main] Time assemble (wall/proc) 151.604/1382.86
[main] Time solve (wall/proc) 481.28/9953.95
[main] Stop crit:        2.35947e-14
[main] Stop crit:        0.000244503
Ebkt times:              65.1424/1613.42
Eval Ebkt times:         187.666/4597.66
PiPjPk times:            380.321/9225.95
Eval PiPjPk times:       70.7154/1700.2
L2prod times:            102.767/2515.61
Total time:              1028.34/25070.4
[main] Time assemble (wall/proc) 152.539/1390
[main] Time solve (wall/proc) 480.949/9922.66
[main] Stop crit:        3.38999e-14
[main] Stop crit:        0.000244761
Ebkt times:              64.7381/1601.2
Eval Ebkt times:         186.364/4569.56
PiPjPk times:            380.467/9246.73
Eval PiPjPk times:       69.893/1682.24
L2prod times:            102.548/2511.41
Total time:              1025.12/25025.8
[main] Time assemble (wall/proc) 152.35/1389.44
[main] Time solve (wall/proc) 483.636/9900.46
[main] Stop crit:        3.05718e-14
[main] Stop crit:        0.00024502
Ebkt times:              64.7633/1604.29
Eval Ebkt times:         186.105/4564.24
PiPjPk times:            379.017/9209.72
Eval PiPjPk times:       69.9346/1684.11
L2prod times:            102.558/2513.6
Total time:              1023.51/24994
[main] Time assemble (wall/proc) 155.532/1390.36
[main] Time solve (wall/proc) 489.334/9937.47
[main] Stop crit:        4.26107e-14
[main] Stop crit:        0.000245279
Ebkt times:              65.2719/1590.26
Eval Ebkt times:         188.296/4546.59
PiPjPk times:            378.204/9048.11
Eval PiPjPk times:       71.1957/1688.99
L2prod times:            103.049/2486.95
Total time:              1030.49/24783
[main] Time assemble (wall/proc) 155.133/1384.1
[main] Time solve (wall/proc) 486.71/9919.83
[main] Stop crit:        4.57955e-14
[main] Stop crit:        0.000245538
Ebkt times:              64.2993/1579.62
Eval Ebkt times:         184.944/4513.17
PiPjPk times:            378.692/9143.22
Eval PiPjPk times:       69.508/1664.15
L2prod times:            101.783/2478.58
Total time:              1019.13/24731.1
[main] Time assemble (wall/proc) 154.906/1382.01
[main] Time solve (wall/proc) 481.013/9942.54
[main] Stop crit:        4.95189e-14
[main] Stop crit:        0.000245798
Ebkt times:              64.8754/1593.55
Eval Ebkt times:         187.842/4563.93
PiPjPk times:            379.081/9149.53
Eval PiPjPk times:       70.8112/1692.78
L2prod times:            103.748/2512.06
Total time:              1029.58/24937.3
[main] Time assemble (wall/proc) 154.019/1387.45
[main] Time solve (wall/proc) 482.653/9923.85
[main] Stop crit:        3.63046e-14
[main] Stop crit:        0.000246057
Ebkt times:              64.1282/1578.96
Eval Ebkt times:         185.46/4526.23
PiPjPk times:            376.92/9103
Eval PiPjPk times:       69.3798/1662.88
L2prod times:            101.987/2483.59
Total time:              1016.8/24688.3
[main] Time assemble (wall/proc) 153.941/1376.7
[main] Time solve (wall/proc) 481.094/9966.2
[main] Stop crit:        3.25662e-14
[main] Stop crit:        0.000246318
Ebkt times:              64.8085/1567.7
Eval Ebkt times:         188.392/4532.95
PiPjPk times:            380.905/9069.3
Eval PiPjPk times:       71.2894/1685.15
L2prod times:            103.656/2490.59
Total time:              1034.81/24770.8
[main] Time assemble (wall/proc) 157.593/1390.28
[main] Time solve (wall/proc) 484.431/9903.96
[main] Stop crit:        7.16513e-14
[main] Stop crit:        0.000246578
Ebkt times:              65.2571/1616.39
Eval Ebkt times:         187.637/4581.18
PiPjPk times:            381.108/9233.58
Eval PiPjPk times:       70.5311/1691.92
L2prod times:            104.116/2546.93
Total time:              1032.11/25126
[main] Time assemble (wall/proc) 154.084/1396.39
[main] Time solve (wall/proc) 481.54/9972.02
[main] Stop crit:        3.80039e-14
[main] 70%...
[main] Stop crit:        0.000246839
Ebkt times:              64.5347/1592.12
Eval Ebkt times:         185.889/4535.97
PiPjPk times:            382.266/9232.44
Eval PiPjPk times:       70.236/1680.18
L2prod times:            102.295/2493.33
Total time:              1027.7/24962
[main] Time assemble (wall/proc) 155.224/1391.2
[main] Time solve (wall/proc) 482.301/9979.54
[main] Stop crit:        4.12018e-14
[main] Stop crit:        0.000247099
Ebkt times:              65.1708/1604.09
Eval Ebkt times:         185.485/4508.8
PiPjPk times:            378.973/9143.76
Eval PiPjPk times:       70.2741/1678.89
L2prod times:            101.675/2478.63
Total time:              1021.58/24765.9
[main] Time assemble (wall/proc) 154.372/1384.83
[main] Time solve (wall/proc) 481.735/9948.62
[main] Stop crit:        5.44099e-14
[main] Stop crit:        0.000247361
Ebkt times:              64.4598/1588.29
Eval Ebkt times:         186.277/4549.14
PiPjPk times:            379.283/9187.48
Eval PiPjPk times:       69.4835/1668.55
L2prod times:            102.634/2507.76
Total time:              1022.81/24893.2
[main] Time assemble (wall/proc) 153.817/1386.12
[main] Time solve (wall/proc) 481.329/9958.12
[main] Stop crit:        3.84555e-14
[main] Stop crit:        0.000247622
Ebkt times:              64.5273/1587.91
Eval Ebkt times:         185.802/4520.07
PiPjPk times:            376.276/9086.42
Eval PiPjPk times:       69.7375/1667.76
L2prod times:            102.811/2504.67
Total time:              1019.74/24735.4
[main] Time assemble (wall/proc) 154.398/1381.82
[main] Time solve (wall/proc) 481.67/9959.51
[main] Stop crit:        3.50474e-14
[main] Stop crit:        0.000247884
Ebkt times:              64.7571/1598.74
Eval Ebkt times:         185.629/4536.52
PiPjPk times:            378.66/9181.68
Eval PiPjPk times:       69.8592/1675.35
L2prod times:            102.411/2503.46
Total time:              1021.08/24862.3
[main] Time assemble (wall/proc) 152.707/1383.83
[main] Time solve (wall/proc) 482.114/9964.18
[main] Stop crit:        3.23686e-14
[main] Stop crit:        0.000248146
Ebkt times:              64.5639/1588.12
Eval Ebkt times:         186.466/4544.28
PiPjPk times:            376.783/9100.52
Eval PiPjPk times:       70.0473/1673.72
L2prod times:            102.265/2497.41
Total time:              1020.74/24773.2
[main] Time assemble (wall/proc) 152.404/1381.88
[main] Time solve (wall/proc) 481.336/9876.85
[main] Stop crit:        2.33655e-14
[main] Stop crit:        0.000248408
Ebkt times:              64.8938/1593.23
Eval Ebkt times:         185.395/4498.65
PiPjPk times:            376.55/9061.44
Eval PiPjPk times:       69.6787/1658.63
L2prod times:            101.496/2465.29
Total time:              1018.28/24619.3
[main] Time assemble (wall/proc) 152.511/1375.82
[main] Time solve (wall/proc) 480.493/9957.46
[main] Stop crit:        3.26071e-14
[main] Stop crit:        0.00024867
Ebkt times:              64.0763/1581.3
Eval Ebkt times:         185.268/4516.72
PiPjPk times:            379.107/9153.29
Eval PiPjPk times:       69.6317/1663.4
L2prod times:            102.345/2493.97
Total time:              1020.22/24757.2
[main] Time assemble (wall/proc) 153.115/1382.26
[main] Time solve (wall/proc) 481.575/9957.83
[main] Stop crit:        3.60994e-14
[main] Stop crit:        0.000248933
Ebkt times:              64.9898/1604.39
Eval Ebkt times:         186.329/4554.88
PiPjPk times:            378.753/9158.96
Eval PiPjPk times:       70.2181/1685.01
L2prod times:            102.557/2506.7
Total time:              1024.32/24910.5
[main] Time assemble (wall/proc) 155.042/1387.44
[main] Time solve (wall/proc) 482.233/9976.39
[main] Stop crit:        3.18072e-14
[main] Stop crit:        0.000249196
Ebkt times:              64.8057/1601.1
Eval Ebkt times:         185.683/4536.31
PiPjPk times:            380.577/9189.31
Eval PiPjPk times:       69.9619/1671.79
L2prod times:            102.177/2494.04
Total time:              1022.93/24845
[main] Time assemble (wall/proc) 153.932/1384.61
[main] Time solve (wall/proc) 481.386/9961.83
[main] Stop crit:        3.27437e-14
[main] Stop crit:        0.000249459
Ebkt times:              65.8841/1604.67
Eval Ebkt times:         188.628/4565.72
PiPjPk times:            386.661/9267.39
Eval PiPjPk times:       71.571/1699.37
L2prod times:            103.714/2513.51
Total time:              1042.77/25118.3
[main] Time assemble (wall/proc) 155.064/1403.85
[main] Time solve (wall/proc) 482.922/9987.08
[main] Stop crit:        3.25343e-14
[main] Stop crit:        0.000249722
Ebkt times:              64.4795/1592.09
Eval Ebkt times:         185.146/4522.15
PiPjPk times:            378.903/9176.14
Eval PiPjPk times:       70.1178/1684.45
L2prod times:            102.391/2502.71
Total time:              1020.54/24846.1
[main] Time assemble (wall/proc) 152.063/1382.77
[main] Time solve (wall/proc) 481.692/9972.99
[main] Stop crit:        3.27249e-14
[main] Stop crit:        0.000249986
Ebkt times:              64.1637/1579.98
Eval Ebkt times:         184.838/4488.88
PiPjPk times:            376.186/9060.85
Eval PiPjPk times:       69.3624/1649.42
L2prod times:            101.71/2472.76
Total time:              1016.48/24601.7
[main] Time assemble (wall/proc) 155.524/1379.02
[main] Time solve (wall/proc) 480.901/9956.42
[main] Stop crit:        3.93031e-14
[main] Stop crit:        0.000250249
Ebkt times:              64.6336/1595.08
Eval Ebkt times:         184.92/4514.51
PiPjPk times:            379.733/9197.25
Eval PiPjPk times:       69.9591/1678.41
L2prod times:            102.357/2499.19
Total time:              1022.32/24873.5
[main] Time assemble (wall/proc) 155.684/1387.64
[main] Time solve (wall/proc) 481.5/9975.74
[main] Stop crit:        4.89779e-14
[main] Stop crit:        0.000250513
Ebkt times:              64.2849/1585.18
Eval Ebkt times:         186.439/4549.17
PiPjPk times:            379.68/9164.32
Eval PiPjPk times:       69.9218/1669.1
L2prod times:            102.271/2500.82
Total time:              1022.83/24842.1
[main] Time assemble (wall/proc) 156.53/1387.61
[main] Time solve (wall/proc) 482.021/9883.76
[main] Stop crit:        1.30091e-14
[main] Stop crit:        0.000250777
Ebkt times:              64.5943/1585.93
Eval Ebkt times:         185.987/4527.2
PiPjPk times:            378.045/9134.27
Eval PiPjPk times:       69.8513/1671.57
L2prod times:            102.675/2496.54
Total time:              1022.18/24794.4
[main] Time assemble (wall/proc) 151.784/1384
[main] Time solve (wall/proc) 481.114/9949.12
[main] Stop crit:        5.77714e-14
[main] Stop crit:        0.000251041
Ebkt times:              64.0191/1574.33
Eval Ebkt times:         185.082/4510.55
PiPjPk times:            378.758/9131.17
Eval PiPjPk times:       70.2585/1676.45
L2prod times:            102.288/2491.4
Total time:              1020.6/24745.6
[main] Time assemble (wall/proc) 154.018/1382.8
[main] Time solve (wall/proc) 481.575/9964.55
[main] Stop crit:        4.32543e-14
[main] Stop crit:        0.000251306
Ebkt times:              64.4983/1593.58
Eval Ebkt times:         187.323/4587.56
PiPjPk times:            381.246/9250.64
Eval PiPjPk times:       70.0041/1683.92
L2prod times:            102.618/2510.98
Total time:              1026.62/25029.4
[main] Time assemble (wall/proc) 154.284/1394.05
[main] Time solve (wall/proc) 481.618/9960.68
[main] Stop crit:        2.07678e-14
[main] Stop crit:        0.00025157
Ebkt times:              64.2979/1583.94
Eval Ebkt times:         186.167/4540.95
PiPjPk times:            378.905/9163.85
Eval PiPjPk times:       69.7114/1667.69
L2prod times:            102.261/2493.49
Total time:              1020.89/24799.8
[main] Time assemble (wall/proc) 154.613/1383.92
[main] Time solve (wall/proc) 481.877/9936.28
[main] Stop crit:        4.52317e-14
[main] Stop crit:        0.000251835
Ebkt times:              64.8979/1568.34
Eval Ebkt times:         187.843/4503.2
PiPjPk times:            384.785/9162.72
Eval PiPjPk times:       72.4773/1709.42
L2prod times:            103.566/2480.1
Total time:              1042.55/24897.2
[main] Time assemble (wall/proc) 155.58/1388.45
[main] Time solve (wall/proc) 480.374/9958.74
[main] Stop crit:        4.2878e-14
[main] Stop crit:        0.0002521
Ebkt times:              64.3246/1588.84
Eval Ebkt times:         186.661/4567.61
PiPjPk times:            379.888/9218.21
Eval PiPjPk times:       70.116/1683.16
L2prod times:            103.037/2522.86
Total time:              1024.93/24973.9
[main] Time assemble (wall/proc) 153.464/1391.48
[main] Time solve (wall/proc) 481.401/9967.62
[main] Stop crit:        2.0932e-14
[main] Stop crit:        0.000252365
Ebkt times:              64.7764/1601.9
Eval Ebkt times:         186.194/4556.74
PiPjPk times:            380.021/9220
Eval PiPjPk times:       69.7642/1674.03
L2prod times:            102.867/2514.93
Total time:              1024.38/24946.1
[main] Time assemble (wall/proc) 153.132/1387.35
[main] Time solve (wall/proc) 481.248/9966.67
[main] Stop crit:        2.28184e-14
[main] Stop crit:        0.00025263
Ebkt times:              64.7171/1594.29
Eval Ebkt times:         187.24/4577.87
PiPjPk times:            381.271/9246.44
Eval PiPjPk times:       70.2445/1685.72
L2prod times:            102.018/2491.75
Total time:              1026.72/24993.6
[main] Time assemble (wall/proc) 152.413/1388.53
[main] Time solve (wall/proc) 479.803/9950.32
[main] Stop crit:        3.14968e-14
[main] Stop crit:        0.000252895
Ebkt times:              64.8608/1602.23
Eval Ebkt times:         186.395/4552
PiPjPk times:            377.039/9121.39
Eval PiPjPk times:       69.6864/1670.83
L2prod times:            101.94/2488.72
Total time:              1019.73/24795.9
[main] Time assemble (wall/proc) 150.964/1381.95
[main] Time solve (wall/proc) 480.62/9891.27
[main] Stop crit:        2.05156e-14
[main] Stop crit:        0.000253161
Ebkt times:              64.7308/1593.33
Eval Ebkt times:         186.682/4550.72
PiPjPk times:            380.13/9185.94
Eval PiPjPk times:       70.1511/1681.55
L2prod times:            103.277/2516.57
Total time:              1025.87/24913.5
[main] Time assemble (wall/proc) 154.935/1391.24
[main] Time solve (wall/proc) 481.7/9982.78
[main] Stop crit:        5.05111e-14
[main] Stop crit:        0.000253426
Ebkt times:              64.7618/1594.19
Eval Ebkt times:         185.994/4531.98
PiPjPk times:            377.277/9094.37
Eval PiPjPk times:       70.0682/1675.14
L2prod times:            102.568/2499.59
Total time:              1022.13/24785.5
[main] Time assemble (wall/proc) 153.192/1383.2
[main] Time solve (wall/proc) 481.238/9996.11
[main] Stop crit:        1.88142e-14
[main] Stop crit:        0.000253692
Ebkt times:              64.5481/1592.52
Eval Ebkt times:         185.962/4544.85
PiPjPk times:            375.609/9091.6
Eval PiPjPk times:       70.1056/1684.01
L2prod times:            101.891/2487.15
Total time:              1018.22/24772.4
[main] Time assemble (wall/proc) 152.902/1378.64
[main] Time solve (wall/proc) 480.573/9944.49
[main] Stop crit:        3.29976e-14
[main] Stop crit:        0.000253958
Ebkt times:              65.069/1605.78
Eval Ebkt times:         186.462/4557.12
PiPjPk times:            379.891/9220.56
Eval PiPjPk times:       70.0086/1681.74
L2prod times:            102.646/2513.3
Total time:              1025.86/25000.3
[main] Time assemble (wall/proc) 153.041/1392.23
[main] Time solve (wall/proc) 480.523/9944.61
[main] Stop crit:        3.14103e-14
[main] Stop crit:        0.000254224
Ebkt times:              64.6731/1596.27
Eval Ebkt times:         185.619/4523.17
PiPjPk times:            378.101/9138.51
Eval PiPjPk times:       70.0749/1677.02
L2prod times:            102.715/2500.13
Total time:              1022/24823.1
[main] Time assemble (wall/proc) 153.404/1385.5
[main] Time solve (wall/proc) 480.858/9962.75
[main] Stop crit:        1.46028e-14
[main] Stop crit:        0.00025449
Ebkt times:              64.8457/1600.15
Eval Ebkt times:         185.547/4525.88
PiPjPk times:            375.484/9067.05
Eval PiPjPk times:       69.671/1665.28
L2prod times:            101.49/2476.19
Total time:              1016.7/24675.7
[main] Time assemble (wall/proc) 153.182/1378.75
[main] Time solve (wall/proc) 480.624/9968.36
[main] Stop crit:        3.34425e-14
[main] Stop crit:        0.000254756
Ebkt times:              64.6586/1594.22
Eval Ebkt times:         185.135/4511.57
PiPjPk times:            377.819/9113.33
Eval PiPjPk times:       69.6348/1662.96
L2prod times:            102.127/2487.13
Total time:              1019.88/24729.3
[main] Time assemble (wall/proc) 154.701/1383.41
[main] Time solve (wall/proc) 480.586/9953.05
[main] Stop crit:        3.19095e-14
[main] Stop crit:        0.000255022
Ebkt times:              64.4345/1588.65
Eval Ebkt times:         185.89/4529.2
PiPjPk times:            379.102/9145.17
Eval PiPjPk times:       70.4755/1686.12
L2prod times:            101.893/2486.81
Total time:              1021.83/24789.4
[main] Time assemble (wall/proc) 154.768/1383.05
[main] Time solve (wall/proc) 481.503/9983.5
[main] Stop crit:        4.72227e-14
[main] Stop crit:        0.000255288
Ebkt times:              64.9141/1601.23
Eval Ebkt times:         186.123/4550.2
PiPjPk times:            382.034/9237.85
Eval PiPjPk times:       69.8234/1667.85
L2prod times:            103.065/2513.26
Total time:              1026.64/24956.5
[main] Time assemble (wall/proc) 154.481/1390.55
[main] Time solve (wall/proc) 482.169/9934.19
[main] Stop crit:        2.89788e-14
[main] Stop crit:        0.000255554
Ebkt times:              64.4014/1590.84
Eval Ebkt times:         185.77/4535.76
PiPjPk times:            379.204/9173.38
Eval PiPjPk times:       70.0418/1680.04
L2prod times:            102.346/2501.5
Total time:              1022.55/24868.5
[main] Time assemble (wall/proc) 151.923/1385.32
[main] Time solve (wall/proc) 480.392/9949.1
[main] Stop crit:        2.37058e-14
[main] Stop crit:        0.000255821
Ebkt times:              64.9988/1603.35
Eval Ebkt times:         186.371/4553.14
PiPjPk times:            379.443/9173.98
Eval PiPjPk times:       70.0911/1680.33
L2prod times:            102.334/2498.87
Total time:              1025.21/24928.1
[main] Time assemble (wall/proc) 152.663/1389.26
[main] Time solve (wall/proc) 480.863/9955.71
[main] Stop crit:        3.57685e-14
[main] Stop crit:        0.000256087
Ebkt times:              65.0957/1608.31
Eval Ebkt times:         187.294/4586.23
PiPjPk times:            379.218/9191.36
Eval PiPjPk times:       69.9079/1678.23
L2prod times:            103.135/2525.61
Total time:              1025.61/24995.5
[main] Time assemble (wall/proc) 152.545/1389.37
[main] Time solve (wall/proc) 480.082/9960.25
[main] Stop crit:        3.35078e-14
[main] Stop crit:        0.000256354
Ebkt times:              64.0177/1579.43
Eval Ebkt times:         184.952/4510.88
PiPjPk times:            377.758/9117.14
Eval PiPjPk times:       69.9432/1671.01
L2prod times:            102.209/2494.82
Total time:              1018.58/24723.4
[main] Time assemble (wall/proc) 151.842/1379.73
[main] Time solve (wall/proc) 480.211/9932.23
[main] Stop crit:        3.00929e-14
[main] Stop crit:        0.00025662
Ebkt times:              64.95/1603.43
Eval Ebkt times:         186.256/4548.25
PiPjPk times:            378.462/9158.49
Eval PiPjPk times:       69.6785/1669.16
L2prod times:            102.956/2516.57
Total time:              1023.41/24893.5
[main] Time assemble (wall/proc) 154.55/1387.4
[main] Time solve (wall/proc) 481.207/9971.49
[main] Stop crit:        3.74514e-14
[main] Stop crit:        0.000256887
Ebkt times:              64.6947/1594.57
Eval Ebkt times:         186.668/4560.69
PiPjPk times:            378.969/9183.3
Eval PiPjPk times:       69.7059/1668.91
L2prod times:            102.739/2513.59
Total time:              1023.19/24906.4
[main] Time assemble (wall/proc) 152.863/1387.42
[main] Time solve (wall/proc) 480.821/9960.36
[main] Stop crit:        3.16531e-14
[main] Stop crit:        0.000257153
Ebkt times:              65.3118/1612.2
Eval Ebkt times:         186.957/4568.05
PiPjPk times:            381.163/9255.86
Eval PiPjPk times:       70.503/1696.37
L2prod times:            103.012/2523.35
Total time:              1028.51/25068.6
[main] Time assemble (wall/proc) 154.293/1395.66
[main] Time solve (wall/proc) 480.468/9961.51
[main] Stop crit:        4.06747e-14
[main] Stop crit:        0.00025742
Ebkt times:              64.9566/1598.29
Eval Ebkt times:         186.561/4553.49
PiPjPk times:            380.079/9195
Eval PiPjPk times:       69.7065/1672.86
L2prod times:            102.887/2510.34
Total time:              1025.02/24918.4
[main] Time assemble (wall/proc) 153.278/1388.78
[main] Time solve (wall/proc) 481.817/9989.54
[main] Stop crit:        5.67033e-14
[main] Stop crit:        0.000257687
Ebkt times:              64.3131/1576.71
Eval Ebkt times:         184.858/4486.95
PiPjPk times:            374.505/9012.63
Eval PiPjPk times:       69.4401/1654.49
L2prod times:            102.066/2480.54
Total time:              1014.33/24531
[main] Time assemble (wall/proc) 153.371/1372.42
[main] Time solve (wall/proc) 482.904/9978.46
[main] Stop crit:        6.59725e-14
[main] Stop crit:        0.000257954
Ebkt times:              64.0191/1575.15
Eval Ebkt times:         185.449/4522.94
PiPjPk times:            379.031/9135.59
Eval PiPjPk times:       70.0045/1673.76
L2prod times:            101.813/2480.85
Total time:              1019.91/24732
[main] Time assemble (wall/proc) 153.034/1379.17
[main] Time solve (wall/proc) 480.431/9953.48
[main] Stop crit:        5.53718e-14
[main] Stop crit:        0.00025822
Ebkt times:              64.3149/1588.31
Eval Ebkt times:         185.304/4526.33
PiPjPk times:            379.356/9188.45
Eval PiPjPk times:       69.5009/1665.41
L2prod times:            101.508/2482.67
Total time:              1020.56/24840.6
[main] Time assemble (wall/proc) 151.732/1383.38
[main] Time solve (wall/proc) 480.196/9962.94
[main] Stop crit:        3.19679e-14
[main] Stop crit:        0.000258487
Ebkt times:              64.9617/1605.16
Eval Ebkt times:         186.696/4571.46
PiPjPk times:            378.882/9196.77
Eval PiPjPk times:       70.1606/1682.46
L2prod times:            102.205/2503.44
Total time:              1024.2/24967.5
[main] Time assemble (wall/proc) 151.704/1388.77
[main] Time solve (wall/proc) 479.628/9951.65
[main] Stop crit:        5.12722e-14
[main] Stop crit:        0.000258754
Ebkt times:              64.5635/1588.93
Eval Ebkt times:         185.684/4527.96
PiPjPk times:            377.766/9125.82
Eval PiPjPk times:       70.0814/1673.82
L2prod times:            102.458/2496.14
Total time:              1021.9/24804.1
[main] Time assemble (wall/proc) 156.096/1386.54
[main] Time solve (wall/proc) 482.215/9925.07
[main] Stop crit:        3.6277e-14
[main] 80%...
[main] Stop crit:        0.000259021
Ebkt times:              64.6713/1597.95
Eval Ebkt times:         186.318/4563.06
PiPjPk times:            379.935/9231.81
Eval PiPjPk times:       69.3129/1667.3
L2prod times:            102.435/2510.28
Total time:              1023.42/24981
[main] Time assemble (wall/proc) 152.399/1386.59
[main] Time solve (wall/proc) 480.805/9962.34
[main] Stop crit:        4.72565e-14
[main] Stop crit:        0.000259287
Ebkt times:              65.1704/1619.64
Eval Ebkt times:         187.126/4587.71
PiPjPk times:            380.78/9272.41
Eval PiPjPk times:       70.3586/1695.84
L2prod times:            102.899/2524.27
Total time:              1029.26/25160.9
[main] Time assemble (wall/proc) 152.004/1396.29
[main] Time solve (wall/proc) 480.586/9962.54
[main] Stop crit:        2.12331e-14
[main] Stop crit:        0.000259554
Ebkt times:              64.3458/1588.24
Eval Ebkt times:         185.363/4539.41
PiPjPk times:            378.928/9202.6
Eval PiPjPk times:       69.8149/1676.68
L2prod times:            102.839/2518.44
Total time:              1021.35/24909.1
[main] Time assemble (wall/proc) 152.029/1384.8
[main] Time solve (wall/proc) 480.592/9964.24
[main] Stop crit:        6.55103e-14
[main] Stop crit:        0.000259821
Ebkt times:              64.533/1596.15
Eval Ebkt times:         185.694/4547.71
PiPjPk times:            381.838/9253.56
Eval PiPjPk times:       69.8826/1677.1
L2prod times:            101.63/2486.55
Total time:              1024.08/24955.3
[main] Time assemble (wall/proc) 154.181/1388.47
[main] Time solve (wall/proc) 481.155/9964.28
[main] Stop crit:        4.15245e-14
[main] Stop crit:        0.000260088
Ebkt times:              64.7681/1598.56
Eval Ebkt times:         187.411/4581.43
PiPjPk times:            377.773/9135.43
Eval PiPjPk times:       70.2744/1685.07
L2prod times:            102.984/2516.23
Total time:              1025.18/24934.1
[main] Time assemble (wall/proc) 154.821/1389.25
[main] Time solve (wall/proc) 479.433/9945.29
[main] Stop crit:        3.45182e-14
[main] Stop crit:        0.000260354
Ebkt times:              64.3618/1583.8
Eval Ebkt times:         185.547/4528.46
PiPjPk times:            374.507/9074.43
Eval PiPjPk times:       70.0537/1674.48
L2prod times:            101.968/2485.78
Total time:              1016.49/24710.2
[main] Time assemble (wall/proc) 151.607/1377.53
[main] Time solve (wall/proc) 479.657/9954.75
[main] Stop crit:        2.82461e-14
[main] Stop crit:        0.000260621
Ebkt times:              64.7252/1595.04
Eval Ebkt times:         186.437/4546.78
PiPjPk times:            377.528/9120.78
Eval PiPjPk times:       69.7011/1668.63
L2prod times:            103.287/2518.46
Total time:              1022.08/24824.3
[main] Time assemble (wall/proc) 152.358/1383.6
[main] Time solve (wall/proc) 480.549/9976.02
[main] Stop crit:        1.01297e-14
[main] Stop crit:        0.000260888
Ebkt times:              65.2948/1615.48
Eval Ebkt times:         187.9/4608.53
PiPjPk times:            380.53/9254.5
Eval PiPjPk times:       70.387/1692.68
L2prod times:            103.492/2539.6
Total time:              1030.74/25162.8
[main] Time assemble (wall/proc) 151.388/1393.73
[main] Time solve (wall/proc) 480.016/9961.6
[main] Stop crit:        4.46236e-14
[main] Stop crit:        0.000261154
Ebkt times:              64.7429/1598.74
Eval Ebkt times:         187.199/4579.58
PiPjPk times:            378.852/9184.81
Eval PiPjPk times:       70.0208/1681.43
L2prod times:            103.171/2520.32
Total time:              1026.3/24992.1
[main] Time assemble (wall/proc) 153.752/1389.62
[main] Time solve (wall/proc) 481.971/9945.18
[main] Stop crit:        2.33606e-14
[main] Stop crit:        0.000261421
Ebkt times:              64.7706/1601.26
Eval Ebkt times:         186.219/4557.31
PiPjPk times:            378.045/9164.76
Eval PiPjPk times:       70.3896/1689.58
L2prod times:            102.102/2496.98
Total time:              1023.26/24938.5
[main] Time assemble (wall/proc) 152.999/1389.23
[main] Time solve (wall/proc) 481.278/9975.57
[main] Stop crit:        3.39525e-14
[main] Stop crit:        0.000261687
Ebkt times:              64.8773/1598.7
Eval Ebkt times:         186.827/4561.69
PiPjPk times:            380.737/9212.06
Eval PiPjPk times:       70.4195/1683.42
L2prod times:            103.117/2522.29
Total time:              1028.39/25009.6
[main] Time assemble (wall/proc) 152.668/1392.07
[main] Time solve (wall/proc) 480.119/9967.54
[main] Stop crit:        3.92393e-14
[main] Stop crit:        0.000261954
Ebkt times:              65.2086/1609.08
Eval Ebkt times:         185.917/4545.62
PiPjPk times:            377.146/9113.08
Eval PiPjPk times:       70.3585/1685
L2prod times:            102.515/2502.4
Total time:              1021.66/24831.7
[main] Time assemble (wall/proc) 152.776/1384.68
[main] Time solve (wall/proc) 479.785/9929.93
[main] Stop crit:        6.91653e-14
[main] Stop crit:        0.00026222
Ebkt times:              64.1891/1584.2
Eval Ebkt times:         185.402/4523.34
PiPjPk times:            376.757/9112.12
Eval PiPjPk times:       70.077/1677.13
L2prod times:            102.213/2494.13
Total time:              1018.94/24771.8
[main] Time assemble (wall/proc) 152.477/1380.97
[main] Time solve (wall/proc) 481.984/9995.46
[main] Stop crit:        4.82122e-14
[main] Stop crit:        0.000262486
Ebkt times:              64.5493/1593.95
Eval Ebkt times:         185.696/4539.74
PiPjPk times:            380.952/9220.99
Eval PiPjPk times:       70.0523/1677.37
L2prod times:            102.881/2518.88
Total time:              1024.06/24911.3
[main] Time assemble (wall/proc) 152.682/1386.34
[main] Time solve (wall/proc) 479.73/9951.98
[main] Stop crit:        5.37119e-14
[main] Stop crit:        0.000262753
Ebkt times:              64.3376/1585.31
Eval Ebkt times:         186.016/4542.94
PiPjPk times:            377.96/9128.46
Eval PiPjPk times:       69.7297/1673.46
L2prod times:            102.865/2504.12
Total time:              1021.54/24808.1
[main] Time assemble (wall/proc) 152.302/1383.25
[main] Time solve (wall/proc) 481.277/9977.4
[main] Stop crit:        3.39582e-14
[main] Stop crit:        0.000263019
Ebkt times:              65.0067/1600.12
Eval Ebkt times:         187.006/4569.77
PiPjPk times:            379.261/9173.11
Eval PiPjPk times:       70.2751/1682.23
L2prod times:            102.282/2497.47
Total time:              1026.04/24952
[main] Time assemble (wall/proc) 152.403/1389.19
[main] Time solve (wall/proc) 481.052/9965.63
[main] Stop crit:        4.81666e-14
[main] Stop crit:        0.000263285
Ebkt times:              64.7111/1596.92
Eval Ebkt times:         185.583/4525.19
PiPjPk times:            378.087/9148.56
Eval PiPjPk times:       69.7755/1669.03
L2prod times:            102.633/2504.42
Total time:              1021.15/24815.4
[main] Time assemble (wall/proc) 154.727/1384.69
[main] Time solve (wall/proc) 480.457/9946.11
[main] Stop crit:        6.43587e-14
[main] Stop crit:        0.000263551
Ebkt times:              64.3293/1583.39
Eval Ebkt times:         185.064/4517.75
PiPjPk times:            374.013/9049.66
Eval PiPjPk times:       69.578/1664.1
L2prod times:            102.006/2487.21
Total time:              1014.69/24662
[main] Time assemble (wall/proc) 153.018/1376.26
[main] Time solve (wall/proc) 487.313/9841.45
[main] Stop crit:        6.68238e-14
[main] Stop crit:        0.000263817
Ebkt times:              66.6751/1597.19
Eval Ebkt times:         192.527/4581.49
PiPjPk times:            387.918/9150.52
Eval PiPjPk times:       75.6305/1779.35
L2prod times:            105.414/2508.54
Total time:              1064.85/25256.9
[main] Time assemble (wall/proc) 161.757/1409.05
[main] Time solve (wall/proc) 498.78/9847.5
[main] Stop crit:        4.58585e-14
[main] Stop crit:        0.000264083
Ebkt times:              66.1991/1613.96
Eval Ebkt times:         189.961/4596.44
PiPjPk times:            381.911/9145.02
Eval PiPjPk times:       71.826/1706.18
L2prod times:            104.226/2515.97
Total time:              1038.82/25010.2
[main] Time assemble (wall/proc) 158.106/1397.52
[main] Time solve (wall/proc) 495.167/9849.35
[main] Stop crit:        5.59486e-14
[main] Stop crit:        0.000264348
Ebkt times:              64.4661/1589.19
Eval Ebkt times:         184.769/4510.66
PiPjPk times:            378.299/9150.7
Eval PiPjPk times:       70.0675/1676.52
L2prod times:            101.934/2493.13
Total time:              1019.86/24780.9
[main] Time assemble (wall/proc) 151.846/1382.17
[main] Time solve (wall/proc) 479.496/9944.52
[main] Stop crit:        2.2507e-14
[main] Stop crit:        0.000264614
Ebkt times:              64.2487/1582.15
Eval Ebkt times:         185.77/4540.53
PiPjPk times:            379.207/9184.6
Eval PiPjPk times:       70.3947/1685.5
L2prod times:            101.734/2482.75
Total time:              1021.47/24843.2
[main] Time assemble (wall/proc) 152.637/1383.98
[main] Time solve (wall/proc) 480.974/9964.7
[main] Stop crit:        2.48584e-14
[main] Stop crit:        0.000264879
Ebkt times:              63.9575/1576.93
Eval Ebkt times:         184.825/4509.05
PiPjPk times:            376.043/9080.56
Eval PiPjPk times:       69.9974/1669.8
L2prod times:            101.415/2474.99
Total time:              1015.45/24656.3
[main] Time assemble (wall/proc) 153.127/1379.58
[main] Time solve (wall/proc) 481.046/9965.69
[main] Stop crit:        3.30242e-14
[main] Stop crit:        0.000265145
Ebkt times:              64.8649/1600.86
Eval Ebkt times:         186.311/4554.13
PiPjPk times:            377.332/9151.48
Eval PiPjPk times:       70.4404/1689.8
L2prod times:            102.608/2506
Total time:              1022.59/24897.6
[main] Time assemble (wall/proc) 151.771/1384.44
[main] Time solve (wall/proc) 481.867/9990.22
[main] Stop crit:        2.93858e-14
[main] Stop crit:        0.00026541
Ebkt times:              64.3204/1586.8
Eval Ebkt times:         185.801/4543.21
PiPjPk times:            378.996/9177.96
Eval PiPjPk times:       70.1274/1681.32
L2prod times:            102.082/2492.31
Total time:              1021.4/24856.7
[main] Time assemble (wall/proc) 153.087/1384.82
[main] Time solve (wall/proc) 480.448/9969.22
[main] Stop crit:        2.32421e-14
[main] Stop crit:        0.000265675
Ebkt times:              64.2244/1577.65
Eval Ebkt times:         185.248/4505.24
PiPjPk times:            375.624/9064.49
Eval PiPjPk times:       69.9494/1670.07
L2prod times:            101.938/2477.09
Total time:              1017.16/24650.6
[main] Time assemble (wall/proc) 153.442/1377.07
[main] Time solve (wall/proc) 481.445/9972.41
[main] Stop crit:        3.11315e-14
[main] Stop crit:        0.00026594
Ebkt times:              64.8056/1597.85
Eval Ebkt times:         186.961/4571.55
PiPjPk times:            378.926/9198.24
Eval PiPjPk times:       70.4098/1691.73
L2prod times:            102.701/2515.5
Total time:              1026.54/25020.3
[main] Time assemble (wall/proc) 152/1388.47
[main] Time solve (wall/proc) 481.526/9976.06
[main] Stop crit:        6.20747e-14
[main] Stop crit:        0.000266205
Ebkt times:              64.8581/1603.24
Eval Ebkt times:         187.095/4582.07
PiPjPk times:            378.784/9205.81
Eval PiPjPk times:       70.3376/1689.36
L2prod times:            103.045/2523.07
Total time:              1027.38/25056.5
[main] Time assemble (wall/proc) 153.343/1392.12
[main] Time solve (wall/proc) 481.606/9977.11
[main] Stop crit:        2.54469e-14
[main] Stop crit:        0.00026647
Ebkt times:              65.0211/1601.47
Eval Ebkt times:         187.632/4570.06
PiPjPk times:            378.739/9152.63
Eval PiPjPk times:       69.813/1668.18
L2prod times:            103.412/2519.51
Total time:              1026.73/24917.1
[main] Time assemble (wall/proc) 153.815/1389.1
[main] Time solve (wall/proc) 479.996/9945.43
[main] Stop crit:        7.00648e-14
[main] Stop crit:        0.000266734
Ebkt times:              63.9454/1574.35
Eval Ebkt times:         185.195/4519.14
PiPjPk times:            380.086/9178.15
Eval PiPjPk times:       69.4994/1663.84
L2prod times:            102.017/2487.16
Total time:              1020.18/24772.1
[main] Time assemble (wall/proc) 154.211/1382.17
[main] Time solve (wall/proc) 481.53/9982.92
[main] Stop crit:        4.95388e-14
[main] Stop crit:        0.000266999
Ebkt times:              64.5609/1595.39
Eval Ebkt times:         185.826/4545.78
PiPjPk times:            379.768/9202.41
Eval PiPjPk times:       69.946/1675.79
L2prod times:            102.335/2502.01
Total time:              1023.6/24918.9
[main] Time assemble (wall/proc) 152.633/1384.8
[main] Time solve (wall/proc) 480.699/9960.51
[main] Stop crit:        4.88954e-14
[main] Stop crit:        0.000267263
Ebkt times:              64.8528/1597.65
Eval Ebkt times:         185.835/4529.11
PiPjPk times:            377.762/9124.99
Eval PiPjPk times:       69.7513/1667.74
L2prod times:            102.316/2492.23
Total time:              1020.24/24761.8
[main] Time assemble (wall/proc) 154.275/1385.38
[main] Time solve (wall/proc) 480.391/9958.29
[main] Stop crit:        6.08472e-14
[main] Stop crit:        0.000267527
Ebkt times:              65.2959/1611.45
Eval Ebkt times:         185.988/4535.19
PiPjPk times:            379.413/9188.17
Eval PiPjPk times:       70.3734/1685.43
L2prod times:            102.679/2501.43
Total time:              1024.18/24898.7
[main] Time assemble (wall/proc) 153.299/1387.18
[main] Time solve (wall/proc) 480.923/9963.82
[main] Stop crit:        5.11075e-14
[main] Stop crit:        0.000267791
Ebkt times:              64.658/1592.58
Eval Ebkt times:         184.932/4510.42
PiPjPk times:            376.613/9094.52
Eval PiPjPk times:       69.369/1657.4
L2prod times:            101.726/2482.01
Total time:              1017.07/24689.1
[main] Time assemble (wall/proc) 152.811/1379.12
[main] Time solve (wall/proc) 482.34/9998.97
[main] Stop crit:        1.75669e-14
[main] Stop crit:        0.000268055
Ebkt times:              64.7549/1601.47
Eval Ebkt times:         186.445/4559.13
PiPjPk times:            381.5/9264.29
Eval PiPjPk times:       70.6006/1699.25
L2prod times:            102.576/2513.4
Total time:              1026.51/25034.3
[main] Time assemble (wall/proc) 152.956/1389.47
[main] Time solve (wall/proc) 479.839/9955.97
[main] Stop crit:        3.10116e-14
[main] Stop crit:        0.000268318
Ebkt times:              64.6135/1594.69
Eval Ebkt times:         186.594/4565.15
PiPjPk times:            378.732/9188.33
Eval PiPjPk times:       70.0543/1679.55
L2prod times:            102.493/2507.94
Total time:              1023.4/24937.3
[main] Time assemble (wall/proc) 154.404/1389.79
[main] Time solve (wall/proc) 480.595/9952.57
[main] Stop crit:        2.02352e-14
[main] Stop crit:        0.000268582
Ebkt times:              64.2611/1590.1
Eval Ebkt times:         185.979/4544.56
PiPjPk times:            379.581/9195.56
Eval PiPjPk times:       69.8392/1677.16
L2prod times:            102.231/2500.04
Total time:              1022.45/24901.6
[main] Time assemble (wall/proc) 152.686/1387.39
[main] Time solve (wall/proc) 481.137/9975.88
[main] Stop crit:        3.98393e-14
[main] Stop crit:        0.000268845
Ebkt times:              64.7544/1603.7
Eval Ebkt times:         187.577/4602.98
PiPjPk times:            378.138/9191.49
Eval PiPjPk times:       70.4511/1697.81
L2prod times:            103.073/2526.43
Total time:              1025.72/25058
[main] Time assemble (wall/proc) 152.111/1390.5
[main] Time solve (wall/proc) 481.744/9977.38
[main] Stop crit:        8.6673e-14
[main] Stop crit:        0.000269108
Ebkt times:              64.007/1572.69
Eval Ebkt times:         185.719/4534.74
PiPjPk times:            380.191/9193.94
Eval PiPjPk times:       70.1025/1680.65
L2prod times:            102.256/2498.02
Total time:              1023.2/24856
[main] Time assemble (wall/proc) 155.871/1387.35
[main] Time solve (wall/proc) 481.264/9976.97
[main] Stop crit:        2.47038e-14
[main] Stop crit:        0.000269371
Ebkt times:              65.0407/1604.92
Eval Ebkt times:         185.643/4535.04
PiPjPk times:            378.948/9198.04
Eval PiPjPk times:       69.9662/1681.77
L2prod times:            102.147/2498.84
Total time:              1022.66/24917.3
[main] Time assemble (wall/proc) 155.064/1388.16
[main] Time solve (wall/proc) 481.421/9947.05
[main] Stop crit:        7.26567e-14
[main] Stop crit:        0.000269633
Ebkt times:              64.8144/1597.82
Eval Ebkt times:         186.636/4550.97
PiPjPk times:            377.449/9130.59
Eval PiPjPk times:       69.3561/1661.54
L2prod times:            102.566/2498.35
Total time:              1021.79/24827.8
[main] Time assemble (wall/proc) 151.363/1382.76
[main] Time solve (wall/proc) 479.991/9960.09
[main] Stop crit:        2.78932e-14
[main] Stop crit:        0.000269896
Ebkt times:              65.2811/1606.14
Eval Ebkt times:         185.977/4533.12
PiPjPk times:            378.576/9148.41
Eval PiPjPk times:       69.4827/1662.23
L2prod times:            102.998/2512.36
Total time:              1022.94/24834.9
[main] Time assemble (wall/proc) 154.334/1385
[main] Time solve (wall/proc) 480.033/9956.27
[main] Stop crit:        2.61342e-14
[main] Stop crit:        0.000270158
Ebkt times:              64.5517/1587.25
Eval Ebkt times:         185.231/4505.49
PiPjPk times:            374.244/9026.99
Eval PiPjPk times:       69.6835/1663.94
L2prod times:            102.63/2500.51
Total time:              1015.47/24617.8
[main] Time assemble (wall/proc) 151.338/1376.1
[main] Time solve (wall/proc) 480.112/9962.4
[main] Stop crit:        1.53637e-14
[main] Stop crit:        0.00027042
Ebkt times:              64.9419/1598.85
Eval Ebkt times:         186.184/4550.71
PiPjPk times:            377.919/9159.67
Eval PiPjPk times:       69.538/1671.06
L2prod times:            103.353/2525.24
Total time:              1023.36/24910.8
[main] Time assemble (wall/proc) 152.814/1388.28
[main] Time solve (wall/proc) 481.717/9973.16
[main] Stop crit:        5.12237e-14
[main] Stop crit:        0.000270682
Ebkt times:              64.1899/1587.2
Eval Ebkt times:         186.178/4550.31
PiPjPk times:            379.341/9177.89
Eval PiPjPk times:       70.1669/1682.74
L2prod times:            102.93/2517.57
Total time:              1023.88/24915.6
[main] Time assemble (wall/proc) 154.458/1388.17
[main] Time solve (wall/proc) 482.289/9958.99
[main] Stop crit:        5.80873e-14
[main] Stop crit:        0.000270943
Ebkt times:              65.6538/1605.1
Eval Ebkt times:         187.574/4541.08
PiPjPk times:            378.779/9086.91
Eval PiPjPk times:       71.448/1695.91
L2prod times:            102.667/2490.24
Total time:              1030.6/24850.3
[main] Time assemble (wall/proc) 156.556/1388.16
[main] Time solve (wall/proc) 496.385/9849.97
[main] Stop crit:        4.46434e-14
[main] 90%...
[main] Stop crit:        0.000271205
Ebkt times:              64.5562/1579.9
Eval Ebkt times:         187.505/4547.95
PiPjPk times:            382.092/9176.6
Eval PiPjPk times:       71.3259/1696.41
L2prod times:            102.144/2479.79
Total time:              1032.2/24919.8
[main] Time assemble (wall/proc) 158.815/1394.25
[main] Time solve (wall/proc) 495.17/9833.94
[main] Stop crit:        3.00867e-14
[main] Stop crit:        0.000271466
Ebkt times:              67.1682/1578.07
Eval Ebkt times:         195.853/4544.33
PiPjPk times:            392.379/9021.19
Eval PiPjPk times:       76.7191/1754.96
L2prod times:            105.711/2454.25
Total time:              1078.07/24931.9
[main] Time assemble (wall/proc) 161.194/1401.49
[main] Time solve (wall/proc) 492.693/9825.17
[main] Stop crit:        5.63956e-14
[main] Stop crit:        0.000271727
Ebkt times:              64.7037/1596.05
Eval Ebkt times:         186.155/4551.45
PiPjPk times:            380.739/9219.88
Eval PiPjPk times:       70.0078/1682.63
L2prod times:            102.703/2507.16
Total time:              1025.57/24959.6
[main] Time assemble (wall/proc) 154.834/1391.82
[main] Time solve (wall/proc) 481.703/9893.5
[main] Stop crit:        2.14826e-14
[main] Stop crit:        0.000271987
Ebkt times:              64.4062/1581.56
Eval Ebkt times:         186.17/4536.99
PiPjPk times:            378.258/9133.02
Eval PiPjPk times:       70.41/1686.7
L2prod times:            101.9/2483.01
Total time:              1022.38/24802
[main] Time assemble (wall/proc) 153.216/1382.22
[main] Time solve (wall/proc) 480.584/9954.27
[main] Stop crit:        2.38124e-14
[main] Stop crit:        0.000272248
Ebkt times:              64.9794/1594.08
Eval Ebkt times:         186.191/4532.97
PiPjPk times:            378.015/9121.32
Eval PiPjPk times:       70.5772/1684.32
L2prod times:            102.232/2483.43
Total time:              1023.48/24799.4
[main] Time assemble (wall/proc) 155.26/1384.07
[main] Time solve (wall/proc) 481.888/9966.05
[main] Stop crit:        5.6249e-14
[main] Stop crit:        0.000272508
Ebkt times:              64.6612/1596.09
Eval Ebkt times:         185.686/4532.38
PiPjPk times:            376.388/9108.75
Eval PiPjPk times:       69.7726/1670
L2prod times:            101.913/2489.49
Total time:              1018.75/24774.5
[main] Time assemble (wall/proc) 154.539/1384.01
[main] Time solve (wall/proc) 482.438/9981.3
[main] Stop crit:        4.06894e-14
[main] Stop crit:        0.000272768
Ebkt times:              64.4528/1587.91
Eval Ebkt times:         185.012/4521.3
PiPjPk times:            378.563/9158.47
Eval PiPjPk times:       69.5357/1662.76
L2prod times:            102.615/2505.34
Total time:              1019.71/24793.5
[main] Time assemble (wall/proc) 155.134/1383.47
[main] Time solve (wall/proc) 486.289/9848.26
[main] Stop crit:        3.5432e-14
[main] Stop crit:        0.000273027
Ebkt times:              65.5919/1556.56
Eval Ebkt times:         189.545/4455.82
PiPjPk times:            384.604/8970.27
Eval PiPjPk times:       76.8378/1755.7
L2prod times:            105.165/2466.56
Total time:              1064/24832.8
[main] Time assemble (wall/proc) 155.544/1382.75
[main] Time solve (wall/proc) 503.789/9777.7
[main] Stop crit:        3.29117e-14
[main] Stop crit:        0.000273287
Ebkt times:              65.7763/1600.61
Eval Ebkt times:         190.293/4594.51
PiPjPk times:            386.017/9224.51
Eval PiPjPk times:       71.9349/1708.77
L2prod times:            103.755/2505.02
Total time:              1045.29/25125.5
[main] Time assemble (wall/proc) 161.567/1405.46
[main] Time solve (wall/proc) 492.634/9907.55
[main] Stop crit:        3.04025e-14
[main] Stop crit:        0.000273546
Ebkt times:              64.7301/1598.43
Eval Ebkt times:         186.603/4554.55
PiPjPk times:            377.198/9147.83
Eval PiPjPk times:       69.875/1678.06
L2prod times:            102.663/2511.88
Total time:              1022.53/24897.3
[main] Time assemble (wall/proc) 155.264/1389.28
[main] Time solve (wall/proc) 480.625/9949.47
[main] Stop crit:        3.75988e-14
[main] Stop crit:        0.000273805
Ebkt times:              64.9067/1603.74
Eval Ebkt times:         186.106/4555.15
PiPjPk times:            380.116/9224.16
Eval PiPjPk times:       69.6941/1672.68
L2prod times:            103.325/2527.88
Total time:              1024.76/24968.2
[main] Time assemble (wall/proc) 154.161/1388.64
[main] Time solve (wall/proc) 480.45/9949.5
[main] Stop crit:        2.34352e-14
[main] Stop crit:        0.000274063
Ebkt times:              64.0449/1577.13
Eval Ebkt times:         186.397/4548.44
PiPjPk times:            378.326/9137.62
Eval PiPjPk times:       70.0745/1673.34
L2prod times:            102.119/2492.59
Total time:              1021.31/24797.3
[main] Time assemble (wall/proc) 154.827/1383.43
[main] Time solve (wall/proc) 482.894/9913.81
[main] Stop crit:        2.19776e-14
[main] Stop crit:        0.000274321
Ebkt times:              64.7161/1596.99
Eval Ebkt times:         186.197/4547.34
PiPjPk times:            379.062/9160.02
Eval PiPjPk times:       69.7161/1674.07
L2prod times:            102.561/2507.24
Total time:              1022.84/24868.8
[main] Time assemble (wall/proc) 154.392/1386.8
[main] Time solve (wall/proc) 481.553/9957.1
[main] Stop crit:        2.36303e-14
[main] Stop crit:        0.000274579
Ebkt times:              64.228/1578
Eval Ebkt times:         184.368/4483.65
PiPjPk times:            376.246/9082.28
Eval PiPjPk times:       69.3438/1651.61
L2prod times:            101.646/2474.5
Total time:              1015.17/24596.5
[main] Time assemble (wall/proc) 152.232/1372.8
[main] Time solve (wall/proc) 482.001/9966.67
[main] Stop crit:        1.89431e-14
[main] Stop crit:        0.000274837
Ebkt times:              64.8269/1596.51
Eval Ebkt times:         186.147/4533.79
PiPjPk times:            377.362/9116.62
Eval PiPjPk times:       69.7955/1672.21
L2prod times:            102.625/2500.78
Total time:              1021.14/24789.1
[main] Time assemble (wall/proc) 152.987/1381.78
[main] Time solve (wall/proc) 481.953/9971.03
[main] Stop crit:        4.95798e-14
[main] Stop crit:        0.000275094
Ebkt times:              64.9983/1603.77
Eval Ebkt times:         186.696/4562.79
PiPjPk times:            378.288/9160.47
Eval PiPjPk times:       69.7105/1672.86
L2prod times:            103.352/2523.37
Total time:              1024.47/24922.4
[main] Time assemble (wall/proc) 153.383/1388.57
[main] Time solve (wall/proc) 482.063/9948.85
[main] Stop crit:        7.74907e-14
[main] Stop crit:        0.000275351
Ebkt times:              64.963/1599.52
Eval Ebkt times:         187.03/4569.76
PiPjPk times:            380.313/9191.74
Eval PiPjPk times:       70.3179/1679.72
L2prod times:            102.65/2503.45
Total time:              1026.65/24944.9
[main] Time assemble (wall/proc) 152.405/1386.68
[main] Time solve (wall/proc) 479.927/9944.3
[main] Stop crit:        4.93067e-14
[main] Stop crit:        0.000275608
Ebkt times:              65.1924/1614.62
Eval Ebkt times:         186.541/4575.23
PiPjPk times:            381.962/9281.2
Eval PiPjPk times:       70.4378/1699.13
L2prod times:            103.271/2525.87
Total time:              1030.43/25158.2
[main] Time assemble (wall/proc) 153.393/1394.38
[main] Time solve (wall/proc) 480.957/9952.52
[main] Stop crit:        4.45592e-14
[main] Stop crit:        0.000275864
Ebkt times:              64.8296/1604.09
Eval Ebkt times:         187.289/4579.63
PiPjPk times:            382.201/9258.02
Eval PiPjPk times:       70.5476/1696.59
L2prod times:            103.134/2522.48
Total time:              1030.79/25102.2
[main] Time assemble (wall/proc) 154.357/1393.51
[main] Time solve (wall/proc) 482.084/9972.75
[main] Stop crit:        5.75216e-14
[main] Stop crit:        0.000276121
Ebkt times:              64.4636/1589.85
Eval Ebkt times:         185.332/4531.46
PiPjPk times:            377.459/9128.38
Eval PiPjPk times:       69.5384/1661.59
L2prod times:            101.54/2475.03
Total time:              1018.33/24758.7
[main] Time assemble (wall/proc) 151.812/1380.61
[main] Time solve (wall/proc) 481.831/9980.52
[main] Stop crit:        5.15734e-14
[main] Stop crit:        0.000276376
Ebkt times:              65.2816/1618.22
Eval Ebkt times:         187.019/4594.72
PiPjPk times:            378.316/9209.2
Eval PiPjPk times:       69.9197/1684.36
L2prod times:            102.999/2530
Total time:              1026.22/25090.8
[main] Time assemble (wall/proc) 150.931/1393.09
[main] Time solve (wall/proc) 484.014/9965.56
[main] Stop crit:        4.02755e-14
[main] Stop crit:        0.000276632
Ebkt times:              64.2613/1584.52
Eval Ebkt times:         185.13/4531.1
PiPjPk times:            377.912/9146.38
Eval PiPjPk times:       69.5736/1666.36
L2prod times:            102.076/2493.37
Total time:              1018.66/24787.5
[main] Time assemble (wall/proc) 154.245/1384.67
[main] Time solve (wall/proc) 481.035/9950.69
[main] Stop crit:        3.41429e-14
[main] Stop crit:        0.000276887
Ebkt times:              64.663/1599.83
Eval Ebkt times:         186.41/4558.4
PiPjPk times:            379.118/9172.43
Eval PiPjPk times:       69.6074/1667.39
L2prod times:            101.944/2493.07
Total time:              1022.28/24872.4
[main] Time assemble (wall/proc) 153.634/1384.09
[main] Time solve (wall/proc) 481.401/9958.12
[main] Stop crit:        5.65845e-14
[main] Stop crit:        0.000277142
Ebkt times:              64.5251/1593.26
Eval Ebkt times:         185.6/4524.71
PiPjPk times:            376.14/9084.99
Eval PiPjPk times:       69.4653/1660.67
L2prod times:            102.499/2500.42
Total time:              1018.71/24733.2
[main] Time assemble (wall/proc) 152.608/1381.72
[main] Time solve (wall/proc) 481.617/9961.47
[main] Stop crit:        3.30678e-14
[main] Stop crit:        0.000277396
Ebkt times:              64.4047/1586.43
Eval Ebkt times:         185.057/4508.09
PiPjPk times:            377.652/9109.45
Eval PiPjPk times:       69.6529/1662.58
L2prod times:            102.088/2490.75
Total time:              1018.51/24704.2
[main] Time assemble (wall/proc) 152.04/1377.95
[main] Time solve (wall/proc) 481.829/9915.75
[main] Stop crit:        4.35871e-14
[main] Stop crit:        0.00027765
Ebkt times:              63.9055/1577.32
Eval Ebkt times:         185.175/4518.82
PiPjPk times:            375.124/9091.26
Eval PiPjPk times:       70.112/1676.32
L2prod times:            101.372/2477.61
Total time:              1015.76/24706.9
[main] Time assemble (wall/proc) 153.246/1379.4
[main] Time solve (wall/proc) 482.237/9985.83
[main] Stop crit:        3.46836e-14
[main] Stop crit:        0.000277904
Ebkt times:              63.8879/1570.96
Eval Ebkt times:         184.863/4493.61
PiPjPk times:            377.306/9075.79
Eval PiPjPk times:       70.4033/1672.33
L2prod times:            102.41/2491.96
Total time:              1018.67/24640.2
[main] Time assemble (wall/proc) 153.754/1376.39
[main] Time solve (wall/proc) 482.039/9968.25
[main] Stop crit:        2.39284e-14
[main] Stop crit:        0.000278158
Ebkt times:              64.7889/1602.32
Eval Ebkt times:         185.193/4521.72
PiPjPk times:            378.493/9158.14
Eval PiPjPk times:       70.0734/1679.78
L2prod times:            101.643/2483.22
Total time:              1021/24836.5
[main] Time assemble (wall/proc) 152.363/1383.64
[main] Time solve (wall/proc) 481.617/9975.04
[main] Stop crit:        4.94938e-14
[main] Stop crit:        0.000278411
Ebkt times:              64.5391/1591
Eval Ebkt times:         185.894/4539.53
PiPjPk times:            377.834/9146.52
Eval PiPjPk times:       69.9856/1677.33
L2prod times:            102.688/2506.21
Total time:              1020.74/24826.5
[main] Time assemble (wall/proc) 155.668/1384.6
[main] Time solve (wall/proc) 480.782/9944.22
[main] Stop crit:        3.98142e-14
[main] Stop crit:        0.000278663
Ebkt times:              64.2012/1579.31
Eval Ebkt times:         184.658/4493.79
PiPjPk times:            373.925/9022.19
Eval PiPjPk times:       70.26/1674.87
L2prod times:            101.521/2466.85
Total time:              1014.35/24583.1
[main] Time assemble (wall/proc) 156.175/1377.93
[main] Time solve (wall/proc) 482.713/9964.14
[main] Stop crit:        5.97577e-14
[main] Stop crit:        0.000278916
Ebkt times:              64.1522/1579.34
Eval Ebkt times:         185.995/4539.91
PiPjPk times:            379.122/9169.61
Eval PiPjPk times:       69.6119/1668.52
L2prod times:            102.713/2509.96
Total time:              1021.9/24837.4
[main] Time assemble (wall/proc) 151.945/1383.98
[main] Time solve (wall/proc) 480.235/9948.51
[main] Stop crit:        4.59306e-14
[main] Stop crit:        0.000279168
Ebkt times:              65.4054/1616.66
Eval Ebkt times:         186.668/4559.2
PiPjPk times:            380.521/9208.91
Eval PiPjPk times:       69.2133/1659.95
L2prod times:            102.867/2513.78
Total time:              1025.88/24960.7
[main] Time assemble (wall/proc) 154.466/1389.04
[main] Time solve (wall/proc) 481.448/9958.71
[main] Stop crit:        4.62217e-14
[main] Stop crit:        0.00027942
Ebkt times:              64.9465/1598.91
Eval Ebkt times:         186.534/4552.66
PiPjPk times:            377.094/9129.05
Eval PiPjPk times:       69.5767/1667.83
L2prod times:            103.209/2516.61
Total time:              1022.46/24855.5
[main] Time assemble (wall/proc) 152.843/1386.78
[main] Time solve (wall/proc) 481.105/9977.82
[main] Stop crit:        3.95116e-14
[main] Stop crit:        0.000279671
Ebkt times:              64.7334/1596.96
Eval Ebkt times:         186.513/4553.36
PiPjPk times:            376.051/9124.42
Eval PiPjPk times:       70.2982/1685.17
L2prod times:            102.654/2508.68
Total time:              1021.93/24882.2
[main] Time assemble (wall/proc) 152.73/1386.4
[main] Time solve (wall/proc) 481.512/9897.66
[main] Stop crit:        3.13992e-14
[main] Stop crit:        0.000279922
Ebkt times:              64.5075/1590
Eval Ebkt times:         186.17/4545.5
PiPjPk times:            379.695/9161.69
Eval PiPjPk times:       69.9865/1674.35
L2prod times:            102.005/2488.45
Total time:              1023.8/24860.5
[main] Time assemble (wall/proc) 153.951/1385.07
[main] Time solve (wall/proc) 480.449/9963.39
[main] Stop crit:        3.02527e-14
[main] Stop crit:        0.000280172
Ebkt times:              64.6405/1593.8
Eval Ebkt times:         186.43/4557.7
PiPjPk times:            377.611/9156.42
Eval PiPjPk times:       70.3646/1686.92
L2prod times:            102.77/2511.49
Total time:              1022.32/24890
[main] Time assemble (wall/proc) 153.775/1387.73
[main] Time solve (wall/proc) 481.564/9961.35
[main] Stop crit:        3.2162e-14
[main] Stop crit:        0.000280422
Ebkt times:              64.828/1600.99
Eval Ebkt times:         186.003/4545.16
PiPjPk times:            377.061/9128.52
Eval PiPjPk times:       69.496/1664.66
L2prod times:            102.964/2516.76
Total time:              1020.67/24829.4
[main] Time assemble (wall/proc) 153.21/1383.06
[main] Time solve (wall/proc) 480.336/9958.34
[main] Stop crit:        6.75421e-14
[main] Stop crit:        0.000280672
Ebkt times:              64.7157/1592.8
Eval Ebkt times:         184.898/4511.79
PiPjPk times:            377.039/9096.23
Eval PiPjPk times:       69.8569/1668.58
L2prod times:            102.039/2487.92
Total time:              1017.26/24680.7
[main] Time assemble (wall/proc) 152.358/1377.37
[main] Time solve (wall/proc) 482.956/9928.57
[main] Stop crit:        1.85707e-14
[main] Stop crit:        0.000280921
Ebkt times:              64.675/1582.06
Eval Ebkt times:         187.46/4545.72
PiPjPk times:            378.341/9102.19
Eval PiPjPk times:       70.784/1688.47
L2prod times:            102.672/2493.36
Total time:              1027.51/24831.4
[main] Time assemble (wall/proc) 156.538/1387.41
[main] Time solve (wall/proc) 480.543/9953.76
[main] Stop crit:        4.43139e-14
[main] Stop crit:        0.00028117
Ebkt times:              64.7299/1597.53
Eval Ebkt times:         185.056/4517.76
PiPjPk times:            378.774/9170.27
Eval PiPjPk times:       69.4283/1663.89
L2prod times:            102.081/2495.16
Total time:              1020.1/24811.6
[main] Time assemble (wall/proc) 151.405/1382.88
[main] Time solve (wall/proc) 480.679/9969.74
[main] Stop crit:        6.29738e-14
[main] Stop crit:        0.000281419
Ebkt times:              64.2588/1584.9
Eval Ebkt times:         185.179/4515.8
PiPjPk times:            374.812/9062.78
Eval PiPjPk times:       69.3446/1660.64
L2prod times:            102.631/2501.5
Total time:              1014.37/24641
[main] Time assemble (wall/proc) 152.677/1377.73
[main] Time solve (wall/proc) 480.91/9954.21
[main] Stop crit:        2.78417e-14
[main] Stop crit:        0.000281667
Ebkt times:              64.9974/1609.48
Eval Ebkt times:         186.825/4567.07
PiPjPk times:            377.649/9158.36
Eval PiPjPk times:       69.7416/1674.28
L2prod times:            103.841/2536
Total time:              1024.11/24944.9
[main] Time assemble (wall/proc) 153.824/1388.67
[main] Time solve (wall/proc) 480.551/9947.4
[main] Stop crit:        3.23187e-14
[main] Stop crit:        0.000281915
Ebkt times:              64.5406/1594.45
Eval Ebkt times:         186.283/4544.4
PiPjPk times:            379.568/9160.33
Eval PiPjPk times:       70.1346/1678.81
L2prod times:            102.095/2487.52
Total time:              1024.2/24875.1
[main] Time assemble (wall/proc) 152.984/1387.63
[main] Time solve (wall/proc) 481.601/9889.14
[main] Stop crit:        3.85579e-14
[main] Stop crit:        0.000282162
Ebkt times:              64.7935/1600.21
Eval Ebkt times:         185.352/4533.34
PiPjPk times:            379.194/9186.19
Eval PiPjPk times:       70.1041/1684.22
L2prod times:            102.217/2500.74
Total time:              1022.3/24902.4
[main] Time assemble (wall/proc) 152.494/1386
[main] Time solve (wall/proc) 479.771/9946.9
[main] Stop crit:        3.46868e-14
[main] Stop crit:        0.000282409
Ebkt times:              65.1703/1611.88
Eval Ebkt times:         187.96/4603.02
PiPjPk times:            380.662/9242.19
Eval PiPjPk times:       70.5247/1696.03
L2prod times:            102.514/2508.13
Total time:              1029.89/25116.5
[main] Time assemble (wall/proc) 155.425/1395.25
[main] Time solve (wall/proc) 480.32/9955.53
[main] Stop crit:        3.35661e-14
[main] Stop crit:        0.000282656
Ebkt times:              64.9062/1600.47
Eval Ebkt times:         185.636/4529.8
PiPjPk times:            377.532/9126.14
Eval PiPjPk times:       70.1614/1680.34
L2prod times:            102.097/2493.87
Total time:              1022.47/24839
[main] Time assemble (wall/proc) 151.572/1381.93
[main] Time solve (wall/proc) 481.134/9976.96
[main] Stop crit:        2.85162e-14
[main] Time run (wall/proc) 372252/6.84486e+06
[main] Compute errors
[main] Electric field error = 0.00105216
[main] Potential error = 0.000883646
[main] Lambda = 0.0119851
[main] Maximum residual = 5.65406e-13
[main] Maximum constraint difference = 12.0506
[main] Time norms (wall/proc) 4.08023/87.53
[main] Mesh diameter 0.221382
[main] Done
------------------------------------------------------------------------------
Mesh 5 out of 5: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1331 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00110375
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 1.17406/28.69
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 200.198/581.19
[main] Initial constraint norm: 10.6674
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.000192973
Ebkt times:              127.034/3171.42
Eval Ebkt times:         377.435/9366.11
PiPjPk times:            781.094/19314.7
Eval PiPjPk times:       144.589/3553.98
L2prod times:            210.603/5229.95
Total time:              2085.13/51672.6
[main] Time assemble (wall/proc) 299.589/2833.13
[main] Time solve (wall/proc) 1679.81/40455.2
[main] Stop crit:        9.79832e-12
[main] Stop crit:        0.000193008
Ebkt times:              128.418/3214.63
Eval Ebkt times:         379.68/9437.68
PiPjPk times:            783.749/19432.4
Eval PiPjPk times:       144.923/3569
L2prod times:            211.928/5277.38
Total time:              2095.39/52055.6
[main] Time assemble (wall/proc) 297.974/2844.12
./runseries.sh: line 46: 1314147 Killed                  ( $executable -m $meshfile -k $k -s $tcsol -x $stab_par -n ${iter[$j]} -v $stop -f $t_final -t $theta -l $nc -c $compute_cn -i $itersolver -q $constr_IC -b $nl_disc )
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
awk: fatal: cannot open file `/home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2/results-5.txt' for reading: No such file or directory
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
syntax error at -e line 1, near "/)"
Execution of -e aborted due to compilation errors.
Deg  MeshSize  dt          E_L2Elec    RateElec  E_L2Pot      RatePot  MaxRes       MaxConstr
2    0.826611  0.1         0.0521477   --        0.0474639    --       1.36562e-12  5.69389
2    0.454124  0.0185185   0.00851086  3.03      0.0076997    3.04     1.29515e-12  8.44023
2    0.305313  0.00568182  0.00258742  3.00      0.00231625   3.03     3.85339e-13  10.4053
2    0.221382  0.0021692   0.00105216  2.80      0.000883646  3.00     5.65406e-13  12.0506
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0633762     0.98          2.03702     7.02        4.02653        21.7925        1.5514      11.657      196.356   1463.56
0.132252      2.55          13.4326     36.98       20.4753        150.549        14.9957     202.231     3181.43   39207.1
0.310484      7.13          45.2844     121.79      69.3624        576.454        101.075     1923.53     43126.7   685532
0.656275      15.1          114.405     296.35      153.676        1386.32        480.156     9922.01     372252    6.84486e+06


==> outputs/N2/Voro-small-0_k2/results-1.txt <==
Solution: 1
NonlinearDiscretisation1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 701
DimSXCurl: 1942
DimSXDiv: 1512
DimLieAlg: 3
DimLASXGrad: 2103
DimLASXCurl: 5826
DimLASXDiv: 4536
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.36562e-12
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.56934
MaxConstraintDiff: 5.69389
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.0521477
E_L2Pot: 0.0474639
absE_L2Elec: 0.0371768
absE_L2Pot: 0.0311221
absE_L2Lambda: 0.792549
N_L2Elec: 0.712914
N_L2Pot: 0.655701
TwallDDRCore: 0.0633762
TprocDDRCore: 0.98
TwallModel: 2.03702
TprocModel: 7.02
TwallAssemble: 4.02653
TprocAssemble: 21.7925
TwallSolve: 1.5514
TprocSolve: 11.657
TwallRun: 196.356
TprocRun: 1463.56
Solver: Pardiso


==> outputs/N2/Voro-small-0_k2/results-2.txt <==
Solution: 1
NonlinearDiscretisation1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXGrad: 3477
DimSXCurl: 9526
DimSXDiv: 7300
DimLieAlg: 3
DimLASXGrad: 10431
DimLASXCurl: 28578
DimLASXDiv: 21900
InitialTime: 0
FinalTime: 1
Timestep: 0.0185185
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.29515e-12
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.56791
MaxConstraintDiff: 8.44023
OuterIterations: 54
AvgNonlinearIterations: 1
E_L2Elec: 0.00851086
E_L2Pot: 0.0076997
absE_L2Elec: 0.00606514
absE_L2Pot: 0.00504766
absE_L2Lambda: 0.109332
N_L2Elec: 0.712636
N_L2Pot: 0.655567
TwallDDRCore: 0.132252
TprocDDRCore: 2.55
TwallModel: 13.4326
TprocModel: 36.98
TwallAssemble: 20.4753
TprocAssemble: 150.549
TwallSolve: 14.9957
TprocSolve: 202.231
TwallRun: 3181.43
TprocRun: 39207.1
Solver: Pardiso


==> outputs/N2/Voro-small-0_k2/results-3.txt <==
Solution: 1
NonlinearDiscretisation1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 10422
DimSXCurl: 27957
DimSXDiv: 20966
DimLieAlg: 3
DimLASXGrad: 31266
DimLASXCurl: 83871
DimLASXDiv: 62898
InitialTime: 0
FinalTime: 1
Timestep: 0.00568182
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.85339e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 8.27946
MaxConstraintDiff: 10.4053
OuterIterations: 176
AvgNonlinearIterations: 1
E_L2Elec: 0.00258742
E_L2Pot: 0.00231625
absE_L2Elec: 0.00184374
absE_L2Pot: 0.00151841
absE_L2Lambda: 0.0314165
N_L2Elec: 0.712578
N_L2Pot: 0.655547
TwallDDRCore: 0.310484
TprocDDRCore: 7.13
TwallModel: 45.2844
TprocModel: 121.79
TwallAssemble: 69.3624
TprocAssemble: 576.454
TwallSolve: 101.075
TprocSolve: 1923.53
TwallRun: 43126.7
TprocRun: 685532
Solver: Pardiso


==> outputs/N2/Voro-small-0_k2/results-4.txt <==
Solution: 1
NonlinearDiscretisation1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXGrad: 22612
DimSXCurl: 60477
DimSXDiv: 45156
DimLieAlg: 3
DimLASXGrad: 67836
DimLASXCurl: 181431
DimLASXDiv: 135468
InitialTime: 0
FinalTime: 1
Timestep: 0.0021692
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.65406e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 9.54407
MaxConstraintDiff: 12.0506
OuterIterations: 461
AvgNonlinearIterations: 1
E_L2Elec: 0.00105216
E_L2Pot: 0.000883646
absE_L2Elec: 0.000749747
absE_L2Pot: 0.000579268
absE_L2Lambda: 0.0119851
N_L2Elec: 0.712577
N_L2Pot: 0.655543
TwallDDRCore: 0.656275
TprocDDRCore: 15.1
TwallModel: 114.405
TprocModel: 296.35
TwallAssemble: 153.676
TprocAssemble: 1386.32
TwallSolve: 480.156
TprocSolve: 9922.01
TwallRun: 372252
TprocRun: 6.84486e+06
Solver: Pardiso


==> outputs/N2/Voro-small-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0633762     0.98          2.03702     7.02        4.02653        21.7925        1.5514      11.657      196.356   1463.56
0.132252      2.55          13.4326     36.98       20.4753        150.549        14.9957     202.231     3181.43   39207.1
0.310484      7.13          45.2844     121.79      69.3624        576.454        101.075     1923.53     43126.7   685532
0.656275      15.1          114.405     296.35      153.676        1386.32        480.156     9922.01     372252    6.84486e+06


==> outputs/N2_constr_preserv/Cubic-Cells_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Cubic-Cells_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.866025  0.1        2.17357   --        0.934997  --       6.47881e-15  4.22851e-15
0    0.216506  0.0416667  2.57353   -0.12     0.84691   0.07     3.85177e-15  2.11083e-14


==> outputs/N2_constr_preserv/Cubic-Cells_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0103995/0.04
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.0297169/0.09
[main] Initial constraint norm: 1.5129
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.799165
Ebkt times:              0.000607132/0.03
Eval Ebkt times:         0.00370012/0.08
PiPjPk times:            0.0023472/0.06
Eval PiPjPk times:       0.00262883/0.05
L2prod times:            0.012328/0.23
Total time:              0.0252554/0.52
[main] Time assemble (wall/proc) 0.0154848/0.24
[main] Time solve (wall/proc) 0.00646831/0.1
[main] Stop crit:        0.00054133
Ebkt times:              0.000297635/0
Eval Ebkt times:         0.00558009/0.22
PiPjPk times:            0.00105233/0.03
Eval PiPjPk times:       0.0021972/0.04
L2prod times:            0.0067304/0.2
Total time:              0.0196565/0.59
[main] Time assemble (wall/proc) 0.0115247/0.32
[main] Time solve (wall/proc) 0.00411489/0.1
[main] Stop crit:        4.98796e-11
[main] 10%...
[main] Stop crit:        0.319444
Ebkt times:              0.000222102/0
Eval Ebkt times:         0.00146414/0.06
PiPjPk times:            0.000947329/0.03
Eval PiPjPk times:       0.00116111/0.06
L2prod times:            0.00455596/0.11
Total time:              0.0097565/0.27
[main] Time assemble (wall/proc) 0.0101186/0.27
[main] Time solve (wall/proc) 0.00783953/0.18
[main] Stop crit:        0.000133733
Ebkt times:              0.000223052/0
Eval Ebkt times:         0.00140603/0.05
PiPjPk times:            0.000883404/0.04
Eval PiPjPk times:       0.000976769/0.01
L2prod times:            0.0046142/0.1
Total time:              0.00935207/0.24
[main] Time assemble (wall/proc) 0.0101801/0.26
[main] Time solve (wall/proc) 0.00410399/0.11
[main] Stop crit:        4.72188e-12
[main] 20%...
[main] Stop crit:        0.0916316
Ebkt times:              0.000225207/0.01
Eval Ebkt times:         0.00140576/0.03
PiPjPk times:            0.000900376/0.03
Eval PiPjPk times:       0.000954849/0.01
L2prod times:            0.00438439/0.14
Total time:              0.00914726/0.26
[main] Time assemble (wall/proc) 0.00953219/0.24
[main] Time solve (wall/proc) 0.00407395/0.11
[main] Stop crit:        7.70895e-06
Ebkt times:              0.000211962/0
Eval Ebkt times:         0.0013772/0
PiPjPk times:            0.000863808/0.01
Eval PiPjPk times:       0.000883316/0.07
L2prod times:            0.0047586/0.16
Total time:              0.00929238/0.25
[main] Time assemble (wall/proc) 0.00946405/0.24
[main] Time solve (wall/proc) 0.00400727/0.1
[main] Stop crit:        2.92133e-14
[main] 30%...
[main] Stop crit:        0.253557
Ebkt times:              0.00020494/0.02
Eval Ebkt times:         0.00136547/0.05
PiPjPk times:            0.000888492/0.01
Eval PiPjPk times:       0.000943123/0.02
L2prod times:            0.00435655/0.12
Total time:              0.00895219/0.28
[main] Time assemble (wall/proc) 0.0104859/0.27
[main] Time solve (wall/proc) 0.0037818/0.1
[main] Stop crit:        2.9062e-05
Ebkt times:              0.000209323/0.03
Eval Ebkt times:         0.0013597/0.01
PiPjPk times:            0.000864377/0.05
Eval PiPjPk times:       0.000910844/0.01
L2prod times:            0.00444952/0.08
Total time:              0.00895576/0.24
[main] Time assemble (wall/proc) 0.0102165/0.26
[main] Time solve (wall/proc) 0.00363676/0.09
[main] Stop crit:        1.62993e-13
[main] 40%...
[main] Stop crit:        0.539201
Ebkt times:              0.000207697/0
Eval Ebkt times:         0.00135269/0.06
PiPjPk times:            0.00088178/0
Eval PiPjPk times:       0.000909891/0.02
L2prod times:            0.00434369/0.13
Total time:              0.00887138/0.24
[main] Time assemble (wall/proc) 0.011549/0.3
[main] Time solve (wall/proc) 0.00396321/0.1
[main] Stop crit:        0.000217859
Ebkt times:              0.000209957/0
Eval Ebkt times:         0.00142649/0.06
PiPjPk times:            0.000899283/0.01
Eval PiPjPk times:       0.000890702/0.02
L2prod times:            0.00443881/0.09
Total time:              0.00901835/0.29
[main] Time assemble (wall/proc) 0.0101967/0.27
[main] Time solve (wall/proc) 0.00378899/0.09
[main] Stop crit:        9.44794e-12
[main] 50%...
[main] Stop crit:        0.76661
Ebkt times:              0.000204395/0.01
Eval Ebkt times:         0.00135704/0.03
PiPjPk times:            0.000872153/0.05
Eval PiPjPk times:       0.000888829/0.01
L2prod times:            0.00441973/0.11
Total time:              0.00890109/0.24
[main] Time assemble (wall/proc) 0.00948836/0.25
[main] Time solve (wall/proc) 0.00387131/0.1
[main] Stop crit:        0.000391971
Ebkt times:              0.000208466/0.02
Eval Ebkt times:         0.00136702/0.07
PiPjPk times:            0.00089586/0.06
Eval PiPjPk times:       0.000941719/0
L2prod times:            0.00433088/0.09
Total time:              0.00896931/0.25
[main] Time assemble (wall/proc) 0.00961798/0.26
[main] Time solve (wall/proc) 0.00351369/0.1
[main] Stop crit:        2.47127e-11
[main] 60%...
[main] Stop crit:        0.611586
Ebkt times:              0.0002185/0
Eval Ebkt times:         0.00138752/0.02
PiPjPk times:            0.00106902/0.04
Eval PiPjPk times:       0.000952536/0.04
L2prod times:            0.00483488/0.15
Total time:              0.00969505/0.26
[main] Time assemble (wall/proc) 0.0101679/0.27
[main] Time solve (wall/proc) 0.00349146/0.09
[main] Stop crit:        0.000292571
Ebkt times:              0.000209757/0
Eval Ebkt times:         0.00140019/0.03
PiPjPk times:            0.000878022/0.02
Eval PiPjPk times:       0.000927534/0.04
L2prod times:            0.0122097/0.37
Total time:              0.0171012/0.51
[main] Time assemble (wall/proc) 0.0122519/0.33
[main] Time solve (wall/proc) 0.00347811/0.09
[main] Stop crit:        1.37913e-11
[main] 70%...
[main] Stop crit:        0.360481
Ebkt times:              0.000212463/0
Eval Ebkt times:         0.00141687/0.02
PiPjPk times:            0.000893018/0.02
Eval PiPjPk times:       0.000942711/0.04
L2prod times:            0.00440871/0.15
Total time:              0.009114/0.25
[main] Time assemble (wall/proc) 0.011594/0.3
[main] Time solve (wall/proc) 0.00349609/0.1
[main] Stop crit:        0.000112676
Ebkt times:              0.000242842/0
Eval Ebkt times:         0.00138883/0.04
PiPjPk times:            0.000899805/0.03
Eval PiPjPk times:       0.000922854/0.03
L2prod times:            0.00445095/0.12
Total time:              0.00915591/0.26
[main] Time assemble (wall/proc) 0.00988614/0.25
[main] Time solve (wall/proc) 0.00349844/0.1
[main] Stop crit:        2.28643e-12
[main] 80%...
[main] Stop crit:        0.210417
Ebkt times:              0.000216348/0.02
Eval Ebkt times:         0.00142769/0
PiPjPk times:            0.000875754/0.02
Eval PiPjPk times:       0.000884427/0.06
L2prod times:            0.00448086/0.12
Total time:              0.00903892/0.24
[main] Time assemble (wall/proc) 0.0106614/0.28
[main] Time solve (wall/proc) 0.00340773/0.09
[main] Stop crit:        1.17737e-05
Ebkt times:              0.000231836/0.01
Eval Ebkt times:         0.00136935/0.06
PiPjPk times:            0.000919844/0.03
Eval PiPjPk times:       0.000941989/0.02
L2prod times:            0.00438893/0.08
Total time:              0.00917209/0.26
[main] Time assemble (wall/proc) 0.0100285/0.27
[main] Time solve (wall/proc) 0.0034705/0.09
[main] Stop crit:        5.94377e-14
[main] 90%...
[main] Stop crit:        0.210546
Ebkt times:              0.000212028/0
Eval Ebkt times:         0.00142493/0.04
PiPjPk times:            0.000881833/0
Eval PiPjPk times:       0.000927377/0.05
L2prod times:            0.00442757/0.15
Total time:              0.00905133/0.25
[main] Time assemble (wall/proc) 0.0107832/0.29
[main] Time solve (wall/proc) 0.00360946/0.09
[main] Stop crit:        3.89303e-05
Ebkt times:              0.00021191/0
Eval Ebkt times:         0.00138325/0.06
PiPjPk times:            0.000878257/0
Eval PiPjPk times:       0.000942508/0.01
L2prod times:            0.00444298/0.13
Total time:              0.00903346/0.26
[main] Time assemble (wall/proc) 0.0106859/0.29
[main] Time solve (wall/proc) 0.00340297/0.09
[main] Stop crit:        2.58954e-13
[main] Time run (wall/proc) 0.53204/12.93
[main] Compute errors
[main] Electric field error = 2.17357
[main] Potential error = 0.934997
[main] Lambda = 28.3603
[main] Maximum residual = 6.47881e-15
[main] Maximum constraint difference = 4.22851e-15
[main] Time norms (wall/proc) 0.00210112/0.06
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0416667
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0368868/0.77
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.357478/1.82
[main] Initial constraint norm: 3.16852
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.696606
Ebkt times:              0.0147794/0.37
Eval Ebkt times:         0.335194/6.65
PiPjPk times:            0.0555005/1.24
Eval PiPjPk times:       0.278127/5.66
L2prod times:            0.316896/6.62
Total time:              2.0106/41.11
[main] Time assemble (wall/proc) 0.395422/2.09
[main] Time solve (wall/proc) 0.187069/2.1
[main] Stop crit:        0.000119791
Ebkt times:              0.0151524/0.43
Eval Ebkt times:         0.387988/10.36
PiPjPk times:            0.065124/1.8
Eval PiPjPk times:       0.268044/7.3
L2prod times:            0.408356/10.83
Total time:              1.99675/53.76
[main] Time assemble (wall/proc) 0.392434/3.46
[main] Time solve (wall/proc) 0.179334/2.05
[main] Stop crit:        1.78524e-12
[main] Stop crit:        0.392046
Ebkt times:              0.0353728/1.06
Eval Ebkt times:         0.234462/6.25
PiPjPk times:            0.0575284/1.26
Eval PiPjPk times:       0.150274/4.18
L2prod times:            0.530286/13.8
Total time:              1.18101/30.63
[main] Time assemble (wall/proc) 0.315881/1.83
[main] Time solve (wall/proc) 0.168212/1.86
[main] Stop crit:        5.5518e-05
Ebkt times:              0.0329852/1.11
Eval Ebkt times:         0.245044/6.71
PiPjPk times:            0.145671/3.9
Eval PiPjPk times:       0.198772/5.56
L2prod times:            0.75922/20.65
Total time:              1.74178/47.44
[main] Time assemble (wall/proc) 0.341544/2.71
[main] Time solve (wall/proc) 0.169809/1.87
[main] Stop crit:        5.84814e-13
[main] Stop crit:        0.254092
Ebkt times:              0.017514/0.5
Eval Ebkt times:         0.201662/5.38
PiPjPk times:            0.0583675/1.44
Eval PiPjPk times:       0.134461/3.51
L2prod times:            0.538736/14.21
Total time:              1.14231/29.98
[main] Time assemble (wall/proc) 0.327401/1.82
[main] Time solve (wall/proc) 0.167357/1.86
[main] Stop crit:        2.88675e-05
Ebkt times:              0.0161574/0.41
Eval Ebkt times:         0.302922/8.62
PiPjPk times:            0.163113/4.61
Eval PiPjPk times:       0.305511/8.53
L2prod times:            0.561307/15.43
Total time:              1.75153/48.69
[main] Time assemble (wall/proc) 0.34578/2.95
[main] Time solve (wall/proc) 0.171724/1.97
[main] Stop crit:        1.89608e-13
[main] 12%...
[main] Stop crit:        0.176841
Ebkt times:              0.0165599/0.58
Eval Ebkt times:         0.220705/6.09
PiPjPk times:            0.0685351/1.87
Eval PiPjPk times:       0.126765/3.71
L2prod times:            0.438565/11.99
Total time:              1.12224/30.96
[main] Time assemble (wall/proc) 0.306673/1.86
[main] Time solve (wall/proc) 0.162636/1.81
[main] Stop crit:        1.6606e-05
Ebkt times:              0.0207388/0.57
Eval Ebkt times:         0.240968/6.46
PiPjPk times:            0.143489/3.94
Eval PiPjPk times:       0.222147/6.09
L2prod times:            0.690433/18.8
Total time:              1.72017/46.98
[main] Time assemble (wall/proc) 0.361181/2.86
[main] Time solve (wall/proc) 0.174543/2.03
[main] Stop crit:        5.79348e-14
[main] Stop crit:        0.123451
Ebkt times:              0.0142338/0.34
Eval Ebkt times:         0.132729/2.91
PiPjPk times:            0.0560035/1.22
Eval PiPjPk times:       0.118156/2.68
L2prod times:            0.413871/9.42
Total time:              0.918128/20.37
[main] Time assemble (wall/proc) 0.322137/1.78
[main] Time solve (wall/proc) 0.174835/1.99
[main] Stop crit:        9.65876e-06
Ebkt times:              0.0437539/1.11
Eval Ebkt times:         0.275917/7.45
PiPjPk times:            0.128175/3.56
Eval PiPjPk times:       0.147827/4.32
L2prod times:            0.630189/17.69
Total time:              1.54334/42.98
[main] Time assemble (wall/proc) 0.362377/2.87
[main] Time solve (wall/proc) 0.176863/2.12
[main] Stop crit:        1.79214e-14
[main] Stop crit:        0.0967794
Ebkt times:              0.0157125/0.42
Eval Ebkt times:         0.203729/5.71
PiPjPk times:            0.0834694/2.26
Eval PiPjPk times:       0.108476/2.84
L2prod times:            0.407153/10.74
Total time:              1.03819/27.62
[main] Time assemble (wall/proc) 0.337276/1.71
[main] Time solve (wall/proc) 0.164445/1.81
[main] Stop crit:        5.9113e-06
Ebkt times:              0.0386685/1.18
Eval Ebkt times:         0.219446/5.59
PiPjPk times:            0.157914/4.37
Eval PiPjPk times:       0.165927/4.6
L2prod times:            0.744839/20.75
Total time:              1.69613/46.8
[main] Time assemble (wall/proc) 0.340513/2.84
[main] Time solve (wall/proc) 0.166619/1.88
[main] Stop crit:        8.57101e-15
[main] 25%...
[main] Stop crit:        0.10956
Ebkt times:              0.015275/0.33
Eval Ebkt times:         0.177543/4.51
PiPjPk times:            0.0639345/1.74
Eval PiPjPk times:       0.147732/3.51
L2prod times:            0.42141/10.35
Total time:              1.03524/25.78
[main] Time assemble (wall/proc) 0.330317/1.67
[main] Time solve (wall/proc) 0.182033/2.15
[main] Stop crit:        4.40646e-06
Ebkt times:              0.0479371/1.32
Eval Ebkt times:         0.275796/7.67
PiPjPk times:            0.0963208/2.68
Eval PiPjPk times:       0.229763/6.36
L2prod times:            0.620927/17.17
Total time:              1.51953/42.32
[main] Time assemble (wall/proc) 0.342299/2.78
[main] Time solve (wall/proc) 0.165769/1.85
[main] Stop crit:        4.27717e-15
[main] Stop crit:        0.148902
Ebkt times:              0.0150694/0.42
Eval Ebkt times:         0.193537/4.87
PiPjPk times:            0.0693776/1.71
Eval PiPjPk times:       0.1291/3.03
L2prod times:            0.408819/9.57
Total time:              1.0119/24.39
[main] Time assemble (wall/proc) 0.351056/1.89
[main] Time solve (wall/proc) 0.178272/2.16
[main] Stop crit:        7.56181e-06
Ebkt times:              0.0258971/0.69
Eval Ebkt times:         0.277214/7.59
PiPjPk times:            0.118047/3.17
Eval PiPjPk times:       0.214341/6.1
L2prod times:            0.585044/16.1
Total time:              1.58542/43.78
[main] Time assemble (wall/proc) 0.349819/2.83
[main] Time solve (wall/proc) 0.164386/1.81
[main] Stop crit:        1.35907e-14
[main] Stop crit:        0.205201
Ebkt times:              0.0148938/0.38
Eval Ebkt times:         0.249093/6.51
PiPjPk times:            0.115017/3.09
Eval PiPjPk times:       0.173515/4.47
L2prod times:            0.475816/11.96
Total time:              1.2195/31.03
[main] Time assemble (wall/proc) 0.332117/1.85
[main] Time solve (wall/proc) 0.17327/1.95
[main] Stop crit:        1.66681e-05
Ebkt times:              0.016034/0.43
Eval Ebkt times:         0.279282/7.48
PiPjPk times:            0.073608/2.07
Eval PiPjPk times:       0.230588/6.34
L2prod times:            0.777751/21.56
Total time:              1.7048/47.09
[main] Time assemble (wall/proc) 0.340674/2.89
[main] Time solve (wall/proc) 0.161598/1.74
[main] Stop crit:        1.09277e-13
[main] 37%...
[main] Stop crit:        0.271126
Ebkt times:              0.0148022/0.32
Eval Ebkt times:         0.1978/5.31
PiPjPk times:            0.0627323/1.55
Eval PiPjPk times:       0.10703/2.61
L2prod times:            0.406379/10.22
Total time:              0.972929/24.65
[main] Time assemble (wall/proc) 0.320699/1.61
[main] Time solve (wall/proc) 0.165842/1.88
[main] Stop crit:        2.78665e-05
Ebkt times:              0.0548827/1.56
Eval Ebkt times:         0.316094/8.82
PiPjPk times:            0.195242/5.54
Eval PiPjPk times:       0.204369/5.46
L2prod times:            0.556306/14.99
Total time:              1.69341/46.34
[main] Time assemble (wall/proc) 0.352203/2.81
[main] Time solve (wall/proc) 0.161027/1.82
[main] Stop crit:        3.15918e-13
[main] Stop crit:        0.345762
Ebkt times:              0.0152282/0.3
Eval Ebkt times:         0.229272/6.03
PiPjPk times:            0.135643/3.51
Eval PiPjPk times:       0.13105/3.52
L2prod times:            0.414579/10.46
Total time:              1.12849/28.93
[main] Time assemble (wall/proc) 0.315959/1.69
[main] Time solve (wall/proc) 0.174555/2.01
[main] Stop crit:        4.06414e-05
Ebkt times:              0.0295477/0.87
Eval Ebkt times:         0.331742/8.81
PiPjPk times:            0.111247/3.04
Eval PiPjPk times:       0.287773/8.04
L2prod times:            0.727567/19.96
Total time:              1.80839/49.47
[main] Time assemble (wall/proc) 0.344197/2.85
[main] Time solve (wall/proc) 0.192081/2.38
[main] Stop crit:        6.16234e-13
[main] Stop crit:        0.413127
Ebkt times:              0.0347242/0.9
Eval Ebkt times:         0.228994/5.82
PiPjPk times:            0.108935/2.78
Eval PiPjPk times:       0.155023/4.14
L2prod times:            0.466239/12.12
Total time:              1.22248/31.93
[main] Time assemble (wall/proc) 0.354222/1.89
[main] Time solve (wall/proc) 0.183046/2.08
[main] Stop crit:        5.15391e-05
Ebkt times:              0.0249801/0.75
Eval Ebkt times:         0.308334/8.57
PiPjPk times:            0.166216/4.45
Eval PiPjPk times:       0.210166/5.84
L2prod times:            0.647713/17.38
Total time:              1.66789/45.51
[main] Time assemble (wall/proc) 0.341699/2.8
[main] Time solve (wall/proc) 0.187027/2.15
[main] Stop crit:        8.43123e-13
[main] 50%...
[main] Stop crit:        0.430806
Ebkt times:              0.0181114/0.42
Eval Ebkt times:         0.245791/6.58
PiPjPk times:            0.117058/3.2
Eval PiPjPk times:       0.164691/4.38
L2prod times:            0.436856/11.36
Total time:              1.178/30.84
[main] Time assemble (wall/proc) 0.321894/1.9
[main] Time solve (wall/proc) 0.174287/2.05
[main] Stop crit:        5.29465e-05
Ebkt times:              0.0158505/0.34
Eval Ebkt times:         0.222652/5.81
PiPjPk times:            0.161547/4.54
Eval PiPjPk times:       0.186023/5.14
L2prod times:            0.733315/20.06
Total time:              1.70546/46.66
[main] Time assemble (wall/proc) 0.341442/2.75
[main] Time solve (wall/proc) 0.167216/1.85
[main] Stop crit:        7.25543e-13
[main] Stop crit:        0.382789
Ebkt times:              0.0158583/0.42
Eval Ebkt times:         0.154991/4.19
PiPjPk times:            0.072278/1.97
Eval PiPjPk times:       0.11904/3.18
L2prod times:            0.371293/9.9
Total time:              0.912405/24.22
[main] Time assemble (wall/proc) 0.315051/1.56
[main] Time solve (wall/proc) 0.174158/1.99
[main] Stop crit:        4.2145e-05
Ebkt times:              0.0839352/2.41
Eval Ebkt times:         0.342198/9.89
PiPjPk times:            0.142907/3.89
Eval PiPjPk times:       0.131988/3.62
L2prod times:            0.619119/16.9
Total time:              1.67956/46.35
[main] Time assemble (wall/proc) 0.339498/2.77
[main] Time solve (wall/proc) 0.178101/2.06
[main] Stop crit:        3.42719e-13
[main] Stop crit:        0.308258
Ebkt times:              0.0426067/1.1
Eval Ebkt times:         0.217592/5.48
PiPjPk times:            0.0761742/1.93
Eval PiPjPk times:       0.130701/3.33
L2prod times:            0.512214/13.23
Total time:              1.18818/30.76
[main] Time assemble (wall/proc) 0.330361/1.9
[main] Time solve (wall/proc) 0.174331/2.02
[main] Stop crit:        2.6392e-05
Ebkt times:              0.0691111/1.79
Eval Ebkt times:         0.2768/7.27
PiPjPk times:            0.144545/4.02
Eval PiPjPk times:       0.249731/6.96
L2prod times:            0.719095/19.44
Total time:              1.79317/48.45
[main] Time assemble (wall/proc) 0.361395/2.76
[main] Time solve (wall/proc) 0.182208/2.1
[main] Stop crit:        6.56261e-14
[main] 62%...
[main] Stop crit:        0.241837
Ebkt times:              0.0152423/0.4
Eval Ebkt times:         0.183215/4.72
PiPjPk times:            0.0582573/1.52
Eval PiPjPk times:       0.159554/4.15
L2prod times:            0.387914/9.42
Total time:              0.994203/24.57
[main] Time assemble (wall/proc) 0.319733/1.52
[main] Time solve (wall/proc) 0.173048/2.01
[main] Stop crit:        1.26861e-05
Ebkt times:              0.0400554/1.19
Eval Ebkt times:         0.253546/6.71
PiPjPk times:            0.209177/5.82
Eval PiPjPk times:       0.181605/4.97
L2prod times:            0.776323/21.4
Total time:              1.76603/48.64
[main] Time assemble (wall/proc) 0.35823/2.96
[main] Time solve (wall/proc) 0.184091/2.14
[main] Stop crit:        3.33146e-14
[main] Stop crit:        0.194294
Ebkt times:              0.0140803/0.27
Eval Ebkt times:         0.132321/2.56
PiPjPk times:            0.0529678/1
Eval PiPjPk times:       0.0922404/1.67
L2prod times:            0.356919/7.27
Total time:              0.792187/15.55
[main] Time assemble (wall/proc) 0.326447/1.39
[main] Time solve (wall/proc) 0.18423/2.23
[main] Stop crit:        6.09842e-06
Ebkt times:              0.0271434/0.75
Eval Ebkt times:         0.311328/9.02
PiPjPk times:            0.115452/3.01
Eval PiPjPk times:       0.159113/4.2
L2prod times:            0.627789/16.98
Total time:              1.59932/43.42
[main] Time assemble (wall/proc) 0.367457/2.83
[main] Time solve (wall/proc) 0.182357/2.12
[main] Stop crit:        1.34887e-14
[main] Stop crit:        0.16617
Ebkt times:              0.01544/0.45
Eval Ebkt times:         0.175974/4.92
PiPjPk times:            0.094127/2.42
Eval PiPjPk times:       0.122711/3.17
L2prod times:            0.423806/10.79
Total time:              0.998911/25.9
[main] Time assemble (wall/proc) 0.331449/1.66
[main] Time solve (wall/proc) 0.179392/2.14
[main] Stop crit:        8.41116e-06
Ebkt times:              0.103695/2.81
Eval Ebkt times:         0.300388/8.84
PiPjPk times:            0.172088/4.93
Eval PiPjPk times:       0.23858/6.4
L2prod times:            0.58622/16.08
Total time:              1.65488/46.13
[main] Time assemble (wall/proc) 0.340804/2.8
[main] Time solve (wall/proc) 0.167982/1.92
[main] Stop crit:        3.90471e-14
[main] 75%...
[main] Stop crit:        0.154243
Ebkt times:              0.0156378/0.4
Eval Ebkt times:         0.260507/7.11
PiPjPk times:            0.0934153/2.44
Eval PiPjPk times:       0.14758/3.96
L2prod times:            0.496248/13.14
Total time:              1.2321/32.7
[main] Time assemble (wall/proc) 0.343375/1.93
[main] Time solve (wall/proc) 0.169055/1.94
[main] Stop crit:        1.0125e-05
Ebkt times:              0.0156573/0.44
Eval Ebkt times:         0.265601/7.72
PiPjPk times:            0.0999715/2.9
Eval PiPjPk times:       0.18309/5.1
L2prod times:            0.712669/19.68
Total time:              1.5331/42.91
[main] Time assemble (wall/proc) 0.34007/2.98
[main] Time solve (wall/proc) 0.168364/1.97
[main] Stop crit:        6.0367e-14
[main] Stop crit:        0.153117
Ebkt times:              0.0156282/0.34
Eval Ebkt times:         0.178095/5.18
PiPjPk times:            0.0697893/1.79
Eval PiPjPk times:       0.129875/3.09
L2prod times:            0.434835/10.9
Total time:              1.00381/25.69
[main] Time assemble (wall/proc) 0.32368/1.65
[main] Time solve (wall/proc) 0.170133/1.99
[main] Stop crit:        9.53593e-06
Ebkt times:              0.0350543/0.99
Eval Ebkt times:         0.354856/9.92
PiPjPk times:            0.221957/6.06
Eval PiPjPk times:       0.197229/5.4
L2prod times:            0.703635/18.97
Total time:              1.8309/49.83
[main] Time assemble (wall/proc) 0.346554/2.89
[main] Time solve (wall/proc) 0.165753/1.89
[main] Stop crit:        5.37073e-14
[main] Stop crit:        0.157302
Ebkt times:              0.0151693/0.36
Eval Ebkt times:         0.198478/5.21
PiPjPk times:            0.0694821/1.49
Eval PiPjPk times:       0.100272/2.43
L2prod times:            0.451589/11.44
Total time:              1.00315/24.87
[main] Time assemble (wall/proc) 0.325551/1.6
[main] Time solve (wall/proc) 0.178454/2.16
[main] Stop crit:        8.22432e-06
Ebkt times:              0.0438613/1.14
Eval Ebkt times:         0.316003/9.01
PiPjPk times:            0.114946/3.12
Eval PiPjPk times:       0.150188/3.86
L2prod times:            0.66798/18.22
Total time:              1.67647/45.82
[main] Time assemble (wall/proc) 0.366543/2.78
[main] Time solve (wall/proc) 0.189094/2.36
[main] Stop crit:        3.0698e-14
[main] 87%...
[main] Stop crit:        0.163579
Ebkt times:              0.0150083/0.32
Eval Ebkt times:         0.196468/5.34
PiPjPk times:            0.0805477/2.19
Eval PiPjPk times:       0.159611/3.99
L2prod times:            0.518719/13.38
Total time:              1.19659/31.14
[main] Time assemble (wall/proc) 0.315784/1.83
[main] Time solve (wall/proc) 0.175858/2.12
[main] Stop crit:        8.75833e-06
Ebkt times:              0.0259882/0.8
Eval Ebkt times:         0.355996/9.89
PiPjPk times:            0.159517/4.41
Eval PiPjPk times:       0.230126/6.28
L2prod times:            0.538959/14.55
Total time:              1.60381/43.86
[main] Time assemble (wall/proc) 0.359327/2.8
[main] Time solve (wall/proc) 0.174609/2.14
[main] Stop crit:        1.34151e-14
[main] Stop crit:        0.175347
Ebkt times:              0.0153577/0.3
Eval Ebkt times:         0.249358/7.08
PiPjPk times:            0.124799/3.5
Eval PiPjPk times:       0.168165/4.27
L2prod times:            0.518393/13.84
Total time:              1.27841/34.16
[main] Time assemble (wall/proc) 0.342206/2.02
[main] Time solve (wall/proc) 0.168231/1.94
[main] Stop crit:        1.13149e-05
Ebkt times:              0.0718002/2
Eval Ebkt times:         0.270607/7.58
PiPjPk times:            0.226529/6.41
Eval PiPjPk times:       0.160415/4.35
L2prod times:            0.687811/18.84
Total time:              1.71598/47.29
[main] Time assemble (wall/proc) 0.364402/2.77
[main] Time solve (wall/proc) 0.177693/2.11
[main] Stop crit:        2.14792e-14
[main] Stop crit:        0.194231
Ebkt times:              0.01887/0.4
Eval Ebkt times:         0.204925/5.46
PiPjPk times:            0.0811895/2.07
Eval PiPjPk times:       0.170383/4.52
L2prod times:            0.511142/13.61
Total time:              1.27911/34.02
[main] Time assemble (wall/proc) 0.321641/1.94
[main] Time solve (wall/proc) 0.168857/1.97
[main] Stop crit:        1.29831e-05
Ebkt times:              0.0228732/0.5
Eval Ebkt times:         0.368128/10
PiPjPk times:            0.132085/3.59
Eval PiPjPk times:       0.179296/5.03
L2prod times:            0.809256/22.14
Total time:              1.79866/49.08
[main] Time assemble (wall/proc) 0.34281/2.85
[main] Time solve (wall/proc) 0.174884/2.06
[main] Stop crit:        3.45954e-14
[main] Time run (wall/proc) 32.879/432.39
[main] Compute errors
[main] Electric field error = 2.57353
[main] Potential error = 0.84691
[main] Lambda = 8.9336
[main] Maximum residual = 3.85177e-15
[main] Maximum constraint difference = 2.11083e-14
[main] Time norms (wall/proc) 0.0388898/1.08
[main] Mesh diameter 0.216506
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.866025  0.1        2.17357   --        0.934997  --       6.47881e-15  4.22851e-15
0    0.216506  0.0416667  2.57353   -0.12     0.84691   0.07     3.85177e-15  2.11083e-14
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0103995     0.04          0.0297169   0.09        0.0106959      0.273          0.00405092  0.101       0.53204   12.93
0.0368868     0.77          0.357478    1.82        0.341033       2.31625        0.174057    2.01271     32.879    432.39


==> outputs/N2_constr_preserv/Cubic-Cells_k0/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 27
DimSXCurl: 54
DimSXDiv: 36
DimLieAlg: 3
DimLASXGrad: 81
DimLASXCurl: 162
DimLASXDiv: 108
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.47881e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 1.5129
MaxConstraintDiff: 4.22851e-15
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.17357
E_L2Pot: 0.934997
absE_L2Elec: 1.48069
absE_L2Pot: 0.573731
absE_L2Lambda: 28.3603
N_L2Elec: 0.681223
N_L2Pot: 0.613617
TwallDDRCore: 0.0103995
TprocDDRCore: 0.04
TwallModel: 0.0297169
TprocModel: 0.09
TwallAssemble: 0.0106959
TprocAssemble: 0.273
TwallSolve: 0.00405092
TprocSolve: 0.101
TwallRun: 0.53204
TprocRun: 12.93
Solver: Pardiso


==> outputs/N2_constr_preserv/Cubic-Cells_k0/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 729
DimSXCurl: 1944
DimSXDiv: 1728
DimLieAlg: 3
DimLASXGrad: 2187
DimLASXCurl: 5832
DimLASXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.85177e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.16852
MaxConstraintDiff: 2.11083e-14
OuterIterations: 24
AvgNonlinearIterations: 2
E_L2Elec: 2.57353
E_L2Pot: 0.84691
absE_L2Elec: 1.81237
absE_L2Pot: 0.54829
absE_L2Lambda: 8.9336
N_L2Elec: 0.704235
N_L2Pot: 0.6474
TwallDDRCore: 0.0368868
TprocDDRCore: 0.77
TwallModel: 0.357478
TprocModel: 1.82
TwallAssemble: 0.341033
TprocAssemble: 2.31625
TwallSolve: 0.174057
TprocSolve: 2.01271
TwallRun: 32.879
TprocRun: 432.39
Solver: Pardiso


==> outputs/N2_constr_preserv/Cubic-Cells_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0103995     0.04          0.0297169   0.09        0.0106959      0.273          0.00405092  0.101       0.53204   12.93
0.0368868     0.77          0.357478    1.82        0.341033       2.31625        0.174057    2.01271     32.879    432.39


==> outputs/N2_constr_preserv/Cubic-Cells_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Cubic-Cells_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Cubic-Cells_k1/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.866025  0.1         2.57259   --        1.01718   --       3.34449e-14  2.52977e-14
1    0.216506  0.00934579  3.1336    -0.14     0.801502  0.17     3.23198e-15  6.48934e-13


==> outputs/N2_constr_preserv/Cubic-Cells_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0146405/0.08
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.123061/0.35
[main] Initial constraint norm: 2.23693
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.853946
Ebkt times:              0.00915877/0.19
Eval Ebkt times:         0.0267736/0.59
PiPjPk times:            0.0209749/0.44
Eval PiPjPk times:       0.00891603/0.21
L2prod times:            0.0249514/0.53
Total time:              0.127053/2.62
[main] Time assemble (wall/proc) 0.077442/1.22
[main] Time solve (wall/proc) 0.027475/0.45
[main] Stop crit:        0.00303858
Ebkt times:              0.0178834/0.47
Eval Ebkt times:         0.0616707/1.67
PiPjPk times:            0.049123/1.37
Eval PiPjPk times:       0.0295297/0.79
L2prod times:            0.0249723/0.7
Total time:              0.239087/6.53
[main] Time assemble (wall/proc) 0.1117/2.94
[main] Time solve (wall/proc) 0.0238757/0.29
[main] Stop crit:        4.39672e-09
[main] 10%...
[main] Stop crit:        0.394303
Ebkt times:              0.0107345/0.25
Eval Ebkt times:         0.0433679/1.2
PiPjPk times:            0.0513773/1.41
Eval PiPjPk times:       0.017658/0.48
L2prod times:            0.0258315/0.7
Total time:              0.203751/5.56
[main] Time assemble (wall/proc) 0.0932661/2.48
[main] Time solve (wall/proc) 0.0238431/0.62
[main] Stop crit:        0.000203789
Ebkt times:              0.00952299/0.23
Eval Ebkt times:         0.0250051/0.68
PiPjPk times:            0.0217894/0.59
Eval PiPjPk times:       0.0356497/0.96
L2prod times:            0.0236549/0.67
Total time:              0.161493/4.45
[main] Time assemble (wall/proc) 0.0885009/2.33
[main] Time solve (wall/proc) 0.0239772/0.62
[main] Stop crit:        4.43157e-11
[main] 20%...
[main] Stop crit:        0.205768
Ebkt times:              0.00858092/0.25
Eval Ebkt times:         0.0233318/0.67
PiPjPk times:            0.0557095/1.55
Eval PiPjPk times:       0.0080327/0.24
L2prod times:            0.0211083/0.6
Total time:              0.180674/4.94
[main] Time assemble (wall/proc) 0.0891308/2.36
[main] Time solve (wall/proc) 0.0240678/0.61
[main] Stop crit:        0.000179307
Ebkt times:              0.0086743/0.21
Eval Ebkt times:         0.021929/0.65
PiPjPk times:            0.0562407/1.59
Eval PiPjPk times:       0.00681287/0.18
L2prod times:            0.0212935/0.55
Total time:              0.163274/4.49
[main] Time assemble (wall/proc) 0.0870023/2.3
[main] Time solve (wall/proc) 0.0238748/0.62
[main] Stop crit:        1.51492e-11
[main] 30%...
[main] Stop crit:        0.258204
Ebkt times:              0.00867699/0.25
Eval Ebkt times:         0.0486566/1.39
PiPjPk times:            0.0356403/0.97
Eval PiPjPk times:       0.00686754/0.22
L2prod times:            0.0211596/0.55
Total time:              0.182265/5.02
[main] Time assemble (wall/proc) 0.0987876/2.62
[main] Time solve (wall/proc) 0.0236263/0.61
[main] Stop crit:        0.000206201
Ebkt times:              0.0200734/0.54
Eval Ebkt times:         0.0508743/1.36
PiPjPk times:            0.0210269/0.6
Eval PiPjPk times:       0.00689971/0.16
L2prod times:            0.0565187/1.54
Total time:              0.247961/6.78
[main] Time assemble (wall/proc) 0.105334/2.79
[main] Time solve (wall/proc) 0.0253092/0.64
[main] Stop crit:        1.6118e-11
[main] 40%...
[main] Stop crit:        0.618445
Ebkt times:              0.00868372/0.24
Eval Ebkt times:         0.0348313/0.97
PiPjPk times:            0.0512848/1.45
Eval PiPjPk times:       0.00685425/0.17
L2prod times:            0.0211994/0.57
Total time:              0.151295/4.15
[main] Time assemble (wall/proc) 0.0868486/2.3
[main] Time solve (wall/proc) 0.0239337/0.62
[main] Stop crit:        0.000720101
Ebkt times:              0.00873914/0.24
Eval Ebkt times:         0.0219906/0.64
PiPjPk times:            0.0207429/0.55
Eval PiPjPk times:       0.0151066/0.4
L2prod times:            0.0214252/0.57
Total time:              0.156725/4.29
[main] Time assemble (wall/proc) 0.086932/2.31
[main] Time solve (wall/proc) 0.0238523/0.62
[main] Stop crit:        2.48107e-10
[main] 50%...
[main] Stop crit:        1.01865
Ebkt times:              0.00881323/0.25
Eval Ebkt times:         0.0221167/0.59
PiPjPk times:            0.0300283/0.82
Eval PiPjPk times:       0.00686344/0.16
L2prod times:            0.0280414/0.77
Total time:              0.124746/3.37
[main] Time assemble (wall/proc) 0.0864205/2.25
[main] Time solve (wall/proc) 0.0244106/0.62
[main] Stop crit:        0.000726931
Ebkt times:              0.00919651/0.26
Eval Ebkt times:         0.0240142/0.68
PiPjPk times:            0.0423063/1.16
Eval PiPjPk times:       0.0375982/1.03
L2prod times:            0.0248857/0.66
Total time:              0.170368/4.68
[main] Time assemble (wall/proc) 0.0828093/2.18
[main] Time solve (wall/proc) 0.0236215/0.6
[main] Stop crit:        3.06573e-10
[main] 60%...
[main] Stop crit:        0.912378
Ebkt times:              0.0116857/0.33
Eval Ebkt times:         0.0304592/0.82
PiPjPk times:            0.0511356/1.39
Eval PiPjPk times:       0.00718874/0.23
L2prod times:            0.0241118/0.67
Total time:              0.175176/4.86
[main] Time assemble (wall/proc) 0.0899624/2.4
[main] Time solve (wall/proc) 0.0238551/0.61
[main] Stop crit:        0.000224563
Ebkt times:              0.00872756/0.24
Eval Ebkt times:         0.0283252/0.81
PiPjPk times:            0.0393605/1.1
Eval PiPjPk times:       0.00677889/0.17
L2prod times:            0.0212867/0.56
Total time:              0.145774/4.01
[main] Time assemble (wall/proc) 0.0876381/2.33
[main] Time solve (wall/proc) 0.0241848/0.62
[main] Stop crit:        4.04732e-11
[main] 70%...
[main] Stop crit:        0.527025
Ebkt times:              0.0819479/2.17
Eval Ebkt times:         0.0218853/0.56
PiPjPk times:            0.0207349/0.56
Eval PiPjPk times:       0.00697298/0.14
L2prod times:            0.0688727/1.84
Total time:              0.279964/7.47
[main] Time assemble (wall/proc) 0.113707/2.97
[main] Time solve (wall/proc) 0.023912/0.62
[main] Stop crit:        0.000121448
Ebkt times:              0.00866217/0.27
Eval Ebkt times:         0.0240146/0.64
PiPjPk times:            0.0267494/0.72
Eval PiPjPk times:       0.00685928/0.2
L2prod times:            0.0212052/0.57
Total time:              0.14933/4.09
[main] Time assemble (wall/proc) 0.0870958/2.3
[main] Time solve (wall/proc) 0.0240776/0.62
[main] Stop crit:        9.41329e-12
[main] 80%...
[main] Stop crit:        0.307182
Ebkt times:              0.00873059/0.22
Eval Ebkt times:         0.0222501/0.6
PiPjPk times:            0.0290606/0.8
Eval PiPjPk times:       0.00694381/0.14
L2prod times:            0.0258069/0.72
Total time:              0.141096/3.88
[main] Time assemble (wall/proc) 0.0885451/2.34
[main] Time solve (wall/proc) 0.0250214/0.64
[main] Stop crit:        0.000117746
Ebkt times:              0.0462381/1.2
Eval Ebkt times:         0.0220131/0.59
PiPjPk times:            0.0206594/0.51
Eval PiPjPk times:       0.00686529/0.2
L2prod times:            0.132695/3.39
Total time:              0.318385/8.22
[main] Time assemble (wall/proc) 0.119324/3.07
[main] Time solve (wall/proc) 0.0245243/0.64
[main] Stop crit:        8.92268e-12
[main] 90%...
[main] Stop crit:        0.261646
Ebkt times:              0.00912024/0.28
Eval Ebkt times:         0.0287096/0.75
PiPjPk times:            0.0308421/0.85
Eval PiPjPk times:       0.00768226/0.26
L2prod times:            0.0326467/0.91
Total time:              0.14075/3.93
[main] Time assemble (wall/proc) 0.0873069/2.32
[main] Time solve (wall/proc) 0.0238486/0.61
[main] Stop crit:        9.28063e-05
Ebkt times:              0.00891622/0.22
Eval Ebkt times:         0.0396218/1.09
PiPjPk times:            0.0303418/0.83
Eval PiPjPk times:       0.0163989/0.47
L2prod times:            0.0211155/0.57
Total time:              0.145396/3.97
[main] Time assemble (wall/proc) 0.0854494/2.28
[main] Time solve (wall/proc) 0.0214743/0.55
[main] Stop crit:        6.3419e-12
[main] Time run (wall/proc) 3.62877/92.74
[main] Compute errors
[main] Electric field error = 2.57259
[main] Potential error = 1.01718
[main] Lambda = 22.4822
[main] Maximum residual = 3.34449e-14
[main] Maximum constraint difference = 2.52977e-14
[main] Time norms (wall/proc) 0.00678656/0.18
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00934579
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.115942/2.36
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 3.76399/11.6
[main] Initial constraint norm: 5.12029
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.251257
Ebkt times:              0.727068/18.59
Eval Ebkt times:         2.33041/58.25
PiPjPk times:            1.42681/35.63
Eval PiPjPk times:       0.67656/17.24
L2prod times:            1.70061/43.83
Total time:              10.5392/261.68
[main] Time assemble (wall/proc) 3.19908/14.66
[main] Time solve (wall/proc) 1.406/16.06
[main] Stop crit:        2.85241e-07
[main] Stop crit:        0.232615
Ebkt times:              0.746099/19.9
Eval Ebkt times:         2.25993/56.65
PiPjPk times:            1.43646/37.34
Eval PiPjPk times:       0.633272/15.17
L2prod times:            1.72458/44.06
Total time:              10.2733/258.15
[main] Time assemble (wall/proc) 3.04664/14.53
[main] Time solve (wall/proc) 1.38021/16.42
[main] Stop crit:        2.15653e-07
[main] Stop crit:        0.213974
Ebkt times:              0.758993/20.13
Eval Ebkt times:         2.28958/61.94
PiPjPk times:            1.5187/41.22
Eval PiPjPk times:       0.579111/15.74
L2prod times:            1.77089/48.41
Total time:              9.84477/264.97
[main] Time assemble (wall/proc) 3.10775/14.91
[main] Time solve (wall/proc) 1.36934/15.41
[main] Stop crit:        1.48655e-07
[main] Stop crit:        0.192662
Ebkt times:              0.78811/20.83
Eval Ebkt times:         2.33141/63.61
PiPjPk times:            1.53639/41.64
Eval PiPjPk times:       0.580624/15.61
L2prod times:            1.78192/48.03
Total time:              9.95438/268.96
[main] Time assemble (wall/proc) 3.14627/15.03
[main] Time solve (wall/proc) 1.41767/15.9
[main] Stop crit:        9.96372e-08
[main] Stop crit:        0.168851
Ebkt times:              0.777381/19.8
Eval Ebkt times:         2.30347/62.89
PiPjPk times:            1.53803/41.29
Eval PiPjPk times:       0.584051/15.16
L2prod times:            1.79301/47.8
Total time:              9.92317/265.02
[main] Time assemble (wall/proc) 3.10531/14.92
[main] Time solve (wall/proc) 1.35781/15.99
[main] Stop crit:        7.23771e-08
[main] Stop crit:        0.145449
Ebkt times:              0.773852/20.43
Eval Ebkt times:         2.31238/62.06
PiPjPk times:            1.53157/40.7
Eval PiPjPk times:       0.579582/15.57
L2prod times:            1.79303/48.51
Total time:              9.93622/266.64
[main] Time assemble (wall/proc) 3.13762/15
[main] Time solve (wall/proc) 1.38817/15.85
[main] Stop crit:        6.27495e-08
[main] Stop crit:        0.124868
Ebkt times:              0.77343/20.45
Eval Ebkt times:         2.30369/63.13
PiPjPk times:            1.51666/41.47
Eval PiPjPk times:       0.576347/14.56
L2prod times:            1.75871/47.61
Total time:              9.83677/265.04
[main] Time assemble (wall/proc) 3.05475/14.87
[main] Time solve (wall/proc) 1.37687/15.57
[main] Stop crit:        6.17966e-08
[main] Stop crit:        0.107954
Ebkt times:              0.776383/20.76
Eval Ebkt times:         2.31342/62.45
PiPjPk times:            1.52847/40.55
Eval PiPjPk times:       0.577738/15.99
L2prod times:            1.80665/49.59
Total time:              9.93835/268.38
[main] Time assemble (wall/proc) 3.10177/15.04
[main] Time solve (wall/proc) 1.3789/15.71
[main] Stop crit:        6.23983e-08
[main] Stop crit:        0.094461
Ebkt times:              0.793025/21.37
Eval Ebkt times:         2.33009/63.83
PiPjPk times:            1.52095/40.98
Eval PiPjPk times:       0.570153/15.64
L2prod times:            1.78487/48.65
Total time:              9.90789/267.64
[main] Time assemble (wall/proc) 3.19634/15.06
[main] Time solve (wall/proc) 1.41356/15.91
[main] Stop crit:        6.14954e-08
[main] Stop crit:        0.0837349
Ebkt times:              0.778913/21.09
Eval Ebkt times:         2.31929/62.51
PiPjPk times:            1.52545/41.31
Eval PiPjPk times:       0.570625/15.23
L2prod times:            1.82328/49.97
Total time:              9.92463/267.59
[main] Time assemble (wall/proc) 3.15355/15.01
[main] Time solve (wall/proc) 1.37836/15.81
[main] Stop crit:        5.83043e-08
[main] Stop crit:        0.0750695
Ebkt times:              0.77836/20.26
Eval Ebkt times:         2.31958/62.68
PiPjPk times:            1.5319/41.49
Eval PiPjPk times:       0.582854/14.98
L2prod times:            1.8032/48.29
Total time:              9.98291/267.27
[main] Time assemble (wall/proc) 3.14884/15.08
[main] Time solve (wall/proc) 1.38077/15.5
[main] Stop crit:        5.2977e-08
[main] 10%...
[main] Stop crit:        0.0678203
Ebkt times:              0.785522/21.08
Eval Ebkt times:         2.33422/62.13
PiPjPk times:            1.54083/41.87
Eval PiPjPk times:       0.580612/16.43
L2prod times:            1.82195/48.78
Total time:              10.014/269.64
[main] Time assemble (wall/proc) 3.12962/15.12
[main] Time solve (wall/proc) 1.37815/15.57
[main] Stop crit:        4.6053e-08
[main] Stop crit:        0.0614864
Ebkt times:              0.772424/21.29
Eval Ebkt times:         2.31306/61.78
PiPjPk times:            1.51816/39.63
Eval PiPjPk times:       0.572078/16.64
L2prod times:            1.79564/48.17
Total time:              9.88711/266.15
[main] Time assemble (wall/proc) 3.11648/14.9
[main] Time solve (wall/proc) 1.36145/15.96
[main] Stop crit:        3.8245e-08
[main] Stop crit:        0.0557827
Ebkt times:              0.793019/21.72
Eval Ebkt times:         2.35587/64.05
PiPjPk times:            1.53131/40.44
Eval PiPjPk times:       0.58713/16.01
L2prod times:            1.81969/49.38
Total time:              10.056/272.31
[main] Time assemble (wall/proc) 3.05219/15.14
[main] Time solve (wall/proc) 1.34953/15.7
[main] Stop crit:        3.03518e-08
[main] Stop crit:        0.0506338
Ebkt times:              0.774967/20.65
Eval Ebkt times:         2.30066/62.11
PiPjPk times:            1.52763/41.35
Eval PiPjPk times:       0.581705/15.21
L2prod times:            1.78895/48.41
Total time:              9.86976/264.52
[main] Time assemble (wall/proc) 3.1666/14.98
[main] Time solve (wall/proc) 1.36521/15.62
[main] Stop crit:        2.32412e-08
[main] Stop crit:        0.0460851
Ebkt times:              0.796211/22.6
Eval Ebkt times:         2.35529/62.5
PiPjPk times:            1.5461/41.61
Eval PiPjPk times:       0.587633/16.1
L2prod times:            1.81079/49.17
Total time:              10.0699/272.46
[main] Time assemble (wall/proc) 3.07927/15.13
[main] Time solve (wall/proc) 1.34657/15.56
[main] Stop crit:        1.78613e-08
[main] Stop crit:        0.0421915
Ebkt times:              0.792314/22.13
Eval Ebkt times:         2.3427/63.89
PiPjPk times:            1.52167/40.41
Eval PiPjPk times:       0.579648/17.01
L2prod times:            1.80029/48.73
Total time:              9.97732/270.08
[main] Time assemble (wall/proc) 3.07182/15.07
[main] Time solve (wall/proc) 1.36329/15.94
[main] Stop crit:        1.50169e-08
[main] Stop crit:        0.038947
Ebkt times:              0.795019/21.98
Eval Ebkt times:         2.3509/62.55
PiPjPk times:            1.53917/40.57
Eval PiPjPk times:       0.583227/16.63
L2prod times:            1.82012/49.92
Total time:              10.0616/271.81
[main] Time assemble (wall/proc) 3.14037/15.19
[main] Time solve (wall/proc) 1.40298/16.02
[main] Stop crit:        1.4564e-08
[main] Stop crit:        0.036281
Ebkt times:              0.7895/20.96
Eval Ebkt times:         2.35121/64.27
PiPjPk times:            1.54558/41.69
Eval PiPjPk times:       0.577347/14.99
L2prod times:            1.84097/50.29
Total time:              10.0473/271.22
[main] Time assemble (wall/proc) 3.15923/15.17
[main] Time solve (wall/proc) 1.35948/15.31
[main] Stop crit:        1.5236e-08
[main] Stop crit:        0.0341007
Ebkt times:              0.798771/21.53
Eval Ebkt times:         2.37436/64.29
PiPjPk times:            1.55019/42.01
Eval PiPjPk times:       0.579323/15.76
L2prod times:            1.82957/49.71
Total time:              10.1131/273.13
[main] Time assemble (wall/proc) 3.06373/15.14
[main] Time solve (wall/proc) 1.37825/16.4
[main] Stop crit:        1.5839e-08
[main] Stop crit:        0.0323397
Ebkt times:              0.815762/22.92
Eval Ebkt times:         2.38352/64.47
PiPjPk times:            1.51484/40.79
Eval PiPjPk times:       0.576554/16.87
L2prod times:            1.80649/50.72
Total time:              10.0245/272.78
[main] Time assemble (wall/proc) 3.14338/15.14
[main] Time solve (wall/proc) 1.39308/16.16
[main] Stop crit:        1.58194e-08
[main] Stop crit:        0.0309793
Ebkt times:              0.796581/21.43
Eval Ebkt times:         2.34232/63.95
PiPjPk times:            1.51212/41.05
Eval PiPjPk times:       0.575862/16.52
L2prod times:            1.7928/49.42
Total time:              9.94898/268.71
[main] Time assemble (wall/proc) 3.15811/15.06
[main] Time solve (wall/proc) 1.40683/16.15
[main] Stop crit:        1.50793e-08
[main] 20%...
[main] Stop crit:        0.0300363
Ebkt times:              0.79061/21.96
Eval Ebkt times:         2.33713/62.94
PiPjPk times:            1.51178/41.13
Eval PiPjPk times:       0.574518/15.61
L2prod times:            1.78863/48.36
Total time:              9.91584/269.11
[main] Time assemble (wall/proc) 3.18314/15.1
[main] Time solve (wall/proc) 1.39316/15.57
[main] Stop crit:        1.37556e-08
[main] Stop crit:        0.0295287
Ebkt times:              0.777551/21.73
Eval Ebkt times:         2.32379/61.68
PiPjPk times:            1.52749/41.39
Eval PiPjPk times:       0.580233/15.18
L2prod times:            1.82764/49.3
Total time:              9.99077/268.07
[main] Time assemble (wall/proc) 3.18138/15.15
[main] Time solve (wall/proc) 1.38624/15.58
[main] Stop crit:        1.20909e-08
[main] Stop crit:        0.0294422
Ebkt times:              0.778128/21.42
Eval Ebkt times:         2.3086/61.45
PiPjPk times:            1.50917/40.32
Eval PiPjPk times:       0.573532/15.83
L2prod times:            1.77461/48.21
Total time:              9.85222/264.68
[main] Time assemble (wall/proc) 3.04426/14.88
[main] Time solve (wall/proc) 1.35361/15.75
[main] Stop crit:        1.03567e-08
[main] Stop crit:        0.0297188
Ebkt times:              0.792908/21.81
Eval Ebkt times:         2.35128/64.11
PiPjPk times:            1.52381/41.39
Eval PiPjPk times:       0.582098/15.39
L2prod times:            1.81311/48.71
Total time:              10.0375/271.59
[main] Time assemble (wall/proc) 3.19488/15.2
[main] Time solve (wall/proc) 1.39023/15.84
[main] Stop crit:        8.79866e-09
[main] Stop crit:        0.0302723
Ebkt times:              0.77817/20.51
Eval Ebkt times:         2.33897/63.29
PiPjPk times:            1.53655/41.96
Eval PiPjPk times:       0.579953/15.23
L2prod times:            1.81209/48.97
Total time:              10.0178/268.53
[main] Time assemble (wall/proc) 3.18412/15.13
[main] Time solve (wall/proc) 1.38501/15.86
[main] Stop crit:        7.59031e-09
[main] Stop crit:        0.0310187
Ebkt times:              0.807844/22.52
Eval Ebkt times:         2.39202/64.94
PiPjPk times:            1.55175/41.23
Eval PiPjPk times:       0.593753/16.37
L2prod times:            1.84327/49.94
Total time:              10.2517/277.03
[main] Time assemble (wall/proc) 3.11143/15.38
[main] Time solve (wall/proc) 1.3994/15.93
[main] Stop crit:        6.8014e-09
[main] Stop crit:        0.0319038
Ebkt times:              0.7684/19.95
Eval Ebkt times:         2.30854/62.03
PiPjPk times:            1.53018/41.42
Eval PiPjPk times:       0.57481/16.26
L2prod times:            1.79842/49.08
Total time:              9.87975/266.44
[main] Time assemble (wall/proc) 3.08645/14.92
[main] Time solve (wall/proc) 1.37655/16.12
[main] Stop crit:        6.40868e-09
[main] Stop crit:        0.0329156
Ebkt times:              0.783109/21.05
Eval Ebkt times:         2.32271/61.84
PiPjPk times:            1.53002/40.81
Eval PiPjPk times:       0.575196/15.84
L2prod times:            1.82104/49.94
Total time:              9.9695/268.87
[main] Time assemble (wall/proc) 3.14206/15.09
[main] Time solve (wall/proc) 1.40631/16.16
[main] Stop crit:        6.3597e-09
[main] Stop crit:        0.0340823
Ebkt times:              0.768182/20.18
Eval Ebkt times:         2.30989/63
PiPjPk times:            1.53141/41.25
Eval PiPjPk times:       0.577975/15.82
L2prod times:            1.80855/49.09
Total time:              9.92474/267.04
[main] Time assemble (wall/proc) 3.13231/14.97
[main] Time solve (wall/proc) 1.36203/16.03
[main] Stop crit:        6.63256e-09
[main] Stop crit:        0.0354563
Ebkt times:              0.804169/21.93
Eval Ebkt times:         2.37985/65.49
PiPjPk times:            1.51672/40.91
Eval PiPjPk times:       0.579042/16.38
L2prod times:            1.80647/48.32
Total time:              10.0541/272.52
[main] Time assemble (wall/proc) 3.20853/15.2
[main] Time solve (wall/proc) 1.40231/15.68
[main] Stop crit:        7.23346e-09
[main] Stop crit:        0.0370917
Ebkt times:              0.780945/21.11
Eval Ebkt times:         2.30866/62.53
PiPjPk times:            1.52865/41.47
Eval PiPjPk times:       0.582389/15.87
L2prod times:            1.79195/48.57
Total time:              9.88885/266.57
[main] Time assemble (wall/proc) 3.06485/14.9
[main] Time solve (wall/proc) 1.36609/16.05
[main] Stop crit:        8.1518e-09
[main] 30%...
[main] Stop crit:        0.0390215
Ebkt times:              0.783237/21.69
Eval Ebkt times:         2.32614/63.36
PiPjPk times:            1.5316/41.23
Eval PiPjPk times:       0.576202/15.9
L2prod times:            1.81805/49.31
Total time:              9.95083/268.79
[main] Time assemble (wall/proc) 3.04155/14.99
[main] Time solve (wall/proc) 1.3462/15.68
[main] Stop crit:        9.3433e-09
[main] Stop crit:        0.0412497
Ebkt times:              0.788858/21.65
Eval Ebkt times:         2.35676/63.99
PiPjPk times:            1.51986/41.04
Eval PiPjPk times:       0.580699/15.6
L2prod times:            1.77915/47.21
Total time:              10.0156/269.36
[main] Time assemble (wall/proc) 3.11514/15.08
[main] Time solve (wall/proc) 1.35017/15.76
[main] Stop crit:        1.07617e-08
[main] Stop crit:        0.0437553
Ebkt times:              0.796149/21.57
Eval Ebkt times:         2.36291/64.96
PiPjPk times:            1.54154/40.71
Eval PiPjPk times:       0.581555/16.64
L2prod times:            1.82212/49.24
Total time:              10.0922/272.09
[main] Time assemble (wall/proc) 3.15043/15.22
[main] Time solve (wall/proc) 1.38332/15.6
[main] Stop crit:        1.23909e-08
[main] Stop crit:        0.046502
Ebkt times:              0.800107/21.44
Eval Ebkt times:         2.35735/66.21
PiPjPk times:            1.52824/40.38
Eval PiPjPk times:       0.580114/16.88
L2prod times:            1.8204/49.07
Total time:              10.0301/271.28
[main] Time assemble (wall/proc) 3.19671/15.19
[main] Time solve (wall/proc) 1.41332/15.67
[main] Stop crit:        1.42469e-08
[main] Stop crit:        0.0494497
Ebkt times:              0.795799/21.2
Eval Ebkt times:         2.33982/63.76
PiPjPk times:            1.54196/41.26
Eval PiPjPk times:       0.583094/16.15
L2prod times:            1.83301/49.89
Total time:              10.0795/271.43
[main] Time assemble (wall/proc) 3.11091/15.18
[main] Time solve (wall/proc) 1.37354/16.25
[main] Stop crit:        1.63587e-08
[main] Stop crit:        0.0525665
Ebkt times:              0.810992/22.45
Eval Ebkt times:         2.38136/64.17
PiPjPk times:            1.53835/40.68
Eval PiPjPk times:       0.586255/15.9
L2prod times:            1.83642/50.03
Total time:              10.1795/275.1
[main] Time assemble (wall/proc) 3.12779/15.3
[main] Time solve (wall/proc) 1.41673/16.3
[main] Stop crit:        1.87399e-08
[main] Stop crit:        0.0558365
Ebkt times:              0.783513/21.61
Eval Ebkt times:         2.30545/62.07
PiPjPk times:            1.54125/42.15
Eval PiPjPk times:       0.580651/15.55
L2prod times:            1.81622/48.73
Total time:              9.94574/267.28
[main] Time assemble (wall/proc) 3.16702/15.06
[main] Time solve (wall/proc) 1.39631/15.64
[main] Stop crit:        2.13684e-08
[main] Stop crit:        0.0592642
Ebkt times:              0.773036/20.32
Eval Ebkt times:         2.30117/62.34
PiPjPk times:            1.5368/41.25
Eval PiPjPk times:       0.579855/15.97
L2prod times:            1.79781/48.59
Total time:              9.91502/266.79
[main] Time assemble (wall/proc) 3.05011/15.01
[main] Time solve (wall/proc) 1.34648/15.7
[main] Stop crit:        2.41801e-08
[main] Stop crit:        0.0628738
Ebkt times:              0.800692/21.58
Eval Ebkt times:         2.34959/64.2
PiPjPk times:            1.54553/42.14
Eval PiPjPk times:       0.579301/15.45
L2prod times:            1.83805/49.18
Total time:              10.1041/273.12
[main] Time assemble (wall/proc) 3.12733/15.2
[main] Time solve (wall/proc) 1.3886/15.93
[main] Stop crit:        2.70797e-08
[main] Stop crit:        0.066705
Ebkt times:              0.791634/19.78
Eval Ebkt times:         2.31066/62.49
PiPjPk times:            1.52461/41.85
Eval PiPjPk times:       0.584229/15.56
L2prod times:            1.79175/48.16
Total time:              9.91738/266.23
[main] Time assemble (wall/proc) 3.12323/14.96
[main] Time solve (wall/proc) 1.39589/16.81
[main] Stop crit:        2.99633e-08
[main] 40%...
[main] Stop crit:        0.0708052
Ebkt times:              0.803043/21.38
Eval Ebkt times:         2.36481/64.94
PiPjPk times:            1.52368/40.1
Eval PiPjPk times:       0.577553/16.04
L2prod times:            1.79797/48.5
Total time:              10.0106/270.48
[main] Time assemble (wall/proc) 3.15828/15.15
[main] Time solve (wall/proc) 1.43286/16.27
[main] Stop crit:        3.2749e-08
[main] Stop crit:        0.0752193
Ebkt times:              0.807057/22.26
Eval Ebkt times:         2.38427/65.22
PiPjPk times:            1.53501/41.17
Eval PiPjPk times:       0.586773/16.12
L2prod times:            1.83038/49.4
Total time:              10.1534/274.61
[main] Time assemble (wall/proc) 3.14924/15.31
[main] Time solve (wall/proc) 1.3824/15.52
[main] Stop crit:        3.541e-08
[main] Stop crit:        0.0799774
Ebkt times:              0.777781/20.61
Eval Ebkt times:         2.32726/63.49
PiPjPk times:            1.51595/41.69
Eval PiPjPk times:       0.577381/15
L2prod times:            1.80134/48.28
Total time:              9.92491/267.39
[main] Time assemble (wall/proc) 3.17679/15.03
[main] Time solve (wall/proc) 1.39011/15.38
[main] Stop crit:        3.80042e-08
[main] Stop crit:        0.0850813
Ebkt times:              0.789166/21.75
Eval Ebkt times:         2.34642/64.04
PiPjPk times:            1.52446/41.1
Eval PiPjPk times:       0.587729/16.98
L2prod times:            1.79705/49.36
Total time:              9.99345/270.28
[main] Time assemble (wall/proc) 3.11003/15.13
[main] Time solve (wall/proc) 1.36276/15.39
[main] Stop crit:        4.06891e-08
[main] Stop crit:        0.0904901
Ebkt times:              0.800574/20.88
Eval Ebkt times:         2.35289/64.65
PiPjPk times:            1.5253/41.34
Eval PiPjPk times:       0.578107/15.82
L2prod times:            1.79937/49.27
Total time:              10.0181/269.87
[main] Time assemble (wall/proc) 3.09125/15.1
[main] Time solve (wall/proc) 1.35538/15.8
[main] Stop crit:        4.3705e-08
[main] Stop crit:        0.0961058
Ebkt times:              0.799468/21.71
Eval Ebkt times:         2.35822/63.59
PiPjPk times:            1.53131/40.53
Eval PiPjPk times:       0.57332/16.67
L2prod times:            1.82521/49.93
Total time:              10.0181/270.25
[main] Time assemble (wall/proc) 3.14412/15.08
[main] Time solve (wall/proc) 1.34584/15.69
[main] Stop crit:        4.7312e-08
[main] Stop crit:        0.10176
Ebkt times:              0.790748/20.82
Eval Ebkt times:         2.3292/63.81
PiPjPk times:            1.54253/41.87
Eval PiPjPk times:       0.576759/15.93
L2prod times:            1.81133/48.53
Total time:              9.97718/269.32
[main] Time assemble (wall/proc) 3.1579/15.08
[main] Time solve (wall/proc) 1.38802/15.75
[main] Stop crit:        5.16846e-08
[main] Stop crit:        0.107208
Ebkt times:              0.795077/21.88
Eval Ebkt times:         2.33143/61.02
PiPjPk times:            1.53941/41.08
Eval PiPjPk times:       0.581076/16.13
L2prod times:            1.82837/49.8
Total time:              10.0333/269.67
[main] Time assemble (wall/proc) 3.16657/15.15
[main] Time solve (wall/proc) 1.37687/15.51
[main] Stop crit:        5.68056e-08
[main] Stop crit:        0.11213
Ebkt times:              0.794414/20.98
Eval Ebkt times:         2.36021/64.52
PiPjPk times:            1.54318/42.21
Eval PiPjPk times:       0.587859/15.4
L2prod times:            1.83517/50.2
Total time:              10.0762/272.86
[main] Time assemble (wall/proc) 3.12576/15.19
[main] Time solve (wall/proc) 1.39151/15.9
[main] Stop crit:        6.24129e-08
[main] Stop crit:        0.116161
Ebkt times:              0.78834/21.58
Eval Ebkt times:         2.32582/62.96
PiPjPk times:            1.52938/40.79
Eval PiPjPk times:       0.584016/15.93
L2prod times:            1.76912/48.03
Total time:              9.92718/268.41
[main] Time assemble (wall/proc) 3.03694/14.96
[main] Time solve (wall/proc) 1.37023/15.66
[main] Stop crit:        6.80255e-08
[main] Stop crit:        0.118938
Ebkt times:              0.804945/21.69
Eval Ebkt times:         2.37644/65.11
PiPjPk times:            1.52968/41.28
Eval PiPjPk times:       0.580772/16.17
L2prod times:            1.796/49.15
Total time:              10.0678/271.79
[main] Time assemble (wall/proc) 3.13694/15.21
[main] Time solve (wall/proc) 1.39698/15.4
[main] Stop crit:        7.3041e-08
[main] 50%...
[main] Stop crit:        0.120171
Ebkt times:              0.7904/21.24
Eval Ebkt times:         2.33483/63.82
PiPjPk times:            1.52082/40.12
Eval PiPjPk times:       0.579527/16.92
L2prod times:            1.80622/49.5
Total time:              9.97157/267.98
[main] Time assemble (wall/proc) 3.15561/15.1
[main] Time solve (wall/proc) 1.39556/15.84
[main] Stop crit:        7.68692e-08
[main] Stop crit:        0.119712
Ebkt times:              0.805963/21.13
Eval Ebkt times:         2.34776/63.68
PiPjPk times:            1.5208/41.06
Eval PiPjPk times:       0.586031/15.65
L2prod times:            1.77064/46.82
Total time:              9.96669/265.22
[main] Time assemble (wall/proc) 3.05244/14.89
[main] Time solve (wall/proc) 1.34932/15.85
[main] Stop crit:        7.90635e-08
[main] Stop crit:        0.117592
Ebkt times:              0.806924/21.64
Eval Ebkt times:         2.37696/64.81
PiPjPk times:            1.53241/41.55
Eval PiPjPk times:       0.590799/15.1
L2prod times:            1.81601/49.07
Total time:              10.1489/273.44
[main] Time assemble (wall/proc) 3.16811/15.27
[main] Time solve (wall/proc) 1.44391/16.34
[main] Stop crit:        7.94093e-08
[main] Stop crit:        0.114005
Ebkt times:              0.796314/20.87
Eval Ebkt times:         2.34856/64.78
PiPjPk times:            1.52109/40.26
Eval PiPjPk times:       0.586442/16.3
L2prod times:            1.80902/48.98
Total time:              10.0568/270.95
[main] Time assemble (wall/proc) 3.12149/15.18
[main] Time solve (wall/proc) 1.41927/16.28
[main] Stop crit:        7.79406e-08
[main] Stop crit:        0.109259
Ebkt times:              0.801558/20.93
Eval Ebkt times:         2.36329/66.38
PiPjPk times:            1.53089/40.88
Eval PiPjPk times:       0.573194/15.44
L2prod times:            1.79424/48.54
Total time:              10.0021/269.8
[main] Time assemble (wall/proc) 3.11359/15.14
[main] Time solve (wall/proc) 1.40342/15.8
[main] Stop crit:        7.48898e-08
[main] Stop crit:        0.103702
Ebkt times:              0.795332/21.96
Eval Ebkt times:         2.35628/64.34
PiPjPk times:            1.53579/40.89
Eval PiPjPk times:       0.581871/16.1
L2prod times:            1.82388/48.71
Total time:              10.0864/271.18
[main] Time assemble (wall/proc) 3.18311/15.24
[main] Time solve (wall/proc) 1.4192/16.18
[main] Stop crit:        7.05997e-08
[main] Stop crit:        0.0976664
Ebkt times:              0.785935/21.89
Eval Ebkt times:         2.34495/62.8
PiPjPk times:            1.53552/41.3
Eval PiPjPk times:       0.572087/15.22
L2prod times:            1.84089/50.34
Total time:              9.99174/269.95
[main] Time assemble (wall/proc) 3.12221/15.04
[main] Time solve (wall/proc) 1.35374/15.81
[main] Stop crit:        6.54375e-08
[main] Stop crit:        0.0914321
Ebkt times:              0.784953/21.61
Eval Ebkt times:         2.32789/60.33
PiPjPk times:            1.54147/41.4
Eval PiPjPk times:       0.579281/15.43
L2prod times:            1.7826/49
Total time:              9.97118/268.16
[main] Time assemble (wall/proc) 3.15999/15.06
[main] Time solve (wall/proc) 1.39985/16.08
[main] Stop crit:        5.97331e-08
[main] Stop crit:        0.0852173
Ebkt times:              0.800612/21.21
Eval Ebkt times:         2.35724/64.16
PiPjPk times:            1.5557/42.22
Eval PiPjPk times:       0.583867/15.39
L2prod times:            1.83463/49.84
Total time:              10.1217/272.36
[main] Time assemble (wall/proc) 3.14781/15.26
[main] Time solve (wall/proc) 1.38623/15.52
[main] Stop crit:        5.37505e-08
[main] Stop crit:        0.0791825
Ebkt times:              0.788734/21.11
Eval Ebkt times:         2.3247/63.8
PiPjPk times:            1.54544/41.91
Eval PiPjPk times:       0.573571/14.98
L2prod times:            1.82967/49.26
Total time:              9.98697/269.32
[main] Time assemble (wall/proc) 3.07682/15.06
[main] Time solve (wall/proc) 1.37274/16.01
[main] Stop crit:        4.76825e-08
[main] Stop crit:        0.0734418
Ebkt times:              0.781165/20.71
Eval Ebkt times:         2.32804/63.9
PiPjPk times:            1.51595/40.96
Eval PiPjPk times:       0.579911/14.69
L2prod times:            1.79518/47.84
Total time:              9.94637/266.87
[main] Time assemble (wall/proc) 3.18116/15.05
[main] Time solve (wall/proc) 1.36711/15.46
[main] Stop crit:        4.16619e-08
[main] 60%...
[main] Stop crit:        0.0680755
Ebkt times:              0.797737/21.25
Eval Ebkt times:         2.33981/63.84
PiPjPk times:            1.53137/41.82
Eval PiPjPk times:       0.578876/16.17
L2prod times:            1.818/49.57
Total time:              9.956/269.16
[main] Time assemble (wall/proc) 3.15062/15.09
[main] Time solve (wall/proc) 1.39924/15.78
[main] Stop crit:        3.57784e-08
[main] Stop crit:        0.0631404
Ebkt times:              0.764616/19.38
Eval Ebkt times:         2.27815/61.86
PiPjPk times:            1.53248/42.08
Eval PiPjPk times:       0.574343/15.57
L2prod times:            1.77227/47.58
Total time:              9.80369/263.67
[main] Time assemble (wall/proc) 3.13633/14.9
[main] Time solve (wall/proc) 1.35866/15.33
[main] Stop crit:        3.00974e-08
[main] Stop crit:        0.0586775
Ebkt times:              0.77869/20.77
Eval Ebkt times:         2.35061/63.35
PiPjPk times:            1.54972/41.73
Eval PiPjPk times:       0.580344/15.12
L2prod times:            1.80203/49.12
Total time:              10.0192/268.9
[main] Time assemble (wall/proc) 3.13508/15.12
[main] Time solve (wall/proc) 1.40235/16.42
[main] Stop crit:        2.46789e-08
[main] Stop crit:        0.0547165
Ebkt times:              0.807423/21.56
Eval Ebkt times:         2.37169/65.63
PiPjPk times:            1.53567/41.03
Eval PiPjPk times:       0.590965/17.16
L2prod times:            1.81211/49.24
Total time:              10.139/273.8
[main] Time assemble (wall/proc) 3.071/15.21
[main] Time solve (wall/proc) 1.37825/15.8
[main] Stop crit:        1.95992e-08
[main] Stop crit:        0.0512775
Ebkt times:              0.793085/20.89
Eval Ebkt times:         2.34871/64.95
PiPjPk times:            1.55534/42.57
Eval PiPjPk times:       0.585487/15.36
L2prod times:            1.83922/49
Total time:              10.0973/271.29
[main] Time assemble (wall/proc) 3.1524/15.21
[main] Time solve (wall/proc) 1.37351/15.36
[main] Stop crit:        1.49869e-08
[main] Stop crit:        0.048371
Ebkt times:              0.793798/20.75
Eval Ebkt times:         2.33544/63.56
PiPjPk times:            1.52243/40.84
Eval PiPjPk times:       0.57711/15.89
L2prod times:            1.81095/49.74
Total time:              9.99251/269.74
[main] Time assemble (wall/proc) 3.22106/15.15
[main] Time solve (wall/proc) 1.39696/15.77
[main] Stop crit:        1.11011e-08
[main] Stop crit:        0.0459966
Ebkt times:              0.792909/21.9
Eval Ebkt times:         2.33316/63.5
PiPjPk times:            1.53607/41.42
Eval PiPjPk times:       0.571785/15.44
L2prod times:            1.82058/49.5
Total time:              9.96547/269.13
[main] Time assemble (wall/proc) 3.182/15.11
[main] Time solve (wall/proc) 1.37788/15.57
[main] Stop crit:        8.48771e-09
[main] Stop crit:        0.0441408
Ebkt times:              0.777803/20.73
Eval Ebkt times:         2.30028/62.03
PiPjPk times:            1.52506/41.19
Eval PiPjPk times:       0.573677/15.1
L2prod times:            1.7992/49.36
Total time:              9.88105/265.7
[main] Time assemble (wall/proc) 3.21765/15.05
[main] Time solve (wall/proc) 1.39734/15.77
[main] Stop crit:        7.89503e-09
[main] Stop crit:        0.0427767
Ebkt times:              0.794288/20.55
Eval Ebkt times:         2.35001/65.21
PiPjPk times:            1.52459/40.81
Eval PiPjPk times:       0.585073/15.64
L2prod times:            1.79308/47.87
Total time:              10.0092/269.27
[main] Time assemble (wall/proc) 3.17095/15.13
[main] Time solve (wall/proc) 1.38858/15.47
[main] Stop crit:        9.21028e-09
[main] Stop crit:        0.0418641
Ebkt times:              0.783929/20.98
Eval Ebkt times:         2.33602/62.28
PiPjPk times:            1.54198/41.75
Eval PiPjPk times:       0.580042/15.25
L2prod times:            1.82342/49.06
Total time:              10.0333/269.43
[main] Time assemble (wall/proc) 3.15697/15.14
[main] Time solve (wall/proc) 1.39588/15.57
[main] Stop crit:        1.14002e-08
[main] 70%...
[main] Stop crit:        0.0413521
Ebkt times:              0.772686/20.34
Eval Ebkt times:         2.29737/61.18
PiPjPk times:            1.52998/41.9
Eval PiPjPk times:       0.579928/15.38
L2prod times:            1.79713/48.46
Total time:              9.91352/266.79
[main] Time assemble (wall/proc) 3.13995/15.07
[main] Time solve (wall/proc) 1.39618/15.92
[main] Stop crit:        1.37224e-08
[main] Stop crit:        0.0411831
Ebkt times:              0.780392/21.1
Eval Ebkt times:         2.33276/64.28
PiPjPk times:            1.52568/41.67
Eval PiPjPk times:       0.574985/15.07
L2prod times:            1.82226/49.17
Total time:              9.95698/269.02
[main] Time assemble (wall/proc) 3.07417/15.02
[main] Time solve (wall/proc) 1.36908/15.74
[main] Stop crit:        1.58454e-08
[main] Stop crit:        0.0412975
Ebkt times:              0.780609/20.32
Eval Ebkt times:         2.30684/63.26
PiPjPk times:            1.50798/40.85
Eval PiPjPk times:       0.57705/15.26
L2prod times:            1.77871/48.51
Total time:              9.83879/264.27
[main] Time assemble (wall/proc) 3.14633/14.96
[main] Time solve (wall/proc) 1.42942/15.81
[main] Stop crit:        1.76263e-08
[main] Stop crit:        0.0416374
Ebkt times:              0.787991/20.7
Eval Ebkt times:         2.35657/64.43
PiPjPk times:            1.53027/40.88
Eval PiPjPk times:       0.580305/15.33
L2prod times:            1.82021/48.9
Total time:              10.0431/270.83
[main] Time assemble (wall/proc) 3.04714/15.1
[main] Time solve (wall/proc) 1.38733/15.82
[main] Stop crit:        1.9004e-08
[main] Stop crit:        0.0421499
Ebkt times:              0.794231/21.24
Eval Ebkt times:         2.33249/63.6
PiPjPk times:            1.52701/40.75
Eval PiPjPk times:       0.581979/16.93
L2prod times:            1.80361/49.06
Total time:              9.97734/269.25
[main] Time assemble (wall/proc) 3.14816/15.09
[main] Time solve (wall/proc) 1.38497/15.77
[main] Stop crit:        1.99593e-08
[main] Stop crit:        0.0427884
Ebkt times:              0.79309/21.62
Eval Ebkt times:         2.32037/62.82
PiPjPk times:            1.54066/41.72
Eval PiPjPk times:       0.589914/15.72
L2prod times:            1.79734/48.83
Total time:              9.99688/269.94
[main] Time assemble (wall/proc) 3.12647/15.13
[main] Time solve (wall/proc) 1.37229/15.53
[main] Stop crit:        2.04995e-08
[main] Stop crit:        0.0435137
Ebkt times:              0.799354/20.87
Eval Ebkt times:         2.35128/63.36
PiPjPk times:            1.56323/41.52
Eval PiPjPk times:       0.587499/16.57
L2prod times:            1.83702/49.75
Total time:              10.1431/272.91
[main] Time assemble (wall/proc) 3.10674/15.22
[main] Time solve (wall/proc) 1.35644/15.88
[main] Stop crit:        2.06498e-08
[main] Stop crit:        0.0442933
Ebkt times:              0.777914/20.45
Eval Ebkt times:         2.33794/64.47
PiPjPk times:            1.54103/41.97
Eval PiPjPk times:       0.576825/14.75
L2prod times:            1.82541/49.51
Total time:              9.99315/269.73
[main] Time assemble (wall/proc) 3.09923/15.07
[main] Time solve (wall/proc) 1.34783/15.72
[main] Stop crit:        2.04492e-08
[main] Stop crit:        0.0451005
Ebkt times:              0.784149/20.82
Eval Ebkt times:         2.3299/63.55
PiPjPk times:            1.53339/42.11
Eval PiPjPk times:       0.578068/15.08
L2prod times:            1.81889/49.34
Total time:              9.96044/268.36
[main] Time assemble (wall/proc) 3.11028/15.03
[main] Time solve (wall/proc) 1.37124/16.08
[main] Stop crit:        1.9946e-08
[main] Stop crit:        0.0459138
Ebkt times:              0.814975/22.03
Eval Ebkt times:         2.3973/66.01
PiPjPk times:            1.5409/40.67
Eval PiPjPk times:       0.593879/17.23
L2prod times:            1.82158/49.11
Total time:              10.2357/275.82
[main] Time assemble (wall/proc) 3.1735/15.39
[main] Time solve (wall/proc) 1.4084/15.75
[main] Stop crit:        1.9195e-08
[main] Stop crit:        0.0467156
Ebkt times:              0.79625/21.22
Eval Ebkt times:         2.3359/61.96
PiPjPk times:            1.54751/41.59
Eval PiPjPk times:       0.585185/16.03
L2prod times:            1.82385/49.82
Total time:              10.062/270.61
[main] Time assemble (wall/proc) 3.19164/15.19
[main] Time solve (wall/proc) 1.42295/16.48
[main] Stop crit:        1.8255e-08
[main] 80%...
[main] Stop crit:        0.0474914
Ebkt times:              0.794811/21.29
Eval Ebkt times:         2.35184/63.58
PiPjPk times:            1.52948/41.43
Eval PiPjPk times:       0.577777/16.01
L2prod times:            1.83482/49.38
Total time:              10.05/270.3
[main] Time assemble (wall/proc) 3.19211/15.2
[main] Time solve (wall/proc) 1.41318/16.57
[main] Stop crit:        1.7186e-08
[main] Stop crit:        0.048229
Ebkt times:              0.800097/21.73
Eval Ebkt times:         2.38275/64.92
PiPjPk times:            1.55529/41.64
Eval PiPjPk times:       0.584678/16.47
L2prod times:            1.84063/50.16
Total time:              10.1976/276.38
[main] Time assemble (wall/proc) 3.05786/15.27
[main] Time solve (wall/proc) 1.36331/15.98
[main] Stop crit:        1.60493e-08
[main] Stop crit:        0.0489181
Ebkt times:              0.796835/21.06
Eval Ebkt times:         2.31751/61.98
PiPjPk times:            1.51895/40.98
Eval PiPjPk times:       0.577046/14.9
L2prod times:            1.80069/49.32
Total time:              9.95966/267.66
[main] Time assemble (wall/proc) 3.14169/15.08
[main] Time solve (wall/proc) 1.37228/15.37
[main] Stop crit:        1.49062e-08
[main] Stop crit:        0.0495503
Ebkt times:              0.788723/21.71
Eval Ebkt times:         2.32671/63.31
PiPjPk times:            1.51364/40.79
Eval PiPjPk times:       0.57487/15.34
L2prod times:            1.79024/48.24
Total time:              9.92927/267.32
[main] Time assemble (wall/proc) 3.18549/15.06
[main] Time solve (wall/proc) 1.44269/16.81
[main] Stop crit:        1.38194e-08
[main] Stop crit:        0.0501188
Ebkt times:              0.800165/20.79
Eval Ebkt times:         2.34117/63.27
PiPjPk times:            1.5087/40.19
Eval PiPjPk times:       0.580226/15.98
L2prod times:            1.79879/48.29
Total time:              9.98342/268.08
[main] Time assemble (wall/proc) 3.11688/15
[main] Time solve (wall/proc) 1.42991/16.84
[main] Stop crit:        1.28532e-08
[main] Stop crit:        0.0506197
Ebkt times:              0.799811/21.04
Eval Ebkt times:         2.31412/61.71
PiPjPk times:            1.52923/41.18
Eval PiPjPk times:       0.573971/15.3
L2prod times:            1.804/48.97
Total time:              9.92989/267.26
[main] Time assemble (wall/proc) 3.08559/14.94
[main] Time solve (wall/proc) 1.41886/16.49
[main] Stop crit:        1.20736e-08
[main] Stop crit:        0.0510536
Ebkt times:              0.796802/21.43
Eval Ebkt times:         2.34076/63.75
PiPjPk times:            1.53957/41.03
Eval PiPjPk times:       0.578358/15.83
L2prod times:            1.82288/49.57
Total time:              10.026/270.29
[main] Time assemble (wall/proc) 3.03892/15.05
[main] Time solve (wall/proc) 1.36805/16.03
[main] Stop crit:        1.15436e-08
[main] Stop crit:        0.0514265
Ebkt times:              0.785747/20.61
Eval Ebkt times:         2.31896/63.47
PiPjPk times:            1.5187/40.43
Eval PiPjPk times:       0.576683/15.55
L2prod times:            1.80619/48.76
Total time:              9.92082/267.31
[main] Time assemble (wall/proc) 3.22474/15.08
[main] Time solve (wall/proc) 1.40907/16.18
[main] Stop crit:        1.13119e-08
[main] Stop crit:        0.0517487
Ebkt times:              0.792358/22.07
Eval Ebkt times:         2.34354/64.24
PiPjPk times:            1.51474/40.24
Eval PiPjPk times:       0.583823/16.9
L2prod times:            1.81261/49.74
Total time:              9.98552/270.3
[main] Time assemble (wall/proc) 3.0737/15.04
[main] Time solve (wall/proc) 1.41384/16.36
[main] Stop crit:        1.13955e-08
[main] Stop crit:        0.0520301
Ebkt times:              0.80103/21.56
Eval Ebkt times:         2.32891/62.64
PiPjPk times:            1.53972/41.77
Eval PiPjPk times:       0.573062/15.31
L2prod times:            1.82611/49.45
Total time:              9.97816/268.88
[main] Time assemble (wall/proc) 3.17112/15.15
[main] Time solve (wall/proc) 1.43156/16.32
[main] Stop crit:        1.17694e-08
[main] Stop crit:        0.052278
Ebkt times:              0.786892/21.58
Eval Ebkt times:         2.33974/63.22
PiPjPk times:            1.51857/41.12
Eval PiPjPk times:       0.580379/15.79
L2prod times:            1.78237/48.35
Total time:              9.957/268.68
[main] Time assemble (wall/proc) 3.13155/15.04
[main] Time solve (wall/proc) 1.36106/16.01
[main] Stop crit:        1.23741e-08
[main] 90%...
[main] Stop crit:        0.0524971
Ebkt times:              0.789315/20.65
Eval Ebkt times:         2.3311/63.69
PiPjPk times:            1.53501/41.16
Eval PiPjPk times:       0.582104/17.12
L2prod times:            1.78484/48.46
Total time:              9.97007/268.58
[main] Time assemble (wall/proc) 3.07319/15.08
[main] Time solve (wall/proc) 1.37303/16.07
[main] Stop crit:        1.31345e-08
[main] Stop crit:        0.0526902
Ebkt times:              0.774159/20.37
Eval Ebkt times:         2.29886/62.14
PiPjPk times:            1.50519/40.38
Eval PiPjPk times:       0.581008/15.46
L2prod times:            1.77461/47.33
Total time:              9.83176/263.5
[main] Time assemble (wall/proc) 3.19578/14.96
[main] Time solve (wall/proc) 1.39458/16.05
[main] Stop crit:        1.39743e-08
[main] Stop crit:        0.0528596
Ebkt times:              0.789861/21.47
Eval Ebkt times:         2.31577/61.93
PiPjPk times:            1.54202/41.29
Eval PiPjPk times:       0.579824/16
L2prod times:            1.8116/49.36
Total time:              9.97301/268.64
[main] Time assemble (wall/proc) 3.11482/15.08
[main] Time solve (wall/proc) 1.39799/16.23
[main] Stop crit:        1.48234e-08
[main] Stop crit:        0.0530076
Ebkt times:              0.791205/21.34
Eval Ebkt times:         2.32857/63.3
PiPjPk times:            1.53806/41.47
Eval PiPjPk times:       0.587552/15.5
L2prod times:            1.80515/48.51
Total time:              10.0149/269.41
[main] Time assemble (wall/proc) 3.16231/15.2
[main] Time solve (wall/proc) 1.41851/16.27
[main] Stop crit:        1.56212e-08
[main] Stop crit:        0.0531375
Ebkt times:              0.774933/20.84
Eval Ebkt times:         2.31047/62.96
PiPjPk times:            1.53411/40.96
Eval PiPjPk times:       0.578121/16.27
L2prod times:            1.80968/48.1
Total time:              9.94776/266.01
[main] Time assemble (wall/proc) 3.15993/15.07
[main] Time solve (wall/proc) 1.37991/15.65
[main] Stop crit:        1.63174e-08
[main] Stop crit:        0.053254
Ebkt times:              0.772229/20.4
Eval Ebkt times:         2.30132/62.37
PiPjPk times:            1.51943/41.24
Eval PiPjPk times:       0.574992/16.07
L2prod times:            1.76843/47.83
Total time:              9.86378/265.07
[main] Time assemble (wall/proc) 3.12973/14.95
[main] Time solve (wall/proc) 1.38263/15.82
[main] Stop crit:        1.68738e-08
[main] Stop crit:        0.0533638
Ebkt times:              0.788169/20.66
Eval Ebkt times:         2.33467/63.79
PiPjPk times:            1.54099/41.07
Eval PiPjPk times:       0.574089/16.19
L2prod times:            1.81442/49.4
Total time:              9.96901/268.93
[main] Time assemble (wall/proc) 3.13569/15.1
[main] Time solve (wall/proc) 1.39088/16.03
[main] Stop crit:        1.72654e-08
[main] Stop crit:        0.0534762
Ebkt times:              0.778012/21.19
Eval Ebkt times:         2.32074/62.48
PiPjPk times:            1.54058/41.56
Eval PiPjPk times:       0.582671/15.79
L2prod times:            1.80216/48.99
Total time:              9.9875/269.49
[main] Time assemble (wall/proc) 3.04313/15.04
[main] Time solve (wall/proc) 1.39396/17.01
[main] Stop crit:        1.74829e-08
[main] Stop crit:        0.0536031
Ebkt times:              0.793499/22.85
Eval Ebkt times:         2.339/62.74
PiPjPk times:            1.52832/41.78
Eval PiPjPk times:       0.57278/15.96
L2prod times:            1.82529/50.05
Total time:              9.9631/269.9
[main] Time assemble (wall/proc) 3.14951/15.08
[main] Time solve (wall/proc) 1.41176/16.55
[main] Stop crit:        1.7534e-08
[main] Stop crit:        0.0537592
Ebkt times:              0.788465/20.22
Eval Ebkt times:         2.30013/61.69
PiPjPk times:            1.52624/41.69
Eval PiPjPk times:       0.569813/14.77
L2prod times:            1.80013/49.62
Total time:              9.89068/265.64
[main] Time assemble (wall/proc) 3.19462/15.01
[main] Time solve (wall/proc) 1.40592/16.01
[main] Stop crit:        1.74447e-08
[main] Time run (wall/proc) 631.546/6578.47
[main] Compute errors
[main] Electric field error = 3.1336
[main] Potential error = 0.801502
[main] Lambda = 0.808879
[main] Maximum residual = 3.23198e-15
[main] Maximum constraint difference = 6.48934e-13
[main] Time norms (wall/proc) 0.0718538/1.75
[main] Mesh diameter 0.216506
[main] Done
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.866025  0.1         2.57259   --        1.01718   --       3.34449e-14  2.52977e-14
1    0.216506  0.00934579  3.1336    -0.14     0.801502  0.17     3.23198e-15  6.48934e-13
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0146405     0.08          0.123061    0.35        0.0926602      2.4045         0.0241383   0.5915      3.62877   92.74
0.115942      2.36          3.76399     11.6        3.13172        15.0822        1.38668     15.9052     631.546   6578.47


==> outputs/N2_constr_preserv/Cubic-Cells_k1/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 81
DimSXCurl: 204
DimSXDiv: 156
DimLieAlg: 3
DimLASXGrad: 243
DimLASXCurl: 612
DimLASXDiv: 468
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.34449e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.23693
MaxConstraintDiff: 2.52977e-14
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.57259
E_L2Pot: 1.01718
absE_L2Elec: 1.78545
absE_L2Pot: 0.653154
absE_L2Lambda: 22.4822
N_L2Elec: 0.694031
N_L2Pot: 0.642122
TwallDDRCore: 0.0146405
TprocDDRCore: 0.08
TwallModel: 0.123061
TprocModel: 0.35
TwallAssemble: 0.0926602
TprocAssemble: 2.4045
TwallSolve: 0.0241383
TprocSolve: 0.5915
TwallRun: 3.62877
TprocRun: 92.74
Solver: Pardiso


==> outputs/N2_constr_preserv/Cubic-Cells_k1/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 2673
DimSXCurl: 8880
DimSXDiv: 8256
DimLieAlg: 3
DimLASXGrad: 8019
DimLASXCurl: 26640
DimLASXDiv: 24768
InitialTime: 0
FinalTime: 1
Timestep: 0.00934579
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.23198e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.12029
MaxConstraintDiff: 6.48934e-13
OuterIterations: 107
AvgNonlinearIterations: 1
E_L2Elec: 3.1336
E_L2Pot: 0.801502
absE_L2Elec: 2.23316
absE_L2Pot: 0.52548
absE_L2Lambda: 0.808879
N_L2Elec: 0.712649
N_L2Pot: 0.655619
TwallDDRCore: 0.115942
TprocDDRCore: 2.36
TwallModel: 3.76399
TprocModel: 11.6
TwallAssemble: 3.13172
TprocAssemble: 15.0822
TwallSolve: 1.38668
TprocSolve: 15.9052
TwallRun: 631.546
TprocRun: 6578.47
Solver: Pardiso


==> outputs/N2_constr_preserv/Cubic-Cells_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0146405     0.08          0.123061    0.35        0.0926602      2.4045         0.0241383   0.5915      3.62877   92.74
0.115942      2.36          3.76399     11.6        3.13172        15.0822        1.38668     15.9052     631.546   6578.47


==> outputs/N2_constr_preserv/Cubic-Cells_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Cubic-Cells_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Cubic-Cells_k2/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.866025  0.1        2.50786   --        0.968886  --       2.96673e-14  4.51672e-14
2    0.216506  0.0020284  3.484     -0.24     0.799397  0.14     2.06108e-15  6.48285e-12


==> outputs/N2_constr_preserv/Cubic-Cells_k2/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
NbEdges: 54
DimSXGrad: 135
DimSXCurl: 430
DimSXDiv: 376
DimLieAlg: 3
DimLASXGrad: 405
DimLASXCurl: 1290
DimLASXDiv: 1128
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.96673e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.18724
MaxConstraintDiff: 4.51672e-14
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.50786
E_L2Pot: 0.968886
absE_L2Elec: 1.80731
absE_L2Pot: 0.642717
absE_L2Lambda: 24.6783
N_L2Elec: 0.720658
N_L2Pot: 0.663356
TwallDDRCore: 0.0250937
TprocDDRCore: 0.16
TwallModel: 0.269748
TprocModel: 0.94
TwallAssemble: 0.250194
TprocAssemble: 1.0815
TwallSolve: 0.0495815
TprocSolve: 0.4275
TwallRun: 13.8524
TprocRun: 180.13
Solver: Pardiso


==> outputs/N2_constr_preserv/Cubic-Cells_k2/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXGrad: 4617
DimSXCurl: 20104
DimSXDiv: 20608
DimLieAlg: 3
DimLASXGrad: 13851
DimLASXCurl: 60312
DimLASXDiv: 61824
InitialTime: 0
FinalTime: 1
Timestep: 0.0020284
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.06108e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.70777
MaxConstraintDiff: 6.48285e-12
OuterIterations: 493
AvgNonlinearIterations: 1
E_L2Elec: 3.484
E_L2Pot: 0.799397
absE_L2Elec: 2.48262
absE_L2Pot: 0.524041
absE_L2Lambda: 0.141389
N_L2Elec: 0.712578
N_L2Pot: 0.655545
TwallDDRCore: 0.231155
TprocDDRCore: 5.89
TwallModel: 14.4638
TprocModel: 44.26
TwallAssemble: 13.974
TprocAssemble: 126.652
TwallSolve: 4.89284
TprocSolve: 64.9217
TwallRun: 14414.9
TprocRun: 226412
Solver: Pardiso


==> outputs/N2_constr_preserv/Cubic-Cells_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0250937     0.16          0.269748    0.94        0.250194       1.0815         0.0495815   0.4275      13.8524   180.13
0.231155      5.89          14.4638     44.26       13.974         126.652        4.89284     64.9217     14414.9   226412


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.499828  0.0909091  2.5528    --        0.976955  --       7.72175e-15  2.01667e-14
0    0.313068  0.0625     2.60068   -0.04     0.90317   0.17     5.93068e-15  4.77633e-14


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k0/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 0
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0909091
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0313315/0.6
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.124835/1.11
[main] Initial constraint norm: 3.32956
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.798368
Ebkt times:              0.00751531/0.24
Eval Ebkt times:         0.137425/3.32
PiPjPk times:            0.0169926/0.41
Eval PiPjPk times:       0.0730537/1.61
L2prod times:            0.120843/2.64
Total time:              0.722776/16.39
[main] Time assemble (wall/proc) 0.108392/1.78
[main] Time solve (wall/proc) 0.0292133/0.5
[main] Stop crit:        0.0014482
Ebkt times:              0.00754168/0.2
Eval Ebkt times:         0.178206/4.71
PiPjPk times:            0.0182211/0.49
Eval PiPjPk times:       0.104605/2.9
L2prod times:            0.175848/4.73
Total time:              0.839621/22.61
[main] Time assemble (wall/proc) 0.142163/3.09
[main] Time solve (wall/proc) 0.0352168/0.4
[main] Stop crit:        1.59742e-09
[main] Stop crit:        0.39401
Ebkt times:              0.0074377/0.21
Eval Ebkt times:         0.0965859/2.4
PiPjPk times:            0.0509613/1.37
Eval PiPjPk times:       0.0306826/0.97
L2prod times:            0.217516/6.25
Total time:              0.514772/14.32
[main] Time assemble (wall/proc) 0.115525/3.03
[main] Time solve (wall/proc) 0.0223112/0.27
[main] Stop crit:        0.000373782
Ebkt times:              0.00750008/0.21
Eval Ebkt times:         0.0525981/1.3
PiPjPk times:            0.0182939/0.39
Eval PiPjPk times:       0.0449865/1.32
L2prod times:            0.132702/3.53
Total time:              0.32542/8.8
[main] Time assemble (wall/proc) 0.119457/3.16
[main] Time solve (wall/proc) 0.0260656/0.68
[main] Stop crit:        1.12542e-10
[main] 18%...
[main] Stop crit:        0.266566
Ebkt times:              0.00751261/0.24
Eval Ebkt times:         0.0352583/1.08
PiPjPk times:            0.0296332/0.91
Eval PiPjPk times:       0.025083/0.91
L2prod times:            0.143611/3.88
Total time:              0.301316/8.58
[main] Time assemble (wall/proc) 0.110644/2.92
[main] Time solve (wall/proc) 0.0260631/0.67
[main] Stop crit:        9.1852e-05
Ebkt times:              0.00745203/0.17
Eval Ebkt times:         0.0600355/1.48
PiPjPk times:            0.0271866/0.78
Eval PiPjPk times:       0.0430439/1.32
L2prod times:            0.138909/3.97
Total time:              0.323911/8.88
[main] Time assemble (wall/proc) 0.103486/2.73
[main] Time solve (wall/proc) 0.0261797/0.69
[main] Stop crit:        5.18613e-12
[main] Stop crit:        0.226775
Ebkt times:              0.00754542/0.29
Eval Ebkt times:         0.0620267/1.66
PiPjPk times:            0.0183676/0.43
Eval PiPjPk times:       0.0337004/0.93
L2prod times:            0.145074/3.98
Total time:              0.323196/8.91
[main] Time assemble (wall/proc) 0.114115/3.01
[main] Time solve (wall/proc) 0.0261212/0.68
[main] Stop crit:        8.36354e-05
Ebkt times:              0.023013/0.59
Eval Ebkt times:         0.0790307/2.31
PiPjPk times:            0.0268222/0.62
Eval PiPjPk times:       0.0558687/1.49
L2prod times:            0.168079/4.75
Total time:              0.427528/11.84
[main] Time assemble (wall/proc) 0.111383/2.95
[main] Time solve (wall/proc) 0.0254944/0.66
[main] Stop crit:        6.34174e-12
[main] 36%...
[main] Stop crit:        0.393414
Ebkt times:              0.00757076/0.15
Eval Ebkt times:         0.050964/1.26
PiPjPk times:            0.0248827/0.58
Eval PiPjPk times:       0.0347082/0.86
L2prod times:            0.144356/3.92
Total time:              0.31859/8.74
[main] Time assemble (wall/proc) 0.10436/2.75
[main] Time solve (wall/proc) 0.0254302/0.64
[main] Stop crit:        0.000415207
Ebkt times:              0.00767844/0.22
Eval Ebkt times:         0.0523077/1.53
PiPjPk times:            0.0186932/0.6
Eval PiPjPk times:       0.0231405/0.66
L2prod times:            0.170179/4.8
Total time:              0.33955/9.75
[main] Time assemble (wall/proc) 0.0845248/2.25
[main] Time solve (wall/proc) 0.0203484/0.52
[main] Stop crit:        1.61475e-10
[main] Stop crit:        0.651273
Ebkt times:              0.00753468/0.15
Eval Ebkt times:         0.0495476/1.58
PiPjPk times:            0.0184348/0.75
Eval PiPjPk times:       0.0219955/0.64
L2prod times:            0.148921/4.03
Total time:              0.314883/8.85
[main] Time assemble (wall/proc) 0.109298/2.89
[main] Time solve (wall/proc) 0.0285152/0.72
[main] Stop crit:        0.000777911
Ebkt times:              0.0075164/0.15
Eval Ebkt times:         0.0482547/1.56
PiPjPk times:            0.0182832/0.44
Eval PiPjPk times:       0.0236702/0.66
L2prod times:            0.147727/4.02
Total time:              0.303114/8.28
[main] Time assemble (wall/proc) 0.112077/2.96
[main] Time solve (wall/proc) 0.025263/0.65
[main] Stop crit:        4.59129e-10
[main] 54%...
[main] Stop crit:        0.711724
Ebkt times:              0.0222695/0.73
Eval Ebkt times:         0.0876029/2.59
PiPjPk times:            0.0182097/0.69
Eval PiPjPk times:       0.0218712/0.57
L2prod times:            0.18213/4.87
Total time:              0.405117/11.26
[main] Time assemble (wall/proc) 0.105325/2.79
[main] Time solve (wall/proc) 0.0272063/0.71
[main] Stop crit:        0.000784422
Ebkt times:              0.0147275/0.39
Eval Ebkt times:         0.0347097/0.83
PiPjPk times:            0.0186032/0.43
Eval PiPjPk times:       0.0311888/0.63
L2prod times:            0.127967/3.49
Total time:              0.275419/7.14
[main] Time assemble (wall/proc) 0.110141/2.89
[main] Time solve (wall/proc) 0.026842/0.71
[main] Stop crit:        3.23814e-10
[main] Stop crit:        0.525864
Ebkt times:              0.0156256/0.37
Eval Ebkt times:         0.0349129/0.7
PiPjPk times:            0.0262925/0.71
Eval PiPjPk times:       0.0218221/0.84
L2prod times:            0.150729/4.32
Total time:              0.339092/9.44
[main] Time assemble (wall/proc) 0.104193/2.76
[main] Time solve (wall/proc) 0.0268637/0.69
[main] Stop crit:        0.000412622
Ebkt times:              0.00757132/0.22
Eval Ebkt times:         0.0347206/0.94
PiPjPk times:            0.0402413/1.36
Eval PiPjPk times:       0.0219606/0.81
L2prod times:            0.249606/6.93
Total time:              0.402791/11.48
[main] Time assemble (wall/proc) 0.112553/2.97
[main] Time solve (wall/proc) 0.0255326/0.65
[main] Stop crit:        6.38114e-11
[main] 72%...
[main] Stop crit:        0.3326
Ebkt times:              0.00740784/0.15
Eval Ebkt times:         0.0633482/1.92
PiPjPk times:            0.0344998/0.98
Eval PiPjPk times:       0.0298377/0.72
L2prod times:            0.139216/3.51
Total time:              0.340481/9.32
[main] Time assemble (wall/proc) 0.105183/2.78
[main] Time solve (wall/proc) 0.0257287/0.67
[main] Stop crit:        0.000140858
Ebkt times:              0.00743317/0.2
Eval Ebkt times:         0.0336898/0.94
PiPjPk times:            0.0180167/0.52
Eval PiPjPk times:       0.0216789/0.52
L2prod times:            0.130754/3.57
Total time:              0.258513/7.13
[main] Time assemble (wall/proc) 0.103712/2.74
[main] Time solve (wall/proc) 0.0253145/0.65
[main] Stop crit:        1.12176e-11
[main] Stop crit:        0.226791
Ebkt times:              0.00751551/0.14
Eval Ebkt times:         0.0348556/1.03
PiPjPk times:            0.0184954/0.55
Eval PiPjPk times:       0.0309288/0.77
L2prod times:            0.129564/3.79
Total time:              0.266306/7.56
[main] Time assemble (wall/proc) 0.104228/2.76
[main] Time solve (wall/proc) 0.0254084/0.66
[main] Stop crit:        8.02304e-05
Ebkt times:              0.00746917/0.25
Eval Ebkt times:         0.0988565/2.84
PiPjPk times:            0.0182005/0.45
Eval PiPjPk times:       0.0217673/0.66
L2prod times:            0.21681/5.99
Total time:              0.449201/12.44
[main] Time assemble (wall/proc) 0.112637/2.99
[main] Time solve (wall/proc) 0.0253189/0.65
[main] Stop crit:        7.27163e-12
[main] 90%...
[main] Stop crit:        0.230535
Ebkt times:              0.0152255/0.44
Eval Ebkt times:         0.0730795/1.97
PiPjPk times:            0.0351814/0.92
Eval PiPjPk times:       0.0221437/0.55
L2prod times:            0.207444/5.71
Total time:              0.429071/11.63
[main] Time assemble (wall/proc) 0.105661/2.79
[main] Time solve (wall/proc) 0.0250556/0.65
[main] Stop crit:        0.000108009
Ebkt times:              0.00733894/0.23
Eval Ebkt times:         0.0635282/1.84
PiPjPk times:            0.033863/1.01
Eval PiPjPk times:       0.0214225/0.67
L2prod times:            0.233063/6.37
Total time:              0.415384/11.72
[main] Time assemble (wall/proc) 0.112414/2.99
[main] Time solve (wall/proc) 0.0252769/0.66
[main] Stop crit:        1.03189e-11
[main] Time run (wall/proc) 4.16998/107.51
[main] Compute errors
[main] Electric field error = 2.5528
[main] Potential error = 0.976955
[main] Lambda = 21.249
[main] Maximum residual = 7.72175e-15
[main] Maximum constraint difference = 2.01667e-14
[main] Time norms (wall/proc) 0.015161/0.42
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k0
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            0
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0625
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0642507/1.36
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.325556/2.51
[main] Initial constraint norm: 3.4649
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.764804
Ebkt times:              0.0297554/0.7
Eval Ebkt times:         0.414223/9.92
PiPjPk times:            0.0660489/2.06
Eval PiPjPk times:       0.129636/3.29
L2prod times:            0.487111/11.91
Total time:              1.38194/33.68
[main] Time assemble (wall/proc) 0.281092/1.74
[main] Time solve (wall/proc) 0.114855/1.44
[main] Stop crit:        0.000575534
Ebkt times:              0.0273885/0.68
Eval Ebkt times:         1.10076/29.03
PiPjPk times:            0.0884805/2.28
Eval PiPjPk times:       0.135755/2.98
L2prod times:            0.567375/13.25
Total time:              2.23989/55.68
[main] Time assemble (wall/proc) 0.34/3.33
[main] Time solve (wall/proc) 0.0906006/1.17
[main] Stop crit:        1.1073e-10
[main] Stop crit:        0.454638
Ebkt times:              0.0342827/0.99
Eval Ebkt times:         0.226947/6.39
PiPjPk times:            0.0756248/2.31
Eval PiPjPk times:       0.14331/3.83
L2prod times:            0.524863/14.22
Total time:              1.28885/35.33
[main] Time assemble (wall/proc) 0.256014/1.65
[main] Time solve (wall/proc) 0.0863757/1.07
[main] Stop crit:        0.000222576
Ebkt times:              0.0403546/0.97
Eval Ebkt times:         0.278753/7.35
PiPjPk times:            0.0669306/1.81
Eval PiPjPk times:       0.141325/3.48
L2prod times:            0.706673/18.91
Total time:              1.63073/43.31
[main] Time assemble (wall/proc) 0.276558/2.23
[main] Time solve (wall/proc) 0.0969136/1.25
[main] Stop crit:        2.1357e-11
[main] 12%...
[main] Stop crit:        0.278498
Ebkt times:              0.0342674/0.73
Eval Ebkt times:         0.227716/6.49
PiPjPk times:            0.0765167/2.13
Eval PiPjPk times:       0.14343/3.75
L2prod times:            0.531789/14.54
Total time:              1.29863/35.27
[main] Time assemble (wall/proc) 0.260748/1.67
[main] Time solve (wall/proc) 0.0972333/1.23
[main] Stop crit:        8.11837e-05
Ebkt times:              0.0411946/1.03
Eval Ebkt times:         0.327998/8.31
PiPjPk times:            0.0735504/1.82
Eval PiPjPk times:       0.184246/4.82
L2prod times:            0.736347/18.81
Total time:              1.88023/48.29
[main] Time assemble (wall/proc) 0.295636/2.39
[main] Time solve (wall/proc) 0.0855587/1.06
[main] Stop crit:        2.97905e-12
[main] Stop crit:        0.153914
Ebkt times:              0.0340748/0.87
Eval Ebkt times:         0.224929/5.96
PiPjPk times:            0.0754257/1.99
Eval PiPjPk times:       0.14253/3.95
L2prod times:            0.52363/14.43
Total time:              1.28418/35.08
[main] Time assemble (wall/proc) 0.263562/1.66
[main] Time solve (wall/proc) 0.0973911/1.24
[main] Stop crit:        3.73797e-05
Ebkt times:              0.0456993/1.11
Eval Ebkt times:         0.309559/7.91
PiPjPk times:            0.0970934/2.36
Eval PiPjPk times:       0.184012/4.63
L2prod times:            0.858677/22.64
Total time:              1.89383/49.08
[main] Time assemble (wall/proc) 0.308377/2.52
[main] Time solve (wall/proc) 0.0864165/1.05
[main] Stop crit:        4.9123e-13
[main] 25%...
[main] Stop crit:        0.159158
Ebkt times:              0.0344951/1.06
Eval Ebkt times:         0.226257/6.26
PiPjPk times:            0.076573/2.06
Eval PiPjPk times:       0.146514/4.2
L2prod times:            0.533061/14.45
Total time:              1.30369/36.03
[main] Time assemble (wall/proc) 0.244533/1.66
[main] Time solve (wall/proc) 0.0878737/1.07
[main] Stop crit:        2.65359e-05
Ebkt times:              0.0516693/1.44
Eval Ebkt times:         0.367953/9.57
PiPjPk times:            0.0897601/2.56
Eval PiPjPk times:       0.150524/3.81
L2prod times:            0.709559/18.46
Total time:              1.85867/48.36
[main] Time assemble (wall/proc) 0.28521/2.33
[main] Time solve (wall/proc) 0.08507/1.04
[main] Stop crit:        3.13299e-13
[main] Stop crit:        0.239855
Ebkt times:              0.0446438/1.07
Eval Ebkt times:         0.224243/6.53
PiPjPk times:            0.074993/2
Eval PiPjPk times:       0.141753/3.6
L2prod times:            0.521191/14.13
Total time:              1.28756/34.63
[main] Time assemble (wall/proc) 0.263593/1.65
[main] Time solve (wall/proc) 0.0917023/1.13
[main] Stop crit:        7.0204e-05
Ebkt times:              0.0444493/1.02
Eval Ebkt times:         0.216002/4.92
PiPjPk times:            0.0923201/2.21
Eval PiPjPk times:       0.147237/3.47
L2prod times:            0.69668/17.03
Total time:              1.45504/34.74
[main] Time assemble (wall/proc) 0.291418/2.26
[main] Time solve (wall/proc) 0.0859217/1.04
[main] Stop crit:        2.33838e-12
[main] 37%...
[main] Stop crit:        0.368034
Ebkt times:              0.0333689/0.85
Eval Ebkt times:         0.216918/6.02
PiPjPk times:            0.0729174/2.26
Eval PiPjPk times:       0.138599/3.41
L2prod times:            0.509997/14
Total time:              1.24669/34.09
[main] Time assemble (wall/proc) 0.281104/1.63
[main] Time solve (wall/proc) 0.0919926/1.13
[main] Stop crit:        0.000166272
Ebkt times:              0.0579273/1.38
Eval Ebkt times:         0.30754/8.22
PiPjPk times:            0.065972/1.37
Eval PiPjPk times:       0.235373/6.29
L2prod times:            0.64611/16.84
Total time:              1.64813/42.59
[main] Time assemble (wall/proc) 0.312096/2.25
[main] Time solve (wall/proc) 0.0898163/1.14
[main] Stop crit:        1.70935e-11
[main] Stop crit:        0.486552
Ebkt times:              0.0337985/0.93
Eval Ebkt times:         0.225419/5.92
PiPjPk times:            0.0749849/2.04
Eval PiPjPk times:       0.141603/4.1
L2prod times:            0.520996/14.24
Total time:              1.27767/34.83
[main] Time assemble (wall/proc) 0.243494/1.62
[main] Time solve (wall/proc) 0.0925788/1.14
[main] Stop crit:        0.000255005
Ebkt times:              0.0309625/0.83
Eval Ebkt times:         0.229214/6.16
PiPjPk times:            0.0683124/1.91
Eval PiPjPk times:       0.139358/3.57
L2prod times:            0.664881/17.56
Total time:              1.47794/39.47
[main] Time assemble (wall/proc) 0.289379/2.06
[main] Time solve (wall/proc) 0.0904335/1.14
[main] Stop crit:        3.53222e-11
[main] 50%...
[main] Stop crit:        0.549374
Ebkt times:              0.0338088/0.77
Eval Ebkt times:         0.22208/6.34
PiPjPk times:            0.0744169/1.97
Eval PiPjPk times:       0.140845/3.95
L2prod times:            0.518319/14.13
Total time:              1.26878/34.81
[main] Time assemble (wall/proc) 0.265059/1.64
[main] Time solve (wall/proc) 0.0933261/1.17
[main] Stop crit:        0.000279187
Ebkt times:              0.0658427/1.8
Eval Ebkt times:         0.247097/5.96
PiPjPk times:            0.125491/3.26
Eval PiPjPk times:       0.192063/4.79
L2prod times:            0.793318/19.77
Total time:              1.88718/46.21
[main] Time assemble (wall/proc) 0.301754/2.4
[main] Time solve (wall/proc) 0.0924887/1.13
[main] Stop crit:        3.3554e-11
[main] Stop crit:        0.47978
Ebkt times:              0.0337831/0.89
Eval Ebkt times:         0.21782/5.64
PiPjPk times:            0.074408/2.44
Eval PiPjPk times:       0.141149/3.94
L2prod times:            0.513772/13.73
Total time:              1.25999/34.14
[main] Time assemble (wall/proc) 0.26399/1.63
[main] Time solve (wall/proc) 0.0940423/1.18
[main] Stop crit:        0.000202601
Ebkt times:              0.0273778/0.52
Eval Ebkt times:         0.224041/4.06
PiPjPk times:            0.071265/1.45
Eval PiPjPk times:       0.14222/2.88
L2prod times:            0.62105/13.67
Total time:              1.34694/28.17
[main] Time assemble (wall/proc) 0.337978/2.32
[main] Time solve (wall/proc) 0.089618/1.13
[main] Stop crit:        1.33145e-11
[main] 62%...
[main] Stop crit:        0.355666
Ebkt times:              0.0332299/0.85
Eval Ebkt times:         0.218041/5.9
PiPjPk times:            0.073429/2.11
Eval PiPjPk times:       0.138199/3.74
L2prod times:            0.510698/14.08
Total time:              1.25085/34.32
[main] Time assemble (wall/proc) 0.261207/1.61
[main] Time solve (wall/proc) 0.0922819/1.14
[main] Stop crit:        0.000104016
Ebkt times:              0.0268338/0.54
Eval Ebkt times:         0.205558/4.1
PiPjPk times:            0.0668927/1.46
Eval PiPjPk times:       0.127664/2.37
L2prod times:            0.574798/12.47
Total time:              1.28057/26.29
[main] Time assemble (wall/proc) 0.298369/2.03
[main] Time solve (wall/proc) 0.0861826/1.04
[main] Stop crit:        2.26228e-12
[main] Stop crit:        0.254116
Ebkt times:              0.0340611/0.9
Eval Ebkt times:         0.225614/6.2
PiPjPk times:            0.0756331/1.98
Eval PiPjPk times:       0.14322/3.74
L2prod times:            0.523457/14.26
Total time:              1.28685/34.78
[main] Time assemble (wall/proc) 0.25757/1.65
[main] Time solve (wall/proc) 0.098575/1.32
[main] Stop crit:        4.65681e-05
Ebkt times:              0.0293938/0.79
Eval Ebkt times:         0.359772/9.05
PiPjPk times:            0.109992/2.7
Eval PiPjPk times:       0.212492/5.65
L2prod times:            0.882571/23.56
Total time:              2.08835/54.35
[main] Time assemble (wall/proc) 0.30666/2.75
[main] Time solve (wall/proc) 0.0876469/1.06
[main] Stop crit:        9.68131e-13
[main] 75%...
[main] Stop crit:        0.192484
Ebkt times:              0.0346502/0.96
Eval Ebkt times:         0.229171/6.03
PiPjPk times:            0.0771969/2.06
Eval PiPjPk times:       0.144874/4.04
L2prod times:            0.536549/14.53
Total time:              1.30956/35.07
[main] Time assemble (wall/proc) 0.261127/1.68
[main] Time solve (wall/proc) 0.086661/1.05
[main] Stop crit:        3.87814e-05
Ebkt times:              0.0299121/0.66
Eval Ebkt times:         0.294929/7.2
PiPjPk times:            0.107855/2.61
Eval PiPjPk times:       0.181548/4.74
L2prod times:            0.858196/22.18
Total time:              1.93628/49.1
[main] Time assemble (wall/proc) 0.323639/2.53
[main] Time solve (wall/proc) 0.0897801/1.07
[main] Stop crit:        9.08689e-13
[main] Stop crit:        0.173254
Ebkt times:              0.033621/0.93
Eval Ebkt times:         0.22102/5.9
PiPjPk times:            0.0740249/2.35
Eval PiPjPk times:       0.140186/3.65
L2prod times:            0.516299/14.07
Total time:              1.26354/34.27
[main] Time assemble (wall/proc) 0.275981/1.64
[main] Time solve (wall/proc) 0.090881/1.08
[main] Stop crit:        3.94359e-05
Ebkt times:              0.0753901/1.98
Eval Ebkt times:         0.337233/8.88
PiPjPk times:            0.114511/2.94
Eval PiPjPk times:       0.227679/5.77
L2prod times:            0.686662/17.72
Total time:              1.80138/46.57
[main] Time assemble (wall/proc) 0.302124/2.45
[main] Time solve (wall/proc) 0.0883477/1.09
[main] Stop crit:        1.15847e-12
[main] 87%...
[main] Stop crit:        0.188313
Ebkt times:              0.0339003/0.88
Eval Ebkt times:         0.223141/6.13
PiPjPk times:            0.0750072/2.06
Eval PiPjPk times:       0.142268/3.64
L2prod times:            0.524435/14.13
Total time:              1.28651/34.6
[main] Time assemble (wall/proc) 0.278595/1.67
[main] Time solve (wall/proc) 0.0966129/1.24
[main] Stop crit:        4.23473e-05
Ebkt times:              0.0537703/1.41
Eval Ebkt times:         0.296222/7.99
PiPjPk times:            0.0944442/2.37
Eval PiPjPk times:       0.191178/4.99
L2prod times:            0.813703/21.13
Total time:              1.88327/49.48
[main] Time assemble (wall/proc) 0.284305/2.4
[main] Time solve (wall/proc) 0.0893098/1.1
[main] Stop crit:        8.46239e-13
[main] Stop crit:        0.226292
Ebkt times:              0.0345506/0.94
Eval Ebkt times:         0.226293/5.93
PiPjPk times:            0.0768371/2.25
Eval PiPjPk times:       0.145427/4.06
L2prod times:            0.53331/14.8
Total time:              1.30366/35.65
[main] Time assemble (wall/proc) 0.280371/1.7
[main] Time solve (wall/proc) 0.0986343/1.33
[main] Stop crit:        6.37599e-05
Ebkt times:              0.0299318/0.65
Eval Ebkt times:         0.26487/6.94
PiPjPk times:            0.110429/2.77
Eval PiPjPk times:       0.299648/7.99
L2prod times:            0.682281/17.71
Total time:              1.79922/46.78
[main] Time assemble (wall/proc) 0.284274/2.27
[main] Time solve (wall/proc) 0.0929319/1.18
[main] Stop crit:        1.00694e-12
[main] Time run (wall/proc) 19.7708/310.02
[main] Compute errors
[main] Electric field error = 2.60068
[main] Potential error = 0.90317
[main] Lambda = 19.4904
[main] Maximum residual = 5.93068e-15
[main] Maximum constraint difference = 4.77633e-14
[main] Time norms (wall/proc) 0.0661302/1.83
[main] Mesh diameter 0.313068
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.499828  0.0909091  2.5528    --        0.976955  --       7.72175e-15  2.01667e-14
0    0.313068  0.0625     2.60068   -0.04     0.90317   0.17     5.93068e-15  4.77633e-14
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0313315     0.6           0.124835    1.11        0.109612       2.81727        0.0261259   0.626364    4.16998   107.51
0.0642507     1.36          0.325556    2.51        0.283619       2.03188        0.0918142   1.14531     19.7708   310.02


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k0/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 124
DimSXCurl: 628
DimSXDiv: 913
DimLieAlg: 3
DimLASXGrad: 372
DimLASXCurl: 1884
DimLASXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-06
Theta: 1
MaxResidual: 7.72175e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.32956
MaxConstraintDiff: 2.01667e-14
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 2.5528
E_L2Pot: 0.976955
absE_L2Elec: 1.87491
absE_L2Pot: 0.660081
absE_L2Lambda: 21.249
N_L2Elec: 0.734452
N_L2Pot: 0.675652
TwallDDRCore: 0.0313315
TprocDDRCore: 0.6
TwallModel: 0.124835
TprocModel: 1.11
TwallAssemble: 0.109612
TprocAssemble: 2.81727
TwallSolve: 0.0261259
TprocSolve: 0.626364
TwallRun: 4.16998
TprocRun: 107.51
Solver: Pardiso


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k0/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 383
DimSXCurl: 2139
DimSXDiv: 3261
DimLieAlg: 3
DimLASXGrad: 1149
DimLASXCurl: 6417
DimLASXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.93068e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.4649
MaxConstraintDiff: 4.77633e-14
OuterIterations: 16
AvgNonlinearIterations: 2
E_L2Elec: 2.60068
E_L2Pot: 0.90317
absE_L2Elec: 1.87639
absE_L2Pot: 0.599347
absE_L2Lambda: 19.4904
N_L2Elec: 0.721499
N_L2Pot: 0.663604
TwallDDRCore: 0.0642507
TprocDDRCore: 1.36
TwallModel: 0.325556
TprocModel: 2.51
TwallAssemble: 0.283619
TprocAssemble: 2.03188
TwallSolve: 0.0918142
TprocSolve: 1.14531
TwallRun: 19.7708
TprocRun: 310.02
Solver: Pardiso


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0313315     0.6           0.124835    1.11        0.109612       2.81727        0.0261259   0.626364    4.16998   107.51
0.0642507     1.36          0.325556    2.51        0.283619       2.03188        0.0918142   1.14531     19.7708   310.02


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k1/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.499828  0.047619   2.55445   --        0.861622  --       2.72219e-14  3.69107e-13
1    0.313068  0.0192308  2.83799   -0.22     0.811816  0.13     1.32328e-14  1.81787e-12


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.047619
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0676778/1.59
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.968956/4.28
[main] Initial constraint norm: 3.91758
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.812885
Ebkt times:              0.346345/8.96
Eval Ebkt times:         0.651795/17.61
PiPjPk times:            0.328813/8.62
Eval PiPjPk times:       0.154448/3.81
L2prod times:            0.596524/15.78
Total time:              3.01662/79.75
[main] Time assemble (wall/proc) 0.692374/3.96
[main] Time solve (wall/proc) 0.211063/2.84
[main] Stop crit:        0.000300348
Ebkt times:              0.334759/8.75
Eval Ebkt times:         0.615925/16.52
PiPjPk times:            0.325044/8.41
Eval PiPjPk times:       0.142766/3.67
L2prod times:            0.600067/15.57
Total time:              2.95464/77.74
[main] Time assemble (wall/proc) 0.654391/3.84
[main] Time solve (wall/proc) 0.23519/3.41
[main] Stop crit:        1.89288e-11
[main] Stop crit:        0.483948
Ebkt times:              0.344334/9.4
Eval Ebkt times:         0.634589/17.81
PiPjPk times:            0.32794/9.16
Eval PiPjPk times:       0.132621/3.42
L2prod times:            0.591974/16.04
Total time:              2.87341/79.33
[main] Time assemble (wall/proc) 0.678253/3.93
[main] Time solve (wall/proc) 0.206533/2.86
[main] Stop crit:        0.000100765
Ebkt times:              0.355766/9.45
Eval Ebkt times:         0.655235/18.01
PiPjPk times:            0.335606/9.25
Eval PiPjPk times:       0.13568/3.9
L2prod times:            0.61151/17.15
Total time:              2.95821/81.42
[main] Time assemble (wall/proc) 0.656878/3.98
[main] Time solve (wall/proc) 0.20521/2.88
[main] Stop crit:        4.00141e-12
[main] Stop crit:        0.271094
Ebkt times:              0.377524/10.1
Eval Ebkt times:         0.685592/19.38
PiPjPk times:            0.354098/10.2
Eval PiPjPk times:       0.142329/3.68
L2prod times:            0.638148/17.38
Total time:              3.10104/84.77
[main] Time assemble (wall/proc) 0.704432/4.18
[main] Time solve (wall/proc) 0.184396/2.48
[main] Stop crit:        4.76924e-05
Ebkt times:              0.349419/9.61
Eval Ebkt times:         0.646722/17.39
PiPjPk times:            0.332305/9.49
Eval PiPjPk times:       0.133397/3.81
L2prod times:            0.605872/16.52
Total time:              2.91917/79.92
[main] Time assemble (wall/proc) 0.685357/3.95
[main] Time solve (wall/proc) 0.186328/2.52
[main] Stop crit:        8.67141e-13
[main] 14%...
[main] Stop crit:        0.168418
Ebkt times:              0.342862/9.39
Eval Ebkt times:         0.633995/17.12
PiPjPk times:            0.331163/9.32
Eval PiPjPk times:       0.134091/3.58
L2prod times:            0.594675/16.5
Total time:              2.88509/79.72
[main] Time assemble (wall/proc) 0.664122/3.92
[main] Time solve (wall/proc) 0.183426/2.49
[main] Stop crit:        2.28433e-05
Ebkt times:              0.360829/9.59
Eval Ebkt times:         0.659831/18.01
PiPjPk times:            0.343452/9.47
Eval PiPjPk times:       0.138078/3.86
L2prod times:            0.622102/16.81
Total time:              3.0063/82.11
[main] Time assemble (wall/proc) 0.666964/4.02
[main] Time solve (wall/proc) 0.199602/2.76
[main] Stop crit:        2.11873e-13
[main] Stop crit:        0.126778
Ebkt times:              0.358783/9.63
Eval Ebkt times:         0.66805/19.43
PiPjPk times:            0.339801/9.54
Eval PiPjPk times:       0.138511/4.22
L2prod times:            0.62065/16.13
Total time:              3.01094/82.58
[main] Time assemble (wall/proc) 0.670858/4.05
[main] Time solve (wall/proc) 0.183454/2.5
[main] Stop crit:        1.23958e-05
Ebkt times:              0.363127/9.83
Eval Ebkt times:         0.666993/18.17
PiPjPk times:            0.343707/9.15
Eval PiPjPk times:       0.138759/3.7
L2prod times:            0.626599/17.03
Total time:              3.02253/82.51
[main] Time assemble (wall/proc) 0.662121/4.05
[main] Time solve (wall/proc) 0.183311/2.5
[main] Stop crit:        7.13517e-14
[main] Stop crit:        0.113537
Ebkt times:              0.347437/9.11
Eval Ebkt times:         0.634505/17.85
PiPjPk times:            0.335573/9.47
Eval PiPjPk times:       0.13492/3.78
L2prod times:            0.594847/16.36
Total time:              2.89955/80.27
[main] Time assemble (wall/proc) 0.672021/3.96
[main] Time solve (wall/proc) 0.204206/2.84
[main] Stop crit:        8.10055e-06
Ebkt times:              0.366348/9.6
Eval Ebkt times:         0.673484/19.29
PiPjPk times:            0.350322/9.49
Eval PiPjPk times:       0.139622/4.01
L2prod times:            0.638225/17.36
Total time:              3.06311/83.89
[main] Time assemble (wall/proc) 0.657006/4.07
[main] Time solve (wall/proc) 0.184042/2.5
[main] Stop crit:        3.94176e-14
[main] 28%...
[main] Stop crit:        0.141751
Ebkt times:              0.347483/9.05
Eval Ebkt times:         0.647923/17.72
PiPjPk times:            0.330945/9.23
Eval PiPjPk times:       0.134652/3.89
L2prod times:            0.599148/16.72
Total time:              2.91868/80.72
[main] Time assemble (wall/proc) 0.656767/3.93
[main] Time solve (wall/proc) 0.178835/2.36
[main] Stop crit:        1.218e-05
Ebkt times:              0.357364/9.81
Eval Ebkt times:         0.664706/17.73
PiPjPk times:            0.34374/9.79
Eval PiPjPk times:       0.139154/3.95
L2prod times:            0.621556/17.29
Total time:              3.00738/81.98
[main] Time assemble (wall/proc) 0.653871/4.01
[main] Time solve (wall/proc) 0.184902/2.44
[main] Stop crit:        7.08547e-14
[main] Stop crit:        0.211375
Ebkt times:              0.344834/9.47
Eval Ebkt times:         0.6456/18.07
PiPjPk times:            0.330466/9.66
Eval PiPjPk times:       0.134133/3.71
L2prod times:            0.594766/16.27
Total time:              2.90149/80.79
[main] Time assemble (wall/proc) 0.667341/3.93
[main] Time solve (wall/proc) 0.200355/2.72
[main] Stop crit:        2.97309e-05
Ebkt times:              0.365408/10.28
Eval Ebkt times:         0.674908/18.69
PiPjPk times:            0.351064/8.99
Eval PiPjPk times:       0.139515/4.15
L2prod times:            0.640261/17.05
Total time:              3.06618/84.12
[main] Time assemble (wall/proc) 0.660113/4.09
[main] Time solve (wall/proc) 0.184782/2.51
[main] Stop crit:        6.90833e-13
[main] 38%...
[main] Stop crit:        0.307015
Ebkt times:              0.355466/9.59
Eval Ebkt times:         0.645957/17.97
PiPjPk times:            0.33614/9.38
Eval PiPjPk times:       0.133268/3.76
L2prod times:            0.619346/17.16
Total time:              2.94228/80.68
[main] Time assemble (wall/proc) 0.657517/3.98
[main] Time solve (wall/proc) 0.181137/2.4
[main] Stop crit:        5.19013e-05
Ebkt times:              0.350873/9.58
Eval Ebkt times:         0.650818/17.83
PiPjPk times:            0.333957/9.39
Eval PiPjPk times:       0.134854/3.6
L2prod times:            0.603555/16.4
Total time:              2.93813/80.34
[main] Time assemble (wall/proc) 0.690547/3.98
[main] Time solve (wall/proc) 0.183288/2.45
[main] Stop crit:        2.11034e-12
[main] Stop crit:        0.433234
Ebkt times:              0.351748/9.35
Eval Ebkt times:         0.652856/18.74
PiPjPk times:            0.334382/9.38
Eval PiPjPk times:       0.135612/4.16
L2prod times:            0.605147/16.37
Total time:              2.94549/81.57
[main] Time assemble (wall/proc) 0.646652/3.96
[main] Time solve (wall/proc) 0.18773/2.54
[main] Stop crit:        7.7628e-05
Ebkt times:              0.346324/9.56
Eval Ebkt times:         0.645362/18.68
PiPjPk times:            0.330919/9.27
Eval PiPjPk times:       0.133883/3.86
L2prod times:            0.599117/16.28
Total time:              2.91322/80.77
[main] Time assemble (wall/proc) 0.649171/3.92
[main] Time solve (wall/proc) 0.241446/3.29
[main] Stop crit:        3.88907e-12
[main] Stop crit:        0.568228
Ebkt times:              0.347411/9.27
Eval Ebkt times:         0.651919/19.03
PiPjPk times:            0.333726/9.3
Eval PiPjPk times:       0.13554/3.99
L2prod times:            0.602653/15.9
Total time:              2.93245/81.17
[main] Time assemble (wall/proc) 0.670782/3.97
[main] Time solve (wall/proc) 0.192713/2.65
[main] Stop crit:        9.67014e-05
Ebkt times:              0.364669/9.83
Eval Ebkt times:         0.669297/18.17
PiPjPk times:            0.351681/9.5
Eval PiPjPk times:       0.140122/4.16
L2prod times:            0.630442/17.53
Total time:              3.04537/83.09
[main] Time assemble (wall/proc) 0.66946/4.09
[main] Time solve (wall/proc) 0.185306/2.53
[main] Stop crit:        4.4576e-12
[main] 52%...
[main] Stop crit:        0.589827
Ebkt times:              0.344224/9.41
Eval Ebkt times:         0.634108/17.47
PiPjPk times:            0.330471/9.15
Eval PiPjPk times:       0.13282/3.72
L2prod times:            0.594174/16.11
Total time:              2.8813/79.42
[main] Time assemble (wall/proc) 0.64767/3.89
[main] Time solve (wall/proc) 0.181322/2.45
[main] Stop crit:        8.51744e-05
Ebkt times:              0.352737/9.23
Eval Ebkt times:         0.651041/18.43
PiPjPk times:            0.334466/9.08
Eval PiPjPk times:       0.136518/3.95
L2prod times:            0.609948/16.45
Total time:              2.95048/81.11
[main] Time assemble (wall/proc) 0.655423/3.97
[main] Time solve (wall/proc) 0.186274/2.56
[main] Stop crit:        2.58614e-12
[main] Stop crit:        0.47169
Ebkt times:              0.346784/9.32
Eval Ebkt times:         0.649948/18.6
PiPjPk times:            0.330799/9.29
Eval PiPjPk times:       0.134392/3.87
L2prod times:            0.600742/16.06
Total time:              2.92151/80.57
[main] Time assemble (wall/proc) 0.645925/3.92
[main] Time solve (wall/proc) 0.185023/2.53
[main] Stop crit:        4.99751e-05
Ebkt times:              0.371577/10.02
Eval Ebkt times:         0.695191/19.31
PiPjPk times:            0.356237/8.84
Eval PiPjPk times:       0.142696/4.23
L2prod times:            0.644895/17.86
Total time:              3.12731/86.33
[main] Time assemble (wall/proc) 0.679712/4.17
[main] Time solve (wall/proc) 0.185514/2.49
[main] Stop crit:        6.01534e-13
[main] Stop crit:        0.343772
Ebkt times:              0.346714/8.72
Eval Ebkt times:         0.648306/18.45
PiPjPk times:            0.330391/9.26
Eval PiPjPk times:       0.134412/4.08
L2prod times:            0.593282/16.48
Total time:              2.91038/80.57
[main] Time assemble (wall/proc) 0.643462/3.91
[main] Time solve (wall/proc) 0.182262/2.46
[main] Stop crit:        2.17378e-05
Ebkt times:              0.34924/9.35
Eval Ebkt times:         0.65012/17.88
PiPjPk times:            0.337216/9.34
Eval PiPjPk times:       0.136198/3.59
L2prod times:            0.606597/16.39
Total time:              2.94315/80.67
[main] Time assemble (wall/proc) 0.646676/3.96
[main] Time solve (wall/proc) 0.184059/2.52
[main] Stop crit:        1.42401e-13
[main] 66%...
[main] Stop crit:        0.252475
Ebkt times:              0.343771/9.58
Eval Ebkt times:         0.64296/18.32
PiPjPk times:            0.327981/8.72
Eval PiPjPk times:       0.133548/4.13
L2prod times:            0.592684/15.73
Total time:              2.89156/80.36
[main] Time assemble (wall/proc) 0.654884/3.93
[main] Time solve (wall/proc) 0.181917/2.39
[main] Stop crit:        1.09491e-05
Ebkt times:              0.354167/9.63
Eval Ebkt times:         0.65695/18.56
PiPjPk times:            0.336994/9.03
Eval PiPjPk times:       0.136575/3.98
L2prod times:            0.608854/16.53
Total time:              2.96405/81.63
[main] Time assemble (wall/proc) 0.672232/4.02
[main] Time solve (wall/proc) 0.190953/2.54
[main] Stop crit:        6.94969e-14
[main] Stop crit:        0.196061
Ebkt times:              0.343705/9.77
Eval Ebkt times:         0.644589/18.34
PiPjPk times:            0.331186/8.97
Eval PiPjPk times:       0.135574/3.7
L2prod times:            0.591968/16.01
Total time:              2.90037/80.9
[main] Time assemble (wall/proc) 0.658854/3.93
[main] Time solve (wall/proc) 0.186452/2.57
[main] Stop crit:        1.28443e-05
Ebkt times:              0.359226/9.72
Eval Ebkt times:         0.664743/18.57
PiPjPk times:            0.341019/9.7
Eval PiPjPk times:       0.138083/4.04
L2prod times:            0.614818/16.86
Total time:              2.99652/82.28
[main] Time assemble (wall/proc) 0.660226/4.02
[main] Time solve (wall/proc) 0.201235/2.78
[main] Stop crit:        1.47248e-13
[main] 76%...
[main] Stop crit:        0.169674
Ebkt times:              0.354142/9.73
Eval Ebkt times:         0.654291/18.65
PiPjPk times:            0.3386/9.69
Eval PiPjPk times:       0.136844/3.46
L2prod times:            0.612715/16.47
Total time:              2.96184/81.44
[main] Time assemble (wall/proc) 0.660923/4
[main] Time solve (wall/proc) 0.190461/2.61
[main] Stop crit:        1.34897e-05
Ebkt times:              0.355849/9.28
Eval Ebkt times:         0.666106/18.5
PiPjPk times:            0.342998/9.36
Eval PiPjPk times:       0.139602/4.46
L2prod times:            0.613667/16.7
Total time:              3.00282/81.98
[main] Time assemble (wall/proc) 0.666097/4.03
[main] Time solve (wall/proc) 0.185297/2.54
[main] Stop crit:        1.85397e-13
[main] Stop crit:        0.168154
Ebkt times:              0.337851/8.89
Eval Ebkt times:         0.623085/17.24
PiPjPk times:            0.32449/8.67
Eval PiPjPk times:       0.131691/3.86
L2prod times:            0.586332/16.27
Total time:              2.83687/78.14
[main] Time assemble (wall/proc) 0.641789/3.85
[main] Time solve (wall/proc) 0.211876/3.16
[main] Stop crit:        1.19864e-05
Ebkt times:              0.349196/9.18
Eval Ebkt times:         0.639826/17.93
PiPjPk times:            0.33275/9.72
Eval PiPjPk times:       0.133962/3.59
L2prod times:            0.601238/16.13
Total time:              2.90993/79.42
[main] Time assemble (wall/proc) 0.661162/3.93
[main] Time solve (wall/proc) 0.203114/2.81
[main] Stop crit:        1.42896e-13
[main] Stop crit:        0.183153
Ebkt times:              0.345089/9.03
Eval Ebkt times:         0.643587/17.6
PiPjPk times:            0.329813/9.06
Eval PiPjPk times:       0.133899/3.47
L2prod times:            0.593134/16.54
Total time:              2.89874/79.7
[main] Time assemble (wall/proc) 0.644209/3.91
[main] Time solve (wall/proc) 0.181262/2.43
[main] Stop crit:        1.19542e-05
Ebkt times:              0.347189/10.3
Eval Ebkt times:         0.65068/17.89
PiPjPk times:            0.331773/9
Eval PiPjPk times:       0.134815/3.67
L2prod times:            0.59963/15.94
Total time:              2.92354/81.16
[main] Time assemble (wall/proc) 0.645939/3.92
[main] Time solve (wall/proc) 0.187356/2.52
[main] Stop crit:        7.70197e-14
[main] 90%...
[main] Stop crit:        0.208847
Ebkt times:              0.341661/9.24
Eval Ebkt times:         0.642786/17.76
PiPjPk times:            0.328433/9.19
Eval PiPjPk times:       0.133369/3.38
L2prod times:            0.596928/16.45
Total time:              2.89337/79.88
[main] Time assemble (wall/proc) 0.665474/3.93
[main] Time solve (wall/proc) 0.209538/2.97
[main] Stop crit:        1.63927e-05
Ebkt times:              0.365393/9.68
Eval Ebkt times:         0.672806/18.26
PiPjPk times:            0.350456/9.97
Eval PiPjPk times:       0.138635/3.72
L2prod times:            0.637097/17.71
Total time:              3.05051/83.41
[main] Time assemble (wall/proc) 0.666447/4.08
[main] Time solve (wall/proc) 0.18193/2.43
[main] Stop crit:        8.06882e-14
[main] Stop crit:        0.247122
Ebkt times:              0.355981/9.6
Eval Ebkt times:         0.658285/18.49
PiPjPk times:            0.338261/9.21
Eval PiPjPk times:       0.137508/3.76
L2prod times:            0.61398/17.18
Total time:              2.97512/82.29
[main] Time assemble (wall/proc) 0.677186/4.04
[main] Time solve (wall/proc) 0.185455/2.55
[main] Stop crit:        2.11587e-05
Ebkt times:              0.361727/9.98
Eval Ebkt times:         0.674431/18.57
PiPjPk times:            0.345724/9.64
Eval PiPjPk times:       0.139548/3.69
L2prod times:            0.628373/17.16
Total time:              3.04004/83.65
[main] Time assemble (wall/proc) 0.65944/4.06
[main] Time solve (wall/proc) 0.187049/2.58
[main] Stop crit:        1.68531e-13
[main] Time run (wall/proc) 51.3249/663.67
[main] Compute errors
[main] Electric field error = 2.55445
[main] Potential error = 0.861622
[main] Lambda = 10.8662
[main] Maximum residual = 2.72219e-14
[main] Maximum constraint difference = 3.69107e-13
[main] Time norms (wall/proc) 0.053051/1.48
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0192308
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.187504/4.94
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 4.27636/17.53
[main] Initial constraint norm: 4.84201
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.497522
Ebkt times:              1.32329/37.59
Eval Ebkt times:         3.67222/101.03
PiPjPk times:            1.2347/34.3
Eval PiPjPk times:       0.574646/16.2
L2prod times:            2.28226/64.06
Total time:              13.7736/378.21
[main] Time assemble (wall/proc) 2.78236/17.69
[main] Time solve (wall/proc) 1.10306/15.8
[main] Stop crit:        1.05602e-05
Ebkt times:              1.35045/37.91
Eval Ebkt times:         3.64867/101.58
PiPjPk times:            1.2419/33.85
Eval PiPjPk times:       0.569091/16.1
L2prod times:            2.28947/63.28
Total time:              13.7449/375.78
[main] Time assemble (wall/proc) 2.69742/17.55
[main] Time solve (wall/proc) 1.10228/16.07
[main] Stop crit:        2.49912e-15
[main] Stop crit:        0.412597
Ebkt times:              1.35171/38.13
Eval Ebkt times:         3.9682/110.34
PiPjPk times:            1.27277/35.34
Eval PiPjPk times:       0.58132/17.27
L2prod times:            2.32276/63.93
Total time:              14.0808/387.28
[main] Time assemble (wall/proc) 2.71434/18.11
[main] Time solve (wall/proc) 1.05525/14.99
[main] Stop crit:        4.36002e-06
Ebkt times:              1.34631/39.64
Eval Ebkt times:         4.09406/113.65
PiPjPk times:            1.24657/35.15
Eval PiPjPk times:       0.571164/16.83
L2prod times:            2.30254/62.85
Total time:              14.185/391.15
[main] Time assemble (wall/proc) 2.67306/18.23
[main] Time solve (wall/proc) 1.04407/15.48
[main] Stop crit:        1.95667e-15
[main] Stop crit:        0.313418
Ebkt times:              1.34074/37.95
Eval Ebkt times:         3.92486/108.96
PiPjPk times:            1.24985/34.26
Eval PiPjPk times:       0.578166/16.74
L2prod times:            2.30206/63.34
Total time:              13.9436/383.74
[main] Time assemble (wall/proc) 2.68264/17.94
[main] Time solve (wall/proc) 1.04488/15.44
[main] Stop crit:        2.93682e-06
Ebkt times:              1.30378/36.67
Eval Ebkt times:         3.73478/102.31
PiPjPk times:            1.23959/34.11
Eval PiPjPk times:       0.579215/16.71
L2prod times:            2.28334/63.34
Total time:              13.5809/373.22
[main] Time assemble (wall/proc) 2.66014/17.58
[main] Time solve (wall/proc) 1.05398/15.62
[main] Stop crit:        1.8614e-15
[main] Stop crit:        0.222504
Ebkt times:              1.33118/37.91
Eval Ebkt times:         3.80124/105.47
PiPjPk times:            1.25092/34.79
Eval PiPjPk times:       0.575894/15.82
L2prod times:            2.29776/63.5
Total time:              13.7673/378.02
[main] Time assemble (wall/proc) 2.67069/17.73
[main] Time solve (wall/proc) 1.06414/15.45
[main] Stop crit:        2.25509e-06
Ebkt times:              1.35753/38.02
Eval Ebkt times:         3.92365/107.22
PiPjPk times:            1.26429/35.2
Eval PiPjPk times:       0.57741/17.11
L2prod times:            2.32327/65.08
Total time:              13.9934/385.98
[main] Time assemble (wall/proc) 2.68531/18.02
[main] Time solve (wall/proc) 1.03848/15.28
[main] Stop crit:        1.806e-15
[main] Stop crit:        0.170232
Ebkt times:              1.34932/37.75
Eval Ebkt times:         3.92016/108.63
PiPjPk times:            1.25994/35.29
Eval PiPjPk times:       0.576689/16.06
L2prod times:            2.34543/65.37
Total time:              13.9973/386.29
[main] Time assemble (wall/proc) 2.67902/18
[main] Time solve (wall/proc) 1.0427/15.44
[main] Stop crit:        1.65919e-06
Ebkt times:              1.33409/38.57
Eval Ebkt times:         4.13747/114.97
PiPjPk times:            1.25395/34.51
Eval PiPjPk times:       0.569438/16.29
L2prod times:            2.28485/62.86
Total time:              14.1737/390.41
[main] Time assemble (wall/proc) 2.71137/18.18
[main] Time solve (wall/proc) 1.04764/15.54
[main] Stop crit:        1.81166e-15
[main] Stop crit:        0.14194
Ebkt times:              1.34755/37.33
Eval Ebkt times:         3.77383/103.4
PiPjPk times:            1.26979/35.45
Eval PiPjPk times:       0.587718/16.24
L2prod times:            2.30053/63.6
Total time:              13.7778/377.7
[main] Time assemble (wall/proc) 2.68312/17.76
[main] Time solve (wall/proc) 1.05116/15.54
[main] Stop crit:        1.2206e-06
Ebkt times:              1.38429/38.82
Eval Ebkt times:         4.47705/126.01
PiPjPk times:            1.29183/36.76
Eval PiPjPk times:       0.574085/17.51
L2prod times:            2.33256/65.04
Total time:              14.9048/413.02
[main] Time assemble (wall/proc) 2.70448/18.91
[main] Time solve (wall/proc) 1.04137/15.35
[main] Stop crit:        1.83272e-15
[main] 11%...
[main] Stop crit:        0.120269
Ebkt times:              1.335/37.11
Eval Ebkt times:         3.83902/105.66
PiPjPk times:            1.25756/34.36
Eval PiPjPk times:       0.581108/16.28
L2prod times:            2.31929/64.07
Total time:              13.8435/379.73
[main] Time assemble (wall/proc) 2.6868/17.84
[main] Time solve (wall/proc) 1.0897/15.57
[main] Stop crit:        9.22596e-07
[main] Stop crit:        0.0999458
Ebkt times:              1.29835/36.33
Eval Ebkt times:         3.53418/97.94
PiPjPk times:            1.24293/34.27
Eval PiPjPk times:       0.582191/15.81
L2prod times:            2.28084/62.05
Total time:              13.2897/364.47
[main] Time assemble (wall/proc) 2.64837/17.26
[main] Time solve (wall/proc) 1.04659/15.09
[main] Stop crit:        7.09846e-07
[main] Stop crit:        0.081653
Ebkt times:              1.30868/36.62
Eval Ebkt times:         3.72228/103.01
PiPjPk times:            1.247/34.88
Eval PiPjPk times:       0.576758/16.36
L2prod times:            2.29621/63.63
Total time:              13.5866/375.15
[main] Time assemble (wall/proc) 2.69068/17.63
[main] Time solve (wall/proc) 1.04536/15.36
[main] Stop crit:        5.46287e-07
[main] Stop crit:        0.0667884
Ebkt times:              1.34692/38.28
Eval Ebkt times:         3.83747/106.86
PiPjPk times:            1.27125/35.42
Eval PiPjPk times:       0.581695/16.39
L2prod times:            2.32858/63.65
Total time:              13.8964/382.76
[main] Time assemble (wall/proc) 2.65561/17.88
[main] Time solve (wall/proc) 1.07417/15.5
[main] Stop crit:        4.19532e-07
[main] Stop crit:        0.0560937
Ebkt times:              1.33302/37.68
Eval Ebkt times:         3.7545/102.5
PiPjPk times:            1.25856/34.67
Eval PiPjPk times:       0.579586/16.14
L2prod times:            2.31863/63.78
Total time:              13.7197/375.71
[main] Time assemble (wall/proc) 2.65097/17.7
[main] Time solve (wall/proc) 1.05249/15.48
[main] Stop crit:        3.25096e-07
[main] 21%...
[main] Stop crit:        0.0499001
Ebkt times:              1.33358/37.88
Eval Ebkt times:         3.76037/104.85
PiPjPk times:            1.25/34.77
Eval PiPjPk times:       0.582536/16.51
L2prod times:            2.29573/63.17
Total time:              13.7123/377.68
[main] Time assemble (wall/proc) 2.66118/17.69
[main] Time solve (wall/proc) 1.01865/14.83
[main] Stop crit:        2.57278e-07
[main] Stop crit:        0.048381
Ebkt times:              1.35764/38.8
Eval Ebkt times:         4.12904/112.81
PiPjPk times:            1.26163/34.91
Eval PiPjPk times:       0.575463/16.28
L2prod times:            2.32221/64.96
Total time:              14.2847/394.67
[main] Time assemble (wall/proc) 2.68141/18.3
[main] Time solve (wall/proc) 1.04914/15.56
[main] Stop crit:        2.09749e-07
[main] Stop crit:        0.051246
Ebkt times:              1.31798/36.96
Eval Ebkt times:         3.74299/102.61
PiPjPk times:            1.25127/34.1
Eval PiPjPk times:       0.573591/15.69
L2prod times:            2.29869/63.19
Total time:              13.621/373.09
[main] Time assemble (wall/proc) 2.69832/17.64
[main] Time solve (wall/proc) 1.05408/15.26
[main] Stop crit:        1.80837e-07
[main] Stop crit:        0.0576088
Ebkt times:              1.33481/37.94
Eval Ebkt times:         3.87114/107.14
PiPjPk times:            1.2576/34.79
Eval PiPjPk times:       0.575601/16.2
L2prod times:            2.30581/63.23
Total time:              13.866/381.94
[main] Time assemble (wall/proc) 2.66982/17.84
[main] Time solve (wall/proc) 1.04291/15.42
[main] Stop crit:        1.78944e-07
[main] Stop crit:        0.0665161
Ebkt times:              1.30335/37.39
Eval Ebkt times:         3.67512/102.33
PiPjPk times:            1.25354/35.34
Eval PiPjPk times:       0.590176/16.5
L2prod times:            2.27682/62.4
Total time:              13.5643/374.94
[main] Time assemble (wall/proc) 2.69007/17.56
[main] Time solve (wall/proc) 1.05129/15.54
[main] Stop crit:        2.18398e-07
[main] Stop crit:        0.0774734
Ebkt times:              1.35439/38.82
Eval Ebkt times:         4.17724/118.04
PiPjPk times:            1.25909/34.54
Eval PiPjPk times:       0.575776/17.83
L2prod times:            2.31001/61.92
Total time:              14.3631/395.16
[main] Time assemble (wall/proc) 2.70761/18.37
[main] Time solve (wall/proc) 1.0527/15.38
[main] Stop crit:        2.97464e-07
[main] 32%...
[main] Stop crit:        0.0901821
Ebkt times:              1.3467/38.82
Eval Ebkt times:         3.90959/109.56
PiPjPk times:            1.26375/35.33
Eval PiPjPk times:       0.578381/16.27
L2prod times:            2.31885/62.67
Total time:              14.0195/386.5
[main] Time assemble (wall/proc) 2.66135/17.99
[main] Time solve (wall/proc) 1.06083/15.72
[main] Stop crit:        3.99211e-07
[main] Stop crit:        0.104584
Ebkt times:              1.33544/38.09
Eval Ebkt times:         3.88797/107.9
PiPjPk times:            1.25758/34.73
Eval PiPjPk times:       0.590516/17.48
L2prod times:            2.29845/62.9
Total time:              13.9596/382.2
[main] Time assemble (wall/proc) 2.69082/17.94
[main] Time solve (wall/proc) 1.05217/15.64
[main] Stop crit:        5.16235e-07
[main] Stop crit:        0.120876
Ebkt times:              1.35773/37.73
Eval Ebkt times:         4.19303/117.58
PiPjPk times:            1.25294/33.93
Eval PiPjPk times:       0.57103/17.59
L2prod times:            2.30499/63.08
Total time:              14.3314/396.48
[main] Time assemble (wall/proc) 2.70788/18.37
[main] Time solve (wall/proc) 1.05096/15.53
[main] Stop crit:        6.49394e-07
[main] Stop crit:        0.13922
Ebkt times:              1.31611/37.17
Eval Ebkt times:         3.81604/105.4
PiPjPk times:            1.23518/33.68
Eval PiPjPk times:       0.570805/16.51
L2prod times:            2.28054/63.2
Total time:              13.6767/375.85
[main] Time assemble (wall/proc) 2.68245/17.68
[main] Time solve (wall/proc) 1.0473/15.49
[main] Stop crit:        8.03735e-07
[main] Stop crit:        0.159648
Ebkt times:              1.30288/36.69
Eval Ebkt times:         3.73227/104.11
PiPjPk times:            1.24205/34.11
Eval PiPjPk times:       0.579996/16.68
L2prod times:            2.27185/61.9
Total time:              13.6113/373.27
[main] Time assemble (wall/proc) 2.65343/17.57
[main] Time solve (wall/proc) 1.04747/15.47
[main] Stop crit:        9.8617e-07
[main] 42%...
[main] Stop crit:        0.181812
Ebkt times:              1.32764/37.56
Eval Ebkt times:         3.97308/109.6
PiPjPk times:            1.26643/34.95
Eval PiPjPk times:       0.581027/16.69
L2prod times:            2.28268/62.18
Total time:              14.0267/385.07
[main] Time assemble (wall/proc) 2.68061/17.94
[main] Time solve (wall/proc) 1.04582/15.57
[main] Stop crit:        1.20057e-06
Ebkt times:              1.33372/38.46
Eval Ebkt times:         3.96023/108.25
PiPjPk times:            1.24303/34.76
Eval PiPjPk times:       0.570345/15.96
L2prod times:            2.30325/64.63
Total time:              13.9401/384.48
[main] Time assemble (wall/proc) 2.6678/17.97
[main] Time solve (wall/proc) 1.04317/15.51
[main] Stop crit:        1.65598e-15
[main] Stop crit:        0.204488
Ebkt times:              1.33887/39.04
Eval Ebkt times:         3.94653/108.5
PiPjPk times:            1.25927/34.51
Eval PiPjPk times:       0.576149/17.03
L2prod times:            2.32439/63.64
Total time:              14.0396/385.25
[main] Time assemble (wall/proc) 2.67799/18.05
[main] Time solve (wall/proc) 1.05886/15.76
[main] Stop crit:        1.43945e-06
Ebkt times:              1.34258/39.07
Eval Ebkt times:         3.92712/108.78
PiPjPk times:            1.24734/34.3
Eval PiPjPk times:       0.569485/16.18
L2prod times:            2.30818/64.67
Total time:              13.9311/384.7
[main] Time assemble (wall/proc) 2.71286/17.99
[main] Time solve (wall/proc) 1.0503/15.54
[main] Stop crit:        1.65186e-15
[main] Stop crit:        0.224968
Ebkt times:              1.31834/37.21
Eval Ebkt times:         3.89899/109.25
PiPjPk times:            1.24177/34.27
Eval PiPjPk times:       0.575911/16.35
L2prod times:            2.27481/61.84
Total time:              13.8304/379.81
[main] Time assemble (wall/proc) 2.69195/17.86
[main] Time solve (wall/proc) 1.05136/15.58
[main] Stop crit:        1.67461e-06
Ebkt times:              1.3067/36.66
Eval Ebkt times:         3.64144/101.06
PiPjPk times:            1.24999/35.2
Eval PiPjPk times:       0.581772/16
L2prod times:            2.2723/62.64
Total time:              13.4596/371.04
[main] Time assemble (wall/proc) 2.64983/17.44
[main] Time solve (wall/proc) 1.04404/15.33
[main] Stop crit:        1.65205e-15
[main] Stop crit:        0.23898
Ebkt times:              1.32932/37.41
Eval Ebkt times:         3.88007/107.08
PiPjPk times:            1.24841/34.02
Eval PiPjPk times:       0.575459/15.83
L2prod times:            2.29974/63.48
Total time:              13.8284/381.03
[main] Time assemble (wall/proc) 2.68741/17.85
[main] Time solve (wall/proc) 1.04031/15.36
[main] Stop crit:        1.85456e-06
Ebkt times:              1.33692/38.78
Eval Ebkt times:         3.7956/106.94
PiPjPk times:            1.24981/34.95
Eval PiPjPk times:       0.570815/16.12
L2prod times:            2.29826/62.49
Total time:              13.7251/380.27
[main] Time assemble (wall/proc) 2.6778/17.77
[main] Time solve (wall/proc) 1.05051/15.56
[main] Stop crit:        1.65957e-15
[main] Stop crit:        0.242272
Ebkt times:              1.31782/37.54
Eval Ebkt times:         3.81027/105
PiPjPk times:            1.25301/34.06
Eval PiPjPk times:       0.590786/16.95
L2prod times:            2.29915/62.88
Total time:              13.8098/379.81
[main] Time assemble (wall/proc) 2.69117/17.8
[main] Time solve (wall/proc) 1.06432/15.87
[main] Stop crit:        1.92204e-06
Ebkt times:              1.32301/37.26
Eval Ebkt times:         3.91425/106.88
PiPjPk times:            1.24651/34.64
Eval PiPjPk times:       0.57474/15.78
L2prod times:            2.29895/63.8
Total time:              13.8917/381.46
[main] Time assemble (wall/proc) 2.67766/17.9
[main] Time solve (wall/proc) 1.03823/15.35
[main] Stop crit:        1.65361e-15
[main] Stop crit:        0.233541
Ebkt times:              1.34102/37.98
Eval Ebkt times:         3.90731/108.91
PiPjPk times:            1.26056/35.37
Eval PiPjPk times:       0.584927/16.11
L2prod times:            2.29547/63.1
Total time:              13.9719/384.36
[main] Time assemble (wall/proc) 2.68191/17.96
[main] Time solve (wall/proc) 1.01594/14.86
[main] Stop crit:        1.84971e-06
Ebkt times:              1.31517/37.72
Eval Ebkt times:         3.85896/107.05
PiPjPk times:            1.25413/34.79
Eval PiPjPk times:       0.578425/16.08
L2prod times:            2.28923/63.27
Total time:              13.7905/380.44
[main] Time assemble (wall/proc) 2.67196/17.77
[main] Time solve (wall/proc) 1.03004/15.15
[main] Stop crit:        1.59135e-15
[main] 53%...
[main] Stop crit:        0.215584
Ebkt times:              1.35736/39.16
Eval Ebkt times:         4.12874/114.95
PiPjPk times:            1.2641/34.13
Eval PiPjPk times:       0.575246/17.71
L2prod times:            2.32241/63.96
Total time:              14.3204/392.79
[main] Time assemble (wall/proc) 2.72555/18.34
[main] Time solve (wall/proc) 1.06597/15.66
[main] Stop crit:        1.65903e-06
Ebkt times:              1.33607/38.68
Eval Ebkt times:         4.31719/120.9
PiPjPk times:            1.24698/34.31
Eval PiPjPk times:       0.570427/17.41
L2prod times:            2.27639/63.93
Total time:              14.4809/401.46
[main] Time assemble (wall/proc) 2.68826/18.49
[main] Time solve (wall/proc) 1.06654/15.92
[main] Stop crit:        1.60925e-15
[main] Stop crit:        0.193093
Ebkt times:              1.33326/38.15
Eval Ebkt times:         3.83336/104.61
PiPjPk times:            1.24957/34.09
Eval PiPjPk times:       0.578257/16.08
L2prod times:            2.29299/64.11
Total time:              13.7947/378.73
[main] Time assemble (wall/proc) 2.66532/17.79
[main] Time solve (wall/proc) 1.03073/15.05
[main] Stop crit:        1.39993e-06
Ebkt times:              1.32667/37.57
Eval Ebkt times:         3.79352/104.11
PiPjPk times:            1.25923/34.43
Eval PiPjPk times:       0.581096/16.93
L2prod times:            2.29427/63.34
Total time:              13.7497/377.41
[main] Time assemble (wall/proc) 2.67164/17.77
[main] Time solve (wall/proc) 1.05826/15.62
[main] Stop crit:        1.67541e-15
[main] Stop crit:        0.169984
Ebkt times:              1.34783/38.66
Eval Ebkt times:         4.01467/111.17
PiPjPk times:            1.2709/34.25
Eval PiPjPk times:       0.580181/15.98
L2prod times:            2.32232/63.18
Total time:              14.1548/389.06
[main] Time assemble (wall/proc) 2.68431/18.14
[main] Time solve (wall/proc) 1.08057/15.46
[main] Stop crit:        1.11985e-06
Ebkt times:              1.34256/37.9
Eval Ebkt times:         3.68169/101.45
PiPjPk times:            1.25907/35
Eval PiPjPk times:       0.57599/15.93
L2prod times:            2.30585/63.05
Total time:              13.5839/372.34
[main] Time assemble (wall/proc) 2.66872/17.58
[main] Time solve (wall/proc) 1.04619/15.52
[main] Stop crit:        1.62884e-15
[main] Stop crit:        0.148534
Ebkt times:              1.34737/38.66
Eval Ebkt times:         3.93221/109.03
PiPjPk times:            1.25343/34.73
Eval PiPjPk times:       0.570898/16.75
L2prod times:            2.30233/63.05
Total time:              13.935/384.28
[main] Time assemble (wall/proc) 2.68074/17.96
[main] Time solve (wall/proc) 1.04479/15.32
[main] Stop crit:        8.5032e-07
[main] Stop crit:        0.129778
Ebkt times:              1.3523/39.75
Eval Ebkt times:         4.21589/119.7
PiPjPk times:            1.25246/35.33
Eval PiPjPk times:       0.573586/17.01
L2prod times:            2.30403/63.91
Total time:              14.3853/397.91
[main] Time assemble (wall/proc) 2.70892/18.4
[main] Time solve (wall/proc) 1.05071/15.56
[main] Stop crit:        6.09213e-07
[main] 63%...
[main] Stop crit:        0.114101
Ebkt times:              1.33854/36.93
Eval Ebkt times:         3.6905/100.8
PiPjPk times:            1.25965/34.7
Eval PiPjPk times:       0.584187/16.38
L2prod times:            2.2987/63.95
Total time:              13.5947/371.54
[main] Time assemble (wall/proc) 2.66483/17.57
[main] Time solve (wall/proc) 1.05501/15.72
[main] Stop crit:        4.08372e-07
[main] Stop crit:        0.10162
Ebkt times:              1.32918/37
Eval Ebkt times:         3.64291/100.7
PiPjPk times:            1.24623/34.89
Eval PiPjPk times:       0.578124/15.76
L2prod times:            2.31308/63.9
Total time:              13.5211/371.97
[main] Time assemble (wall/proc) 2.68059/17.61
[main] Time solve (wall/proc) 1.07757/15.55
[main] Stop crit:        2.64878e-07
[main] Stop crit:        0.0923409
Ebkt times:              1.34063/37.31
Eval Ebkt times:         3.88699/106.29
PiPjPk times:            1.25277/34.95
Eval PiPjPk times:       0.57774/16.54
L2prod times:            2.29324/63.38
Total time:              13.8831/383.07
[main] Time assemble (wall/proc) 2.69015/17.93
[main] Time solve (wall/proc) 1.03849/15.36
[main] Stop crit:        2.11806e-07
[main] Stop crit:        0.0861704
Ebkt times:              1.32254/37.3
Eval Ebkt times:         3.85008/106.35
PiPjPk times:            1.2531/34.62
Eval PiPjPk times:       0.577903/16.5
L2prod times:            2.30769/63.34
Total time:              13.8281/381.17
[main] Time assemble (wall/proc) 2.6664/17.83
[main] Time solve (wall/proc) 1.06603/15.33
[main] Stop crit:        2.46905e-07
[main] Stop crit:        0.082863
Ebkt times:              1.34589/38.39
Eval Ebkt times:         4.08522/113.03
PiPjPk times:            1.26119/34.62
Eval PiPjPk times:       0.581804/16.8
L2prod times:            2.31441/63.12
Total time:              14.2373/391.21
[main] Time assemble (wall/proc) 2.66293/18.21
[main] Time solve (wall/proc) 1.02838/15.21
[main] Stop crit:        3.08516e-07
[main] 73%...
[main] Stop crit:        0.0819894
Ebkt times:              1.36305/39.43
Eval Ebkt times:         4.10202/114.44
PiPjPk times:            1.26631/34.94
Eval PiPjPk times:       0.575849/16.71
L2prod times:            2.32834/64.57
Total time:              14.273/395.06
[main] Time assemble (wall/proc) 2.66879/18.26
[main] Time solve (wall/proc) 1.03064/15.4
[main] Stop crit:        3.60978e-07
[main] Stop crit:        0.0829778
Ebkt times:              1.34674/39
Eval Ebkt times:         4.11285/112.11
PiPjPk times:            1.26215/34.54
Eval PiPjPk times:       0.574429/16.55
L2prod times:            2.31281/63.8
Total time:              14.2726/392.27
[main] Time assemble (wall/proc) 2.67066/18.24
[main] Time solve (wall/proc) 1.01362/15.05
[main] Stop crit:        3.9353e-07
[main] Stop crit:        0.0852082
Ebkt times:              1.34593/38.5
Eval Ebkt times:         3.97158/110.84
PiPjPk times:            1.25779/35.04
Eval PiPjPk times:       0.572641/17.29
L2prod times:            2.31517/63.06
Total time:              14.0266/387.19
[main] Time assemble (wall/proc) 2.65076/18.1
[main] Time solve (wall/proc) 1.0311/15.45
[main] Stop crit:        4.03937e-07
[main] Stop crit:        0.0881009
Ebkt times:              1.32428/38.77
Eval Ebkt times:         3.78874/105.74
PiPjPk times:            1.24384/34.44
Eval PiPjPk times:       0.577511/16.49
L2prod times:            2.30153/63.41
Total time:              13.7437/379.01
[main] Time assemble (wall/proc) 2.62739/17.69
[main] Time solve (wall/proc) 1.02577/15.33
[main] Stop crit:        3.93935e-07
[main] Stop crit:        0.0911661
Ebkt times:              1.35316/38.84
Eval Ebkt times:         4.06417/111.39
PiPjPk times:            1.26147/34.92
Eval PiPjPk times:       0.574311/17.14
L2prod times:            2.30931/64.09
Total time:              14.2162/392.76
[main] Time assemble (wall/proc) 2.65065/18.17
[main] Time solve (wall/proc) 1.06224/15.44
[main] Stop crit:        3.68619e-07
[main] Stop crit:        0.094016
Ebkt times:              1.34831/38.12
Eval Ebkt times:         3.88383/107.43
PiPjPk times:            1.26047/35.18
Eval PiPjPk times:       0.5744/16.26
L2prod times:            2.32788/64.76
Total time:              13.9347/384.91
[main] Time assemble (wall/proc) 2.65019/18
[main] Time solve (wall/proc) 1.02753/15.38
[main] Stop crit:        3.36939e-07
[main] 84%...
[main] Stop crit:        0.0963724
Ebkt times:              1.31569/36.97
Eval Ebkt times:         3.59748/100.68
PiPjPk times:            1.24477/34.09
Eval PiPjPk times:       0.581916/16.69
L2prod times:            2.29816/63.06
Total time:              13.4279/370.22
[main] Time assemble (wall/proc) 2.61951/17.38
[main] Time solve (wall/proc) 1.02358/15.19
[main] Stop crit:        3.12131e-07
[main] Stop crit:        0.0981293
Ebkt times:              1.32353/37.3
Eval Ebkt times:         3.74322/103.37
PiPjPk times:            1.24385/34
Eval PiPjPk times:       0.575335/16.24
L2prod times:            2.30252/63.18
Total time:              13.639/373.35
[main] Time assemble (wall/proc) 2.67142/17.6
[main] Time solve (wall/proc) 1.03135/15.45
[main] Stop crit:        3.09438e-07
[main] Stop crit:        0.0994717
Ebkt times:              1.33528/38.03
Eval Ebkt times:         3.73868/104.46
PiPjPk times:            1.25096/34.76
Eval PiPjPk times:       0.579711/16.72
L2prod times:            2.3197/64.1
Total time:              13.695/378.6
[main] Time assemble (wall/proc) 2.62051/17.69
[main] Time solve (wall/proc) 1.03177/15.42
[main] Stop crit:        3.35809e-07
[main] Stop crit:        0.100685
Ebkt times:              1.32456/37.04
Eval Ebkt times:         3.86332/107.95
PiPjPk times:            1.24892/35.28
Eval PiPjPk times:       0.581006/17.09
L2prod times:            2.28194/62.81
Total time:              13.8256/381.74
[main] Time assemble (wall/proc) 2.62591/17.76
[main] Time solve (wall/proc) 1.0346/15.38
[main] Stop crit:        3.80975e-07
[main] Stop crit:        0.101907
Ebkt times:              1.33532/36.9
Eval Ebkt times:         3.99238/111.14
PiPjPk times:            1.25371/34.64
Eval PiPjPk times:       0.57458/16.37
L2prod times:            2.31429/63.07
Total time:              14.0547/385.11
[main] Time assemble (wall/proc) 2.65474/17.96
[main] Time solve (wall/proc) 1.02571/15.12
[main] Stop crit:        4.29071e-07
[main] 94%...
[main] Stop crit:        0.103298
Ebkt times:              1.33135/37.91
Eval Ebkt times:         4.05048/112.33
PiPjPk times:            1.25025/34.84
Eval PiPjPk times:       0.574108/16.83
L2prod times:            2.29946/62.24
Total time:              14.1576/388.88
[main] Time assemble (wall/proc) 2.65346/18.11
[main] Time solve (wall/proc) 1.02327/15.29
[main] Stop crit:        4.68948e-07
[main] Stop crit:        0.105039
Ebkt times:              1.36395/38.98
Eval Ebkt times:         4.09695/113.7
PiPjPk times:            1.26847/35.3
Eval PiPjPk times:       0.579012/16.11
L2prod times:            2.32271/63.99
Total time:              14.2849/393.2
[main] Time assemble (wall/proc) 2.6745/18.25
[main] Time solve (wall/proc) 1.03022/15.14
[main] Stop crit:        4.93975e-07
[main] Stop crit:        0.1073
Ebkt times:              1.30917/36.91
Eval Ebkt times:         3.82252/104.79
PiPjPk times:            1.24725/35.42
Eval PiPjPk times:       0.578923/16.22
L2prod times:            2.28443/63.9
Total time:              13.7249/378.77
[main] Time assemble (wall/proc) 2.62412/17.7
[main] Time solve (wall/proc) 1.02544/15.18
[main] Stop crit:        5.00754e-07
[main] Time run (wall/proc) 340.817/4520.97
[main] Compute errors
[main] Electric field error = 2.83799
[main] Potential error = 0.811816
[main] Lambda = 2.2028
[main] Maximum residual = 1.32328e-14
[main] Maximum constraint difference = 1.81787e-12
[main] Time norms (wall/proc) 0.0987645/2.64
[main] Mesh diameter 0.313068
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.499828  0.047619   2.55445   --        0.861622  --       2.72219e-14  3.69107e-13
1    0.313068  0.0192308  2.83799   -0.22     0.811816  0.13     1.32328e-14  1.81787e-12
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0676778     1.59          0.968956    4.28        0.662874       3.9819         0.192276    2.62762     51.3249   663.67
0.187504      4.94          4.27636     17.53       2.67568        17.9073        1.04752     15.4296     340.817   4520.97


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k1/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 752
DimSXCurl: 4306
DimSXDiv: 5187
DimLieAlg: 3
DimLASXGrad: 2256
DimLASXCurl: 12918
DimLASXDiv: 15561
InitialTime: 0
FinalTime: 1
Timestep: 0.047619
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.72219e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.91758
MaxConstraintDiff: 3.69107e-13
OuterIterations: 21
AvgNonlinearIterations: 2
E_L2Elec: 2.55445
E_L2Pot: 0.861622
absE_L2Elec: 1.82681
absE_L2Pot: 0.567061
absE_L2Lambda: 10.8662
N_L2Elec: 0.715148
N_L2Pot: 0.658132
TwallDDRCore: 0.0676778
TprocDDRCore: 1.59
TwallModel: 0.968956
TprocModel: 4.28
TwallAssemble: 0.662874
TprocAssemble: 3.9819
TwallSolve: 0.192276
TprocSolve: 2.62762
TwallRun: 51.3249
TprocRun: 663.67
Solver: Pardiso


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k1/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 2522
DimSXCurl: 15312
DimSXDiv: 18807
DimLieAlg: 3
DimLASXGrad: 7566
DimLASXCurl: 45936
DimLASXDiv: 56421
InitialTime: 0
FinalTime: 1
Timestep: 0.0192308
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.32328e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.84201
MaxConstraintDiff: 1.81787e-12
OuterIterations: 52
AvgNonlinearIterations: 1.28846
E_L2Elec: 2.83799
E_L2Pot: 0.811816
absE_L2Elec: 2.02386
absE_L2Pot: 0.532601
absE_L2Lambda: 2.2028
N_L2Elec: 0.71313
N_L2Pot: 0.656061
TwallDDRCore: 0.187504
TprocDDRCore: 4.94
TwallModel: 4.27636
TprocModel: 17.53
TwallAssemble: 2.67568
TprocAssemble: 17.9073
TwallSolve: 1.04752
TprocSolve: 15.4296
TwallRun: 340.817
TprocRun: 4520.97
Solver: Pardiso


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0676778     1.59          0.968956    4.28        0.662874       3.9819         0.192276    2.62762     51.3249   663.67
0.187504      4.94          4.27636     17.53       2.67568        17.9073        1.04752     15.4296     340.817   4520.97


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.499828  0.0243902   2.73067   --        0.817922  --       5.16705e-14  3.81537e-12
2    0.313068  0.00613497  3.26318   -0.38     0.799655  0.05     6.74443e-15  2.77391e-11


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Cubic-Cells
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 8 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0250937/0.16
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.269748/0.94
[main] Initial constraint norm: 3.18724
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.91354
Ebkt times:              0.186375/1.39
Eval Ebkt times:         0.204472/1.65
PiPjPk times:            0.146786/1.2
Eval PiPjPk times:       0.0256977/0.18
L2prod times:            0.0855376/0.68
Total time:              0.920717/7.26
[main] Time assemble (wall/proc) 0.251009/1.17
[main] Time solve (wall/proc) 0.0628487/0.65
[main] Stop crit:        0.00272379
Ebkt times:              0.139902/1.04
Eval Ebkt times:         0.200039/1.65
PiPjPk times:            0.145077/1.12
Eval PiPjPk times:       0.0230073/0.24
L2prod times:            0.0702169/0.53
Total time:              0.833166/6.65
[main] Time assemble (wall/proc) 0.253474/1.08
[main] Time solve (wall/proc) 0.0486638/0.43
[main] Stop crit:        1.07869e-08
[main] 10%...
[main] Stop crit:        0.370128
Ebkt times:              0.154035/1.18
Eval Ebkt times:         0.201131/1.62
PiPjPk times:            0.1441/1.17
Eval PiPjPk times:       0.0217987/0.13
L2prod times:            0.0740885/0.61
Total time:              0.842615/6.57
[main] Time assemble (wall/proc) 0.245378/1.06
[main] Time solve (wall/proc) 0.0480892/0.42
[main] Stop crit:        0.000438312
Ebkt times:              0.165198/1.29
Eval Ebkt times:         0.203278/1.54
PiPjPk times:            0.144273/1.13
Eval PiPjPk times:       0.0217666/0.16
L2prod times:            0.0703244/0.56
Total time:              0.853948/6.75
[main] Time assemble (wall/proc) 0.237538/1.08
[main] Time solve (wall/proc) 0.048782/0.42
[main] Stop crit:        3.31527e-10
[main] 20%...
[main] Stop crit:        0.167472
Ebkt times:              0.155393/1.2
Eval Ebkt times:         0.205806/1.6
PiPjPk times:            0.145957/1.18
Eval PiPjPk times:       0.0220522/0.2
L2prod times:            0.0779388/0.59
Total time:              0.863871/6.75
[main] Time assemble (wall/proc) 0.269381/1.11
[main] Time solve (wall/proc) 0.0469845/0.39
[main] Stop crit:        0.000123087
Ebkt times:              0.163308/1.24
Eval Ebkt times:         0.200671/1.61
PiPjPk times:            0.143982/1.13
Eval PiPjPk times:       0.0215996/0.21
L2prod times:            0.0697506/0.55
Total time:              0.84545/6.73
[main] Time assemble (wall/proc) 0.252383/1.08
[main] Time solve (wall/proc) 0.0481716/0.42
[main] Stop crit:        1.99482e-11
[main] 30%...
[main] Stop crit:        0.386104
Ebkt times:              0.124132/0.92
Eval Ebkt times:         0.199577/1.53
PiPjPk times:            0.143947/1.19
Eval PiPjPk times:       0.0216694/0.15
L2prod times:            0.070066/0.63
Total time:              0.808418/6.37
[main] Time assemble (wall/proc) 0.242906/1.03
[main] Time solve (wall/proc) 0.0511052/0.46
[main] Stop crit:        0.000321766
Ebkt times:              0.16843/1.32
Eval Ebkt times:         0.203347/1.64
PiPjPk times:            0.14365/1.13
Eval PiPjPk times:       0.0215246/0.21
L2prod times:            0.0708447/0.54
Total time:              0.85477/6.75
[main] Time assemble (wall/proc) 0.278959/1.12
[main] Time solve (wall/proc) 0.0484072/0.42
[main] Stop crit:        1.25965e-10
[main] 40%...
[main] Stop crit:        0.830237
Ebkt times:              0.160331/1.23
Eval Ebkt times:         0.200651/1.55
PiPjPk times:            0.14384/1.12
Eval PiPjPk times:       0.0216599/0.21
L2prod times:            0.0693662/0.54
Total time:              0.844663/6.64
[main] Time assemble (wall/proc) 0.255039/1.08
[main] Time solve (wall/proc) 0.0492355/0.41
[main] Stop crit:        0.00127241
Ebkt times:              0.188422/1.42
Eval Ebkt times:         0.198893/1.64
PiPjPk times:            0.143841/1.17
Eval PiPjPk times:       0.0215643/0.14
L2prod times:            0.0695303/0.55
Total time:              0.872151/6.97
[main] Time assemble (wall/proc) 0.250595/1.11
[main] Time solve (wall/proc) 0.0488051/0.41
[main] Stop crit:        2.71908e-09
[main] 50%...
[main] Stop crit:        1.11871
Ebkt times:              0.131101/0.97
Eval Ebkt times:         0.198571/1.68
PiPjPk times:            0.154078/1.19
Eval PiPjPk times:       0.0250043/0.2
L2prod times:            0.0694402/0.52
Total time:              0.833922/6.55
[main] Time assemble (wall/proc) 0.240989/1.06
[main] Time solve (wall/proc) 0.0501458/0.43
[main] Stop crit:        0.00146896
Ebkt times:              0.15734/1.17
Eval Ebkt times:         0.199018/1.55
PiPjPk times:            0.145063/1.17
Eval PiPjPk times:       0.0216933/0.22
L2prod times:            0.0701821/0.57
Total time:              0.841089/6.62
[main] Time assemble (wall/proc) 0.237772/1.07
[main] Time solve (wall/proc) 0.0469868/0.37
[main] Stop crit:        2.56895e-09
[main] 60%...
[main] Stop crit:        0.822557
Ebkt times:              0.157057/1.14
Eval Ebkt times:         0.197945/1.67
PiPjPk times:            0.145735/1.22
Eval PiPjPk times:       0.0221931/0.12
L2prod times:            0.0710284/0.54
Total time:              0.848916/6.7
[main] Time assemble (wall/proc) 0.267364/1.1
[main] Time solve (wall/proc) 0.0492104/0.42
[main] Stop crit:        0.000507547
Ebkt times:              0.133242/0.97
Eval Ebkt times:         0.200669/1.57
PiPjPk times:            0.144458/1.22
Eval PiPjPk times:       0.0224221/0.15
L2prod times:            0.0765253/0.64
Total time:              0.827484/6.59
[main] Time assemble (wall/proc) 0.237894/1.05
[main] Time solve (wall/proc) 0.047859/0.41
[main] Stop crit:        2.00375e-10
[main] 70%...
[main] Stop crit:        0.479224
Ebkt times:              0.126361/1
Eval Ebkt times:         0.199375/1.58
PiPjPk times:            0.144041/1.16
Eval PiPjPk times:       0.0215565/0.19
L2prod times:            0.0697349/0.53
Total time:              0.809531/6.47
[main] Time assemble (wall/proc) 0.250656/1.05
[main] Time solve (wall/proc) 0.0503084/0.42
[main] Stop crit:        0.000137977
Ebkt times:              0.16404/1.24
Eval Ebkt times:         0.208556/1.66
PiPjPk times:            0.144766/1.17
Eval PiPjPk times:       0.0219603/0.16
L2prod times:            0.0754751/0.65
Total time:              0.865354/6.82
[main] Time assemble (wall/proc) 0.239894/1.08
[main] Time solve (wall/proc) 0.048437/0.4
[main] Stop crit:        3.74484e-11
[main] 80%...
[main] Stop crit:        0.317158
Ebkt times:              0.178707/1.39
Eval Ebkt times:         0.208275/1.65
PiPjPk times:            0.143637/1.11
Eval PiPjPk times:       0.021779/0.21
L2prod times:            0.0918486/0.73
Total time:              0.891232/6.96
[main] Time assemble (wall/proc) 0.261717/1.12
[main] Time solve (wall/proc) 0.0516222/0.43
[main] Stop crit:        0.00016627
Ebkt times:              0.15625/1.21
Eval Ebkt times:         0.197871/1.53
PiPjPk times:            0.144364/1.24
Eval PiPjPk times:       0.0216792/0.15
L2prod times:            0.0691827/0.59
Total time:              0.841193/6.65
[main] Time assemble (wall/proc) 0.234685/1.06
[main] Time solve (wall/proc) 0.0499805/0.43
[main] Stop crit:        5.89583e-11
[main] 90%...
[main] Stop crit:        0.325378
Ebkt times:              0.143874/1.08
Eval Ebkt times:         0.199405/1.61
PiPjPk times:            0.145581/1.13
Eval PiPjPk times:       0.0218733/0.21
L2prod times:            0.0699123/0.52
Total time:              0.831332/6.55
[main] Time assemble (wall/proc) 0.254236/1.06
[main] Time solve (wall/proc) 0.0482395/0.42
[main] Stop crit:        0.000190209
Ebkt times:              0.158286/1.22
Eval Ebkt times:         0.20007/1.57
PiPjPk times:            0.143857/1.11
Eval PiPjPk times:       0.0216711/0.23
L2prod times:            0.0701041/0.58
Total time:              0.842379/6.63
[main] Time assemble (wall/proc) 0.242009/1.06
[main] Time solve (wall/proc) 0.0477476/0.39
[main] Stop crit:        5.08153e-11
[main] Time run (wall/proc) 13.8524/180.13
[main] Compute errors
[main] Electric field error = 2.50786
[main] Potential error = 0.968886
[main] Lambda = 24.6783
[main] Maximum residual = 2.96673e-14
[main] Maximum constraint difference = 4.51672e-14
[main] Time norms (wall/proc) 0.0234491/0.65
[main] Mesh diameter 0.866025
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Cubic-Cells_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 512 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0020284
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.231155/5.89
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 14.4638/44.26
[main] Initial constraint norm: 6.70777
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0573563
Ebkt times:              12.8128/354.27
Eval Ebkt times:         27.4319/754.4
PiPjPk times:            17.3837/474.87
Eval PiPjPk times:       2.91213/75.2
L2prod times:            8.4268/232.04
Total time:              103.732/2824.44
[main] Time assemble (wall/proc) 13.8352/125.29
[main] Time solve (wall/proc) 4.9429/65.76
[main] Stop crit:        3.54063e-10
[main] Stop crit:        0.0570148
Ebkt times:              12.8916/351.96
Eval Ebkt times:         27.5591/755.34
PiPjPk times:            17.3471/470.09
Eval PiPjPk times:       3.16245/78.9
L2prod times:            8.42772/232.55
Total time:              105/2838.86
[main] Time assemble (wall/proc) 13.9498/125.74
[main] Time solve (wall/proc) 4.86965/64.68
[main] Stop crit:        3.39408e-10
[main] Stop crit:        0.0565997
Ebkt times:              12.88/354.72
Eval Ebkt times:         27.7654/759.42
PiPjPk times:            17.2742/469.45
Eval PiPjPk times:       2.99066/77.94
L2prod times:            8.46359/234.89
Total time:              104.944/2850.53
[main] Time assemble (wall/proc) 14.0804/126.57
[main] Time solve (wall/proc) 4.89486/65
[main] Stop crit:        3.18249e-10
[main] Stop crit:        0.0562406
Ebkt times:              12.9192/352.18
Eval Ebkt times:         27.818/764.5
PiPjPk times:            17.1966/467.16
Eval PiPjPk times:       3.10095/81.47
L2prod times:            8.47335/234.48
Total time:              105.424/2862.67
[main] Time assemble (wall/proc) 13.9318/126.12
[main] Time solve (wall/proc) 4.88915/64.76
[main] Stop crit:        2.91739e-10
[main] Stop crit:        0.0560554
Ebkt times:              12.9681/354.53
Eval Ebkt times:         27.777/762.1
PiPjPk times:            17.3931/472.16
Eval PiPjPk times:       3.10712/78.4
L2prod times:            8.35674/230.51
Total time:              105.473/2855.33
[main] Time assemble (wall/proc) 13.8162/126.4
[main] Time solve (wall/proc) 4.91993/65.14
[main] Stop crit:        2.61245e-10
[main] Stop crit:        0.0561204
Ebkt times:              12.9549/356.42
Eval Ebkt times:         27.8205/767.15
PiPjPk times:            17.4008/476.56
Eval PiPjPk times:       2.9792/77.45
L2prod times:            8.51651/234.91
Total time:              104.891/2860.59
[main] Time assemble (wall/proc) 13.9689/126.67
[main] Time solve (wall/proc) 4.8184/64.47
[main] Stop crit:        2.28291e-10
[main] Stop crit:        0.0564517
Ebkt times:              12.7423/345.96
Eval Ebkt times:         27.8374/756.36
PiPjPk times:            17.2687/469.53
Eval PiPjPk times:       3.0809/81.99
L2prod times:            8.41498/229.85
Total time:              105.071/2830.64
[main] Time assemble (wall/proc) 13.8466/125.16
[main] Time solve (wall/proc) 4.85909/64.65
[main] Stop crit:        1.94537e-10
[main] Stop crit:        0.0570015
Ebkt times:              12.919/358.17
Eval Ebkt times:         28.0874/773.67
PiPjPk times:            17.3675/477.32
Eval PiPjPk times:       3.02444/82.01
L2prod times:            8.46322/233.93
Total time:              104.77/2871.84
[main] Time assemble (wall/proc) 14.0074/127.25
[main] Time solve (wall/proc) 4.94405/65.45
[main] Stop crit:        1.61813e-10
[main] Stop crit:        0.0576716
Ebkt times:              12.9918/355.93
Eval Ebkt times:         27.7619/763.05
PiPjPk times:            17.4499/477.8
Eval PiPjPk times:       3.08096/83.34
L2prod times:            8.47366/232.37
Total time:              104.833/2859.1
[main] Time assemble (wall/proc) 13.9642/126.65
[main] Time solve (wall/proc) 4.89114/64.86
[main] Stop crit:        1.32238e-10
[main] Stop crit:        0.0583352
Ebkt times:              12.9391/356.66
Eval Ebkt times:         28.0457/770.63
PiPjPk times:            17.6074/484.11
Eval PiPjPk times:       2.9818/80.06
L2prod times:            8.31187/229.24
Total time:              105.045/2874.98
[main] Time assemble (wall/proc) 14.0048/127.31
[main] Time solve (wall/proc) 4.89299/65.09
[main] Stop crit:        1.08382e-10
[main] Stop crit:        0.0588623
Ebkt times:              13.0646/361.98
Eval Ebkt times:         27.9403/770.79
PiPjPk times:            17.5708/482.67
Eval PiPjPk times:       2.98835/80
L2prod times:            8.39639/232
Total time:              105.007/2880.96
[main] Time assemble (wall/proc) 13.8664/127.59
[main] Time solve (wall/proc) 4.87394/65.03
[main] Stop crit:        9.31006e-11
[main] Stop crit:        0.0591402
Ebkt times:              13.0446/360.82
Eval Ebkt times:         27.7931/762.59
PiPjPk times:            17.6153/480.18
Eval PiPjPk times:       2.91656/78.06
L2prod times:            8.38478/231.85
Total time:              105.506/2873.46
[main] Time assemble (wall/proc) 13.9837/127.39
[main] Time solve (wall/proc) 4.93811/65.13
[main] Stop crit:        8.81051e-11
[main] Stop crit:        0.0590865
Ebkt times:              12.7752/347.63
Eval Ebkt times:         27.4573/747.47
PiPjPk times:            17.0779/463.57
Eval PiPjPk times:       3.16815/81.01
L2prod times:            8.4525/232.41
Total time:              104.765/2831.37
[main] Time assemble (wall/proc) 14.0367/125.51
[main] Time solve (wall/proc) 4.90283/65.21
[main] Stop crit:        9.192e-11
[main] Stop crit:        0.0586545
Ebkt times:              13.0209/359.03
Eval Ebkt times:         27.8756/766.53
PiPjPk times:            17.6218/483.64
Eval PiPjPk times:       3.02691/79.36
L2prod times:            8.41529/234.24
Total time:              105.385/2872.89
[main] Time assemble (wall/proc) 13.8909/127.08
[main] Time solve (wall/proc) 4.87105/64.99
[main] Stop crit:        1.00695e-10
[main] Stop crit:        0.0578322
Ebkt times:              12.8698/354.07
Eval Ebkt times:         27.7695/763.85
PiPjPk times:            17.3877/477.68
Eval PiPjPk times:       2.93433/77.64
L2prod times:            8.43253/232.67
Total time:              104.377/2849.02
[main] Time assemble (wall/proc) 13.8753/126.26
[main] Time solve (wall/proc) 4.91469/64.56
[main] Stop crit:        1.10921e-10
[main] Stop crit:        0.0566375
Ebkt times:              12.8296/349.97
Eval Ebkt times:         27.54/746.83
PiPjPk times:            17.4374/474.07
Eval PiPjPk times:       3.14412/82.23
L2prod times:            8.41598/230.25
Total time:              105.142/2835.46
[main] Time assemble (wall/proc) 13.903/125.51
[main] Time solve (wall/proc) 4.88625/64.92
[main] Stop crit:        1.20464e-10
[main] Stop crit:        0.0551101
Ebkt times:              12.9817/354.83
Eval Ebkt times:         27.8522/762.47
PiPjPk times:            17.2758/471.43
Eval PiPjPk times:       3.00425/78.99
L2prod times:            8.54751/234.78
Total time:              104.943/2858.49
[main] Time assemble (wall/proc) 13.8874/126.37
[main] Time solve (wall/proc) 4.84043/64.13
[main] Stop crit:        1.28255e-10
[main] Stop crit:        0.0533043
Ebkt times:              13.1122/361.93
Eval Ebkt times:         27.931/768.3
PiPjPk times:            17.6894/484.14
Eval PiPjPk times:       3.02078/79.83
L2prod times:            8.42283/232.93
Total time:              105.581/2880.13
[main] Time assemble (wall/proc) 14.0161/127.58
[main] Time solve (wall/proc) 4.88012/64.57
[main] Stop crit:        1.33852e-10
[main] Stop crit:        0.0512816
Ebkt times:              12.8966/353.81
Eval Ebkt times:         27.7501/763.93
PiPjPk times:            17.5321/482.09
Eval PiPjPk times:       3.04792/81
L2prod times:            8.34609/230.74
Total time:              104.688/2859.9
[main] Time assemble (wall/proc) 14.0092/126.79
[main] Time solve (wall/proc) 4.91616/64.4
[main] Stop crit:        1.37152e-10
[main] Stop crit:        0.0491047
Ebkt times:              12.9345/357.63
Eval Ebkt times:         27.7533/760.08
PiPjPk times:            17.3486/473.1
Eval PiPjPk times:       3.10959/82.3
L2prod times:            8.46262/233.75
Total time:              105.276/2861.41
[main] Time assemble (wall/proc) 13.955/126.61
[main] Time solve (wall/proc) 4.86847/64.99
[main] Stop crit:        1.38234e-10
[main] Stop crit:        0.0468335
Ebkt times:              13.1335/362.2
Eval Ebkt times:         27.8061/761.2
PiPjPk times:            17.5111/482.36
Eval PiPjPk times:       3.19369/81.25
L2prod times:            8.46916/233.32
Total time:              105.556/2872.6
[main] Time assemble (wall/proc) 13.9359/127.08
[main] Time solve (wall/proc) 4.89409/65.14
[main] Stop crit:        1.37269e-10
[main] Stop crit:        0.0445221
Ebkt times:              12.9722/356.75
Eval Ebkt times:         27.7583/762.48
PiPjPk times:            17.4904/478.25
Eval PiPjPk times:       2.94705/76.09
L2prod times:            8.38674/232.9
Total time:              105.129/2862.96
[main] Time assemble (wall/proc) 13.99/127.12
[main] Time solve (wall/proc) 4.92306/65.09
[main] Stop crit:        1.34477e-10
[main] Stop crit:        0.0422172
Ebkt times:              12.9923/355.9
Eval Ebkt times:         27.8719/766.08
PiPjPk times:            17.302/472.84
Eval PiPjPk times:       3.01965/80.9
L2prod times:            8.50698/235.78
Total time:              105.018/2868.19
[main] Time assemble (wall/proc) 13.8851/126.83
[main] Time solve (wall/proc) 4.88469/64.88
[main] Stop crit:        1.30096e-10
[main] Stop crit:        0.039958
Ebkt times:              12.8388/351.89
Eval Ebkt times:         27.5683/755.78
PiPjPk times:            17.2175/470.78
Eval PiPjPk times:       3.07891/82.27
L2prod times:            8.48728/232.23
Total time:              104.498/2842.89
[main] Time assemble (wall/proc) 13.9474/125.83
[main] Time solve (wall/proc) 4.918/64.81
[main] Stop crit:        1.24366e-10
[main] Stop crit:        0.037776
Ebkt times:              13.0226/358.23
Eval Ebkt times:         27.804/762.89
PiPjPk times:            17.5374/481.42
Eval PiPjPk times:       2.97323/82.16
L2prod times:            8.51849/234.82
Total time:              104.969/2875.23
[main] Time assemble (wall/proc) 13.8758/127.21
[main] Time solve (wall/proc) 4.86583/64.88
[main] Stop crit:        1.17528e-10
[main] Stop crit:        0.0356956
Ebkt times:              12.8176/351.62
Eval Ebkt times:         27.7226/759.22
PiPjPk times:            17.1946/465.07
Eval PiPjPk times:       3.07971/80.3
L2prod times:            8.44997/232.81
Total time:              104.766/2834.52
[main] Time assemble (wall/proc) 14.0895/125.92
[main] Time solve (wall/proc) 4.89137/65
[main] Stop crit:        1.09819e-10
[main] Stop crit:        0.033735
Ebkt times:              12.9047/353.84
Eval Ebkt times:         27.6849/761.27
PiPjPk times:            17.1977/468.28
Eval PiPjPk times:       2.96632/77.48
L2prod times:            8.49047/235.02
Total time:              104.518/2846.71
[main] Time assemble (wall/proc) 13.8743/126.23
[main] Time solve (wall/proc) 4.8596/64.98
[main] Stop crit:        1.0147e-10
[main] Stop crit:        0.0319075
Ebkt times:              12.9195/355.88
Eval Ebkt times:         27.8257/766.02
PiPjPk times:            17.3868/475.38
Eval PiPjPk times:       2.97856/79.56
L2prod times:            8.40908/230.3
Total time:              105.111/2868.4
[main] Time assemble (wall/proc) 14.0457/127.06
[main] Time solve (wall/proc) 4.9245/64.61
[main] Stop crit:        9.2716e-11
[main] Stop crit:        0.0302219
Ebkt times:              13.0603/359.62
Eval Ebkt times:         27.7783/761.4
PiPjPk times:            17.3455/471.84
Eval PiPjPk times:       3.14878/80.73
L2prod times:            8.48735/234.78
Total time:              105.684/2873.45
[main] Time assemble (wall/proc) 14.0565/127.25
[main] Time solve (wall/proc) 4.9225/65.77
[main] Stop crit:        8.37954e-11
[main] Stop crit:        0.0286836
Ebkt times:              12.9788/358.47
Eval Ebkt times:         28.0412/769.17
PiPjPk times:            17.3424/474.35
Eval PiPjPk times:       3.00733/80.49
L2prod times:            8.41359/231.82
Total time:              105.39/2875.88
[main] Time assemble (wall/proc) 14.0475/127.07
[main] Time solve (wall/proc) 4.91397/65.56
[main] Stop crit:        7.49609e-11
[main] Stop crit:        0.0272951
Ebkt times:              13.0383/359.1
Eval Ebkt times:         27.8872/764.1
PiPjPk times:            17.4368/477.19
Eval PiPjPk times:       3.09814/81.92
L2prod times:            8.57516/236.83
Total time:              105.972/2879.57
[main] Time assemble (wall/proc) 14.0771/127.38
[main] Time solve (wall/proc) 4.89999/65.1
[main] Stop crit:        6.64891e-11
[main] Stop crit:        0.0260565
Ebkt times:              12.9962/359.55
Eval Ebkt times:         27.9702/767.89
PiPjPk times:            17.6125/485.08
Eval PiPjPk times:       3.03652/77.91
L2prod times:            8.42575/231.29
Total time:              105.273/2871.63
[main] Time assemble (wall/proc) 13.8407/127.12
[main] Time solve (wall/proc) 4.80408/64.67
[main] Stop crit:        5.86922e-11
[main] Stop crit:        0.0249653
Ebkt times:              12.9587/358.27
Eval Ebkt times:         27.7132/763.8
PiPjPk times:            17.3391/478.9
Eval PiPjPk times:       2.94913/78.79
L2prod times:            8.49055/234.35
Total time:              104.054/2850.14
[main] Time assemble (wall/proc) 13.8109/126.05
[main] Time solve (wall/proc) 4.91969/65.32
[main] Stop crit:        5.19258e-11
[main] Stop crit:        0.024017
Ebkt times:              13.0719/358.72
Eval Ebkt times:         27.9695/765.84
PiPjPk times:            17.4228/478
Eval PiPjPk times:       3.06362/80.25
L2prod times:            8.47088/233.26
Total time:              105.97/2876.8
[main] Time assemble (wall/proc) 14.0919/127.34
[main] Time solve (wall/proc) 4.89272/64.87
[main] Stop crit:        4.65732e-11
[main] Stop crit:        0.0232048
Ebkt times:              13.1199/362.71
Eval Ebkt times:         27.9261/769.81
PiPjPk times:            17.5023/476.87
Eval PiPjPk times:       2.9544/79.79
L2prod times:            8.36978/229.92
Total time:              105.531/2873.56
[main] Time assemble (wall/proc) 14.0217/127.42
[main] Time solve (wall/proc) 4.88466/64.69
[main] Stop crit:        4.29788e-11
[main] Stop crit:        0.0225195
Ebkt times:              12.9062/352.61
Eval Ebkt times:         27.747/761.84
PiPjPk times:            17.3529/473.58
Eval PiPjPk times:       3.19246/83.26
L2prod times:            8.45285/232.65
Total time:              105.227/2857.71
[main] Time assemble (wall/proc) 13.9538/126.43
[main] Time solve (wall/proc) 4.88998/64.83
[main] Stop crit:        4.13149e-11
[main] Stop crit:        0.0219501
Ebkt times:              12.8626/350.9
Eval Ebkt times:         27.6784/756
PiPjPk times:            17.2948/470.6
Eval PiPjPk times:       3.16254/82.83
L2prod times:            8.41417/230.94
Total time:              104.965/2848.63
[main] Time assemble (wall/proc) 14.0458/126.16
[main] Time solve (wall/proc) 4.89913/65.08
[main] Stop crit:        4.146e-11
[main] Stop crit:        0.021484
Ebkt times:              12.8737/355.66
Eval Ebkt times:         27.5664/754.1
PiPjPk times:            17.312/469.74
Eval PiPjPk times:       3.10398/81.82
L2prod times:            8.41528/231.23
Total time:              105.198/2841.7
[main] Time assemble (wall/proc) 13.9186/125.85
[main] Time solve (wall/proc) 4.86886/64.65
[main] Stop crit:        4.30149e-11
[main] Stop crit:        0.0211071
Ebkt times:              12.9792/356.72
Eval Ebkt times:         27.8394/763.81
PiPjPk times:            17.5045/479.44
Eval PiPjPk times:       3.00948/79.58
L2prod times:            8.46906/234.45
Total time:              105.31/2867.41
[main] Time assemble (wall/proc) 13.8951/126.99
[main] Time solve (wall/proc) 4.86482/64.53
[main] Stop crit:        4.5459e-11
[main] Stop crit:        0.0208048
Ebkt times:              12.9885/359
Eval Ebkt times:         27.9189/765.12
PiPjPk times:            17.42/478.61
Eval PiPjPk times:       2.93122/78.06
L2prod times:            8.45745/234.61
Total time:              105.255/2871.08
[main] Time assemble (wall/proc) 13.9224/127.1
[main] Time solve (wall/proc) 4.86863/64.76
[main] Stop crit:        4.83073e-11
[main] Stop crit:        0.0205624
Ebkt times:              12.9415/354.34
Eval Ebkt times:         27.7548/761.81
PiPjPk times:            17.5108/480.49
Eval PiPjPk times:       3.04482/77.75
L2prod times:            8.41082/231.83
Total time:              105.152/2858.39
[main] Time assemble (wall/proc) 13.9245/126.9
[main] Time solve (wall/proc) 4.86993/64.63
[main] Stop crit:        5.11821e-11
[main] Stop crit:        0.0203653
Ebkt times:              12.9791/356.42
Eval Ebkt times:         27.9932/773.54
PiPjPk times:            17.3425/476.59
Eval PiPjPk times:       2.97145/78.97
L2prod times:            8.46921/232.4
Total time:              104.688/2873.14
[main] Time assemble (wall/proc) 13.9001/126.94
[main] Time solve (wall/proc) 4.88588/65.1
[main] Stop crit:        5.38173e-11
[main] Stop crit:        0.0202001
Ebkt times:              12.8874/352.51
Eval Ebkt times:         27.6901/762.13
PiPjPk times:            17.2633/471.01
Eval PiPjPk times:       3.05397/77.63
L2prod times:            8.5605/235.48
Total time:              105.274/2853.86
[main] Time assemble (wall/proc) 13.9997/126.77
[main] Time solve (wall/proc) 4.93509/65
[main] Stop crit:        5.60375e-11
[main] Stop crit:        0.0200539
Ebkt times:              12.9244/357.2
Eval Ebkt times:         27.7746/760.51
PiPjPk times:            17.5351/482.35
Eval PiPjPk times:       2.96475/77.48
L2prod times:            8.33384/228.81
Total time:              105.183/2850.38
[main] Time assemble (wall/proc) 14.0195/126.66
[main] Time solve (wall/proc) 4.9636/65.62
[main] Stop crit:        5.77364e-11
[main] Stop crit:        0.0199154
Ebkt times:              13.0555/362
Eval Ebkt times:         28.1028/775.74
PiPjPk times:            17.4897/478.1
Eval PiPjPk times:       2.88746/76.78
L2prod times:            8.43262/233.86
Total time:              105.539/2882.59
[main] Time assemble (wall/proc) 13.9905/127.74
[main] Time solve (wall/proc) 4.94723/65.33
[main] Stop crit:        5.88586e-11
[main] Stop crit:        0.0197742
Ebkt times:              12.9857/358.4
Eval Ebkt times:         27.543/757.12
PiPjPk times:            17.5395/484.12
Eval PiPjPk times:       3.26841/88
L2prod times:            8.50366/233.8
Total time:              105.035/2868.49
[main] Time assemble (wall/proc) 13.9387/126.72
[main] Time solve (wall/proc) 4.87502/64.61
[main] Stop crit:        5.93879e-11
[main] Stop crit:        0.0196213
Ebkt times:              12.8241/347.91
Eval Ebkt times:         27.3561/743.18
PiPjPk times:            17.0694/462.65
Eval PiPjPk times:       3.21804/81.46
L2prod times:            8.40093/229.62
Total time:              104.533/2813.3
[main] Time assemble (wall/proc) 13.887/124.7
[main] Time solve (wall/proc) 4.88979/64.3
[main] Stop crit:        5.93386e-11
[main] Stop crit:        0.0194491
Ebkt times:              13.0921/359.32
Eval Ebkt times:         27.6578/758.78
PiPjPk times:            17.5992/481.59
Eval PiPjPk times:       3.08623/78.59
L2prod times:            8.50688/232.89
Total time:              106.032/2877.01
[main] Time assemble (wall/proc) 13.9935/127.29
[main] Time solve (wall/proc) 4.93036/64.78
[main] Stop crit:        5.87486e-11
[main] Stop crit:        0.0192511
Ebkt times:              12.9991/357.56
Eval Ebkt times:         27.9134/763.37
PiPjPk times:            17.5128/477.06
Eval PiPjPk times:       3.06221/78.23
L2prod times:            8.40851/231.92
Total time:              106.06/2871.28
[main] Time assemble (wall/proc) 14.0683/127.22
[main] Time solve (wall/proc) 4.94036/65.12
[main] Stop crit:        5.76749e-11
[main] Stop crit:        0.0190225
Ebkt times:              12.871/350.73
Eval Ebkt times:         27.5932/751.92
PiPjPk times:            17.2186/471
Eval PiPjPk times:       3.09069/81.39
L2prod times:            8.5575/236.27
Total time:              104.808/2845.24
[main] Time assemble (wall/proc) 13.9805/125.9
[main] Time solve (wall/proc) 4.88384/64.66
[main] Stop crit:        5.61884e-11
[main] 10%...
[main] Stop crit:        0.0187599
Ebkt times:              13.0203/359.94
Eval Ebkt times:         27.845/767.31
PiPjPk times:            17.4464/476.52
Eval PiPjPk times:       2.98618/77.74
L2prod times:            8.4298/232.2
Total time:              105.518/2876.67
[main] Time assemble (wall/proc) 13.8874/127.08
[main] Time solve (wall/proc) 4.85642/64.48
[main] Stop crit:        5.43701e-11
[main] Stop crit:        0.0184617
Ebkt times:              13.1417/361.4
Eval Ebkt times:         27.9581/769.27
PiPjPk times:            17.5322/477.04
Eval PiPjPk times:       3.11159/79.44
L2prod times:            8.43988/234.8
Total time:              106.246/2892.04
[main] Time assemble (wall/proc) 13.8906/127.52
[main] Time solve (wall/proc) 4.88554/64.54
[main] Stop crit:        5.2307e-11
[main] Stop crit:        0.0181284
Ebkt times:              12.961/354.95
Eval Ebkt times:         27.7594/762.87
PiPjPk times:            17.2664/470.89
Eval PiPjPk times:       3.13701/79.82
L2prod times:            8.50502/236.6
Total time:              105.176/2861.09
[main] Time assemble (wall/proc) 14.0136/126.65
[main] Time solve (wall/proc) 4.89887/64.91
[main] Stop crit:        5.00876e-11
[main] Stop crit:        0.017762
Ebkt times:              13.0644/358.39
Eval Ebkt times:         27.6382/758.83
PiPjPk times:            17.4326/473.66
Eval PiPjPk times:       3.0886/80.19
L2prod times:            8.4516/232.99
Total time:              105.211/2854.85
[main] Time assemble (wall/proc) 13.9944/126.83
[main] Time solve (wall/proc) 4.88152/64.98
[main] Stop crit:        4.77987e-11
[main] Stop crit:        0.0173668
Ebkt times:              13.1143/360.86
Eval Ebkt times:         27.8351/763.44
PiPjPk times:            17.4962/479.3
Eval PiPjPk times:       3.10432/80.92
L2prod times:            8.4664/232.21
Total time:              105.683/2869.35
[main] Time assemble (wall/proc) 14.0812/127.5
[main] Time solve (wall/proc) 4.91751/65.21
[main] Stop crit:        4.55212e-11
[main] Stop crit:        0.0169487
Ebkt times:              12.9556/358.99
Eval Ebkt times:         27.6646/754.18
PiPjPk times:            17.5721/480.05
Eval PiPjPk times:       3.11274/78.59
L2prod times:            8.38099/231.57
Total time:              105.623/2860.06
[main] Time assemble (wall/proc) 13.9547/126.78
[main] Time solve (wall/proc) 4.87934/65.07
[main] Stop crit:        4.33268e-11
[main] Stop crit:        0.0165151
Ebkt times:              12.8098/350.38
Eval Ebkt times:         27.5283/751.54
PiPjPk times:            17.1495/462.29
Eval PiPjPk times:       2.98471/77.6
L2prod times:            8.5167/234.62
Total time:              105.307/2843.76
[main] Time assemble (wall/proc) 13.9939/126.21
[main] Time solve (wall/proc) 4.81407/64.59
[main] Stop crit:        4.12754e-11
[main] Stop crit:        0.0160746
Ebkt times:              12.9804/356.27
Eval Ebkt times:         27.7483/758.06
PiPjPk times:            17.2775/466.05
Eval PiPjPk times:       3.02808/81.67
L2prod times:            8.55807/235.12
Total time:              105.789/2859.76
[main] Time assemble (wall/proc) 13.9776/126.66
[main] Time solve (wall/proc) 4.86356/64.97
[main] Stop crit:        3.94122e-11
[main] Stop crit:        0.0156363
Ebkt times:              13.0793/361.93
Eval Ebkt times:         27.8718/765.69
PiPjPk times:            17.6751/484.6
Eval PiPjPk times:       2.9994/77.03
L2prod times:            8.3739/231.53
Total time:              105.574/2874.95
[main] Time assemble (wall/proc) 14.0481/127.63
[main] Time solve (wall/proc) 4.9218/65.12
[main] Stop crit:        3.77674e-11
[main] Stop crit:        0.0152089
Ebkt times:              13.0256/360.68
Eval Ebkt times:         28.0206/769.56
PiPjPk times:            17.4174/475.47
Eval PiPjPk times:       2.97994/78.93
L2prod times:            8.49181/235.28
Total time:              105.519/2873.09
[main] Time assemble (wall/proc) 14.0267/127.26
[main] Time solve (wall/proc) 4.90392/65.06
[main] Stop crit:        3.63548e-11
[main] Stop crit:        0.0148008
Ebkt times:              13.1153/360.1
Eval Ebkt times:         27.6879/761.21
PiPjPk times:            17.4629/474.85
Eval PiPjPk times:       3.11415/81.42
L2prod times:            8.50484/234.91
Total time:              106.083/2876.22
[main] Time assemble (wall/proc) 13.9768/127.19
[main] Time solve (wall/proc) 4.89493/64.92
[main] Stop crit:        3.5174e-11
[main] Stop crit:        0.0144183
Ebkt times:              13.0136/360.55
Eval Ebkt times:         27.8123/765.37
PiPjPk times:            17.4853/479.25
Eval PiPjPk times:       3.03105/79.52
L2prod times:            8.43762/234.12
Total time:              105.351/2874.19
[main] Time assemble (wall/proc) 13.9238/127.25
[main] Time solve (wall/proc) 4.90747/64.98
[main] Stop crit:        3.42114e-11
[main] Stop crit:        0.014066
Ebkt times:              13.0874/357.85
Eval Ebkt times:         27.8963/762.39
PiPjPk times:            17.3779/472.81
Eval PiPjPk times:       3.06188/80.56
L2prod times:            8.60367/236.6
Total time:              105.849/2869.52
[main] Time assemble (wall/proc) 14.029/127.12
[main] Time solve (wall/proc) 4.9267/64.93
[main] Stop crit:        3.3444e-11
[main] Stop crit:        0.013746
Ebkt times:              12.9233/350.84
Eval Ebkt times:         27.8511/754.86
PiPjPk times:            17.4344/470.31
Eval PiPjPk times:       3.1299/82.83
L2prod times:            8.509/230.38
Total time:              105.87/2837.28
[main] Time assemble (wall/proc) 14.0831/126.01
[main] Time solve (wall/proc) 4.89468/64.92
[main] Stop crit:        3.28425e-11
[main] Stop crit:        0.0134577
Ebkt times:              12.8484/350.08
Eval Ebkt times:         27.8546/759.06
PiPjPk times:            17.42/477.07
Eval PiPjPk times:       3.07969/82.34
L2prod times:            8.54718/233.68
Total time:              105.272/2858.09
[main] Time assemble (wall/proc) 13.9745/126.48
[main] Time solve (wall/proc) 4.88952/64.58
[main] Stop crit:        3.23747e-11
[main] Stop crit:        0.0131984
Ebkt times:              12.9294/351.99
Eval Ebkt times:         27.7496/754.2
PiPjPk times:            17.5089/476.85
Eval PiPjPk times:       3.10339/81.47
L2prod times:            8.45103/231.92
Total time:              105.786/2858.21
[main] Time assemble (wall/proc) 14.4168/126.74
[main] Time solve (wall/proc) 4.92985/65.35
[main] Stop crit:        3.20089e-11
[main] Stop crit:        0.0129637
Ebkt times:              13.2346/359.64
Eval Ebkt times:         27.8336/754.47
PiPjPk times:            17.3185/469.26
Eval PiPjPk times:       3.05137/79.58
L2prod times:            8.6523/235.85
Total time:              106.303/2865
[main] Time assemble (wall/proc) 14.1972/127.01
[main] Time solve (wall/proc) 4.92096/65.23
[main] Stop crit:        3.17166e-11
[main] Stop crit:        0.0127481
Ebkt times:              12.7507/349.22
Eval Ebkt times:         27.7861/758.54
PiPjPk times:            17.199/468.93
Eval PiPjPk times:       3.16465/81.81
L2prod times:            8.44844/233.69
Total time:              105.141/2850.21
[main] Time assemble (wall/proc) 14.0357/126.04
[main] Time solve (wall/proc) 4.84587/65.56
[main] Stop crit:        3.14737e-11
[main] Stop crit:        0.0125458
Ebkt times:              13.0873/361.15
Eval Ebkt times:         27.9218/764.38
PiPjPk times:            17.4856/478.61
Eval PiPjPk times:       3.00578/78.42
L2prod times:            8.52229/234.67
Total time:              105.896/2874.31
[main] Time assemble (wall/proc) 14.0374/127.28
[main] Time solve (wall/proc) 4.87122/64.54
[main] Stop crit:        3.12625e-11
[main] Stop crit:        0.0123517
Ebkt times:              12.8953/355.53
Eval Ebkt times:         27.6176/751.64
PiPjPk times:            17.3828/473.89
Eval PiPjPk times:       3.04195/81.11
L2prod times:            8.47535/231.94
Total time:              105.169/2846.34
[main] Time assemble (wall/proc) 13.8876/126.21
[main] Time solve (wall/proc) 4.90785/65.03
[main] Stop crit:        3.10715e-11
[main] Stop crit:        0.0121616
Ebkt times:              12.8808/354.24
Eval Ebkt times:         27.8494/767.13
PiPjPk times:            17.2809/471.19
Eval PiPjPk times:       2.9526/80.51
L2prod times:            8.51341/233.73
Total time:              105.113/2860.73
[main] Time assemble (wall/proc) 14.0543/126.58
[main] Time solve (wall/proc) 4.88059/64.53
[main] Stop crit:        3.08955e-11
[main] Stop crit:        0.0119733
Ebkt times:              13.0745/361.12
Eval Ebkt times:         27.7085/757.47
PiPjPk times:            17.4865/479.31
Eval PiPjPk times:       3.01994/80.1
L2prod times:            8.42999/232.98
Total time:              104.982/2856.09
[main] Time assemble (wall/proc) 14.0281/126.76
[main] Time solve (wall/proc) 4.86686/64.71
[main] Stop crit:        3.07341e-11
[main] Stop crit:        0.0117861
Ebkt times:              13.0356/359.01
Eval Ebkt times:         27.7302/759.95
PiPjPk times:            17.531/481.48
Eval PiPjPk times:       3.0644/82.29
L2prod times:            8.44827/233.3
Total time:              105.227/2868.99
[main] Time assemble (wall/proc) 13.8861/126.99
[main] Time solve (wall/proc) 4.86827/64.69
[main] Stop crit:        3.05903e-11
[main] Stop crit:        0.0116013
Ebkt times:              12.9528/357.66
Eval Ebkt times:         28.0901/774.6
PiPjPk times:            17.7268/484.82
Eval PiPjPk times:       2.94506/77.71
L2prod times:            8.32986/229.73
Total time:              105.295/2876.91
[main] Time assemble (wall/proc) 13.8834/127.83
[main] Time solve (wall/proc) 4.85408/64.45
[main] Stop crit:        3.04683e-11
[main] Stop crit:        0.0114219
Ebkt times:              12.7666/347.62
Eval Ebkt times:         27.749/756.45
PiPjPk times:            17.2824/467.78
Eval PiPjPk times:       3.17774/82.78
L2prod times:            8.41498/229.98
Total time:              105.18/2837.77
[main] Time assemble (wall/proc) 13.9875/125.87
[main] Time solve (wall/proc) 4.8541/65.1
[main] Stop crit:        3.0371e-11
[main] Stop crit:        0.0112518
Ebkt times:              12.8608/353.52
Eval Ebkt times:         27.9316/765.77
PiPjPk times:            17.3986/478
Eval PiPjPk times:       3.0412/80.84
L2prod times:            8.44554/232.11
Total time:              104.954/2857.2
[main] Time assemble (wall/proc) 14.0074/126.3
[main] Time solve (wall/proc) 4.88409/64.56
[main] Stop crit:        3.02985e-11
[main] Stop crit:        0.011096
Ebkt times:              12.8243/352.35
Eval Ebkt times:         27.7813/763.32
PiPjPk times:            17.2291/468.53
Eval PiPjPk times:       3.13023/82.39
L2prod times:            8.51169/235.51
Total time:              104.861/2853.13
[main] Time assemble (wall/proc) 13.8975/125.8
[main] Time solve (wall/proc) 4.86808/64.8
[main] Stop crit:        3.02458e-11
[main] Stop crit:        0.0109591
Ebkt times:              13.115/362.47
Eval Ebkt times:         27.7794/764.11
PiPjPk times:            17.4083/477.08
Eval PiPjPk times:       3.03635/77.31
L2prod times:            8.53704/235.53
Total time:              105.537/2873.97
[main] Time assemble (wall/proc) 13.9494/127.42
[main] Time solve (wall/proc) 4.88644/64.75
[main] Stop crit:        3.02032e-11
[main] Stop crit:        0.0108454
Ebkt times:              12.8989/353.86
Eval Ebkt times:         27.9456/765.42
PiPjPk times:            17.5331/477.73
Eval PiPjPk times:       3.08717/80.76
L2prod times:            8.40606/232.78
Total time:              105.736/2864.44
[main] Time assemble (wall/proc) 13.9812/126.64
[main] Time solve (wall/proc) 4.88696/64.95
[main] Stop crit:        3.01556e-11
[main] Stop crit:        0.0107577
Ebkt times:              13.0756/360.81
Eval Ebkt times:         27.8723/766.56
PiPjPk times:            17.365/476.32
Eval PiPjPk times:       3.00588/79.04
L2prod times:            8.46016/233.62
Total time:              104.95/2864.05
[main] Time assemble (wall/proc) 13.932/126.64
[main] Time solve (wall/proc) 4.88939/64.94
[main] Stop crit:        3.00844e-11
[main] Stop crit:        0.0106969
Ebkt times:              12.8352/353
Eval Ebkt times:         27.7464/761.07
PiPjPk times:            17.3596/476.69
Eval PiPjPk times:       2.97406/79.27
L2prod times:            8.49852/234.23
Total time:              104.557/2848.78
[main] Time assemble (wall/proc) 13.9643/126.39
[main] Time solve (wall/proc) 4.92958/65.56
[main] Stop crit:        2.99693e-11
[main] Stop crit:        0.0106624
Ebkt times:              12.9168/356.79
Eval Ebkt times:         27.7717/763.1
PiPjPk times:            17.3954/475.72
Eval PiPjPk times:       2.98971/77.85
L2prod times:            8.49491/235.06
Total time:              105.273/2863.13
[main] Time assemble (wall/proc) 13.924/126.78
[main] Time solve (wall/proc) 4.88624/64.88
[main] Stop crit:        2.97901e-11
[main] Stop crit:        0.0106511
Ebkt times:              12.9537/355.57
Eval Ebkt times:         27.9169/770.55
PiPjPk times:            17.3919/476.19
Eval PiPjPk times:       3.04591/81.16
L2prod times:            8.49339/234.41
Total time:              104.953/2868.71
[main] Time assemble (wall/proc) 13.964/127.37
[main] Time solve (wall/proc) 4.91437/65.28
[main] Stop crit:        2.95287e-11
[main] Stop crit:        0.0106585
Ebkt times:              12.9272/355.41
Eval Ebkt times:         27.7338/759.78
PiPjPk times:            17.4098/474.67
Eval PiPjPk times:       3.03081/79.2
L2prod times:            8.42308/231.37
Total time:              104.84/2851.62
[main] Time assemble (wall/proc) 13.9587/126.49
[main] Time solve (wall/proc) 4.88006/65.03
[main] Stop crit:        2.91713e-11
[main] Stop crit:        0.0106787
Ebkt times:              13.0896/360.08
Eval Ebkt times:         27.9099/770.71
PiPjPk times:            17.4299/477.31
Eval PiPjPk times:       3.09746/81.27
L2prod times:            8.49102/233.42
Total time:              105.482/2877.99
[main] Time assemble (wall/proc) 13.9296/127.25
[main] Time solve (wall/proc) 4.86229/64.42
[main] Stop crit:        2.87091e-11
[main] Stop crit:        0.0107052
Ebkt times:              12.9055/354.15
Eval Ebkt times:         27.7029/763.01
PiPjPk times:            17.4048/478.79
Eval PiPjPk times:       2.98239/78.15
L2prod times:            8.47895/233.1
Total time:              104.585/2857.82
[main] Time assemble (wall/proc) 13.9844/126.53
[main] Time solve (wall/proc) 4.91095/65.22
[main] Stop crit:        2.81396e-11
[main] Stop crit:        0.0107311
Ebkt times:              13.0199/358.87
Eval Ebkt times:         27.6732/756.55
PiPjPk times:            17.448/479.94
Eval PiPjPk times:       3.04546/77.79
L2prod times:            8.5439/235.1
Total time:              105.409/2866.6
[main] Time assemble (wall/proc) 13.8662/126.81
[main] Time solve (wall/proc) 4.87537/64.85
[main] Stop crit:        2.74665e-11
[main] Stop crit:        0.0107498
Ebkt times:              13.1547/363.92
Eval Ebkt times:         27.9455/771.94
PiPjPk times:            17.5558/482.85
Eval PiPjPk times:       2.97472/76.96
L2prod times:            8.56051/236
Total time:              105.453/2893.16
[main] Time assemble (wall/proc) 14.1278/127.97
[main] Time solve (wall/proc) 4.90286/64.91
[main] Stop crit:        2.66997e-11
[main] Stop crit:        0.0107555
Ebkt times:              13.0104/358.29
Eval Ebkt times:         27.8628/764.04
PiPjPk times:            17.5897/483.6
Eval PiPjPk times:       3.09954/81.44
L2prod times:            8.38448/231.77
Total time:              105.253/2875.47
[main] Time assemble (wall/proc) 13.9312/127.11
[main] Time solve (wall/proc) 4.87944/65.34
[main] Stop crit:        2.58555e-11
[main] Stop crit:        0.0107435
Ebkt times:              12.8825/354.01
Eval Ebkt times:         27.697/757.32
PiPjPk times:            17.5526/482.85
Eval PiPjPk times:       3.12051/81.65
L2prod times:            8.36532/231.34
Total time:              104.969/2858.72
[main] Time assemble (wall/proc) 14.0723/126.72
[main] Time solve (wall/proc) 4.87804/64.49
[main] Stop crit:        2.49549e-11
[main] Stop crit:        0.0107101
Ebkt times:              12.8318/350.73
Eval Ebkt times:         27.6507/758.65
PiPjPk times:            17.169/466.45
Eval PiPjPk times:       3.0978/79.99
L2prod times:            8.51527/234.79
Total time:              104.871/2837.23
[main] Time assemble (wall/proc) 14.0047/125.89
[main] Time solve (wall/proc) 4.88115/64.55
[main] Stop crit:        2.40238e-11
[main] Stop crit:        0.010653
Ebkt times:              13.0127/356.75
Eval Ebkt times:         27.4362/744.03
PiPjPk times:            17.519/477.52
Eval PiPjPk times:       3.20693/81.72
L2prod times:            8.35262/229.44
Total time:              105.556/2845.72
[main] Time assemble (wall/proc) 13.9749/126.15
[main] Time solve (wall/proc) 4.91363/64.75
[main] Stop crit:        2.30913e-11
[main] Stop crit:        0.010571
Ebkt times:              12.9537/354.34
Eval Ebkt times:         27.6773/757.59
PiPjPk times:            17.2732/472.53
Eval PiPjPk times:       3.12077/82.18
L2prod times:            8.55118/235.77
Total time:              105.071/2858.99
[main] Time assemble (wall/proc) 13.9302/126.31
[main] Time solve (wall/proc) 4.8917/64.44
[main] Stop crit:        2.21882e-11
[main] Stop crit:        0.0104641
Ebkt times:              12.9367/357.88
Eval Ebkt times:         27.7326/756.31
PiPjPk times:            17.5053/482.18
Eval PiPjPk times:       3.11276/79.9
L2prod times:            8.34403/230.26
Total time:              104.903/2854.66
[main] Time assemble (wall/proc) 13.9686/126.61
[main] Time solve (wall/proc) 4.87535/64.45
[main] Stop crit:        2.13456e-11
[main] Stop crit:        0.0103335
Ebkt times:              13.0316/359.76
Eval Ebkt times:         27.8275/762.01
PiPjPk times:            17.5895/482.94
Eval PiPjPk times:       3.04826/82.32
L2prod times:            8.3708/232.4
Total time:              105.539/2874.1
[main] Time assemble (wall/proc) 13.8934/126.95
[main] Time solve (wall/proc) 4.79695/64.4
[main] Stop crit:        2.05921e-11
[main] Stop crit:        0.0101808
Ebkt times:              12.9297/353.55
Eval Ebkt times:         27.927/763.23
PiPjPk times:            17.3585/474.91
Eval PiPjPk times:       3.03729/79.78
L2prod times:            8.617/237.3
Total time:              105.532/2870.03
[main] Time assemble (wall/proc) 13.9923/126.92
[main] Time solve (wall/proc) 4.89316/64.83
[main] Stop crit:        1.99516e-11
[main] Stop crit:        0.0100085
Ebkt times:              12.8782/353.42
Eval Ebkt times:         27.7809/764.29
PiPjPk times:            17.3176/473.8
Eval PiPjPk times:       3.06233/80.96
L2prod times:            8.48635/235.25
Total time:              104.909/2862.1
[main] Time assemble (wall/proc) 13.9097/126.52
[main] Time solve (wall/proc) 4.90707/65.56
[main] Stop crit:        1.94401e-11
[main] Stop crit:        0.00981972
Ebkt times:              12.8871/353.67
Eval Ebkt times:         27.6583/757.07
PiPjPk times:            17.4288/477.22
Eval PiPjPk times:       3.02283/78.72
L2prod times:            8.44498/230.76
Total time:              105.034/2851.32
[main] Time assemble (wall/proc) 13.7696/126.11
[main] Time solve (wall/proc) 4.87118/64.68
[main] Stop crit:        1.90638e-11
[main] Stop crit:        0.0096175
Ebkt times:              12.8134/348.81
Eval Ebkt times:         27.5582/751.03
PiPjPk times:            17.1509/464.32
Eval PiPjPk times:       3.11055/80.28
L2prod times:            8.45336/232.03
Total time:              104.874/2832.56
[main] Time assemble (wall/proc) 13.8832/125.56
[main] Time solve (wall/proc) 4.89284/64.97
[main] Stop crit:        1.8818e-11
[main] 20%...
[main] Stop crit:        0.00940519
Ebkt times:              13.061/360.1
Eval Ebkt times:         27.8831/770.3
PiPjPk times:            17.542/481.86
Eval PiPjPk times:       2.98047/78.26
L2prod times:            8.48945/234.71
Total time:              105.358/2877.79
[main] Time assemble (wall/proc) 14.0556/127.61
[main] Time solve (wall/proc) 4.9162/64.82
[main] Stop crit:        1.86876e-11
[main] Stop crit:        0.00918607
Ebkt times:              12.8856/353.01
Eval Ebkt times:         27.7751/761.36
PiPjPk times:            17.2972/473.36
Eval PiPjPk times:       3.01042/79.2
L2prod times:            8.54541/235.57
Total time:              104.94/2857.95
[main] Time assemble (wall/proc) 13.941/126.28
[main] Time solve (wall/proc) 4.90004/65.01
[main] Stop crit:        1.86492e-11
[main] Stop crit:        0.00896328
Ebkt times:              12.8511/353.07
Eval Ebkt times:         27.7344/758.71
PiPjPk times:            17.4054/477.21
Eval PiPjPk times:       2.98491/81.4
L2prod times:            8.39583/231.34
Total time:              104.53/2847.89
[main] Time assemble (wall/proc) 14.0245/126
[main] Time solve (wall/proc) 4.93646/64.79
[main] Stop crit:        1.86746e-11
[main] Stop crit:        0.00873977
Ebkt times:              12.9535/356.54
Eval Ebkt times:         27.6115/748.99
PiPjPk times:            17.5673/482.16
Eval PiPjPk times:       3.06602/81.02
L2prod times:            8.36149/229.61
Total time:              105.658/2855.2
[main] Time assemble (wall/proc) 14.063/126.67
[main] Time solve (wall/proc) 4.89502/64.96
[main] Stop crit:        1.87338e-11
[main] Stop crit:        0.00851828
Ebkt times:              12.796/350.31
Eval Ebkt times:         27.5855/755.25
PiPjPk times:            17.4271/475.97
Eval PiPjPk times:       3.075/80.75
L2prod times:            8.38715/231.74
Total time:              104.873/2843.57
[main] Time assemble (wall/proc) 13.998/126.02
[main] Time solve (wall/proc) 4.88995/64.81
[main] Stop crit:        1.87982e-11
[main] Stop crit:        0.00830129
Ebkt times:              13.0792/361.46
Eval Ebkt times:         27.6573/755.49
PiPjPk times:            17.5238/478.7
Eval PiPjPk times:       3.05866/82.31
L2prod times:            8.50648/233.65
Total time:              105.268/2862.45
[main] Time assemble (wall/proc) 14.0028/126.95
[main] Time solve (wall/proc) 4.85891/64.82
[main] Stop crit:        1.88432e-11
[main] Stop crit:        0.00809111
Ebkt times:              12.8585/350.82
Eval Ebkt times:         27.7368/762.61
PiPjPk times:            17.3504/471.55
Eval PiPjPk times:       3.07761/80.84
L2prod times:            8.44355/231
Total time:              105.092/2847.23
[main] Time assemble (wall/proc) 13.8714/126.19
[main] Time solve (wall/proc) 4.88486/65.02
[main] Stop crit:        1.8849e-11
[main] Stop crit:        0.00788987
Ebkt times:              13.0044/358.62
Eval Ebkt times:         27.9045/765.8
PiPjPk times:            17.5441/482.42
Eval PiPjPk times:       3.03572/80.93
L2prod times:            8.41552/232.92
Total time:              105.282/2872.54
[main] Time assemble (wall/proc) 13.9486/127.22
[main] Time solve (wall/proc) 4.88129/64.38
[main] Stop crit:        1.88016e-11
[main] Stop crit:        0.0076996
Ebkt times:              13.0343/358.58
Eval Ebkt times:         27.8852/767.97
PiPjPk times:            17.3838/475.27
Eval PiPjPk times:       3.01011/76.67
L2prod times:            8.48046/233.11
Total time:              105.688/2873.89
[main] Time assemble (wall/proc) 13.9952/127.34
[main] Time solve (wall/proc) 4.87627/64.92
[main] Stop crit:        1.86928e-11
[main] Stop crit:        0.00752228
Ebkt times:              13.0108/358
Eval Ebkt times:         27.7892/757.75
PiPjPk times:            17.4907/481.33
Eval PiPjPk times:       3.05756/79.68
L2prod times:            8.47674/234.35
Total time:              105.206/2860.87
[main] Time assemble (wall/proc) 14.0961/127.03
[main] Time solve (wall/proc) 4.89102/64.3
[main] Stop crit:        1.85191e-11
[main] Stop crit:        0.00735985
Ebkt times:              13.0335/358.07
Eval Ebkt times:         27.7116/760.1
PiPjPk times:            17.2345/469.37
Eval PiPjPk times:       3.05492/80.7
L2prod times:            8.57246/235.41
Total time:              105.245/2856.33
[main] Time assemble (wall/proc) 14.0748/126.6
[main] Time solve (wall/proc) 4.89841/64.88
[main] Stop crit:        1.82816e-11
[main] Stop crit:        0.00721426
Ebkt times:              12.8506/353.25
Eval Ebkt times:         27.915/765.96
PiPjPk times:            17.4149/479.59
Eval PiPjPk times:       3.0208/80.9
L2prod times:            8.48779/234.3
Total time:              104.791/2867.88
[main] Time assemble (wall/proc) 13.9548/126.49
[main] Time solve (wall/proc) 4.93599/64.85
[main] Stop crit:        1.79845e-11
[main] Stop crit:        0.00708742
Ebkt times:              12.9589/357.55
Eval Ebkt times:         27.988/772.77
PiPjPk times:            17.5534/482.68
Eval PiPjPk times:       3.02587/81.48
L2prod times:            8.4611/232.83
Total time:              105.096/2885.02
[main] Time assemble (wall/proc) 14.0839/127.48
[main] Time solve (wall/proc) 4.93058/64.72
[main] Stop crit:        1.76344e-11
[main] Stop crit:        0.00698115
Ebkt times:              12.7913/349.7
Eval Ebkt times:         27.737/757.18
PiPjPk times:            17.1829/466.54
Eval PiPjPk times:       2.94413/77.46
L2prod times:            8.47128/233.19
Total time:              104.745/2842.04
[main] Time assemble (wall/proc) 14.0134/125.75
[main] Time solve (wall/proc) 4.93281/65
[main] Stop crit:        1.72393e-11
[main] Stop crit:        0.00689712
Ebkt times:              13.0221/359.36
Eval Ebkt times:         27.7599/762.37
PiPjPk times:            17.5131/480.35
Eval PiPjPk times:       2.9082/77.11
L2prod times:            8.43087/233.71
Total time:              105.299/2871.6
[main] Time assemble (wall/proc) 14.06/127.32
[main] Time solve (wall/proc) 4.97631/65.97
[main] Stop crit:        1.68081e-11
[main] Stop crit:        0.00683672
Ebkt times:              12.917/354.04
Eval Ebkt times:         27.7382/765.76
PiPjPk times:            17.5243/482.76
Eval PiPjPk times:       3.06095/81.08
L2prod times:            8.49619/234.55
Total time:              104.905/2863.44
[main] Time assemble (wall/proc) 13.9212/126.81
[main] Time solve (wall/proc) 4.854/64.42
[main] Stop crit:        1.63493e-11
[main] Stop crit:        0.00680093
Ebkt times:              13.0063/357.45
Eval Ebkt times:         27.6974/758.17
PiPjPk times:            17.2071/469.41
Eval PiPjPk times:       3.01779/81.42
L2prod times:            8.44696/233.27
Total time:              104.713/2845.27
[main] Time assemble (wall/proc) 13.9017/126.02
[main] Time solve (wall/proc) 4.87902/64.82
[main] Stop crit:        1.58717e-11
[main] Stop crit:        0.00679024
Ebkt times:              12.9029/353.54
Eval Ebkt times:         27.876/762.83
PiPjPk times:            17.4099/476.34
Eval PiPjPk times:       3.05544/79.05
L2prod times:            8.47206/234.44
Total time:              104.897/2861.52
[main] Time assemble (wall/proc) 14.1202/126.72
[main] Time solve (wall/proc) 4.87598/64.25
[main] Stop crit:        1.53834e-11
[main] Stop crit:        0.00680455
Ebkt times:              12.9857/357.38
Eval Ebkt times:         27.8149/761.44
PiPjPk times:            17.4561/474.98
Eval PiPjPk times:       3.12172/79.65
L2prod times:            8.40874/232.34
Total time:              105.52/2857.82
[main] Time assemble (wall/proc) 14.0018/127.04
[main] Time solve (wall/proc) 4.96841/65.89
[main] Stop crit:        1.48922e-11
[main] Stop crit:        0.0068431
Ebkt times:              12.887/351.6
Eval Ebkt times:         27.6129/758.02
PiPjPk times:            17.2496/470.51
Eval PiPjPk times:       3.07329/81.41
L2prod times:            8.49962/231.64
Total time:              104.368/2837.73
[main] Time assemble (wall/proc) 13.8323/125.63
[main] Time solve (wall/proc) 4.81582/64.26
[main] Stop crit:        1.44059e-11
[main] Stop crit:        0.00690451
Ebkt times:              13.0615/361.13
Eval Ebkt times:         28.0088/763.86
PiPjPk times:            17.5954/477.16
Eval PiPjPk times:       2.95865/80.32
L2prod times:            8.35731/229.42
Total time:              105.73/2867.87
[main] Time assemble (wall/proc) 14.0291/127.06
[main] Time solve (wall/proc) 4.88369/64.67
[main] Stop crit:        1.3932e-11
[main] Stop crit:        0.00698679
Ebkt times:              13.009/354.59
Eval Ebkt times:         27.6877/755.16
PiPjPk times:            17.6269/482.32
Eval PiPjPk times:       3.05674/81.35
L2prod times:            8.45366/231.04
Total time:              105.815/2866.31
[main] Time assemble (wall/proc) 13.9228/126.9
[main] Time solve (wall/proc) 4.83122/64.72
[main] Stop crit:        1.34782e-11
[main] Stop crit:        0.00708747
Ebkt times:              12.9675/356.36
Eval Ebkt times:         27.617/754.57
PiPjPk times:            17.5101/479.77
Eval PiPjPk times:       3.0483/81.9
L2prod times:            8.36326/228.95
Total time:              104.669/2846.39
[main] Time assemble (wall/proc) 14.0662/126.48
[main] Time solve (wall/proc) 4.88689/64.8
[main] Stop crit:        1.30519e-11
[main] Stop crit:        0.0072037
Ebkt times:              12.7326/349.49
Eval Ebkt times:         27.6733/755.18
PiPjPk times:            17.1836/469.56
Eval PiPjPk times:       2.99263/81.27
L2prod times:            8.58366/237.46
Total time:              104.25/2842.36
[main] Time assemble (wall/proc) 13.9583/125.71
[main] Time solve (wall/proc) 4.9087/65.26
[main] Stop crit:        1.26603e-11
[main] Stop crit:        0.00733238
Ebkt times:              13.1125/359.75
Eval Ebkt times:         27.9695/768.66
PiPjPk times:            17.67/484.46
Eval PiPjPk times:       3.04945/81.55
L2prod times:            8.44097/232.14
Total time:              105.813/2889.42
[main] Time assemble (wall/proc) 14.0026/127.96
[main] Time solve (wall/proc) 4.89516/64.9
[main] Stop crit:        1.23094e-11
[main] Stop crit:        0.00747032
Ebkt times:              12.8627/355.53
Eval Ebkt times:         27.7303/757.32
PiPjPk times:            17.4939/478.1
Eval PiPjPk times:       2.99591/79.88
L2prod times:            8.32218/228.79
Total time:              104.853/2846.45
[main] Time assemble (wall/proc) 13.908/126.46
[main] Time solve (wall/proc) 4.8899/65.08
[main] Stop crit:        1.20038e-11
[main] Stop crit:        0.00761432
Ebkt times:              12.9668/355.52
Eval Ebkt times:         27.7383/758.52
PiPjPk times:            17.2104/467.38
Eval PiPjPk times:       3.12235/79.05
L2prod times:            8.52231/237.96
Total time:              105.34/2854.68
[main] Time assemble (wall/proc) 13.9787/126.37
[main] Time solve (wall/proc) 4.83493/64.67
[main] Stop crit:        1.17457e-11
[main] Stop crit:        0.00776129
Ebkt times:              13.039/359.37
Eval Ebkt times:         27.7978/762.55
PiPjPk times:            17.4863/476.68
Eval PiPjPk times:       2.98128/79.02
L2prod times:            8.46975/234.05
Total time:              105.381/2865.51
[main] Time assemble (wall/proc) 14.066/126.9
[main] Time solve (wall/proc) 4.89073/64.64
[main] Stop crit:        1.15346e-11
[main] Stop crit:        0.00790834
Ebkt times:              12.9515/355.09
Eval Ebkt times:         27.4794/745.28
PiPjPk times:            17.3093/473.04
Eval PiPjPk times:       3.16009/83.38
L2prod times:            8.42275/231.55
Total time:              104.735/2841.29
[main] Time assemble (wall/proc) 13.9037/125.87
[main] Time solve (wall/proc) 4.87911/64.97
[main] Stop crit:        1.13669e-11
[main] Stop crit:        0.00805279
Ebkt times:              12.9371/353.76
Eval Ebkt times:         27.6957/759.99
PiPjPk times:            17.4017/473.12
Eval PiPjPk times:       3.30809/83.78
L2prod times:            8.5405/235.61
Total time:              105.314/2858.93
[main] Time assemble (wall/proc) 13.9686/126.46
[main] Time solve (wall/proc) 4.96047/65.48
[main] Stop crit:        1.12365e-11
[main] Stop crit:        0.00819226
Ebkt times:              13.0002/356.2
Eval Ebkt times:         27.8399/762.95
PiPjPk times:            17.3877/474.4
Eval PiPjPk times:       3.00303/80.99
L2prod times:            8.44607/235.44
Total time:              104.865/2865.57
[main] Time assemble (wall/proc) 13.7926/126.61
[main] Time solve (wall/proc) 4.85575/64.63
[main] Stop crit:        1.11347e-11
[main] Stop crit:        0.00832467
Ebkt times:              12.9497/356.68
Eval Ebkt times:         27.7609/751.92
PiPjPk times:            17.5636/480.18
Eval PiPjPk times:       3.08413/78.85
L2prod times:            8.23485/225.16
Total time:              105.396/2843.45
[main] Time assemble (wall/proc) 13.9355/126.44
[main] Time solve (wall/proc) 4.88927/64.12
[main] Stop crit:        1.10517e-11
[main] Stop crit:        0.00844821
Ebkt times:              12.8495/353.17
Eval Ebkt times:         27.9565/765.44
PiPjPk times:            17.3231/473.95
Eval PiPjPk times:       3.01029/81.43
L2prod times:            8.45363/230.65
Total time:              104.942/2856.43
[main] Time assemble (wall/proc) 13.8924/126.36
[main] Time solve (wall/proc) 4.86743/64.6
[main] Stop crit:        1.09773e-11
[main] Stop crit:        0.0085614
Ebkt times:              12.9843/358.02
Eval Ebkt times:         27.8552/768.64
PiPjPk times:            17.195/467.6
Eval PiPjPk times:       2.98122/78.35
L2prod times:            8.53192/236.23
Total time:              105.015/2861.3
[main] Time assemble (wall/proc) 13.9257/126.64
[main] Time solve (wall/proc) 4.90075/65.11
[main] Stop crit:        1.09018e-11
[main] Stop crit:        0.00866305
Ebkt times:              13.045/357.99
Eval Ebkt times:         27.6276/756.88
PiPjPk times:            17.5503/480.9
Eval PiPjPk times:       3.16966/82.78
L2prod times:            8.47469/231.98
Total time:              105.149/2858.31
[main] Time assemble (wall/proc) 13.9958/126.69
[main] Time solve (wall/proc) 4.88577/64.82
[main] Stop crit:        1.08172e-11
[main] Stop crit:        0.00875227
Ebkt times:              12.9342/356.01
Eval Ebkt times:         27.9118/765.6
PiPjPk times:            17.3602/473.77
Eval PiPjPk times:       3.05434/79.64
L2prod times:            8.41124/231.02
Total time:              105.167/2856.07
[main] Time assemble (wall/proc) 14.0255/126.61
[main] Time solve (wall/proc) 4.95665/65.37
[main] Stop crit:        1.07176e-11
[main] Stop crit:        0.00882846
Ebkt times:              12.8642/353.13
Eval Ebkt times:         27.5822/750.03
PiPjPk times:            17.3738/475.88
Eval PiPjPk times:       3.03334/80.75
L2prod times:            8.3539/229.76
Total time:              104.446/2841.18
[main] Time assemble (wall/proc) 13.993/126.23
[main] Time solve (wall/proc) 4.90411/65.16
[main] Stop crit:        1.06e-11
[main] Stop crit:        0.00889134
Ebkt times:              13.0132/359.35
Eval Ebkt times:         27.7406/761.34
PiPjPk times:            17.4176/479.11
Eval PiPjPk times:       3.0874/80.48
L2prod times:            8.48063/234.07
Total time:              105.065/2869.17
[main] Time assemble (wall/proc) 13.9818/126.77
[main] Time solve (wall/proc) 4.92503/64.74
[main] Stop crit:        1.04642e-11
[main] Stop crit:        0.00894089
Ebkt times:              12.9425/354.04
Eval Ebkt times:         27.9226/770.68
PiPjPk times:            17.4492/478.33
Eval PiPjPk times:       3.01651/79.75
L2prod times:            8.475/233.79
Total time:              105.16/2877.25
[main] Time assemble (wall/proc) 13.9317/127.36
[main] Time solve (wall/proc) 4.88133/64.25
[main] Stop crit:        1.0313e-11
[main] Stop crit:        0.00897744
Ebkt times:              12.9735/358.57
Eval Ebkt times:         27.9651/765.63
PiPjPk times:            17.3563/473.21
Eval PiPjPk times:       2.96094/80.42
L2prod times:            8.49155/234.83
Total time:              105.095/2869.08
[main] Time assemble (wall/proc) 13.8755/126.91
[main] Time solve (wall/proc) 4.91179/64.94
[main] Stop crit:        1.01521e-11
[main] Stop crit:        0.0090016
Ebkt times:              12.8873/355.42
Eval Ebkt times:         27.5936/754.23
PiPjPk times:            17.5146/480.83
Eval PiPjPk times:       2.93269/77.74
L2prod times:            8.36732/230.89
Total time:              104.391/2842.68
[main] Time assemble (wall/proc) 13.9037/126.2
[main] Time solve (wall/proc) 4.84549/64.35
[main] Stop crit:        9.9901e-12
[main] Stop crit:        0.00901432
Ebkt times:              12.8758/353.8
Eval Ebkt times:         27.8025/763.45
PiPjPk times:            17.2161/469.6
Eval PiPjPk times:       3.05289/80.45
L2prod times:            8.52849/234.95
Total time:              104.928/2851.59
[main] Time assemble (wall/proc) 13.9147/125.96
[main] Time solve (wall/proc) 4.8868/64.99
[main] Stop crit:        9.83727e-12
[main] Stop crit:        0.00901688
Ebkt times:              12.6651/344.73
Eval Ebkt times:         27.6279/752.75
PiPjPk times:            17.1312/468.39
Eval PiPjPk times:       3.09341/81.86
L2prod times:            8.54719/235.44
Total time:              104.606/2839.9
[main] Time assemble (wall/proc) 13.9047/125.64
[main] Time solve (wall/proc) 4.8851/65.2
[main] Stop crit:        9.70544e-12
[main] Stop crit:        0.00901087
Ebkt times:              12.9075/356.52
Eval Ebkt times:         27.7759/763.08
PiPjPk times:            17.3941/473.79
Eval PiPjPk times:       3.12533/82.06
L2prod times:            8.47431/233.51
Total time:              105.38/2859.34
[main] Time assemble (wall/proc) 13.9601/126.66
[main] Time solve (wall/proc) 4.91201/65.14
[main] Stop crit:        9.60678e-12
[main] Stop crit:        0.00899818
Ebkt times:              12.9776/354.93
Eval Ebkt times:         27.7983/760.99
PiPjPk times:            17.2424/469.21
Eval PiPjPk times:       2.99076/78.93
L2prod times:            8.60791/236.41
Total time:              105.307/2857.44
[main] Time assemble (wall/proc) 14.031/126.75
[main] Time solve (wall/proc) 4.94629/65.04
[main] Stop crit:        9.55271e-12
[main] Stop crit:        0.00898098
Ebkt times:              13.0322/359.89
Eval Ebkt times:         27.7529/760.29
PiPjPk times:            17.3977/474.06
Eval PiPjPk times:       3.14171/81.99
L2prod times:            8.49383/233.55
Total time:              105.67/2864.79
[main] Time assemble (wall/proc) 14.0941/127.06
[main] Time solve (wall/proc) 4.91438/65.42
[main] Stop crit:        9.55283e-12
[main] Stop crit:        0.00896167
Ebkt times:              12.7828/351.38
Eval Ebkt times:         27.6231/755.21
PiPjPk times:            17.2267/473.61
Eval PiPjPk times:       2.95743/77.71
L2prod times:            8.48813/235.25
Total time:              104.358/2848.46
[main] Time assemble (wall/proc) 13.9081/125.94
[main] Time solve (wall/proc) 4.89773/64.95
[main] Stop crit:        9.6138e-12
[main] Stop crit:        0.00894282
Ebkt times:              12.9494/356.35
Eval Ebkt times:         27.9013/769.34
PiPjPk times:            17.3491/474.12
Eval PiPjPk times:       3.00497/81.11
L2prod times:            8.459/235.01
Total time:              105.422/2877.18
[main] Time assemble (wall/proc) 13.9968/127.2
[main] Time solve (wall/proc) 4.90499/65.08
[main] Stop crit:        9.7388e-12
[main] Stop crit:        0.00892709
Ebkt times:              12.9031/356.11
Eval Ebkt times:         27.9142/764.28
PiPjPk times:            17.3329/475.5
Eval PiPjPk times:       2.99142/78.88
L2prod times:            8.45936/232.86
Total time:              104.756/2856.74
[main] Time assemble (wall/proc) 13.9611/126.5
[main] Time solve (wall/proc) 4.90854/65.19
[main] Stop crit:        9.92732e-12
[main] 30%...
[main] Stop crit:        0.00891713
Ebkt times:              13.0273/359.79
Eval Ebkt times:         27.902/772
PiPjPk times:            17.5421/477.15
Eval PiPjPk times:       2.97178/78.4
L2prod times:            8.43514/232.86
Total time:              105.197/2873.03
[main] Time assemble (wall/proc) 14.0533/127.3
[main] Time solve (wall/proc) 4.89258/64.87
[main] Stop crit:        1.01755e-11
[main] Stop crit:        0.00891551
Ebkt times:              12.901/353.58
Eval Ebkt times:         27.7808/760.19
PiPjPk times:            17.3876/475.89
Eval PiPjPk times:       3.1439/80.11
L2prod times:            8.54905/233.21
Total time:              105.089/2854.68
[main] Time assemble (wall/proc) 14.0477/126.89
[main] Time solve (wall/proc) 4.90239/65.12
[main] Stop crit:        1.0477e-11
[main] Stop crit:        0.00892458
Ebkt times:              13.0345/359.74
Eval Ebkt times:         27.7675/757.6
PiPjPk times:            17.298/471.49
Eval PiPjPk times:       3.04198/79.78
L2prod times:            8.44501/232.51
Total time:              105.083/2855.88
[main] Time assemble (wall/proc) 13.9886/126.68
[main] Time solve (wall/proc) 4.89284/64.92
[main] Stop crit:        1.08238e-11
[main] Stop crit:        0.00894639
Ebkt times:              12.9009/354.97
Eval Ebkt times:         27.8721/770.57
PiPjPk times:            17.2069/472.22
Eval PiPjPk times:       2.92643/78.02
L2prod times:            8.50931/236.48
Total time:              104.328/2857.07
[main] Time assemble (wall/proc) 13.8396/126.31
[main] Time solve (wall/proc) 4.86729/64.84
[main] Stop crit:        1.12071e-11
[main] Stop crit:        0.00898259
Ebkt times:              12.8535/348.84
Eval Ebkt times:         27.3765/743.78
PiPjPk times:            17.2433/468.43
Eval PiPjPk times:       3.21978/82.28
L2prod times:            8.40602/228.65
Total time:              104.556/2822.37
[main] Time assemble (wall/proc) 13.9432/125.42
[main] Time solve (wall/proc) 4.88842/64.74
[main] Stop crit:        1.16182e-11
[main] Stop crit:        0.00903439
Ebkt times:              12.9618/358
Eval Ebkt times:         27.846/765.98
PiPjPk times:            17.4172/478.23
Eval PiPjPk times:       2.92814/76.8
L2prod times:            8.49576/235.63
Total time:              105.184/2870.64
[main] Time assemble (wall/proc) 13.9695/127.11
[main] Time solve (wall/proc) 4.94963/65.23
[main] Stop crit:        1.2049e-11
[main] Stop crit:        0.00910253
Ebkt times:              12.9671/357.67
Eval Ebkt times:         27.735/761.67
PiPjPk times:            17.6429/487.21
Eval PiPjPk times:       2.99649/81.92
L2prod times:            8.45553/232.81
Total time:              104.996/2873.05
[main] Time assemble (wall/proc) 14.0186/127.29
[main] Time solve (wall/proc) 4.89451/65.02
[main] Stop crit:        1.24922e-11
[main] Stop crit:        0.00918722
Ebkt times:              13.0295/360.12
Eval Ebkt times:         27.9354/763.73
PiPjPk times:            17.5472/482.83
Eval PiPjPk times:       2.9915/80.07
L2prod times:            8.48972/234.22
Total time:              105.267/2865.62
[main] Time assemble (wall/proc) 14.1001/127.02
[main] Time solve (wall/proc) 4.89339/65.04
[main] Stop crit:        1.29416e-11
[main] Stop crit:        0.00928824
Ebkt times:              13.0598/361.89
Eval Ebkt times:         27.8163/761.04
PiPjPk times:            17.336/466.41
Eval PiPjPk times:       3.04049/77.12
L2prod times:            8.4241/232.46
Total time:              105.851/2859.06
[main] Time assemble (wall/proc) 14.1157/126.93
[main] Time solve (wall/proc) 4.91334/65.34
[main] Stop crit:        1.33921e-11
[main] Stop crit:        0.00940493
Ebkt times:              12.9185/350.51
Eval Ebkt times:         27.6208/752.37
PiPjPk times:            17.337/467.85
Eval PiPjPk times:       3.3351/85.36
L2prod times:            8.3566/226.28
Total time:              105.579/2842.09
[main] Time assemble (wall/proc) 13.7791/125.76
[main] Time solve (wall/proc) 4.8737/64.89
[main] Stop crit:        1.38395e-11
[main] Stop crit:        0.00953631
Ebkt times:              12.9404/358.14
Eval Ebkt times:         27.9992/770.11
PiPjPk times:            17.4989/483.04
Eval PiPjPk times:       3.00608/79.27
L2prod times:            8.37619/232.42
Total time:              104.59/2871.15
[main] Time assemble (wall/proc) 14.0796/127.32
[main] Time solve (wall/proc) 4.89747/64.69
[main] Stop crit:        1.4281e-11
[main] Stop crit:        0.00968114
Ebkt times:              12.8818/353.8
Eval Ebkt times:         27.9389/764.42
PiPjPk times:            17.1886/469.12
Eval PiPjPk times:       2.98468/78.54
L2prod times:            8.54152/236.27
Total time:              104.707/2850.58
[main] Time assemble (wall/proc) 14.001/126.43
[main] Time solve (wall/proc) 4.87251/64.84
[main] Stop crit:        1.47147e-11
[main] Stop crit:        0.00983798
Ebkt times:              12.9695/358.16
Eval Ebkt times:         27.9058/767.54
PiPjPk times:            17.3081/471.82
Eval PiPjPk times:       2.91194/76.66
L2prod times:            8.48238/233.57
Total time:              105.091/2861.65
[main] Time assemble (wall/proc) 14.0021/126.65
[main] Time solve (wall/proc) 4.89525/64.94
[main] Stop crit:        1.51399e-11
[main] Stop crit:        0.0100053
Ebkt times:              12.8324/350.17
Eval Ebkt times:         27.669/760.9
PiPjPk times:            17.2779/471.73
Eval PiPjPk times:       3.08663/79.74
L2prod times:            8.46688/233.92
Total time:              104.569/2843.21
[main] Time assemble (wall/proc) 13.9175/125.97
[main] Time solve (wall/proc) 4.89033/64.97
[main] Stop crit:        1.55569e-11
[main] Stop crit:        0.0101817
Ebkt times:              12.9542/352.25
Eval Ebkt times:         27.7587/756.72
PiPjPk times:            17.2191/467.7
Eval PiPjPk times:       3.03806/77.31
L2prod times:            8.45981/232.51
Total time:              105.617/2850.53
[main] Time assemble (wall/proc) 13.9543/126.28
[main] Time solve (wall/proc) 4.90527/65.73
[main] Stop crit:        1.59674e-11
[main] Stop crit:        0.0103655
Ebkt times:              13.0879/360.18
Eval Ebkt times:         27.7088/755.67
PiPjPk times:            17.5572/479.31
Eval PiPjPk times:       3.1493/81.89
L2prod times:            8.39109/231.1
Total time:              105.473/2860.47
[main] Time assemble (wall/proc) 14.017/126.99
[main] Time solve (wall/proc) 4.85549/64.47
[main] Stop crit:        1.63742e-11
[main] Stop crit:        0.0105553
Ebkt times:              12.8057/344.81
Eval Ebkt times:         27.4509/743.97
PiPjPk times:            17.1633/464.86
Eval PiPjPk times:       3.30145/84.33
L2prod times:            8.46399/228.07
Total time:              105.52/2826.7
[main] Time assemble (wall/proc) 13.9429/125.17
[main] Time solve (wall/proc) 4.93904/64.77
[main] Stop crit:        1.67814e-11
[main] Stop crit:        0.0107499
Ebkt times:              12.9175/355.33
Eval Ebkt times:         27.8557/761.89
PiPjPk times:            17.177/464.76
Eval PiPjPk times:       3.0136/80.03
L2prod times:            8.51985/235.65
Total time:              105.439/2857.73
[main] Time assemble (wall/proc) 13.9344/126.45
[main] Time solve (wall/proc) 4.86483/64.45
[main] Stop crit:        1.7194e-11
[main] Stop crit:        0.0109479
Ebkt times:              12.8723/354.95
Eval Ebkt times:         27.9978/771.78
PiPjPk times:            17.3331/473.97
Eval PiPjPk times:       3.07266/82.08
L2prod times:            8.48129/235.12
Total time:              104.998/2867.95
[main] Time assemble (wall/proc) 13.9803/126.67
[main] Time solve (wall/proc) 4.88737/65.41
[main] Stop crit:        1.7618e-11
[main] Stop crit:        0.0111483
Ebkt times:              12.8459/352.21
Eval Ebkt times:         27.6868/761.78
PiPjPk times:            17.1242/465.95
Eval PiPjPk times:       3.06235/78.6
L2prod times:            8.53838/234
Total time:              104.673/2844.03
[main] Time assemble (wall/proc) 13.8906/125.98
[main] Time solve (wall/proc) 4.8823/64.62
[main] Stop crit:        1.80598e-11
[main] Stop crit:        0.0113501
Ebkt times:              12.9597/357.64
Eval Ebkt times:         27.8886/764.52
PiPjPk times:            17.309/471.56
Eval PiPjPk times:       3.07665/80.84
L2prod times:            8.5255/234.98
Total time:              105.477/2867.63
[main] Time assemble (wall/proc) 13.9015/126.95
[main] Time solve (wall/proc) 4.86458/64.35
[main] Stop crit:        1.8526e-11
[main] Stop crit:        0.0115523
Ebkt times:              12.8176/349.78
Eval Ebkt times:         27.7805/757.13
PiPjPk times:            17.3966/473.29
Eval PiPjPk times:       3.05243/79.36
L2prod times:            8.38333/230.85
Total time:              105.215/2850.99
[main] Time assemble (wall/proc) 13.9995/126.13
[main] Time solve (wall/proc) 4.91188/65.06
[main] Stop crit:        1.90228e-11
[main] Stop crit:        0.0117542
Ebkt times:              12.9079/355.37
Eval Ebkt times:         27.708/752.7
PiPjPk times:            17.4732/479.13
Eval PiPjPk times:       3.02302/80.66
L2prod times:            8.41227/230.79
Total time:              104.992/2846
[main] Time assemble (wall/proc) 14.1624/126.59
[main] Time solve (wall/proc) 4.93176/64.89
[main] Stop crit:        1.95556e-11
[main] Stop crit:        0.0119549
Ebkt times:              12.9989/358.26
Eval Ebkt times:         28.0395/770.73
PiPjPk times:            17.7047/485.76
Eval PiPjPk times:       2.98448/77.62
L2prod times:            8.39484/233.32
Total time:              105.643/2879.66
[main] Time assemble (wall/proc) 13.9612/127.38
[main] Time solve (wall/proc) 4.89873/65.64
[main] Stop crit:        2.01286e-11
[main] Stop crit:        0.0121537
Ebkt times:              12.9455/356.87
Eval Ebkt times:         27.8164/766.55
PiPjPk times:            17.3796/475.45
Eval PiPjPk times:       3.05962/79.64
L2prod times:            8.36273/229.63
Total time:              104.969/2860.02
[main] Time assemble (wall/proc) 14.077/126.95
[main] Time solve (wall/proc) 4.89583/65.25
[main] Stop crit:        2.07439e-11
[main] Stop crit:        0.01235
Ebkt times:              12.9305/356.85
Eval Ebkt times:         28.0043/770.16
PiPjPk times:            17.2999/474.43
Eval PiPjPk times:       3.04666/79.56
L2prod times:            8.55557/236.23
Total time:              105.079/2872.74
[main] Time assemble (wall/proc) 13.8805/126.94
[main] Time solve (wall/proc) 4.88638/65.39
[main] Stop crit:        2.1402e-11
[main] Stop crit:        0.0125431
Ebkt times:              13.0992/362.66
Eval Ebkt times:         27.8265/763.06
PiPjPk times:            17.5354/480.25
Eval PiPjPk times:       3.03017/78.5
L2prod times:            8.39865/232.09
Total time:              105.379/2866.66
[main] Time assemble (wall/proc) 13.8461/127.23
[main] Time solve (wall/proc) 4.8657/64.78
[main] Stop crit:        2.21011e-11
[main] Stop crit:        0.0127324
Ebkt times:              12.982/357.06
Eval Ebkt times:         27.6884/760.03
PiPjPk times:            17.5001/480.29
Eval PiPjPk times:       2.96103/76.99
L2prod times:            8.42849/234.34
Total time:              104.925/2861.34
[main] Time assemble (wall/proc) 13.8607/126.49
[main] Time solve (wall/proc) 4.92421/65.13
[main] Stop crit:        2.28371e-11
[main] Stop crit:        0.0129175
Ebkt times:              13.0835/359.84
Eval Ebkt times:         27.8486/764.86
PiPjPk times:            17.5032/478.58
Eval PiPjPk times:       2.99943/77.48
L2prod times:            8.46057/233.01
Total time:              105.507/2870.72
[main] Time assemble (wall/proc) 13.9728/127.29
[main] Time solve (wall/proc) 4.88773/65.26
[main] Stop crit:        2.36044e-11
[main] Stop crit:        0.0130978
Ebkt times:              12.9826/358.19
Eval Ebkt times:         27.6623/758.38
PiPjPk times:            17.1443/469.29
Eval PiPjPk times:       3.06402/82.05
L2prod times:            8.57455/236.01
Total time:              104.874/2853.89
[main] Time assemble (wall/proc) 13.8463/126.55
[main] Time solve (wall/proc) 4.80953/64.84
[main] Stop crit:        2.43952e-11
[main] Stop crit:        0.013273
Ebkt times:              12.9408/354.95
Eval Ebkt times:         27.4762/749.98
PiPjPk times:            17.2293/468.08
Eval PiPjPk times:       3.14271/83.66
L2prod times:            8.48019/232.09
Total time:              104.618/2834.37
[main] Time assemble (wall/proc) 13.9523/125.88
[main] Time solve (wall/proc) 4.90279/65.16
[main] Stop crit:        2.52007e-11
[main] Stop crit:        0.0134428
Ebkt times:              13.0062/358.58
Eval Ebkt times:         27.7829/768.74
PiPjPk times:            17.6169/480.92
Eval PiPjPk times:       2.97485/78.79
L2prod times:            8.39687/231.7
Total time:              105.108/2868.1
[main] Time assemble (wall/proc) 13.9332/127.06
[main] Time solve (wall/proc) 4.88009/64.57
[main] Stop crit:        2.60113e-11
[main] Stop crit:        0.0136069
Ebkt times:              13.0312/359.14
Eval Ebkt times:         27.9234/766.64
PiPjPk times:            17.5875/481.63
Eval PiPjPk times:       3.05848/81.99
L2prod times:            8.44712/234.12
Total time:              105.518/2876.99
[main] Time assemble (wall/proc) 14.0385/127.54
[main] Time solve (wall/proc) 4.8911/65.08
[main] Stop crit:        2.68167e-11
[main] Stop crit:        0.0137655
Ebkt times:              12.8657/352.59
Eval Ebkt times:         27.7811/765.07
PiPjPk times:            17.2014/469.41
Eval PiPjPk times:       2.97325/79.81
L2prod times:            8.45324/231.87
Total time:              104.984/2856.25
[main] Time assemble (wall/proc) 13.9635/126.29
[main] Time solve (wall/proc) 4.84866/64.39
[main] Stop crit:        2.76071e-11
[main] Stop crit:        0.0139186
Ebkt times:              13.0345/359.61
Eval Ebkt times:         27.7901/762.54
PiPjPk times:            17.5449/481.04
Eval PiPjPk times:       3.052/80.49
L2prod times:            8.41712/230.8
Total time:              105.588/2877.8
[main] Time assemble (wall/proc) 13.9291/127.18
[main] Time solve (wall/proc) 4.89212/64.94
[main] Stop crit:        2.83728e-11
[main] Stop crit:        0.0140664
Ebkt times:              12.9575/356.55
Eval Ebkt times:         27.6721/759.54
PiPjPk times:            17.3627/476.37
Eval PiPjPk times:       3.04302/78.62
L2prod times:            8.53103/236.06
Total time:              104.769/2859.57
[main] Time assemble (wall/proc) 13.8685/126.42
[main] Time solve (wall/proc) 4.91465/65.39
[main] Stop crit:        2.91056e-11
[main] Stop crit:        0.0142093
Ebkt times:              13.0461/362.11
Eval Ebkt times:         27.952/769.16
PiPjPk times:            17.4469/474.73
Eval PiPjPk times:       2.94414/75.23
L2prod times:            8.4392/233.78
Total time:              105.705/2880.65
[main] Time assemble (wall/proc) 14.146/127.71
[main] Time solve (wall/proc) 4.82792/64.56
[main] Stop crit:        2.97987e-11
[main] Stop crit:        0.0143481
Ebkt times:              13.0309/357.29
Eval Ebkt times:         27.7992/754.62
PiPjPk times:            17.7323/483.52
Eval PiPjPk times:       3.16133/81.67
L2prod times:            8.4242/232.82
Total time:              106.104/2866.06
[main] Time assemble (wall/proc) 14.1009/127.28
[main] Time solve (wall/proc) 4.92176/64.92
[main] Stop crit:        3.04473e-11
[main] Stop crit:        0.0144834
Ebkt times:              13.0303/354.13
Eval Ebkt times:         27.9104/764.75
PiPjPk times:            17.3783/471.74
Eval PiPjPk times:       3.11908/80.37
L2prod times:            8.48391/232.8
Total time:              105.336/2857.4
[main] Time assemble (wall/proc) 14.1024/126.6
[main] Time solve (wall/proc) 4.9383/65.04
[main] Stop crit:        3.1049e-11
[main] Stop crit:        0.0146161
Ebkt times:              13.0542/358.15
Eval Ebkt times:         27.7589/751.07
PiPjPk times:            17.5356/473.08
Eval PiPjPk times:       3.31509/84.8
L2prod times:            8.43039/230.08
Total time:              106.34/2854.74
[main] Time assemble (wall/proc) 14.0609/126.51
[main] Time solve (wall/proc) 4.91247/64.94
[main] Stop crit:        3.16045e-11
[main] Stop crit:        0.0147473
Ebkt times:              12.9564/354.44
Eval Ebkt times:         27.9356/758.84
PiPjPk times:            17.2473/468.72
Eval PiPjPk times:       3.16925/82.31
L2prod times:            8.60423/233.49
Total time:              105.825/2854.92
[main] Time assemble (wall/proc) 14.1673/126.32
[main] Time solve (wall/proc) 5.20463/65.67
[main] Stop crit:        3.21176e-11
[main] Stop crit:        0.0148781
Ebkt times:              13.0293/355.61
Eval Ebkt times:         27.8236/750.56
PiPjPk times:            17.6179/472.57
Eval PiPjPk times:       3.27912/84.99
L2prod times:            8.51659/231.55
Total time:              107.235/2864.11
[main] Time assemble (wall/proc) 14.2262/127.25
[main] Time solve (wall/proc) 4.8849/65.11
[main] Stop crit:        3.25953e-11
[main] Stop crit:        0.0150099
Ebkt times:              13.3161/345.34
Eval Ebkt times:         28.5527/740.57
PiPjPk times:            17.3031/449.54
Eval PiPjPk times:       3.5149/88.1
L2prod times:            8.83896/229.07
Total time:              110.035/2830.27
[main] Time assemble (wall/proc) 14.0696/125.1
[main] Time solve (wall/proc) 4.95598/65.84
[main] Stop crit:        3.30484e-11
[main] Stop crit:        0.0151439
Ebkt times:              13.026/359.92
Eval Ebkt times:         27.8722/762.84
PiPjPk times:            17.6983/487.58
Eval PiPjPk times:       3.11681/78.76
L2prod times:            8.36131/227.62
Total time:              105.331/2868.14
[main] Time assemble (wall/proc) 14.0577/127.3
[main] Time solve (wall/proc) 4.93459/65.59
[main] Stop crit:        3.34908e-11
[main] Stop crit:        0.0152814
Ebkt times:              12.9936/358.4
Eval Ebkt times:         28.0045/773.04
PiPjPk times:            17.6612/486.97
Eval PiPjPk times:       2.93403/79.06
L2prod times:            8.43576/232.93
Total time:              105.421/2886.56
[main] Time assemble (wall/proc) 14.0922/127.91
[main] Time solve (wall/proc) 4.92952/65.94
[main] Stop crit:        3.39396e-11
[main] Stop crit:        0.0154237
Ebkt times:              13.0701/361.01
Eval Ebkt times:         27.8901/767.84
PiPjPk times:            17.4173/474.79
Eval PiPjPk times:       3.02866/77.66
L2prod times:            8.54209/237
Total time:              105.484/2882.82
[main] Time assemble (wall/proc) 14.0845/127.77
[main] Time solve (wall/proc) 4.90286/65.26
[main] Stop crit:        3.44142e-11
[main] Stop crit:        0.0155722
Ebkt times:              12.9984/358.98
Eval Ebkt times:         27.7799/762.91
PiPjPk times:            17.5966/482.2
Eval PiPjPk times:       3.00241/77.57
L2prod times:            8.39896/231.12
Total time:              104.868/2864.29
[main] Time assemble (wall/proc) 13.9938/127.04
[main] Time solve (wall/proc) 4.88862/64.99
[main] Stop crit:        3.49354e-11
[main] Stop crit:        0.0157277
Ebkt times:              12.8985/350.31
Eval Ebkt times:         27.6713/754.04
PiPjPk times:            17.2901/470.47
Eval PiPjPk times:       2.98432/77.99
L2prod times:            8.49776/233.07
Total time:              105.275/2849.22
[main] Time assemble (wall/proc) 13.9314/126.15
[main] Time solve (wall/proc) 4.86186/64.56
[main] Stop crit:        3.55244e-11
[main] Stop crit:        0.0158915
Ebkt times:              13.0079/359.25
Eval Ebkt times:         27.7979/762.81
PiPjPk times:            17.3414/475.44
Eval PiPjPk times:       3.01511/80.67
L2prod times:            8.46339/235.34
Total time:              104.738/2862.14
[main] Time assemble (wall/proc) 13.784/126.81
[main] Time solve (wall/proc) 4.89363/65.09
[main] Stop crit:        3.62011e-11
[main] Stop crit:        0.0160641
Ebkt times:              12.8272/351.79
Eval Ebkt times:         27.5232/748.65
PiPjPk times:            17.1936/465.35
Eval PiPjPk times:       3.02133/79.94
L2prod times:            8.47793/233.93
Total time:              104.783/2826.08
[main] Time assemble (wall/proc) 14.0147/125.7
[main] Time solve (wall/proc) 4.89164/64.6
[main] Stop crit:        3.69829e-11
[main] 40%...
[main] Stop crit:        0.0162462
Ebkt times:              13.035/360.97
Eval Ebkt times:         28.109/775.27
PiPjPk times:            17.4829/477.85
Eval PiPjPk times:       2.93091/77.62
L2prod times:            8.33854/233.22
Total time:              105.232/2876.75
[main] Time assemble (wall/proc) 13.896/127.43
[main] Time solve (wall/proc) 4.92336/65.27
[main] Stop crit:        3.78829e-11
[main] Stop crit:        0.0164381
Ebkt times:              12.9101/353.81
Eval Ebkt times:         27.9076/769.78
PiPjPk times:            17.397/474.67
Eval PiPjPk times:       2.991/77.97
L2prod times:            8.51626/235.57
Total time:              105.467/2872.33
[main] Time assemble (wall/proc) 13.9562/127.13
[main] Time solve (wall/proc) 4.87589/64.44
[main] Stop crit:        3.89088e-11
[main] Stop crit:        0.0166397
Ebkt times:              12.8116/350.44
Eval Ebkt times:         27.6279/752.79
PiPjPk times:            17.2372/472.82
Eval PiPjPk times:       3.12742/80.67
L2prod times:            8.45207/231.42
Total time:              104.646/2840.15
[main] Time assemble (wall/proc) 13.9254/125.96
[main] Time solve (wall/proc) 4.86836/64.89
[main] Stop crit:        4.00623e-11
[main] Stop crit:        0.016851
Ebkt times:              12.834/351.01
Eval Ebkt times:         27.6171/752.44
PiPjPk times:            17.4088/476.72
Eval PiPjPk times:       3.10062/79.54
L2prod times:            8.50759/233.71
Total time:              104.816/2842.24
[main] Time assemble (wall/proc) 13.9/125.86
[main] Time solve (wall/proc) 4.86518/64.87
[main] Stop crit:        4.13386e-11
[main] Stop crit:        0.0170713
Ebkt times:              12.9171/352.7
Eval Ebkt times:         27.6527/752.51
PiPjPk times:            17.1976/464.59
Eval PiPjPk times:       3.19045/84.34
L2prod times:            8.45323/231.76
Total time:              106.007/2862.23
[main] Time assemble (wall/proc) 13.9802/126.29
[main] Time solve (wall/proc) 4.89661/64.93
[main] Stop crit:        4.27267e-11
[main] Stop crit:        0.0173001
Ebkt times:              12.9689/356.01
Eval Ebkt times:         27.9829/770.25
PiPjPk times:            17.3181/471.02
Eval PiPjPk times:       3.01216/80.48
L2prod times:            8.44202/233.27
Total time:              105.162/2870.91
[main] Time assemble (wall/proc) 14.0257/127.04
[main] Time solve (wall/proc) 4.94302/64.56
[main] Stop crit:        4.421e-11
[main] Stop crit:        0.0175362
Ebkt times:              12.9964/358.19
Eval Ebkt times:         27.7605/760.95
PiPjPk times:            17.567/481.92
Eval PiPjPk times:       2.99017/77.04
L2prod times:            8.47008/233.16
Total time:              105.829/2869.18
[main] Time assemble (wall/proc) 13.9123/127.33
[main] Time solve (wall/proc) 4.8263/64.76
[main] Stop crit:        4.57674e-11
[main] Stop crit:        0.0177786
Ebkt times:              12.8805/353.46
Eval Ebkt times:         27.7639/760.46
PiPjPk times:            17.4858/480.69
Eval PiPjPk times:       3.03281/80.69
L2prod times:            8.43703/233.46
Total time:              105.038/2861.09
[main] Time assemble (wall/proc) 14.0642/126.72
[main] Time solve (wall/proc) 4.91994/64.55
[main] Stop crit:        4.73742e-11
[main] Stop crit:        0.018026
Ebkt times:              12.9391/357.35
Eval Ebkt times:         27.872/766.77
PiPjPk times:            17.5314/479.01
Eval PiPjPk times:       2.97998/78.19
L2prod times:            8.34942/230.94
Total time:              105.112/2863.94
[main] Time assemble (wall/proc) 14.0163/127.13
[main] Time solve (wall/proc) 4.8898/64.66
[main] Stop crit:        4.90036e-11
[main] Stop crit:        0.0182769
Ebkt times:              13.1128/361.8
Eval Ebkt times:         27.7682/762.26
PiPjPk times:            17.5815/482.36
Eval PiPjPk times:       3.00149/80.16
L2prod times:            8.35296/228.56
Total time:              105.301/2869.95
[main] Time assemble (wall/proc) 14.011/127.33
[main] Time solve (wall/proc) 4.8956/65.08
[main] Stop crit:        5.06278e-11
[main] Stop crit:        0.0185299
Ebkt times:              12.9357/356.45
Eval Ebkt times:         27.597/753.73
PiPjPk times:            17.4568/476.28
Eval PiPjPk times:       3.01226/78.82
L2prod times:            8.40511/230.29
Total time:              105.04/2846.45
[main] Time assemble (wall/proc) 13.9288/126.39
[main] Time solve (wall/proc) 4.90061/65.28
[main] Stop crit:        5.22192e-11
[main] Stop crit:        0.0187836
Ebkt times:              12.912/356.4
Eval Ebkt times:         27.8679/763.79
PiPjPk times:            17.4269/477.54
Eval PiPjPk times:       3.04017/79.95
L2prod times:            8.40465/231.79
Total time:              104.545/2851.87
[main] Time assemble (wall/proc) 13.8857/126.3
[main] Time solve (wall/proc) 4.86221/64.86
[main] Stop crit:        5.37514e-11
[main] Stop crit:        0.0190364
Ebkt times:              12.8829/355.84
Eval Ebkt times:         27.9588/767.33
PiPjPk times:            17.0595/464.72
Eval PiPjPk times:       3.00291/78.57
L2prod times:            8.62191/237.73
Total time:              105.332/2864.9
[main] Time assemble (wall/proc) 14.0193/126.7
[main] Time solve (wall/proc) 4.89813/64.94
[main] Stop crit:        5.51997e-11
[main] Stop crit:        0.019287
Ebkt times:              13.1265/364.89
Eval Ebkt times:         28.0074/771.72
PiPjPk times:            17.5011/480.41
Eval PiPjPk times:       3.14596/77.37
L2prod times:            8.49938/236.01
Total time:              105.956/2890.46
[main] Time assemble (wall/proc) 13.9845/127.65
[main] Time solve (wall/proc) 4.88102/64.73
[main] Stop crit:        5.65425e-11
[main] Stop crit:        0.0195341
Ebkt times:              13.0001/357.78
Eval Ebkt times:         27.7287/761.4
PiPjPk times:            17.5313/481.48
Eval PiPjPk times:       3.17688/84.67
L2prod times:            8.3789/230.82
Total time:              104.677/2858.28
[main] Time assemble (wall/proc) 13.9625/126.65
[main] Time solve (wall/proc) 4.88688/64.89
[main] Stop crit:        5.77616e-11
[main] Stop crit:        0.0197767
Ebkt times:              13.0066/358.41
Eval Ebkt times:         27.7219/754.22
PiPjPk times:            17.4356/478.41
Eval PiPjPk times:       3.02469/82.62
L2prod times:            8.46956/233.65
Total time:              105.44/2871.6
[main] Time assemble (wall/proc) 13.9351/126.88
[main] Time solve (wall/proc) 4.86359/64.74
[main] Stop crit:        5.88424e-11
[main] Stop crit:        0.0200138
Ebkt times:              12.9436/356.3
Eval Ebkt times:         27.6968/758.94
PiPjPk times:            17.3351/474.54
Eval PiPjPk times:       3.06677/77.65
L2prod times:            8.49408/234.46
Total time:              105.488/2860.96
[main] Time assemble (wall/proc) 13.9744/126.69
[main] Time solve (wall/proc) 4.93673/64.98
[main] Stop crit:        5.97748e-11
[main] Stop crit:        0.0202447
Ebkt times:              12.811/352.33
Eval Ebkt times:         27.9616/767.48
PiPjPk times:            17.3893/474.14
Eval PiPjPk times:       3.07828/80.81
L2prod times:            8.42873/233.33
Total time:              105.022/2859.88
[main] Time assemble (wall/proc) 13.9309/126.43
[main] Time solve (wall/proc) 4.87151/64.92
[main] Stop crit:        6.05532e-11
[main] Stop crit:        0.020469
Ebkt times:              12.9442/357.48
Eval Ebkt times:         27.7909/757.6
PiPjPk times:            17.4836/482.1
Eval PiPjPk times:       3.11758/83.29
L2prod times:            8.40039/232.91
Total time:              105.01/2866.36
[main] Time assemble (wall/proc) 14.015/127.18
[main] Time solve (wall/proc) 4.88274/64.68
[main] Stop crit:        6.11764e-11
[main] Stop crit:        0.0206863
Ebkt times:              13.0901/360.55
Eval Ebkt times:         27.7799/761.92
PiPjPk times:            17.5609/482.24
Eval PiPjPk times:       2.98531/78.43
L2prod times:            8.45905/233.46
Total time:              105.449/2871.7
[main] Time assemble (wall/proc) 13.9657/127.2
[main] Time solve (wall/proc) 4.86578/65.52
[main] Stop crit:        6.1648e-11
[main] Stop crit:        0.0208966
Ebkt times:              13.0455/359.62
Eval Ebkt times:         27.8483/761.01
PiPjPk times:            17.4066/478.04
Eval PiPjPk times:       3.02465/80.57
L2prod times:            8.50594/235.96
Total time:              105.026/2867.54
[main] Time assemble (wall/proc) 13.9088/126.66
[main] Time solve (wall/proc) 4.88699/65.46
[main] Stop crit:        6.19756e-11
[main] Stop crit:        0.0211
Ebkt times:              13.0006/358.51
Eval Ebkt times:         27.593/762.27
PiPjPk times:            17.3765/476.58
Eval PiPjPk times:       3.10893/81.63
L2prod times:            8.49855/234.39
Total time:              104.413/2850.85
[main] Time assemble (wall/proc) 13.8833/126.2
[main] Time solve (wall/proc) 4.89526/64.72
[main] Stop crit:        6.2171e-11
[main] Stop crit:        0.0212968
Ebkt times:              12.9375/354.78
Eval Ebkt times:         27.6611/755.59
PiPjPk times:            17.2958/468.34
Eval PiPjPk times:       3.07283/81.72
L2prod times:            8.43773/231.75
Total time:              105.287/2847.04
[main] Time assemble (wall/proc) 13.9168/126.03
[main] Time solve (wall/proc) 4.86702/64.49
[main] Stop crit:        6.22492e-11
[main] Stop crit:        0.0214876
Ebkt times:              13.0891/359.1
Eval Ebkt times:         27.7556/764.26
PiPjPk times:            17.4312/478.31
Eval PiPjPk times:       3.02182/80.25
L2prod times:            8.53841/233.72
Total time:              105.231/2874.35
[main] Time assemble (wall/proc) 14.1197/127.42
[main] Time solve (wall/proc) 4.89995/65.05
[main] Stop crit:        6.22281e-11
[main] Stop crit:        0.021673
Ebkt times:              12.9468/354.22
Eval Ebkt times:         27.7569/763.85
PiPjPk times:            17.2889/471.86
Eval PiPjPk times:       3.10862/82.79
L2prod times:            8.55857/236.08
Total time:              105.015/2859.19
[main] Time assemble (wall/proc) 13.9455/126.28
[main] Time solve (wall/proc) 4.90894/65.25
[main] Stop crit:        6.21274e-11
[main] Stop crit:        0.0218536
Ebkt times:              13.0359/360.18
Eval Ebkt times:         27.779/761.26
PiPjPk times:            17.4782/481.45
Eval PiPjPk times:       2.98277/78.38
L2prod times:            8.52973/235.42
Total time:              104.583/2857.84
[main] Time assemble (wall/proc) 14.0181/126.91
[main] Time solve (wall/proc) 4.89108/64.76
[main] Stop crit:        6.19674e-11
[main] Stop crit:        0.0220303
Ebkt times:              12.9865/353.27
Eval Ebkt times:         27.8142/764.43
PiPjPk times:            17.4542/477.5
Eval PiPjPk times:       3.02491/80.03
L2prod times:            8.51104/232.83
Total time:              105.386/2856.26
[main] Time assemble (wall/proc) 14.0253/126.64
[main] Time solve (wall/proc) 4.82898/64.73
[main] Stop crit:        6.17683e-11
[main] Stop crit:        0.0222039
Ebkt times:              12.9952/358.69
Eval Ebkt times:         28.0957/772.65
PiPjPk times:            17.3014/472.5
Eval PiPjPk times:       3.01837/80.69
L2prod times:            8.49798/236.35
Total time:              105.217/2875.13
[main] Time assemble (wall/proc) 13.9635/127
[main] Time solve (wall/proc) 4.85399/64.46
[main] Stop crit:        6.15493e-11
[main] Stop crit:        0.0223753
Ebkt times:              12.8067/351.39
Eval Ebkt times:         27.5641/753.96
PiPjPk times:            17.38/474.65
Eval PiPjPk times:       3.12309/81.66
L2prod times:            8.37442/230.67
Total time:              104.701/2846.14
[main] Time assemble (wall/proc) 13.832/126.11
[main] Time solve (wall/proc) 4.86204/64.65
[main] Stop crit:        6.13272e-11
[main] Stop crit:        0.0225452
Ebkt times:              13.0607/359.41
Eval Ebkt times:         27.8717/766.61
PiPjPk times:            17.3977/477.18
Eval PiPjPk times:       3.0175/81.24
L2prod times:            8.47619/235.47
Total time:              105.241/2869.42
[main] Time assemble (wall/proc) 13.8661/127.17
[main] Time solve (wall/proc) 4.83109/64.6
[main] Stop crit:        6.11158e-11
[main] Stop crit:        0.0227146
Ebkt times:              12.9632/357.34
Eval Ebkt times:         27.8047/762.54
PiPjPk times:            17.5081/481.69
Eval PiPjPk times:       2.96931/80.07
L2prod times:            8.45109/237.18
Total time:              104.955/2869.16
[main] Time assemble (wall/proc) 13.9281/127.08
[main] Time solve (wall/proc) 4.85509/64.39
[main] Stop crit:        6.09255e-11
[main] Stop crit:        0.0228842
Ebkt times:              12.9401/355.09
Eval Ebkt times:         27.8012/760.73
PiPjPk times:            17.3424/474.05
Eval PiPjPk times:       2.99934/80.86
L2prod times:            8.42643/231.65
Total time:              105.025/2857.78
[main] Time assemble (wall/proc) 14.0238/126.44
[main] Time solve (wall/proc) 4.88496/64.74
[main] Stop crit:        6.07632e-11
[main] Stop crit:        0.0230547
Ebkt times:              12.8354/350.54
Eval Ebkt times:         27.6952/758.74
PiPjPk times:            17.2652/465.47
Eval PiPjPk times:       3.12328/81.72
L2prod times:            8.47787/233.79
Total time:              105.195/2848.34
[main] Time assemble (wall/proc) 14.0324/126.4
[main] Time solve (wall/proc) 4.88794/64.85
[main] Stop crit:        6.06326e-11
[main] Stop crit:        0.0232269
Ebkt times:              12.804/349.43
Eval Ebkt times:         27.7673/761.07
PiPjPk times:            17.2327/467.5
Eval PiPjPk times:       3.19813/83.25
L2prod times:            8.447/229.91
Total time:              105.315/2842.37
[main] Time assemble (wall/proc) 13.9998/126.24
[main] Time solve (wall/proc) 4.8999/64.75
[main] Stop crit:        6.05347e-11
[main] Stop crit:        0.0234014
Ebkt times:              12.7545/348.83
Eval Ebkt times:         27.6852/752.6
PiPjPk times:            17.3395/473.34
Eval PiPjPk times:       3.12348/82.74
L2prod times:            8.46885/232.36
Total time:              105.192/2851.43
[main] Time assemble (wall/proc) 13.9015/126.03
[main] Time solve (wall/proc) 4.80812/64.66
[main] Stop crit:        6.04689e-11
[main] Stop crit:        0.0235789
Ebkt times:              12.9146/353.25
Eval Ebkt times:         27.7456/760.06
PiPjPk times:            17.4199/474.07
Eval PiPjPk times:       3.0923/80.04
L2prod times:            8.39444/229.78
Total time:              105.681/2856.87
[main] Time assemble (wall/proc) 13.8674/126.57
[main] Time solve (wall/proc) 4.86952/64.71
[main] Stop crit:        6.04345e-11
[main] Stop crit:        0.0237599
Ebkt times:              12.9946/357.51
Eval Ebkt times:         27.8128/766.34
PiPjPk times:            17.3178/473.26
Eval PiPjPk times:       3.02697/80.22
L2prod times:            8.44941/233.38
Total time:              104.883/2865.48
[main] Time assemble (wall/proc) 14.0495/127.11
[main] Time solve (wall/proc) 4.87552/64.95
[main] Stop crit:        6.04318e-11
[main] Stop crit:        0.0239451
Ebkt times:              12.8939/354.64
Eval Ebkt times:         27.8641/767.69
PiPjPk times:            17.4782/480.6
Eval PiPjPk times:       3.03926/79.75
L2prod times:            8.49644/235.61
Total time:              104.83/2865.59
[main] Time assemble (wall/proc) 13.9632/126.95
[main] Time solve (wall/proc) 4.90447/65.31
[main] Stop crit:        6.0464e-11
[main] Stop crit:        0.0241349
Ebkt times:              13.0821/362.01
Eval Ebkt times:         28.0011/771.31
PiPjPk times:            17.383/470.79
Eval PiPjPk times:       2.9555/76.37
L2prod times:            8.36886/233.49
Total time:              105.987/2879.32
[main] Time assemble (wall/proc) 13.9431/127.34
[main] Time solve (wall/proc) 4.83006/65.12
[main] Stop crit:        6.05382e-11
[main] Stop crit:        0.0243298
Ebkt times:              12.9065/354.93
Eval Ebkt times:         27.7177/756.49
PiPjPk times:            17.2549/469.6
Eval PiPjPk times:       3.07811/80.44
L2prod times:            8.48945/232.75
Total time:              105.617/2855.28
[main] Time assemble (wall/proc) 13.9361/126.45
[main] Time solve (wall/proc) 4.86202/64.63
[main] Stop crit:        6.0667e-11
[main] Stop crit:        0.0245301
Ebkt times:              12.9628/355.86
Eval Ebkt times:         27.7944/762.71
PiPjPk times:            17.2629/473.42
Eval PiPjPk times:       2.98308/78.99
L2prod times:            8.4938/234.55
Total time:              104.795/2856.84
[main] Time assemble (wall/proc) 13.9659/126.5
[main] Time solve (wall/proc) 4.89072/64.77
[main] Stop crit:        6.08684e-11
[main] Stop crit:        0.0247361
Ebkt times:              13.0496/360.36
Eval Ebkt times:         27.8721/769.32
PiPjPk times:            17.5596/483.14
Eval PiPjPk times:       3.00771/77.92
L2prod times:            8.44338/232.19
Total time:              105.471/2883.28
[main] Time assemble (wall/proc) 14.0338/127.69
[main] Time solve (wall/proc) 4.88918/64.93
[main] Stop crit:        6.11664e-11
[main] Stop crit:        0.0249481
Ebkt times:              12.71/345.99
Eval Ebkt times:         27.6392/754.93
PiPjPk times:            17.1069/463.87
Eval PiPjPk times:       3.06315/81.13
L2prod times:            8.49762/233.04
Total time:              104.516/2828.79
[main] Time assemble (wall/proc) 13.8706/125.55
[main] Time solve (wall/proc) 4.88061/64.93
[main] Stop crit:        6.159e-11
[main] Stop crit:        0.025166
Ebkt times:              13.0684/361.14
Eval Ebkt times:         27.8835/758.75
PiPjPk times:            17.5036/482.84
Eval PiPjPk times:       2.98133/78.64
L2prod times:            8.49685/236.18
Total time:              105.556/2876.22
[main] Time assemble (wall/proc) 13.8883/127.3
[main] Time solve (wall/proc) 4.86238/64.74
[main] Stop crit:        6.21719e-11
[main] Stop crit:        0.0253895
Ebkt times:              12.8441/351.87
Eval Ebkt times:         27.6239/756.14
PiPjPk times:            17.3885/474.86
Eval PiPjPk times:       3.09119/81.23
L2prod times:            8.43987/232.68
Total time:              104.978/2852.53
[main] Time assemble (wall/proc) 14.0293/126.32
[main] Time solve (wall/proc) 4.92843/64.7
[main] Stop crit:        6.29461e-11
[main] Stop crit:        0.0256183
Ebkt times:              12.8916/354.74
Eval Ebkt times:         27.8962/766.51
PiPjPk times:            17.3178/475.67
Eval PiPjPk times:       3.06103/81.42
L2prod times:            8.54428/237.84
Total time:              104.897/2870.18
[main] Time assemble (wall/proc) 13.8887/126.66
[main] Time solve (wall/proc) 4.84826/64.68
[main] Stop crit:        6.3945e-11
[main] Stop crit:        0.0258516
Ebkt times:              13.0479/361.88
Eval Ebkt times:         27.9275/767.55
PiPjPk times:            17.5433/482.39
Eval PiPjPk times:       2.93744/77.8
L2prod times:            8.43904/235.1
Total time:              104.924/2875.14
[main] Time assemble (wall/proc) 13.9904/127.24
[main] Time solve (wall/proc) 4.90006/65.06
[main] Stop crit:        6.5196e-11
[main] Stop crit:        0.0260884
Ebkt times:              13.066/360.65
Eval Ebkt times:         27.7578/758.96
PiPjPk times:            17.5022/479.81
Eval PiPjPk times:       2.96005/78
L2prod times:            8.42576/230.81
Total time:              105.527/2863.6
[main] Time assemble (wall/proc) 13.9659/127.15
[main] Time solve (wall/proc) 4.91529/64.82
[main] Stop crit:        6.67187e-11
[main] Stop crit:        0.0263273
Ebkt times:              12.8876/352.84
Eval Ebkt times:         27.7213/762.64
PiPjPk times:            17.4198/475.28
Eval PiPjPk times:       2.90827/76.12
L2prod times:            8.43764/232.21
Total time:              104.554/2846.32
[main] Time assemble (wall/proc) 13.8657/126.25
[main] Time solve (wall/proc) 4.92617/65.41
[main] Stop crit:        6.85216e-11
[main] 50%...
[main] Stop crit:        0.0265665
Ebkt times:              12.9671/353.88
Eval Ebkt times:         27.5935/750.15
PiPjPk times:            17.3103/471.56
Eval PiPjPk times:       3.18562/82.35
L2prod times:            8.50592/233.67
Total time:              105.923/2862.62
[main] Time assemble (wall/proc) 14.0327/126.49
[main] Time solve (wall/proc) 4.90182/65.01
[main] Stop crit:        7.0601e-11
[main] Stop crit:        0.0268041
Ebkt times:              12.9501/355.73
Eval Ebkt times:         27.7635/759.57
PiPjPk times:            17.5501/481.14
Eval PiPjPk times:       3.0072/79.04
L2prod times:            8.40584/232.04
Total time:              105.247/2859.19
[main] Time assemble (wall/proc) 14.1432/126.99
[main] Time solve (wall/proc) 4.89108/64.77
[main] Stop crit:        7.29398e-11
[main] Stop crit:        0.0270376
Ebkt times:              13.0144/356.35
Eval Ebkt times:         27.691/759.22
PiPjPk times:            17.2714/464.16
Eval PiPjPk times:       3.10583/81.14
L2prod times:            8.46307/233.28
Total time:              105.515/2848.5
[main] Time assemble (wall/proc) 13.9443/126.35
[main] Time solve (wall/proc) 4.88629/65.13
[main] Stop crit:        7.55085e-11
[main] Stop crit:        0.0272643
Ebkt times:              12.9808/358.57
Eval Ebkt times:         27.8423/769.51
PiPjPk times:            17.4222/477.63
Eval PiPjPk times:       2.96936/77.23
L2prod times:            8.39988/233.76
Total time:              104.985/2868.64
[main] Time assemble (wall/proc) 14.0154/127.45
[main] Time solve (wall/proc) 4.92009/65.65
[main] Stop crit:        7.82665e-11
[main] Stop crit:        0.0274813
Ebkt times:              12.9233/355.11
Eval Ebkt times:         27.849/761.56
PiPjPk times:            17.309/472.7
Eval PiPjPk times:       2.98364/79.76
L2prod times:            8.48041/233.47
Total time:              105.273/2864.54
[main] Time assemble (wall/proc) 13.864/126.4
[main] Time solve (wall/proc) 4.87924/64.87
[main] Stop crit:        8.11641e-11
[main] Stop crit:        0.0276855
Ebkt times:              13.0288/359.53
Eval Ebkt times:         27.8545/765.49
PiPjPk times:            17.5833/480.43
Eval PiPjPk times:       3.00329/78.19
L2prod times:            8.41236/231.69
Total time:              105.629/2875.01
[main] Time assemble (wall/proc) 13.9733/127.41
[main] Time solve (wall/proc) 4.87457/64.96
[main] Stop crit:        8.41454e-11
[main] Stop crit:        0.0278736
Ebkt times:              12.8681/349.43
Eval Ebkt times:         27.5007/747.56
PiPjPk times:            17.2831/471.88
Eval PiPjPk times:       3.12517/83.74
L2prod times:            8.43451/229.63
Total time:              105.113/2845.1
[main] Time assemble (wall/proc) 13.9642/125.67
[main] Time solve (wall/proc) 4.89951/64.76
[main] Stop crit:        8.71506e-11
[main] Stop crit:        0.0280425
Ebkt times:              12.8688/351.99
Eval Ebkt times:         27.6091/753.79
PiPjPk times:            17.3194/467.75
Eval PiPjPk times:       3.11285/79.15
L2prod times:            8.42005/229.57
Total time:              105.908/2846.23
[main] Time assemble (wall/proc) 13.9491/126.29
[main] Time solve (wall/proc) 4.91238/65.06
[main] Stop crit:        9.01184e-11
[main] Stop crit:        0.0281889
Ebkt times:              12.9594/357.19
Eval Ebkt times:         27.7302/759.38
PiPjPk times:            17.3673/473.44
Eval PiPjPk times:       3.13307/81.43
L2prod times:            8.50892/236.66
Total time:              105.388/2862.55
[main] Time assemble (wall/proc) 13.9647/126.58
[main] Time solve (wall/proc) 4.8263/65.05
[main] Stop crit:        9.29886e-11
[main] Stop crit:        0.0283098
Ebkt times:              12.9373/354.78
Eval Ebkt times:         27.9028/763.09
PiPjPk times:            17.4366/478.86
Eval PiPjPk times:       3.03152/78.95
L2prod times:            8.44083/232.03
Total time:              105.382/2866.51
[main] Time assemble (wall/proc) 13.9643/126.99
[main] Time solve (wall/proc) 4.94229/65.08
[main] Stop crit:        9.57038e-11
[main] Stop crit:        0.0284025
Ebkt times:              12.8779/354.65
Eval Ebkt times:         27.6733/757.78
PiPjPk times:            17.3412/474.68
Eval PiPjPk times:       3.04001/81.49
L2prod times:            8.51703/233.12
Total time:              104.784/2853.15
[main] Time assemble (wall/proc) 13.777/126.11
[main] Time solve (wall/proc) 4.85998/64.82
[main] Stop crit:        9.82107e-11
[main] Stop crit:        0.0284645
Ebkt times:              13.0023/360.14
Eval Ebkt times:         27.7921/762.14
PiPjPk times:            17.4061/477.66
Eval PiPjPk times:       3.026/81.61
L2prod times:            8.46444/235.43
Total time:              104.778/2866.14
[main] Time assemble (wall/proc) 14.1115/126.81
[main] Time solve (wall/proc) 4.94561/64.88
[main] Stop crit:        1.00462e-10
[main] Stop crit:        0.0284937
Ebkt times:              13.0666/360.76
Eval Ebkt times:         27.9389/765.27
PiPjPk times:            17.6577/486.7
Eval PiPjPk times:       3.06297/82.64
L2prod times:            8.46365/236.05
Total time:              105.513/2884.32
[main] Time assemble (wall/proc) 13.8846/127.64
[main] Time solve (wall/proc) 4.94045/65.71
[main] Stop crit:        1.02418e-10
[main] Stop crit:        0.0284885
Ebkt times:              12.7773/348.45
Eval Ebkt times:         27.6365/750.73
PiPjPk times:            17.4262/475.86
Eval PiPjPk times:       3.10796/81.05
L2prod times:            8.44071/228.89
Total time:              105.225/2844.57
[main] Time assemble (wall/proc) 14.0524/126.1
[main] Time solve (wall/proc) 4.9244/65.63
[main] Stop crit:        1.04044e-10
[main] Stop crit:        0.0284479
Ebkt times:              12.7167/345.55
Eval Ebkt times:         27.567/749.22
PiPjPk times:            17.2579/468.96
Eval PiPjPk times:       3.02547/81.36
L2prod times:            8.38237/227.61
Total time:              104.414/2821.42
[main] Time assemble (wall/proc) 13.8947/125.08
[main] Time solve (wall/proc) 4.932/65.84
[main] Stop crit:        1.05316e-10
[main] Stop crit:        0.0283714
Ebkt times:              12.8517/352.22
Eval Ebkt times:         27.9387/766.52
PiPjPk times:            17.0368/465.29
Eval PiPjPk times:       2.96652/79.96
L2prod times:            8.50735/235.36
Total time:              104.666/2851.78
[main] Time assemble (wall/proc) 14.0042/126.27
[main] Time solve (wall/proc) 4.89282/64.87
[main] Stop crit:        1.06217e-10
[main] Stop crit:        0.0282587
Ebkt times:              12.9637/358.48
Eval Ebkt times:         28.0304/770.38
PiPjPk times:            17.5314/480.6
Eval PiPjPk times:       2.93536/79.9
L2prod times:            8.40115/228.85
Total time:              105.134/2868.69
[main] Time assemble (wall/proc) 13.924/127.2
[main] Time solve (wall/proc) 4.89069/64.99
[main] Stop crit:        1.06738e-10
[main] Stop crit:        0.0281105
Ebkt times:              12.8735/353.89
Eval Ebkt times:         27.6659/757.15
PiPjPk times:            17.2131/468.25
Eval PiPjPk times:       3.14042/80.38
L2prod times:            8.41758/232.33
Total time:              105.014/2841.54
[main] Time assemble (wall/proc) 13.8167/125.87
[main] Time solve (wall/proc) 4.87312/64.54
[main] Stop crit:        1.06877e-10
[main] Stop crit:        0.0279277
Ebkt times:              12.8026/349.51
Eval Ebkt times:         27.7325/758.14
PiPjPk times:            17.149/465.43
Eval PiPjPk times:       3.10809/80.31
L2prod times:            8.54877/235.05
Total time:              104.829/2841.05
[main] Time assemble (wall/proc) 13.979/125.91
[main] Time solve (wall/proc) 4.89873/64.84
[main] Stop crit:        1.06641e-10
[main] Stop crit:        0.0277117
Ebkt times:              12.9908/358.44
Eval Ebkt times:         27.9518/765.49
PiPjPk times:            17.3528/473.8
Eval PiPjPk times:       3.05486/80.23
L2prod times:            8.45345/234.8
Total time:              105.191/2867.56
[main] Time assemble (wall/proc) 14.0024/126.91
[main] Time solve (wall/proc) 4.90028/64.42
[main] Stop crit:        1.06042e-10
[main] Stop crit:        0.0274642
Ebkt times:              12.8952/354.36
Eval Ebkt times:         27.8276/762.48
PiPjPk times:            17.4983/478.66
Eval PiPjPk times:       2.9773/77.5
L2prod times:            8.43535/234.33
Total time:              104.916/2863.52
[main] Time assemble (wall/proc) 14.02/126.98
[main] Time solve (wall/proc) 4.89735/64.95
[main] Stop crit:        1.05099e-10
[main] Stop crit:        0.0271875
Ebkt times:              12.8961/353.08
Eval Ebkt times:         27.7641/762.85
PiPjPk times:            17.3763/476.15
Eval PiPjPk times:       2.97952/77.99
L2prod times:            8.45037/233.65
Total time:              104.979/2854.33
[main] Time assemble (wall/proc) 13.9118/126.55
[main] Time solve (wall/proc) 4.93029/65.17
[main] Stop crit:        1.03835e-10
[main] Stop crit:        0.026884
Ebkt times:              13.0925/360.34
Eval Ebkt times:         27.8377/764.94
PiPjPk times:            17.5188/480.35
Eval PiPjPk times:       3.03591/77.56
L2prod times:            8.45421/232.1
Total time:              105.682/2873.36
[main] Time assemble (wall/proc) 14.0134/127.18
[main] Time solve (wall/proc) 4.89806/64.95
[main] Stop crit:        1.02277e-10
[main] Stop crit:        0.0265562
Ebkt times:              12.871/352.88
Eval Ebkt times:         27.9361/763.82
PiPjPk times:            17.315/472.94
Eval PiPjPk times:       3.14621/82.5
L2prod times:            8.48423/233.54
Total time:              105.646/2859.51
[main] Time assemble (wall/proc) 13.9141/126.35
[main] Time solve (wall/proc) 4.87177/64.63
[main] Stop crit:        1.00454e-10
[main] Stop crit:        0.0262068
Ebkt times:              13.0224/355.94
Eval Ebkt times:         27.5676/749.2
PiPjPk times:            17.1678/462.71
Eval PiPjPk times:       3.11361/78.87
L2prod times:            8.4456/231.56
Total time:              105.641/2838.68
[main] Time assemble (wall/proc) 14.0264/126
[main] Time solve (wall/proc) 4.89308/64.86
[main] Stop crit:        9.83974e-11
[main] Stop crit:        0.0258388
Ebkt times:              12.9854/356.48
Eval Ebkt times:         27.9567/763.43
PiPjPk times:            17.395/467.3
Eval PiPjPk times:       3.14022/82.75
L2prod times:            8.46758/231.88
Total time:              105.709/2861.38
[main] Time assemble (wall/proc) 14.2344/127.16
[main] Time solve (wall/proc) 4.92425/65.44
[main] Stop crit:        9.61392e-11
[main] Stop crit:        0.0254549
Ebkt times:              12.8377/352.06
Eval Ebkt times:         27.786/759.8
PiPjPk times:            17.4161/478.59
Eval PiPjPk times:       3.03016/78.83
L2prod times:            8.43797/234.56
Total time:              105.17/2855.7
[main] Time assemble (wall/proc) 13.8448/126.04
[main] Time solve (wall/proc) 4.87523/64.96
[main] Stop crit:        9.37108e-11
[main] Stop crit:        0.0250579
Ebkt times:              13.0659/361.04
Eval Ebkt times:         27.7795/762.92
PiPjPk times:            17.4972/478.34
Eval PiPjPk times:       3.01322/77.7
L2prod times:            8.45448/233.33
Total time:              105.418/2869.26
[main] Time assemble (wall/proc) 14.0513/126.99
[main] Time solve (wall/proc) 4.89736/65.24
[main] Stop crit:        9.11429e-11
[main] Stop crit:        0.0246505
Ebkt times:              12.892/353.88
Eval Ebkt times:         27.8923/762.86
PiPjPk times:            17.4952/477.58
Eval PiPjPk times:       2.98191/78.27
L2prod times:            8.41345/233.42
Total time:              105.425/2868.09
[main] Time assemble (wall/proc) 13.8513/126.67
[main] Time solve (wall/proc) 4.81484/64.39
[main] Stop crit:        8.84641e-11
[main] Stop crit:        0.0242353
Ebkt times:              12.7631/347.65
Eval Ebkt times:         27.5119/750.58
PiPjPk times:            17.3019/472.08
Eval PiPjPk times:       3.09017/79.12
L2prod times:            8.41723/231.24
Total time:              104.573/2833.12
[main] Time assemble (wall/proc) 13.9959/125.67
[main] Time solve (wall/proc) 4.96847/65.59
[main] Stop crit:        8.57011e-11
[main] Stop crit:        0.0238148
Ebkt times:              13.0733/359.28
Eval Ebkt times:         27.5814/753.99
PiPjPk times:            17.477/477.19
Eval PiPjPk times:       3.11274/79.09
L2prod times:            8.41212/232.57
Total time:              105.558/2858.82
[main] Time assemble (wall/proc) 13.8288/126.3
[main] Time solve (wall/proc) 4.8785/65.15
[main] Stop crit:        8.28781e-11
[main] Stop crit:        0.0233912
Ebkt times:              12.9229/357.09
Eval Ebkt times:         27.7882/759.8
PiPjPk times:            17.5366/478.45
Eval PiPjPk times:       3.05203/80.14
L2prod times:            8.43778/231.94
Total time:              105.21/2855.19
[main] Time assemble (wall/proc) 13.9614/126.7
[main] Time solve (wall/proc) 4.9246/64.68
[main] Stop crit:        8.00167e-11
[main] Stop crit:        0.0229666
Ebkt times:              13.0847/361.74
Eval Ebkt times:         27.9174/767.07
PiPjPk times:            17.4869/479.87
Eval PiPjPk times:       2.92011/79.03
L2prod times:            8.4954/236.35
Total time:              105.114/2869.23
[main] Time assemble (wall/proc) 13.8725/127.21
[main] Time solve (wall/proc) 4.81289/64.35
[main] Stop crit:        7.71361e-11
[main] Stop crit:        0.0225431
Ebkt times:              12.9306/356.41
Eval Ebkt times:         27.7691/761.26
PiPjPk times:            17.4294/478.25
Eval PiPjPk times:       2.94549/78.43
L2prod times:            8.43775/231.32
Total time:              105.148/2860.22
[main] Time assemble (wall/proc) 14.1121/126.83
[main] Time solve (wall/proc) 4.95228/65.2
[main] Stop crit:        7.42535e-11
[main] Stop crit:        0.0221225
Ebkt times:              13.0494/358.89
Eval Ebkt times:         27.993/768.73
PiPjPk times:            17.6551/485.84
Eval PiPjPk times:       3.05507/80.49
L2prod times:            8.54368/233.94
Total time:              105.191/2878.67
[main] Time assemble (wall/proc) 13.9684/127.55
[main] Time solve (wall/proc) 4.90697/64.5
[main] Stop crit:        7.13841e-11
[main] Stop crit:        0.0217062
Ebkt times:              12.9282/355.2
Eval Ebkt times:         27.6321/757.01
PiPjPk times:            17.3733/472.19
Eval PiPjPk times:       3.05902/80.06
L2prod times:            8.4712/232.43
Total time:              104.811/2841.27
[main] Time assemble (wall/proc) 13.9688/126.38
[main] Time solve (wall/proc) 4.89804/65.32
[main] Stop crit:        6.85422e-11
[main] Stop crit:        0.0212959
Ebkt times:              13.0364/359.36
Eval Ebkt times:         27.8228/765.51
PiPjPk times:            17.3591/473.18
Eval PiPjPk times:       3.01025/78.82
L2prod times:            8.4839/234.19
Total time:              105.275/2868.48
[main] Time assemble (wall/proc) 14.011/127.14
[main] Time solve (wall/proc) 4.91844/65.33
[main] Stop crit:        6.57415e-11
[main] Stop crit:        0.0208927
Ebkt times:              12.9511/354.37
Eval Ebkt times:         28.0273/769.79
PiPjPk times:            17.6955/483.33
Eval PiPjPk times:       3.01467/79.46
L2prod times:            8.40343/231.02
Total time:              105.696/2876.27
[main] Time assemble (wall/proc) 14.0322/127.27
[main] Time solve (wall/proc) 4.96676/65.54
[main] Stop crit:        6.29958e-11
[main] Stop crit:        0.0204979
Ebkt times:              13.1062/359.24
Eval Ebkt times:         27.9554/768.49
PiPjPk times:            17.4038/477.05
Eval PiPjPk times:       3.02403/81.02
L2prod times:            8.62113/237.56
Total time:              105.826/2885.23
[main] Time assemble (wall/proc) 13.9554/127.61
[main] Time solve (wall/proc) 4.89303/64.74
[main] Stop crit:        6.03199e-11
[main] Stop crit:        0.0201125
Ebkt times:              13.0097/359.43
Eval Ebkt times:         27.8154/754.23
PiPjPk times:            17.455/472.51
Eval PiPjPk times:       3.06183/79.53
L2prod times:            8.38135/233.79
Total time:              105.444/2855.07
[main] Time assemble (wall/proc) 13.9998/126.48
[main] Time solve (wall/proc) 4.93312/64.69
[main] Stop crit:        5.77301e-11
[main] Stop crit:        0.0197373
Ebkt times:              13.0974/360.45
Eval Ebkt times:         27.9453/766.58
PiPjPk times:            17.6402/480.62
Eval PiPjPk times:       2.96127/78.82
L2prod times:            8.41578/233.07
Total time:              105.706/2881.61
[main] Time assemble (wall/proc) 14.1486/127.74
[main] Time solve (wall/proc) 4.88892/64.62
[main] Stop crit:        5.52445e-11
[main] Stop crit:        0.019373
Ebkt times:              12.9365/356.05
Eval Ebkt times:         27.8475/765.34
PiPjPk times:            17.2937/470.48
Eval PiPjPk times:       3.01406/79.94
L2prod times:            8.47138/232.79
Total time:              105.014/2856.48
[main] Time assemble (wall/proc) 13.8967/126.73
[main] Time solve (wall/proc) 4.87938/64.93
[main] Stop crit:        5.28833e-11
[main] Stop crit:        0.0190203
Ebkt times:              12.8451/349.48
Eval Ebkt times:         27.6334/752.92
PiPjPk times:            17.301/470.37
Eval PiPjPk times:       3.16931/80.46
L2prod times:            8.43557/229.66
Total time:              105.056/2838.63
[main] Time assemble (wall/proc) 13.9221/125.88
[main] Time solve (wall/proc) 4.89346/65.45
[main] Stop crit:        5.06693e-11
[main] Stop crit:        0.0186796
Ebkt times:              12.8813/354.15
Eval Ebkt times:         27.7051/756.24
PiPjPk times:            17.3335/472.05
Eval PiPjPk times:       3.04762/79.6
L2prod times:            8.46821/232.84
Total time:              105.366/2848.09
[main] Time assemble (wall/proc) 14.1268/126.4
[main] Time solve (wall/proc) 4.93695/64.8
[main] Stop crit:        4.86266e-11
[main] Stop crit:        0.0183513
Ebkt times:              12.9258/356.28
Eval Ebkt times:         27.6435/752.37
PiPjPk times:            17.412/476.15
Eval PiPjPk times:       3.02462/80.44
L2prod times:            8.49436/234.74
Total time:              105.41/2858.33
[main] Time assemble (wall/proc) 13.9471/126.62
[main] Time solve (wall/proc) 4.88013/65.11
[main] Stop crit:        4.67802e-11
[main] Stop crit:        0.0180354
Ebkt times:              12.9068/353.53
Eval Ebkt times:         27.7784/758.36
PiPjPk times:            17.333/472.17
Eval PiPjPk times:       3.0415/77.33
L2prod times:            8.43511/230.87
Total time:              105.231/2848.97
[main] Time assemble (wall/proc) 13.8944/126.03
[main] Time solve (wall/proc) 4.86516/64.77
[main] Stop crit:        4.51545e-11
[main] Stop crit:        0.017732
Ebkt times:              12.8615/352.06
Eval Ebkt times:         27.7762/763.3
PiPjPk times:            17.1707/469.09
Eval PiPjPk times:       3.05902/80.14
L2prod times:            8.48896/232.22
Total time:              104.785/2844.78
[main] Time assemble (wall/proc) 14.0428/126.26
[main] Time solve (wall/proc) 4.89706/64.58
[main] Stop crit:        4.37716e-11
[main] Stop crit:        0.017441
Ebkt times:              12.9231/355.34
Eval Ebkt times:         27.8084/763.43
PiPjPk times:            17.3797/474.51
Eval PiPjPk times:       2.95174/79.09
L2prod times:            8.39599/233.28
Total time:              105.061/2856.66
[main] Time assemble (wall/proc) 13.9944/126.45
[main] Time solve (wall/proc) 4.84729/64.83
[main] Stop crit:        4.26484e-11
[main] Stop crit:        0.017162
Ebkt times:              12.8525/351.06
Eval Ebkt times:         27.4091/748.34
PiPjPk times:            17.275/470.7
Eval PiPjPk times:       3.09323/79.07
L2prod times:            8.43218/229.99
Total time:              104.706/2824.89
[main] Time assemble (wall/proc) 14.0289/125.65
[main] Time solve (wall/proc) 4.9248/64.83
[main] Stop crit:        4.17948e-11
[main] 60%...
[main] Stop crit:        0.0168948
Ebkt times:              13.0337/361.58
Eval Ebkt times:         27.9889/774.63
PiPjPk times:            17.4174/480.34
Eval PiPjPk times:       2.97556/78.8
L2prod times:            8.55694/237.01
Total time:              104.712/2879.03
[main] Time assemble (wall/proc) 13.9336/127.33
[main] Time solve (wall/proc) 4.95942/65
[main] Stop crit:        4.1212e-11
[main] Stop crit:        0.0166386
Ebkt times:              13.063/359.27
Eval Ebkt times:         27.7348/762.19
PiPjPk times:            17.3956/473.39
Eval PiPjPk times:       3.05782/82.18
L2prod times:            8.5144/233
Total time:              105.497/2872.72
[main] Time assemble (wall/proc) 13.8784/126.95
[main] Time solve (wall/proc) 4.80461/64.61
[main] Stop crit:        4.08906e-11
[main] Stop crit:        0.016393
Ebkt times:              12.8545/352.47
Eval Ebkt times:         27.8141/764.14
PiPjPk times:            17.244/473.56
Eval PiPjPk times:       3.04188/79.5
L2prod times:            8.54117/238.37
Total time:              104.567/2857.67
[main] Time assemble (wall/proc) 14.0824/126.48
[main] Time solve (wall/proc) 4.9271/64.78
[main] Stop crit:        4.08114e-11
[main] Stop crit:        0.016157
Ebkt times:              13.0023/358
Eval Ebkt times:         27.7977/763.57
PiPjPk times:            17.6241/484.37
Eval PiPjPk times:       2.94753/78.43
L2prod times:            8.43654/233.36
Total time:              104.988/2871.21
[main] Time assemble (wall/proc) 13.9023/127.1
[main] Time solve (wall/proc) 4.83844/64.87
[main] Stop crit:        4.09464e-11
[main] Stop crit:        0.0159298
Ebkt times:              12.838/354.59
Eval Ebkt times:         27.9993/767.84
PiPjPk times:            17.3329/475.61
Eval PiPjPk times:       3.09945/81.82
L2prod times:            8.48188/234.54
Total time:              104.821/2859.37
[main] Time assemble (wall/proc) 13.9227/126.54
[main] Time solve (wall/proc) 4.86823/64.5
[main] Stop crit:        4.12603e-11
[main] Stop crit:        0.0157106
Ebkt times:              12.9574/356.65
Eval Ebkt times:         27.9095/765.07
PiPjPk times:            17.507/474.7
Eval PiPjPk times:       3.08642/79.03
L2prod times:            8.35157/229.94
Total time:              105.753/2866.94
[main] Time assemble (wall/proc) 13.801/126.76
[main] Time solve (wall/proc) 4.81903/64.83
[main] Stop crit:        4.17139e-11
[main] Stop crit:        0.0154983
Ebkt times:              12.9254/355.72
Eval Ebkt times:         27.7974/763.23
PiPjPk times:            17.3752/473.08
Eval PiPjPk times:       3.0223/78.73
L2prod times:            8.49034/234.52
Total time:              105.065/2862.37
[main] Time assemble (wall/proc) 13.9681/127.13
[main] Time solve (wall/proc) 4.91014/65.34
[main] Stop crit:        4.2266e-11
[main] Stop crit:        0.0152921
Ebkt times:              13.0628/359.43
Eval Ebkt times:         27.7922/759.46
PiPjPk times:            17.4785/480.36
Eval PiPjPk times:       3.11152/82.45
L2prod times:            8.51627/232.95
Total time:              105.59/2875.39
[main] Time assemble (wall/proc) 13.9122/127.15
[main] Time solve (wall/proc) 4.91935/64.84
[main] Stop crit:        4.28762e-11
[main] Stop crit:        0.0150909
Ebkt times:              12.8652/353.25
Eval Ebkt times:         27.6071/754.75
PiPjPk times:            17.2269/469.97
Eval PiPjPk times:       3.2501/81.31
L2prod times:            8.51118/235.42
Total time:              105.06/2842.64
[main] Time assemble (wall/proc) 14.0779/126.14
[main] Time solve (wall/proc) 4.88903/64.7
[main] Stop crit:        4.35063e-11
[main] Stop crit:        0.0148939
Ebkt times:              13.1662/364.41
Eval Ebkt times:         28.0236/771.15
PiPjPk times:            17.6225/485.34
Eval PiPjPk times:       2.96021/78.4
L2prod times:            8.42352/234.5
Total time:              105.065/2882.77
[main] Time assemble (wall/proc) 13.9547/127.74
[main] Time solve (wall/proc) 4.9069/64.85
[main] Stop crit:        4.41217e-11
[main] Stop crit:        0.0147002
Ebkt times:              12.9604/356.56
Eval Ebkt times:         27.7661/766.22
PiPjPk times:            17.4537/479.02
Eval PiPjPk times:       3.03657/81.94
L2prod times:            8.40011/231.54
Total time:              104.695/2858.24
[main] Time assemble (wall/proc) 13.9771/126.67
[main] Time solve (wall/proc) 4.92429/64.94
[main] Stop crit:        4.46923e-11
[main] Stop crit:        0.0145092
Ebkt times:              12.9805/357.85
Eval Ebkt times:         27.9566/767.41
PiPjPk times:            17.483/478.72
Eval PiPjPk times:       3.01632/83.97
L2prod times:            8.46309/233.1
Total time:              105.197/2872.25
[main] Time assemble (wall/proc) 14.0514/127.19
[main] Time solve (wall/proc) 4.95408/65.02
[main] Stop crit:        4.51926e-11
[main] Stop crit:        0.0143202
Ebkt times:              12.9365/355.31
Eval Ebkt times:         27.3942/742.38
PiPjPk times:            17.268/463.15
Eval PiPjPk times:       3.15717/80
L2prod times:            8.43082/230.65
Total time:              105.629/2827.92
[main] Time assemble (wall/proc) 14.1071/125.8
[main] Time solve (wall/proc) 4.93559/65.13
[main] Stop crit:        4.56019e-11
[main] Stop crit:        0.0141326
Ebkt times:              12.9382/347.4
Eval Ebkt times:         27.7329/745.71
PiPjPk times:            16.964/453.55
Eval PiPjPk times:       3.34153/82.12
L2prod times:            8.48702/232.57
Total time:              105.928/2815.81
[main] Time assemble (wall/proc) 14.0781/125.07
[main] Time solve (wall/proc) 4.93616/65.2
[main] Stop crit:        4.59044e-11
[main] Stop crit:        0.0139462
Ebkt times:              12.9557/348.94
Eval Ebkt times:         27.6698/747.72
PiPjPk times:            17.389/470.95
Eval PiPjPk times:       3.11828/82.29
L2prod times:            8.53308/230.04
Total time:              106.132/2839.31
[main] Time assemble (wall/proc) 14.0568/125.69
[main] Time solve (wall/proc) 4.88294/65.21
[main] Stop crit:        4.60888e-11
[main] Stop crit:        0.0137605
Ebkt times:              12.7642/347.18
Eval Ebkt times:         27.964/760.27
PiPjPk times:            17.3958/469.95
Eval PiPjPk times:       3.30082/83.22
L2prod times:            8.51284/233.57
Total time:              106.008/2850.68
[main] Time assemble (wall/proc) 14.2569/126.14
[main] Time solve (wall/proc) 4.92769/64.99
[main] Stop crit:        4.61478e-11
[main] Stop crit:        0.0135755
Ebkt times:              12.9979/352.34
Eval Ebkt times:         28.0102/761.69
PiPjPk times:            17.5357/475.06
Eval PiPjPk times:       3.19599/83.11
L2prod times:            8.56831/234.33
Total time:              106.404/2858.58
[main] Time assemble (wall/proc) 14.3387/127.02
[main] Time solve (wall/proc) 4.92351/64.89
[main] Stop crit:        4.60782e-11
[main] Stop crit:        0.0133912
Ebkt times:              13.1147/361.3
Eval Ebkt times:         28.1596/762.21
PiPjPk times:            17.5559/469.08
Eval PiPjPk times:       3.14849/79.49
L2prod times:            8.55061/232.32
Total time:              106.857/2861.61
[main] Time assemble (wall/proc) 14.3143/127.16
[main] Time solve (wall/proc) 4.9165/65.01
[main] Stop crit:        4.58801e-11
[main] Stop crit:        0.0132077
Ebkt times:              12.956/356.35
Eval Ebkt times:         27.9756/774.11
PiPjPk times:            17.3204/473.5
Eval PiPjPk times:       3.01563/77.77
L2prod times:            8.53741/235.94
Total time:              105.288/2880.08
[main] Time assemble (wall/proc) 13.8673/127.33
[main] Time solve (wall/proc) 4.89278/65.03
[main] Stop crit:        4.55566e-11
[main] Stop crit:        0.0130252
Ebkt times:              13.0526/359.06
Eval Ebkt times:         27.9275/768.41
PiPjPk times:            17.4959/479.05
Eval PiPjPk times:       3.00173/77.74
L2prod times:            8.41028/232.63
Total time:              105.015/2868.46
[main] Time assemble (wall/proc) 14.0047/127.08
[main] Time solve (wall/proc) 4.88709/64.69
[main] Stop crit:        4.51136e-11
[main] Stop crit:        0.012844
Ebkt times:              12.9426/355.33
Eval Ebkt times:         27.8303/763.33
PiPjPk times:            17.2656/470.09
Eval PiPjPk times:       3.06467/79.69
L2prod times:            8.54248/235.46
Total time:              105.046/2851.61
[main] Time assemble (wall/proc) 13.892/126.29
[main] Time solve (wall/proc) 4.89078/64.91
[main] Stop crit:        4.45591e-11
[main] Stop crit:        0.0126645
Ebkt times:              13.1096/364.07
Eval Ebkt times:         27.8994/762.35
PiPjPk times:            17.5383/476.52
Eval PiPjPk times:       3.07142/80.45
L2prod times:            8.44315/233.05
Total time:              105.871/2873.47
[main] Time assemble (wall/proc) 13.9042/127.19
[main] Time solve (wall/proc) 4.85869/64.7
[main] Stop crit:        4.3903e-11
[main] Stop crit:        0.0124871
Ebkt times:              13.1302/363.71
Eval Ebkt times:         27.7719/766.64
PiPjPk times:            17.537/484.6
Eval PiPjPk times:       2.90651/78.53
L2prod times:            8.47017/234.8
Total time:              104.773/2874.39
[main] Time assemble (wall/proc) 13.8916/127.15
[main] Time solve (wall/proc) 4.8827/64.98
[main] Stop crit:        4.31564e-11
[main] Stop crit:        0.0123123
Ebkt times:              12.828/349.46
Eval Ebkt times:         27.6691/754.61
PiPjPk times:            17.1944/468.24
Eval PiPjPk times:       3.15881/82.36
L2prod times:            8.44315/231.81
Total time:              105.035/2843.98
[main] Time assemble (wall/proc) 13.9725/125.83
[main] Time solve (wall/proc) 4.89102/64.81
[main] Stop crit:        4.23315e-11
[main] Stop crit:        0.0121407
Ebkt times:              13.0386/359.09
Eval Ebkt times:         27.8178/768.14
PiPjPk times:            17.6749/488.35
Eval PiPjPk times:       2.94264/76.07
L2prod times:            8.38406/232.5
Total time:              105.117/2873.89
[main] Time assemble (wall/proc) 14.0292/127.35
[main] Time solve (wall/proc) 4.9192/64.65
[main] Stop crit:        4.14413e-11
[main] Stop crit:        0.0119726
Ebkt times:              13.0761/361.11
Eval Ebkt times:         27.8732/766.09
PiPjPk times:            17.3827/476.7
Eval PiPjPk times:       2.96087/81.29
L2prod times:            8.49088/235.4
Total time:              105.147/2875.68
[main] Time assemble (wall/proc) 14.0138/127.32
[main] Time solve (wall/proc) 4.83791/65.09
[main] Stop crit:        4.04989e-11
[main] Stop crit:        0.0118088
Ebkt times:              13.0282/358.94
Eval Ebkt times:         28.0492/769.88
PiPjPk times:            17.4051/477.09
Eval PiPjPk times:       2.93466/79.76
L2prod times:            8.56153/235.23
Total time:              105.437/2881.25
[main] Time assemble (wall/proc) 13.9176/127.27
[main] Time solve (wall/proc) 4.88138/65.06
[main] Stop crit:        3.95175e-11
[main] Stop crit:        0.0116496
Ebkt times:              12.7317/348.14
Eval Ebkt times:         27.5631/753.72
PiPjPk times:            17.1589/464.73
Eval PiPjPk times:       3.13658/80.35
L2prod times:            8.4479/231.93
Total time:              104.803/2834.87
[main] Time assemble (wall/proc) 13.9196/125.39
[main] Time solve (wall/proc) 4.82383/65.04
[main] Stop crit:        3.85099e-11
[main] Stop crit:        0.0114955
Ebkt times:              12.9652/354.92
Eval Ebkt times:         27.5939/751.58
PiPjPk times:            17.3901/476.49
Eval PiPjPk times:       3.00883/80.11
L2prod times:            8.48856/233.66
Total time:              105.43/2858.72
[main] Time assemble (wall/proc) 14.0006/126.68
[main] Time solve (wall/proc) 4.93814/65.11
[main] Stop crit:        3.74885e-11
[main] Stop crit:        0.011347
Ebkt times:              12.8734/355.56
Eval Ebkt times:         27.7861/763.76
PiPjPk times:            17.3855/475.55
Eval PiPjPk times:       3.02802/79.71
L2prod times:            8.4624/232.21
Total time:              104.992/2855.7
[main] Time assemble (wall/proc) 13.8504/126.2
[main] Time solve (wall/proc) 4.88209/65.4
[main] Stop crit:        3.6465e-11
[main] Stop crit:        0.0112045
Ebkt times:              12.9172/354.05
Eval Ebkt times:         27.6532/761.36
PiPjPk times:            17.5201/481.32
Eval PiPjPk times:       2.98422/79.23
L2prod times:            8.49418/234.9
Total time:              104.618/2857.49
[main] Time assemble (wall/proc) 13.8416/126.33
[main] Time solve (wall/proc) 4.87962/64.94
[main] Stop crit:        3.54503e-11
[main] Stop crit:        0.0110684
Ebkt times:              13.1658/364.93
Eval Ebkt times:         28.0105/772.51
PiPjPk times:            17.5744/480.19
Eval PiPjPk times:       3.00704/79.33
L2prod times:            8.46052/234.08
Total time:              105.585/2887.32
[main] Time assemble (wall/proc) 13.9719/127.86
[main] Time solve (wall/proc) 4.88745/64.89
[main] Stop crit:        3.44544e-11
[main] Stop crit:        0.010939
Ebkt times:              13.0442/361.14
Eval Ebkt times:         27.9513/768.76
PiPjPk times:            17.4967/478.57
Eval PiPjPk times:       3.03333/79.34
L2prod times:            8.42162/233.4
Total time:              105.292/2874.88
[main] Time assemble (wall/proc) 13.9573/127.13
[main] Time solve (wall/proc) 4.91656/65.38
[main] Stop crit:        3.34864e-11
[main] Stop crit:        0.0108166
Ebkt times:              12.8806/352.26
Eval Ebkt times:         27.7521/762.55
PiPjPk times:            17.2924/475.18
Eval PiPjPk times:       3.0138/80.38
L2prod times:            8.51323/234
Total time:              104.723/2855.39
[main] Time assemble (wall/proc) 13.8239/126.16
[main] Time solve (wall/proc) 4.86035/64.92
[main] Stop crit:        3.25547e-11
[main] Stop crit:        0.0107013
Ebkt times:              13.1161/362.75
Eval Ebkt times:         27.8372/765.51
PiPjPk times:            17.3954/476.1
Eval PiPjPk times:       2.98214/80.33
L2prod times:            8.47454/234.06
Total time:              104.976/2868.3
[main] Time assemble (wall/proc) 13.9078/126.87
[main] Time solve (wall/proc) 4.88564/64.73
[main] Stop crit:        3.16669e-11
[main] Stop crit:        0.0105935
Ebkt times:              12.9538/355.49
Eval Ebkt times:         27.9925/767.85
PiPjPk times:            17.4543/476.27
Eval PiPjPk times:       3.02436/79.87
L2prod times:            8.43872/233.77
Total time:              105.387/2872.94
[main] Time assemble (wall/proc) 13.9352/127
[main] Time solve (wall/proc) 4.87983/65.18
[main] Stop crit:        3.08297e-11
[main] Stop crit:        0.0104933
Ebkt times:              13.0334/357.99
Eval Ebkt times:         27.8717/769.48
PiPjPk times:            17.3686/478.48
Eval PiPjPk times:       2.91968/77.48
L2prod times:            8.63449/240.77
Total time:              104.71/2875.67
[main] Time assemble (wall/proc) 13.9083/127.07
[main] Time solve (wall/proc) 4.85266/65.59
[main] Stop crit:        3.00493e-11
[main] Stop crit:        0.0104008
Ebkt times:              13.0596/358.9
Eval Ebkt times:         27.6959/761
PiPjPk times:            17.3992/472.72
Eval PiPjPk times:       3.08353/79.69
L2prod times:            8.45163/232.72
Total time:              105.079/2859.96
[main] Time assemble (wall/proc) 14.0942/126.97
[main] Time solve (wall/proc) 4.89999/65.11
[main] Stop crit:        2.93314e-11
[main] Stop crit:        0.0103161
Ebkt times:              12.8401/351.43
Eval Ebkt times:         27.8032/762.49
PiPjPk times:            17.47/476.33
Eval PiPjPk times:       3.10436/79.82
L2prod times:            8.40463/232.54
Total time:              105.424/2857.43
[main] Time assemble (wall/proc) 13.9542/126.74
[main] Time solve (wall/proc) 4.90756/64.76
[main] Stop crit:        2.86812e-11
[main] Stop crit:        0.0102393
Ebkt times:              13.026/359.24
Eval Ebkt times:         27.9161/769.9
PiPjPk times:            17.5681/485.07
Eval PiPjPk times:       2.92349/79.7
L2prod times:            8.54134/237.14
Total time:              105.156/2883.19
[main] Time assemble (wall/proc) 14.0299/127.72
[main] Time solve (wall/proc) 4.88441/64.64
[main] Stop crit:        2.81031e-11
[main] Stop crit:        0.0101705
Ebkt times:              12.8777/352
Eval Ebkt times:         27.678/754.74
PiPjPk times:            17.3029/472.47
Eval PiPjPk times:       3.05105/77.67
L2prod times:            8.41234/231.46
Total time:              104.821/2837.5
[main] Time assemble (wall/proc) 14.0576/126.13
[main] Time solve (wall/proc) 4.96038/65.42
[main] Stop crit:        2.7601e-11
[main] Stop crit:        0.0101096
Ebkt times:              12.963/355.28
Eval Ebkt times:         27.8222/761.29
PiPjPk times:            17.5247/481.24
Eval PiPjPk times:       3.00615/81.29
L2prod times:            8.45713/231.05
Total time:              105.278/2867.42
[main] Time assemble (wall/proc) 13.9498/126.93
[main] Time solve (wall/proc) 4.89631/65.32
[main] Stop crit:        2.71779e-11
[main] Stop crit:        0.0100566
Ebkt times:              12.8939/355.34
Eval Ebkt times:         27.5503/753.64
PiPjPk times:            17.5159/477.44
Eval PiPjPk times:       3.05485/78.51
L2prod times:            8.27636/226.88
Total time:              105.069/2846.77
[main] Time assemble (wall/proc) 13.8842/126.07
[main] Time solve (wall/proc) 4.88579/65.08
[main] Stop crit:        2.68359e-11
[main] Stop crit:        0.0100115
Ebkt times:              12.8558/350.66
Eval Ebkt times:         27.4021/750.74
PiPjPk times:            17.2947/471.44
Eval PiPjPk times:       3.06221/80.63
L2prod times:            8.5398/234.48
Total time:              104.618/2842.93
[main] Time assemble (wall/proc) 13.9152/125.77
[main] Time solve (wall/proc) 4.91902/64.74
[main] Stop crit:        2.65757e-11
[main] Stop crit:        0.0099742
Ebkt times:              12.951/355.55
Eval Ebkt times:         27.9995/771.2
PiPjPk times:            17.3575/474.13
Eval PiPjPk times:       3.03148/81.75
L2prod times:            8.48261/234.38
Total time:              105.319/2874.25
[main] Time assemble (wall/proc) 13.9045/127.01
[main] Time solve (wall/proc) 4.88342/65.23
[main] Stop crit:        2.63966e-11
[main] Stop crit:        0.00994459
Ebkt times:              12.8836/354.25
Eval Ebkt times:         27.8366/767.4
PiPjPk times:            17.4261/475.38
Eval PiPjPk times:       2.97446/77.54
L2prod times:            8.48567/233.82
Total time:              104.922/2865.56
[main] Time assemble (wall/proc) 14.1049/126.99
[main] Time solve (wall/proc) 4.88685/64.71
[main] Stop crit:        2.62964e-11
[main] Stop crit:        0.00992253
Ebkt times:              12.8877/352.3
Eval Ebkt times:         27.6137/756.44
PiPjPk times:            17.3672/477.39
Eval PiPjPk times:       3.08807/80.58
L2prod times:            8.47209/232.85
Total time:              104.581/2844.47
[main] Time assemble (wall/proc) 13.9278/126.21
[main] Time solve (wall/proc) 4.88692/64.94
[main] Stop crit:        2.6271e-11
[main] Stop crit:        0.00990781
Ebkt times:              12.7928/348.74
Eval Ebkt times:         27.713/760.1
PiPjPk times:            17.239/469.58
Eval PiPjPk times:       2.99907/79.98
L2prod times:            8.50352/232.36
Total time:              104.865/2847.32
[main] Time assemble (wall/proc) 13.8922/125.9
[main] Time solve (wall/proc) 4.86002/64.11
[main] Stop crit:        2.63145e-11
[main] Stop crit:        0.00990021
Ebkt times:              12.9513/356.05
Eval Ebkt times:         27.7814/762.37
PiPjPk times:            17.3786/475.14
Eval PiPjPk times:       3.0539/81.12
L2prod times:            8.4403/232.34
Total time:              104.929/2857.2
[main] Time assemble (wall/proc) 13.8682/126.58
[main] Time solve (wall/proc) 4.88847/64.9
[main] Stop crit:        2.64196e-11
[main] Stop crit:        0.00989947
Ebkt times:              12.9787/357.76
Eval Ebkt times:         27.771/762.11
PiPjPk times:            17.4295/477.2
Eval PiPjPk times:       2.98814/79.62
L2prod times:            8.48472/234.35
Total time:              104.901/2863.97
[main] Time assemble (wall/proc) 13.7932/126.62
[main] Time solve (wall/proc) 4.81816/64.88
[main] Stop crit:        2.65776e-11
[main] 70%...
[main] Stop crit:        0.0099053
Ebkt times:              12.9522/356.92
Eval Ebkt times:         27.8931/765.36
PiPjPk times:            17.229/467.65
Eval PiPjPk times:       2.97345/80.92
L2prod times:            8.52603/236.23
Total time:              104.939/2859.55
[main] Time assemble (wall/proc) 13.9637/126.51
[main] Time solve (wall/proc) 4.95824/65.57
[main] Stop crit:        2.67785e-11
[main] Stop crit:        0.00991738
Ebkt times:              12.8259/351.4
Eval Ebkt times:         27.6467/757.44
PiPjPk times:            17.2644/473.98
Eval PiPjPk times:       2.95953/78.87
L2prod times:            8.56099/235.43
Total time:              104.388/2838.22
[main] Time assemble (wall/proc) 13.9801/125.98
[main] Time solve (wall/proc) 4.9749/65.94
[main] Stop crit:        2.70117e-11
[main] Stop crit:        0.00993534
Ebkt times:              13.0315/358.39
Eval Ebkt times:         27.7666/761.96
PiPjPk times:            17.3773/477.66
Eval PiPjPk times:       3.15379/81.35
L2prod times:            8.50333/233.53
Total time:              105.329/2862.59
[main] Time assemble (wall/proc) 14.0943/126.91
[main] Time solve (wall/proc) 4.88015/64.53
[main] Stop crit:        2.7266e-11
[main] Stop crit:        0.00995883
Ebkt times:              12.8994/352.63
Eval Ebkt times:         27.5145/755.43
PiPjPk times:            17.2488/474.2
Eval PiPjPk times:       3.06305/83.03
L2prod times:            8.50415/232.65
Total time:              104.241/2844.18
[main] Time assemble (wall/proc) 13.8062/125.85
[main] Time solve (wall/proc) 4.85331/64.64
[main] Stop crit:        2.75304e-11
[main] Stop crit:        0.00998746
Ebkt times:              12.9977/357.63
Eval Ebkt times:         27.808/761.83
PiPjPk times:            17.5381/480.28
Eval PiPjPk times:       3.0215/77.21
L2prod times:            8.4029/231.48
Total time:              105.643/2871.41
[main] Time assemble (wall/proc) 14.0603/127.43
[main] Time solve (wall/proc) 4.91281/65.5
[main] Stop crit:        2.77941e-11
[main] Stop crit:        0.0100208
Ebkt times:              12.729/345.87
Eval Ebkt times:         27.4954/752.17
PiPjPk times:            17.0433/458.04
Eval PiPjPk times:       3.12638/80.58
L2prod times:            8.47012/230.01
Total time:              104.932/2822.9
[main] Time assemble (wall/proc) 13.8558/125.09
[main] Time solve (wall/proc) 4.87302/64.93
[main] Stop crit:        2.80467e-11
[main] Stop crit:        0.0100585
Ebkt times:              13.0154/357.97
Eval Ebkt times:         27.7623/765.76
PiPjPk times:            17.4906/481.06
Eval PiPjPk times:       2.98943/79.57
L2prod times:            8.57636/237.06
Total time:              105.175/2874.08
[main] Time assemble (wall/proc) 14.0152/127.33
[main] Time solve (wall/proc) 4.87225/64.67
[main] Stop crit:        2.8279e-11
[main] Stop crit:        0.0101002
Ebkt times:              12.8875/354.77
Eval Ebkt times:         27.6635/759.26
PiPjPk times:            17.1488/469.62
Eval PiPjPk times:       3.18317/81.88
L2prod times:            8.50845/231.75
Total time:              105.37/2855.11
[main] Time assemble (wall/proc) 13.9408/126.26
[main] Time solve (wall/proc) 4.87156/64.85
[main] Stop crit:        2.84825e-11
[main] Stop crit:        0.0101454
Ebkt times:              12.7509/345.61
Eval Ebkt times:         27.351/743.32
PiPjPk times:            17.2405/468.56
Eval PiPjPk times:       3.10516/80.56
L2prod times:            8.44952/229.59
Total time:              104.788/2816.71
[main] Time assemble (wall/proc) 13.8688/124.66
[main] Time solve (wall/proc) 4.80976/64.61
[main] Stop crit:        2.86502e-11
[main] Stop crit:        0.0101939
Ebkt times:              13.023/358.24
Eval Ebkt times:         27.7734/761.26
PiPjPk times:            17.366/471.97
Eval PiPjPk times:       3.19264/82.58
L2prod times:            8.51985/234.69
Total time:              105.97/2873.21
[main] Time assemble (wall/proc) 13.9552/126.7
[main] Time solve (wall/proc) 4.88985/65.29
[main] Stop crit:        2.87763e-11
[main] Stop crit:        0.0102451
Ebkt times:              12.9156/356.87
Eval Ebkt times:         27.684/758.71
PiPjPk times:            17.4248/477.56
Eval PiPjPk times:       2.94842/79.34
L2prod times:            8.45212/232.4
Total time:              104.765/2853.55
[main] Time assemble (wall/proc) 13.8858/126.64
[main] Time solve (wall/proc) 4.87098/64.67
[main] Stop crit:        2.8856e-11
[main] Stop crit:        0.0102988
Ebkt times:              12.7936/351.85
Eval Ebkt times:         27.6118/756.44
PiPjPk times:            17.464/478.66
Eval PiPjPk times:       3.02215/81.65
L2prod times:            8.45431/232.52
Total time:              104.704/2850.22
[main] Time assemble (wall/proc) 13.8625/126.09
[main] Time solve (wall/proc) 4.86457/64.69
[main] Stop crit:        2.88865e-11
[main] Stop crit:        0.0103547
Ebkt times:              12.8118/348.09
Eval Ebkt times:         27.5032/754.45
PiPjPk times:            17.1828/468.87
Eval PiPjPk times:       3.07214/80.54
L2prod times:            8.51646/231.54
Total time:              104.689/2835.62
[main] Time assemble (wall/proc) 14.0253/125.75
[main] Time solve (wall/proc) 4.88255/64.73
[main] Stop crit:        2.88657e-11
[main] Stop crit:        0.0104124
Ebkt times:              12.8959/355.26
Eval Ebkt times:         27.7024/759.54
PiPjPk times:            17.3621/474.23
Eval PiPjPk times:       3.0564/80.85
L2prod times:            8.4248/232.71
Total time:              104.694/2849.66
[main] Time assemble (wall/proc) 13.9439/126.45
[main] Time solve (wall/proc) 4.84381/65.31
[main] Stop crit:        2.87932e-11
[main] Stop crit:        0.0104717
Ebkt times:              12.959/358.69
Eval Ebkt times:         27.8753/767.45
PiPjPk times:            17.4388/478.11
Eval PiPjPk times:       2.90303/79.13
L2prod times:            8.36139/231.71
Total time:              104.419/2864.23
[main] Time assemble (wall/proc) 13.8745/127.02
[main] Time solve (wall/proc) 4.86819/64.67
[main] Stop crit:        2.86695e-11
[main] Stop crit:        0.0105321
Ebkt times:              12.9646/356.3
Eval Ebkt times:         27.8151/765.04
PiPjPk times:            17.4246/477.93
Eval PiPjPk times:       3.0554/81.58
L2prod times:            8.40761/233.12
Total time:              104.961/2866.28
[main] Time assemble (wall/proc) 13.8999/126.84
[main] Time solve (wall/proc) 4.87329/64.7
[main] Stop crit:        2.84965e-11
[main] Stop crit:        0.0105936
Ebkt times:              12.9591/355.44
Eval Ebkt times:         27.6797/758.36
PiPjPk times:            17.2741/468.79
Eval PiPjPk times:       3.08152/79.56
L2prod times:            8.50197/234.88
Total time:              105.094/2846.81
[main] Time assemble (wall/proc) 13.9595/126.29
[main] Time solve (wall/proc) 4.88664/65.11
[main] Stop crit:        2.82767e-11
[main] Stop crit:        0.0106557
Ebkt times:              12.9429/357.76
Eval Ebkt times:         27.7282/761.63
PiPjPk times:            17.6292/483.34
Eval PiPjPk times:       2.89204/77.57
L2prod times:            8.37573/233.12
Total time:              104.762/2862.85
[main] Time assemble (wall/proc) 13.9673/127.11
[main] Time solve (wall/proc) 4.87542/64.42
[main] Stop crit:        2.80137e-11
[main] Stop crit:        0.0107182
Ebkt times:              13.0097/359.51
Eval Ebkt times:         27.8591/762.83
PiPjPk times:            17.5216/481.62
Eval PiPjPk times:       3.00019/78.39
L2prod times:            8.46933/235.62
Total time:              105.468/2876.71
[main] Time assemble (wall/proc) 13.9168/127.16
[main] Time solve (wall/proc) 4.88138/65.18
[main] Stop crit:        2.77115e-11
[main] Stop crit:        0.0107808
Ebkt times:              12.9787/358.16
Eval Ebkt times:         28.0119/769.65
PiPjPk times:            17.6084/483.1
Eval PiPjPk times:       3.08556/80.51
L2prod times:            8.37685/232.36
Total time:              105.37/2876.75
[main] Time assemble (wall/proc) 13.9112/127.16
[main] Time solve (wall/proc) 4.92737/65.24
[main] Stop crit:        2.73748e-11
[main] Stop crit:        0.0108433
Ebkt times:              12.9509/357.87
Eval Ebkt times:         27.6754/762.19
PiPjPk times:            17.3408/475.82
Eval PiPjPk times:       2.96031/80.44
L2prod times:            8.46017/235.05
Total time:              104.552/2853.06
[main] Time assemble (wall/proc) 13.9084/126.44
[main] Time solve (wall/proc) 4.92031/65.67
[main] Stop crit:        2.70085e-11
[main] Stop crit:        0.0109054
Ebkt times:              12.8816/355.16
Eval Ebkt times:         27.7583/760.83
PiPjPk times:            17.1976/470.56
Eval PiPjPk times:       3.00383/80.42
L2prod times:            8.53678/236.76
Total time:              104.822/2861.48
[main] Time assemble (wall/proc) 13.8123/126.55
[main] Time solve (wall/proc) 4.87442/64.98
[main] Stop crit:        2.66177e-11
[main] Stop crit:        0.0109668
Ebkt times:              13.0108/358.72
Eval Ebkt times:         27.5538/752.24
PiPjPk times:            17.3384/474.51
Eval PiPjPk times:       3.07814/81.9
L2prod times:            8.47787/231.08
Total time:              104.825/2854.41
[main] Time assemble (wall/proc) 13.9739/126.64
[main] Time solve (wall/proc) 4.88892/64.67
[main] Stop crit:        2.62074e-11
[main] Stop crit:        0.0110271
Ebkt times:              12.8948/352.3
Eval Ebkt times:         27.8384/762.34
PiPjPk times:            17.4016/475.24
Eval PiPjPk times:       3.06683/80.03
L2prod times:            8.47546/231.12
Total time:              105.434/2861.81
[main] Time assemble (wall/proc) 13.9554/126.33
[main] Time solve (wall/proc) 4.8629/64.53
[main] Stop crit:        2.57826e-11
[main] Stop crit:        0.0110862
Ebkt times:              13.0655/360.24
Eval Ebkt times:         27.8389/764.38
PiPjPk times:            17.436/477.95
Eval PiPjPk times:       3.07261/80.84
L2prod times:            8.46688/234.69
Total time:              105.077/2869.98
[main] Time assemble (wall/proc) 13.9471/127.05
[main] Time solve (wall/proc) 4.90859/64.58
[main] Stop crit:        2.53477e-11
[main] Stop crit:        0.0111437
Ebkt times:              12.9454/354.65
Eval Ebkt times:         27.7042/755.8
PiPjPk times:            17.1834/463.2
Eval PiPjPk times:       3.06516/78.13
L2prod times:            8.45912/233.57
Total time:              105.698/2842.7
[main] Time assemble (wall/proc) 13.9728/126.15
[main] Time solve (wall/proc) 4.86723/64.77
[main] Stop crit:        2.4907e-11
[main] Stop crit:        0.0111994
Ebkt times:              12.8785/354.11
Eval Ebkt times:         27.6912/759.3
PiPjPk times:            17.3984/476.29
Eval PiPjPk times:       2.97174/78.89
L2prod times:            8.39993/231.29
Total time:              104.093/2838
[main] Time assemble (wall/proc) 14.1188/126.27
[main] Time solve (wall/proc) 4.90649/64.91
[main] Stop crit:        2.44641e-11
[main] Stop crit:        0.0112529
Ebkt times:              13.0244/357.98
Eval Ebkt times:         27.8867/764.56
PiPjPk times:            17.3005/474.85
Eval PiPjPk times:       3.01856/80.26
L2prod times:            8.50294/234.26
Total time:              104.968/2868.65
[main] Time assemble (wall/proc) 13.8573/126.65
[main] Time solve (wall/proc) 4.91613/65.36
[main] Stop crit:        2.40221e-11
[main] Stop crit:        0.0113041
Ebkt times:              12.8914/351.3
Eval Ebkt times:         27.5489/750.49
PiPjPk times:            17.1915/465.42
Eval PiPjPk times:       3.03046/80.14
L2prod times:            8.51466/232.49
Total time:              105.188/2835.19
[main] Time assemble (wall/proc) 14.0195/125.92
[main] Time solve (wall/proc) 4.92264/64.64
[main] Stop crit:        2.35836e-11
[main] Stop crit:        0.0113527
Ebkt times:              12.8402/351.01
Eval Ebkt times:         27.4828/745.3
PiPjPk times:            17.3558/474.56
Eval PiPjPk times:       3.13304/80.85
L2prod times:            8.43066/229.59
Total time:              105.451/2840.25
[main] Time assemble (wall/proc) 14.0417/125.8
[main] Time solve (wall/proc) 4.86195/64.63
[main] Stop crit:        2.31505e-11
[main] Stop crit:        0.0113985
Ebkt times:              12.9202/354.69
Eval Ebkt times:         27.6861/751.72
PiPjPk times:            17.3436/473
Eval PiPjPk times:       3.00597/79.88
L2prod times:            8.46949/233.38
Total time:              105.31/2854.61
[main] Time assemble (wall/proc) 14.0136/126.39
[main] Time solve (wall/proc) 4.93268/64.88
[main] Stop crit:        2.27243e-11
[main] Stop crit:        0.0114413
Ebkt times:              13.0271/359.4
Eval Ebkt times:         27.8683/764.87
PiPjPk times:            17.461/481.99
Eval PiPjPk times:       3.01245/78.46
L2prod times:            8.50305/235.39
Total time:              105.215/2876.57
[main] Time assemble (wall/proc) 13.9364/127.16
[main] Time solve (wall/proc) 4.8803/64.79
[main] Stop crit:        2.23058e-11
[main] Stop crit:        0.011481
Ebkt times:              13.0426/362.82
Eval Ebkt times:         27.916/771.29
PiPjPk times:            17.6022/485.29
Eval PiPjPk times:       2.91269/77.76
L2prod times:            8.4944/237.39
Total time:              104.781/2886.18
[main] Time assemble (wall/proc) 14.0311/128
[main] Time solve (wall/proc) 4.9149/65.39
[main] Stop crit:        2.18955e-11
[main] Stop crit:        0.0115175
Ebkt times:              13.0059/358.72
Eval Ebkt times:         27.8947/765.88
PiPjPk times:            17.4649/481.08
Eval PiPjPk times:       2.98967/80.12
L2prod times:            8.46255/235.36
Total time:              105.059/2874.41
[main] Time assemble (wall/proc) 13.895/127.2
[main] Time solve (wall/proc) 4.82468/64.46
[main] Stop crit:        2.14938e-11
[main] Stop crit:        0.0115507
Ebkt times:              13.0736/361.22
Eval Ebkt times:         27.8102/765.83
PiPjPk times:            17.6639/485.42
Eval PiPjPk times:       3.03633/78.64
L2prod times:            8.3034/230.27
Total time:              105.337/2874.72
[main] Time assemble (wall/proc) 13.8902/127.13
[main] Time solve (wall/proc) 4.79944/64.12
[main] Stop crit:        2.11005e-11
[main] Stop crit:        0.0115806
Ebkt times:              12.9442/356.24
Eval Ebkt times:         27.9226/767.3
PiPjPk times:            17.3549/480.02
Eval PiPjPk times:       2.9179/80.87
L2prod times:            8.49641/235.01
Total time:              104.514/2867.07
[main] Time assemble (wall/proc) 13.815/126.7
[main] Time solve (wall/proc) 4.82796/64.82
[main] Stop crit:        2.07155e-11
[main] Stop crit:        0.0116073
Ebkt times:              12.972/357.27
Eval Ebkt times:         27.7282/758.21
PiPjPk times:            17.3756/474.64
Eval PiPjPk times:       3.09373/79.79
L2prod times:            8.38925/230.77
Total time:              105.41/2855.89
[main] Time assemble (wall/proc) 14.0275/126.61
[main] Time solve (wall/proc) 4.87211/64.54
[main] Stop crit:        2.03386e-11
[main] Stop crit:        0.0116309
Ebkt times:              12.9925/355.56
Eval Ebkt times:         27.7207/757.39
PiPjPk times:            17.5232/479.53
Eval PiPjPk times:       3.07427/80.12
L2prod times:            8.48857/232.43
Total time:              105.229/2859.77
[main] Time assemble (wall/proc) 13.9547/126.67
[main] Time solve (wall/proc) 4.88489/64.69
[main] Stop crit:        1.99697e-11
[main] Stop crit:        0.0116514
Ebkt times:              12.9033/353.41
Eval Ebkt times:         27.6355/753.66
PiPjPk times:            17.3881/475.39
Eval PiPjPk times:       3.02058/79.44
L2prod times:            8.36681/228.11
Total time:              104.9/2837.76
[main] Time assemble (wall/proc) 13.9058/126.04
[main] Time solve (wall/proc) 4.85916/64.78
[main] Stop crit:        1.96085e-11
[main] Stop crit:        0.011669
Ebkt times:              12.9907/358.61
Eval Ebkt times:         27.9218/765.53
PiPjPk times:            17.4258/477.47
Eval PiPjPk times:       3.06182/80.1
L2prod times:            8.48146/236.06
Total time:              105.064/2868.06
[main] Time assemble (wall/proc) 13.7973/126.83
[main] Time solve (wall/proc) 4.90481/65.26
[main] Stop crit:        1.92552e-11
[main] Stop crit:        0.0116841
Ebkt times:              12.9032/355.36
Eval Ebkt times:         27.9199/762.17
PiPjPk times:            17.29/472.89
Eval PiPjPk times:       3.18149/80.67
L2prod times:            8.52413/237.2
Total time:              105.785/2874.77
[main] Time assemble (wall/proc) 13.9722/126.85
[main] Time solve (wall/proc) 4.84223/65.16
[main] Stop crit:        1.89099e-11
[main] Stop crit:        0.0116968
Ebkt times:              12.9241/356.39
Eval Ebkt times:         27.8103/763.89
PiPjPk times:            17.2565/469.16
Eval PiPjPk times:       3.02147/80.73
L2prod times:            8.5556/233.57
Total time:              105.025/2852.11
[main] Time assemble (wall/proc) 13.8112/126.19
[main] Time solve (wall/proc) 4.88952/65.05
[main] Stop crit:        1.85729e-11
[main] Stop crit:        0.0117074
Ebkt times:              12.9763/356.25
Eval Ebkt times:         27.7388/765.13
PiPjPk times:            17.4532/475.24
Eval PiPjPk times:       3.0851/80.6
L2prod times:            8.48516/234.95
Total time:              105.287/2867.62
[main] Time assemble (wall/proc) 14.1238/127.1
[main] Time solve (wall/proc) 4.90086/65.06
[main] Stop crit:        1.82445e-11
[main] Stop crit:        0.0117163
Ebkt times:              12.9953/355.87
Eval Ebkt times:         27.8652/765.52
PiPjPk times:            17.4423/473.93
Eval PiPjPk times:       2.95124/77.78
L2prod times:            8.33446/230.78
Total time:              105.332/2858.42
[main] Time assemble (wall/proc) 13.9313/126.41
[main] Time solve (wall/proc) 4.89505/64.86
[main] Stop crit:        1.79253e-11
[main] Stop crit:        0.0117238
Ebkt times:              12.6911/346.23
Eval Ebkt times:         27.5625/745.82
PiPjPk times:            17.2188/467.71
Eval PiPjPk times:       3.13277/79.75
L2prod times:            8.42331/229.57
Total time:              105.088/2826.8
[main] Time assemble (wall/proc) 13.9785/125.32
[main] Time solve (wall/proc) 4.88875/64.81
[main] Stop crit:        1.76157e-11
[main] Stop crit:        0.0117303
Ebkt times:              13.051/359.15
Eval Ebkt times:         27.7633/757.03
PiPjPk times:            17.5117/477.19
Eval PiPjPk times:       3.05824/80.87
L2prod times:            8.45916/232.48
Total time:              105.581/2864.05
[main] Time assemble (wall/proc) 14.3173/127.54
[main] Time solve (wall/proc) 4.98346/65.15
[main] Stop crit:        1.73162e-11
[main] Stop crit:        0.0117361
Ebkt times:              12.9724/357.74
Eval Ebkt times:         27.8325/765.33
PiPjPk times:            17.344/469.23
Eval PiPjPk times:       3.08244/79.56
L2prod times:            8.355/230.81
Total time:              105.25/2852.29
[main] Time assemble (wall/proc) 13.9237/126.38
[main] Time solve (wall/proc) 4.83128/64.5
[main] Stop crit:        1.70273e-11
[main] Stop crit:        0.0117417
Ebkt times:              12.9242/358
Eval Ebkt times:         27.9045/764.63
PiPjPk times:            17.4858/478.97
Eval PiPjPk times:       3.08067/82.52
L2prod times:            8.51565/237.52
Total time:              105.272/2876.5
[main] Time assemble (wall/proc) 13.9341/127.58
[main] Time solve (wall/proc) 4.89634/65.13
[main] Stop crit:        1.67492e-11
[main] Stop crit:        0.0117474
Ebkt times:              12.9502/354.43
Eval Ebkt times:         27.7557/762.62
PiPjPk times:            17.4848/479.66
Eval PiPjPk times:       3.08644/79.98
L2prod times:            8.48091/233.62
Total time:              104.988/2858.81
[main] Time assemble (wall/proc) 13.9754/126.6
[main] Time solve (wall/proc) 4.86487/64.71
[main] Stop crit:        1.64821e-11
[main] 80%...
[main] Stop crit:        0.0117537
Ebkt times:              12.878/353.86
Eval Ebkt times:         27.9732/766.75
PiPjPk times:            17.307/470.06
Eval PiPjPk times:       3.03157/79.66
L2prod times:            8.49036/233.66
Total time:              105.192/2855.25
[main] Time assemble (wall/proc) 13.9286/126.52
[main] Time solve (wall/proc) 4.92024/64.73
[main] Stop crit:        1.62259e-11
[main] Stop crit:        0.0117608
Ebkt times:              12.9034/351.71
Eval Ebkt times:         27.8331/763.38
PiPjPk times:            17.3599/474.32
Eval PiPjPk times:       3.02212/77.69
L2prod times:            8.40378/229.86
Total time:              105.194/2852.72
[main] Time assemble (wall/proc) 14.0148/126.49
[main] Time solve (wall/proc) 4.93369/65.8
[main] Stop crit:        1.59806e-11
[main] Stop crit:        0.0117692
Ebkt times:              12.9/354.09
Eval Ebkt times:         27.6422/755.53
PiPjPk times:            17.5338/480.42
Eval PiPjPk times:       3.11016/81.36
L2prod times:            8.32415/229.21
Total time:              105.156/2854.92
[main] Time assemble (wall/proc) 13.9306/126.46
[main] Time solve (wall/proc) 4.92972/65.78
[main] Stop crit:        1.57455e-11
[main] Stop crit:        0.0117793
Ebkt times:              12.9664/358.67
Eval Ebkt times:         28.0151/770.75
PiPjPk times:            17.2718/471.21
Eval PiPjPk times:       3.02063/77.11
L2prod times:            8.45438/234.02
Total time:              104.991/2863.68
[main] Time assemble (wall/proc) 13.8479/126.52
[main] Time solve (wall/proc) 4.92094/64.81
[main] Stop crit:        1.55202e-11
[main] Stop crit:        0.0117912
Ebkt times:              13.0382/356.74
Eval Ebkt times:         27.8692/766.78
PiPjPk times:            17.3517/472.63
Eval PiPjPk times:       3.07759/82.35
L2prod times:            8.47753/232.62
Total time:              105.512/2867.8
[main] Time assemble (wall/proc) 13.9477/126.97
[main] Time solve (wall/proc) 4.91069/65.28
[main] Stop crit:        1.53037e-11
[main] Stop crit:        0.0118054
Ebkt times:              12.9757/358.43
Eval Ebkt times:         27.866/762.44
PiPjPk times:            17.3932/474.38
Eval PiPjPk times:       3.00432/79.47
L2prod times:            8.51264/234.43
Total time:              105.085/2864.95
[main] Time assemble (wall/proc) 13.9357/126.83
[main] Time solve (wall/proc) 4.84391/64.24
[main] Stop crit:        1.50953e-11
[main] Stop crit:        0.0118221
Ebkt times:              13.0986/362.35
Eval Ebkt times:         27.868/767.13
PiPjPk times:            17.5417/479.32
Eval PiPjPk times:       3.08428/82.12
L2prod times:            8.51267/235.94
Total time:              105.38/2878.68
[main] Time assemble (wall/proc) 14.0372/127.57
[main] Time solve (wall/proc) 4.89827/64.75
[main] Stop crit:        1.48938e-11
[main] Stop crit:        0.0118415
Ebkt times:              12.9106/354.38
Eval Ebkt times:         27.9213/763.73
PiPjPk times:            17.4787/475.12
Eval PiPjPk times:       3.04852/77.35
L2prod times:            8.41318/232.32
Total time:              105.611/2867.55
[main] Time assemble (wall/proc) 13.8925/126.68
[main] Time solve (wall/proc) 4.88625/64.95
[main] Stop crit:        1.46983e-11
[main] Stop crit:        0.0118639
Ebkt times:              12.8595/353.03
Eval Ebkt times:         27.5881/751.67
PiPjPk times:            17.2803/470.92
Eval PiPjPk times:       3.15831/82.03
L2prod times:            8.33808/229.06
Total time:              104.763/2831.72
[main] Time assemble (wall/proc) 14.166/126.06
[main] Time solve (wall/proc) 4.88326/64.71
[main] Stop crit:        1.45074e-11
[main] Stop crit:        0.0118894
Ebkt times:              13.0824/360.75
Eval Ebkt times:         27.8966/765.2
PiPjPk times:            17.3406/468.85
Eval PiPjPk times:       3.1019/80.03
L2prod times:            8.46677/233.52
Total time:              105.413/2861.91
[main] Time assemble (wall/proc) 13.9242/126.91
[main] Time solve (wall/proc) 4.88933/65.15
[main] Stop crit:        1.43203e-11
[main] Stop crit:        0.0119181
Ebkt times:              12.839/351.21
Eval Ebkt times:         27.5548/752.16
PiPjPk times:            17.4253/475.48
Eval PiPjPk times:       3.04795/80.32
L2prod times:            8.29233/225.71
Total time:              104.494/2832.36
[main] Time assemble (wall/proc) 14.0099/125.64
[main] Time solve (wall/proc) 4.90246/65.02
[main] Stop crit:        1.41359e-11
[main] Stop crit:        0.0119502
Ebkt times:              13.0216/361.08
Eval Ebkt times:         28.0487/777.14
PiPjPk times:            17.4957/480.66
Eval PiPjPk times:       2.92095/77.52
L2prod times:            8.45564/234.69
Total time:              105.061/2884.44
[main] Time assemble (wall/proc) 13.8914/127.53
[main] Time solve (wall/proc) 4.88989/65.26
[main] Stop crit:        1.39533e-11
[main] Stop crit:        0.0119857
Ebkt times:              13.0274/357.89
Eval Ebkt times:         27.7437/756.33
PiPjPk times:            17.399/475.68
Eval PiPjPk times:       3.03303/79.68
L2prod times:            8.45601/232.53
Total time:              105.138/2855.24
[main] Time assemble (wall/proc) 13.9213/126.69
[main] Time solve (wall/proc) 4.86974/64.88
[main] Stop crit:        1.37718e-11
[main] Stop crit:        0.0120246
Ebkt times:              13.0817/362.22
Eval Ebkt times:         28.0137/771.3
PiPjPk times:            17.4319/474.87
Eval PiPjPk times:       3.068/82.53
L2prod times:            8.40319/233.28
Total time:              105.249/2876.76
[main] Time assemble (wall/proc) 13.9519/127.29
[main] Time solve (wall/proc) 4.83486/64.25
[main] Stop crit:        1.35908e-11
[main] Stop crit:        0.0120669
Ebkt times:              13.0195/356.22
Eval Ebkt times:         27.8348/758.83
PiPjPk times:            17.3429/472.08
Eval PiPjPk times:       3.14576/81.18
L2prod times:            8.51261/234.59
Total time:              105.686/2862.5
[main] Time assemble (wall/proc) 13.9612/126.66
[main] Time solve (wall/proc) 4.94541/65.27
[main] Stop crit:        1.34099e-11
[main] Stop crit:        0.0121125
Ebkt times:              12.9639/356.74
Eval Ebkt times:         28.006/770.72
PiPjPk times:            17.2347/471.28
Eval PiPjPk times:       3.0429/80.77
L2prod times:            8.50186/234.66
Total time:              104.81/2866.18
[main] Time assemble (wall/proc) 13.9098/126.78
[main] Time solve (wall/proc) 4.90237/65.15
[main] Stop crit:        1.32289e-11
[main] Stop crit:        0.0121613
Ebkt times:              12.91/355.86
Eval Ebkt times:         27.7324/762.25
PiPjPk times:            17.3522/471.96
Eval PiPjPk times:       3.07055/77.29
L2prod times:            8.43942/232.81
Total time:              105.299/2856.04
[main] Time assemble (wall/proc) 13.9818/126.53
[main] Time solve (wall/proc) 4.88369/65.08
[main] Stop crit:        1.30478e-11
[main] Stop crit:        0.0122132
Ebkt times:              13.0467/355.95
Eval Ebkt times:         27.9248/769.68
PiPjPk times:            17.5495/481.28
Eval PiPjPk times:       2.90602/79.15
L2prod times:            8.45004/232.95
Total time:              105.098/2871.79
[main] Time assemble (wall/proc) 13.9099/126.93
[main] Time solve (wall/proc) 4.88835/65.31
[main] Stop crit:        1.28668e-11
[main] Stop crit:        0.0122679
Ebkt times:              12.943/358.4
Eval Ebkt times:         27.8636/765.84
PiPjPk times:            17.4427/477.04
Eval PiPjPk times:       2.96332/77.23
L2prod times:            8.42794/233.21
Total time:              104.693/2861.57
[main] Time assemble (wall/proc) 13.7592/126.66
[main] Time solve (wall/proc) 4.95122/65.89
[main] Stop crit:        1.26864e-11
[main] Stop crit:        0.0123252
Ebkt times:              12.879/352.51
Eval Ebkt times:         27.7237/761.78
PiPjPk times:            17.3341/472.46
Eval PiPjPk times:       3.01711/80.02
L2prod times:            8.58245/235.82
Total time:              104.742/2851.03
[main] Time assemble (wall/proc) 13.9021/126.02
[main] Time solve (wall/proc) 4.87675/65.23
[main] Stop crit:        1.2507e-11
[main] Stop crit:        0.0123849
Ebkt times:              13.0886/361.67
Eval Ebkt times:         27.8006/763.9
PiPjPk times:            17.4555/474.88
Eval PiPjPk times:       3.06947/77.89
L2prod times:            8.48831/233.94
Total time:              105.444/2864.31
[main] Time assemble (wall/proc) 14.1101/127.27
[main] Time solve (wall/proc) 4.89405/64.94
[main] Stop crit:        1.23293e-11
[main] Stop crit:        0.0124465
Ebkt times:              13.0363/359.29
Eval Ebkt times:         27.7581/761.67
PiPjPk times:            17.5193/480.4
Eval PiPjPk times:       3.00526/79.91
L2prod times:            8.44756/232.9
Total time:              105.29/2873.37
[main] Time assemble (wall/proc) 13.927/127.05
[main] Time solve (wall/proc) 4.88305/64.84
[main] Stop crit:        1.21544e-11
[main] Stop crit:        0.0125099
Ebkt times:              13.0175/358.76
Eval Ebkt times:         27.5732/752.15
PiPjPk times:            17.543/481.73
Eval PiPjPk times:       3.04797/79.56
L2prod times:            8.52402/234.82
Total time:              105.149/2859.88
[main] Time assemble (wall/proc) 13.87/126.65
[main] Time solve (wall/proc) 4.92169/65.23
[main] Stop crit:        1.1983e-11
[main] Stop crit:        0.0125746
Ebkt times:              12.8333/351.22
Eval Ebkt times:         27.6317/755.4
PiPjPk times:            17.2862/467.46
Eval PiPjPk times:       3.01892/80.16
L2prod times:            8.41378/231.34
Total time:              104.846/2839.65
[main] Time assemble (wall/proc) 13.877/126.12
[main] Time solve (wall/proc) 4.94313/65.08
[main] Stop crit:        1.18163e-11
[main] Stop crit:        0.0126403
Ebkt times:              13.0961/360.14
Eval Ebkt times:         27.9677/770.33
PiPjPk times:            17.3499/474.29
Eval PiPjPk times:       3.03785/78.88
L2prod times:            8.54591/236.87
Total time:              105.822/2875.46
[main] Time assemble (wall/proc) 14.0434/127.15
[main] Time solve (wall/proc) 4.94953/65.25
[main] Stop crit:        1.16553e-11
[main] Stop crit:        0.0127064
Ebkt times:              13.0168/359.15
Eval Ebkt times:         27.9017/767.3
PiPjPk times:            17.5182/479.71
Eval PiPjPk times:       3.00377/76.39
L2prod times:            8.36129/231.96
Total time:              105.341/2869.13
[main] Time assemble (wall/proc) 13.9928/127.05
[main] Time solve (wall/proc) 4.90959/65.33
[main] Stop crit:        1.15013e-11
[main] Stop crit:        0.0127728
Ebkt times:              12.8848/352.07
Eval Ebkt times:         27.7302/762.35
PiPjPk times:            17.1566/471.16
Eval PiPjPk times:       2.9956/78.05
L2prod times:            8.49517/234.3
Total time:              104.445/2851.14
[main] Time assemble (wall/proc) 13.8078/125.86
[main] Time solve (wall/proc) 4.8615/64.36
[main] Stop crit:        1.13553e-11
[main] Stop crit:        0.0128388
Ebkt times:              12.9946/356.06
Eval Ebkt times:         27.6175/754.44
PiPjPk times:            17.4839/478.57
Eval PiPjPk times:       3.12567/81.52
L2prod times:            8.40725/231.58
Total time:              105.238/2852.64
[main] Time assemble (wall/proc) 14.0129/126.34
[main] Time solve (wall/proc) 4.87934/64.83
[main] Stop crit:        1.12183e-11
[main] Stop crit:        0.0129041
Ebkt times:              13.0756/361.93
Eval Ebkt times:         27.7768/760.97
PiPjPk times:            17.6364/479.57
Eval PiPjPk times:       3.15231/83.84
L2prod times:            8.41921/231.48
Total time:              105.685/2874.98
[main] Time assemble (wall/proc) 13.9488/127.44
[main] Time solve (wall/proc) 4.91436/64.61
[main] Stop crit:        1.10914e-11
[main] Stop crit:        0.0129683
Ebkt times:              13.0959/360.63
Eval Ebkt times:         27.8195/763.4
PiPjPk times:            17.5547/481.35
Eval PiPjPk times:       2.97408/78.38
L2prod times:            8.4679/232.96
Total time:              105.323/2873.63
[main] Time assemble (wall/proc) 13.911/127.23
[main] Time solve (wall/proc) 4.9019/64.98
[main] Stop crit:        1.09754e-11
[main] Stop crit:        0.013031
Ebkt times:              12.8435/350.79
Eval Ebkt times:         27.8197/760.61
PiPjPk times:            17.227/467.84
Eval PiPjPk times:       3.05803/79.49
L2prod times:            8.5241/236.71
Total time:              105.577/2856.77
[main] Time assemble (wall/proc) 14.0943/126.65
[main] Time solve (wall/proc) 4.89294/64.86
[main] Stop crit:        1.0871e-11
[main] Stop crit:        0.0130917
Ebkt times:              12.9453/354.36
Eval Ebkt times:         27.8371/762.13
PiPjPk times:            17.4197/474.23
Eval PiPjPk times:       2.99051/78.01
L2prod times:            8.45858/233.76
Total time:              105.823/2869.03
[main] Time assemble (wall/proc) 14.0728/126.94
[main] Time solve (wall/proc) 4.90175/65.09
[main] Stop crit:        1.07789e-11
[main] Stop crit:        0.0131501
Ebkt times:              12.7337/347.24
Eval Ebkt times:         27.6978/761.56
PiPjPk times:            17.1042/468.76
Eval PiPjPk times:       3.10149/80.71
L2prod times:            8.46312/232.52
Total time:              104.456/2841.44
[main] Time assemble (wall/proc) 13.9941/125.98
[main] Time solve (wall/proc) 4.89051/64.82
[main] Stop crit:        1.06994e-11
[main] Stop crit:        0.013206
Ebkt times:              12.9574/358.6
Eval Ebkt times:         27.879/763.89
PiPjPk times:            17.3936/477.29
Eval PiPjPk times:       2.92983/79.65
L2prod times:            8.52253/236.6
Total time:              105.128/2875.92
[main] Time assemble (wall/proc) 13.9033/127.36
[main] Time solve (wall/proc) 4.86322/65.54
[main] Stop crit:        1.06328e-11
[main] Stop crit:        0.0132588
Ebkt times:              13.041/358.36
Eval Ebkt times:         27.4987/750.7
PiPjPk times:            17.4553/475.04
Eval PiPjPk times:       3.05656/77.76
L2prod times:            8.46232/233.57
Total time:              105.165/2845.01
[main] Time assemble (wall/proc) 13.9253/126.35
[main] Time solve (wall/proc) 4.88261/64.95
[main] Stop crit:        1.05789e-11
[main] Stop crit:        0.0133084
Ebkt times:              12.8955/352.57
Eval Ebkt times:         27.6158/755.56
PiPjPk times:            17.3938/473.56
Eval PiPjPk times:       3.11174/81.56
L2prod times:            8.3637/226.91
Total time:              105.366/2840.99
[main] Time assemble (wall/proc) 14.0691/126.12
[main] Time solve (wall/proc) 4.87465/64.32
[main] Stop crit:        1.05377e-11
[main] Stop crit:        0.0133544
Ebkt times:              12.9875/356.77
Eval Ebkt times:         27.9442/764.13
PiPjPk times:            17.3707/475.7
Eval PiPjPk times:       3.18114/81.03
L2prod times:            8.39296/231.25
Total time:              105.88/2860.81
[main] Time assemble (wall/proc) 14.0553/126.57
[main] Time solve (wall/proc) 4.89099/64.89
[main] Stop crit:        1.05089e-11
[main] Stop crit:        0.0133967
Ebkt times:              13.1311/358.96
Eval Ebkt times:         27.8238/756.05
PiPjPk times:            17.537/473.54
Eval PiPjPk times:       3.18841/82.8
L2prod times:            8.42939/232.17
Total time:              106.881/2863.41
[main] Time assemble (wall/proc) 14.2429/127.01
[main] Time solve (wall/proc) 4.90905/64.86
[main] Stop crit:        1.04917e-11
[main] Stop crit:        0.013435
Ebkt times:              12.9142/353.36
Eval Ebkt times:         27.7815/756.66
PiPjPk times:            17.3202/469.29
Eval PiPjPk times:       3.08836/80.07
L2prod times:            8.47924/232.6
Total time:              105.173/2842.43
[main] Time assemble (wall/proc) 14.035/126.17
[main] Time solve (wall/proc) 4.86498/64.67
[main] Stop crit:        1.04857e-11
[main] Stop crit:        0.0134692
Ebkt times:              12.9069/355.14
Eval Ebkt times:         27.9792/762.79
PiPjPk times:            17.5095/477.2
Eval PiPjPk times:       3.0245/80.25
L2prod times:            8.41636/230.43
Total time:              105.607/2861.29
[main] Time assemble (wall/proc) 14.0783/126.84
[main] Time solve (wall/proc) 4.88514/65.06
[main] Stop crit:        1.04899e-11
[main] Stop crit:        0.0134992
Ebkt times:              12.7194/297.48
Eval Ebkt times:         27.4114/632.1
PiPjPk times:            17.42/398.78
Eval PiPjPk times:       7.58567/142.32
L2prod times:            8.43361/193.67
Total time:              129.828/2804.2
[main] Time assemble (wall/proc) 15.2415/123.37
[main] Time solve (wall/proc) 4.91944/64.37
[main] Stop crit:        1.05035e-11
[main] Stop crit:        0.0135249
Ebkt times:              12.9724/351.08
Eval Ebkt times:         28.0338/760.52
PiPjPk times:            17.1801/462.24
Eval PiPjPk times:       3.11065/81.49
L2prod times:            8.44588/227.53
Total time:              105.904/2846.94
[main] Time assemble (wall/proc) 14.0767/125.92
[main] Time solve (wall/proc) 4.9476/65.3
[main] Stop crit:        1.05254e-11
[main] Stop crit:        0.0135461
Ebkt times:              13.0103/357.65
Eval Ebkt times:         27.8493/761.16
PiPjPk times:            17.6327/481.67
Eval PiPjPk times:       3.17177/82.15
L2prod times:            8.36169/229.17
Total time:              105.785/2868.6
[main] Time assemble (wall/proc) 14.1189/127.36
[main] Time solve (wall/proc) 4.94579/65.27
[main] Stop crit:        1.05548e-11
[main] Stop crit:        0.013563
Ebkt times:              12.9361/356.35
Eval Ebkt times:         27.5775/753.95
PiPjPk times:            17.3634/475.1
Eval PiPjPk times:       3.01222/80.04
L2prod times:            8.38349/230.01
Total time:              104.577/2844.23
[main] Time assemble (wall/proc) 13.9596/126.06
[main] Time solve (wall/proc) 4.87871/64.43
[main] Stop crit:        1.05905e-11
[main] Stop crit:        0.0135755
Ebkt times:              12.941/356.15
Eval Ebkt times:         27.9352/765.44
PiPjPk times:            17.5389/478.86
Eval PiPjPk times:       3.02314/80.94
L2prod times:            8.39722/233.49
Total time:              105.306/2870.84
[main] Time assemble (wall/proc) 13.9766/127.13
[main] Time solve (wall/proc) 4.86776/64.59
[main] Stop crit:        1.06314e-11
[main] Stop crit:        0.0135836
Ebkt times:              12.9825/356.96
Eval Ebkt times:         27.8127/761.28
PiPjPk times:            17.503/480.47
Eval PiPjPk times:       3.04157/82.42
L2prod times:            8.49706/233.35
Total time:              105.07/2865.13
[main] Time assemble (wall/proc) 14.0054/127.02
[main] Time solve (wall/proc) 4.83608/65.29
[main] Stop crit:        1.06766e-11
[main] Stop crit:        0.0135875
Ebkt times:              13.1111/363.72
Eval Ebkt times:         27.9659/765.78
PiPjPk times:            17.5705/479.35
Eval PiPjPk times:       2.90173/77.17
L2prod times:            8.44814/233.18
Total time:              105.307/2871.96
[main] Time assemble (wall/proc) 13.9641/127.33
[main] Time solve (wall/proc) 4.92558/64.6
[main] Stop crit:        1.07251e-11
[main] Stop crit:        0.0135872
Ebkt times:              12.8637/350.84
Eval Ebkt times:         27.6546/754.47
PiPjPk times:            17.2773/470.29
Eval PiPjPk times:       3.11345/82.11
L2prod times:            8.44296/233.38
Total time:              104.979/2844.78
[main] Time assemble (wall/proc) 13.9387/126.04
[main] Time solve (wall/proc) 4.94744/65.28
[main] Stop crit:        1.07761e-11
[main] Stop crit:        0.013583
Ebkt times:              12.8319/350.47
Eval Ebkt times:         27.772/759.93
PiPjPk times:            17.3864/476.82
Eval PiPjPk times:       3.13755/83.04
L2prod times:            8.47123/231.18
Total time:              105.33/2853.94
[main] Time assemble (wall/proc) 13.8423/126.37
[main] Time solve (wall/proc) 4.94352/65.38
[main] Stop crit:        1.08288e-11
[main] 90%...
[main] Stop crit:        0.0135749
Ebkt times:              12.9042/354.79
Eval Ebkt times:         27.467/743.49
PiPjPk times:            17.4735/479.16
Eval PiPjPk times:       3.10234/81.15
L2prod times:            8.37419/227.86
Total time:              105.304/2842.75
[main] Time assemble (wall/proc) 13.9373/126.25
[main] Time solve (wall/proc) 4.89034/64.8
[main] Stop crit:        1.08825e-11
[main] Stop crit:        0.0135632
Ebkt times:              13.1215/361.68
Eval Ebkt times:         27.8853/765.4
PiPjPk times:            17.5958/480.76
Eval PiPjPk times:       2.98637/80.95
L2prod times:            8.44129/236
Total time:              105.624/2884.22
[main] Time assemble (wall/proc) 14.0643/127.79
[main] Time solve (wall/proc) 4.91567/65.61
[main] Stop crit:        1.09367e-11
[main] Stop crit:        0.013548
Ebkt times:              12.9671/356.93
Eval Ebkt times:         27.8966/761.81
PiPjPk times:            17.4534/479.03
Eval PiPjPk times:       3.08389/81.51
L2prod times:            8.51189/235.69
Total time:              105.321/2866.75
[main] Time assemble (wall/proc) 13.9919/127.07
[main] Time solve (wall/proc) 4.88508/64.77
[main] Stop crit:        1.09911e-11
[main] Stop crit:        0.0135296
Ebkt times:              12.9556/353.47
Eval Ebkt times:         27.4724/751.26
PiPjPk times:            17.3608/471.45
Eval PiPjPk times:       3.02257/80.7
L2prod times:            8.41877/231.75
Total time:              104.944/2841.6
[main] Time assemble (wall/proc) 13.8518/126.01
[main] Time solve (wall/proc) 4.84871/64.48
[main] Stop crit:        1.10454e-11
[main] Stop crit:        0.0135082
Ebkt times:              12.9946/355.97
Eval Ebkt times:         27.7813/756.84
PiPjPk times:            17.39/475.17
Eval PiPjPk times:       3.09766/82.42
L2prod times:            8.50799/235.08
Total time:              105.338/2864.19
[main] Time assemble (wall/proc) 13.9473/126.78
[main] Time solve (wall/proc) 4.88755/65.09
[main] Stop crit:        1.10996e-11
[main] Stop crit:        0.0134841
Ebkt times:              12.9095/354.65
Eval Ebkt times:         27.7813/759.32
PiPjPk times:            17.3908/476.45
Eval PiPjPk times:       3.03375/80.53
L2prod times:            8.49645/233.23
Total time:              104.878/2855.36
[main] Time assemble (wall/proc) 13.994/126.49
[main] Time solve (wall/proc) 4.81503/64.73
[main] Stop crit:        1.11539e-11
[main] Stop crit:        0.0134575
Ebkt times:              13.0938/360.43
Eval Ebkt times:         27.933/765.49
PiPjPk times:            17.5476/482.5
Eval PiPjPk times:       2.99356/78.42
L2prod times:            8.42538/231.14
Total time:              105.548/2878.35
[main] Time assemble (wall/proc) 14.0369/127.43
[main] Time solve (wall/proc) 4.89495/65.06
[main] Stop crit:        1.12086e-11
[main] Stop crit:        0.0134288
Ebkt times:              12.8888/355.42
Eval Ebkt times:         27.7378/762.73
PiPjPk times:            17.3093/473.09
Eval PiPjPk times:       3.03988/81.97
L2prod times:            8.41393/231.97
Total time:              104.757/2854.42
[main] Time assemble (wall/proc) 13.8896/126.24
[main] Time solve (wall/proc) 4.90279/65.23
[main] Stop crit:        1.12639e-11
[main] Stop crit:        0.0133981
Ebkt times:              12.8617/353.57
Eval Ebkt times:         27.7148/758.99
PiPjPk times:            17.4104/474.64
Eval PiPjPk times:       3.04746/79.19
L2prod times:            8.41292/231.56
Total time:              104.84/2847.18
[main] Time assemble (wall/proc) 13.9786/125.99
[main] Time solve (wall/proc) 4.92117/65.53
[main] Stop crit:        1.13206e-11
[main] Stop crit:        0.0133657
Ebkt times:              12.9616/359.14
Eval Ebkt times:         27.817/764.16
PiPjPk times:            17.5319/483.34
Eval PiPjPk times:       2.96284/79.45
L2prod times:            8.41335/232.5
Total time:              104.883/2868.69
[main] Time assemble (wall/proc) 14.0513/127.2
[main] Time solve (wall/proc) 4.89206/64.97
[main] Stop crit:        1.13793e-11
[main] Stop crit:        0.013332
Ebkt times:              13.1431/364.39
Eval Ebkt times:         28.122/774.3
PiPjPk times:            17.5169/479.83
Eval PiPjPk times:       3.09699/81.75
L2prod times:            8.44868/233.24
Total time:              105.813/2886.22
[main] Time assemble (wall/proc) 14.0162/127.83
[main] Time solve (wall/proc) 4.89075/64.97
[main] Stop crit:        1.14408e-11
[main] Stop crit:        0.013297
Ebkt times:              12.8387/351.97
Eval Ebkt times:         27.8653/764.74
PiPjPk times:            17.3465/474.27
Eval PiPjPk times:       3.10544/82.72
L2prod times:            8.44227/231.36
Total time:              105.213/2861.76
[main] Time assemble (wall/proc) 13.8558/126.4
[main] Time solve (wall/proc) 4.90186/64.67
[main] Stop crit:        1.15057e-11
[main] Stop crit:        0.0132612
Ebkt times:              12.9399/356.81
Eval Ebkt times:         27.717/758.93
PiPjPk times:            17.4324/475.92
Eval PiPjPk times:       3.14339/79.52
L2prod times:            8.37958/230.01
Total time:              105.098/2849.2
[main] Time assemble (wall/proc) 14.0746/126.45
[main] Time solve (wall/proc) 4.90231/65.02
[main] Stop crit:        1.15748e-11
[main] Stop crit:        0.0132246
Ebkt times:              12.9596/355.93
Eval Ebkt times:         27.7776/761.56
PiPjPk times:            17.4859/478.91
Eval PiPjPk times:       3.09943/80.35
L2prod times:            8.48013/233.7
Total time:              105.397/2867.49
[main] Time assemble (wall/proc) 13.9685/127.09
[main] Time solve (wall/proc) 4.89445/64.87
[main] Stop crit:        1.16487e-11
[main] Stop crit:        0.0131875
Ebkt times:              12.9571/359.07
Eval Ebkt times:         27.8794/767.88
PiPjPk times:            17.3953/475.04
Eval PiPjPk times:       2.95636/78.31
L2prod times:            8.33742/231.7
Total time:              104.735/2862.95
[main] Time assemble (wall/proc) 13.9274/126.75
[main] Time solve (wall/proc) 4.93987/65.01
[main] Stop crit:        1.17281e-11
[main] Stop crit:        0.01315
Ebkt times:              12.9537/354.99
Eval Ebkt times:         27.5019/751.58
PiPjPk times:            17.1678/468.26
Eval PiPjPk times:       3.19317/82.86
L2prod times:            8.54762/233.41
Total time:              104.564/2833.56
[main] Time assemble (wall/proc) 13.8868/125.34
[main] Time solve (wall/proc) 4.87842/64.98
[main] Stop crit:        1.18134e-11
[main] Stop crit:        0.0131123
Ebkt times:              13.0458/358.84
Eval Ebkt times:         27.7438/766.95
PiPjPk times:            17.5836/481.77
Eval PiPjPk times:       3.01655/79.73
L2prod times:            8.42765/231.02
Total time:              105.328/2868.16
[main] Time assemble (wall/proc) 13.948/126.96
[main] Time solve (wall/proc) 4.99354/64.97
[main] Stop crit:        1.19046e-11
[main] Stop crit:        0.0130746
Ebkt times:              13.0195/356.25
Eval Ebkt times:         28.0601/762.91
PiPjPk times:            17.2774/467.24
Eval PiPjPk times:       3.12265/80.04
L2prod times:            8.45187/232.68
Total time:              106.04/2853.4
[main] Time assemble (wall/proc) 14.4962/126.7
[main] Time solve (wall/proc) 5.04871/65.48
[main] Stop crit:        1.20018e-11
[main] Stop crit:        0.0130369
Ebkt times:              13.1693/359.12
Eval Ebkt times:         28.0589/756.81
PiPjPk times:            17.4509/468.92
Eval PiPjPk times:       3.17083/82.02
L2prod times:            8.54998/231.72
Total time:              106.686/2850.95
[main] Time assemble (wall/proc) 14.3332/126.73
[main] Time solve (wall/proc) 4.91038/65.26
[main] Stop crit:        1.21048e-11
[main] Stop crit:        0.0129993
Ebkt times:              13.114/360.53
Eval Ebkt times:         27.8751/767.15
PiPjPk times:            17.3953/474.85
Eval PiPjPk times:       3.0012/80.21
L2prod times:            8.441/231.11
Total time:              105.747/2873.41
[main] Time assemble (wall/proc) 13.9163/126.9
[main] Time solve (wall/proc) 4.93447/64.26
[main] Stop crit:        1.2213e-11
[main] Stop crit:        0.0129618
Ebkt times:              12.8044/348.85
Eval Ebkt times:         27.5847/753.22
PiPjPk times:            17.2699/470.07
Eval PiPjPk times:       3.22998/80.93
L2prod times:            8.37279/228.93
Total time:              104.503/2824.65
[main] Time assemble (wall/proc) 13.9171/125.52
[main] Time solve (wall/proc) 4.85786/64.48
[main] Stop crit:        1.23257e-11
[main] Stop crit:        0.0129246
Ebkt times:              12.8348/352.5
Eval Ebkt times:         27.7536/763.86
PiPjPk times:            17.272/471.12
Eval PiPjPk times:       3.08031/82.3
L2prod times:            8.42738/230.93
Total time:              104.627/2842.7
[main] Time assemble (wall/proc) 13.9626/126.21
[main] Time solve (wall/proc) 4.91216/64.83
[main] Stop crit:        1.24419e-11
[main] Stop crit:        0.0128875
Ebkt times:              12.8637/354.11
Eval Ebkt times:         27.5719/750.4
PiPjPk times:            17.1132/465.8
Eval PiPjPk times:       2.96088/78.88
L2prod times:            8.50528/236.4
Total time:              104.892/2839.23
[main] Time assemble (wall/proc) 13.9103/126.08
[main] Time solve (wall/proc) 4.87609/64.6
[main] Stop crit:        1.25605e-11
[main] Stop crit:        0.0128507
Ebkt times:              12.8049/350.38
Eval Ebkt times:         27.7603/758.9
PiPjPk times:            17.2088/467.64
Eval PiPjPk times:       3.00763/79.03
L2prod times:            8.51824/234.06
Total time:              104.812/2839.93
[main] Time assemble (wall/proc) 13.9659/125.93
[main] Time solve (wall/proc) 4.89564/64.96
[main] Stop crit:        1.26801e-11
[main] Stop crit:        0.0128141
Ebkt times:              12.9857/355.99
Eval Ebkt times:         27.7331/756.4
PiPjPk times:            17.4265/471.74
Eval PiPjPk times:       3.00753/78.56
L2prod times:            8.41397/232.83
Total time:              105.459/2853.77
[main] Time assemble (wall/proc) 14.0006/126.66
[main] Time solve (wall/proc) 4.91945/64.73
[main] Stop crit:        1.27993e-11
[main] Stop crit:        0.0127776
Ebkt times:              13.0986/361.52
Eval Ebkt times:         27.986/769.37
PiPjPk times:            17.5383/479.31
Eval PiPjPk times:       3.06599/79.48
L2prod times:            8.4181/234.1
Total time:              105.25/2878.86
[main] Time assemble (wall/proc) 13.9292/127.34
[main] Time solve (wall/proc) 4.85183/64.28
[main] Stop crit:        1.29169e-11
[main] Stop crit:        0.0127413
Ebkt times:              12.6997/344.84
Eval Ebkt times:         27.5282/745.28
PiPjPk times:            17.2539/470.81
Eval PiPjPk times:       3.09797/82.96
L2prod times:            8.38673/228.9
Total time:              104.518/2820.09
[main] Time assemble (wall/proc) 13.9324/124.72
[main] Time solve (wall/proc) 4.82789/64.9
[main] Stop crit:        1.30312e-11
[main] Stop crit:        0.0127051
Ebkt times:              12.9546/354.99
Eval Ebkt times:         27.6748/755.92
PiPjPk times:            17.3793/474.43
Eval PiPjPk times:       3.01413/76.88
L2prod times:            8.41152/230.3
Total time:              105.09/2841.83
[main] Time assemble (wall/proc) 14.0596/126.17
[main] Time solve (wall/proc) 4.87203/64.23
[main] Stop crit:        1.31411e-11
[main] Stop crit:        0.0126689
Ebkt times:              12.9178/353.81
Eval Ebkt times:         27.7315/759.19
PiPjPk times:            17.2691/470.96
Eval PiPjPk times:       3.01582/80.62
L2prod times:            8.48472/233.33
Total time:              104.706/2848.41
[main] Time assemble (wall/proc) 13.9598/126.23
[main] Time solve (wall/proc) 4.86132/64.59
[main] Stop crit:        1.32452e-11
[main] Stop crit:        0.0126328
Ebkt times:              12.8992/354.98
Eval Ebkt times:         27.8065/759.52
PiPjPk times:            17.3157/470.34
Eval PiPjPk times:       2.98139/78.35
L2prod times:            8.5368/234.05
Total time:              104.972/2846.49
[main] Time assemble (wall/proc) 14.0174/126.38
[main] Time solve (wall/proc) 4.83635/64.65
[main] Stop crit:        1.33425e-11
[main] Stop crit:        0.0125968
Ebkt times:              12.9245/354.72
Eval Ebkt times:         27.7706/762.25
PiPjPk times:            17.4908/478.65
Eval PiPjPk times:       3.0884/79.66
L2prod times:            8.55595/235.45
Total time:              105.353/2868.77
[main] Time assemble (wall/proc) 13.9293/126.68
[main] Time solve (wall/proc) 4.85513/64.34
[main] Stop crit:        1.34323e-11
[main] Stop crit:        0.0125607
Ebkt times:              12.9958/359.15
Eval Ebkt times:         27.9311/772.3
PiPjPk times:            17.4172/476.28
Eval PiPjPk times:       2.9079/78.14
L2prod times:            8.481/235.64
Total time:              104.9/2872.12
[main] Time assemble (wall/proc) 13.921/127.08
[main] Time solve (wall/proc) 4.88926/64.83
[main] Stop crit:        1.35137e-11
[main] Stop crit:        0.0125246
Ebkt times:              12.9883/355.22
Eval Ebkt times:         27.9929/767.1
PiPjPk times:            17.5367/480.32
Eval PiPjPk times:       3.08342/81.47
L2prod times:            8.45469/234.56
Total time:              105.59/2874.77
[main] Time assemble (wall/proc) 13.986/127
[main] Time solve (wall/proc) 4.93966/64.88
[main] Stop crit:        1.35866e-11
[main] Stop crit:        0.0124886
Ebkt times:              12.9435/359.65
Eval Ebkt times:         27.9268/764.15
PiPjPk times:            17.4329/477.05
Eval PiPjPk times:       2.97833/78.42
L2prod times:            8.38674/233.17
Total time:              105.291/2867.23
[main] Time assemble (wall/proc) 14.0181/127.07
[main] Time solve (wall/proc) 4.89712/64.93
[main] Stop crit:        1.36508e-11
[main] Stop crit:        0.0124527
Ebkt times:              12.9662/358.22
Eval Ebkt times:         27.9767/769.4
PiPjPk times:            17.2152/471.62
Eval PiPjPk times:       3.04702/80.75
L2prod times:            8.54691/237.34
Total time:              105.008/2863.47
[main] Time assemble (wall/proc) 13.9233/126.71
[main] Time solve (wall/proc) 4.85153/64.52
[main] Stop crit:        1.37062e-11
[main] Stop crit:        0.0124168
Ebkt times:              12.9013/355.22
Eval Ebkt times:         27.8863/765.99
PiPjPk times:            17.1421/469.07
Eval PiPjPk times:       3.00843/80.56
L2prod times:            8.60575/238.94
Total time:              104.944/2866.67
[main] Time assemble (wall/proc) 13.7764/126.34
[main] Time solve (wall/proc) 4.8663/64.78
[main] Stop crit:        1.37534e-11
[main] Stop crit:        0.0123812
Ebkt times:              12.8831/353.18
Eval Ebkt times:         27.7973/756.44
PiPjPk times:            17.3233/470.24
Eval PiPjPk times:       3.00943/77.4
L2prod times:            8.36318/230.57
Total time:              105.138/2840.28
[main] Time assemble (wall/proc) 13.9694/126.03
[main] Time solve (wall/proc) 4.90116/64.93
[main] Stop crit:        1.37928e-11
[main] Stop crit:        0.0123458
Ebkt times:              12.9101/355.06
Eval Ebkt times:         27.8158/766.3
PiPjPk times:            17.2991/477.95
Eval PiPjPk times:       2.9972/80.02
L2prod times:            8.51008/235.43
Total time:              104.614/2858.63
[main] Time assemble (wall/proc) 13.9973/126.62
[main] Time solve (wall/proc) 4.85857/64.37
[main] Stop crit:        1.3825e-11
[main] Stop crit:        0.0123108
Ebkt times:              13.0291/360.2
Eval Ebkt times:         27.893/763.82
PiPjPk times:            17.5374/479.17
Eval PiPjPk times:       2.95276/78.59
L2prod times:            8.49633/236.04
Total time:              105.767/2880.26
[main] Time assemble (wall/proc) 14.0983/127.38
[main] Time solve (wall/proc) 4.90065/64.68
[main] Stop crit:        1.38509e-11
[main] Stop crit:        0.0122762
Ebkt times:              13.0131/358.77
Eval Ebkt times:         27.9234/769.43
PiPjPk times:            17.4576/479.59
Eval PiPjPk times:       3.01174/79.61
L2prod times:            8.51358/235.01
Total time:              105.056/2874.54
[main] Time assemble (wall/proc) 14.0184/127.27
[main] Time solve (wall/proc) 4.88633/64.65
[main] Stop crit:        1.38713e-11
[main] Stop crit:        0.0122423
Ebkt times:              12.7856/351.32
Eval Ebkt times:         27.8939/760.02
PiPjPk times:            17.0766/464.29
Eval PiPjPk times:       3.11304/80.45
L2prod times:            8.58806/233.4
Total time:              105.203/2838.54
[main] Time assemble (wall/proc) 13.983/125.82
[main] Time solve (wall/proc) 4.88135/64.55
[main] Stop crit:        1.3887e-11
[main] Stop crit:        0.0122091
Ebkt times:              12.8565/353.4
Eval Ebkt times:         27.7743/765.51
PiPjPk times:            17.1974/470.23
Eval PiPjPk times:       2.90607/80.16
L2prod times:            8.4948/235.18
Total time:              104.369/2850.53
[main] Time assemble (wall/proc) 13.8495/126.04
[main] Time solve (wall/proc) 4.89445/64.88
[main] Stop crit:        1.38987e-11
[main] Stop crit:        0.0121768
Ebkt times:              12.8517/353.17
Eval Ebkt times:         27.676/760.5
PiPjPk times:            17.481/478.28
Eval PiPjPk times:       2.96772/82.24
L2prod times:            8.35976/229.85
Total time:              104.575/2855.03
[main] Time assemble (wall/proc) 13.8842/126.3
[main] Time solve (wall/proc) 4.91393/64.78
[main] Stop crit:        1.39072e-11
[main] Stop crit:        0.0121455
Ebkt times:              12.9066/355.18
Eval Ebkt times:         27.9345/772.81
PiPjPk times:            17.327/476.08
Eval PiPjPk times:       3.00037/78.55
L2prod times:            8.53438/236.2
Total time:              104.792/2869.57
[main] Time assemble (wall/proc) 13.9029/126.83
[main] Time solve (wall/proc) 4.96344/64.75
[main] Stop crit:        1.3913e-11
[main] Stop crit:        0.0121155
Ebkt times:              13.0308/360.19
Eval Ebkt times:         28.0507/770.8
PiPjPk times:            17.3878/475.16
Eval PiPjPk times:       2.96241/80.46
L2prod times:            8.41535/233.94
Total time:              104.912/2868.88
[main] Time assemble (wall/proc) 13.947/127.19
[main] Time solve (wall/proc) 4.87004/64.91
[main] Stop crit:        1.39165e-11
[main] Stop crit:        0.0120869
Ebkt times:              13.0338/358.32
Eval Ebkt times:         27.8118/767.69
PiPjPk times:            17.5492/479.73
Eval PiPjPk times:       2.93845/76.93
L2prod times:            8.43183/231.35
Total time:              105.241/2867.01
[main] Time assemble (wall/proc) 13.9825/127.09
[main] Time solve (wall/proc) 4.94569/65.04
[main] Stop crit:        1.39177e-11
[main] Stop crit:        0.0120598
Ebkt times:              13.1279/361.8
Eval Ebkt times:         27.8759/770.91
PiPjPk times:            17.4462/475.99
Eval PiPjPk times:       3.09167/80.85
L2prod times:            8.46231/234.35
Total time:              105.654/2883.07
[main] Time assemble (wall/proc) 14.0139/127.65
[main] Time solve (wall/proc) 4.92525/64.67
[main] Stop crit:        1.39167e-11
[main] Stop crit:        0.0120345
Ebkt times:              12.9481/355.96
Eval Ebkt times:         27.8135/765.81
PiPjPk times:            17.235/470.64
Eval PiPjPk times:       2.99197/79.93
L2prod times:            8.49819/235.16
Total time:              104.81/2853.46
[main] Time assemble (wall/proc) 13.8975/126.63
[main] Time solve (wall/proc) 4.87119/64.99
[main] Stop crit:        1.39133e-11
[main] Stop crit:        0.012011
Ebkt times:              12.8009/349.15
Eval Ebkt times:         27.5167/746.5
PiPjPk times:            17.3704/473.82
Eval PiPjPk times:       3.08114/82.37
L2prod times:            8.43047/232.24
Total time:              104.605/2832.27
[main] Time assemble (wall/proc) 14.0253/125.71
[main] Time solve (wall/proc) 4.92766/64.69
[main] Stop crit:        1.3907e-11
[main] Time run (wall/proc) 14414.9/226412
[main] Compute errors
[main] Electric field error = 3.484
[main] Potential error = 0.799397
[main] Lambda = 0.141389
[main] Maximum residual = 2.06108e-15
[main] Maximum constraint difference = 6.48285e-12
[main] Time norms (wall/proc) 0.247376/6.67
[main] Mesh diameter 0.216506
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.866025  0.1        2.50786   --        0.968886  --       2.96673e-14  4.51672e-14
2    0.216506  0.0020284  3.484     -0.24     0.799397  0.14     2.06108e-15  6.48285e-12
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0250937     0.16          0.269748    0.94        0.250194       1.0815         0.0495815   0.4275      13.8524   180.13
0.231155      5.89          14.4638     44.26       13.974         126.652        4.89284     64.9217     14414.9   226412
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Tetgen-Cube-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 408 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0243902
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.15137/3.59
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 5.4943/18.21
[main] Initial constraint norm: 5.27242
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.485366
Ebkt times:              7.4993/205.06
Eval Ebkt times:         10.5051/290.36
PiPjPk times:            5.01102/137.64
Eval PiPjPk times:       0.796493/19.86
L2prod times:            3.01239/83.44
Total time:              40.7543/1113.29
[main] Time assemble (wall/proc) 4.67018/46.93
[main] Time solve (wall/proc) 1.18907/13.36
[main] Stop crit:        2.46296e-05
Ebkt times:              7.57968/211.07
Eval Ebkt times:         10.5538/292.25
PiPjPk times:            5.24091/144.83
Eval PiPjPk times:       0.718544/18.84
L2prod times:            2.95912/81.67
Total time:              40.8456/1128.66
[main] Time assemble (wall/proc) 4.66207/47.56
[main] Time solve (wall/proc) 1.16215/12.63
[main] Stop crit:        1.9864e-14
[main] Stop crit:        0.409837
Ebkt times:              7.61725/210.83
Eval Ebkt times:         10.528/291.26
PiPjPk times:            5.29027/146.75
Eval PiPjPk times:       0.686139/19.85
L2prod times:            2.97557/82.32
Total time:              41.0516/1134.95
[main] Time assemble (wall/proc) 4.67349/47.86
[main] Time solve (wall/proc) 1.15412/12.76
[main] Stop crit:        1.07102e-05
Ebkt times:              7.58158/209.68
Eval Ebkt times:         10.6365/294.96
PiPjPk times:            5.25707/144.15
Eval PiPjPk times:       0.696226/21
L2prod times:            2.99665/83.09
Total time:              41.0575/1133.01
[main] Time assemble (wall/proc) 4.71246/47.9
[main] Time solve (wall/proc) 1.16559/12.78
[main] Stop crit:        5.91198e-15
[main] Stop crit:        0.304321
Ebkt times:              7.59377/211.28
Eval Ebkt times:         10.5332/292.74
PiPjPk times:            5.32263/148.38
Eval PiPjPk times:       0.695609/18
L2prod times:            3.0751/84.19
Total time:              41.3791/1141.88
[main] Time assemble (wall/proc) 4.68997/48.16
[main] Time solve (wall/proc) 1.15429/12.69
[main] Stop crit:        8.43798e-06
Ebkt times:              7.65519/211.82
Eval Ebkt times:         10.5765/293.44
PiPjPk times:            5.30709/144.39
Eval PiPjPk times:       0.688829/20.94
L2prod times:            3.01479/83.26
Total time:              41.286/1141.38
[main] Time assemble (wall/proc) 4.74359/48.19
[main] Time solve (wall/proc) 1.16259/12.75
[main] Stop crit:        4.0776e-15
[main] Stop crit:        0.217834
Ebkt times:              7.59698/211.3
Eval Ebkt times:         10.6078/293.41
PiPjPk times:            5.30554/145.76
Eval PiPjPk times:       0.687853/19.45
L2prod times:            2.99312/81.95
Total time:              41.2325/1140.4
[main] Time assemble (wall/proc) 4.70181/48.09
[main] Time solve (wall/proc) 1.15373/12.63
[main] Stop crit:        5.53052e-06
Ebkt times:              7.71335/213.94
Eval Ebkt times:         10.6035/292.65
PiPjPk times:            5.35476/148.53
Eval PiPjPk times:       0.702357/21.15
L2prod times:            3.0233/83.44
Total time:              41.568/1150.07
[main] Time assemble (wall/proc) 4.70542/48.43
[main] Time solve (wall/proc) 1.2041/12.92
[main] Stop crit:        3.05652e-15
[main] Stop crit:        0.168476
Ebkt times:              7.60435/211.24
Eval Ebkt times:         10.5822/293.57
PiPjPk times:            5.28638/145.8
Eval PiPjPk times:       0.692533/17.92
L2prod times:            3.01126/83.27
Total time:              41.1964/1138.72
[main] Time assemble (wall/proc) 4.68165/47.98
[main] Time solve (wall/proc) 1.15997/12.89
[main] Stop crit:        3.62857e-06
Ebkt times:              7.71721/213.35
Eval Ebkt times:         10.6234/294.19
PiPjPk times:            5.35499/147.14
Eval PiPjPk times:       0.695391/18.58
L2prod times:            3.06361/85.11
Total time:              41.7446/1151.09
[main] Time assemble (wall/proc) 4.6933/48.57
[main] Time solve (wall/proc) 1.15421/12.66
[main] Stop crit:        2.8034e-15
[main] 12%...
[main] Stop crit:        0.136192
Ebkt times:              7.62615/211.88
Eval Ebkt times:         10.6591/294.94
PiPjPk times:            5.2667/146.47
Eval PiPjPk times:       0.692034/18.28
L2prod times:            3.00337/83.39
Total time:              41.2547/1140.61
[main] Time assemble (wall/proc) 4.71932/48.14
[main] Time solve (wall/proc) 1.16252/12.87
[main] Stop crit:        2.59519e-06
Ebkt times:              7.59245/210.51
Eval Ebkt times:         10.6191/295.01
PiPjPk times:            5.30465/147.26
Eval PiPjPk times:       0.687307/19.62
L2prod times:            2.9949/82.28
Total time:              41.219/1139.54
[main] Time assemble (wall/proc) 4.69356/48.08
[main] Time solve (wall/proc) 1.16144/12.81
[main] Stop crit:        2.70434e-15
[main] Stop crit:        0.10983
Ebkt times:              7.68007/212.71
Eval Ebkt times:         10.5992/292.93
PiPjPk times:            5.32957/147.57
Eval PiPjPk times:       0.697534/19.71
L2prod times:            3.05494/84.79
Total time:              41.5413/1148.6
[main] Time assemble (wall/proc) 4.7046/48.37
[main] Time solve (wall/proc) 1.20164/12.94
[main] Stop crit:        1.90366e-06
Ebkt times:              7.63706/211.94
Eval Ebkt times:         10.5869/293.72
PiPjPk times:            5.32645/147.34
Eval PiPjPk times:       0.69166/19.2
L2prod times:            3.04288/84.44
Total time:              41.4622/1145.2
[main] Time assemble (wall/proc) 4.68748/48.32
[main] Time solve (wall/proc) 1.19934/13.04
[main] Stop crit:        2.69697e-15
[main] Stop crit:        0.089519
Ebkt times:              7.62455/210.99
Eval Ebkt times:         10.6927/295.67
PiPjPk times:            5.29621/146.29
Eval PiPjPk times:       0.6994/19.36
L2prod times:            3.02376/83.74
Total time:              41.4037/1143.89
[main] Time assemble (wall/proc) 4.71252/48.29
[main] Time solve (wall/proc) 1.19781/12.86
[main] Stop crit:        1.39948e-06
Ebkt times:              7.6388/210.86
Eval Ebkt times:         10.571/293.61
PiPjPk times:            5.33423/146.7
Eval PiPjPk times:       0.691307/19.14
L2prod times:            2.99266/83.64
Total time:              41.2926/1140.43
[main] Time assemble (wall/proc) 4.69669/48.08
[main] Time solve (wall/proc) 1.16062/12.66
[main] Stop crit:        2.63698e-15
[main] Stop crit:        0.0769721
Ebkt times:              7.60576/210.51
Eval Ebkt times:         10.6579/292.44
PiPjPk times:            5.30583/145.73
Eval PiPjPk times:       0.701007/20.76
L2prod times:            2.98067/83.14
Total time:              41.2051/1137.58
[main] Time assemble (wall/proc) 4.73909/48.03
[main] Time solve (wall/proc) 1.21232/12.85
[main] Stop crit:        1.04185e-06
Ebkt times:              7.73406/214.67
Eval Ebkt times:         10.6738/295.54
PiPjPk times:            5.26603/145.25
Eval PiPjPk times:       0.691936/19.27
L2prod times:            2.98106/83.16
Total time:              41.2923/1140.93
[main] Time assemble (wall/proc) 4.69252/48.16
[main] Time solve (wall/proc) 1.16607/12.98
[main] Stop crit:        2.71417e-15
[main] Stop crit:        0.0717042
Ebkt times:              7.75771/213.71
Eval Ebkt times:         10.7045/298.65
PiPjPk times:            5.36083/148.55
Eval PiPjPk times:       0.711548/19.95
L2prod times:            3.06381/84.1
Total time:              41.909/1155.41
[main] Time assemble (wall/proc) 4.74293/48.76
[main] Time solve (wall/proc) 1.16472/12.91
[main] Stop crit:        7.88282e-07
[main] 24%...
[main] Stop crit:        0.0724494
Ebkt times:              7.6852/212.07
Eval Ebkt times:         10.6777/294.5
PiPjPk times:            5.33663/148.23
Eval PiPjPk times:       0.697741/20.23
L2prod times:            3.05322/85.09
Total time:              41.7276/1153.23
[main] Time assemble (wall/proc) 4.73393/48.66
[main] Time solve (wall/proc) 1.17054/13.01
[main] Stop crit:        6.25666e-07
[main] Stop crit:        0.0784547
Ebkt times:              7.66929/212.01
Eval Ebkt times:         10.6047/293.45
PiPjPk times:            5.36647/148.11
Eval PiPjPk times:       0.6909/18.87
L2prod times:            3.01596/82.72
Total time:              41.5212/1147.16
[main] Time assemble (wall/proc) 4.67324/48.35
[main] Time solve (wall/proc) 1.16756/13.06
[main] Stop crit:        6.02215e-07
[main] Stop crit:        0.0892404
Ebkt times:              7.65975/211.66
Eval Ebkt times:         10.6273/294.29
PiPjPk times:            5.3257/147.66
Eval PiPjPk times:       0.699902/19.05
L2prod times:            3.00836/82.93
Total time:              41.4037/1141.73
[main] Time assemble (wall/proc) 4.74023/48.26
[main] Time solve (wall/proc) 1.17228/12.69
[main] Stop crit:        8.15755e-07
[main] Stop crit:        0.104726
Ebkt times:              7.70267/213.28
Eval Ebkt times:         10.5156/291.95
PiPjPk times:            5.32922/146.58
Eval PiPjPk times:       0.689205/19.4
L2prod times:            3.06802/84.83
Total time:              41.6099/1149.78
[main] Time assemble (wall/proc) 4.69681/48.49
[main] Time solve (wall/proc) 1.15478/12.71
[main] Stop crit:        1.23189e-06
Ebkt times:              7.63771/210.84
Eval Ebkt times:         10.5525/292.35
PiPjPk times:            5.34289/146.45
Eval PiPjPk times:       0.696279/19.81
L2prod times:            3.04335/83.52
Total time:              41.3955/1138.75
[main] Time assemble (wall/proc) 4.68861/48.11
[main] Time solve (wall/proc) 1.15658/12.8
[main] Stop crit:        3.42119e-15
[main] 34%...
[main] Stop crit:        0.123915
Ebkt times:              7.67161/212.12
Eval Ebkt times:         10.6226/296.04
PiPjPk times:            5.33789/148.96
Eval PiPjPk times:       0.691184/18.97
L2prod times:            3.0015/83.76
Total time:              41.5337/1149.47
[main] Time assemble (wall/proc) 4.72689/48.49
[main] Time solve (wall/proc) 1.16088/12.82
[main] Stop crit:        1.72373e-06
Ebkt times:              7.62932/212.95
Eval Ebkt times:         10.5252/290.81
PiPjPk times:            5.33839/147.01
Eval PiPjPk times:       0.692572/18.61
L2prod times:            3.06831/84.62
Total time:              41.5419/1148.24
[main] Time assemble (wall/proc) 4.72878/48.4
[main] Time solve (wall/proc) 1.15696/12.72
[main] Stop crit:        3.10488e-15
[main] Stop crit:        0.146717
Ebkt times:              7.64702/211.92
Eval Ebkt times:         10.6539/295.14
PiPjPk times:            5.30921/146.1
Eval PiPjPk times:       0.692374/17.6
L2prod times:            3.02327/83.3
Total time:              41.3744/1141.48
[main] Time assemble (wall/proc) 4.67412/48.14
[main] Time solve (wall/proc) 1.18558/12.91
[main] Stop crit:        2.25845e-06
Ebkt times:              7.63412/210.61
Eval Ebkt times:         10.6062/296.13
PiPjPk times:            5.32873/146.75
Eval PiPjPk times:       0.696107/18.4
L2prod times:            3.01872/83.46
Total time:              41.3974/1142.88
[main] Time assemble (wall/proc) 4.70658/48.24
[main] Time solve (wall/proc) 1.17305/12.96
[main] Stop crit:        2.9051e-15
[main] Stop crit:        0.173468
Ebkt times:              7.63199/212.49
Eval Ebkt times:         10.6632/294.1
PiPjPk times:            5.28441/147.3
Eval PiPjPk times:       0.68832/17.79
L2prod times:            2.96438/82.4
Total time:              41.1524/1137.92
[main] Time assemble (wall/proc) 4.68005/47.97
[main] Time solve (wall/proc) 1.19211/12.78
[main] Stop crit:        2.86355e-06
Ebkt times:              7.65557/211.47
Eval Ebkt times:         10.6607/296.31
PiPjPk times:            5.32235/145.7
Eval PiPjPk times:       0.691405/18.42
L2prod times:            3.02851/83.27
Total time:              41.4262/1140.75
[main] Time assemble (wall/proc) 4.71301/48.15
[main] Time solve (wall/proc) 1.19646/12.8
[main] Stop crit:        3.13547e-15
[main] Stop crit:        0.203774
Ebkt times:              7.61414/210.69
Eval Ebkt times:         10.642/294.67
PiPjPk times:            5.31157/146.46
Eval PiPjPk times:       0.701776/19.38
L2prod times:            3.03612/84.26
Total time:              41.4182/1142.93
[main] Time assemble (wall/proc) 4.69045/48.24
[main] Time solve (wall/proc) 1.15514/12.74
[main] Stop crit:        3.5959e-06
Ebkt times:              7.5855/209.72
Eval Ebkt times:         10.6567/293.71
PiPjPk times:            5.3574/148.04
Eval PiPjPk times:       0.700258/19.94
L2prod times:            2.99166/82.97
Total time:              41.3988/1141.27
[main] Time assemble (wall/proc) 4.69531/48.22
[main] Time solve (wall/proc) 1.15175/12.57
[main] Stop crit:        3.44059e-15
[main] Stop crit:        0.235511
Ebkt times:              7.56159/209.29
Eval Ebkt times:         10.6551/295.8
PiPjPk times:            5.32014/146.9
Eval PiPjPk times:       0.688569/19.21
L2prod times:            2.99816/82.74
Total time:              41.3073/1141.17
[main] Time assemble (wall/proc) 4.73159/48.19
[main] Time solve (wall/proc) 1.16493/12.88
[main] Stop crit:        4.46445e-06
Ebkt times:              7.57744/207.38
Eval Ebkt times:         10.5715/294.72
PiPjPk times:            5.30004/146.46
Eval PiPjPk times:       0.692556/18.82
L2prod times:            3.0486/85.25
Total time:              41.3041/1142.35
[main] Time assemble (wall/proc) 4.70312/48.11
[main] Time solve (wall/proc) 1.16021/12.77
[main] Stop crit:        4.12828e-15
[main] 46%...
[main] Stop crit:        0.263239
Ebkt times:              7.67916/211.81
Eval Ebkt times:         10.6509/293.83
PiPjPk times:            5.31875/147.06
Eval PiPjPk times:       0.698409/18.23
L2prod times:            3.0294/82.62
Total time:              41.5475/1143.07
[main] Time assemble (wall/proc) 4.71803/48.29
[main] Time solve (wall/proc) 1.16064/12.76
[main] Stop crit:        5.32679e-06
Ebkt times:              7.71927/213.25
Eval Ebkt times:         10.5877/294.98
PiPjPk times:            5.35459/147.32
Eval PiPjPk times:       0.684164/18.31
L2prod times:            3.0339/83.55
Total time:              41.6053/1149.84
[main] Time assemble (wall/proc) 4.73463/48.5
[main] Time solve (wall/proc) 1.16148/12.89
[main] Stop crit:        5.16341e-15
[main] Stop crit:        0.278366
Ebkt times:              7.65885/211.41
Eval Ebkt times:         10.6475/295.49
PiPjPk times:            5.31798/146.86
Eval PiPjPk times:       0.688002/19.12
L2prod times:            2.96848/81.84
Total time:              41.3301/1143.57
[main] Time assemble (wall/proc) 4.72068/48.21
[main] Time solve (wall/proc) 1.1815/13
[main] Stop crit:        5.87488e-06
Ebkt times:              7.62496/210.3
Eval Ebkt times:         10.625/296.43
PiPjPk times:            5.36281/148.84
Eval PiPjPk times:       0.691508/19.43
L2prod times:            3.0472/83.48
Total time:              41.6603/1150.41
[main] Time assemble (wall/proc) 4.70932/48.47
[main] Time solve (wall/proc) 1.15667/12.78
[main] Stop crit:        5.60041e-15
[main] Stop crit:        0.274335
Ebkt times:              7.57466/207.78
Eval Ebkt times:         10.6575/296.18
PiPjPk times:            5.32534/146.81
Eval PiPjPk times:       0.69255/20.9
L2prod times:            2.97083/83.75
Total time:              41.2086/1138.49
[main] Time assemble (wall/proc) 4.74982/48.03
[main] Time solve (wall/proc) 1.16317/12.71
[main] Stop crit:        5.82223e-06
Ebkt times:              7.7149/214.52
Eval Ebkt times:         10.6579/295.09
PiPjPk times:            5.36212/147.02
Eval PiPjPk times:       0.698304/19.26
L2prod times:            3.07006/84.76
Total time:              41.7547/1153.31
[main] Time assemble (wall/proc) 4.71263/48.54
[main] Time solve (wall/proc) 1.16259/12.78
[main] Stop crit:        4.96443e-15
[main] Stop crit:        0.253082
Ebkt times:              7.74338/213.29
Eval Ebkt times:         10.6104/294.44
PiPjPk times:            5.33986/148.87
Eval PiPjPk times:       0.686214/18.5
L2prod times:            2.96369/82.48
Total time:              41.3873/1143.8
[main] Time assemble (wall/proc) 4.71222/48.24
[main] Time solve (wall/proc) 1.17541/13
[main] Stop crit:        5.15918e-06
Ebkt times:              7.72911/215.18
Eval Ebkt times:         10.6182/293.41
PiPjPk times:            5.30679/148.77
Eval PiPjPk times:       0.69013/18.6
L2prod times:            2.9939/83.15
Total time:              41.4026/1144.84
[main] Time assemble (wall/proc) 4.70271/48.25
[main] Time solve (wall/proc) 1.20474/12.89
[main] Stop crit:        3.72875e-15
[main] 56%...
[main] Stop crit:        0.223027
Ebkt times:              7.63567/211.5
Eval Ebkt times:         10.5917/292.5
PiPjPk times:            5.32568/146.94
Eval PiPjPk times:       0.695893/19.91
L2prod times:            3.01584/84.18
Total time:              41.3488/1141.56
[main] Time assemble (wall/proc) 4.69679/48.16
[main] Time solve (wall/proc) 1.20787/12.93
[main] Stop crit:        4.13281e-06
Ebkt times:              7.63608/210.65
Eval Ebkt times:         10.5826/295.5
PiPjPk times:            5.31418/148.07
Eval PiPjPk times:       0.685273/18.63
L2prod times:            3.00826/83.58
Total time:              41.3063/1138.31
[main] Time assemble (wall/proc) 4.70245/48.08
[main] Time solve (wall/proc) 1.15603/12.75
[main] Stop crit:        2.75845e-15
[main] Stop crit:        0.191979
Ebkt times:              7.72855/215.06
Eval Ebkt times:         10.6132/294.54
PiPjPk times:            5.33748/146.87
Eval PiPjPk times:       0.689972/18.9
L2prod times:            3.05166/83.03
Total time:              41.5524/1146.52
[main] Time assemble (wall/proc) 4.70382/48.36
[main] Time solve (wall/proc) 1.13143/12.11
[main] Stop crit:        3.01788e-06
Ebkt times:              7.72422/214.52
Eval Ebkt times:         10.6203/295.64
PiPjPk times:            5.30609/146.81
Eval PiPjPk times:       0.696885/18.34
L2prod times:            3.04896/84.21
Total time:              41.5926/1149.07
[main] Time assemble (wall/proc) 4.71338/48.47
[main] Time solve (wall/proc) 1.15865/12.83
[main] Stop crit:        2.53352e-15
[main] Stop crit:        0.164174
Ebkt times:              7.60719/210.38
Eval Ebkt times:         10.6295/294.39
PiPjPk times:            5.32519/145.78
Eval PiPjPk times:       0.697287/19.34
L2prod times:            3.0668/85.22
Total time:              41.5254/1144.44
[main] Time assemble (wall/proc) 4.72687/48.39
[main] Time solve (wall/proc) 1.20546/12.95
[main] Stop crit:        1.99573e-06
Ebkt times:              7.54609/210.23
Eval Ebkt times:         10.7106/296.21
PiPjPk times:            5.25247/146.22
Eval PiPjPk times:       0.695054/17.72
L2prod times:            2.98327/82.46
Total time:              41.1371/1136.6
[main] Time assemble (wall/proc) 4.67651/47.95
[main] Time solve (wall/proc) 1.16095/12.54
[main] Stop crit:        2.53511e-15
[main] Stop crit:        0.141209
Ebkt times:              7.58115/208.99
Eval Ebkt times:         10.5789/293.15
PiPjPk times:            5.3245/146.84
Eval PiPjPk times:       0.690803/19.38
L2prod times:            3.0448/84.26
Total time:              41.4288/1143.32
[main] Time assemble (wall/proc) 4.69871/48.25
[main] Time solve (wall/proc) 1.14942/12.04
[main] Stop crit:        1.17943e-06
Ebkt times:              7.65012/210.66
Eval Ebkt times:         10.7633/295.8
PiPjPk times:            5.24362/143.31
Eval PiPjPk times:       0.696828/18.82
L2prod times:            2.96204/81.66
Total time:              41.0673/1129.36
[main] Time assemble (wall/proc) 4.69777/47.61
[main] Time solve (wall/proc) 1.14753/12.23
[main] Stop crit:        2.46911e-15
[main] Stop crit:        0.123455
Ebkt times:              7.65327/210.02
Eval Ebkt times:         10.7344/297.33
PiPjPk times:            5.24259/144.82
Eval PiPjPk times:       0.69445/18.37
L2prod times:            3.01038/83.41
Total time:              41.3202/1135.88
[main] Time assemble (wall/proc) 4.72916/48.04
[main] Time solve (wall/proc) 1.16677/12.72
[main] Stop crit:        7.19631e-07
[main] 68%...
[main] Stop crit:        0.110821
Ebkt times:              7.57841/209.18
Eval Ebkt times:         10.699/293.53
PiPjPk times:            5.35739/147.78
Eval PiPjPk times:       0.704386/18.03
L2prod times:            3.00653/81.88
Total time:              41.4494/1135.39
[main] Time assemble (wall/proc) 4.742/47.98
[main] Time solve (wall/proc) 1.20729/12.88
[main] Stop crit:        7.60004e-07
[main] Stop crit:        0.102983
Ebkt times:              7.79759/213.48
Eval Ebkt times:         10.7751/297.1
PiPjPk times:            5.26914/144.47
Eval PiPjPk times:       0.698958/21.05
L2prod times:            3.0178/82.53
Total time:              41.6517/1141.74
[main] Time assemble (wall/proc) 4.75367/48.27
[main] Time solve (wall/proc) 1.14693/12.09
[main] Stop crit:        9.88675e-07
[main] Stop crit:        0.0993789
Ebkt times:              7.63636/210.67
Eval Ebkt times:         10.7224/295.01
PiPjPk times:            5.28711/144.22
Eval PiPjPk times:       0.695538/20
L2prod times:            3.05334/84.11
Total time:              41.4427/1138.71
[main] Time assemble (wall/proc) 4.76262/48.06
[main] Time solve (wall/proc) 1.17026/12.82
[main] Stop crit:        1.15776e-06
Ebkt times:              7.80702/215.36
Eval Ebkt times:         10.6882/293.67
PiPjPk times:            5.34604/145.88
Eval PiPjPk times:       0.692611/20.51
L2prod times:            2.99251/81.35
Total time:              41.5706/1141.79
[main] Time assemble (wall/proc) 4.77325/48.14
[main] Time solve (wall/proc) 1.15686/12.67
[main] Stop crit:        2.60359e-15
[main] Stop crit:        0.0992051
Ebkt times:              7.60959/210.13
Eval Ebkt times:         10.6215/295.08
PiPjPk times:            5.3319/148.18
Eval PiPjPk times:       0.696404/19.36
L2prod times:            3.0596/85.26
Total time:              41.5184/1143.96
[main] Time assemble (wall/proc) 4.7474/48.36
[main] Time solve (wall/proc) 1.16806/12.87
[main] Stop crit:        1.21855e-06
Ebkt times:              7.61761/209.45
Eval Ebkt times:         10.6674/294.29
PiPjPk times:            5.32598/146.18
Eval PiPjPk times:       0.692077/18.2
L2prod times:            3.00062/83.87
Total time:              41.4862/1142.14
[main] Time assemble (wall/proc) 4.7442/48.16
[main] Time solve (wall/proc) 1.2052/12.97
[main] Stop crit:        2.57922e-15
[main] 78%...
[main] Stop crit:        0.101516
Ebkt times:              7.834/216.46
Eval Ebkt times:         10.789/295.64
PiPjPk times:            5.35402/147.64
Eval PiPjPk times:       0.729955/19.25
L2prod times:            3.05899/83.9
Total time:              42.1167/1157.19
[main] Time assemble (wall/proc) 4.77708/48.7
[main] Time solve (wall/proc) 1.16039/12.87
[main] Stop crit:        1.17892e-06
Ebkt times:              7.65594/212.09
Eval Ebkt times:         10.6895/295.92
PiPjPk times:            5.32933/148.83
Eval PiPjPk times:       0.696118/18.85
L2prod times:            2.9927/82.92
Total time:              41.4414/1142.59
[main] Time assemble (wall/proc) 4.73516/48.22
[main] Time solve (wall/proc) 1.17695/13.08
[main] Stop crit:        2.67195e-15
[main] Stop crit:        0.105365
Ebkt times:              7.65716/212.29
Eval Ebkt times:         10.6884/295.26
PiPjPk times:            5.31515/147.34
Eval PiPjPk times:       0.690623/18.77
L2prod times:            2.99374/82.83
Total time:              41.4038/1144.02
[main] Time assemble (wall/proc) 4.72534/48.21
[main] Time solve (wall/proc) 1.17567/13.09
[main] Stop crit:        1.07091e-06
Ebkt times:              7.59663/210.53
Eval Ebkt times:         10.7217/297.28
PiPjPk times:            5.28949/146.52
Eval PiPjPk times:       0.698279/18.92
L2prod times:            2.99774/82.19
Total time:              41.2861/1142.31
[main] Time assemble (wall/proc) 4.74382/48.1
[main] Time solve (wall/proc) 1.16761/12.88
[main] Stop crit:        2.90203e-15
[main] Stop crit:        0.109887
Ebkt times:              7.53966/206.65
Eval Ebkt times:         10.6657/293.22
PiPjPk times:            5.31467/145.97
Eval PiPjPk times:       0.694627/20.23
L2prod times:            3.00938/82.58
Total time:              41.3138/1135.46
[main] Time assemble (wall/proc) 4.75669/47.97
[main] Time solve (wall/proc) 1.18511/12.89
[main] Stop crit:        9.48671e-07
[main] Stop crit:        0.11438
Ebkt times:              7.7117/214.25
Eval Ebkt times:         10.6877/293.25
PiPjPk times:            5.32539/147.87
Eval PiPjPk times:       0.704936/19.59
L2prod times:            3.05372/84.16
Total time:              41.6721/1148.13
[main] Time assemble (wall/proc) 4.8891/48.5
[main] Time solve (wall/proc) 1.43522/15.39
[main] Stop crit:        8.89032e-07
[main] Stop crit:        0.118618
Ebkt times:              7.58342/209.85
Eval Ebkt times:         10.6698/295.02
PiPjPk times:            5.3373/146.12
Eval PiPjPk times:       0.6963/19.1
L2prod times:            3.0112/83.55
Total time:              41.438/1144.64
[main] Time assemble (wall/proc) 4.71731/48.24
[main] Time solve (wall/proc) 1.16486/12.87
[main] Stop crit:        9.58247e-07
[main] 90%...
[main] Stop crit:        0.122976
Ebkt times:              7.71403/210.23
Eval Ebkt times:         10.6038/291.32
PiPjPk times:            5.31363/146.56
Eval PiPjPk times:       0.688846/17.39
L2prod times:            2.99129/82.5
Total time:              41.3714/1131.51
[main] Time assemble (wall/proc) 4.73407/47.84
[main] Time solve (wall/proc) 1.19914/12.86
[main] Stop crit:        1.12462e-06
Ebkt times:              7.64075/210.43
Eval Ebkt times:         10.6579/295.84
PiPjPk times:            5.34324/147.96
Eval PiPjPk times:       0.69345/20.92
L2prod times:            3.02785/84.36
Total time:              41.5257/1144.54
[main] Time assemble (wall/proc) 4.72423/48.25
[main] Time solve (wall/proc) 1.17799/12.91
[main] Stop crit:        3.78267e-15
[main] Stop crit:        0.127377
Ebkt times:              7.705/211.49
Eval Ebkt times:         10.7351/296.03
PiPjPk times:            5.30079/145.46
Eval PiPjPk times:       0.687865/18.51
L2prod times:            3.02408/82.1
Total time:              41.6309/1142.36
[main] Time assemble (wall/proc) 4.74656/48.14
[main] Time solve (wall/proc) 1.14683/12.24
[main] Stop crit:        1.29895e-06
Ebkt times:              7.60614/209.04
Eval Ebkt times:         10.6221/294.21
PiPjPk times:            5.32516/146.14
Eval PiPjPk times:       0.695938/19.86
L2prod times:            3.02026/83.27
Total time:              41.3258/1139.77
[main] Time assemble (wall/proc) 4.68962/48.08
[main] Time solve (wall/proc) 1.16384/12.86
[main] Stop crit:        3.01112e-15
[main] Stop crit:        0.131776
Ebkt times:              7.68584/212.56
Eval Ebkt times:         10.6856/295.52
PiPjPk times:            5.28543/145.25
Eval PiPjPk times:       0.690161/17.52
L2prod times:            3.01069/82.76
Total time:              41.3628/1138.1
[main] Time assemble (wall/proc) 4.76525/48.08
[main] Time solve (wall/proc) 1.16668/12.93
[main] Stop crit:        1.4258e-06
Ebkt times:              7.71479/211.3
Eval Ebkt times:         10.6642/293.18
PiPjPk times:            5.33597/145.6
Eval PiPjPk times:       0.698424/19.54
L2prod times:            3.066/83.79
Total time:              41.8539/1145.38
[main] Time assemble (wall/proc) 4.89137/48.57
[main] Time solve (wall/proc) 1.21738/12.89
[main] Stop crit:        2.80578e-15
[main] Stop crit:        0.136312
Ebkt times:              7.70507/211.87
Eval Ebkt times:         10.7029/294.73
PiPjPk times:            5.26642/146.7
Eval PiPjPk times:       0.693792/17.76
L2prod times:            3.02789/83.7
Total time:              41.4564/1143.25
[main] Time assemble (wall/proc) 4.73463/48.22
[main] Time solve (wall/proc) 1.26375/14.62
[main] Stop crit:        1.47819e-06
Ebkt times:              7.59099/208.1
Eval Ebkt times:         10.5406/293.05
PiPjPk times:            5.30983/148.3
Eval PiPjPk times:       0.686294/18.28
L2prod times:            3.03012/83.9
Total time:              41.3343/1141.79
[main] Time assemble (wall/proc) 4.73254/48.22
[main] Time solve (wall/proc) 1.16346/12.8
[main] Stop crit:        2.65022e-15
[main] Time run (wall/proc) 634.162/9917.59
[main] Compute errors
[main] Electric field error = 2.73067
[main] Potential error = 0.817922
[main] Lambda = 3.15314
[main] Maximum residual = 5.16705e-14
[main] Maximum constraint difference = 3.81537e-12
[main] Time norms (wall/proc) 0.0772751/2
[main] Mesh diameter 0.499828
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Tetgen-Cube-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 1504 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00613497
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.508296/12.24
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 24.1437/72.38
[main] Initial constraint norm: 6.69655
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.136712
Ebkt times:              27.2168/744.47
Eval Ebkt times:         44.9726/1240.28
PiPjPk times:            18.8583/517.53
Eval PiPjPk times:       3.85641/105.81
L2prod times:            10.979/298.51
Total time:              162.847/4440.91
[main] Time assemble (wall/proc) 17.2327/183.88
[main] Time solve (wall/proc) 6.60577/96.64
[main] Stop crit:        9.25316e-08
[main] Stop crit:        0.137007
Ebkt times:              28.2352/780.32
Eval Ebkt times:         46.5811/1284.49
PiPjPk times:            19.3883/533.22
Eval PiPjPk times:       3.90876/105.35
L2prod times:            11.5166/317.59
Total time:              168.231/4614.97
[main] Time assemble (wall/proc) 17.03/190.31
[main] Time solve (wall/proc) 6.51977/95.51
[main] Stop crit:        5.65331e-08
[main] Stop crit:        0.143879
Ebkt times:              27.9693/763.15
Eval Ebkt times:         46.1708/1267.17
PiPjPk times:            19.4095/533.56
Eval PiPjPk times:       3.89701/102.79
L2prod times:            11.455/312.87
Total time:              167.669/4569.97
[main] Time assemble (wall/proc) 17.4541/189.5
[main] Time solve (wall/proc) 6.51238/95.16
[main] Stop crit:        3.20294e-08
[main] Stop crit:        0.146885
Ebkt times:              28.0147/761.63
Eval Ebkt times:         46.3555/1274.95
PiPjPk times:            19.3564/530.09
Eval PiPjPk times:       4.18611/105.48
L2prod times:            11.4213/312.67
Total time:              168.563/4577.18
[main] Time assemble (wall/proc) 17.4527/189.41
[main] Time solve (wall/proc) 6.52978/95.68
[main] Stop crit:        3.00567e-08
[main] Stop crit:        0.141926
Ebkt times:              28.3122/779.69
Eval Ebkt times:         46.297/1278.73
PiPjPk times:            19.5698/540.48
Eval PiPjPk times:       3.60721/96.81
L2prod times:            11.3755/312.56
Total time:              167.384/4589.27
[main] Time assemble (wall/proc) 17.3765/190.09
[main] Time solve (wall/proc) 6.47817/95.54
[main] Stop crit:        3.48166e-08
[main] Stop crit:        0.131423
Ebkt times:              28.1676/774.28
Eval Ebkt times:         46.1658/1271.13
PiPjPk times:            19.5623/538.39
Eval PiPjPk times:       3.7848/98.17
L2prod times:            11.4816/314.62
Total time:              167.74/4590.95
[main] Time assemble (wall/proc) 17.2961/189.94
[main] Time solve (wall/proc) 6.4827/94.96
[main] Stop crit:        3.54538e-08
[main] Stop crit:        0.1192
Ebkt times:              28.1088/772.28
Eval Ebkt times:         46.12/1273.69
PiPjPk times:            19.4318/537.53
Eval PiPjPk times:       3.7193/98.48
L2prod times:            11.5798/318.22
Total time:              167.582/4586.16
[main] Time assemble (wall/proc) 17.4033/189.71
[main] Time solve (wall/proc) 6.55383/96.2
[main] Stop crit:        3.22321e-08
[main] Stop crit:        0.107868
Ebkt times:              28.2542/771.21
Eval Ebkt times:         46.1544/1269.45
PiPjPk times:            19.5973/538.38
Eval PiPjPk times:       4.03967/107.67
L2prod times:            11.4285/313.33
Total time:              168.505/4597.38
[main] Time assemble (wall/proc) 17.3762/190.26
[main] Time solve (wall/proc) 6.53726/94.84
[main] Stop crit:        2.73005e-08
[main] Stop crit:        0.0985927
Ebkt times:              28.2563/779.68
Eval Ebkt times:         46.438/1282.3
PiPjPk times:            19.4986/537.42
Eval PiPjPk times:       3.57393/98.48
L2prod times:            11.5848/319.6
Total time:              167.336/4612.41
[main] Time assemble (wall/proc) 17.2985/190.67
[main] Time solve (wall/proc) 6.57006/95.65
[main] Stop crit:        2.24514e-08
[main] Stop crit:        0.0915158
Ebkt times:              28.1075/768.18
Eval Ebkt times:         46.06/1261.2
PiPjPk times:            19.4736/533.41
Eval PiPjPk times:       3.96505/102.76
L2prod times:            11.3047/310.75
Total time:              168.109/4574.91
[main] Time assemble (wall/proc) 17.4142/189.52
[main] Time solve (wall/proc) 6.59875/96.19
[main] Stop crit:        1.87408e-08
[main] Stop crit:        0.0861055
Ebkt times:              28.2362/773.78
Eval Ebkt times:         46.4877/1287.99
PiPjPk times:            19.5984/541.27
Eval PiPjPk times:       3.7293/97.52
L2prod times:            11.3866/314.71
Total time:              168.183/4605.86
[main] Time assemble (wall/proc) 17.406/190.38
[main] Time solve (wall/proc) 6.54742/94.96
[main] Stop crit:        1.64186e-08
[main] Stop crit:        0.0815163
Ebkt times:              28.1137/774.33
Eval Ebkt times:         45.8863/1258.62
PiPjPk times:            19.6164/540.46
Eval PiPjPk times:       3.8323/97.61
L2prod times:            11.4231/311.9
Total time:              167.532/4575.27
[main] Time assemble (wall/proc) 17.3785/189.78
[main] Time solve (wall/proc) 6.507/95.22
[main] Stop crit:        1.50854e-08
[main] Stop crit:        0.0769925
Ebkt times:              28.444/785.74
Eval Ebkt times:         46.3025/1285.25
PiPjPk times:            19.7707/546.72
Eval PiPjPk times:       3.57554/96.92
L2prod times:            11.3944/316.23
Total time:              167.685/4615.23
[main] Time assemble (wall/proc) 17.3835/190.77
[main] Time solve (wall/proc) 6.52428/95.15
[main] Stop crit:        1.41599e-08
[main] Stop crit:        0.0721474
Ebkt times:              28.1522/771.6
Eval Ebkt times:         46.0092/1264
PiPjPk times:            19.4776/534.86
Eval PiPjPk times:       3.92526/99.13
L2prod times:            11.3361/310.31
Total time:              167.628/4580.76
[main] Time assemble (wall/proc) 17.3093/189.3
[main] Time solve (wall/proc) 6.52482/94.93
[main] Stop crit:        1.32663e-08
[main] Stop crit:        0.0670058
Ebkt times:              28.3507/779.75
Eval Ebkt times:         47.2234/1302.42
PiPjPk times:            19.6916/544.76
Eval PiPjPk times:       3.5961/96.74
L2prod times:            11.3137/314.31
Total time:              168.689/4630.95
[main] Time assemble (wall/proc) 17.4689/191.62
[main] Time solve (wall/proc) 6.5154/95.08
[main] Stop crit:        1.22906e-08
[main] Stop crit:        0.0618666
Ebkt times:              28.2656/778.35
Eval Ebkt times:         45.9888/1260.33
PiPjPk times:            19.5947/538.05
Eval PiPjPk times:       4.00559/105
L2prod times:            11.312/310.43
Total time:              168.05/4581.97
[main] Time assemble (wall/proc) 17.3216/189.78
[main] Time solve (wall/proc) 6.54423/95.47
[main] Stop crit:        1.1271e-08
[main] Stop crit:        0.0571046
Ebkt times:              28.2768/776.18
Eval Ebkt times:         46.4168/1280.83
PiPjPk times:            19.7179/545.06
Eval PiPjPk times:       3.69078/98.37
L2prod times:            11.331/309.88
Total time:              167.635/4605.21
[main] Time assemble (wall/proc) 17.3517/190.38
[main] Time solve (wall/proc) 6.50524/95.11
[main] Stop crit:        1.02887e-08
[main] 10%...
[main] Stop crit:        0.0530023
Ebkt times:              28.2773/777.37
Eval Ebkt times:         46.2142/1273.12
PiPjPk times:            19.409/534.9
Eval PiPjPk times:       3.80517/102.17
L2prod times:            11.4164/314.4
Total time:              167.697/4598.42
[main] Time assemble (wall/proc) 17.4008/190.29
[main] Time solve (wall/proc) 6.55086/95.22
[main] Stop crit:        9.40391e-09
[main] Stop crit:        0.0496617
Ebkt times:              28.3457/778.01
Eval Ebkt times:         46.3233/1277.99
PiPjPk times:            19.62/539.04
Eval PiPjPk times:       3.88027/100.66
L2prod times:            11.3795/313.9
Total time:              168.573/4607.68
[main] Time assemble (wall/proc) 17.3568/190.58
[main] Time solve (wall/proc) 6.46755/94.39
[main] Stop crit:        8.63498e-09
[main] Stop crit:        0.0470106
Ebkt times:              28.1414/769.15
Eval Ebkt times:         46.2333/1271.09
PiPjPk times:            19.5102/535.48
Eval PiPjPk times:       3.9186/103.5
L2prod times:            11.474/312.3
Total time:              168.73/4597.51
[main] Time assemble (wall/proc) 17.3471/190.06
[main] Time solve (wall/proc) 6.48063/94.69
[main] Stop crit:        7.96708e-09
[main] Stop crit:        0.0448738
Ebkt times:              28.0559/767.73
Eval Ebkt times:         46.1917/1274.33
PiPjPk times:            19.4894/536.25
Eval PiPjPk times:       3.66607/97.46
L2prod times:            11.4453/311.58
Total time:              167.332/4579.71
[main] Time assemble (wall/proc) 17.2884/189.66
[main] Time solve (wall/proc) 6.50601/95.45
[main] Stop crit:        7.3744e-09
[main] Stop crit:        0.0430599
Ebkt times:              28.2958/782.92
Eval Ebkt times:         46.2662/1275.81
PiPjPk times:            19.7214/545.29
Eval PiPjPk times:       3.51454/98.85
L2prod times:            11.6673/319.37
Total time:              167.237/4598.21
[main] Time assemble (wall/proc) 17.3351/190.37
[main] Time solve (wall/proc) 6.46743/95.05
[main] Stop crit:        6.83772e-09
[main] Stop crit:        0.0414185
Ebkt times:              28.2136/779.57
Eval Ebkt times:         45.9976/1266.63
PiPjPk times:            19.5898/536.93
Eval PiPjPk times:       3.45068/93.93
L2prod times:            11.4066/314.02
Total time:              166.879/4578.68
[main] Time assemble (wall/proc) 17.3643/189.65
[main] Time solve (wall/proc) 6.49631/94.84
[main] Stop crit:        6.34933e-09
[main] Stop crit:        0.039859
Ebkt times:              28.1461/769.18
Eval Ebkt times:         45.7415/1253.66
PiPjPk times:            19.5511/535.65
Eval PiPjPk times:       3.638/98.52
L2prod times:            11.4178/313.09
Total time:              167.319/4564.89
[main] Time assemble (wall/proc) 17.3078/189.06
[main] Time solve (wall/proc) 6.46911/95.29
[main] Stop crit:        5.90793e-09
[main] Stop crit:        0.0383412
Ebkt times:              28.2651/780.11
Eval Ebkt times:         46.1952/1269.59
PiPjPk times:            19.5733/538.27
Eval PiPjPk times:       3.69962/100.92
L2prod times:            11.4199/313.78
Total time:              167.561/4590.39
[main] Time assemble (wall/proc) 17.307/190.19
[main] Time solve (wall/proc) 6.4824/95.06
[main] Stop crit:        5.51129e-09
[main] Stop crit:        0.036856
Ebkt times:              28.3979/779.38
Eval Ebkt times:         46.3223/1277.44
PiPjPk times:            19.6235/542.12
Eval PiPjPk times:       3.70142/96.26
L2prod times:            11.3027/313.04
Total time:              167.843/4597.63
[main] Time assemble (wall/proc) 17.4349/190.26
[main] Time solve (wall/proc) 6.5192/95.28
[main] Stop crit:        5.15279e-09
[main] Stop crit:        0.0354085
Ebkt times:              28.2563/775.79
Eval Ebkt times:         46.0311/1262.87
PiPjPk times:            19.445/533.85
Eval PiPjPk times:       3.82924/99.44
L2prod times:            11.35/313.19
Total time:              167.74/4572.61
[main] Time assemble (wall/proc) 17.3509/189.21
[main] Time solve (wall/proc) 6.55054/95.71
[main] Stop crit:        4.82286e-09
[main] Stop crit:        0.0340071
Ebkt times:              28.4672/788.81
Eval Ebkt times:         46.6231/1292.28
PiPjPk times:            19.6326/540.93
Eval PiPjPk times:       3.46563/95.42
L2prod times:            11.39/314.68
Total time:              167.647/4623.6
[main] Time assemble (wall/proc) 17.3217/191.22
[main] Time solve (wall/proc) 6.48072/95.13
[main] Stop crit:        4.5128e-09
[main] Stop crit:        0.0326595
Ebkt times:              28.0872/771.44
Eval Ebkt times:         46.1338/1272.82
PiPjPk times:            19.5617/538.13
Eval PiPjPk times:       3.67564/98.13
L2prod times:            11.4835/315.92
Total time:              167.365/4579.04
[main] Time assemble (wall/proc) 17.3473/189.6
[main] Time solve (wall/proc) 6.53307/95.99
[main] Stop crit:        4.2175e-09
[main] Stop crit:        0.031373
Ebkt times:              28.4197/780.42
Eval Ebkt times:         46.5585/1289
PiPjPk times:            19.6104/543.92
Eval PiPjPk times:       3.71638/101.04
L2prod times:            11.4725/317.76
Total time:              167.993/4616.24
[main] Time assemble (wall/proc) 17.3177/190.72
[main] Time solve (wall/proc) 6.49986/95.31
[main] Stop crit:        3.93573e-09
[main] Stop crit:        0.0301563
Ebkt times:              28.3386/781.65
Eval Ebkt times:         46.3178/1275.62
PiPjPk times:            19.4814/539.8
Eval PiPjPk times:       3.70271/99.73
L2prod times:            11.4618/314.73
Total time:              167.775/4592.96
[main] Time assemble (wall/proc) 17.2313/190.09
[main] Time solve (wall/proc) 6.53254/95.18
[main] Stop crit:        3.6684e-09
[main] Stop crit:        0.0290207
Ebkt times:              28.0445/771.6
Eval Ebkt times:         46.3541/1278.16
PiPjPk times:            19.5737/539.62
Eval PiPjPk times:       3.74369/99.72
L2prod times:            11.401/313.84
Total time:              167.417/4591.48
[main] Time assemble (wall/proc) 17.3317/189.89
[main] Time solve (wall/proc) 6.50294/94.85
[main] Stop crit:        3.41666e-09
[main] Stop crit:        0.02798
Ebkt times:              28.3726/786.43
Eval Ebkt times:         46.6779/1291
PiPjPk times:            19.5542/539.56
Eval PiPjPk times:       3.43245/94.46
L2prod times:            11.6275/321.79
Total time:              168.191/4635.2
[main] Time assemble (wall/proc) 17.3094/191.56
[main] Time solve (wall/proc) 6.50404/95.39
[main] Stop crit:        3.18063e-09
[main] 20%...
[main] Stop crit:        0.0270482
Ebkt times:              28.1852/772.91
Eval Ebkt times:         46.6114/1284.54
PiPjPk times:            19.6141/538.28
Eval PiPjPk times:       3.72984/101.81
L2prod times:            11.3675/313.17
Total time:              167.958/4599.51
[main] Time assemble (wall/proc) 17.4276/190.4
[main] Time solve (wall/proc) 6.49832/94.54
[main] Stop crit:        2.95938e-09
[main] Stop crit:        0.0262375
Ebkt times:              28.3059/777.7
Eval Ebkt times:         46.4495/1278.78
PiPjPk times:            19.5917/536.7
Eval PiPjPk times:       3.81549/102.9
L2prod times:            11.4424/313.73
Total time:              168.459/4600.54
[main] Time assemble (wall/proc) 17.4431/190.44
[main] Time solve (wall/proc) 6.5175/95.35
[main] Stop crit:        2.75159e-09
[main] Stop crit:        0.025556
Ebkt times:              27.9857/763.37
Eval Ebkt times:         45.6282/1250.74
PiPjPk times:            19.4297/530.78
Eval PiPjPk times:       3.96043/103.29
L2prod times:            11.4231/309.75
Total time:              167.283/4542.52
[main] Time assemble (wall/proc) 17.3313/188.2
[main] Time solve (wall/proc) 6.50992/95.59
[main] Stop crit:        2.55623e-09
[main] Stop crit:        0.0250079
Ebkt times:              28.2524/777.51
Eval Ebkt times:         46.082/1266.4
PiPjPk times:            19.4811/535.93
Eval PiPjPk times:       3.83658/101.01
L2prod times:            11.3441/310.6
Total time:              167.488/4579.88
[main] Time assemble (wall/proc) 17.3746/189.72
[main] Time solve (wall/proc) 6.56967/96.8
[main] Stop crit:        2.37295e-09
[main] Stop crit:        0.0245938
Ebkt times:              28.1031/772.71
Eval Ebkt times:         46.2425/1275.3
PiPjPk times:            19.6391/542.18
Eval PiPjPk times:       3.6667/103.13
L2prod times:            11.3795/311.87
Total time:              167.224/4584.75
[main] Time assemble (wall/proc) 17.3677/189.75
[main] Time solve (wall/proc) 6.50778/95.1
[main] Stop crit:        2.20199e-09
[main] Stop crit:        0.0243118
Ebkt times:              28.1859/770.43
Eval Ebkt times:         45.8456/1257.18
PiPjPk times:            19.4534/532.81
Eval PiPjPk times:       3.84646/101.69
L2prod times:            11.4332/313.07
Total time:              168.4/4574.35
[main] Time assemble (wall/proc) 17.403/189.36
[main] Time solve (wall/proc) 6.51735/95.43
[main] Stop crit:        2.04398e-09
[main] Stop crit:        0.0241585
Ebkt times:              28.1632/770.25
Eval Ebkt times:         46.0672/1269.01
PiPjPk times:            19.5599/537.97
Eval PiPjPk times:       3.92624/104.66
L2prod times:            11.4642/314.43
Total time:              168.028/4583.64
[main] Time assemble (wall/proc) 17.2709/189.65
[main] Time solve (wall/proc) 6.49507/95.35
[main] Stop crit:        1.89966e-09
[main] Stop crit:        0.0241291
Ebkt times:              28.0486/766.95
Eval Ebkt times:         45.843/1258.14
PiPjPk times:            19.3847/531.57
Eval PiPjPk times:       3.89686/101.35
L2prod times:            11.3902/311.45
Total time:              167.379/4554.62
[main] Time assemble (wall/proc) 17.6598/188.82
[main] Time solve (wall/proc) 6.50132/95.11
[main] Stop crit:        1.76986e-09
[main] Stop crit:        0.0242172
Ebkt times:              28.3172/782.07
Eval Ebkt times:         46.2963/1272.84
PiPjPk times:            19.4732/533.8
Eval PiPjPk times:       3.69145/102.33
L2prod times:            11.7264/322.35
Total time:              167.672/4606.43
[main] Time assemble (wall/proc) 17.3938/190.64
[main] Time solve (wall/proc) 6.52839/95.3
[main] Stop crit:        1.65575e-09
[main] Stop crit:        0.0244144
Ebkt times:              28.3718/780.25
Eval Ebkt times:         46.4632/1285.95
PiPjPk times:            19.5889/542.42
Eval PiPjPk times:       3.51349/93.01
L2prod times:            11.5902/318.91
Total time:              167.848/4614.59
[main] Time assemble (wall/proc) 17.2983/190.84
[main] Time solve (wall/proc) 6.51574/94.21
[main] Stop crit:        1.5591e-09
[main] Stop crit:        0.0247105
Ebkt times:              28.2133/774.09
Eval Ebkt times:         46.0881/1259.49
PiPjPk times:            19.4971/534.18
Eval PiPjPk times:       4.02944/107.69
L2prod times:            11.3488/309.94
Total time:              168.289/4581.68
[main] Time assemble (wall/proc) 17.3451/189.67
[main] Time solve (wall/proc) 6.49063/95.14
[main] Stop crit:        1.48254e-09
[main] Stop crit:        0.0250949
Ebkt times:              28.3694/780.74
Eval Ebkt times:         46.045/1274.73
PiPjPk times:            19.7373/546
Eval PiPjPk times:       3.5601/96.64
L2prod times:            11.5602/318.46
Total time:              167.504/4606.19
[main] Time assemble (wall/proc) 17.3672/190.67
[main] Time solve (wall/proc) 6.51404/95.71
[main] Stop crit:        1.42941e-09
[main] Stop crit:        0.0255573
Ebkt times:              28.3944/782.84
Eval Ebkt times:         46.7802/1297.81
PiPjPk times:            19.7667/547.33
Eval PiPjPk times:       3.56445/99.43
L2prod times:            11.4237/317.07
Total time:              168.042/4628.75
[main] Time assemble (wall/proc) 17.4059/191.4
[main] Time solve (wall/proc) 6.48919/94.64
[main] Stop crit:        1.40322e-09
[main] Stop crit:        0.0260895
Ebkt times:              28.4511/786.17
Eval Ebkt times:         46.3352/1283.57
PiPjPk times:            19.5995/541.33
Eval PiPjPk times:       3.63714/99.15
L2prod times:            11.63/318.67
Total time:              167.646/4613.61
[main] Time assemble (wall/proc) 17.3186/190.73
[main] Time solve (wall/proc) 6.49108/95.08
[main] Stop crit:        1.40658e-09
[main] Stop crit:        0.0266858
Ebkt times:              28.2416/777.35
Eval Ebkt times:         45.918/1254.47
PiPjPk times:            19.4005/532.82
Eval PiPjPk times:       3.9359/106.84
L2prod times:            11.4228/311.9
Total time:              167.435/4568.86
[main] Time assemble (wall/proc) 17.3631/189.07
[main] Time solve (wall/proc) 6.5577/95.26
[main] Stop crit:        1.44022e-09
[main] Stop crit:        0.0273434
Ebkt times:              28.4738/785.06
Eval Ebkt times:         46.1783/1276.61
PiPjPk times:            19.7538/544.31
Eval PiPjPk times:       3.50894/95.71
L2prod times:            11.4935/318.91
Total time:              167.618/4613.41
[main] Time assemble (wall/proc) 17.3946/190.74
[main] Time solve (wall/proc) 6.52503/95.34
[main] Stop crit:        1.50264e-09
[main] 30%...
[main] Stop crit:        0.0280619
Ebkt times:              28.3354/778.44
Eval Ebkt times:         46.0408/1265.73
PiPjPk times:            19.6363/536.48
Eval PiPjPk times:       3.80674/104.52
L2prod times:            11.3549/312.03
Total time:              167.821/4586.04
[main] Time assemble (wall/proc) 17.3658/189.84
[main] Time solve (wall/proc) 6.52383/95.2
[main] Stop crit:        1.59084e-09
[main] Stop crit:        0.0288422
Ebkt times:              28.1874/769.71
Eval Ebkt times:         45.7823/1258.27
PiPjPk times:            19.5962/538.84
Eval PiPjPk times:       3.80068/98.82
L2prod times:            11.3312/308.96
Total time:              167.846/4578.97
[main] Time assemble (wall/proc) 17.3042/189.34
[main] Time solve (wall/proc) 6.51975/95.48
[main] Stop crit:        1.7018e-09
[main] Stop crit:        0.0296859
Ebkt times:              28.0609/768.66
Eval Ebkt times:         46.3641/1273.84
PiPjPk times:            19.5794/540.38
Eval PiPjPk times:       3.82192/102.91
L2prod times:            11.4246/313.15
Total time:              167.715/4583.55
[main] Time assemble (wall/proc) 17.292/189.59
[main] Time solve (wall/proc) 6.49857/95.31
[main] Stop crit:        1.83379e-09
[main] Stop crit:        0.0305944
Ebkt times:              28.3802/781.74
Eval Ebkt times:         46.6302/1292.61
PiPjPk times:            19.633/540.25
Eval PiPjPk times:       3.61626/99.87
L2prod times:            11.469/318.31
Total time:              168.227/4626.09
[main] Time assemble (wall/proc) 17.3273/191.26
[main] Time solve (wall/proc) 6.52373/95.37
[main] Stop crit:        1.98707e-09
[main] Stop crit:        0.0315685
Ebkt times:              28.3638/782.66
Eval Ebkt times:         46.4992/1286.04
PiPjPk times:            19.6607/543.27
Eval PiPjPk times:       3.57312/95.45
L2prod times:            11.4206/316.5
Total time:              168.07/4621.11
[main] Time assemble (wall/proc) 17.3363/190.96
[main] Time solve (wall/proc) 6.50682/95.01
[main] Stop crit:        2.16373e-09
[main] Stop crit:        0.0326083
Ebkt times:              28.2135/777.33
Eval Ebkt times:         46.0434/1267.34
PiPjPk times:            19.5625/539.46
Eval PiPjPk times:       3.90107/101.76
L2prod times:            11.4412/315.31
Total time:              167.782/4595.87
[main] Time assemble (wall/proc) 17.4186/190.02
[main] Time solve (wall/proc) 6.54102/95.91
[main] Stop crit:        2.36695e-09
[main] Stop crit:        0.0337128
Ebkt times:              28.3084/778.35
Eval Ebkt times:         46.6727/1294.97
PiPjPk times:            19.4415/537.37
Eval PiPjPk times:       3.57617/96.61
L2prod times:            11.4802/315.77
Total time:              167.752/4605.85
[main] Time assemble (wall/proc) 17.4162/190.68
[main] Time solve (wall/proc) 6.52851/95.71
[main] Stop crit:        2.59976e-09
[main] Stop crit:        0.0348801
Ebkt times:              28.3386/780.46
Eval Ebkt times:         46.3841/1282.08
PiPjPk times:            19.6298/541.95
Eval PiPjPk times:       3.71937/100.69
L2prod times:            11.5041/317.69
Total time:              167.902/4615.71
[main] Time assemble (wall/proc) 17.3337/190.86
[main] Time solve (wall/proc) 6.56642/95.94
[main] Stop crit:        2.86387e-09
[main] Stop crit:        0.0361077
Ebkt times:              28.2804/778.35
Eval Ebkt times:         46.1893/1272.99
PiPjPk times:            19.5931/537
Eval PiPjPk times:       3.71124/102.24
L2prod times:            11.4313/314.57
Total time:              167.985/4596.21
[main] Time assemble (wall/proc) 17.4124/190.3
[main] Time solve (wall/proc) 6.50392/95.08
[main] Stop crit:        3.1586e-09
[main] Stop crit:        0.0373923
Ebkt times:              27.9958/771.9
Eval Ebkt times:         46.4744/1278.46
PiPjPk times:            19.3887/532.64
Eval PiPjPk times:       3.70312/100.83
L2prod times:            11.5889/319.31
Total time:              167.286/4590.67
[main] Time assemble (wall/proc) 17.377/189.97
[main] Time solve (wall/proc) 6.52136/95.41
[main] Stop crit:        3.48042e-09
[main] Stop crit:        0.0387303
Ebkt times:              28.3163/776.56
Eval Ebkt times:         46.1373/1270.48
PiPjPk times:            19.4401/533.46
Eval PiPjPk times:       3.67604/97.85
L2prod times:            11.4509/316.62
Total time:              168.009/4586.49
[main] Time assemble (wall/proc) 17.423/190.14
[main] Time solve (wall/proc) 6.57364/95.75
[main] Stop crit:        3.82293e-09
[main] Stop crit:        0.0401182
Ebkt times:              28.4257/780.63
Eval Ebkt times:         46.1201/1273.56
PiPjPk times:            19.6918/542.5
Eval PiPjPk times:       3.73497/96.89
L2prod times:            11.4043/313.18
Total time:              167.605/4590.63
[main] Time assemble (wall/proc) 17.3396/189.87
[main] Time solve (wall/proc) 6.51193/95.11
[main] Stop crit:        4.17721e-09
[main] Stop crit:        0.0415522
Ebkt times:              28.4381/782.68
Eval Ebkt times:         45.9896/1262.34
PiPjPk times:            19.5661/539.11
Eval PiPjPk times:       3.78552/99.77
L2prod times:            11.3522/312.35
Total time:              168.057/4590.44
[main] Time assemble (wall/proc) 17.374/189.86
[main] Time solve (wall/proc) 6.50051/95.58
[main] Stop crit:        4.53253e-09
[main] Stop crit:        0.0430296
Ebkt times:              28.2394/775.68
Eval Ebkt times:         46.0494/1261.58
PiPjPk times:            19.6398/541.28
Eval PiPjPk times:       4.17655/107.79
L2prod times:            11.3448/309.99
Total time:              168.477/4586.21
[main] Time assemble (wall/proc) 17.3128/189.96
[main] Time solve (wall/proc) 6.49056/95.3
[main] Stop crit:        4.87719e-09
[main] Stop crit:        0.0445482
Ebkt times:              28.3711/780.79
Eval Ebkt times:         46.3628/1275.98
PiPjPk times:            19.5326/539.93
Eval PiPjPk times:       3.55912/99.69
L2prod times:            11.4038/316.03
Total time:              167.586/4606.2
[main] Time assemble (wall/proc) 17.3566/190.36
[main] Time solve (wall/proc) 6.53475/95.83
[main] Stop crit:        5.1994e-09
[main] Stop crit:        0.0461076
Ebkt times:              28.3051/775.69
Eval Ebkt times:         45.8688/1257.93
PiPjPk times:            19.556/537.77
Eval PiPjPk times:       3.76033/101.21
L2prod times:            11.3291/312.41
Total time:              167.592/4578.97
[main] Time assemble (wall/proc) 17.3215/189.35
[main] Time solve (wall/proc) 6.47553/94.89
[main] Stop crit:        5.48827e-09
[main] Stop crit:        0.0477083
Ebkt times:              28.1685/770.23
Eval Ebkt times:         46.2801/1269.58
PiPjPk times:            19.2708/529.26
Eval PiPjPk times:       3.69376/102.84
L2prod times:            11.5191/316.54
Total time:              167.74/4582.98
[main] Time assemble (wall/proc) 17.2824/189.55
[main] Time solve (wall/proc) 6.44627/95.08
[main] Stop crit:        5.73484e-09
[main] 40%...
[main] Stop crit:        0.049353
Ebkt times:              28.3551/780.88
Eval Ebkt times:         45.7953/1264.25
PiPjPk times:            19.6995/542.91
Eval PiPjPk times:       3.66931/100.25
L2prod times:            11.3912/311.37
Total time:              166.864/4583.69
[main] Time assemble (wall/proc) 17.4122/189.82
[main] Time solve (wall/proc) 6.53468/95.85
[main] Stop crit:        5.93313e-09
[main] Stop crit:        0.051045
Ebkt times:              28.2097/774.83
Eval Ebkt times:         46.3197/1279.34
PiPjPk times:            19.5165/539.82
Eval PiPjPk times:       3.7559/96.99
L2prod times:            11.4917/317.98
Total time:              168.097/4607.77
[main] Time assemble (wall/proc) 17.4089/190.57
[main] Time solve (wall/proc) 6.55027/95.16
[main] Stop crit:        6.08135e-09
[main] Stop crit:        0.0527886
Ebkt times:              28.4469/785.21
Eval Ebkt times:         46.4548/1286.6
PiPjPk times:            19.5535/537.35
Eval PiPjPk times:       3.53881/94.57
L2prod times:            11.4044/315.04
Total time:              167.543/4616.06
[main] Time assemble (wall/proc) 17.3295/190.96
[main] Time solve (wall/proc) 6.53551/95.1
[main] Stop crit:        6.18306e-09
[main] Stop crit:        0.0545875
Ebkt times:              28.2843/774.26
Eval Ebkt times:         45.8716/1267.91
PiPjPk times:            19.5456/537.3
Eval PiPjPk times:       3.62696/96.52
L2prod times:            11.4658/313.41
Total time:              167.275/4583.65
[main] Time assemble (wall/proc) 17.2717/189.61
[main] Time solve (wall/proc) 6.50228/95.39
[main] Stop crit:        6.24838e-09
[main] Stop crit:        0.0564434
Ebkt times:              28.3269/781.44
Eval Ebkt times:         46.2139/1275.25
PiPjPk times:            19.6678/545.52
Eval PiPjPk times:       3.42043/91.98
L2prod times:            11.4984/316.76
Total time:              167.167/4601.35
[main] Time assemble (wall/proc) 17.3509/190.43
[main] Time solve (wall/proc) 6.50789/95.12
[main] Stop crit:        6.29492e-09
[main] Stop crit:        0.0583552
Ebkt times:              28.1089/769.23
Eval Ebkt times:         46.4417/1274.72
PiPjPk times:            19.4244/535.38
Eval PiPjPk times:       3.84927/101.56
L2prod times:            11.3868/311.19
Total time:              168.202/4591.13
[main] Time assemble (wall/proc) 17.3933/189.98
[main] Time solve (wall/proc) 6.50804/94.98
[main] Stop crit:        6.34782e-09
[main] Stop crit:        0.0603167
Ebkt times:              28.1642/775.64
Eval Ebkt times:         46.0012/1264.79
PiPjPk times:            19.391/533.09
Eval PiPjPk times:       3.79172/106.34
L2prod times:            11.5033/315.41
Total time:              167.139/4582.92
[main] Time assemble (wall/proc) 17.4137/189.51
[main] Time solve (wall/proc) 6.51202/95.18
[main] Stop crit:        6.43833e-09
[main] Stop crit:        0.0623153
Ebkt times:              28.1107/774.06
Eval Ebkt times:         46.296/1275.15
PiPjPk times:            19.5352/538.76
Eval PiPjPk times:       3.77853/99.18
L2prod times:            11.4884/315.25
Total time:              167.779/4591.21
[main] Time assemble (wall/proc) 17.3386/190.13
[main] Time solve (wall/proc) 6.55636/95.82
[main] Stop crit:        6.59978e-09
[main] Stop crit:        0.0643308
Ebkt times:              28.1555/770.54
Eval Ebkt times:         46.3311/1274.51
PiPjPk times:            19.4163/532.24
Eval PiPjPk times:       3.88187/103.27
L2prod times:            11.5005/317.08
Total time:              167.971/4581.82
[main] Time assemble (wall/proc) 17.3383/189.74
[main] Time solve (wall/proc) 6.48694/95.03
[main] Stop crit:        6.86125e-09
[main] Stop crit:        0.0663345
Ebkt times:              28.1138/769.82
Eval Ebkt times:         45.8342/1252.98
PiPjPk times:            19.3939/531.21
Eval PiPjPk times:       3.93062/103.17
L2prod times:            11.4289/312.3
Total time:              167.4/4568
[main] Time assemble (wall/proc) 17.3394/189.21
[main] Time solve (wall/proc) 6.50661/95.13
[main] Stop crit:        7.24034e-09
[main] Stop crit:        0.0682892
Ebkt times:              28.1136/771.22
Eval Ebkt times:         46.0913/1266.21
PiPjPk times:            19.5206/537.09
Eval PiPjPk times:       3.87968/101.49
L2prod times:            11.4188/313.4
Total time:              167.605/4581.62
[main] Time assemble (wall/proc) 17.4219/189.66
[main] Time solve (wall/proc) 6.50533/95
[main] Stop crit:        7.73826e-09
[main] Stop crit:        0.0701491
Ebkt times:              28.2381/774.27
Eval Ebkt times:         46.0998/1264.95
PiPjPk times:            19.4921/535.03
Eval PiPjPk times:       3.91878/96.66
L2prod times:            11.3465/311.49
Total time:              168.348/4586.71
[main] Time assemble (wall/proc) 17.3436/189.8
[main] Time solve (wall/proc) 6.5281/95.53
[main] Stop crit:        8.33925e-09
[main] Stop crit:        0.0718619
Ebkt times:              28.2485/773.89
Eval Ebkt times:         46.2521/1270.49
PiPjPk times:            19.5567/538.8
Eval PiPjPk times:       3.66236/99.58
L2prod times:            11.2787/311.2
Total time:              167.774/4582.92
[main] Time assemble (wall/proc) 17.332/189.56
[main] Time solve (wall/proc) 6.52507/95.42
[main] Stop crit:        9.01394e-09
[main] Stop crit:        0.0733713
Ebkt times:              28.2285/772.65
Eval Ebkt times:         46.2669/1272.85
PiPjPk times:            19.5418/539.39
Eval PiPjPk times:       3.90559/102.12
L2prod times:            11.3507/313.62
Total time:              168.195/4596.18
[main] Time assemble (wall/proc) 17.3787/189.97
[main] Time solve (wall/proc) 6.56509/95.9
[main] Stop crit:        9.72445e-09
[main] Stop crit:        0.0746202
Ebkt times:              28.2626/777.16
Eval Ebkt times:         45.988/1265.31
PiPjPk times:            19.7567/544
Eval PiPjPk times:       3.73282/99.98
L2prod times:            11.2861/312.25
Total time:              167.126/4590.36
[main] Time assemble (wall/proc) 17.404/189.7
[main] Time solve (wall/proc) 6.57085/95.64
[main] Stop crit:        1.04295e-08
[main] Stop crit:        0.0755554
Ebkt times:              28.3413/778.98
Eval Ebkt times:         46.2651/1272.96
PiPjPk times:            19.7465/543.89
Eval PiPjPk times:       3.57682/97
L2prod times:            11.4262/314.53
Total time:              168.065/4609.76
[main] Time assemble (wall/proc) 17.3988/190.56
[main] Time solve (wall/proc) 6.47687/94.83
[main] Stop crit:        1.10883e-08
[main] 50%...
[main] Stop crit:        0.076132
Ebkt times:              28.1738/772.01
Eval Ebkt times:         46.561/1284.46
PiPjPk times:            19.4004/534.91
Eval PiPjPk times:       3.92855/104.35
L2prod times:            11.4703/314.97
Total time:              167.948/4602.75
[main] Time assemble (wall/proc) 17.3483/190.23
[main] Time solve (wall/proc) 6.53888/95.78
[main] Stop crit:        1.16641e-08
[main] Stop crit:        0.0763179
Ebkt times:              28.5199/790.77
Eval Ebkt times:         46.3454/1275.57
PiPjPk times:            19.7325/545.19
Eval PiPjPk times:       3.63436/99.52
L2prod times:            11.3737/313.31
Total time:              168.072/4626.16
[main] Time assemble (wall/proc) 17.2931/191.17
[main] Time solve (wall/proc) 6.4681/94.58
[main] Stop crit:        1.21265e-08
[main] Stop crit:        0.076097
Ebkt times:              28.1149/771.21
Eval Ebkt times:         46.2697/1273.93
PiPjPk times:            19.4831/535.59
Eval PiPjPk times:       3.92172/107.9
L2prod times:            11.4436/312.8
Total time:              168.096/4590.84
[main] Time assemble (wall/proc) 17.4018/190.04
[main] Time solve (wall/proc) 6.53417/95.77
[main] Stop crit:        1.24529e-08
[main] Stop crit:        0.0754705
Ebkt times:              28.2802/779.03
Eval Ebkt times:         46.5204/1287.56
PiPjPk times:            19.5546/539.66
Eval PiPjPk times:       3.46723/93.51
L2prod times:            11.5743/320.03
Total time:              167.633/4611.61
[main] Time assemble (wall/proc) 17.4167/190.82
[main] Time solve (wall/proc) 6.53169/95.06
[main] Stop crit:        1.26299e-08
[main] Stop crit:        0.0744568
Ebkt times:              28.4673/772.31
Eval Ebkt times:         45.9089/1248.66
PiPjPk times:            19.5984/535.54
Eval PiPjPk times:       3.84978/103.33
L2prod times:            11.415/311.43
Total time:              168.677/4566.92
[main] Time assemble (wall/proc) 17.529/189.4
[main] Time solve (wall/proc) 6.54259/95.35
[main] Stop crit:        1.26531e-08
[main] Stop crit:        0.0730894
Ebkt times:              28.2354/762.81
Eval Ebkt times:         45.6744/1240.44
PiPjPk times:            19.4686/530.56
Eval PiPjPk times:       4.29867/106.81
L2prod times:            11.343/307.75
Total time:              168.925/4543.16
[main] Time assemble (wall/proc) 17.593/188.34
[main] Time solve (wall/proc) 6.64707/97.05
[main] Stop crit:        1.25265e-08
[main] Stop crit:        0.0714127
Ebkt times:              28.4247/781.05
Eval Ebkt times:         46.1406/1264.17
PiPjPk times:            19.7474/540.07
Eval PiPjPk times:       3.59682/99.3
L2prod times:            11.4142/314.38
Total time:              167.412/4582
[main] Time assemble (wall/proc) 17.7043/189.79
[main] Time solve (wall/proc) 6.56814/95.35
[main] Stop crit:        1.22613e-08
[main] Stop crit:        0.0694786
Ebkt times:              28.1528/765.76
Eval Ebkt times:         45.2409/1221.96
PiPjPk times:            19.454/526.48
Eval PiPjPk times:       4.07489/109.45
L2prod times:            11.2722/304.11
Total time:              167.648/4515.74
[main] Time assemble (wall/proc) 17.4623/187.28
[main] Time solve (wall/proc) 6.53731/95.12
[main] Stop crit:        1.18737e-08
[main] Stop crit:        0.0673421
Ebkt times:              28.3828/779.22
Eval Ebkt times:         46.7892/1295.1
PiPjPk times:            19.6942/543.86
Eval PiPjPk times:       3.69991/95.33
L2prod times:            11.4299/316.25
Total time:              168.993/4627.84
[main] Time assemble (wall/proc) 17.376/191.48
[main] Time solve (wall/proc) 6.57774/95.59
[main] Stop crit:        1.13833e-08
[main] Stop crit:        0.0650571
Ebkt times:              28.3075/776.16
Eval Ebkt times:         46.3509/1276.16
PiPjPk times:            19.6404/540.18
Eval PiPjPk times:       3.75409/101.84
L2prod times:            11.3242/312.64
Total time:              168.239/4603.27
[main] Time assemble (wall/proc) 17.3839/190.38
[main] Time solve (wall/proc) 6.57386/95.62
[main] Stop crit:        1.08113e-08
[main] Stop crit:        0.0626749
Ebkt times:              28.4598/781
Eval Ebkt times:         46.8979/1302.53
PiPjPk times:            19.5362/542.2
Eval PiPjPk times:       3.73098/98.5
L2prod times:            11.4236/315.57
Total time:              168.829/4640.84
[main] Time assemble (wall/proc) 17.404/191.89
[main] Time solve (wall/proc) 6.56331/95.56
[main] Stop crit:        1.0179e-08
[main] Stop crit:        0.0602411
Ebkt times:              28.3469/781.79
Eval Ebkt times:         46.4268/1280.29
PiPjPk times:            19.7392/546.1
Eval PiPjPk times:       3.59282/98.51
L2prod times:            11.3318/314.13
Total time:              167.567/4610.36
[main] Time assemble (wall/proc) 17.2888/190.67
[main] Time solve (wall/proc) 6.48442/95.1
[main] Stop crit:        9.50661e-09
[main] Stop crit:        0.0577956
Ebkt times:              27.9905/764.41
Eval Ebkt times:         45.8338/1254.78
PiPjPk times:            19.4782/533.41
Eval PiPjPk times:       3.9852/100.89
L2prod times:            11.4127/311.67
Total time:              167.44/4559.02
[main] Time assemble (wall/proc) 17.3803/189.02
[main] Time solve (wall/proc) 6.57383/95.81
[main] Stop crit:        8.81272e-09
[main] Stop crit:        0.055372
Ebkt times:              28.482/780.35
Eval Ebkt times:         46.534/1290.07
PiPjPk times:            19.7405/543.31
Eval PiPjPk times:       3.68143/101.92
L2prod times:            11.3527/313.48
Total time:              168.328/4626.18
[main] Time assemble (wall/proc) 17.3701/191.31
[main] Time solve (wall/proc) 6.51523/94.71
[main] Stop crit:        8.11377e-09
[main] Stop crit:        0.0529977
Ebkt times:              28.3842/781.54
Eval Ebkt times:         46.6274/1286.54
PiPjPk times:            19.7832/548.6
Eval PiPjPk times:       3.68454/96.24
L2prod times:            11.3264/314.28
Total time:              168.258/4624.42
[main] Time assemble (wall/proc) 17.3952/191.25
[main] Time solve (wall/proc) 6.53081/94.74
[main] Stop crit:        7.42401e-09
[main] Stop crit:        0.0506945
Ebkt times:              28.1805/775.56
Eval Ebkt times:         46.7333/1294.91
PiPjPk times:            19.7058/543.96
Eval PiPjPk times:       3.63856/95.21
L2prod times:            11.4076/316.17
Total time:              167.596/4608.24
[main] Time assemble (wall/proc) 17.4249/191
[main] Time solve (wall/proc) 6.52187/95.41
[main] Stop crit:        6.75554e-09
[main] 60%...
[main] Stop crit:        0.0484794
Ebkt times:              28.1649/770.76
Eval Ebkt times:         46.1918/1274.84
PiPjPk times:            19.5741/538.63
Eval PiPjPk times:       3.87992/100.31
L2prod times:            11.3881/313.69
Total time:              167.632/4579.1
[main] Time assemble (wall/proc) 17.3668/189.78
[main] Time solve (wall/proc) 6.50843/95.33
[main] Stop crit:        6.11852e-09
[main] Stop crit:        0.046365
Ebkt times:              28.5595/785.74
Eval Ebkt times:         47.0219/1303.29
PiPjPk times:            19.969/553.2
Eval PiPjPk times:       3.50147/95.3
L2prod times:            11.206/309.68
Total time:              168.218/4640.19
[main] Time assemble (wall/proc) 17.379/191.92
[main] Time solve (wall/proc) 6.51136/95.05
[main] Stop crit:        5.52148e-09
[main] Stop crit:        0.0443605
Ebkt times:              28.297/778.25
Eval Ebkt times:         46.4055/1279.05
PiPjPk times:            19.4468/533.72
Eval PiPjPk times:       3.67051/99.94
L2prod times:            11.5428/318.77
Total time:              168.139/4608.48
[main] Time assemble (wall/proc) 17.3026/190.69
[main] Time solve (wall/proc) 6.50588/94.4
[main] Stop crit:        4.97155e-09
[main] Stop crit:        0.0424721
Ebkt times:              28.239/773.89
Eval Ebkt times:         46.0767/1270.94
PiPjPk times:            19.551/536.89
Eval PiPjPk times:       3.68552/96.76
L2prod times:            11.3834/315.26
Total time:              167.908/4592.21
[main] Time assemble (wall/proc) 17.3431/190.26
[main] Time solve (wall/proc) 6.49479/95.29
[main] Stop crit:        4.47472e-09
[main] Stop crit:        0.0407039
Ebkt times:              28.2949/778.5
Eval Ebkt times:         46.9487/1302.01
PiPjPk times:            19.6919/545.88
Eval PiPjPk times:       3.7173/100.04
L2prod times:            11.3753/316.68
Total time:              168.377/4633.38
[main] Time assemble (wall/proc) 17.2954/191.38
[main] Time solve (wall/proc) 6.48529/95.04
[main] Stop crit:        4.036e-09
[main] Stop crit:        0.0390581
Ebkt times:              28.2806/779.03
Eval Ebkt times:         46.1468/1274.44
PiPjPk times:            19.7245/546.09
Eval PiPjPk times:       3.56878/96.15
L2prod times:            11.4116/316.84
Total time:              167.279/4601.84
[main] Time assemble (wall/proc) 17.4302/190.5
[main] Time solve (wall/proc) 6.54766/96.23
[main] Stop crit:        3.65935e-09
[main] Stop crit:        0.0375358
Ebkt times:              28.1081/771.04
Eval Ebkt times:         46.6957/1290.02
PiPjPk times:            19.4616/535.69
Eval PiPjPk times:       3.8065/103.28
L2prod times:            11.4899/317.79
Total time:              168.439/4607.7
[main] Time assemble (wall/proc) 17.3215/190.39
[main] Time solve (wall/proc) 6.48734/95.14
[main] Stop crit:        3.34745e-09
[main] Stop crit:        0.0361372
Ebkt times:              28.197/774.35
Eval Ebkt times:         46.3409/1270.45
PiPjPk times:            19.6734/539.12
Eval PiPjPk times:       3.70798/102.36
L2prod times:            11.3508/311.45
Total time:              168.053/4589.4
[main] Time assemble (wall/proc) 17.3499/189.82
[main] Time solve (wall/proc) 6.49987/95.54
[main] Stop crit:        3.10113e-09
[main] Stop crit:        0.0348619
Ebkt times:              28.2021/774.89
Eval Ebkt times:         46.0917/1264.76
PiPjPk times:            19.3965/532.23
Eval PiPjPk times:       3.81081/97.73
L2prod times:            11.3873/314.58
Total time:              167.946/4578.22
[main] Time assemble (wall/proc) 17.4149/189.48
[main] Time solve (wall/proc) 6.51691/95.28
[main] Stop crit:        2.91877e-09
[main] Stop crit:        0.0337093
Ebkt times:              28.3025/779.04
Eval Ebkt times:         46.0907/1270.78
PiPjPk times:            19.4523/532.09
Eval PiPjPk times:       3.78191/104.9
L2prod times:            11.445/311.64
Total time:              167.283/4578.38
[main] Time assemble (wall/proc) 17.2988/189.46
[main] Time solve (wall/proc) 6.57331/96.12
[main] Stop crit:        2.79592e-09
[main] Stop crit:        0.0326785
Ebkt times:              28.1192/776.55
Eval Ebkt times:         46.5208/1285.13
PiPjPk times:            19.5017/538.79
Eval PiPjPk times:       3.56919/96.49
L2prod times:            11.49/315.42
Total time:              167.234/4597.07
[main] Time assemble (wall/proc) 17.2472/190.13
[main] Time solve (wall/proc) 6.54601/95.33
[main] Stop crit:        2.72537e-09
[main] Stop crit:        0.0317687
Ebkt times:              28.3066/775.89
Eval Ebkt times:         46.6546/1289.34
PiPjPk times:            19.5014/535.16
Eval PiPjPk times:       3.80935/100.17
L2prod times:            11.3751/314.1
Total time:              168.415/4607.69
[main] Time assemble (wall/proc) 17.4012/190.55
[main] Time solve (wall/proc) 6.52063/95.42
[main] Stop crit:        2.698e-09
[main] Stop crit:        0.0309788
Ebkt times:              28.2812/774.67
Eval Ebkt times:         45.9211/1258.85
PiPjPk times:            19.5727/536.75
Eval PiPjPk times:       3.77749/102.85
L2prod times:            11.3904/314.58
Total time:              167.217/4569.94
[main] Time assemble (wall/proc) 17.2893/189.07
[main] Time solve (wall/proc) 6.48411/94.97
[main] Stop crit:        2.70396e-09
[main] Stop crit:        0.0303076
Ebkt times:              28.2257/773.54
Eval Ebkt times:         46.0056/1270.39
PiPjPk times:            19.682/542.53
Eval PiPjPk times:       3.76931/99.89
L2prod times:            11.3609/313.09
Total time:              167.455/4585.83
[main] Time assemble (wall/proc) 17.3216/189.61
[main] Time solve (wall/proc) 6.55062/95.62
[main] Stop crit:        2.73383e-09
[main] Stop crit:        0.0297534
Ebkt times:              28.1626/772.86
Eval Ebkt times:         46.2629/1280.65
PiPjPk times:            19.526/537.41
Eval PiPjPk times:       3.6527/99.19
L2prod times:            11.5253/318.37
Total time:              167.052/4597.49
[main] Time assemble (wall/proc) 17.3548/190.32
[main] Time solve (wall/proc) 6.54775/96.06
[main] Stop crit:        2.77932e-09
[main] Stop crit:        0.0293141
Ebkt times:              28.1618/770.24
Eval Ebkt times:         46.0399/1273.21
PiPjPk times:            19.4585/535.56
Eval PiPjPk times:       3.63654/97.48
L2prod times:            11.4371/314.12
Total time:              167.25/4577.37
[main] Time assemble (wall/proc) 17.3697/189.64
[main] Time solve (wall/proc) 6.51768/95.27
[main] Stop crit:        2.83364e-09
[main] Stop crit:        0.0289869
Ebkt times:              28.009/763.83
Eval Ebkt times:         45.8981/1257.19
PiPjPk times:            19.5057/531.7
Eval PiPjPk times:       4.0706/106.38
L2prod times:            11.3471/310.87
Total time:              167.952/4561.37
[main] Time assemble (wall/proc) 17.3847/189.02
[main] Time solve (wall/proc) 6.55049/95.84
[main] Stop crit:        2.89144e-09
[main] 70%...
[main] Stop crit:        0.0287679
Ebkt times:              28.2744/776.92
Eval Ebkt times:         46.2814/1270.75
PiPjPk times:            19.388/533.73
Eval PiPjPk times:       3.95023/101.98
L2prod times:            11.5385/316.53
Total time:              168.133/4589.42
[main] Time assemble (wall/proc) 17.4002/190.17
[main] Time solve (wall/proc) 6.49058/95.8
[main] Stop crit:        2.94863e-09
[main] Stop crit:        0.0286524
Ebkt times:              28.2411/775.13
Eval Ebkt times:         46.3508/1274.42
PiPjPk times:            19.591/540.64
Eval PiPjPk times:       3.81246/101.12
L2prod times:            11.3803/312.63
Total time:              167.938/4598.37
[main] Time assemble (wall/proc) 17.251/190.08
[main] Time solve (wall/proc) 6.46607/94.55
[main] Stop crit:        3.00211e-09
[main] Stop crit:        0.0286343
Ebkt times:              28.3159/781.59
Eval Ebkt times:         46.2302/1275.23
PiPjPk times:            19.6197/538
Eval PiPjPk times:       3.54581/98.62
L2prod times:            11.5029/317.13
Total time:              167.937/4605.94
[main] Time assemble (wall/proc) 17.4016/190.85
[main] Time solve (wall/proc) 6.51189/95.67
[main] Stop crit:        3.04957e-09
[main] Stop crit:        0.0287069
Ebkt times:              28.1657/773.74
Eval Ebkt times:         45.8416/1259.97
PiPjPk times:            19.4991/538.61
Eval PiPjPk times:       3.9428/104
L2prod times:            11.4272/312.93
Total time:              167.719/4574.52
[main] Time assemble (wall/proc) 17.2702/189.23
[main] Time solve (wall/proc) 6.52098/95.72
[main] Stop crit:        3.08923e-09
[main] Stop crit:        0.0288622
Ebkt times:              28.5011/783.45
Eval Ebkt times:         46.6868/1288.99
PiPjPk times:            19.7252/546.74
Eval PiPjPk times:       3.94772/100.86
L2prod times:            11.3318/312.53
Total time:              168.776/4624.19
[main] Time assemble (wall/proc) 17.4336/191.17
[main] Time solve (wall/proc) 6.52777/95.28
[main] Stop crit:        3.11976e-09
[main] Stop crit:        0.0290915
Ebkt times:              28.2611/774.75
Eval Ebkt times:         46.2636/1275.37
PiPjPk times:            19.5012/534.17
Eval PiPjPk times:       4.03501/109.45
L2prod times:            11.4756/317.28
Total time:              168.504/4605.85
[main] Time assemble (wall/proc) 17.3447/190.38
[main] Time solve (wall/proc) 6.41765/94.28
[main] Stop crit:        3.14015e-09
[main] Stop crit:        0.0293857
Ebkt times:              28.4341/785.2
Eval Ebkt times:         46.4742/1284.9
PiPjPk times:            19.7631/546.78
Eval PiPjPk times:       3.51265/97.73
L2prod times:            11.4838/316.12
Total time:              167.969/4622.63
[main] Time assemble (wall/proc) 17.408/191.33
[main] Time solve (wall/proc) 6.60224/96.52
[main] Stop crit:        3.14963e-09
[main] Stop crit:        0.0297352
Ebkt times:              28.3197/779.8
Eval Ebkt times:         46.6368/1289.53
PiPjPk times:            19.6663/543.12
Eval PiPjPk times:       3.52291/97.14
L2prod times:            11.3091/311.06
Total time:              167.917/4609.91
[main] Time assemble (wall/proc) 17.3896/190.68
[main] Time solve (wall/proc) 6.54425/95.06
[main] Stop crit:        3.14767e-09
[main] Stop crit:        0.0301305
Ebkt times:              28.0379/771.93
Eval Ebkt times:         46.7701/1283.95
PiPjPk times:            19.2985/531.89
Eval PiPjPk times:       3.9489/102.02
L2prod times:            11.4376/315.72
Total time:              168.457/4588.58
[main] Time assemble (wall/proc) 17.3653/190.13
[main] Time solve (wall/proc) 6.47062/94.47
[main] Stop crit:        3.13392e-09
[main] Stop crit:        0.0305623
Ebkt times:              28.118/768.89
Eval Ebkt times:         46.5511/1285.13
PiPjPk times:            19.4484/532.45
Eval PiPjPk times:       3.64625/97.8
L2prod times:            11.324/310.46
Total time:              168.126/4590.51
[main] Time assemble (wall/proc) 17.366/189.95
[main] Time solve (wall/proc) 6.53143/95.67
[main] Stop crit:        3.10823e-09
[main] Stop crit:        0.0310215
Ebkt times:              27.9992/770.06
Eval Ebkt times:         46.5993/1283.65
PiPjPk times:            19.5166/538.79
Eval PiPjPk times:       3.69208/99.46
L2prod times:            11.4709/314.81
Total time:              167.741/4595.88
[main] Time assemble (wall/proc) 17.383/190.15
[main] Time solve (wall/proc) 6.56664/96.62
[main] Stop crit:        3.07064e-09
[main] Stop crit:        0.0314997
Ebkt times:              28.3215/777.72
Eval Ebkt times:         46.1/1266.13
PiPjPk times:            19.5653/538.7
Eval PiPjPk times:       3.70197/98.86
L2prod times:            11.4452/312.89
Total time:              168.307/4600.13
[main] Time assemble (wall/proc) 17.3263/190.49
[main] Time solve (wall/proc) 6.55399/95.27
[main] Stop crit:        3.02138e-09
[main] Stop crit:        0.0319889
Ebkt times:              28.221/779.68
Eval Ebkt times:         46.2151/1277.36
PiPjPk times:            19.4907/535.45
Eval PiPjPk times:       3.67884/99.68
L2prod times:            11.4244/313.28
Total time:              166.83/4586.99
[main] Time assemble (wall/proc) 17.2394/189.55
[main] Time solve (wall/proc) 6.43609/94.95
[main] Stop crit:        2.96088e-09
[main] Stop crit:        0.032482
Ebkt times:              28.3269/778.32
Eval Ebkt times:         46.1763/1277.47
PiPjPk times:            19.5932/538.03
Eval PiPjPk times:       3.55801/97.15
L2prod times:            11.5244/316.16
Total time:              167.35/4593.95
[main] Time assemble (wall/proc) 17.2768/189.82
[main] Time solve (wall/proc) 6.42782/94.86
[main] Stop crit:        2.88979e-09
[main] Stop crit:        0.0329726
Ebkt times:              28.1479/773.55
Eval Ebkt times:         45.9576/1265.71
PiPjPk times:            19.5325/537.66
Eval PiPjPk times:       3.94802/103.07
L2prod times:            11.3686/312.5
Total time:              167.187/4573.2
[main] Time assemble (wall/proc) 17.3528/189.34
[main] Time solve (wall/proc) 6.58495/95.87
[main] Stop crit:        2.80894e-09
[main] Stop crit:        0.0334547
Ebkt times:              28.2347/774.78
Eval Ebkt times:         46.4061/1281.73
PiPjPk times:            19.4822/536.27
Eval PiPjPk times:       3.7675/96.9
L2prod times:            11.5207/317.63
Total time:              168.594/4606.22
[main] Time assemble (wall/proc) 17.4017/190.65
[main] Time solve (wall/proc) 6.55026/95.11
[main] Stop crit:        2.71942e-09
[main] 80%...
[main] Stop crit:        0.0339231
Ebkt times:              28.3105/777.2
Eval Ebkt times:         46.0946/1270.57
PiPjPk times:            19.5535/534.71
Eval PiPjPk times:       3.61366/99.77
L2prod times:            11.4421/314.31
Total time:              167.906/4597.44
[main] Time assemble (wall/proc) 17.346/190.28
[main] Time solve (wall/proc) 6.54703/94.97
[main] Stop crit:        2.62249e-09
[main] Stop crit:        0.0343732
Ebkt times:              28.129/771.38
Eval Ebkt times:         46.139/1269.8
PiPjPk times:            19.5948/537.23
Eval PiPjPk times:       3.94171/100.57
L2prod times:            11.2883/309.71
Total time:              167.442/4582.15
[main] Time assemble (wall/proc) 17.4409/189.66
[main] Time solve (wall/proc) 6.52707/95.65
[main] Stop crit:        2.51969e-09
[main] Stop crit:        0.034801
Ebkt times:              28.2627/777.9
Eval Ebkt times:         46.0228/1272.32
PiPjPk times:            19.5979/540.11
Eval PiPjPk times:       3.70904/98.3
L2prod times:            11.552/316.24
Total time:              167.487/4598.45
[main] Time assemble (wall/proc) 17.2795/189.97
[main] Time solve (wall/proc) 6.43836/95.02
[main] Stop crit:        2.41278e-09
[main] Stop crit:        0.0352027
Ebkt times:              28.315/777.67
Eval Ebkt times:         46.9025/1302.96
PiPjPk times:            19.8118/548.17
Eval PiPjPk times:       3.66068/96.04
L2prod times:            11.3113/313.96
Total time:              168.55/4628.94
[main] Time assemble (wall/proc) 17.3955/191.19
[main] Time solve (wall/proc) 6.56728/95.56
[main] Stop crit:        2.30381e-09
[main] Stop crit:        0.0355752
Ebkt times:              28.1977/775.7
Eval Ebkt times:         46.2827/1275.24
PiPjPk times:            19.499/536.91
Eval PiPjPk times:       3.81402/99.98
L2prod times:            11.4924/311.85
Total time:              168.565/4599.98
[main] Time assemble (wall/proc) 17.3209/190.17
[main] Time solve (wall/proc) 6.53405/95.01
[main] Stop crit:        2.19507e-09
[main] Stop crit:        0.0359156
Ebkt times:              28.1882/775.13
Eval Ebkt times:         46.1141/1273.03
PiPjPk times:            19.6367/541.12
Eval PiPjPk times:       3.60405/100.37
L2prod times:            11.3755/314.84
Total time:              167.293/4589.06
[main] Time assemble (wall/proc) 17.3455/189.86
[main] Time solve (wall/proc) 6.51865/95.34
[main] Stop crit:        2.08916e-09
[main] Stop crit:        0.0362215
Ebkt times:              28.2865/779.94
Eval Ebkt times:         46.7792/1292.32
PiPjPk times:            19.6649/543.34
Eval PiPjPk times:       3.84993/97.86
L2prod times:            11.3236/314.38
Total time:              168.33/4614.41
[main] Time assemble (wall/proc) 17.3141/190.73
[main] Time solve (wall/proc) 6.4712/95.92
[main] Stop crit:        1.98895e-09
[main] Stop crit:        0.036491
Ebkt times:              28.4906/784.16
Eval Ebkt times:         46.641/1291.93
PiPjPk times:            19.7296/546.35
Eval PiPjPk times:       3.50876/91.23
L2prod times:            11.3365/312.77
Total time:              168.012/4623.1
[main] Time assemble (wall/proc) 17.4019/191.18
[main] Time solve (wall/proc) 6.60907/96.55
[main] Stop crit:        1.89749e-09
[main] Stop crit:        0.0367228
Ebkt times:              28.3471/781.51
Eval Ebkt times:         46.4396/1278.01
PiPjPk times:            19.6794/542.14
Eval PiPjPk times:       3.83401/99.43
L2prod times:            11.3077/311.1
Total time:              168.178/4603.4
[main] Time assemble (wall/proc) 17.3326/190.38
[main] Time solve (wall/proc) 6.52086/96.07
[main] Stop crit:        1.81798e-09
[main] Stop crit:        0.0369162
Ebkt times:              28.3971/783.36
Eval Ebkt times:         46.392/1283.58
PiPjPk times:            19.6593/541.04
Eval PiPjPk times:       3.54518/94.73
L2prod times:            11.4289/315.34
Total time:              167.489/4614.11
[main] Time assemble (wall/proc) 17.3246/190.74
[main] Time solve (wall/proc) 6.57365/96.74
[main] Stop crit:        1.75348e-09
[main] Stop crit:        0.0370714
Ebkt times:              28.2943/778.31
Eval Ebkt times:         46.1452/1273.78
PiPjPk times:            19.6118/540.05
Eval PiPjPk times:       3.862/102.39
L2prod times:            11.4352/315.71
Total time:              167.617/4600.65
[main] Time assemble (wall/proc) 17.3332/190.18
[main] Time solve (wall/proc) 6.57433/95.6
[main] Stop crit:        1.70663e-09
[main] Stop crit:        0.0371893
Ebkt times:              28.3334/781.45
Eval Ebkt times:         46.4624/1286.07
PiPjPk times:            19.6456/543.71
Eval PiPjPk times:       3.57718/98.27
L2prod times:            11.4661/317.45
Total time:              167.659/4625.71
[main] Time assemble (wall/proc) 17.3517/191.16
[main] Time solve (wall/proc) 6.52703/94.56
[main] Stop crit:        1.67924e-09
[main] Stop crit:        0.0372714
Ebkt times:              28.4095/783.43
Eval Ebkt times:         46.2765/1276.4
PiPjPk times:            19.709/542.04
Eval PiPjPk times:       3.7674/102.39
L2prod times:            11.3492/311.63
Total time:              168.095/4604.44
[main] Time assemble (wall/proc) 17.4689/190.88
[main] Time solve (wall/proc) 6.56675/95.87
[main] Stop crit:        1.67187e-09
[main] Stop crit:        0.0373193
Ebkt times:              28.4081/780.39
Eval Ebkt times:         46.4411/1282.91
PiPjPk times:            19.6932/542.84
Eval PiPjPk times:       3.84255/99.5
L2prod times:            11.2972/310.22
Total time:              167.913/4603.29
[main] Time assemble (wall/proc) 17.3349/190.52
[main] Time solve (wall/proc) 6.50495/95.53
[main] Stop crit:        1.68374e-09
[main] Stop crit:        0.037335
Ebkt times:              28.2481/773.19
Eval Ebkt times:         46.247/1277.73
PiPjPk times:            19.5319/539.55
Eval PiPjPk times:       3.70717/100.16
L2prod times:            11.4318/314.56
Total time:              167.644/4592.03
[main] Time assemble (wall/proc) 17.3361/189.95
[main] Time solve (wall/proc) 6.50841/95.14
[main] Stop crit:        1.71279e-09
[main] Stop crit:        0.0373203
Ebkt times:              28.0426/768.19
Eval Ebkt times:         45.7689/1252.68
PiPjPk times:            19.4878/535.7
Eval PiPjPk times:       3.93226/102.51
L2prod times:            11.4388/313.6
Total time:              167.322/4565.7
[main] Time assemble (wall/proc) 17.3915/189.23
[main] Time solve (wall/proc) 6.4975/94.79
[main] Stop crit:        1.75608e-09
[main] 90%...
[main] Stop crit:        0.0372775
Ebkt times:              28.3505/779.07
Eval Ebkt times:         46.5871/1292.69
PiPjPk times:            19.737/544.26
Eval PiPjPk times:       3.6068/99.56
L2prod times:            11.3792/314.08
Total time:              168.083/4624.55
[main] Time assemble (wall/proc) 17.4971/191.29
[main] Time solve (wall/proc) 6.5403/94.92
[main] Stop crit:        1.8102e-09
[main] Stop crit:        0.037209
Ebkt times:              28.2403/774.89
Eval Ebkt times:         46.0033/1271.47
PiPjPk times:            19.5385/539.49
Eval PiPjPk times:       3.6499/101.33
L2prod times:            11.4489/314.34
Total time:              167.134/4588.87
[main] Time assemble (wall/proc) 17.2518/189.72
[main] Time solve (wall/proc) 6.42401/94.87
[main] Stop crit:        1.87165e-09
[main] Stop crit:        0.0371177
Ebkt times:              28.2298/775.84
Eval Ebkt times:         46.1378/1270.06
PiPjPk times:            19.4586/534.43
Eval PiPjPk times:       3.80521/102.71
L2prod times:            11.6112/316.29
Total time:              167.245/4575.44
[main] Time assemble (wall/proc) 17.2939/189.25
[main] Time solve (wall/proc) 6.52541/95.5
[main] Stop crit:        1.93715e-09
[main] Stop crit:        0.0370066
Ebkt times:              28.4731/781.63
Eval Ebkt times:         46.771/1292.05
PiPjPk times:            19.8029/547.77
Eval PiPjPk times:       3.65105/97.57
L2prod times:            11.3091/312.78
Total time:              168.681/4630.08
[main] Time assemble (wall/proc) 17.3955/191.65
[main] Time solve (wall/proc) 6.44509/94.47
[main] Stop crit:        2.00375e-09
[main] Stop crit:        0.0368795
Ebkt times:              28.3834/779.91
Eval Ebkt times:         46.2981/1274.23
PiPjPk times:            19.6672/540.58
Eval PiPjPk times:       4.00249/106.05
L2prod times:            11.3216/313.35
Total time:              169.05/4620.39
[main] Time assemble (wall/proc) 17.4065/190.94
[main] Time solve (wall/proc) 6.47173/94.62
[main] Stop crit:        2.06894e-09
[main] Stop crit:        0.0367406
Ebkt times:              28.2959/780.51
Eval Ebkt times:         46.304/1278.88
PiPjPk times:            19.5179/535.32
Eval PiPjPk times:       3.63221/97.56
L2prod times:            11.6966/322.1
Total time:              168.075/4610.04
[main] Time assemble (wall/proc) 17.4543/191
[main] Time solve (wall/proc) 6.50969/95.21
[main] Stop crit:        2.13066e-09
[main] Stop crit:        0.0365941
Ebkt times:              28.2991/781.85
Eval Ebkt times:         46.4836/1282.17
PiPjPk times:            19.5942/541.17
Eval PiPjPk times:       3.58814/98.11
L2prod times:            11.4948/317.43
Total time:              167.465/4604.78
[main] Time assemble (wall/proc) 17.3327/190.62
[main] Time solve (wall/proc) 6.44267/94.73
[main] Stop crit:        2.18731e-09
[main] Stop crit:        0.036445
Ebkt times:              28.0135/772.95
Eval Ebkt times:         45.7299/1254.16
PiPjPk times:            19.4429/533.62
Eval PiPjPk times:       3.86941/103.89
L2prod times:            11.3678/312.48
Total time:              166.877/4562.14
[main] Time assemble (wall/proc) 17.366/188.89
[main] Time solve (wall/proc) 6.49875/94.55
[main] Stop crit:        2.23773e-09
[main] Stop crit:        0.0362982
Ebkt times:              28.3262/783.28
Eval Ebkt times:         46.8241/1296.95
PiPjPk times:            19.7174/544.93
Eval PiPjPk times:       3.50183/97.84
L2prod times:            11.4215/316.59
Total time:              168.209/4631.52
[main] Time assemble (wall/proc) 17.4665/191.64
[main] Time solve (wall/proc) 6.48816/94.63
[main] Stop crit:        2.2812e-09
[main] Stop crit:        0.0361588
Ebkt times:              28.2166/771.07
Eval Ebkt times:         46.0502/1266.8
PiPjPk times:            19.5164/533.09
Eval PiPjPk times:       4.03361/106.57
L2prod times:            11.3156/311.01
Total time:              168.256/4586.33
[main] Time assemble (wall/proc) 17.4188/189.58
[main] Time solve (wall/proc) 6.57246/95.85
[main] Stop crit:        2.31738e-09
[main] Stop crit:        0.0360322
Ebkt times:              28.3902/782.28
Eval Ebkt times:         46.2191/1271.77
PiPjPk times:            19.7185/543.13
Eval PiPjPk times:       3.82898/103.11
L2prod times:            11.3244/311.68
Total time:              168.008/4597.37
[main] Time assemble (wall/proc) 17.3286/190.47
[main] Time solve (wall/proc) 6.5166/95.5
[main] Stop crit:        2.34635e-09
[main] Stop crit:        0.0359234
Ebkt times:              28.0706/770.87
Eval Ebkt times:         45.4046/1245.41
PiPjPk times:            19.487/533.64
Eval PiPjPk times:       3.88968/102.47
L2prod times:            11.5886/312.77
Total time:              166.687/4540.07
[main] Time assemble (wall/proc) 17.429/188.27
[main] Time solve (wall/proc) 6.54358/95.63
[main] Stop crit:        2.36852e-09
[main] Stop crit:        0.0358372
Ebkt times:              28.2271/773.52
Eval Ebkt times:         46.3332/1270.23
PiPjPk times:            19.5769/534.56
Eval PiPjPk times:       3.93493/106.13
L2prod times:            11.433/314.18
Total time:              168.31/4596.76
[main] Time assemble (wall/proc) 17.3863/190.29
[main] Time solve (wall/proc) 6.51996/95.23
[main] Stop crit:        2.38468e-09
[main] Stop crit:        0.0357783
Ebkt times:              27.9235/765.27
Eval Ebkt times:         45.8686/1254.73
PiPjPk times:            19.4402/534.51
Eval PiPjPk times:       3.7653/100.71
L2prod times:            11.3426/309.64
Total time:              167.203/4553.01
[main] Time assemble (wall/proc) 17.3796/188.78
[main] Time solve (wall/proc) 6.52476/95.39
[main] Stop crit:        2.39592e-09
[main] Stop crit:        0.0357507
Ebkt times:              28.3132/775.71
Eval Ebkt times:         45.7745/1254.61
PiPjPk times:            19.637/538.64
Eval PiPjPk times:       3.75807/100.56
L2prod times:            11.2808/309.18
Total time:              167.546/4583.9
[main] Time assemble (wall/proc) 17.2511/189.53
[main] Time solve (wall/proc) 6.46205/94.46
[main] Stop crit:        2.40362e-09
[main] Stop crit:        0.0357579
Ebkt times:              28.3911/789.34
Eval Ebkt times:         46.6191/1292.37
PiPjPk times:            19.7283/545.94
Eval PiPjPk times:       3.41533/94.93
L2prod times:            11.4512/315.78
Total time:              167.734/4630.38
[main] Time assemble (wall/proc) 17.2839/191.5
[main] Time solve (wall/proc) 6.51433/95.62
[main] Stop crit:        2.4094e-09
[main] Time run (wall/proc) 6421.87/113331
[main] Compute errors
[main] Electric field error = 3.26318
[main] Potential error = 0.799655
[main] Lambda = 0.481683
[main] Maximum residual = 6.74443e-15
[main] Maximum constraint difference = 2.77391e-11
[main] Time norms (wall/proc) 0.376843/10.35
[main] Mesh diameter 0.313068
[main] Done
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.499828  0.0243902   2.73067   --        0.817922  --       5.16705e-14  3.81537e-12
2    0.313068  0.00613497  3.26318   -0.38     0.799655  0.05     6.74443e-15  2.77391e-11
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.15137       3.59          5.4943      18.21       4.72079        48.1954        1.17604     12.8556     634.162   9917.59
0.508296      12.24         24.1437     72.38       17.3635        190.113        6.51972     95.3364     6421.87   113331


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k2/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXGrad: 2293
DimSXCurl: 11850
DimSXDiv: 13638
DimLieAlg: 3
DimLASXGrad: 6879
DimLASXCurl: 35550
DimLASXDiv: 40914
InitialTime: 0
FinalTime: 1
Timestep: 0.0243902
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.16705e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 5.27242
MaxConstraintDiff: 3.81537e-12
OuterIterations: 41
AvgNonlinearIterations: 1.7561
E_L2Elec: 2.73067
E_L2Pot: 0.817922
absE_L2Elec: 1.94625
absE_L2Pot: 0.536301
absE_L2Lambda: 3.15314
N_L2Elec: 0.712737
N_L2Pot: 0.655687
TwallDDRCore: 0.15137
TprocDDRCore: 3.59
TwallModel: 5.4943
TprocModel: 18.21
TwallAssemble: 4.72079
TprocAssemble: 48.1954
TwallSolve: 1.17604
TprocSolve: 12.8556
TwallRun: 634.162
TprocRun: 9917.59
Solver: Pardiso


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k2/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXGrad: 7922
DimSXCurl: 42527
DimSXDiv: 49646
DimLieAlg: 3
DimLASXGrad: 23766
DimLASXCurl: 127581
DimLASXDiv: 148938
InitialTime: 0
FinalTime: 1
Timestep: 0.00613497
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.74443e-15
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.69655
MaxConstraintDiff: 2.77391e-11
OuterIterations: 163
AvgNonlinearIterations: 1
E_L2Elec: 3.26318
E_L2Pot: 0.799655
absE_L2Elec: 2.32529
absE_L2Pot: 0.524215
absE_L2Lambda: 0.481683
N_L2Elec: 0.712584
N_L2Pot: 0.655551
TwallDDRCore: 0.508296
TprocDDRCore: 12.24
TwallModel: 24.1437
TprocModel: 72.38
TwallAssemble: 17.3635
TprocAssemble: 190.113
TwallSolve: 6.51972
TprocSolve: 95.3364
TwallRun: 6421.87
TprocRun: 113331
Solver: Pardiso


==> outputs/N2_constr_preserv/Tetgen-Cube-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.15137       3.59          5.4943      18.21       4.72079        48.1954        1.17604     12.8556     634.162   9917.59
0.508296      12.24         24.1437     72.38       17.3635        190.113        6.51972     95.3364     6421.87   113331


==> outputs/N2_constr_preserv/Voro-small-0_k0/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Voro-small-0_k0/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.826611  0.1        2.13748   --        0.996002  --       1.23718e-14  8.16124e-15
0    0.305313  0.0588235  2.47388   -0.15     0.87365   0.13     1.27541e-14  3.13617e-14


==> outputs/N2_constr_preserv/Voro-small-0_k0/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 138
DimSXCurl: 272
DimSXDiv: 162
DimLieAlg: 3
DimLASXGrad: 414
DimLASXCurl: 816
DimLASXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.23718e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 2.6758
MaxConstraintDiff: 8.16124e-15
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.13748
E_L2Pot: 0.996002
absE_L2Elec: 1.61063
absE_L2Pot: 0.672467
absE_L2Lambda: 19.5302
N_L2Elec: 0.75352
N_L2Pot: 0.675166
TwallDDRCore: 0.0171409
TprocDDRCore: 0.14
TwallModel: 0.131286
TprocModel: 0.53
TwallAssemble: 0.124365
TprocAssemble: 3.0745
TwallSolve: 0.0485556
TprocSolve: 0.6175
TwallRun: 4.57515
TprocRun: 101.03
Solver: Pardiso


==> outputs/N2_constr_preserv/Voro-small-0_k0/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 2011
DimSXCurl: 4018
DimSXDiv: 2351
DimLieAlg: 3
DimLASXGrad: 6033
DimLASXCurl: 12054
DimLASXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.27541e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.19987
MaxConstraintDiff: 3.13617e-14
OuterIterations: 17
AvgNonlinearIterations: 2
E_L2Elec: 2.47388
E_L2Pot: 0.87365
absE_L2Elec: 1.73689
absE_L2Pot: 0.562937
absE_L2Lambda: 15.6067
N_L2Elec: 0.702089
N_L2Pot: 0.644351
TwallDDRCore: 0.0760939
TprocDDRCore: 1.43
TwallModel: 1.55957
TprocModel: 4.99
TwallAssemble: 1.8785
TprocAssemble: 6.31265
TwallSolve: 1.59808
TprocSolve: 22.3065
TwallRun: 135.231
TprocRun: 1306.09
Solver: Pardiso


==> outputs/N2_constr_preserv/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0171409     0.14          0.131286    0.53        0.124365       3.0745         0.0485556   0.6175      4.57515   101.03
0.0760939     1.43          1.55957     4.99        1.8785         6.31265        1.59808     22.3065     135.231   1306.09


==> outputs/N2_constr_preserv/Voro-small-0_k1/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Voro-small-0_k1/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Voro-small-0_k1/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.826611  0.1        2.4919    --        0.965133  --       1.54974e-13  9.8531e-14
1    0.305313  0.0185185  2.85797   -0.14     0.810125  0.18     2.55925e-14  8.83056e-13


==> outputs/N2_constr_preserv/Voro-small-0_k1/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 1
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0341229/0.51
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 0.705302/2.64
[main] Initial constraint norm: 3.57516
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.9027
Ebkt times:              0.184486/4.23
Eval Ebkt times:         0.441033/11.14
PiPjPk times:            0.465213/9.5
Eval PiPjPk times:       0.171859/3.01
L2prod times:            0.418101/10.94
Total time:              2.11396/46.86
[main] Time assemble (wall/proc) 0.861958/3.25
[main] Time solve (wall/proc) 0.399861/3.45
[main] Stop crit:        0.00240132
Ebkt times:              0.189198/4.41
Eval Ebkt times:         0.456042/10.3
PiPjPk times:            0.450303/8.83
Eval PiPjPk times:       0.173501/2.94
L2prod times:            0.473546/12.36
Total time:              2.18187/46.92
[main] Time assemble (wall/proc) 0.815426/3.22
[main] Time solve (wall/proc) 0.336827/2.81
[main] Stop crit:        7.23187e-09
[main] 10%...
[main] Stop crit:        0.372814
Ebkt times:              0.185966/4.17
Eval Ebkt times:         0.432464/10.3
PiPjPk times:            0.438232/9.09
Eval PiPjPk times:       0.16618/2.86
L2prod times:            0.412862/11.59
Total time:              2.04617/45.49
[main] Time assemble (wall/proc) 0.792882/3.14
[main] Time solve (wall/proc) 0.357779/3.21
[main] Stop crit:        0.000343102
Ebkt times:              0.144448/3.41
Eval Ebkt times:         0.416391/9.82
PiPjPk times:            0.444843/8.98
Eval PiPjPk times:       0.161256/2.39
L2prod times:            0.416102/11.2
Total time:              1.9834/43.74
[main] Time assemble (wall/proc) 0.775781/3.05
[main] Time solve (wall/proc) 0.360316/3.21
[main] Stop crit:        2.17605e-10
[main] 20%...
[main] Stop crit:        0.187648
Ebkt times:              0.188907/4.47
Eval Ebkt times:         0.420177/9.62
PiPjPk times:            0.431755/8.25
Eval PiPjPk times:       0.15693/2.8
L2prod times:            0.417979/11.55
Total time:              2.01536/43.72
[main] Time assemble (wall/proc) 0.791253/3.06
[main] Time solve (wall/proc) 0.338867/2.88
[main] Stop crit:        0.00010701
Ebkt times:              0.16424/3.81
Eval Ebkt times:         0.432484/10.41
PiPjPk times:            0.454018/8.76
Eval PiPjPk times:       0.161781/2.49
L2prod times:            0.428406/11.41
Total time:              2.05896/44.59
[main] Time assemble (wall/proc) 0.799979/3.13
[main] Time solve (wall/proc) 0.335491/2.83
[main] Stop crit:        1.69339e-11
[main] 30%...
[main] Stop crit:        0.411948
Ebkt times:              0.170158/4.19
Eval Ebkt times:         0.401079/9.39
PiPjPk times:            0.424695/8.39
Eval PiPjPk times:       0.157591/2.39
L2prod times:            0.411826/11.19
Total time:              1.9638/43.69
[main] Time assemble (wall/proc) 0.825047/3.08
[main] Time solve (wall/proc) 0.33503/2.83
[main] Stop crit:        0.000286101
Ebkt times:              0.142141/3.04
Eval Ebkt times:         0.39941/9.51
PiPjPk times:            0.440003/9.01
Eval PiPjPk times:       0.172387/2.87
L2prod times:            0.369965/9.77
Total time:              1.91384/41.72
[main] Time assemble (wall/proc) 0.783572/2.98
[main] Time solve (wall/proc) 0.366124/3.36
[main] Stop crit:        7.4583e-11
[main] 40%...
[main] Stop crit:        0.848204
Ebkt times:              0.190098/4.42
Eval Ebkt times:         0.433546/10.54
PiPjPk times:            0.449071/9.27
Eval PiPjPk times:       0.16319/2.59
L2prod times:            0.419487/11.77
Total time:              2.07829/46.63
[main] Time assemble (wall/proc) 0.773283/3.18
[main] Time solve (wall/proc) 0.335255/2.8
[main] Stop crit:        0.00120656
Ebkt times:              0.143737/3
Eval Ebkt times:         0.390638/9.6
PiPjPk times:            0.443653/8.49
Eval PiPjPk times:       0.165279/3
L2prod times:            0.372395/10.01
Total time:              1.91828/41.94
[main] Time assemble (wall/proc) 0.784962/3.01
[main] Time solve (wall/proc) 0.337026/2.89
[main] Stop crit:        1.62491e-09
[main] 50%...
[main] Stop crit:        1.09375
Ebkt times:              0.175941/3.97
Eval Ebkt times:         0.415758/10.15
PiPjPk times:            0.434798/8.85
Eval PiPjPk times:       0.167986/3.11
L2prod times:            0.404265/10.67
Total time:              2.01344/44.8
[main] Time assemble (wall/proc) 0.765083/3.1
[main] Time solve (wall/proc) 0.333261/2.8
[main] Stop crit:        0.00147576
Ebkt times:              0.13556/3.17
Eval Ebkt times:         0.378171/8.54
PiPjPk times:            0.418556/8.23
Eval PiPjPk times:       0.172509/3.04
L2prod times:            0.36774/9.56
Total time:              1.86646/40.18
[main] Time assemble (wall/proc) 0.773509/2.91
[main] Time solve (wall/proc) 0.358672/3.26
[main] Stop crit:        1.67971e-09
[main] 60%...
[main] Stop crit:        0.757564
Ebkt times:              0.192849/4.45
Eval Ebkt times:         0.427514/10.22
PiPjPk times:            0.434721/9
Eval PiPjPk times:       0.165004/2.94
L2prod times:            0.421495/11.55
Total time:              2.03912/45.55
[main] Time assemble (wall/proc) 0.767635/3.08
[main] Time solve (wall/proc) 0.36165/3.27
[main] Stop crit:        0.000601069
Ebkt times:              0.132221/2.92
Eval Ebkt times:         0.423539/10.63
PiPjPk times:            0.440583/8.9
Eval PiPjPk times:       0.158424/2.32
L2prod times:            0.408667/10.86
Total time:              1.95994/43.08
[main] Time assemble (wall/proc) 0.776805/3.03
[main] Time solve (wall/proc) 0.361148/3.26
[main] Stop crit:        2.09593e-10
[main] 70%...
[main] Stop crit:        0.439179
Ebkt times:              0.19479/4.48
Eval Ebkt times:         0.430485/10.54
PiPjPk times:            0.438574/8.81
Eval PiPjPk times:       0.160547/2.83
L2prod times:            0.427049/11.13
Total time:              2.07215/45.75
[main] Time assemble (wall/proc) 0.812402/3.2
[main] Time solve (wall/proc) 0.335863/2.84
[main] Stop crit:        0.000129467
Ebkt times:              0.178743/4.11
Eval Ebkt times:         0.414356/9.94
PiPjPk times:            0.448038/8.84
Eval PiPjPk times:       0.161322/2.41
L2prod times:            0.391156/10.42
Total time:              2.00061/43.68
[main] Time assemble (wall/proc) 0.799838/3.09
[main] Time solve (wall/proc) 0.350829/3.07
[main] Stop crit:        1.76118e-11
[main] 80%...
[main] Stop crit:        0.306866
Ebkt times:              0.192803/4.45
Eval Ebkt times:         0.437293/10.71
PiPjPk times:            0.452937/9.37
Eval PiPjPk times:       0.162292/2.68
L2prod times:            0.427918/11.38
Total time:              2.06879/46.47
[main] Time assemble (wall/proc) 0.793699/3.15
[main] Time solve (wall/proc) 0.358297/3.18
[main] Stop crit:        0.000153138
Ebkt times:              0.157615/3.51
Eval Ebkt times:         0.441807/10.75
PiPjPk times:            0.44232/9.07
Eval PiPjPk times:       0.16614/2.68
L2prod times:            0.421614/11.03
Total time:              2.05391/45.16
[main] Time assemble (wall/proc) 0.772022/3.16
[main] Time solve (wall/proc) 0.360852/3.21
[main] Stop crit:        2.513e-11
[main] 90%...
[main] Stop crit:        0.343298
Ebkt times:              0.191636/4.61
Eval Ebkt times:         0.460404/11.77
PiPjPk times:            0.451694/9.25
Eval PiPjPk times:       0.161007/2.94
L2prod times:            0.441814/11.44
Total time:              2.1287/47.7
[main] Time assemble (wall/proc) 0.790641/3.22
[main] Time solve (wall/proc) 0.365632/3.35
[main] Stop crit:        0.000196887
Ebkt times:              0.130469/2.82
Eval Ebkt times:         0.384063/8.86
PiPjPk times:            0.429092/8.09
Eval PiPjPk times:       0.157595/2.88
L2prod times:            0.377936/10.1
Total time:              1.85417/39.79
[main] Time assemble (wall/proc) 0.809045/2.96
[main] Time solve (wall/proc) 0.330534/2.71
[main] Stop crit:        2.51419e-11
[main] Time run (wall/proc) 34.2036/298.81
[main] Compute errors
[main] Electric field error = 2.4919
[main] Potential error = 0.965133
[main] Lambda = 25.327
[main] Maximum residual = 1.54974e-13
[main] Maximum constraint difference = 9.8531e-14
[main] Time norms (wall/proc) 0.050307/1.35
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k1
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            1
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.0185185
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.152844/3.2
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 13.6436/33.95
[main] Initial constraint norm: 6.44322
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.434667
Ebkt times:              1.51655/36.96
Eval Ebkt times:         8.30861/196.8
PiPjPk times:            12.6333/292.89
Eval PiPjPk times:       5.50214/127.46
L2prod times:            6.74608/161.59
Total time:              44.5539/1045.52
[main] Time assemble (wall/proc) 16.5037/78.13
[main] Time solve (wall/proc) 18.5257/328.55
[main] Stop crit:        7.12745e-06
Ebkt times:              1.52634/36.49
Eval Ebkt times:         8.27235/195.69
PiPjPk times:            12.5045/286.79
Eval PiPjPk times:       5.6369/129.44
L2prod times:            6.69826/159.21
Total time:              44.745/1037.53
[main] Time assemble (wall/proc) 16.1607/77.37
[main] Time solve (wall/proc) 18.417/326.51
[main] Stop crit:        1.17877e-15
[main] Stop crit:        0.394015
Ebkt times:              1.54562/37.09
Eval Ebkt times:         8.44222/199.04
PiPjPk times:            12.5017/288.15
Eval PiPjPk times:       5.62823/128.52
L2prod times:            6.76363/160.08
Total time:              44.9064/1043.92
[main] Time assemble (wall/proc) 16.1578/78.06
[main] Time solve (wall/proc) 18.3199/324.25
[main] Stop crit:        3.06102e-06
Ebkt times:              1.50759/35.73
Eval Ebkt times:         8.43722/199.77
PiPjPk times:            12.6869/291.3
Eval PiPjPk times:       5.73398/129.86
L2prod times:            6.75723/159
Total time:              45.4534/1056.48
[main] Time assemble (wall/proc) 16.223/78.25
[main] Time solve (wall/proc) 18.3445/325.07
[main] Stop crit:        9.72431e-16
[main] Stop crit:        0.302638
Ebkt times:              1.48489/36.64
Eval Ebkt times:         8.21496/193.2
PiPjPk times:            12.4795/286.04
Eval PiPjPk times:       5.5358/125.97
L2prod times:            6.70748/158.86
Total time:              44.3641/1031.2
[main] Time assemble (wall/proc) 16.4327/77.67
[main] Time solve (wall/proc) 18.4567/326.37
[main] Stop crit:        2.29249e-06
Ebkt times:              1.50668/35.34
Eval Ebkt times:         8.43556/199.86
PiPjPk times:            12.4928/285.3
Eval PiPjPk times:       5.77456/130.83
L2prod times:            6.77479/160.01
Total time:              45.1937/1052.46
[main] Time assemble (wall/proc) 16.3905/78.28
[main] Time solve (wall/proc) 18.3999/325.39
[main] Stop crit:        8.79509e-16
[main] Stop crit:        0.21751
Ebkt times:              1.52231/35.56
Eval Ebkt times:         8.50783/201.41
PiPjPk times:            12.5886/290.09
Eval PiPjPk times:       5.58245/130.04
L2prod times:            6.88813/164.55
Total time:              45.3365/1061.74
[main] Time assemble (wall/proc) 16.1774/78.83
[main] Time solve (wall/proc) 18.3896/324.93
[main] Stop crit:        1.74679e-06
Ebkt times:              1.52796/38.21
Eval Ebkt times:         8.43983/199.09
PiPjPk times:            12.5684/290.5
Eval PiPjPk times:       5.62856/129.32
L2prod times:            6.76932/159.65
Total time:              44.9873/1049.75
[main] Time assemble (wall/proc) 16.3198/78.34
[main] Time solve (wall/proc) 18.4017/326.51
[main] Stop crit:        8.54583e-16
[main] Stop crit:        0.165209
Ebkt times:              1.50756/36.81
Eval Ebkt times:         8.41336/199.06
PiPjPk times:            12.5375/289.82
Eval PiPjPk times:       5.60674/128.48
L2prod times:            6.86837/163.23
Total time:              44.9571/1050.91
[main] Time assemble (wall/proc) 16.1963/78.36
[main] Time solve (wall/proc) 18.4287/326.21
[main] Stop crit:        1.28649e-06
Ebkt times:              1.55947/38.02
Eval Ebkt times:         8.40456/200.4
PiPjPk times:            12.6144/291.07
Eval PiPjPk times:       5.57582/126.99
L2prod times:            6.84671/161.37
Total time:              45.0994/1052.71
[main] Time assemble (wall/proc) 16.1715/78.43
[main] Time solve (wall/proc) 18.5121/329.16
[main] Stop crit:        9.38371e-16
[main] Stop crit:        0.133084
Ebkt times:              1.51152/36
Eval Ebkt times:         8.35656/197.2
PiPjPk times:            12.4512/286.37
Eval PiPjPk times:       5.5531/124.64
L2prod times:            6.76491/158.05
Total time:              44.7276/1038.01
[main] Time assemble (wall/proc) 16.1418/77.86
[main] Time solve (wall/proc) 18.484/328.66
[main] Stop crit:        9.46066e-07
[main] 11%...
[main] Stop crit:        0.11003
Ebkt times:              1.54353/37.63
Eval Ebkt times:         8.43977/202.64
PiPjPk times:            12.6409/292.55
Eval PiPjPk times:       5.7262/131.61
L2prod times:            6.90328/163.08
Total time:              45.3832/1062.85
[main] Time assemble (wall/proc) 16.3093/78.71
[main] Time solve (wall/proc) 18.4692/327.16
[main] Stop crit:        6.95397e-07
[main] Stop crit:        0.0918133
Ebkt times:              1.50555/37.27
Eval Ebkt times:         8.29771/198.06
PiPjPk times:            12.6818/294.1
Eval PiPjPk times:       5.52819/129.47
L2prod times:            6.77618/160.71
Total time:              44.7698/1051.69
[main] Time assemble (wall/proc) 16.3133/78.48
[main] Time solve (wall/proc) 18.3828/326.11
[main] Stop crit:        5.17406e-07
[main] Stop crit:        0.0770055
Ebkt times:              1.51895/36.92
Eval Ebkt times:         8.31748/195.32
PiPjPk times:            12.7271/290.66
Eval PiPjPk times:       5.71559/130.28
L2prod times:            6.78576/160.82
Total time:              45.2409/1047.35
[main] Time assemble (wall/proc) 16.4773/78.29
[main] Time solve (wall/proc) 18.4045/325.39
[main] Stop crit:        4.02671e-07
[main] Stop crit:        0.0650915
Ebkt times:              1.54358/38.08
Eval Ebkt times:         8.39185/198.37
PiPjPk times:            12.8009/291.99
Eval PiPjPk times:       5.6906/129.82
L2prod times:            6.93794/164.02
Total time:              45.4861/1056.28
[main] Time assemble (wall/proc) 16.4441/78.94
[main] Time solve (wall/proc) 18.609/329.7
[main] Stop crit:        3.33592e-07
[main] Stop crit:        0.0560133
Ebkt times:              1.49646/35.6
Eval Ebkt times:         8.34754/197.26
PiPjPk times:            12.4487/284.02
Eval PiPjPk times:       5.70521/129.21
L2prod times:            6.70733/157.49
Total time:              44.8391/1039.98
[main] Time assemble (wall/proc) 16.2213/77.67
[main] Time solve (wall/proc) 18.4503/326.04
[main] Stop crit:        2.86765e-07
[main] Stop crit:        0.050017
Ebkt times:              1.50716/36.62
Eval Ebkt times:         8.35503/199.56
PiPjPk times:            12.7303/294.33
Eval PiPjPk times:       5.67732/130.07
L2prod times:            6.71668/159.34
Total time:              44.8125/1048.24
[main] Time assemble (wall/proc) 16.4008/78.69
[main] Time solve (wall/proc) 18.5548/328.27
[main] Stop crit:        2.46159e-07
[main] 22%...
[main] Stop crit:        0.047459
Ebkt times:              1.55571/37.98
Eval Ebkt times:         8.44621/199.73
PiPjPk times:            12.4144/283.31
Eval PiPjPk times:       5.73976/131.57
L2prod times:            6.83881/160.49
Total time:              45.3056/1052.42
[main] Time assemble (wall/proc) 16.278/78.39
[main] Time solve (wall/proc) 18.4282/325.7
[main] Stop crit:        2.08094e-07
[main] Stop crit:        0.0484204
Ebkt times:              1.56038/38.23
Eval Ebkt times:         8.38493/200.44
PiPjPk times:            12.6327/293.19
Eval PiPjPk times:       5.54844/127.38
L2prod times:            6.83147/161.21
Total time:              44.9513/1055.23
[main] Time assemble (wall/proc) 16.4045/78.61
[main] Time solve (wall/proc) 17.7157/309.66
[main] Stop crit:        1.76967e-07
[main] Stop crit:        0.05245
Ebkt times:              1.52715/37.24
Eval Ebkt times:         8.31039/199.05
PiPjPk times:            12.4138/287.71
Eval PiPjPk times:       5.47472/125.88
L2prod times:            6.81303/161.43
Total time:              44.427/1042.9
[main] Time assemble (wall/proc) 16.2533/78.09
[main] Time solve (wall/proc) 17.7798/310.91
[main] Stop crit:        1.60046e-07
[main] Stop crit:        0.0588071
Ebkt times:              1.55775/37.67
Eval Ebkt times:         8.44241/201.94
PiPjPk times:            12.5878/292.12
Eval PiPjPk times:       5.66932/129.98
L2prod times:            6.86031/163.73
Total time:              45.1324/1060.48
[main] Time assemble (wall/proc) 16.1472/78.58
[main] Time solve (wall/proc) 17.8496/311.82
[main] Stop crit:        1.65613e-07
[main] Stop crit:        0.0669545
Ebkt times:              1.50646/35.69
Eval Ebkt times:         8.37963/199.2
PiPjPk times:            12.6407/290.9
Eval PiPjPk times:       5.66953/129.86
L2prod times:            6.79096/161.57
Total time:              45.0804/1051.28
[main] Time assemble (wall/proc) 16.3434/78.45
[main] Time solve (wall/proc) 17.848/311.3
[main] Stop crit:        2.00864e-07
[main] Stop crit:        0.0766621
Ebkt times:              1.56682/37.41
Eval Ebkt times:         8.45647/199.44
PiPjPk times:            12.59/290.61
Eval PiPjPk times:       5.64662/129.7
L2prod times:            6.80602/159.56
Total time:              45.3858/1056.88
[main] Time assemble (wall/proc) 16.2941/78.37
[main] Time solve (wall/proc) 17.776/310.25
[main] Stop crit:        2.65585e-07
[main] 33%...
[main] Stop crit:        0.0876693
Ebkt times:              1.56134/38.11
Eval Ebkt times:         8.34927/195.58
PiPjPk times:            12.6815/288.58
Eval PiPjPk times:       5.60233/127.71
L2prod times:            6.93399/163.1
Total time:              45.3655/1048.12
[main] Time assemble (wall/proc) 16.3373/78.65
[main] Time solve (wall/proc) 17.8602/311.37
[main] Stop crit:        3.55977e-07
[main] Stop crit:        0.100043
Ebkt times:              1.54988/37.37
Eval Ebkt times:         8.38743/199.45
PiPjPk times:            12.5937/290.85
Eval PiPjPk times:       5.60145/127.9
L2prod times:            6.84552/162.2
Total time:              45.0084/1053.39
[main] Time assemble (wall/proc) 16.2245/78.5
[main] Time solve (wall/proc) 18.5668/329.5
[main] Stop crit:        4.68281e-07
[main] Stop crit:        0.114004
Ebkt times:              1.52839/36.81
Eval Ebkt times:         8.28068/195.41
PiPjPk times:            12.6125/288.74
Eval PiPjPk times:       5.64966/128.71
L2prod times:            6.78421/159.25
Total time:              44.8555/1042.24
[main] Time assemble (wall/proc) 16.3347/78.14
[main] Time solve (wall/proc) 18.3833/324.77
[main] Stop crit:        5.98007e-07
[main] Stop crit:        0.129756
Ebkt times:              1.52658/36.7
Eval Ebkt times:         8.39041/198.22
PiPjPk times:            12.6173/290.87
Eval PiPjPk times:       5.57908/127.84
L2prod times:            6.87432/164.77
Total time:              45.1656/1055.55
[main] Time assemble (wall/proc) 16.2615/78.73
[main] Time solve (wall/proc) 18.4703/327.17
[main] Stop crit:        7.41667e-07
[main] Stop crit:        0.1474
Ebkt times:              1.49913/35.06
Eval Ebkt times:         8.29638/194.81
PiPjPk times:            12.7058/290.45
Eval PiPjPk times:       5.61537/128.38
L2prod times:            6.75282/158.06
Total time:              44.8851/1038.15
[main] Time assemble (wall/proc) 16.2077/78.15
[main] Time solve (wall/proc) 18.4669/326.79
[main] Stop crit:        8.98533e-07
[main] Stop crit:        0.166709
Ebkt times:              1.46718/35.43
Eval Ebkt times:         8.38982/195.85
PiPjPk times:            12.58/286.54
Eval PiPjPk times:       5.96466/134.53
L2prod times:            6.76598/157.49
Total time:              45.6039/1049.44
[main] Time assemble (wall/proc) 16.5078/78.39
[main] Time solve (wall/proc) 18.5249/327.41
[main] Stop crit:        1.07018e-06
Ebkt times:              1.50594/36.7
Eval Ebkt times:         8.38594/195.73
PiPjPk times:            12.5614/289.16
Eval PiPjPk times:       5.7051/129.81
L2prod times:            6.73919/159.43
Total time:              45.2858/1049.74
[main] Time assemble (wall/proc) 16.2458/77.96
[main] Time solve (wall/proc) 18.4549/325.92
[main] Stop crit:        1.00541e-15
[main] 44%...
[main] Stop crit:        0.186732
Ebkt times:              1.54809/37.55
Eval Ebkt times:         8.39745/201.3
PiPjPk times:            12.6874/291.77
Eval PiPjPk times:       5.70199/130.87
L2prod times:            6.88269/163.07
Total time:              45.4036/1060.35
[main] Time assemble (wall/proc) 16.2013/78.88
[main] Time solve (wall/proc) 18.3356/324.55
[main] Stop crit:        1.25604e-06
Ebkt times:              1.54967/37.13
Eval Ebkt times:         8.39492/200.13
PiPjPk times:            12.6859/294.19
Eval PiPjPk times:       5.54707/126.07
L2prod times:            6.80998/162.7
Total time:              45.0157/1054.22
[main] Time assemble (wall/proc) 16.5116/78.84
[main] Time solve (wall/proc) 18.3914/325.37
[main] Stop crit:        1.03383e-15
[main] Stop crit:        0.205321
Ebkt times:              1.52689/35.76
Eval Ebkt times:         8.55539/199.93
PiPjPk times:            12.7875/289.72
Eval PiPjPk times:       5.75137/129.91
L2prod times:            6.87924/159.83
Total time:              45.7024/1051.31
[main] Time assemble (wall/proc) 16.4379/78.95
[main] Time solve (wall/proc) 18.426/324.64
[main] Stop crit:        1.44482e-06
Ebkt times:              1.52212/37.38
Eval Ebkt times:         8.39347/196
PiPjPk times:            12.8124/293.88
Eval PiPjPk times:       5.87014/133.43
L2prod times:            6.74269/158.83
Total time:              45.7107/1059.05
[main] Time assemble (wall/proc) 16.3178/78.57
[main] Time solve (wall/proc) 18.4965/328.13
[main] Stop crit:        9.97838e-16
[main] Stop crit:        0.219004
Ebkt times:              1.50574/35.88
Eval Ebkt times:         8.3034/194.86
PiPjPk times:            12.6273/291.48
Eval PiPjPk times:       5.64769/128.52
L2prod times:            6.80907/161.73
Total time:              44.9834/1045.66
[main] Time assemble (wall/proc) 16.1185/77.89
[main] Time solve (wall/proc) 18.4282/326.22
[main] Stop crit:        1.60689e-06
Ebkt times:              1.53776/37.08
Eval Ebkt times:         8.47246/200.06
PiPjPk times:            12.6142/285.58
Eval PiPjPk times:       5.75195/130.13
L2prod times:            6.74648/156.49
Total time:              45.525/1048.7
[main] Time assemble (wall/proc) 16.4658/77.91
[main] Time solve (wall/proc) 18.4441/325.62
[main] Stop crit:        9.93772e-16
[main] Stop crit:        0.22404
Ebkt times:              1.5486/38.37
Eval Ebkt times:         8.38283/195.82
PiPjPk times:            12.5171/287.98
Eval PiPjPk times:       5.54525/126.34
L2prod times:            6.868/164.76
Total time:              44.9106/1048.99
[main] Time assemble (wall/proc) 16.3586/78.48
[main] Time solve (wall/proc) 18.5353/328.36
[main] Stop crit:        1.69914e-06
Ebkt times:              1.52938/37.34
Eval Ebkt times:         8.44539/201.84
PiPjPk times:            12.6453/292.44
Eval PiPjPk times:       5.69028/130.65
L2prod times:            6.77926/161.19
Total time:              45.2345/1060.01
[main] Time assemble (wall/proc) 16.1727/78.66
[main] Time solve (wall/proc) 18.4302/324.62
[main] Stop crit:        8.77946e-16
[main] Stop crit:        0.218666
Ebkt times:              1.52289/35.8
Eval Ebkt times:         8.49176/198.99
PiPjPk times:            12.622/287.09
Eval PiPjPk times:       5.71548/129.07
L2prod times:            6.88908/160.97
Total time:              45.5254/1048.11
[main] Time assemble (wall/proc) 16.5632/78.62
[main] Time solve (wall/proc) 18.4838/327.13
[main] Stop crit:        1.68799e-06
Ebkt times:              1.52214/36.27
Eval Ebkt times:         8.39336/201.73
PiPjPk times:            12.6395/293.8
Eval PiPjPk times:       5.65581/129.53
L2prod times:            6.73006/159.59
Total time:              44.9798/1055.85
[main] Time assemble (wall/proc) 16.4646/78.53
[main] Time solve (wall/proc) 18.4598/325.82
[main] Stop crit:        8.71046e-16
[main] Stop crit:        0.204465
Ebkt times:              1.56576/37.36
Eval Ebkt times:         8.51228/204.36
PiPjPk times:            12.6374/291.27
Eval PiPjPk times:       5.58601/129.38
L2prod times:            6.9262/164.14
Total time:              45.3332/1063.35
[main] Time assemble (wall/proc) 16.3188/79.05
[main] Time solve (wall/proc) 18.4248/325.51
[main] Stop crit:        1.57153e-06
Ebkt times:              1.53558/36.84
Eval Ebkt times:         8.41319/198.8
PiPjPk times:            12.7337/294.61
Eval PiPjPk times:       5.67778/130.29
L2prod times:            6.792/161.93
Total time:              45.2374/1057.97
[main] Time assemble (wall/proc) 16.2451/78.73
[main] Time solve (wall/proc) 18.5144/327.75
[main] Stop crit:        8.46253e-16
[main] 55%...
[main] Stop crit:        0.185154
Ebkt times:              1.51497/36.14
Eval Ebkt times:         8.44387/198.49
PiPjPk times:            12.5488/288.48
Eval PiPjPk times:       5.57685/127.78
L2prod times:            6.79024/162
Total time:              44.9419/1049.27
[main] Time assemble (wall/proc) 16.3714/78.15
[main] Time solve (wall/proc) 18.4731/327.95
[main] Stop crit:        1.37691e-06
Ebkt times:              1.51244/36.8
Eval Ebkt times:         8.37761/198.16
PiPjPk times:            12.6146/289.44
Eval PiPjPk times:       5.59523/128.91
L2prod times:            6.79936/160.35
Total time:              44.976/1047.7
[main] Time assemble (wall/proc) 16.3679/78.33
[main] Time solve (wall/proc) 18.5123/328.57
[main] Stop crit:        9.76249e-16
[main] Stop crit:        0.164351
Ebkt times:              1.51765/36.33
Eval Ebkt times:         8.3245/197.97
PiPjPk times:            12.5773/288.77
Eval PiPjPk times:       5.6704/130.33
L2prod times:            6.82606/160.21
Total time:              45.0056/1047.43
[main] Time assemble (wall/proc) 16.3426/78.26
[main] Time solve (wall/proc) 18.4628/326.78
[main] Stop crit:        1.14019e-06
Ebkt times:              1.52736/36.85
Eval Ebkt times:         8.493/200.33
PiPjPk times:            12.5868/287.58
Eval PiPjPk times:       5.78378/131.18
L2prod times:            6.80949/158.75
Total time:              45.5909/1054.09
[main] Time assemble (wall/proc) 16.267/78.56
[main] Time solve (wall/proc) 18.4432/326.75
[main] Stop crit:        8.9603e-16
[main] Stop crit:        0.144454
Ebkt times:              1.50345/35.49
Eval Ebkt times:         8.387/196.18
PiPjPk times:            12.6319/288
Eval PiPjPk times:       5.60481/127.03
L2prod times:            6.82862/161.48
Total time:              45.2155/1047.34
[main] Time assemble (wall/proc) 16.2059/78.23
[main] Time solve (wall/proc) 18.4583/327.61
[main] Stop crit:        8.91529e-07
[main] Stop crit:        0.126711
Ebkt times:              1.54363/37.7
Eval Ebkt times:         8.31046/198.14
PiPjPk times:            12.6097/292.54
Eval PiPjPk times:       5.56852/127.75
L2prod times:            6.81341/161.6
Total time:              44.9192/1049.45
[main] Time assemble (wall/proc) 16.2069/78.5
[main] Time solve (wall/proc) 18.4041/325.41
[main] Stop crit:        6.51931e-07
[main] Stop crit:        0.111662
Ebkt times:              1.52896/37.08
Eval Ebkt times:         8.42491/199.09
PiPjPk times:            12.7283/295.04
Eval PiPjPk times:       5.6192/128.65
L2prod times:            6.92251/164.55
Total time:              45.1917/1058.28
[main] Time assemble (wall/proc) 16.2514/78.49
[main] Time solve (wall/proc) 18.4151/326.39
[main] Stop crit:        4.36527e-07
[main] Stop crit:        0.0994935
Ebkt times:              1.52147/36.66
Eval Ebkt times:         8.3091/196.86
PiPjPk times:            12.5245/287.5
Eval PiPjPk times:       5.71016/129.34
L2prod times:            6.76026/160.06
Total time:              44.9415/1043.61
[main] Time assemble (wall/proc) 16.2529/78.38
[main] Time solve (wall/proc) 18.4821/326.54
[main] Stop crit:        2.62609e-07
[main] 66%...
[main] Stop crit:        0.0902165
Ebkt times:              1.51655/36.02
Eval Ebkt times:         8.47388/201.08
PiPjPk times:            12.7491/292.44
Eval PiPjPk times:       5.72044/128.75
L2prod times:            6.90472/162.25
Total time:              45.5475/1058.43
[main] Time assemble (wall/proc) 16.4688/78.66
[main] Time solve (wall/proc) 18.4779/327.52
[main] Stop crit:        1.7181e-07
[main] Stop crit:        0.0837175
Ebkt times:              1.54017/37.97
Eval Ebkt times:         8.47669/199.61
PiPjPk times:            12.5992/289.91
Eval PiPjPk times:       5.56364/125.96
L2prod times:            6.90358/162.25
Total time:              45.2439/1053.04
[main] Time assemble (wall/proc) 16.476/78.84
[main] Time solve (wall/proc) 18.4322/325.78
[main] Stop crit:        2.0277e-07
[main] Stop crit:        0.0797505
Ebkt times:              1.51724/35.83
Eval Ebkt times:         8.49642/198.37
PiPjPk times:            12.8079/293.28
Eval PiPjPk times:       5.79345/129.66
L2prod times:            6.79079/159.44
Total time:              45.8686/1059.76
[main] Time assemble (wall/proc) 16.4463/78.57
[main] Time solve (wall/proc) 18.2811/323.46
[main] Stop crit:        2.76599e-07
[main] Stop crit:        0.0779361
Ebkt times:              1.54694/37.91
Eval Ebkt times:         8.38275/198.15
PiPjPk times:            12.5751/286.05
Eval PiPjPk times:       5.57003/127.22
L2prod times:            6.92805/162.62
Total time:              44.9147/1041.95
[main] Time assemble (wall/proc) 16.296/78.69
[main] Time solve (wall/proc) 18.4058/324.88
[main] Stop crit:        3.38591e-07
[main] Stop crit:        0.0778018
Ebkt times:              1.54283/38.03
Eval Ebkt times:         8.32065/196.96
PiPjPk times:            12.5108/288.12
Eval PiPjPk times:       5.5909/128.81
L2prod times:            6.76854/161.43
Total time:              44.9012/1050.12
[main] Time assemble (wall/proc) 16.4878/78.28
[main] Time solve (wall/proc) 18.3457/323.74
[main] Stop crit:        3.76578e-07
[main] Stop crit:        0.0788522
Ebkt times:              1.5199/37.87
Eval Ebkt times:         8.31145/194.08
PiPjPk times:            12.635/292.07
Eval PiPjPk times:       5.53081/127.56
L2prod times:            6.67652/158.77
Total time:              44.7777/1041.28
[main] Time assemble (wall/proc) 16.3532/77.95
[main] Time solve (wall/proc) 18.3554/325.37
[main] Stop crit:        3.89515e-07
[main] 77%...
[main] Stop crit:        0.0806338
Ebkt times:              1.51056/35.83
Eval Ebkt times:         8.46626/203.12
PiPjPk times:            12.6595/294.72
Eval PiPjPk times:       5.54889/128.56
L2prod times:            6.86485/163.69
Total time:              45.1418/1062.15
[main] Time assemble (wall/proc) 16.1885/78.62
[main] Time solve (wall/proc) 18.3104/324.26
[main] Stop crit:        3.80268e-07
[main] Stop crit:        0.0827698
Ebkt times:              1.48796/35.34
Eval Ebkt times:         8.36298/198.23
PiPjPk times:            12.7185/291.27
Eval PiPjPk times:       5.59574/128.43
L2prod times:            6.80548/159.76
Total time:              45.1135/1049.16
[main] Time assemble (wall/proc) 16.49/78.69
[main] Time solve (wall/proc) 18.4365/326.1
[main] Stop crit:        3.5413e-07
[main] Stop crit:        0.0849655
Ebkt times:              1.49558/34.47
Eval Ebkt times:         8.40419/199.88
PiPjPk times:            12.7161/292.51
Eval PiPjPk times:       5.68048/129.06
L2prod times:            6.84792/162.71
Total time:              45.1178/1048.93
[main] Time assemble (wall/proc) 16.3945/78.8
[main] Time solve (wall/proc) 17.8891/311.89
[main] Stop crit:        3.18586e-07
[main] Stop crit:        0.0869998
Ebkt times:              1.51673/36.09
Eval Ebkt times:         8.25023/196.17
PiPjPk times:            12.6471/292.18
Eval PiPjPk times:       5.60555/127.81
L2prod times:            6.76148/159.34
Total time:              44.9519/1048.69
[main] Time assemble (wall/proc) 16.3402/78.23
[main] Time solve (wall/proc) 17.8442/311.46
[main] Stop crit:        2.83474e-07
[main] Stop crit:        0.0887327
Ebkt times:              1.55268/38.73
Eval Ebkt times:         8.36316/195.87
PiPjPk times:            12.7861/292.47
Eval PiPjPk times:       5.66092/129.16
L2prod times:            6.88419/161.53
Total time:              45.4331/1050.69
[main] Time assemble (wall/proc) 16.4396/79.14
[main] Time solve (wall/proc) 17.9246/311.36
[main] Stop crit:        2.60722e-07
[main] 87%...
[main] Stop crit:        0.0901792
Ebkt times:              1.53516/36.57
Eval Ebkt times:         8.24109/194.35
PiPjPk times:            12.6887/289.88
Eval PiPjPk times:       5.66576/130.22
L2prod times:            6.81092/160.57
Total time:              45.0293/1045.42
[main] Time assemble (wall/proc) 16.5074/78.25
[main] Time solve (wall/proc) 17.7985/311.32
[main] Stop crit:        2.60855e-07
[main] Stop crit:        0.091554
Ebkt times:              1.50096/37.43
Eval Ebkt times:         8.31064/196.47
PiPjPk times:            12.5599/289.86
Eval PiPjPk times:       5.61039/129.98
L2prod times:            6.7476/159.96
Total time:              44.8354/1047.62
[main] Time assemble (wall/proc) 16.3244/78.08
[main] Time solve (wall/proc) 17.844/310.84
[main] Stop crit:        2.83862e-07
[main] Stop crit:        0.0930142
Ebkt times:              1.54636/36.93
Eval Ebkt times:         8.49995/201.88
PiPjPk times:            12.6116/289.52
Eval PiPjPk times:       5.72271/131.26
L2prod times:            6.87307/161.49
Total time:              45.3763/1057.07
[main] Time assemble (wall/proc) 16.2495/78.92
[main] Time solve (wall/proc) 17.8524/311.71
[main] Stop crit:        3.18314e-07
[main] Stop crit:        0.094614
Ebkt times:              1.5327/36.64
Eval Ebkt times:         8.3485/196.65
PiPjPk times:            12.6908/292.06
Eval PiPjPk times:       5.59225/128.72
L2prod times:            6.72912/159.31
Total time:              44.8668/1046.84
[main] Time assemble (wall/proc) 16.2413/78.16
[main] Time solve (wall/proc) 18.4097/325.56
[main] Stop crit:        3.52969e-07
[main] Stop crit:        0.0964464
Ebkt times:              1.55926/37.58
Eval Ebkt times:         8.45688/199.04
PiPjPk times:            12.5929/289.37
Eval PiPjPk times:       5.74838/130.51
L2prod times:            6.81023/160.19
Total time:              45.3834/1054.21
[main] Time assemble (wall/proc) 16.2252/78.42
[main] Time solve (wall/proc) 18.3874/325.18
[main] Stop crit:        3.81066e-07
[main] Stop crit:        0.0986096
Ebkt times:              1.52267/35.69
Eval Ebkt times:         8.37912/198.07
PiPjPk times:            12.5544/291.42
Eval PiPjPk times:       5.53067/128.26
L2prod times:            6.77819/159.73
Total time:              44.8154/1048.16
[main] Time assemble (wall/proc) 16.2112/77.91
[main] Time solve (wall/proc) 18.5029/329.23
[main] Stop crit:        3.99037e-07
[main] 98%...
[main] Stop crit:        0.101201
Ebkt times:              1.49265/35.18
Eval Ebkt times:         8.30847/196.31
PiPjPk times:            12.6418/287.35
Eval PiPjPk times:       5.71724/130.78
L2prod times:            6.81429/159.67
Total time:              45.1512/1044.98
[main] Time assemble (wall/proc) 16.3965/78.07
[main] Time solve (wall/proc) 18.4442/325.42
[main] Stop crit:        4.05532e-07
[main] Time run (wall/proc) 2814.14/35560.6
[main] Compute errors
[main] Electric field error = 2.85797
[main] Potential error = 0.810125
[main] Lambda = 2.05777
[main] Maximum residual = 2.55925e-14
[main] Maximum constraint difference = 8.83056e-13
[main] Time norms (wall/proc) 0.357054/6.35
[main] Mesh diameter 0.305313
[main] Done
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
1    0.826611  0.1        2.4919    --        0.965133  --       1.54974e-13  9.8531e-14
1    0.305313  0.0185185  2.85797   -0.14     0.810125  0.18     2.55925e-14  8.83056e-13
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0341229     0.51          0.705302    2.64        0.793241       3.1            0.350966    3.061       34.2036   298.81
0.152844      3.2           13.6436     33.95       16.3215        78.4068        18.3329     323.701     2814.14   35560.6


==> outputs/N2_constr_preserv/Voro-small-0_k1/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 410
DimSXCurl: 949
DimSXDiv: 648
DimLieAlg: 3
DimLASXGrad: 1230
DimLASXCurl: 2847
DimLASXDiv: 1944
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.54974e-13
ConstrainedInitialConditions: 0
InitialConstraintNorm: 3.57516
MaxConstraintDiff: 9.8531e-14
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.4919
E_L2Pot: 0.965133
absE_L2Elec: 1.78742
absE_L2Pot: 0.638605
absE_L2Lambda: 25.327
N_L2Elec: 0.717295
N_L2Pot: 0.661676
TwallDDRCore: 0.0341229
TprocDDRCore: 0.51
TwallModel: 0.705302
TprocModel: 2.64
TwallAssemble: 0.793241
TprocAssemble: 3.1
TwallSolve: 0.350966
TprocSolve: 3.061
TwallRun: 34.2036
TprocRun: 298.81
Solver: Pardiso


==> outputs/N2_constr_preserv/Voro-small-0_k1/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 6029
DimSXCurl: 13767
DimSXDiv: 9111
DimLieAlg: 3
DimLASXGrad: 18087
DimLASXCurl: 41301
DimLASXDiv: 27333
InitialTime: 0
FinalTime: 1
Timestep: 0.0185185
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.55925e-14
ConstrainedInitialConditions: 0
InitialConstraintNorm: 6.44322
MaxConstraintDiff: 8.83056e-13
OuterIterations: 54
AvgNonlinearIterations: 1.25926
E_L2Elec: 2.85797
E_L2Pot: 0.810125
absE_L2Elec: 2.03627
absE_L2Pot: 0.531016
absE_L2Lambda: 2.05777
N_L2Elec: 0.712487
N_L2Pot: 0.655474
TwallDDRCore: 0.152844
TprocDDRCore: 3.2
TwallModel: 13.6436
TprocModel: 33.95
TwallAssemble: 16.3215
TprocAssemble: 78.4068
TwallSolve: 18.3329
TprocSolve: 323.701
TwallRun: 2814.14
TprocRun: 35560.6
Solver: Pardiso


==> outputs/N2_constr_preserv/Voro-small-0_k1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0341229     0.51          0.705302    2.64        0.793241       3.1            0.350966    3.061       34.2036   298.81
0.152844      3.2           13.6436     33.95       16.3215        78.4068        18.3329     323.701     2814.14   35560.6


==> outputs/N2_constr_preserv/Voro-small-0_k2/condition-numbers-1.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Voro-small-0_k2/condition-numbers-2.txt <==
it   max_eig        min_eig        cond_num       residual       


==> outputs/N2_constr_preserv/Voro-small-0_k2/data_rates.dat <==
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.826611  0.1         2.46225   --        0.948364  --       5.49704e-12  4.16428e-12
2    0.305313  0.00568182  3.28507   -0.29     0.799536  0.17     2.38448e-12  7.99416e-11


==> outputs/N2_constr_preserv/Voro-small-0_k2/output.txt <==
make: *** No rule to make target 'lasddr-yangmills'.  Stop.
Degree                 : 2
Mesh family            : Voro-small-0
Stabilization parameter: .1
Test case: solution    : -1
Output directory       : /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs
------------------------------------------------------------------------------
Mesh 1 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 27 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.1
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.0652615/1
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 2.07461/7.36
[main] Initial constraint norm: 4.56934
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.363323
Ebkt times:              2.13242/56.95
Eval Ebkt times:         3.79912/91.46
PiPjPk times:            5.02395/91.82
Eval PiPjPk times:       0.829971/11.06
L2prod times:            1.81628/47.91
Total time:              17.4191/372.76
[main] Time assemble (wall/proc) 4.08674/21.81
[main] Time solve (wall/proc) 1.56808/11.18
[main] Stop crit:        0.00118391
Ebkt times:              2.17859/58.36
Eval Ebkt times:         3.75175/89.13
PiPjPk times:            4.95245/92.26
Eval PiPjPk times:       0.786906/11.05
L2prod times:            1.90042/47.92
Total time:              17.4862/374.34
[main] Time assemble (wall/proc) 4.13099/21.73
[main] Time solve (wall/proc) 1.55276/10.41
[main] Stop crit:        6.10816e-09
[main] 10%...
[main] Stop crit:        0.205659
Ebkt times:              2.16133/58.1
Eval Ebkt times:         3.7955/90.7
PiPjPk times:            4.9772/92.86
Eval PiPjPk times:       0.805638/11.29
L2prod times:            1.87364/49.13
Total time:              17.4426/376.68
[main] Time assemble (wall/proc) 4.0634/22
[main] Time solve (wall/proc) 1.51437/10.13
[main] Stop crit:        0.00026488
Ebkt times:              2.09599/56.23
Eval Ebkt times:         3.74734/90.06
PiPjPk times:            5.06072/94.09
Eval PiPjPk times:       0.786184/10.96
L2prod times:            1.7625/47.05
Total time:              17.2349/370.85
[main] Time assemble (wall/proc) 3.95974/21.67
[main] Time solve (wall/proc) 1.52884/10.54
[main] Stop crit:        2.80983e-10
[main] 20%...
[main] Stop crit:        0.104517
Ebkt times:              2.15728/57.94
Eval Ebkt times:         3.81868/91.12
PiPjPk times:            4.92037/91.04
Eval PiPjPk times:       0.808002/11.13
L2prod times:            1.78516/47.27
Total time:              17.353/372.74
[main] Time assemble (wall/proc) 3.97655/21.68
[main] Time solve (wall/proc) 1.51035/10.28
[main] Stop crit:        6.94415e-05
Ebkt times:              2.14166/57.31
Eval Ebkt times:         3.81238/90.77
PiPjPk times:            4.98803/91.52
Eval PiPjPk times:       0.791276/11.04
L2prod times:            1.83563/47.6
Total time:              17.3788/372.08
[main] Time assemble (wall/proc) 4.07453/21.66
[main] Time solve (wall/proc) 1.51799/10.47
[main] Stop crit:        1.71265e-11
[main] 30%...
[main] Stop crit:        0.171611
Ebkt times:              2.14607/57.64
Eval Ebkt times:         3.80243/91.92
PiPjPk times:            5.11266/96.62
Eval PiPjPk times:       0.790108/11.12
L2prod times:            1.77725/46.63
Total time:              17.5031/380.79
[main] Time assemble (wall/proc) 3.9155/22.15
[main] Time solve (wall/proc) 1.52899/10.69
[main] Stop crit:        0.000167439
Ebkt times:              2.1778/58.06
Eval Ebkt times:         3.73788/88.3
PiPjPk times:            4.88116/85
Eval PiPjPk times:       0.745191/9.63
L2prod times:            1.9121/48
Total time:              17.1036/357.79
[main] Time assemble (wall/proc) 4.11646/21.46
[main] Time solve (wall/proc) 1.50632/10.4
[main] Stop crit:        9.82067e-11
[main] 40%...
[main] Stop crit:        0.268543
Ebkt times:              2.15242/57.71
Eval Ebkt times:         3.80602/91.28
PiPjPk times:            4.98662/92.26
Eval PiPjPk times:       0.801515/10.86
L2prod times:            1.77992/47.18
Total time:              17.3541/374.02
[main] Time assemble (wall/proc) 3.98526/21.75
[main] Time solve (wall/proc) 1.5069/10.27
[main] Stop crit:        0.000488185
Ebkt times:              2.20279/59.17
Eval Ebkt times:         3.75884/89.77
PiPjPk times:            4.92245/91.38
Eval PiPjPk times:       0.775591/10.44
L2prod times:            1.82832/46.6
Total time:              17.2647/371.68
[main] Time assemble (wall/proc) 4.10366/21.7
[main] Time solve (wall/proc) 1.50149/10.29
[main] Stop crit:        1.48856e-09
[main] 50%...
[main] Stop crit:        0.248884
Ebkt times:              2.19381/58.89
Eval Ebkt times:         3.75419/90.18
PiPjPk times:            5.15074/95.78
Eval PiPjPk times:       0.807693/11.25
L2prod times:            1.94132/50.02
Total time:              17.7186/380.69
[main] Time assemble (wall/proc) 4.06121/22.34
[main] Time solve (wall/proc) 1.52313/10.29
[main] Stop crit:        0.000416233
Ebkt times:              2.18836/58.24
Eval Ebkt times:         3.77397/90.76
PiPjPk times:            5.09391/93.4
Eval PiPjPk times:       0.811619/10.22
L2prod times:            1.80847/48.2
Total time:              17.5106/376.13
[main] Time assemble (wall/proc) 4.02698/21.91
[main] Time solve (wall/proc) 1.51557/10.25
[main] Stop crit:        8.80695e-10
[main] 60%...
[main] Stop crit:        0.194543
Ebkt times:              2.19919/59.04
Eval Ebkt times:         3.77819/90.22
PiPjPk times:            4.86914/90.19
Eval PiPjPk times:       0.802023/11.05
L2prod times:            1.86845/48
Total time:              17.1507/368.82
[main] Time assemble (wall/proc) 4.04642/21.48
[main] Time solve (wall/proc) 1.53399/10.66
[main] Stop crit:        0.00016535
Ebkt times:              2.06593/55.42
Eval Ebkt times:         3.8404/92.21
PiPjPk times:            5.03605/95.03
Eval PiPjPk times:       0.805765/11.74
L2prod times:            1.79234/47.61
Total time:              17.4679/380.1
[main] Time assemble (wall/proc) 3.93347/22.05
[main] Time solve (wall/proc) 1.51294/9.94
[main] Stop crit:        6.10971e-11
[main] 70%...
[main] Stop crit:        0.133473
Ebkt times:              2.15888/58.04
Eval Ebkt times:         3.733/89.71
PiPjPk times:            4.99614/92.68
Eval PiPjPk times:       0.794231/10.88
L2prod times:            1.80581/47.77
Total time:              17.194/373.13
[main] Time assemble (wall/proc) 3.93975/21.69
[main] Time solve (wall/proc) 1.51018/10.32
[main] Stop crit:        4.25184e-05
Ebkt times:              2.14485/57.54
Eval Ebkt times:         3.76734/91.15
PiPjPk times:            5.16985/95.99
Eval PiPjPk times:       0.792264/10.51
L2prod times:            1.78168/47.48
Total time:              17.4917/377.3
[main] Time assemble (wall/proc) 3.95203/21.91
[main] Time solve (wall/proc) 1.50198/10.14
[main] Stop crit:        1.44604e-11
[main] 80%...
[main] Stop crit:        0.0996143
Ebkt times:              2.0841/55.7
Eval Ebkt times:         3.76328/90.57
PiPjPk times:            5.15729/95.76
Eval PiPjPk times:       0.803719/11.08
L2prod times:            1.83347/48.21
Total time:              17.463/375.5
[main] Time assemble (wall/proc) 3.96575/22.03
[main] Time solve (wall/proc) 1.56806/10.65
[main] Stop crit:        6.75509e-05
Ebkt times:              2.16779/57.95
Eval Ebkt times:         3.84928/90.41
PiPjPk times:            4.90532/85.97
Eval PiPjPk times:       0.788785/10.41
L2prod times:            1.78164/46.05
Total time:              17.3553/363.01
[main] Time assemble (wall/proc) 4.01397/21.42
[main] Time solve (wall/proc) 1.51037/10.47
[main] Stop crit:        2.80338e-11
[main] 90%...
[main] Stop crit:        0.109371
Ebkt times:              2.15843/57.73
Eval Ebkt times:         3.7634/89.85
PiPjPk times:            5.01781/93.18
Eval PiPjPk times:       0.781144/10.6
L2prod times:            1.77772/47.03
Total time:              17.3221/373.77
[main] Time assemble (wall/proc) 3.98984/21.76
[main] Time solve (wall/proc) 1.5072/10.33
[main] Stop crit:        8.52181e-05
Ebkt times:              2.17908/58.4
Eval Ebkt times:         3.82539/90.5
PiPjPk times:            5.20842/94.94
Eval PiPjPk times:       0.801337/10.93
L2prod times:            1.93298/49.37
Total time:              17.7988/378.73
[main] Time assemble (wall/proc) 4.10181/22.34
[main] Time solve (wall/proc) 1.5036/10.15
[main] Stop crit:        2.40571e-11
[main] Time run (wall/proc) 190.447/1317.21
[main] Compute errors
[main] Electric field error = 2.46225
[main] Potential error = 0.948364
[main] Lambda = 25.0603
[main] Maximum residual = 5.49704e-12
[main] Maximum constraint difference = 4.16428e-12
[main] Time norms (wall/proc) 0.168297/1.23
[main] Mesh diameter 0.826611
[main] Done
------------------------------------------------------------------------------
Mesh 2 out of 2: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Output directory: /home/jqian/code/HCore3D-JiaJia/runs/lasddr-yangmills/outputs/Voro-small-0_k2
------------------------------------------------------------------------------
[main] Mesh file: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
[main] Degree            2
[main] Nonlinear coefficient 1
[main] Trigonometric solution
     Mesh: added 343 cells; Total volume = 1
[main] Using nonlinear integral discretisation
[main] Initial time      0
[main] Final time        1
[main] Time step         0.00568182
[main] Stopping value    1e-06
[main] Theta             1
[main] Parallel execution
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LieAlgebra] Initializing default Lie algebra su(2)
[DDRCore] Initializing
[DDRCore] Constructing element bases
[DDRCore] Constructing face bases
[DDRCore] Constructing edge bases
[LADDRCore] Initializing
[LADDRCore] Constructing P2k3 element bases
[main] Time DDRCore (wall/proc) 0.334899/7.26
[SerendipityProblem] Constructing
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[XGrad] Initializing
[XGrad] Parallel execution
[XGrad] Constructing edge gradients and potentials
[XGrad] Constructing face gradients and potentials
[XGrad] Constructing cell gradients and potentials
[SXGrad] Initializing
[SXGrad] Parallel execution
[SXGrad] Constructing face transfer operators
[SXGrad] Constructing cell transfer operators
[XCurl] Initializing
[XCurl] Parallel execution
[XCurl] Constructing face curls and potentials
[XCurl] Constructing cell curls and potentials
[SXCurl] Initializing
[SXCurl] Parallel execution
[SXCurl] Constructing face transfer operators
[SXCurl] Constructing cell transfer operators
[XDiv] Initializing
[XDiv] Parallel execution
[XDiv] Constructing cell divergences and potentials
[SXDiv] Initializing
[LASXGrad] Initializing
[LASXGrad] Parallel execution
[LASXGrad] Constructing face transfer operators
[LASXGrad] Constructing cell transfer operators
[LASXCurl] Initializing
[LASXCurl] Parallel execution
[LASXCurl] Constructing face transfer operators
[LASXCurl] Constructing cell transfer operators
[LAXDiv] Initializing
[LAXDiv] Parallel execution
[LAXDiv] Constructing cell divergences and potentials
[LASXDiv] Initializing
[YangMills] Initializing
[YangMills] Parallel assembly
[main] Time model (wall/proc) 45.6208/125.87
[main] Initial constraint norm: 8.27946
[main] Solving the linear system using Pardiso
[main] 0%...
[main] Stop crit:        0.0926813
Ebkt times:              29.3646/713.02
Eval Ebkt times:         79.738/1891.31
PiPjPk times:            152.918/3546.13
Eval PiPjPk times:       28.5372/652.05
L2prod times:            42.9623/1019.54
Total time:              426.33/10014.5
[main] Time assemble (wall/proc) 70.2273/576.72
[main] Time solve (wall/proc) 100.169/1773.01
[main] Stop crit:        5.5094e-08
[main] Stop crit:        0.0984623
Ebkt times:              29.2034/711.37
Eval Ebkt times:         79.127/1876.34
PiPjPk times:            153.658/3541.49
Eval PiPjPk times:       28.4087/646.3
L2prod times:            42.8343/1017.86
Total time:              425.139/9964.89
[main] Time assemble (wall/proc) 69.9215/574.79
[main] Time solve (wall/proc) 99.7439/1771.52
[main] Stop crit:        2.75179e-08
[main] Stop crit:        0.112058
Ebkt times:              28.6523/692.56
Eval Ebkt times:         79.8406/1890.04
PiPjPk times:            155.312/3591.2
Eval PiPjPk times:       28.6829/653.42
L2prod times:            42.9062/1016.37
Total time:              428.374/10034.8
[main] Time assemble (wall/proc) 69.3514/577.12
[main] Time solve (wall/proc) 100.728/1767.33
[main] Stop crit:        1.88718e-08
[main] Stop crit:        0.119524
Ebkt times:              28.8569/700.66
Eval Ebkt times:         79.2136/1883.01
PiPjPk times:            155.062/3593.51
Eval PiPjPk times:       28.4761/649.47
L2prod times:            42.5245/1012.67
Total time:              426.81/10030.3
[main] Time assemble (wall/proc) 70.0137/577.88
[main] Time solve (wall/proc) 100.042/1776.37
[main] Stop crit:        2.36639e-08
[main] Stop crit:        0.116898
Ebkt times:              28.905/706.28
Eval Ebkt times:         79.7001/1900.6
PiPjPk times:            154.285/3592.02
Eval PiPjPk times:       28.6468/654.95
L2prod times:            43.1372/1027.43
Total time:              427.463/10075.3
[main] Time assemble (wall/proc) 70.1495/579.31
[main] Time solve (wall/proc) 99.795/1772.11
[main] Stop crit:        2.43076e-08
[main] Stop crit:        0.107563
Ebkt times:              29.3279/711.44
Eval Ebkt times:         79.7153/1889.52
PiPjPk times:            153.225/3556.93
Eval PiPjPk times:       27.8972/632.69
L2prod times:            43.3595/1028.87
Total time:              425.866/10001.4
[main] Time assemble (wall/proc) 70.1443/577.34
[main] Time solve (wall/proc) 99.9032/1772.38
[main] Stop crit:        2.0776e-08
[main] Stop crit:        0.096265
Ebkt times:              29.2434/716.01
Eval Ebkt times:         79.645/1894.88
PiPjPk times:            154.101/3588.33
Eval PiPjPk times:       28.7087/654.77
L2prod times:            43.3849/1031.88
Total time:              428.069/10085.8
[main] Time assemble (wall/proc) 69.7914/578.55
[main] Time solve (wall/proc) 99.6149/1770.74
[main] Stop crit:        1.6441e-08
[main] Stop crit:        0.0860074
Ebkt times:              29.1734/704.93
Eval Ebkt times:         79.2424/1882.26
PiPjPk times:            154.075/3558.52
Eval PiPjPk times:       28.6521/650.14
L2prod times:            42.7335/1012.72
Total time:              426.053/9975.66
[main] Time assemble (wall/proc) 69.5705/575.39
[main] Time solve (wall/proc) 99.7904/1770.49
[main] Stop crit:        1.35198e-08
[main] Stop crit:        0.0776673
Ebkt times:              29.214/712.79
Eval Ebkt times:         79.3915/1889.92
PiPjPk times:            155.409/3606.56
Eval PiPjPk times:       28.2718/643.93
L2prod times:            43.3798/1035.61
Total time:              427.782/10067.7
[main] Time assemble (wall/proc) 69.918/578.94
[main] Time solve (wall/proc) 99.7912/1770.23
[main] Stop crit:        1.21038e-08
[main] Stop crit:        0.0709779
Ebkt times:              28.7183/699.29
Eval Ebkt times:         79.6197/1895.88
PiPjPk times:            153.426/3578.46
Eval PiPjPk times:       28.6671/652.5
L2prod times:            42.9557/1017.54
Total time:              425.79/10025.5
[main] Time assemble (wall/proc) 69.2122/577.68
[main] Time solve (wall/proc) 99.86/1772.36
[main] Stop crit:        1.11038e-08
[main] Stop crit:        0.0655405
Ebkt times:              29.2105/712.6
Eval Ebkt times:         79.7781/1898.46
PiPjPk times:            153.428/3569.28
Eval PiPjPk times:       28.6313/651.42
L2prod times:            42.9181/1022.62
Total time:              426.352/10035.4
[main] Time assemble (wall/proc) 69.6257/577.66
[main] Time solve (wall/proc) 99.9045/1769.87
[main] Stop crit:        9.84661e-09
[main] Stop crit:        0.0611868
Ebkt times:              29.4868/718.73
Eval Ebkt times:         79.9291/1902.11
PiPjPk times:            152.61/3541.46
Eval PiPjPk times:       28.5038/651.68
L2prod times:            43.0563/1021.16
Total time:              425.739/10013.2
[main] Time assemble (wall/proc) 70.6803/577.46
[main] Time solve (wall/proc) 99.8841/1769.08
[main] Stop crit:        8.40313e-09
[main] Stop crit:        0.0578238
Ebkt times:              29.3872/716.83
Eval Ebkt times:         79.3805/1884.97
PiPjPk times:            152.633/3550.03
Eval PiPjPk times:       28.2583/642.46
L2prod times:            43.2515/1025.33
Total time:              425.582/10011.1
[main] Time assemble (wall/proc) 68.9612/576.9
[main] Time solve (wall/proc) 99.8534/1779.34
[main] Stop crit:        7.17421e-09
[main] Stop crit:        0.0552206
Ebkt times:              29.0411/708.75
Eval Ebkt times:         79.2885/1886.29
PiPjPk times:            153.658/3572.73
Eval PiPjPk times:       28.1305/642.5
L2prod times:            42.9065/1020.24
Total time:              424.733/10007.9
[main] Time assemble (wall/proc) 69.3448/575.79
[main] Time solve (wall/proc) 99.6175/1769.82
[main] Stop crit:        6.42856e-09
[main] Stop crit:        0.0530065
Ebkt times:              29.3542/717.77
Eval Ebkt times:         79.5243/1893.98
PiPjPk times:            154.064/3600.9
Eval PiPjPk times:       28.4434/649.79
L2prod times:            43.1544/1029.13
Total time:              427.919/10109.9
[main] Time assemble (wall/proc) 68.794/579.77
[main] Time solve (wall/proc) 99.6155/1770.59
[main] Stop crit:        6.06662e-09
[main] Stop crit:        0.0508293
Ebkt times:              28.9843/702.92
Eval Ebkt times:         79.6898/1891.89
PiPjPk times:            152.989/3553.77
Eval PiPjPk times:       28.7266/653.51
L2prod times:            42.9553/1019.99
Total time:              425.614/9998.16
[main] Time assemble (wall/proc) 70.4767/577.44
[main] Time solve (wall/proc) 100.046/1775.86
[main] Stop crit:        5.80964e-09
[main] Stop crit:        0.0484908
Ebkt times:              29.3639/714.51
Eval Ebkt times:         79.0708/1880.65
PiPjPk times:            153.754/3578.64
Eval PiPjPk times:       28.6908/654.27
L2prod times:            42.7313/1015.99
Total time:              426.678/10039.5
[main] Time assemble (wall/proc) 68.524/575.79
[main] Time solve (wall/proc) 99.6572/1771.57
[main] Stop crit:        5.48992e-09
[main] Stop crit:        0.0459695
Ebkt times:              29.2837/711.14
Eval Ebkt times:         79.977/1899.95
PiPjPk times:            153.997/3563.16
Eval PiPjPk times:       28.2193/644.65
L2prod times:            43.3589/1030.64
Total time:              427.325/10027.6
[main] Time assemble (wall/proc) 70.3538/577.69
[main] Time solve (wall/proc) 100.365/1758.01
[main] Stop crit:        5.10084e-09
[main] 10%...
[main] Stop crit:        0.0433602
Ebkt times:              29.257/710.86
Eval Ebkt times:         80.2461/1907.32
PiPjPk times:            154.844/3606.45
Eval PiPjPk times:       28.9628/663.06
L2prod times:            42.9902/1023.77
Total time:              429.863/10126.3
[main] Time assemble (wall/proc) 70.0728/580.96
[main] Time solve (wall/proc) 100.192/1781.58
[main] Stop crit:        4.70718e-09
[main] Stop crit:        0.0407926
Ebkt times:              29.454/717.83
Eval Ebkt times:         80.4229/1913.64
PiPjPk times:            154.56/3602.42
Eval PiPjPk times:       28.4365/648.73
L2prod times:            43.3907/1032.1
Total time:              429.142/10114
[main] Time assemble (wall/proc) 70.3042/581.04
[main] Time solve (wall/proc) 99.8657/1773.54
[main] Stop crit:        4.36166e-09
[main] Stop crit:        0.0383716
Ebkt times:              29.2633/712.41
Eval Ebkt times:         79.7401/1901.61
PiPjPk times:            154.082/3587.15
Eval PiPjPk times:       28.5749/650.59
L2prod times:            43.3709/1033.52
Total time:              428.357/10092.8
[main] Time assemble (wall/proc) 68.9181/578.31
[main] Time solve (wall/proc) 99.8719/1773.24
[main] Stop crit:        4.07363e-09
[main] Stop crit:        0.0361535
Ebkt times:              29.1356/710.46
Eval Ebkt times:         79.445/1892.15
PiPjPk times:            154.48/3597.95
Eval PiPjPk times:       28.4872/648.84
L2prod times:            42.9275/1022.18
Total time:              427.113/10064.7
[main] Time assemble (wall/proc) 69.429/578.36
[main] Time solve (wall/proc) 99.8739/1771.48
[main] Stop crit:        3.82239e-09
[main] Stop crit:        0.0341508
Ebkt times:              29.0371/709.11
Eval Ebkt times:         79.501/1902.12
PiPjPk times:            154.693/3612.16
Eval PiPjPk times:       28.8842/660.43
L2prod times:            43.2336/1033.61
Total time:              428.328/10124.5
[main] Time assemble (wall/proc) 69.9722/579.41
[main] Time solve (wall/proc) 100.053/1774.01
[main] Stop crit:        3.58407e-09
[main] Stop crit:        0.0323509
Ebkt times:              29.1996/712.41
Eval Ebkt times:         79.918/1908.08
PiPjPk times:            154.771/3595.74
Eval PiPjPk times:       28.7386/655.07
L2prod times:            43.3999/1034.81
Total time:              428.473/10093.6
[main] Time assemble (wall/proc) 69.4425/579.01
[main] Time solve (wall/proc) 99.6844/1773.55
[main] Stop crit:        3.34799e-09
[main] Stop crit:        0.0307363
Ebkt times:              29.0304/706.35
Eval Ebkt times:         79.8009/1897.1
PiPjPk times:            152.855/3553.77
Eval PiPjPk times:       28.0935/639.21
L2prod times:            43.1409/1025.85
Total time:              425.267/10005.1
[main] Time assemble (wall/proc) 69.4028/576.61
[main] Time solve (wall/proc) 99.8431/1771.35
[main] Stop crit:        3.11867e-09
[main] Stop crit:        0.0292953
Ebkt times:              28.7553/704.18
Eval Ebkt times:         79.4011/1892.16
PiPjPk times:            153.703/3576.6
Eval PiPjPk times:       28.3075/644.32
L2prod times:            43.0084/1022.49
Total time:              426.412/10039
[main] Time assemble (wall/proc) 69.6477/577.43
[main] Time solve (wall/proc) 100.045/1776.06
[main] Stop crit:        2.90958e-09
[main] Stop crit:        0.0280217
Ebkt times:              29.1895/708.93
Eval Ebkt times:         79.3868/1892.67
PiPjPk times:            154.371/3591.86
Eval PiPjPk times:       28.6209/649.83
L2prod times:            42.6364/1015.59
Total time:              426.832/10054.4
[main] Time assemble (wall/proc) 69.5585/577.31
[main] Time solve (wall/proc) 99.8136/1773.3
[main] Stop crit:        2.73411e-09
[main] Stop crit:        0.0269078
Ebkt times:              29.224/708.73
Eval Ebkt times:         79.6431/1892.35
PiPjPk times:            154.237/3579.02
Eval PiPjPk times:       28.423/647.45
L2prod times:            43.2638/1025.6
Total time:              427.518/10039.4
[main] Time assemble (wall/proc) 70.3297/578.57
[main] Time solve (wall/proc) 99.848/1773.4
[main] Stop crit:        2.59774e-09
[main] Stop crit:        0.0259357
Ebkt times:              29.4708/719.17
Eval Ebkt times:         79.652/1899.17
PiPjPk times:            154.381/3589.46
Eval PiPjPk times:       28.3346/647.21
L2prod times:            42.8055/1016.2
Total time:              427.192/10063.2
[main] Time assemble (wall/proc) 69.9965/578.99
[main] Time solve (wall/proc) 99.6048/1766.3
[main] Stop crit:        2.49491e-09
[main] Stop crit:        0.0250744
Ebkt times:              29.168/709.7
Eval Ebkt times:         80.1689/1899.77
PiPjPk times:            153.548/3552.9
Eval PiPjPk times:       28.7674/651.12
L2prod times:            43.1517/1023.5
Total time:              427.606/10024.3
[main] Time assemble (wall/proc) 69.7211/575.55
[main] Time solve (wall/proc) 99.5229/1768.3
[main] Stop crit:        2.41201e-09
[main] Stop crit:        0.0242851
Ebkt times:              29.1369/710.14
Eval Ebkt times:         79.6596/1888.35
PiPjPk times:            154.492/3564.9
Eval PiPjPk times:       28.4733/646.88
L2prod times:            43.0852/1023.84
Total time:              427.453/10015.6
[main] Time assemble (wall/proc) 70.1678/576.73
[main] Time solve (wall/proc) 99.7164/1769.91
[main] Stop crit:        2.33392e-09
[main] Stop crit:        0.0235304
Ebkt times:              29.3422/719.97
Eval Ebkt times:         79.4763/1898.68
PiPjPk times:            154.11/3591.79
Eval PiPjPk times:       28.2417/645.76
L2prod times:            43.1123/1033.5
Total time:              427.185/10093.5
[main] Time assemble (wall/proc) 69.087/578.1
[main] Time solve (wall/proc) 99.8194/1771.72
[main] Stop crit:        2.24947e-09
[main] Stop crit:        0.022784
Ebkt times:              28.9573/702.65
Eval Ebkt times:         79.197/1877.16
PiPjPk times:            153.669/3550.01
Eval PiPjPk times:       28.3539/644.3
L2prod times:            43.0727/1020.27
Total time:              425.322/9967.24
[main] Time assemble (wall/proc) 69.2258/574.75
[main] Time solve (wall/proc) 100.09/1770.32
[main] Stop crit:        2.1536e-09
[main] Stop crit:        0.0220365
Ebkt times:              29.231/684.69
Eval Ebkt times:         80.7638/1853.19
PiPjPk times:            154.406/3500.33
Eval PiPjPk times:       32.4114/693.88
L2prod times:            43.9175/1006.54
Total time:              443.167/10025.1
[main] Time assemble (wall/proc) 70.1167/573.48
[main] Time solve (wall/proc) 99.4195/1767.59
[main] Stop crit:        2.04667e-09
[main] Stop crit:        0.0212953
Ebkt times:              29.188/712.53
Eval Ebkt times:         79.6806/1895.34
PiPjPk times:            154.901/3586.4
Eval PiPjPk times:       28.6804/651.87
L2prod times:            43.3166/1029.05
Total time:              428.515/10067.3
[main] Time assemble (wall/proc) 69.7069/577.47
[main] Time solve (wall/proc) 99.7744/1774.15
[main] Stop crit:        1.93235e-09
[main] Stop crit:        0.020581
Ebkt times:              28.9992/706.31
Eval Ebkt times:         80.0859/1908.47
PiPjPk times:            154.379/3585.26
Eval PiPjPk times:       28.5899/651.59
L2prod times:            43.2451/1029.9
Total time:              427.687/10063.5
[main] Time assemble (wall/proc) 68.9397/578.36
[main] Time solve (wall/proc) 99.5544/1771.53
[main] Stop crit:        1.81563e-09
[main] 20%...
[main] Stop crit:        0.0199206
Ebkt times:              28.7761/697.53
Eval Ebkt times:         78.8936/1867.66
PiPjPk times:            153.495/3547.99
Eval PiPjPk times:       28.1276/638.14
L2prod times:            42.8037/1015.97
Total time:              423.622/9920.13
[main] Time assemble (wall/proc) 69.5795/572.3
[main] Time solve (wall/proc) 99.9992/1776.05
[main] Stop crit:        1.70129e-09
[main] Stop crit:        0.0193423
Ebkt times:              28.9911/703.58
Eval Ebkt times:         79.7037/1894.82
PiPjPk times:            154.771/3586.9
Eval PiPjPk times:       28.3489/644.4
L2prod times:            42.793/1016.91
Total time:              427.136/10031.1
[main] Time assemble (wall/proc) 69.2479/577.09
[main] Time solve (wall/proc) 99.6228/1775.07
[main] Stop crit:        1.59312e-09
[main] Stop crit:        0.0188697
Ebkt times:              29.2767/712.65
Eval Ebkt times:         79.9114/1907.53
PiPjPk times:            154.428/3608.97
Eval PiPjPk times:       28.3234/648.29
L2prod times:            43.0609/1025.55
Total time:              428.06/10106
[main] Time assemble (wall/proc) 69.3194/578.9
[main] Time solve (wall/proc) 104.356/1870.09
[main] Stop crit:        1.49365e-09
[main] Stop crit:        0.018519
Ebkt times:              29.1775/710.79
Eval Ebkt times:         79.9222/1899.01
PiPjPk times:            154.025/3575.77
Eval PiPjPk times:       28.5602/647.65
L2prod times:            43.4124/1032.03
Total time:              428.137/10057.9
[main] Time assemble (wall/proc) 68.9328/576.54
[main] Time solve (wall/proc) 104.197/1870.84
[main] Stop crit:        1.40399e-09
[main] Stop crit:        0.0182972
Ebkt times:              29.0605/708.63
Eval Ebkt times:         79.9225/1903.11
PiPjPk times:            155.132/3599.87
Eval PiPjPk times:       28.7355/656.43
L2prod times:            42.6537/1013.04
Total time:              428.443/10078.8
[main] Time assemble (wall/proc) 68.4829/577.24
[main] Time solve (wall/proc) 104.484/1874.01
[main] Stop crit:        1.32395e-09
[main] Stop crit:        0.018202
Ebkt times:              29.5109/712.53
Eval Ebkt times:         79.7611/1883.9
PiPjPk times:            154.654/3552.86
Eval PiPjPk times:       28.6629/648.46
L2prod times:            43.6635/1030.9
Total time:              429.529/10011.9
[main] Time assemble (wall/proc) 70.0838/576.56
[main] Time solve (wall/proc) 104.569/1872.3
[main] Stop crit:        1.25236e-09
[main] Stop crit:        0.0182231
Ebkt times:              29.1444/710.15
Eval Ebkt times:         79.5127/1888.4
PiPjPk times:            153.455/3560.36
Eval PiPjPk times:       28.6111/653.03
L2prod times:            43.0504/1019.2
Total time:              426.227/10011.6
[main] Time assemble (wall/proc) 70.3269/576.39
[main] Time solve (wall/proc) 104.528/1871.6
[main] Stop crit:        1.18756e-09
[main] Stop crit:        0.0183443
Ebkt times:              29.4105/718.73
Eval Ebkt times:         79.8379/1908.71
PiPjPk times:            154.929/3603.18
Eval PiPjPk times:       28.6717/653.36
L2prod times:            43.0659/1027.8
Total time:              429.647/10126.9
[main] Time assemble (wall/proc) 69.567/580.4
[main] Time solve (wall/proc) 104.795/1884.01
[main] Stop crit:        1.12807e-09
[main] Stop crit:        0.0185463
Ebkt times:              29.2251/710.56
Eval Ebkt times:         79.7998/1892.13
PiPjPk times:            152.973/3545.09
Eval PiPjPk times:       28.0048/634.66
L2prod times:            43.27/1024.67
Total time:              424.636/9965.62
[main] Time assemble (wall/proc) 70.2092/576.36
[main] Time solve (wall/proc) 104.925/1883.77
[main] Stop crit:        1.07318e-09
[main] Stop crit:        0.0188099
Ebkt times:              29.3952/714
Eval Ebkt times:         80.4547/1906.88
PiPjPk times:            152.822/3532.77
Eval PiPjPk times:       28.4958/647.39
L2prod times:            43.3407/1027.18
Total time:              428.04/10026.2
[main] Time assemble (wall/proc) 69.4584/577
[main] Time solve (wall/proc) 104.161/1871.53
[main] Stop crit:        1.02329e-09
[main] Stop crit:        0.0191189
Ebkt times:              28.919/704.57
Eval Ebkt times:         79.778/1897.78
PiPjPk times:            155.093/3595.24
Eval PiPjPk times:       28.5529/649.86
L2prod times:            42.8437/1023.1
Total time:              427.704/10052.7
[main] Time assemble (wall/proc) 69.068/577.27
[main] Time solve (wall/proc) 104.455/1871.63
[main] Stop crit:        9.7995e-10
[main] Stop crit:        0.0194617
Ebkt times:              29.7338/726.01
Eval Ebkt times:         80.177/1906.71
PiPjPk times:            153.76/3571.09
Eval PiPjPk times:       28.7104/653.5
L2prod times:            43.204/1027.49
Total time:              429.092/10099.3
[main] Time assemble (wall/proc) 69.9565/578.79
[main] Time solve (wall/proc) 104.941/1876.17
[main] Stop crit:        9.4557e-10
[main] Stop crit:        0.0198324
Ebkt times:              29.0482/708.93
Eval Ebkt times:         80.7872/1918.47
PiPjPk times:            155.557/3610.97
Eval PiPjPk times:       28.8599/657.38
L2prod times:            43.2364/1026.62
Total time:              431.286/10138
[main] Time assemble (wall/proc) 70.1202/581.3
[main] Time solve (wall/proc) 104.849/1880.52
[main] Stop crit:        9.22869e-10
[main] Stop crit:        0.0202306
Ebkt times:              29.3316/716.6
Eval Ebkt times:         79.7741/1900.87
PiPjPk times:            153.603/3572.47
Eval PiPjPk times:       28.6015/655.32
L2prod times:            43.4247/1032.71
Total time:              427.489/10074.1
[main] Time assemble (wall/proc) 69.3103/579.84
[main] Time solve (wall/proc) 104.238/1873.37
[main] Stop crit:        9.14288e-10
[main] Stop crit:        0.0206608
Ebkt times:              29.5138/718.77
Eval Ebkt times:         80.089/1904.9
PiPjPk times:            153.52/3576.44
Eval PiPjPk times:       29.172/665.27
L2prod times:            43.3169/1029.82
Total time:              428.751/10102.5
[main] Time assemble (wall/proc) 69.6115/579.89
[main] Time solve (wall/proc) 104.593/1875.07
[main] Stop crit:        9.21467e-10
[main] Stop crit:        0.0211302
Ebkt times:              29.3978/722.72
Eval Ebkt times:         79.3722/1896.95
PiPjPk times:            154.871/3598.33
Eval PiPjPk times:       28.8674/658.99
L2prod times:            43.0674/1029.53
Total time:              428.825/10118.8
[main] Time assemble (wall/proc) 69.4007/579.87
[main] Time solve (wall/proc) 104.563/1874.29
[main] Stop crit:        9.44999e-10
[main] Stop crit:        0.0216469
Ebkt times:              28.8345/703.5
Eval Ebkt times:         79.6704/1902.43
PiPjPk times:            155.125/3612.47
Eval PiPjPk times:       28.547/653.47
L2prod times:            43.0628/1029.28
Total time:              428.284/10102.9
[main] Time assemble (wall/proc) 68.8485/579.08
[main] Time solve (wall/proc) 104.071/1870.24
[main] Stop crit:        9.8451e-10
[main] 30%...
[main] Stop crit:        0.0222187
Ebkt times:              29.1127/710.16
Eval Ebkt times:         79.7501/1892.93
PiPjPk times:            155.487/3596.17
Eval PiPjPk times:       28.8583/656.64
L2prod times:            43.0195/1024.95
Total time:              429.287/10079.2
[main] Time assemble (wall/proc) 69.6946/579.23
[main] Time solve (wall/proc) 101.198/1806.58
[main] Stop crit:        1.039e-09
[main] Stop crit:        0.0228513
Ebkt times:              29.3189/715
Eval Ebkt times:         80.2641/1913.54
PiPjPk times:            154.314/3592.4
Eval PiPjPk times:       28.4182/649.12
L2prod times:            43.4828/1036.27
Total time:              428.199/10095.4
[main] Time assemble (wall/proc) 69.0511/579.17
[main] Time solve (wall/proc) 100.922/1806.73
[main] Stop crit:        1.10725e-09
[main] Stop crit:        0.0235476
Ebkt times:              28.9246/705.88
Eval Ebkt times:         79.8443/1900.25
PiPjPk times:            154.405/3589.44
Eval PiPjPk times:       28.8865/656.84
L2prod times:            43.0509/1023.36
Total time:              428.539/10082.4
[main] Time assemble (wall/proc) 69.1363/578.73
[main] Time solve (wall/proc) 101.163/1806.68
[main] Stop crit:        1.18817e-09
[main] Stop crit:        0.0243081
Ebkt times:              29.117/709.23
Eval Ebkt times:         79.5194/1891.81
PiPjPk times:            154.058/3569.08
Eval PiPjPk times:       28.5867/650.66
L2prod times:            43.1911/1026.64
Total time:              426.515/10023
[main] Time assemble (wall/proc) 70.4978/576.91
[main] Time solve (wall/proc) 101.084/1805.17
[main] Stop crit:        1.281e-09
[main] Stop crit:        0.0251309
Ebkt times:              29.0755/709.78
Eval Ebkt times:         79.5699/1893.77
PiPjPk times:            153.712/3567.82
Eval PiPjPk times:       28.4082/645.14
L2prod times:            42.6457/1014.84
Total time:              426.18/10031.2
[main] Time assemble (wall/proc) 70.3119/578.42
[main] Time solve (wall/proc) 101.465/1816.11
[main] Stop crit:        1.38541e-09
[main] Stop crit:        0.0260125
Ebkt times:              29.0001/705.83
Eval Ebkt times:         79.9964/1902.52
PiPjPk times:            153.979/3565.34
Eval PiPjPk times:       28.7337/654.88
L2prod times:            42.9837/1023.25
Total time:              427.607/10049.8
[main] Time assemble (wall/proc) 69.5747/577.33
[main] Time solve (wall/proc) 101.103/1810.99
[main] Stop crit:        1.50151e-09
[main] Stop crit:        0.0269482
Ebkt times:              28.5616/695.12
Eval Ebkt times:         79.1417/1877.52
PiPjPk times:            154.496/3566.99
Eval PiPjPk times:       28.7614/653.96
L2prod times:            42.6448/1008.13
Total time:              426.733/9996.27
[main] Time assemble (wall/proc) 70.1461/575.57
[main] Time solve (wall/proc) 101.259/1813.43
[main] Stop crit:        1.62979e-09
[main] Stop crit:        0.027933
Ebkt times:              28.8868/694.91
Eval Ebkt times:         79.8094/1893.71
PiPjPk times:            153.216/3552.57
Eval PiPjPk times:       28.345/645.04
L2prod times:            42.6468/1014.54
Total time:              425/9971.97
[main] Time assemble (wall/proc) 69.284/574.5
[main] Time solve (wall/proc) 101.38/1815.86
[main] Stop crit:        1.77092e-09
[main] Stop crit:        0.0289622
Ebkt times:              29.2546/714.6
Eval Ebkt times:         80.0226/1908.19
PiPjPk times:            153.377/3582.26
Eval PiPjPk times:       28.6153/655.54
L2prod times:            42.7652/1023.11
Total time:              427.402/10097.8
[main] Time assemble (wall/proc) 69.4692/578.02
[main] Time solve (wall/proc) 100.789/1802.78
[main] Stop crit:        1.92554e-09
[main] Stop crit:        0.0300314
Ebkt times:              28.9734/710.65
Eval Ebkt times:         79.6265/1896.43
PiPjPk times:            154.437/3587.74
Eval PiPjPk times:       28.5037/650.97
L2prod times:            43.2721/1031.78
Total time:              427.89/10086.6
[main] Time assemble (wall/proc) 69.8474/579.8
[main] Time solve (wall/proc) 101.852/1818.95
[main] Stop crit:        2.09401e-09
[main] Stop crit:        0.0311367
Ebkt times:              29.3081/704.46
Eval Ebkt times:         81.1646/1907.04
PiPjPk times:            158.02/3596.28
Eval PiPjPk times:       29.3824/661.5
L2prod times:            44.4321/1037.86
Total time:              437.687/10133.8
[main] Time assemble (wall/proc) 70.0869/584.46
[main] Time solve (wall/proc) 101.39/1812.55
[main] Stop crit:        2.27609e-09
[main] Stop crit:        0.0322748
Ebkt times:              29.1083/709.46
Eval Ebkt times:         80.2648/1908.89
PiPjPk times:            153.455/3566.9
Eval PiPjPk times:       28.945/660.24
L2prod times:            43.947/1045.82
Total time:              429.681/10114.4
[main] Time assemble (wall/proc) 69.1981/577.98
[main] Time solve (wall/proc) 100.897/1806.71
[main] Stop crit:        2.47082e-09
[main] Stop crit:        0.0334428
Ebkt times:              29.3867/717.46
Eval Ebkt times:         79.6885/1901.02
PiPjPk times:            154.265/3593.08
Eval PiPjPk times:       28.6658/656.62
L2prod times:            43.1588/1027.59
Total time:              428.419/10107.2
[main] Time assemble (wall/proc) 70.5317/580.73
[main] Time solve (wall/proc) 101.247/1812.42
[main] Stop crit:        2.67637e-09
[main] Stop crit:        0.0346381
Ebkt times:              29.1218/712.42
Eval Ebkt times:         79.6132/1897.93
PiPjPk times:            154.277/3598.89
Eval PiPjPk times:       28.5037/653.12
L2prod times:            43.2444/1032.28
Total time:              427.644/10092.2
[main] Time assemble (wall/proc) 69.3514/578.28
[main] Time solve (wall/proc) 101.47/1812.27
[main] Stop crit:        2.88999e-09
[main] Stop crit:        0.035858
Ebkt times:              28.9509/704.1
Eval Ebkt times:         79.7993/1895.72
PiPjPk times:            153.691/3571.05
Eval PiPjPk times:       28.5965/651.83
L2prod times:            43.5766/1034.89
Total time:              427.084/10045.7
[main] Time assemble (wall/proc) 69.8067/577.35
[main] Time solve (wall/proc) 101.273/1809.89
[main] Stop crit:        3.10807e-09
[main] Stop crit:        0.0370999
Ebkt times:              29.2375/716.27
Eval Ebkt times:         78.9858/1885.48
PiPjPk times:            154.952/3611.35
Eval PiPjPk times:       28.6745/654.14
L2prod times:            42.8494/1026.49
Total time:              427.696/10093.6
[main] Time assemble (wall/proc) 70.1506/578.93
[main] Time solve (wall/proc) 101.136/1810.36
[main] Stop crit:        3.32622e-09
[main] Stop crit:        0.038361
Ebkt times:              29.3187/715.81
Eval Ebkt times:         80.2805/1916.31
PiPjPk times:            155/3618.37
Eval PiPjPk times:       29.3714/671.58
L2prod times:            43.461/1038.56
Total time:              431.299/10181.3
[main] Time assemble (wall/proc) 69.1506/581.57
[main] Time solve (wall/proc) 101.207/1807.12
[main] Stop crit:        3.53948e-09
[main] Stop crit:        0.0396384
Ebkt times:              29.3987/715.8
Eval Ebkt times:         79.9304/1896.89
PiPjPk times:            153.955/3552.68
Eval PiPjPk times:       28.6478/648.16
L2prod times:            43.1983/1026.01
Total time:              427.97/10022.6
[main] Time assemble (wall/proc) 70.1911/577.49
[main] Time solve (wall/proc) 100.674/1801.01
[main] Stop crit:        3.74257e-09
[main] 40%...
[main] Stop crit:        0.0409289
Ebkt times:              29.4958/718.98
Eval Ebkt times:         80.414/1911.63
PiPjPk times:            154.485/3587.2
Eval PiPjPk times:       28.5672/649.82
L2prod times:            43.8083/1040.53
Total time:              430.717/10123.1
[main] Time assemble (wall/proc) 69.1057/580.03
[main] Time solve (wall/proc) 101.03/1807.99
[main] Stop crit:        3.93019e-09
[main] Stop crit:        0.0422294
Ebkt times:              29.5005/719.99
Eval Ebkt times:         80.2401/1912.74
PiPjPk times:            153.662/3583.12
Eval PiPjPk times:       28.6507/651.14
L2prod times:            43.4869/1034.69
Total time:              428.785/10103.5
[main] Time assemble (wall/proc) 69.301/579.54
[main] Time solve (wall/proc) 101.398/1812.55
[main] Stop crit:        4.09744e-09
[main] Stop crit:        0.0435366
Ebkt times:              29.0345/708.02
Eval Ebkt times:         79.0246/1878.03
PiPjPk times:            153.136/3552.41
Eval PiPjPk times:       28.5231/649.16
L2prod times:            42.7979/1014.65
Total time:              424.403/9963.65
[main] Time assemble (wall/proc) 69.0295/574.2
[main] Time solve (wall/proc) 101.042/1809.02
[main] Stop crit:        4.24027e-09
[main] Stop crit:        0.044847
Ebkt times:              29.2224/712.4
Eval Ebkt times:         79.9141/1905.2
PiPjPk times:            152.789/3563.2
Eval PiPjPk times:       28.5432/656.1
L2prod times:            42.8897/1020.65
Total time:              426.515/10067.2
[main] Time assemble (wall/proc) 68.3027/576.81
[main] Time solve (wall/proc) 101.28/1810.9
[main] Stop crit:        4.35604e-09
[main] Stop crit:        0.0461572
Ebkt times:              29.1987/713.73
Eval Ebkt times:         79.8256/1902.43
PiPjPk times:            153.889/3580.64
Eval PiPjPk times:       28.7538/655.76
L2prod times:            43.6158/1040.96
Total time:              428.703/10103.4
[main] Time assemble (wall/proc) 70.3263/579.76
[main] Time solve (wall/proc) 101.095/1806.51
[main] Stop crit:        4.44408e-09
[main] Stop crit:        0.0474636
Ebkt times:              29.0865/707.71
Eval Ebkt times:         79.7914/1893.15
PiPjPk times:            154.663/3592.44
Eval PiPjPk times:       28.3807/648.66
L2prod times:            43.4136/1033.41
Total time:              428.386/10071.9
[main] Time assemble (wall/proc) 69.3196/578.36
[main] Time solve (wall/proc) 101.154/1806.17
[main] Stop crit:        4.50632e-09
[main] Stop crit:        0.0487622
Ebkt times:              29.0996/707.16
Eval Ebkt times:         80.0436/1896.85
PiPjPk times:            153.957/3585.64
Eval PiPjPk times:       28.5216/647.74
L2prod times:            43.4095/1031.06
Total time:              427.526/10056.1
[main] Time assemble (wall/proc) 69.6779/578.97
[main] Time solve (wall/proc) 101.09/1807.34
[main] Stop crit:        4.54788e-09
[main] Stop crit:        0.0500484
Ebkt times:              29.1871/709.79
Eval Ebkt times:         80.3126/1906.98
PiPjPk times:            153.614/3571.48
Eval PiPjPk times:       28.38/649.23
L2prod times:            43.6114/1038.84
Total time:              427.909/10069.7
[main] Time assemble (wall/proc) 69.2158/579.29
[main] Time solve (wall/proc) 100.953/1809.34
[main] Stop crit:        4.57748e-09
[main] Stop crit:        0.0513169
Ebkt times:              29.1664/713.71
Eval Ebkt times:         80.1542/1917.49
PiPjPk times:            155.096/3619.03
Eval PiPjPk times:       28.6188/656.07
L2prod times:            43.253/1032.05
Total time:              429.122/10141.7
[main] Time assemble (wall/proc) 69.0297/580.89
[main] Time solve (wall/proc) 101.056/1805.15
[main] Stop crit:        4.60748e-09
[main] Stop crit:        0.052561
Ebkt times:              29.6461/718.96
Eval Ebkt times:         79.8457/1892.2
PiPjPk times:            153.494/3545.97
Eval PiPjPk times:       28.3908/645.23
L2prod times:            43.3887/1028.27
Total time:              426.661/10001.5
[main] Time assemble (wall/proc) 69.6444/575.71
[main] Time solve (wall/proc) 100.684/1803.33
[main] Stop crit:        4.65327e-09
[main] Stop crit:        0.0537722
Ebkt times:              29.3966/720.59
Eval Ebkt times:         80.1086/1910.76
PiPjPk times:            155.683/3635.64
Eval PiPjPk times:       28.7763/658.23
L2prod times:            43.4401/1039.88
Total time:              430.584/10167.8
[main] Time assemble (wall/proc) 68.8856/581.92
[main] Time solve (wall/proc) 101.117/1804.93
[main] Stop crit:        4.73159e-09
[main] Stop crit:        0.0549402
Ebkt times:              29.2114/712.68
Eval Ebkt times:         79.7342/1899.65
PiPjPk times:            154.307/3593.91
Eval PiPjPk times:       28.5723/651.27
L2prod times:            42.8057/1022.78
Total time:              427.91/10088.7
[main] Time assemble (wall/proc) 68.9243/578.22
[main] Time solve (wall/proc) 101.329/1810.58
[main] Stop crit:        4.85792e-09
[main] Stop crit:        0.0560523
Ebkt times:              28.9465/706.42
Eval Ebkt times:         79.7249/1899.16
PiPjPk times:            154.923/3596.47
Eval PiPjPk times:       28.2679/643.7
L2prod times:            42.8896/1022.09
Total time:              426.579/10038.7
[main] Time assemble (wall/proc) 69.4583/576.42
[main] Time solve (wall/proc) 101.264/1815.51
[main] Stop crit:        5.04319e-09
[main] Stop crit:        0.0570929
Ebkt times:              29.0868/709.66
Eval Ebkt times:         79.7672/1895.73
PiPjPk times:            153.83/3570.91
Eval PiPjPk times:       28.394/644.06
L2prod times:            42.9281/1020.43
Total time:              427.443/10045
[main] Time assemble (wall/proc) 69.572/577.91
[main] Time solve (wall/proc) 101.348/1811.81
[main] Stop crit:        5.29115e-09
[main] Stop crit:        0.0580441
Ebkt times:              29.1537/710.58
Eval Ebkt times:         79.3476/1887.78
PiPjPk times:            154.594/3575.36
Eval PiPjPk times:       28.7276/652.03
L2prod times:            42.6521/1015.29
Total time:              427.096/10021.4
[main] Time assemble (wall/proc) 70.2698/576.95
[main] Time solve (wall/proc) 101.202/1810.8
[main] Stop crit:        5.59715e-09
[main] Stop crit:        0.058886
Ebkt times:              28.7835/697.04
Eval Ebkt times:         79.4581/1880.2
PiPjPk times:            153.588/3560.24
Eval PiPjPk times:       28.6881/654.02
L2prod times:            42.9792/1015.4
Total time:              426.394/10002.4
[main] Time assemble (wall/proc) 69.491/576.96
[main] Time solve (wall/proc) 101.495/1813.11
[main] Stop crit:        5.9489e-09
[main] Stop crit:        0.0595968
Ebkt times:              29.347/715.07
Eval Ebkt times:         79.7041/1893.45
PiPjPk times:            154.241/3584.11
Eval PiPjPk times:       28.4783/647.15
L2prod times:            43.2054/1026.32
Total time:              427.796/10059.7
[main] Time assemble (wall/proc) 69.53/577.18
[main] Time solve (wall/proc) 101.208/1809.36
[main] Stop crit:        6.32858e-09
[main] 50%...
[main] Stop crit:        0.0601544
Ebkt times:              28.789/701.22
Eval Ebkt times:         79.1551/1892.33
PiPjPk times:            153.81/3570.84
Eval PiPjPk times:       28.5199/651.93
L2prod times:            42.614/1016.89
Total time:              425.246/10021.9
[main] Time assemble (wall/proc) 68.8702/575.97
[main] Time solve (wall/proc) 101.299/1807.51
[main] Stop crit:        6.71537e-09
[main] Stop crit:        0.0605372
Ebkt times:              29.0115/707.31
Eval Ebkt times:         79.4742/1880.47
PiPjPk times:            153.416/3548.44
Eval PiPjPk times:       28.9074/658.81
L2prod times:            42.7999/1014.65
Total time:              427.446/10021.9
[main] Time assemble (wall/proc) 69.249/577.55
[main] Time solve (wall/proc) 101.164/1804.89
[main] Stop crit:        7.08783e-09
[main] Stop crit:        0.0607261
Ebkt times:              29.1548/713.58
Eval Ebkt times:         80.0963/1912.49
PiPjPk times:            154.771/3614.37
Eval PiPjPk times:       28.3928/648.29
L2prod times:            43.4416/1034.67
Total time:              429.598/10143.8
[main] Time assemble (wall/proc) 69.5172/580.02
[main] Time solve (wall/proc) 101.252/1809.45
[main] Stop crit:        7.42572e-09
[main] Stop crit:        0.0607052
Ebkt times:              29.045/711.2
Eval Ebkt times:         79.5016/1892.24
PiPjPk times:            153.307/3568.14
Eval PiPjPk times:       28.3768/648.63
L2prod times:            42.4848/1011.82
Total time:              425.051/10013.4
[main] Time assemble (wall/proc) 68.8882/575.81
[main] Time solve (wall/proc) 101.319/1809.58
[main] Stop crit:        7.71143e-09
[main] Stop crit:        0.0604637
Ebkt times:              29.3892/716.76
Eval Ebkt times:         79.167/1876.02
PiPjPk times:            155.323/3613.63
Eval PiPjPk times:       28.731/653.86
L2prod times:            43.3981/1033.24
Total time:              429.365/10094.2
[main] Time assemble (wall/proc) 70.6601/579.03
[main] Time solve (wall/proc) 101.406/1812.09
[main] Stop crit:        7.93081e-09
[main] Stop crit:        0.0599964
Ebkt times:              29.5795/719.08
Eval Ebkt times:         79.8041/1893.04
PiPjPk times:            151.955/3512.78
Eval PiPjPk times:       28.7148/655.37
L2prod times:            42.8955/1016.6
Total time:              427.039/10007.3
[main] Time assemble (wall/proc) 68.9498/575.17
[main] Time solve (wall/proc) 101.605/1815.72
[main] Stop crit:        8.07373e-09
[main] Stop crit:        0.0593046
Ebkt times:              29.2057/713.11
Eval Ebkt times:         80.0152/1902.12
PiPjPk times:            153.35/3562.3
Eval PiPjPk times:       28.3036/646.15
L2prod times:            43.3828/1030.88
Total time:              427.195/10051.2
[main] Time assemble (wall/proc) 69.4477/578.25
[main] Time solve (wall/proc) 100.974/1802.77
[main] Stop crit:        8.1343e-09
[main] Stop crit:        0.0583956
Ebkt times:              29.1301/714.97
Eval Ebkt times:         79.1602/1886.53
PiPjPk times:            155.36/3608.62
Eval PiPjPk times:       28.2933/643.6
L2prod times:            42.6821/1022.94
Total time:              427.102/10067.5
[main] Time assemble (wall/proc) 70.8823/579.43
[main] Time solve (wall/proc) 101.373/1811.25
[main] Stop crit:        8.11066e-09
[main] Stop crit:        0.0572827
Ebkt times:              29.6833/727.97
Eval Ebkt times:         80.4872/1921.27
PiPjPk times:            154.578/3609.86
Eval PiPjPk times:       29.034/663.03
L2prod times:            43.5166/1039.69
Total time:              430.99/10181.8
[main] Time assemble (wall/proc) 69.6607/582.49
[main] Time solve (wall/proc) 100.957/1806.35
[main] Stop crit:        8.00469e-09
[main] Stop crit:        0.0559839
Ebkt times:              28.9585/706.32
Eval Ebkt times:         79.8277/1900.28
PiPjPk times:            156.005/3617.14
Eval PiPjPk times:       28.6884/656.07
L2prod times:            43.4458/1033.55
Total time:              429.504/10106
[main] Time assemble (wall/proc) 70.0638/579.26
[main] Time solve (wall/proc) 101.001/1808.16
[main] Stop crit:        7.82138e-09
[main] Stop crit:        0.0545212
Ebkt times:              28.8702/706.37
Eval Ebkt times:         79.522/1898.3
PiPjPk times:            154.046/3571.69
Eval PiPjPk times:       28.3235/643.6
L2prod times:            42.5504/1017.15
Total time:              425.916/10027.5
[main] Time assemble (wall/proc) 69.9002/577.26
[main] Time solve (wall/proc) 101.462/1809.98
[main] Stop crit:        7.56814e-09
[main] Stop crit:        0.0529193
Ebkt times:              29.4256/714.92
Eval Ebkt times:         79.649/1891.78
PiPjPk times:            154.777/3595.32
Eval PiPjPk times:       28.6621/653.22
L2prod times:            42.6804/1013.49
Total time:              428.289/10060.6
[main] Time assemble (wall/proc) 70.2008/578.95
[main] Time solve (wall/proc) 101.454/1813.85
[main] Stop crit:        7.25414e-09
[main] Stop crit:        0.0512044
Ebkt times:              29.4873/722.7
Eval Ebkt times:         80.1652/1917.59
PiPjPk times:            154.77/3618.83
Eval PiPjPk times:       28.5094/655.37
L2prod times:            43.8907/1049.94
Total time:              430.564/10191.9
[main] Time assemble (wall/proc) 69.1699/583.46
[main] Time solve (wall/proc) 101.103/1805.68
[main] Stop crit:        6.88957e-09
[main] Stop crit:        0.049403
Ebkt times:              29.3404/713.36
Eval Ebkt times:         79.8951/1893.96
PiPjPk times:            153.679/3565.97
Eval PiPjPk times:       28.6152/653.44
L2prod times:            43.3758/1028.79
Total time:              427.983/10056
[main] Time assemble (wall/proc) 68.5788/578.25
[main] Time solve (wall/proc) 99.9277/1776.82
[main] Stop crit:        6.48505e-09
[main] Stop crit:        0.0475415
Ebkt times:              28.9343/706.31
Eval Ebkt times:         79.204/1888.77
PiPjPk times:            154.579/3583.29
Eval PiPjPk times:       28.7755/651.97
L2prod times:            42.5205/1014.89
Total time:              426.569/10027.4
[main] Time assemble (wall/proc) 70.001/576.61
[main] Time solve (wall/proc) 100.311/1784.89
[main] Stop crit:        6.05118e-09
[main] Stop crit:        0.0456455
Ebkt times:              29.208/709.49
Eval Ebkt times:         79.0527/1869.62
PiPjPk times:            152.582/3510.66
Eval PiPjPk times:       28.314/640.19
L2prod times:            42.864/1009.39
Total time:              424.13/9903.17
[main] Time assemble (wall/proc) 69.546/573.75
[main] Time solve (wall/proc) 99.8463/1775.11
[main] Stop crit:        5.59814e-09
[main] Stop crit:        0.043739
Ebkt times:              29.31/715.36
Eval Ebkt times:         79.4632/1889.49
PiPjPk times:            154.178/3560.78
Eval PiPjPk times:       28.6589/651.28
L2prod times:            42.5356/1012.14
Total time:              426.648/10010.4
[main] Time assemble (wall/proc) 70.3014/576.82
[main] Time solve (wall/proc) 99.9415/1774.87
[main] Stop crit:        5.13552e-09
[main] Stop crit:        0.0418444
Ebkt times:              28.837/702.23
Eval Ebkt times:         79.4886/1893.41
PiPjPk times:            154.608/3580.59
Eval PiPjPk times:       28.47/648.33
L2prod times:            42.7761/1020.49
Total time:              426.363/10024.4
[main] Time assemble (wall/proc) 69.6849/577.36
[main] Time solve (wall/proc) 99.9261/1781.19
[main] Stop crit:        4.67221e-09
[main] 60%...
[main] Stop crit:        0.0399827
Ebkt times:              29.175/708.13
Eval Ebkt times:         79.9335/1901.68
PiPjPk times:            154.884/3603.67
Eval PiPjPk times:       28.2583/646.16
L2prod times:            43.1386/1026.41
Total time:              428.062/10073.6
[main] Time assemble (wall/proc) 68.7091/577.37
[main] Time solve (wall/proc) 99.8586/1774.63
[main] Stop crit:        4.21644e-09
[main] Stop crit:        0.0381729
Ebkt times:              29.2776/710.89
Eval Ebkt times:         79.592/1885.05
PiPjPk times:            154.178/3567.18
Eval PiPjPk times:       28.5534/649.14
L2prod times:            43.5012/1029.99
Total time:              427.993/10026.2
[main] Time assemble (wall/proc) 68.9406/577.74
[main] Time solve (wall/proc) 99.7859/1777.69
[main] Stop crit:        3.77586e-09
[main] Stop crit:        0.0364322
Ebkt times:              28.9555/704.01
Eval Ebkt times:         79.5982/1900.27
PiPjPk times:            155.004/3611.94
Eval PiPjPk times:       28.7768/656.96
L2prod times:            43.2214/1030.38
Total time:              428.803/10112.3
[main] Time assemble (wall/proc) 70.0214/579.62
[main] Time solve (wall/proc) 104.497/1871.55
[main] Stop crit:        3.35778e-09
[main] Stop crit:        0.0347763
Ebkt times:              29.161/712.13
Eval Ebkt times:         79.6953/1897.6
PiPjPk times:            153.352/3571.33
Eval PiPjPk times:       28.8182/659.17
L2prod times:            42.8931/1022.98
Total time:              427.619/10081.5
[main] Time assemble (wall/proc) 69.1766/578.95
[main] Time solve (wall/proc) 104.487/1873
[main] Stop crit:        2.96941e-09
[main] Stop crit:        0.0332188
Ebkt times:              29.1566/712.65
Eval Ebkt times:         79.8715/1907.78
PiPjPk times:            154.685/3608.77
Eval PiPjPk times:       28.5483/650.29
L2prod times:            43.0971/1025.91
Total time:              428.885/10119.4
[main] Time assemble (wall/proc) 70.7306/581.53
[main] Time solve (wall/proc) 104.507/1874.05
[main] Stop crit:        2.61819e-09
[main] Stop crit:        0.0317717
Ebkt times:              29.1763/711.55
Eval Ebkt times:         79.7852/1899.78
PiPjPk times:            152.053/3538.54
Eval PiPjPk times:       28.3216/645.76
L2prod times:            43.4405/1033.56
Total time:              425.317/10019.1
[main] Time assemble (wall/proc) 69.5317/576.18
[main] Time solve (wall/proc) 104.699/1876.94
[main] Stop crit:        2.31196e-09
[main] Stop crit:        0.0304449
Ebkt times:              29.1102/709.32
Eval Ebkt times:         78.9022/1874.6
PiPjPk times:            152.86/3551.32
Eval PiPjPk times:       28.1118/641.63
L2prod times:            42.9653/1020.07
Total time:              423.056/9953.12
[main] Time assemble (wall/proc) 69.8991/574.2
[main] Time solve (wall/proc) 104.744/1877.92
[main] Stop crit:        2.05881e-09
[main] Stop crit:        0.0292464
Ebkt times:              29.3827/714.93
Eval Ebkt times:         80.1074/1909.89
PiPjPk times:            154.787/3610.57
Eval PiPjPk times:       28.8623/660.76
L2prod times:            43.5665/1035.57
Total time:              430.014/10146.8
[main] Time assemble (wall/proc) 69.4108/580.92
[main] Time solve (wall/proc) 104.006/1865.22
[main] Stop crit:        1.86608e-09
[main] Stop crit:        0.0281815
Ebkt times:              29.051/707.88
Eval Ebkt times:         79.2687/1882.06
PiPjPk times:            153.754/3557.7
Eval PiPjPk times:       28.6364/649.87
L2prod times:            42.9339/1018.79
Total time:              426.559/10001.1
[main] Time assemble (wall/proc) 70.5485/576.93
[main] Time solve (wall/proc) 104.618/1873.1
[main] Stop crit:        1.73831e-09
[main] Stop crit:        0.0272532
Ebkt times:              29.3801/722.83
Eval Ebkt times:         79.9456/1913.04
PiPjPk times:            154.471/3608.72
Eval PiPjPk times:       28.3426/647.34
L2prod times:            43.3824/1040.9
Total time:              428.746/10147.7
[main] Time assemble (wall/proc) 69.629/580.66
[main] Time solve (wall/proc) 104.491/1873.6
[main] Stop crit:        1.67455e-09
[main] Stop crit:        0.0264618
Ebkt times:              29.157/709.21
Eval Ebkt times:         80.0908/1902.47
PiPjPk times:            153.857/3559.84
Eval PiPjPk times:       28.5934/651.45
L2prod times:            43.1552/1021.6
Total time:              427.394/10026.2
[main] Time assemble (wall/proc) 69.0903/576.52
[main] Time solve (wall/proc) 104.022/1868.07
[main] Stop crit:        1.66717e-09
[main] Stop crit:        0.0258049
Ebkt times:              29.2288/710.94
Eval Ebkt times:         79.6245/1891.57
PiPjPk times:            153.146/3545.43
Eval PiPjPk times:       28.4153/647.82
L2prod times:            42.9056/1019.77
Total time:              425.858/9998.2
[main] Time assemble (wall/proc) 70.3502/575.66
[main] Time solve (wall/proc) 104.683/1877.59
[main] Stop crit:        1.70343e-09
[main] Stop crit:        0.0252772
Ebkt times:              29.2523/715.16
Eval Ebkt times:         79.8713/1905.15
PiPjPk times:            154.664/3591.72
Eval PiPjPk times:       28.2777/646.19
L2prod times:            43.6205/1036.78
Total time:              428.415/10096.5
[main] Time assemble (wall/proc) 69.6381/579.26
[main] Time solve (wall/proc) 104.445/1869.93
[main] Stop crit:        1.76899e-09
[main] Stop crit:        0.0248714
Ebkt times:              29.1873/712.61
Eval Ebkt times:         79.3278/1888.33
PiPjPk times:            153.122/3557.4
Eval PiPjPk times:       28.2256/642.76
L2prod times:            43.051/1028.56
Total time:              425.364/10020.1
[main] Time assemble (wall/proc) 69.6935/577.34
[main] Time solve (wall/proc) 104.317/1870.07
[main] Stop crit:        1.85101e-09
[main] Stop crit:        0.0245779
Ebkt times:              29.0687/711.03
Eval Ebkt times:         79.8153/1895.95
PiPjPk times:            154.601/3587.69
Eval PiPjPk times:       29.075/665.31
L2prod times:            43.052/1026.17
Total time:              428.719/10088.1
[main] Time assemble (wall/proc) 69.6955/578.79
[main] Time solve (wall/proc) 104.642/1876.24
[main] Stop crit:        1.9394e-09
[main] Stop crit:        0.0243858
Ebkt times:              29.2124/714.05
Eval Ebkt times:         80.4337/1915.62
PiPjPk times:            153.157/3576.1
Eval PiPjPk times:       28.6445/654.3
L2prod times:            43.3216/1034.87
Total time:              427.838/10103.1
[main] Time assemble (wall/proc) 68.2235/579.03
[main] Time solve (wall/proc) 104.305/1871.14
[main] Stop crit:        2.02696e-09
[main] Stop crit:        0.0242834
Ebkt times:              29.289/711.88
Eval Ebkt times:         80.5153/1912.9
PiPjPk times:            153.734/3570.74
Eval PiPjPk times:       28.4771/648.9
L2prod times:            43.7619/1042.36
Total time:              429.18/10093.1
[main] Time assemble (wall/proc) 70.197/579.64
[main] Time solve (wall/proc) 105.01/1885.2
[main] Stop crit:        2.10879e-09
[main] Stop crit:        0.0242586
Ebkt times:              30.1393/722.26
Eval Ebkt times:         82.2047/1921.05
PiPjPk times:            158.034/3609.05
Eval PiPjPk times:       30.0954/678.35
L2prod times:            44.0753/1032.46
Total time:              441.629/10221.3
[main] Time assemble (wall/proc) 72.439/588.95
[main] Time solve (wall/proc) 109.716/1927.05
[main] Stop crit:        2.18179e-09
[main] 70%...
[main] Stop crit:        0.0242996
Ebkt times:              30.9948/732.67
Eval Ebkt times:         82.9571/1918.49
PiPjPk times:            158.064/3565.78
Eval PiPjPk times:       30.2297/675.99
L2prod times:            44.7477/1028.29
Total time:              445.552/10192
[main] Time assemble (wall/proc) 73.0465/589.32
[main] Time solve (wall/proc) 109.057/1919.99
[main] Stop crit:        2.24406e-09
[main] Stop crit:        0.0243952
Ebkt times:              29.9429/718.79
Eval Ebkt times:         82.572/1940.74
PiPjPk times:            156.893/3611.49
Eval PiPjPk times:       30.026/677.85
L2prod times:            43.9168/1032.93
Total time:              439.77/10240.4
[main] Time assemble (wall/proc) 74.1453/591.02
[main] Time solve (wall/proc) 110.099/1921.73
[main] Stop crit:        2.29459e-09
[main] Stop crit:        0.0245351
Ebkt times:              29.6497/712.92
Eval Ebkt times:         81.5404/1921.78
PiPjPk times:            156.351/3579.89
Eval PiPjPk times:       29.2601/662.14
L2prod times:            43.7082/1027.11
Total time:              436.068/10142.8
[main] Time assemble (wall/proc) 73.169/584.49
[main] Time solve (wall/proc) 109.281/1923.85
[main] Stop crit:        2.33298e-09
[main] Stop crit:        0.0247104
Ebkt times:              29.9145/718.8
Eval Ebkt times:         81.4378/1910.3
PiPjPk times:            155.551/3584.49
Eval PiPjPk times:       29.4288/666.11
L2prod times:            43.8959/1028.37
Total time:              435.412/10140.8
[main] Time assemble (wall/proc) 73.5384/587.34
[main] Time solve (wall/proc) 105.14/1814.25
[main] Stop crit:        2.35926e-09
[main] Stop crit:        0.0249132
Ebkt times:              29.7361/712.18
Eval Ebkt times:         81.1914/1903.68
PiPjPk times:            155.507/3565.21
Eval PiPjPk times:       29.7712/671.48
L2prod times:            43.7296/1024
Total time:              435.04/10097.5
[main] Time assemble (wall/proc) 72.5675/583.56
[main] Time solve (wall/proc) 104.35/1808.48
[main] Stop crit:        2.37372e-09
[main] Stop crit:        0.025137
Ebkt times:              30.3777/729.97
Eval Ebkt times:         82.1267/1924.65
PiPjPk times:            154.524/3536.35
Eval PiPjPk times:       30.0817/679.94
L2prod times:            44.3776/1038.74
Total time:              437.321/10149.1
[main] Time assemble (wall/proc) 72.6537/585.9
[main] Time solve (wall/proc) 104.255/1812.46
[main] Stop crit:        2.3769e-09
[main] Stop crit:        0.0253764
Ebkt times:              29.6818/723.37
Eval Ebkt times:         79.9992/1899.57
PiPjPk times:            153.122/3546.13
Eval PiPjPk times:       28.646/653.47
L2prod times:            43.2358/1028.06
Total time:              427.882/10054.2
[main] Time assemble (wall/proc) 70.4964/579.4
[main] Time solve (wall/proc) 100.238/1779.43
[main] Stop crit:        2.36942e-09
[main] Stop crit:        0.0256271
Ebkt times:              28.8467/701.99
Eval Ebkt times:         79.815/1901.78
PiPjPk times:            153.65/3579.17
Eval PiPjPk times:       28.9894/658.31
L2prod times:            42.6872/1014.87
Total time:              427.376/10072
[main] Time assemble (wall/proc) 69.1023/578.12
[main] Time solve (wall/proc) 100.665/1782.75
[main] Stop crit:        2.35204e-09
[main] Stop crit:        0.025886
Ebkt times:              29.4524/716.21
Eval Ebkt times:         79.7452/1895.68
PiPjPk times:            155.26/3602.2
Eval PiPjPk times:       28.9073/658.21
L2prod times:            43.0193/1023.76
Total time:              429.788/10104.6
[main] Time assemble (wall/proc) 70.1302/580.1
[main] Time solve (wall/proc) 100.56/1780.12
[main] Stop crit:        2.32555e-09
[main] Stop crit:        0.0261507
Ebkt times:              28.8845/700.37
Eval Ebkt times:         79.0651/1873.53
PiPjPk times:            154.674/3572.26
Eval PiPjPk times:       29.0253/660.05
L2prod times:            42.8186/1012.17
Total time:              427.426/10014.4
[main] Time assemble (wall/proc) 70.6813/577.76
[main] Time solve (wall/proc) 100.571/1781.88
[main] Stop crit:        2.29079e-09
[main] Stop crit:        0.0264193
Ebkt times:              29.1381/711.71
Eval Ebkt times:         79.6348/1897.53
PiPjPk times:            154.814/3600.14
Eval PiPjPk times:       28.6785/654
L2prod times:            43.1383/1028.23
Total time:              428.33/10093.5
[main] Time assemble (wall/proc) 69.7783/580.34
[main] Time solve (wall/proc) 100.273/1779.3
[main] Stop crit:        2.24859e-09
[main] Stop crit:        0.0266907
Ebkt times:              29.059/708.39
Eval Ebkt times:         79.9617/1899.72
PiPjPk times:            153.441/3552.09
Eval PiPjPk times:       28.5679/652.24
L2prod times:            42.9517/1019.46
Total time:              426.375/10009.1
[main] Time assemble (wall/proc) 69.8631/576.73
[main] Time solve (wall/proc) 100.753/1783.18
[main] Stop crit:        2.1998e-09
[main] Stop crit:        0.0269642
Ebkt times:              29.4722/721.47
Eval Ebkt times:         79.903/1909.8
PiPjPk times:            154.457/3605.28
Eval PiPjPk times:       28.9665/662.68
L2prod times:            42.9912/1028.29
Total time:              429.308/10147.5
[main] Time assemble (wall/proc) 68.4815/580.38
[main] Time solve (wall/proc) 100.145/1776.26
[main] Stop crit:        2.14525e-09
[main] Stop crit:        0.0272391
Ebkt times:              29.5459/719.47
Eval Ebkt times:         79.5653/1892.92
PiPjPk times:            155.54/3611.67
Eval PiPjPk times:       28.571/655.3
L2prod times:            43.2957/1027.73
Total time:              429.06/10101.1
[main] Time assemble (wall/proc) 69.8306/579.52
[main] Time solve (wall/proc) 100.289/1771.53
[main] Stop crit:        2.08578e-09
[main] Stop crit:        0.0275152
Ebkt times:              29.2611/713.64
Eval Ebkt times:         79.9864/1902.13
PiPjPk times:            154.477/3574.78
Eval PiPjPk times:       28.9653/663.29
L2prod times:            43.2466/1027.11
Total time:              429.373/10085.7
[main] Time assemble (wall/proc) 69.8524/578.87
[main] Time solve (wall/proc) 100.645/1780.31
[main] Stop crit:        2.02217e-09
[main] Stop crit:        0.0277921
Ebkt times:              29.4191/717.86
Eval Ebkt times:         79.9374/1899.7
PiPjPk times:            153.879/3582.4
Eval PiPjPk times:       28.7289/655.14
L2prod times:            43.1075/1028.17
Total time:              428.225/10086.9
[main] Time assemble (wall/proc) 69.4702/578.55
[main] Time solve (wall/proc) 100.496/1775.33
[main] Stop crit:        1.95521e-09
[main] Stop crit:        0.0280694
Ebkt times:              29.2336/712.15
Eval Ebkt times:         79.78/1901.35
PiPjPk times:            154.616/3584.72
Eval PiPjPk times:       28.53/648.75
L2prod times:            42.9201/1021.99
Total time:              427.796/10058.7
[main] Time assemble (wall/proc) 70.1516/578.29
[main] Time solve (wall/proc) 100.458/1785.03
[main] Stop crit:        1.88566e-09
[main] 80%...
[main] Stop crit:        0.0283467
Ebkt times:              29.2119/710.79
Eval Ebkt times:         80.1631/1908.77
PiPjPk times:            154.761/3599.53
Eval PiPjPk times:       28.7363/656.94
L2prod times:            43.251/1030.53
Total time:              429.47/10115.6
[main] Time assemble (wall/proc) 69.6442/580.59
[main] Time solve (wall/proc) 100.353/1773.77
[main] Stop crit:        1.81428e-09
[main] Stop crit:        0.0286234
Ebkt times:              29.1095/708.49
Eval Ebkt times:         80.4657/1914.33
PiPjPk times:            154.52/3597.34
Eval PiPjPk times:       29.1888/667.95
L2prod times:            43.2914/1027.41
Total time:              429.915/10120.6
[main] Time assemble (wall/proc) 68.7454/579.08
[main] Time solve (wall/proc) 100.393/1774.87
[main] Stop crit:        1.74183e-09
[main] Stop crit:        0.0288985
Ebkt times:              29.2845/712.99
Eval Ebkt times:         79.7093/1889.29
PiPjPk times:            153.61/3549.44
Eval PiPjPk times:       28.7818/651.11
L2prod times:            42.9608/1019.21
Total time:              427.134/10001.8
[main] Time assemble (wall/proc) 70.7011/578.54
[main] Time solve (wall/proc) 100.454/1776.36
[main] Stop crit:        1.66907e-09
[main] Stop crit:        0.0291709
Ebkt times:              29.4993/719.95
Eval Ebkt times:         79.7429/1899.93
PiPjPk times:            154.673/3596.32
Eval PiPjPk times:       28.9835/659.07
L2prod times:            43.0983/1026.93
Total time:              428.85/10101.8
[main] Time assemble (wall/proc) 69.6004/578.99
[main] Time solve (wall/proc) 100.08/1772.88
[main] Stop crit:        1.5968e-09
[main] Stop crit:        0.0294394
Ebkt times:              29.0433/706.86
Eval Ebkt times:         80.0385/1908.49
PiPjPk times:            155.01/3608.33
Eval PiPjPk times:       29.0722/664.02
L2prod times:            42.9323/1020.73
Total time:              429.661/10123.2
[main] Time assemble (wall/proc) 70.3823/579.21
[main] Time solve (wall/proc) 100.662/1782.53
[main] Stop crit:        1.52587e-09
[main] Stop crit:        0.0297024
Ebkt times:              29.1393/709.77
Eval Ebkt times:         79.7664/1897.38
PiPjPk times:            154.016/3570.73
Eval PiPjPk times:       28.4812/651.24
L2prod times:            43.0475/1023.41
Total time:              426.635/10023.4
[main] Time assemble (wall/proc) 69.4356/577.82
[main] Time solve (wall/proc) 100.376/1776.38
[main] Stop crit:        1.45721e-09
[main] Stop crit:        0.029958
Ebkt times:              29.4297/716.1
Eval Ebkt times:         80.4353/1907.93
PiPjPk times:            153.378/3554.63
Eval PiPjPk times:       28.7132/653.65
L2prod times:            43.4836/1028.19
Total time:              428.55/10050.7
[main] Time assemble (wall/proc) 69.2508/577
[main] Time solve (wall/proc) 100.411/1775.7
[main] Stop crit:        1.39182e-09
[main] Stop crit:        0.0302042
Ebkt times:              29.2923/711.82
Eval Ebkt times:         79.6186/1888.35
PiPjPk times:            154.676/3585.75
Eval PiPjPk times:       29.0317/658.31
L2prod times:            43.0444/1021.46
Total time:              428.798/10058.8
[main] Time assemble (wall/proc) 70.5808/579.61
[main] Time solve (wall/proc) 100.151/1775.7
[main] Stop crit:        1.33083e-09
[main] Stop crit:        0.030439
Ebkt times:              28.9691/705.09
Eval Ebkt times:         79.963/1911.74
PiPjPk times:            153.088/3561.76
Eval PiPjPk times:       28.4247/650.42
L2prod times:            42.9928/1023.85
Total time:              426.111/10045
[main] Time assemble (wall/proc) 69.1958/578.16
[main] Time solve (wall/proc) 100.425/1778.92
[main] Stop crit:        1.27542e-09
[main] Stop crit:        0.0306604
Ebkt times:              29.2187/707.37
Eval Ebkt times:         80.3538/1896.92
PiPjPk times:            152.691/3515.13
Eval PiPjPk times:       29.3404/664.78
L2prod times:            42.6694/1009.3
Total time:              428.669/10008
[main] Time assemble (wall/proc) 69.2136/575.58
[main] Time solve (wall/proc) 100.333/1777.72
[main] Stop crit:        1.22689e-09
[main] Stop crit:        0.0308662
Ebkt times:              29.4851/717.31
Eval Ebkt times:         80.4019/1919.55
PiPjPk times:            154.501/3607.12
Eval PiPjPk times:       28.8629/657.63
L2prod times:            43.07/1028.97
Total time:              430.102/10158.5
[main] Time assemble (wall/proc) 70.0656/581.68
[main] Time solve (wall/proc) 100.31/1777.57
[main] Stop crit:        1.18651e-09
[main] Stop crit:        0.0310548
Ebkt times:              29.335/714.38
Eval Ebkt times:         79.9875/1903.03
PiPjPk times:            152.698/3547.53
Eval PiPjPk times:       29.0225/664.22
L2prod times:            43.2836/1030.8
Total time:              427.572/10061.2
[main] Time assemble (wall/proc) 69.0796/578.47
[main] Time solve (wall/proc) 100.539/1778.41
[main] Stop crit:        1.15547e-09
[main] Stop crit:        0.0312244
Ebkt times:              29.4336/717.38
Eval Ebkt times:         80.4806/1912.5
PiPjPk times:            153.361/3565.66
Eval PiPjPk times:       28.8672/660.26
L2prod times:            43.5306/1035.11
Total time:              429.816/10114.4
[main] Time assemble (wall/proc) 69.6296/580.53
[main] Time solve (wall/proc) 100.114/1775.5
[main] Stop crit:        1.13472e-09
[main] Stop crit:        0.0313737
Ebkt times:              28.8057/703.66
Eval Ebkt times:         79.7868/1898.88
PiPjPk times:            153.057/3561.37
Eval PiPjPk times:       28.675/654.07
L2prod times:            42.8491/1017.04
Total time:              426.065/10028.7
[main] Time assemble (wall/proc) 69.5049/577.65
[main] Time solve (wall/proc) 100.178/1777.22
[main] Stop crit:        1.12483e-09
[main] Stop crit:        0.0315012
Ebkt times:              29.4366/714.1
Eval Ebkt times:         80.4113/1909.02
PiPjPk times:            153.918/3580.81
Eval PiPjPk times:       28.9846/660.66
L2prod times:            43.4122/1031.41
Total time:              430.158/10116.8
[main] Time assemble (wall/proc) 69.3954/581.17
[main] Time solve (wall/proc) 100.057/1774.39
[main] Stop crit:        1.12586e-09
[main] Stop crit:        0.0316057
Ebkt times:              29.2591/711.54
Eval Ebkt times:         79.9876/1900.86
PiPjPk times:            154.337/3578.52
Eval PiPjPk times:       29.0061/656.75
L2prod times:            43.7733/1040.66
Total time:              429.574/10091.7
[main] Time assemble (wall/proc) 68.869/578.48
[main] Time solve (wall/proc) 100.295/1776.93
[main] Stop crit:        1.13734e-09
[main] Stop crit:        0.031686
Ebkt times:              29.5/714.25
Eval Ebkt times:         79.8922/1896.85
PiPjPk times:            153.414/3561.15
Eval PiPjPk times:       28.5854/651.53
L2prod times:            43.4346/1026.81
Total time:              427.888/10043.8
[main] Time assemble (wall/proc) 69.4061/578.29
[main] Time solve (wall/proc) 100.529/1778.06
[main] Stop crit:        1.1583e-09
[main] Stop crit:        0.0317411
Ebkt times:              29.0979/707.15
Eval Ebkt times:         80.4957/1910.82
PiPjPk times:            154.022/3563.7
Eval PiPjPk times:       28.7882/654.75
L2prod times:            43.6445/1037.08
Total time:              429.026/10068.2
[main] Time assemble (wall/proc) 70.5018/578.93
[main] Time solve (wall/proc) 100.5/1777.88
[main] Stop crit:        1.1874e-09
[main] 90%...
[main] Stop crit:        0.0317702
Ebkt times:              28.9882/702.66
Eval Ebkt times:         79.8402/1896.19
PiPjPk times:            153.963/3574.21
Eval PiPjPk times:       28.7218/654.46
L2prod times:            43.5011/1033.17
Total time:              427.683/10054.8
[main] Time assemble (wall/proc) 68.8422/577.8
[main] Time solve (wall/proc) 100.258/1776.36
[main] Stop crit:        1.22306e-09
[main] Stop crit:        0.0317731
Ebkt times:              29.1963/712.33
Eval Ebkt times:         79.8614/1898.4
PiPjPk times:            155.572/3613.21
Eval PiPjPk times:       28.7122/651.99
L2prod times:            42.7401/1021.31
Total time:              429.662/10109.9
[main] Time assemble (wall/proc) 69.718/580.64
[main] Time solve (wall/proc) 100.361/1780.54
[main] Stop crit:        1.26358e-09
[main] Stop crit:        0.0317499
Ebkt times:              29.2861/716.03
Eval Ebkt times:         80.2397/1912.52
PiPjPk times:            156.73/3648.15
Eval PiPjPk times:       28.6478/656.11
L2prod times:            43.5415/1039.84
Total time:              431.828/10185.5
[main] Time assemble (wall/proc) 70.1101/581.78
[main] Time solve (wall/proc) 100.227/1777.57
[main] Stop crit:        1.30727e-09
[main] Stop crit:        0.0317012
Ebkt times:              29.0199/707.57
Eval Ebkt times:         79.7406/1890.13
PiPjPk times:            153.121/3549.53
Eval PiPjPk times:       28.819/658.39
L2prod times:            43.2618/1027.77
Total time:              427.134/10036.8
[main] Time assemble (wall/proc) 70.5706/578.33
[main] Time solve (wall/proc) 100.337/1774.93
[main] Stop crit:        1.35254e-09
[main] Stop crit:        0.0316284
Ebkt times:              29.3087/711.73
Eval Ebkt times:         79.8544/1891.78
PiPjPk times:            155.05/3594.41
Eval PiPjPk times:       29.1202/663.09
L2prod times:            42.7447/1015.46
Total time:              429.924/10087.6
[main] Time assemble (wall/proc) 68.6357/579.14
[main] Time solve (wall/proc) 100.361/1779.35
[main] Stop crit:        1.39789e-09
[main] Stop crit:        0.0315333
Ebkt times:              29.5726/719.83
Eval Ebkt times:         80.1952/1907.64
PiPjPk times:            154.88/3607.5
Eval PiPjPk times:       28.6143/654.3
L2prod times:            43.7758/1039.67
Total time:              430.101/10125.1
[main] Time assemble (wall/proc) 69.4616/581.32
[main] Time solve (wall/proc) 100.609/1780
[main] Stop crit:        1.442e-09
[main] Stop crit:        0.0314187
Ebkt times:              29.2015/715.08
Eval Ebkt times:         79.6691/1897.14
PiPjPk times:            154.451/3588.28
Eval PiPjPk times:       28.8207/655.39
L2prod times:            42.6815/1014.95
Total time:              427.498/10057.4
[main] Time assemble (wall/proc) 70.0965/578.43
[main] Time solve (wall/proc) 100.471/1779.55
[main] Stop crit:        1.48372e-09
[main] Stop crit:        0.0312875
Ebkt times:              29.171/710.4
Eval Ebkt times:         79.8651/1897.17
PiPjPk times:            152.816/3541.07
Eval PiPjPk times:       28.6791/652.38
L2prod times:            43.3049/1029.46
Total time:              426.557/10014.4
[main] Time assemble (wall/proc) 69.0773/576.71
[main] Time solve (wall/proc) 100.126/1775.06
[main] Stop crit:        1.52207e-09
[main] Stop crit:        0.0311436
Ebkt times:              29.1112/707.75
Eval Ebkt times:         79.9539/1899.4
PiPjPk times:            153.419/3568.83
Eval PiPjPk times:       28.8774/660.57
L2prod times:            43.4019/1029.59
Total time:              428.345/10072.2
[main] Time assemble (wall/proc) 68.7013/578.7
[main] Time solve (wall/proc) 100.35/1778.64
[main] Stop crit:        1.55626e-09
[main] Stop crit:        0.0309912
Ebkt times:              28.9659/704.2
Eval Ebkt times:         79.923/1897.61
PiPjPk times:            153.861/3578.18
Eval PiPjPk times:       28.8451/655.83
L2prod times:            42.5838/1006.3
Total time:              427.14/10034.5
[main] Time assemble (wall/proc) 70.1511/578.3
[main] Time solve (wall/proc) 100.527/1778.93
[main] Stop crit:        1.5857e-09
[main] Stop crit:        0.0308351
Ebkt times:              29.598/723.76
Eval Ebkt times:         79.7707/1898.72
PiPjPk times:            155.165/3599.69
Eval PiPjPk times:       28.7615/653.94
L2prod times:            42.8727/1022.63
Total time:              429.643/10111.7
[main] Time assemble (wall/proc) 68.6762/579.39
[main] Time solve (wall/proc) 100.241/1776.56
[main] Stop crit:        1.60999e-09
[main] Stop crit:        0.0306803
Ebkt times:              29.21/710.21
Eval Ebkt times:         80.2336/1905.59
PiPjPk times:            154.347/3580.14
Eval PiPjPk times:       28.5637/652.65
L2prod times:            43.1518/1026.4
Total time:              428.704/10078.2
[main] Time assemble (wall/proc) 69.8522/578.54
[main] Time solve (wall/proc) 100.595/1782.06
[main] Stop crit:        1.62894e-09
[main] Stop crit:        0.030532
Ebkt times:              29.3879/716.93
Eval Ebkt times:         80.5941/1917.95
PiPjPk times:            154.054/3580.3
Eval PiPjPk times:       28.926/661
L2prod times:            43.3003/1030.62
Total time:              430.159/10126.1
[main] Time assemble (wall/proc) 69.4122/581.43
[main] Time solve (wall/proc) 100.258/1777.97
[main] Stop crit:        1.64255e-09
[main] Stop crit:        0.0303957
Ebkt times:              29.2634/715.59
Eval Ebkt times:         79.9438/1908.76
PiPjPk times:            154.123/3586.21
Eval PiPjPk times:       28.7389/657.66
L2prod times:            43.4577/1038.6
Total time:              428.436/10110
[main] Time assemble (wall/proc) 69.476/580.21
[main] Time solve (wall/proc) 100.356/1776.07
[main] Stop crit:        1.65105e-09
[main] Stop crit:        0.0302768
Ebkt times:              29.3307/717.1
Eval Ebkt times:         80.2279/1908.12
PiPjPk times:            154.716/3589.17
Eval PiPjPk times:       28.9568/660.84
L2prod times:            43.186/1025.99
Total time:              430.337/10118.1
[main] Time assemble (wall/proc) 70.7945/580.03
[main] Time solve (wall/proc) 105.005/1874.56
[main] Stop crit:        1.65488e-09
[main] Stop crit:        0.0301803
Ebkt times:              29.4078/716.52
Eval Ebkt times:         80.5353/1914.55
PiPjPk times:            155.094/3598.22
Eval PiPjPk times:       28.8683/656.67
L2prod times:            43.5022/1034.49
Total time:              430.593/10129.3
[main] Time assemble (wall/proc) 70.4609/582.36
[main] Time solve (wall/proc) 105.099/1878.74
[main] Stop crit:        1.65469e-09
[main] Stop crit:        0.030111
Ebkt times:              29.3481/715.51
Eval Ebkt times:         79.9545/1897.22
PiPjPk times:            154.878/3584.09
Eval PiPjPk times:       29.1661/660.84
L2prod times:            42.7779/1016.86
Total time:              429.792/10081.3
[main] Time assemble (wall/proc) 70.1975/579.32
[main] Time solve (wall/proc) 105.247/1882.04
[main] Stop crit:        1.65136e-09
[main] Time run (wall/proc) 42083.9/639863
[main] Compute errors
[main] Electric field error = 3.28507
[main] Potential error = 0.799536
[main] Lambda = 0.440223
[main] Maximum residual = 2.38448e-12
[main] Maximum constraint difference = 7.99416e-11
[main] Time norms (wall/proc) 1.90781/36.08
[main] Mesh diameter 0.305313
[main] Done
Deg  MeshSize  dt          E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
2    0.826611  0.1         2.46225   --        0.948364  --       5.49704e-12  4.16428e-12
2    0.305313  0.00568182  3.28507   -0.29     0.799536  0.17     2.38448e-12  7.99416e-11
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0652615     1             2.07461     7.36        4.0222         21.827         1.52116     10.393      190.447   1317.21
0.334899      7.26          45.6208     125.87      69.7675        578.68         101.537     1807.17     42083.9   639863


==> outputs/N2_constr_preserv/Voro-small-0_k2/results-1.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXGrad: 701
DimSXCurl: 1942
DimSXDiv: 1512
DimLieAlg: 3
DimLASXGrad: 2103
DimLASXCurl: 5826
DimLASXDiv: 4536
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.49704e-12
ConstrainedInitialConditions: 0
InitialConstraintNorm: 4.56934
MaxConstraintDiff: 4.16428e-12
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.46225
E_L2Pot: 0.948364
absE_L2Elec: 1.75537
absE_L2Pot: 0.621843
absE_L2Lambda: 25.0603
N_L2Elec: 0.712914
N_L2Pot: 0.655701
TwallDDRCore: 0.0652615
TprocDDRCore: 1
TwallModel: 2.07461
TprocModel: 7.36
TwallAssemble: 4.0222
TprocAssemble: 21.827
TwallSolve: 1.52116
TprocSolve: 10.393
TwallRun: 190.447
TprocRun: 1317.21
Solver: Pardiso


==> outputs/N2_constr_preserv/Voro-small-0_k2/results-2.txt <==
Solution: -1
NonlinearDiscretisation: 1
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXGrad: 10422
DimSXCurl: 27957
DimSXDiv: 20966
DimLieAlg: 3
DimLASXGrad: 31266
DimLASXCurl: 83871
DimLASXDiv: 62898
InitialTime: 0
FinalTime: 1
Timestep: 0.00568182
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.38448e-12
ConstrainedInitialConditions: 0
InitialConstraintNorm: 8.27946
MaxConstraintDiff: 7.99416e-11
OuterIterations: 176
AvgNonlinearIterations: 1
E_L2Elec: 3.28507
E_L2Pot: 0.799536
absE_L2Elec: 2.34087
absE_L2Pot: 0.524134
absE_L2Lambda: 0.440223
N_L2Elec: 0.712578
N_L2Pot: 0.655547
TwallDDRCore: 0.334899
TprocDDRCore: 7.26
TwallModel: 45.6208
TprocModel: 125.87
TwallAssemble: 69.7675
TprocAssemble: 578.68
TwallSolve: 101.537
TprocSolve: 1807.17
TwallRun: 42083.9
TprocRun: 639863
Solver: Pardiso


==> outputs/N2_constr_preserv/Voro-small-0_k2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallAssemble  TprocAssemble  TwallSolve  TprocSolve  TwallRun  TprocRun
0.0652615     1             2.07461     7.36        4.0222         21.827         1.52116     10.393      190.447   1317.21
0.334899      7.26          45.6208     125.87      69.7675        578.68         101.537     1807.17     42083.9   639863

